Learning Dynamical Systems with Side Information

We present a mathematical and computational framework for the problem of learning a dynamical system from noisy observations of a few trajectories and subject to side information. Side information is any knowledge we might have about the dynamical system we would like to learn besides trajectory data. It is typically inferred from domain-specific knowledge or basic principles of a scientific discipline. We are interested in explicitly integrating side information into the learning process in order to compensate for scarcity of trajectory observations. We identify six types of side information that arise naturally in many applications and lead to convex constraints in the learning problem. First, we show that when our model for the unknown dynamical system is parameterized as a polynomial, one can impose our side information constraints computationally via semidefinite programming. We then demonstrate the added value of side information for learning the dynamics of basic models in physics and cell biology, as well as for learning and controlling the dynamics of a model in epidemiology. Finally, we study how well polynomial dynamical systems can approximate continuously-differentiable ones while satisfying side information (either exactly or approximately). Our overall learning methodology combines ideas from convex optimization, real algebra, dynamical systems, and functional approximation theory, and can potentially lead to new synergies between these areas.

==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9353382916604237,0.9714891844038697,0.9559794312279134,1.5374058901144565,1.5482902137477788,1.5010162457927332
0.633243254257153,0.6141927151126968,0.6509674469529535,-0.03946930792007919,0.005162054556993367,-0.00014611094598515617
0.9243643779067475,0.899010159943688,0.9357446447598049,0.00019312601472221136,0.03809316765296522,0.04392827044277359
1.2055569960553938,1.178971596040454,1.2154720050191563,-0.009420321032201584,0.026766651498223437,0.03501718280018162
1.2478125305216858,1.2207708884106583,1.2571604346771745,0.14047029109265385,0.17597997112234498,0.1851510793964669
1.4155670158101952,1.3880880375896756,1.4243579790913445,0.23188280665540295,0.2667197754806244,0.27678740421316106
1.9716808845165859,1.9439338817888707,1.9801237373687988,0.17924877291618313,0.21366151707564862,0.2242857539963946
2.0114426856113345,1.9834781786103841,2.0195990916900257,0.32207710134023404,0.35613862384829653,0.36721872900356944
2.1809023546311255,2.1527910643522397,2.188863390090552,0.41756104864827115,0.4513819183950841,0.46277184531139925
1.9564474982743234,1.9869459765990078,1.9519343438316343,3.5947457127170717,3.565315012347833,3.548600535867446
1.413109507071543,1.4438934682861242,1.4090489555521182,3.5509410655481224,3.5221063029013076,3.504712514165072
1.4131543230707178,1.4439503664682953,1.4091131512982185,3.408442311360046,3.379633165677145,3.3622103897019437
1.2770590958162678,1.3079320008959483,1.273141648800158,3.2891807172991934,3.2605353090274822,3.242927664688329
1.277164952410207,1.308065147397334,1.2732916182769052,3.147145199326085,3.118558250645988,3.100884773831494
1.141002041088789,1.1719849921685532,1.1372630766971885,3.027426830767168,2.999018213248632,2.9811444686044464
0.8682897386393768,0.8993868400854089,0.8647376204680169,2.9278492942896404,2.899689304663521,2.8815377316604676
1.0049485099153581,1.0360681968151852,1.0014335704709603,2.765611306497004,2.7375008792592395,2.7192941141935356
0.5952493473600325,0.6264761935833688,0.5919117697847366,2.6837761057044656,2.6559025289443934,2.6374328811286607
0.7320515631524024,0.7633267201392177,0.7287944734786055,2.522685942717425,2.4949200747107083,2.476331353651658
0.45865467713975205,0.48998078708913007,0.45548283860520333,2.4186295441854972,2.3909779118082097,2.3722632235255228
0.5955849696130876,0.6270130920425868,0.5925849444355532,2.2587850027400203,2.231364075366485,2.212395992298229
0.5957711202953716,0.6273257831943003,0.5929863680113895,2.118074855665061,2.090943887836742,2.071659213320073
0.32209562380857537,0.35369752242026553,0.31939185380054524,1.8692048420904839,1.8421832108695275,1.8227796980184783
0.32222065436832514,0.3539644649893986,0.3197622789958209,1.7280129540879563,1.7013234989540629,1.681560740443691
0.048236788915178797,0.07978398267439535,0.045439262698625416,1.6183356800937352,1.5911874786864741,1.571921562309866
0.32241398605795213,0.35463192689527234,0.3207996960557301,1.4475314099597671,1.4219944082072313,1.4010058156329035
0.1853104358419606,0.21736601290663793,0.18340271866826385,1.3194539460840016,1.293514589391771,1.272950399670978
0.048235980285547764,0.08010549722726756,0.04599767779349806,1.1916390510615011,1.1652485957956764,1.1451647617592635
0.1852680143644202,0.21796665285139727,0.18455177594627326,1.038978984290774,1.0146848440371157,0.9924087707914916
0.048068686169635444,0.08058906918981157,0.047014066466964266,0.7666744653018814,0.7419100002389861,0.7201170222871697
0.047893380865353885,0.08071177609007552,0.04740825719044439,0.6254566581986233,0.6014851533451134,0.5788805286509845
0.047601634368448664,0.08073551044237282,0.04774094118578365,0.4843660586680164,0.4612719484364972,0.43778532855325436
0.04731908748477209,0.08075379752989309,0.0480768434690384,0.34327334862036996,0.3210564171585123,0.2967044391629251
3.600986702016568,3.5736304097722233,3.6099352654627554,0.023368699870271792,0.058396781982309576,0.06821147117586235
2.4574438391699105,2.4290399087943606,2.465010248808011,0.6784237278142141,0.7117557987139679,0.7237688209938126
2.846195400933623,2.8178277663020537,2.8538111331879965,0.6787609497885038,0.7121543109003307,0.7240896524265309
3.235843446232028,3.2075462846616736,3.2435546366641534,0.6814755484792453,0.7149873698445052,0.7267722095100052
3.495579521985572,3.467293838549639,3.503306221630385,0.7306904859756816,0.7642215338060169,0.7759819013166153
2.573535933917945,2.5447274951868466,2.580545152699342,1.162580256239658,1.1952160519203714,1.208102734992147
3.624679832938344,3.5961955052046277,3.632136601799895,0.9669964327233275,1.000192058544608,1.01237755862457
2.7002319393022347,2.6712697516123627,2.7070256512061457,1.39098596893737,1.4233505586279618,1.4365732459742993
2.9628441677795605,2.9338499276606127,2.969592685701885,1.4485245958517732,1.4808321768514676,1.4941251936681814
3.358471588434037,3.329509322146666,3.3652651896288366,1.4689918282173324,1.501356278313697,1.5145791379988172
2.9593163209102347,2.930146358244979,2.9658154016354623,1.7222607386832571,1.7542528407345586,1.7679331906348557
2.9576882277358587,2.9284375401794054,2.964071758702654,1.8593418344511763,1.8911873164532387,1.9050466182777774
3.0892438999052865,3.0599245722976716,3.0955286944987392,1.9601729796852854,1.9918929373814556,2.0059049136290303
3.0878796395280115,3.058474741610122,3.0940407115687263,2.0979405144001686,2.1295028729041223,2.143705849525631
3.6202860948552584,3.590895625987199,3.6264680788674677,2.094323743916846,2.1259127644958875,2.1400834818072654
3.3514868959244146,3.3217822047504293,3.357208820968212,2.442914329806719,2.473914526590068,2.4887926781706358
3.484542561934435,3.454707825662728,3.4900711537578926,2.548523198030003,2.579274539563311,2.594448569859011
3.617985166157649,3.587993739397063,3.6232784464311094,2.6557322948102637,2.686179626442329,2.7017126585709073
3.7520353613546713,3.721846588372285,3.7570284810580588,2.7650609103879105,2.795118671162255,2.811107862190449
2.6247575327286032,2.6548216872997714,2.6195743708951507,3.7373409066099086,3.70703626363131,3.6913356514172904
3.1132592185324395,3.1429567378824994,3.1075266822763394,3.85722053236906,3.8262067011165835,3.8113448131244576
3.3789797176042966,3.4084658223089295,3.3729367172855436,3.925579870390007,3.8941682336529233,3.8797833009627487
0.7878679779370253,0.8189162406381097,0.7842357028225352,3.9855519343178027,3.957285190663155,3.939252713122884
2.3102807429983065,2.3405603635775836,2.3054272644979545,3.6712413314158985,3.6413654851796364,3.62516475687562
2.366317599321702,2.3381103957866665,2.3741500554528847,0.492703692989498,0.5263656963374931,0.5379590408286937
3.7463236029983844,3.774320573009089,3.7382102608659307,3.552522305011925,3.518513751002211,3.5073652777527036
0.7457450267326428,0.7227229251625126,0.7596748722951719,0.59561975957303,0.6363668575603875,0.6378653463632756
3.0479571616177767,3.018381747462135,3.05386955786444,2.375474155344639,2.4067187084145463,2.4213045463115277
1.186417598680996,1.1590175968470064,1.19531013725994,0.9275532805134995,0.9625134920831268,0.9724181659028136
2.7657364412019527,2.73687232912117,2.772667866567643,1.2458657310584313,1.2784037491497005,1.291411844669459
1.6465459980676291,1.618148346137711,1.6541209473039156,1.1894530694634171,1.2227957560250236,1.2347953328706875
2.4695752259793218,2.440840493615991,2.476687017147255,1.0634809949242898,1.0962455014066683,1.10897188823447
2.0300780909165357,2.0012944523880067,2.037121875586434,1.4507395281342692,1.483418724945187,1.4962514166066092


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.13759944635214583,0.11962408130084812,0.13868222798318253,-0.10200982389662788,-0.0874173763293502,-0.07588076289348628
0.227002053665036,0.20972467096726677,0.22926655922661276,-0.06386123357401452,-0.04767683008841972,-0.03788333053718307
0.5424896934031648,0.5256957580778486,0.5455051004370212,-0.08203450134937346,-0.06486669530890687,-0.05620899275564317
0.861554886746107,0.8442092180593764,0.8637092486442609,-0.09173775922463817,-0.07569945658736194,-0.06574120964284147
1.3386983573020972,1.3206796860714944,1.3397033015397928,-0.10768978834985377,-0.09320408181283252,-0.08155453615413871
1.7393566757911398,1.7209941750913709,1.7397212808620965,-0.11147664590160467,-0.09787783099770198,-0.08530800715568954
0.006839290210641946,-0.013191642953031268,-0.005467454921887549,2.091714499536498,2.084139744994472,2.1112971753590104
0.09135427354070147,0.07201520275876383,0.07762912525218568,2.049988135223928,2.0394233436676137,2.067593764638509
0.11784083969614756,0.09955242610496107,0.10270397534726783,1.9290095409956596,1.9152133593313216,1.9441365454453265
0.07945566817895,0.06225175785300652,0.06331071203530692,1.627644564588015,1.611305057228332,1.6405299615835869
0.04463448052750929,0.024242728772819355,0.03949557136142334,1.421668931202937,1.4269919518565395,1.4468180390360548
0.054001456105434276,0.035282973867147294,0.05365478597733164,1.2297750385043091,1.2423704130756574,1.2559441625837717
0.058220790368956,0.03873693300664649,0.056108522331650756,1.0879688628276103,1.0979899472243924,1.113972289716136
0.05849543735825624,0.03809423520636246,0.05331158875531394,0.9603029708648244,0.965553391511386,0.9854337070867957
0.05475792953110348,0.03403714307684147,0.04579916980457133,0.7661570629632054,0.7649744785100717,0.78907537039488
0.05467903908419547,0.03407258435914029,0.04457272270167123,0.6243644807717367,0.6210770776894611,0.6463117936193249
0.11338913057916933,0.10501924519971362,0.09486227847319817,0.645950603270595,0.6191768561940195,0.6446897248027154
0.603048294533257,0.5876875340321724,0.6080495829453113,0.07251551701394177,0.09217499944316188,0.09771980963143523
0.10994137988226116,0.09089887543961739,0.10889394938700248,0.25179066610638845,0.2633785982758561,0.27792259634628547
0.23522511351855702,0.21928805144769536,0.23946539889901897,0.11745575410020992,0.13617952948748202,0.14293634088022722
0.12445516232987552,0.10650695676919586,0.12558646119782801,0.05682630509672548,0.07148516879645683,0.08295127266869706
1.7993151667844893,1.7810658583545629,1.799895182360241,-0.06655942699451889,-0.052660516925258194,-0.040398530998714044
1.1440473781311415,1.1280233096267254,1.148168697381767,0.20418275565644461,0.2227580766711197,0.2297021807612356
1.4503693850469594,1.4339974573817549,1.4540033700522774,0.24679828818885996,0.26475944297235854,0.27246473905453683
1.4575561072733723,1.4418276273590047,1.4620771007820133,0.3619566959508489,0.38102844113679013,0.3873410058235406
1.5378070942350557,1.5223513562051956,1.5426860392231485,0.44545833139463464,0.464969026331964,0.4707103275221626
1.5442843088191633,1.5292372772085066,1.549681699945264,0.5482357198813993,0.5683725277870099,0.5732767795141979
1.5494914105886797,1.5346680747226862,1.5551640634836117,0.6448085470903678,0.6652730546535986,0.669728160288389
1.6948547037819046,1.6797066294442327,1.7001258346405712,0.6730757864276774,0.6930611773130119,0.6981703446576478
1.695576831399403,1.680390894337103,1.7008003330589796,0.7555992039864649,0.7755272968171313,0.7807135855764192
1.9129117522355275,1.8970379971584448,1.9172378966467245,0.7531962682862862,0.7720268222949168,0.7786481003330042
1.6125680092062797,1.5963039301876738,1.6163551498525313,0.9878534691200184,1.0060086791931666,1.0134757936101306
1.829060434859111,1.8117749410550208,1.8313119136158864,1.0445747554028517,1.0607419039800798,1.0705549129654486
1.9823004009456282,1.9641059921725748,1.9829832130643879,1.0883219844291272,1.1023634806623042,1.1144779396074065
1.8286625333677846,1.8102226094364604,1.828876980290671,1.148550349934851,1.1619389300588812,1.1747222965299007
1.9189752090729963,1.8992489836414346,1.9162028035476077,1.2554864046158447,1.2645140892524482,1.2813660767657935
2.0149572202072954,1.9943018174644367,2.0081718485781606,1.4019694562432443,1.4045743349255533,1.426328938376268
2.1469820815247207,2.1263363557518677,2.137162799289528,1.570314861352092,1.5675614596794012,1.5925201071772892
2.0945023876306106,2.073991472077161,2.083851057834645,1.595242940217131,1.5909267913076874,1.616670902198083
2.0997100606255925,2.0795079095316593,2.0878831476700648,1.6732614975028368,1.666653912225303,1.6934243260223951
2.105858306546557,2.086287504449168,2.092543301601247,1.8321570667137288,1.8224792170440134,1.8503790703991152
2.0642314494352862,2.0451867591351696,2.0500480584997884,1.929185787219013,1.9176050101674154,1.9460527013475772
1.836797738229226,1.8189563983648922,1.82120463383675,1.6540713398343896,1.6391549720313936,1.6682455759495634
1.8055760467396658,1.7912786743249298,1.7878400839177666,1.857064986328865,1.8358684218241552,1.8647264195609186
1.7780193517722949,1.7635857449760906,1.7603335806576066,2.001515336235708,1.9805034242684671,2.009404423144475
1.697185442712171,1.6862349380136825,1.6787166121877868,1.9253102645441125,1.9004596211617568,1.927731844538489
1.5813375948677053,1.5755721084486733,1.563095277886573,1.7755400326077928,1.7474306328233924,1.7708048316420122
1.4932263354884365,1.4880641788414732,1.4750935078086895,1.9325773238005124,1.9042353695423802,1.9270680123909298
1.41328103687172,1.406444005032049,1.3948836148924224,2.008121489671814,1.9804945341636855,2.0047889157034873
1.3350314327800148,1.3287846512105776,1.3167131161139394,2.0087672082724453,1.9808633328625609,2.004657542914885
1.2554721166727645,1.249496899656736,1.2371954294954528,2.0086478729811694,1.980625824113008,2.004184373663508
1.1749077094988136,1.16894121226977,1.1566324129250214,2.007831500815814,1.9798057525432706,2.003356678118103
1.2140334620122433,1.218190467716723,1.1994428189546587,1.6568088581737337,1.6281397389825538,1.6406484379004196
1.0934793283056057,1.0978851182447409,1.079030194601443,1.724947691322726,1.6963526474149262,1.7085360528979514
0.9739472252144755,0.9769209415968877,0.9587179841043513,1.793137602256968,1.7641769449617257,1.7781963618069119
0.84615799708982,0.8385565756922265,0.827681953077639,2.001802291231583,1.9745759723620306,1.9994928782088728
0.7627330828213029,0.7543488422328645,0.744205559865,2.0010702606230777,1.9743054585909396,1.9998291655227187
0.7745236582423259,0.7810483691928559,0.761385903269253,1.6579470067584579,1.6301700683818732,1.6394705968795948
0.6380730693862636,0.642502376282092,0.6236374442744507,1.7262860973459877,1.6976982885362197,1.7098508050704848
0.5373304062685814,0.541207334608733,0.522583491751539,1.725868615914091,1.6971214617872628,1.7099931562098676
0.40546932311024364,0.39983631764069094,0.38724970458322416,1.855113801247056,1.8269509666278911,1.8502076708707804
0.40633161333854917,0.41545450547236573,0.39508215454675966,1.547171338934433,1.5208919760793238,1.5263609169915888
0.2767428572558046,0.2592647616294783,0.26082276230294665,2.0710021604809223,2.055252733101372,2.084433112561746
0.5712837401794809,0.5579314944432178,0.5786366731720388,0.17903055610517393,0.20142094500812846,0.2030598333678516
1.4085252453283355,1.3910179791544977,1.410414545279549,0.024451665209672124,0.040136445908531715,0.05048923065372013
0.7887498903663962,0.7738806390652936,0.7943665127915497,0.1809397264857906,0.20133779876953883,0.20588459872091802
0.38227609247553074,0.39486779130489036,0.37413090687780703,1.3248595587612249,1.301608336963763,1.3013445167279576
0.37928955637555806,0.3928035816028026,0.372111381292902,1.1934079028726594,1.1712116220544124,1.1692736387451879
0.27295701197204936,0.286678458735243,0.26600629221248884,1.1873781049474497,1.1654366812740857,1.1631116290558081
0.4045948685052866,0.4196529639077271,0.39921124297206256,0.9637941032188598,0.9436737700822108,0.9387471437684473
0.9347398576934364,0.919450079206256,0.9398318293437121,0.20953893630136933,0.2293082915483894,0.23470704766527162
0.2319660224791361,0.23043303502346768,0.21480803681314264,1.6961305551985357,1.6669475379243006,1.6861879115920173
0.3685365019855733,0.3851422676423535,0.36524134372443595,0.814692625910555,0.7971641358616081,0.7889352652319092
0.3630545663745932,0.3805396478247258,0.3611285000656177,0.7475723352310032,0.7318383555788778,0.7215401341605704
0.26550963918339654,0.283686306533496,0.26479383380447896,0.6231328038594884,0.609045628983737,0.5969786052129255
0.21359342466477527,0.23381442224186189,0.218001424860512,0.47188733409812633,0.4653955540064999,0.44646348395861
0.8051430273135404,0.7945987734127192,0.8152109165812261,0.45328515692340365,0.47848321786452364,0.4752676090742548
1.470709486434807,1.4636416257786315,1.4522854465712833,1.5320464516342036,1.5045354070733494,1.529020820745337
1.3790244368248024,1.3789977169964263,1.3624235808959324,1.6023992512951164,1.5731361939068886,1.590724191896797
0.9353047134506914,0.9232649145924637,0.9439966363303635,0.5306767491082008,0.5545029555741882,0.5537987545766775
1.0393020745965065,1.0458085578789498,1.0261522026007643,1.4685504230005462,1.440764972220058,1.4500911850626763
1.4227683087251313,1.4068372932622215,1.4270168200501723,0.9568350931399433,0.9755691119071556,0.9823129513597014
0.48838450729210414,0.5027960381159952,0.4822196975957146,1.0198129394001771,0.9987708763296986,0.9951271836636587
0.7668128984992567,0.7776490574180533,0.7570022627938527,1.1426995866377943,1.1177493358719426,1.1204867319779162
0.9183775473437147,0.9255010796004867,0.9056462826118362,1.2146452433532366,1.1871628053311158,1.195610634491763


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9499538671504385,0.9868649306580591,0.9663482470157067,1.7474266859154701,1.7501609168856445,1.708892916182804
0.026789060099576933,0.043744651990462735,0.05985084859869594,0.028405946175402375,0.07248960981315722,0.027836005617778437
0.1709858717263254,0.19021547022102903,0.20393542693911015,0.3060746993095702,0.3484442442371679,0.30237775352871943
0.3114741727272886,0.32763979179192726,0.34453666723201926,0.165906560097139,0.2105214763982829,0.16639722995945594
0.45074787736809185,0.47115665225009795,0.4835698179781688,0.5830422744262954,0.624406524987741,0.5776772552970318
0.5914676780855982,0.6063411503544683,0.6244915728609296,0.3029886261824619,0.34840581676153526,0.3051874456059539
0.7186701668189145,0.7342534073880927,0.7517212529262535,0.5791267254447271,0.6241132777320487,0.5803912872204514
0.8662541155368398,0.8795687698114739,0.899168934633077,0.43982871215500186,0.48610888958887044,0.44404626252201573
0.9832558239326324,0.996698317255054,1.016182074978801,0.7148225021764941,0.7610360771350017,0.7188761644371245
1.159945461824846,1.1729243179773294,1.1928281821044227,0.3018385363163878,0.34829018741899087,0.30648518668896185
1.2603679120839768,1.2709866785384905,1.2929428705954513,0.7125027023209661,0.7600216963588303,0.720110065820443
1.4452938014128485,1.4580177496455473,1.4781501686360334,0.3016820900608237,0.3482605763072125,0.30665314186799675
1.4968212019420228,1.505611399292225,1.529062853757611,0.9836373798614771,1.0318242174773182,0.9934750199171206
1.6844732899945183,1.6931982593895558,1.7167015749058656,0.7112083679122888,0.7594165503664719,0.7211245741841376
1.846845993460128,1.8566429171808054,1.8792811225384458,0.5750027172600184,0.6228386018537103,0.5836191616484557
1.9898746651442782,1.9996257857783148,2.0223015186246496,0.5749969108498251,0.6228496468903794,0.5836692696935738
2.1330272398719172,2.1427804391642975,2.16545447001577,0.5750265150373061,0.6228784881560253,0.5836963370791212
2.291581428424259,2.302898340715224,2.324262116318531,0.4386074935954781,0.4858353946947459,0.4453488953851453
2.43468992296664,2.446073182415722,2.4673800261420675,0.43866319547881216,0.4858623719544407,0.44532187756961694
2.5778155225365844,2.5892745844586758,2.6105162473940084,0.4387248706346337,0.4858910017356194,0.4452889535655965
2.720951139315342,2.7324926697358674,2.753663255569276,0.4387905681989922,0.48592047223889734,0.4452516226968132
2.864091793221159,2.8757199908909654,2.896815695850247,0.4388586241521094,0.4859501463596906,0.44521128055846726
3.007234169460786,3.01895158264112,3.039970006503972,0.438927959331861,0.48597963816858136,0.44516889723571407
3.150374800203635,3.1621826921864744,3.183122534444209,0.43899766039518806,0.48600858576697303,0.44512515949739184
3.1448699489003737,3.1468995832342657,3.175210997603297,1.248783151714414,1.2983180566954942,1.2664181123440539
3.357786531002574,3.363628756549869,3.3893255711063293,0.9826980091208416,1.0316842995120736,0.9960203523953898
3.5023858255278104,3.5084204275778084,3.5339767681823058,0.9830197591469992,1.0319640317048635,0.9961187612073769
3.646973792579194,3.653205190913152,3.6786169672296425,0.983338839125569,1.0322386808367616,0.9962087897199087
3.7278548525735187,3.730786310324399,3.7585081069173927,1.251138696071881,1.3005922030280077,1.267772906117456
0.007087011737239024,0.04404059226018031,0.022672700658984524,3.8608893392477586,3.8622384711790168,3.8217558839263686
0.23642466694712905,0.27338714473978765,0.25073433485725694,3.7316874333124646,3.730890083777022,3.6916858333572518
0.47587048309436153,0.5127560347153471,0.4886595895700908,3.587418793043153,3.584122335285977,3.5465001372043328
1.6410388416617385,1.6760342030610014,1.645507160566165,3.744458032644529,3.7284718532444416,3.7004927832783587
1.250656993737394,1.2864405915746326,1.2575467126455968,3.327721326875723,3.3152681165387388,3.2843230199546287
1.1266428096218606,1.1625613757131736,1.134016094807186,2.9836746807338823,2.9719420844791644,2.940419718462966
0.9984931848644835,1.0346288711659302,1.006710026113867,2.6470060768387387,2.6365428500309975,2.604025763592877
0.8642528801090475,0.9006860758021181,0.8738173638710761,2.3198703190549965,2.311468120463482,2.2773950130734493
0.8450412609671526,0.8817178600440537,0.8560106693466841,2.0658258731538472,2.059617097786526,2.0239666202750075
0.4493990245885976,0.4863659135810393,0.4640545660905565,1.6222433319889449,1.622023221764619,1.582467891924645
0.18494726996081778,0.2215955533105255,0.20348316827850443,1.2137734798504924,1.2202764091963747,1.1770293084255226
3.81869152581143,3.821202000233423,3.849201243759038,1.2947625476266365,1.3442577518226941,1.3118654013541753
3.6378235439974413,3.6273574201579506,3.662000880221209,2.0888428069391134,2.136422750583407,2.1191111424582756
3.64608657104027,3.630407572955517,3.6665970171665525,2.361701922719007,2.4066285139617403,2.3965054229607694
3.70104316809539,3.6823035445284984,3.719039645886116,2.5150125578011444,2.5577756608174838,2.5522365290708375
3.887137892011402,3.8703434946415514,3.906765846952957,2.454317041337999,2.4985116912608527,2.4900252499985798
3.6457686397141544,3.618043540196496,3.654240139973983,2.8713129141917513,2.9041271859489832,2.9142040977014814
3.7630522440493617,3.726807034572412,3.7543706924780156,3.263521679725069,3.2732788495736855,3.3063371535098995
3.9103918353501403,3.8750854446741863,3.8875043832425447,3.5974196145626753,3.582716596653927,3.6294431038824526
3.6797964732848585,3.6620309751686446,3.646755403486265,3.733162179326761,3.6896567146560177,3.7348329091849632
3.465225237314804,3.464327662488062,3.4353011237293445,3.7442211009042468,3.694625993041822,3.7253466878762986
3.1960264389516886,3.2142475553091754,3.177583115842418,3.9150050377437196,3.8718402726343997,3.878177067385461
3.25880296862344,3.270920007804856,3.2357097897931024,3.7551725555751054,3.7083035171773777,3.7234161708783895
2.083852735195066,2.117337938077779,2.084716686989844,3.9936938030534637,3.972674646662363,3.949336658614284
3.7608879690563524,3.748241480145103,3.728039946992967,3.890612600014261,3.84399613781375,3.885543198034443
0.6814441029364325,0.718189787939029,0.6929093061001429,3.556902955472306,3.5514795141326334,3.5152836660332167
0.4704400837453565,0.5073463734427642,0.4835048713860314,3.779495143831056,3.776647223085009,3.7387336385414813
2.0778230965008793,2.110794589482582,2.0776380854357104,3.700441082725179,3.6780069996086557,3.6560694829873905
3.860358696313152,3.8324054769125593,3.8685300568876717,2.9393204137219766,2.971784271859282,2.982316339710004
2.7538227201530114,2.7782004836799015,2.741341561744018,3.4372798832127507,3.399985501264038,3.396190332361106
0.9410509266203334,0.9774393056487071,0.9503931467967793,3.3561742406538992,3.34742926909102,3.313609940344607
1.924742449549584,1.9580945415583337,1.9253279707941822,3.367740088944703,3.3463431851391854,3.323374752452064
0.615387742592148,0.652071735839267,0.6264073077725486,2.9231273043254986,2.916997704992606,2.8812917835304996
0.999418845666931,1.035550334442548,1.0076184648021709,2.7989018858931445,2.7884125856969733,2.755915649726567
0.6156391509885596,0.6522896143900901,0.6264359644737784,2.3519411951177087,2.345460430608121,2.310001205662013
0.6042211138386787,0.6401999151333423,0.6254057433806254,1.345977652834962,1.357373019704363,1.3119092077165897
2.6256025430484744,2.651772022040505,2.6151822725566083,3.202482742220414,3.167443244127935,3.1603715715980383
1.7806576783271724,1.8145952774067835,1.7825074044257665,3.2013763529206694,3.1817072663659736,3.1570735469925424
2.940060903598629,2.925109152340664,2.961127100652139,2.415975310304365,2.4613461882403804,2.4501757580674086
2.6543891065360623,2.648122399792499,2.6810281945248846,1.9547361216058916,2.0036278365016535,1.9810207005183265
2.6375621676167573,2.6337272532928515,2.665442442962562,1.7092871706376207,1.7586292417056044,1.7331411365207825
2.4402154783428895,2.4374906364773845,2.468618895645265,1.8362246994373481,1.8856994816616939,1.8589399836805294
1.8223730036533312,1.8435032351091718,1.8550914990468819,1.833529666569691,1.8742362946620954,1.8271270476722434
2.085556861926871,2.0901798717301974,2.1167477011282427,1.7181059252576105,1.7673262008897148,1.7328308042064484
2.174219173535276,2.1786148772429437,2.2053414391891404,1.8452964512345766,1.8945542168890523,1.860280360442247


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/arrows_two_compartment_model_vf.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/cancer_data_points.csv <==
N,K
0.6040500184930704,0.4581445307903662
0.7697755212879407,0.9346692241633671
0.7190604525041012,1.3598772553538403
0.2618639250858411,1.4740057101925
0.9829192451192518,0.4217927710107462
0.5664523032378039,1.3733917314770663
1.677874509753601,1.5671623219158666
1.7498569883479203,1.6457215898830304
0.6274932745479578,1.5944361080509903
1.7299995503481993,1.2447174516654043
1.0836266309868585,0.9591983285290542
0.9056619619144377,1.5707878409682414
0.8870767757426972,0.27115495109740706
1.4098345726860655,1.0041607758602717
0.6717853484285947,0.5872761519883567
0.5642085597971062,0.6817862868567165
0.6270688146883374,0.40604897861072864
0.2805623030690009,0.9636231947736071
0.6815522684135341,0.875021113464326
1.5392682041314916,1.0320810728868315
0.3654263303218135,1.612747917945656
1.2105943689849084,0.4042473669345956
1.560316195406028,1.2556308738422461
0.6678736300431678,1.383122835920018
1.3769689491792552,1.223584397719271
1.2173250309131396,1.2406004890899136
0.36673966594005203,1.609315968501417
1.522278221500049,0.6631234732383962
0.3784527523067377,1.5548884495760218
1.0798083181870868,0.46246613261687863
0.9450253688853981,1.7051605375968846
0.5287319649589807,1.5597350325023709
0.41797131543725075,0.601506448120683
1.7144678224290386,1.408022751372131
0.32742193101149064,1.1281512582004427
1.0570443718097249,1.075146599363305
0.9335380774412554,0.9598453986349498
0.6690926660088408,1.3990375774455166
0.517369155312529,1.5604569576397598
1.073474307943791,0.9688326215925364
0.8064559942922033,0.7895232722261187
1.591248878898639,1.1632608227945007
1.2220806223347842,1.734913869776046
0.8755590308261593,1.257859881516816
0.46684831362040846,0.7658344716706448
1.1836047742310216,0.36898816400203016
1.5585016530612963,0.5109724601432425
1.0374619849251692,1.6254914092168407
0.6123859124069446,1.5931437635430954
1.5772553883601192,1.7156834261370766
0.9113461350596667,1.0383450284055589
0.8570089580485301,1.4488734858520362
1.3551802028655393,0.4651401729754435
1.6807051347262865,0.5953751141588155
0.3927783885961934,1.2825941782421924
1.0295129976905952,0.6555932048909995
0.27031049886616587,0.3412593822442961
0.7050982183084732,1.2075438582113838
1.3038357032731867,0.7502003203989239
1.1448055103241215,1.1002023149336382
1.2084022595404313,1.2817276789167629
1.5585211727714865,0.4550536688996788
1.0729527182798964,0.7909737799591922
0.6444880485063474,1.5274243882986265
1.0396650274885237,0.96315844933508
0.9475289779430746,1.5961505053432257
0.6632790029949032,0.38602619065703714
0.9427338867706768,0.27953655217094875
1.6777920933857304,0.533223812767024
0.6831059879600487,0.3375349632346505
1.2418482332630814,1.4493513886519822
0.5418517096718872,1.0068873288143676
0.839790246484636,0.36487020297697703
1.7361109831005945,0.36234049762399156
1.075501320937086,1.2222784634815935
1.1211724519789947,0.32614477582938584
1.4025379417470454,0.8137076132212273
1.0292869858627913,0.9162260967832666
1.0222944566581653,0.49149284876644705
1.747204085616906,1.0742297628401436
1.1555225328896344,1.1715801579161338
1.3881621963427146,1.0314865283376942
1.1364297368694445,1.2677680168265202
1.3331284138791957,1.5790720364587023
1.6798105609770986,1.3942443440935213
0.8266170427782594,0.5596032267974431
0.7300167548691202,0.6006889263230619
1.5484372159693764,0.6077738260426664
0.9318546569095851,1.6478865476105222
0.8804297620583307,1.549847838825096
0.5877265615052537,1.1923512858649157
0.6792537109815444,0.9815002429824815
0.7137159416058043,1.6412814396545294
0.5055862320290345,0.4747184356755061
0.47074285494448276,1.168444305954385
0.5950942254562628,1.4141415873730276
0.3893938614018855,0.7960050848723313
1.2721220443492873,0.680966682045268
1.3934146947561146,0.6379935768689942
0.758621849676507,1.0455932553658618


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.09503378691734299,-0.09503378691734299,-0.0947785017789593,-0.0947785017789593
-0.09503378691734299,0.04280738418669455,-0.0947785017789593,-0.1
0.04280738418669455,0.17989099079326817,-0.1,-0.08876745158127826
0.17989099079326817,0.17989099079326817,-0.08876745158127826,-0.08876745158127826
0.17989099079326817,0.25094669233592615,-0.08876745158127826,-0.0702052313288056
0.25094669233592615,0.25094669233592615,-0.0702052313288056,-0.0702052313288056
0.25094669233592615,0.30328975238475564,-0.0702052313288056,-0.0431494185604357
0.30328975238475564,0.30328975238475564,-0.0431494185604357,-0.0431494185604357
0.30328975238475564,0.3401280401394874,-0.0431494185604357,-0.008353968763330846
0.3401280401394874,0.36571646378947376,-0.008353968763330846,0.03605371051096312
0.36571646378947376,0.38111566948468123,0.03605371051096312,0.08508049438964099
0.38111566948468123,0.3908661517425148,0.08508049438964099,0.14531233869442
0.3908661517425148,0.39775011691487405,0.14531233869442,0.22512133834659484
0.39775011691487405,0.4087840861040398,0.22512133834659484,0.3494154593607025
0.4087840861040398,0.42962891861147523,0.3494154593607025,0.481393091970603
0.42962891861147523,0.42962891861147523,0.481393091970603,0.481393091970603
0.42962891861147523,0.44753302869531375,0.481393091970603,0.5756720563310851
0.44753302869531375,0.47142584913450913,0.5756720563310851,0.6699773332085849
0.47142584913450913,0.5009232282424383,0.6699773332085849,0.7639663798406758
0.5009232282424383,0.5350300271381044,0.7639663798406758,0.8556723225151909
0.5350300271381044,0.573467093047826,0.8556723225151909,0.9451710144395177
0.573467093047826,0.6155531173068355,0.9451710144395177,1.0319963319584236
0.6155531173068355,0.6617843460917743,1.0319963319584236,1.1174062545096082
0.6617843460917743,0.7126396707088927,1.1174062545096082,1.2023234376323528
0.7126396707088927,0.7687783202001913,1.2023234376323528,1.2876283696358086
0.7687783202001913,0.8291658067485494,1.2876283696358086,1.3719370171514622
0.8291658067485494,0.8902265318866207,1.3719370171514622,1.451506216298353
0.8902265318866207,0.9565671991074937,1.451506216298353,1.5314914076837218
0.9565671991074937,1.026645062231298,1.5314914076837218,1.6103833519269721
1.026645062231298,1.1002717951456953,1.6103833519269721,1.6879993492136274
1.1002717951456953,1.1776493725701918,1.6879993492136274,1.7645610440598172
1.1776493725701918,1.2554805886400071,1.7645610440598172,1.837533853997245
1.2554805886400071,1.331623943786795,1.837533853997245,1.9055669599953218
1.331623943786795,1.4128279552283995,1.9055669599953218,1.9740060990469597
1.4128279552283995,1.4999490299394427,1.9740060990469597,2.043203487112585
1.4999490299394427,1.5833070447652096,2.043203487112585,2.1068345986706887
1.5833070447652096,1.6659893189537833,2.1068345986706887,2.1672977222977154
1.6659893189537833,1.7460224840952887,2.1672977222977154,2.2236005569400583
1.7460224840952887,1.8263194050762264,2.2236005569400583,2.2776728749630526
1.8263194050762264,1.9027902230295202,2.2776728749630526,2.327565648323373
1.9027902230295202,1.9799924703489609,2.327565648323373,2.375847666077599
1.9799924703489609,2.05422163942982,2.375847666077599,2.4207494583635984
2.05422163942982,2.1226906547612803,2.4207494583635984,2.46121362550295
2.1226906547612803,2.183395179324225,2.46121362550295,2.496668631381316
2.183395179324225,2.239413541347764,2.496668631381316,2.528726488951006
2.239413541347764,2.2993630562330893,2.528726488951006,2.561217616094716
2.2993630562330893,2.3612401102761296,2.561217616094716,2.592988126368911
2.3612401102761296,2.3612401102761296,2.592988126368911,2.592988126368911
2.3612401102761296,2.399048232094135,2.592988126368911,2.614863784759816
2.399048232094135,2.4370663646584267,2.614863784759816,2.6356435896633137
2.4370663646584267,2.470429263208134,2.6356435896633137,2.65364394724418
2.470429263208134,2.470429263208134,2.65364394724418,2.65364394724418
2.470429263208134,2.5062544755907528,2.65364394724418,2.6720596015450804
2.5062544755907528,2.548151856573808,2.6720596015450804,2.6922242802878262
2.548151856573808,2.5880510421032965,2.6922242802878262,2.7104212901459435
2.5880510421032965,2.5880510421032965,2.7104212901459435,2.7104212901459435
2.5880510421032965,2.61601332620842,2.7104212901459435,2.7241203523168958
2.61601332620842,2.6367123270019084,2.7241203523168958,2.7350208647235927
2.6367123270019084,2.6565581539041756,2.7350208647235927,2.745038930380667
2.6565581539041756,2.6565581539041756,2.745038930380667,2.745038930380667
2.6565581539041756,2.6724973782191697,2.745038930380667,2.753484405180437
2.6724973782191697,2.694455585894321,2.753484405180437,2.7634044548421555
2.694455585894321,2.7155965301593876,2.7634044548421555,2.772299057408665
2.7155965301593876,2.7328406397543543,2.772299057408665,2.7794346087357487
2.7328406397543543,2.7448917510320237,2.7794346087357487,2.7852082736587884
2.7448917510320237,2.7448917510320237,2.7852082736587884,2.7852082736587884
2.7448917510320237,2.7531165634149515,2.7852082736587884,2.7900365474521966
2.7531165634149515,2.7531165634149515,2.7900365474521966,2.7900365474521966
2.7531165634149515,2.7621934670893475,2.7900365474521966,2.7946457550796793
2.7621934670893475,2.774047235902553,2.7946457550796793,2.799114463219547
2.774047235902553,2.780698707685903,2.799114463219547,2.802776872365614
2.780698707685903,2.7839585302710805,2.802776872365614,2.805554001536185
2.7839585302710805,2.7889077561240345,2.805554001536185,2.8082755499481284
2.7889077561240345,2.7966792864767207,2.8082755499481284,2.8112352282636266
2.7966792864767207,2.807272897344958,2.8112352282636266,2.8137341050447127
2.807272897344958,2.807272897344958,2.8137341050447127,2.8137341050447127
2.807272897344958,2.809205212703352,2.8137341050447127,2.8157714034973456
2.809205212703352,2.8109785033093844,2.8157714034973456,2.8175410353668835
2.8109785033093844,2.814172725656073,2.8175410353668835,2.819157900938316
2.814172725656073,2.8190542010896986,2.819157900938316,2.8205863993765745
2.8190542010896986,2.8190542010896986,2.8205863993765745,2.8205863993765745
2.8190542010896986,2.822168827977115,2.8205863993765745,2.8218305124829395
2.822168827977115,2.8251296432744786,2.8218305124829395,2.8229084718410116
2.8251296432744786,2.8274901323304045,2.8229084718410116,2.8238761529189214
2.8274901323304045,2.8291118628287184,2.8238761529189214,2.824780333940983
2.8291118628287184,2.8303717505772394,2.824780333940983,2.8256054303929554
2.8303717505772394,2.8317162387751296,2.8256054303929554,2.826316935904566
2.8317162387751296,2.8333005666767606,2.826316935904566,2.8269019899318923
2.8333005666767606,2.8349113802631294,2.8269019899318923,2.8273875744500674
2.8349113802631294,2.836111162172202,2.8273875744500674,2.827844370505163
2.836111162172202,2.836733732634449,2.827844370505163,2.8283144723713023
2.836733732634449,2.8371117334787965,2.8283144723713023,2.8287597610516144
2.8371117334787965,2.837656807288479,2.8287597610516144,2.8291243641304384
2.837656807288479,2.8385175299134744,2.8291243641304384,2.8293876663021633
2.8385175299134744,2.839499372109755,2.8293876663021633,2.829581179955387
2.839499372109755,2.840169174869879,2.829581179955387,2.82978385244586
2.840169174869879,2.8403321244850672,2.82978385244586,2.830039140979446
2.8403321244850672,2.840293177052292,2.830039140979446,2.8302990267811063
2.840293177052292,2.8404529758355332,2.8302990267811063,2.830495453929536
2.8404529758355332,2.8409597976558234,2.830495453929536,2.8306030683534553
2.8409597976558234,2.84158291290785,2.8306030683534553,2.830664867154279
2.84158291290785,2.8419821350602175,2.830664867154279,2.8307475949721725
2.8419821350602175,2.842055454151208,2.8307475949721725,2.83087463591146
2.842055454151208,2.842022414517366,2.83087463591146,2.8310064098672245
2.842022414517366,2.8421129148463082,2.8310064098672245,2.8311001240995743
2.8421129148463082,2.8423752884390296,2.8311001240995743,2.831147527585605
2.8423752884390296,2.8426847791651397,2.831147527585605,2.831174170403267
2.8426847791651397,2.8428732880027385,2.831174170403267,2.8312147116052917
2.8428732880027385,2.8429041664207992,2.8312147116052917,2.8312778554088815
2.8429041664207992,2.8428864651324735,2.8312778554088815,2.831342869216357
2.8428864651324735,2.842933829181943,2.831342869216357,2.8313877888456713
2.842933829181943,2.843066243552924,2.8313877888456713,2.831409320604096
2.843066243552924,2.843215856594326,2.831409320604096,2.8314218690447075
2.843215856594326,2.84330350602442,2.8314218690447075,2.8314421503822356
2.84330350602442,2.8433170082515495,2.8314421503822356,2.831473210860594
2.8433170082515495,2.84330961693445,2.831473210860594,2.8315046641103883
2.84330961693445,2.8433351366508712,2.8315046641103883,2.8315259453004162
2.8433351366508712,2.843400799832361,2.8315259453004162,2.831535977587924
2.843400799832361,2.843472032477435,2.831535977587924,2.831542215483465
2.843472032477435,2.8435124725472907,2.831542215483465,2.8315524339821994
2.8435124725472907,2.8435185711782944,2.8315524339821994,2.8315676126079254
2.8435185711782944,2.8435160750190893,2.8315676126079254,2.8315826702172613
2.8435160750190893,2.8435298298923324,2.8315826702172613,2.831592700760686
2.8435298298923324,2.8435620391286927,2.831592700760686,2.831597457198332
2.8435620391286927,2.843595682928936,2.831597457198332,2.8316006355044427
2.843595682928936,2.8436142802546454,2.8316006355044427,2.8316057859059547
2.8436142802546454,2.843617116146793,2.8316057859059547,2.831613171891014
2.843617116146793,2.8436165503800233,2.831613171891014,2.831620341931382
2.8436165503800233,2.8436238890509857,2.831620341931382,2.831625062256
2.8436238890509857,2.8436395825924374,2.831625062256,2.8316273426632077
2.8436395825924374,2.843655406835838,2.8316273426632077,2.831628975451892
2.843655406835838,2.84366395174567,2.831628975451892,2.8316315652004818
2.84366395174567,2.8436653047348655,2.8316315652004818,2.831635148839724
2.8436653047348655,2.8436653663886187,2.831635148839724,2.8316385540304445
2.8436653663886187,2.843669234051993,2.8316385540304445,2.8316407757841935
2.843669234051993,2.8436768470303626,2.8316407757841935,2.8316418770601905
2.8436768470303626,2.843684273548074,2.8316418770601905,2.831642716435939
2.843684273548074,2.84368820133336,2.831642716435939,2.8316440143452164
2.84368820133336,2.843688861161109,2.8316440143452164,2.831645749439202
2.843688861161109,2.8436890570960096,2.831645749439202,2.831647364605298
2.8436890570960096,2.8436910721803987,2.831647364605298,2.8316484113763867
2.8436910721803987,2.8436947537385024,2.8316484113763867,2.8316489458770677
2.8436947537385024,2.8436982348994797,2.8316489458770677,2.8316493763415065
2.8436982348994797,2.8437000424753593,2.8316493763415065,2.8316500245949228
2.8437000424753593,2.8437003701350076,2.8316500245949228,2.8316508633005832
2.8437003701350076,2.8437005451388315,2.8316508633005832,2.8316516289977702
2.8437005451388315,2.843701584567324,2.8316516289977702,2.8316521228600187
2.843701584567324,2.8437033606367965,2.8316521228600187,2.831652383230993
2.8437033606367965,2.8437049913119465,2.831652383230993,2.831652603221159
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.64366091965671,-0.1,-0.02119927247983598
0.64366091965671,0.5412300775392378,-0.02119927247983598,0.07043213056962627
0.5412300775392378,0.5412300775392378,0.07043213056962627,0.07043213056962627
0.5412300775392378,0.48911709536458947,0.07043213056962627,0.13382981002934
0.48911709536458947,0.48911709536458947,0.13382981002934,0.13382981002934
0.48911709536458947,0.45427372835993785,0.13382981002934,0.19617203853620838
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.060278963287649,-0.1,-0.041395259573055156
1.060278963287649,0.9361170546033891,-0.041395259573055156,0.018929773108382952
0.9361170546033891,0.8134773567264862,0.018929773108382952,0.08226552078537105
0.8134773567264862,0.6938565965569984,0.08226552078537105,0.15103668351200514
0.6938565965569984,0.581402914456361,0.15103668351200514,0.23050970928994138
0.581402914456361,0.581402914456361,0.23050970928994138,0.23050970928994138
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.3441121111177048,-0.1,-0.04535109567872307
1.3441121111177048,1.217516833887105,-0.04535109567872307,0.009697570687216633
1.217516833887105,1.0912942351071102,0.009697570687216633,0.06559302909176878
1.0912942351071102,0.9657724357710017,0.06559302909176878,0.12303647869230341
0.9657724357710017,0.8415471384755929,0.12303647869230341,0.18320709913141078
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.7714932832433812,-0.1,-0.04783192666235903
1.7714932832433812,1.64356492283538,-0.04783192666235903,0.004045166346056547
1.64356492283538,1.51558174537995,0.004045166346056547,0.0557870523709289
1.51558174537995,1.3876266987503316,0.0557870523709289,0.10759883847995164
1.3876266987503316,1.2598168379410533,0.10759883847995164,0.1597668972421977
1.2598168379410533,1.132325344052099,0.1597668972421977,0.21270526945166082
1.132325344052099,1.0054301297948702,0.21270526945166082,0.2670504146070537
1.0054301297948702,0.8796403930233138,0.2670504146070537,0.3238862516201575
0.8796403930233138,0.7560567346869327,0.3238862516201575,0.3852954964575679
0.7560567346869327,0.6377909734899754,0.3852954964575679,0.45604573253044445
0.6377909734899754,0.6377909734899754,0.45604573253044445,0.45604573253044445
0.6377909734899754,0.5707930675375251,0.45604573253044445,0.5085553750224546
0.5707930675375251,0.5707930675375251,0.5085553750224546,0.5085553750224546
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.1995929000188954,-0.1,-0.04862972513907525
2.1995929000188954,2.0712388342314076,-0.04862972513907525,0.0021845631022286566
2.0712388342314076,1.9426968705591374,0.0021845631022286566,0.05252183638619973
1.9426968705591374,1.8140053893423818,0.05252183638619973,0.10247610543497127
1.8140053893423818,1.685210588641805,0.10247610543497127,0.15216382080282123
1.685210588641805,1.5563705315498333,0.15216382080282123,0.2017340721041219
1.5563705315498333,1.4275608370901955,0.2017340721041219,0.25138280664257184
1.4275608370901955,1.2988858589228103,0.25138280664257184,0.3013788584899777
1.2988858589228103,1.1705011818510604,0.3013788584899777,0.3521135772377797
1.1705011818510604,1.0426623284013283,0.3521135772377797,0.40420174296990175
1.0426623284013283,0.9158402125029507,0.40420174296990175,0.4586982419843917
0.9158402125029507,0.791059760180289,0.4586982419843917,0.5176463617096554
0.791059760180289,0.6713328228621832,0.5176463617096554,0.5859010282193012
0.6713328228621832,0.6713328228621832,0.5859010282193012,0.5859010282193012
0.6713328228621832,0.6053219309896309,0.5859010282193012,0.6354452435702729
0.6053219309896309,0.6053219309896309,0.6354452435702729,0.6354452435702729
0.6053219309896309,0.5643898444738988,0.6354452435702729,0.6795628072030028
0.5643898444738988,0.5643898444738988,0.6795628072030028,0.6795628072030028
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.6280046258160215,-0.1,-0.048656140803340506
2.6280046258160215,2.4995882754866385,-0.048656140803340506,0.0020001535848771235
2.4995882754866385,2.370922493128443,0.0020001535848771235,0.05201967362253124
2.370922493128443,2.2420324993370437,0.05201967362253124,0.10145899598002034
2.2420324993370437,2.112945840059091,0.10145899598002034,0.15038299010485381
2.112945840059091,1.983693729601689,0.15038299010485381,0.19886836876431588
1.983693729601689,1.8543118971614865,0.19886836876431588,0.24700649658337767
1.8543118971614865,1.7248425412385158,0.24700649658337767,0.2949088323807729
1.7248425412385158,1.5953387378499737,0.2949088323807729,0.34271809959681043
1.5953387378499737,1.4658707322442008,0.34271809959681043,0.39062419381427094
1.4658707322442008,1.3365369600958723,0.39062419381427094,0.43889090725401425
1.3365369600958723,1.2074870546127061,0.43889090725401425,0.48790912436947154
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.0565880236667704,-0.1,-0.048255824632421174
3.0565880236667704,2.928299218075684,-0.048255824632421174,0.002722321559014043
2.928299218075684,2.799723485953096,0.002722321559014043,0.05297256094500011
2.799723485953096,2.6708811743859804,0.05297256094500011,0.10253568574598243
2.6708811743859804,2.541793453569995,0.10253568574598243,0.15145645141512284
2.541793453569995,2.4124826148684635,0.15145645141512284,0.19978448636920668
2.4124826148684635,2.282972087638336,0.19978448636920668,0.24757482186485105
2.282972087638336,2.153287059424131,0.24757482186485105,0.2948897208372909
2.153287059424131,2.0234558948726673,0.2948897208372909,0.3418023741821544
2.0234558948726673,1.8935116434286374,0.3418023741821544,0.38840116484742016
1.8935116434286374,1.7634943556045304,0.38840116484742016,0.4347960963075721
1.7634943556045304,1.6334551641904824,0.4347960963075721,0.48112977897979414
1.6334551641904824,1.5034627664063938,0.48112977897979414,0.5275943255296183
1.5034627664063938,1.3736141946625309,0.5275943255296183,0.574458304801644
1.3736141946625309,1.2440571768582156,0.574458304801644,0.6221197515763807
1.2440571768582156,1.1150397906770806,0.6221197515763807,0.6712158918903854
1.1150397906770806,0.9870362076025171,0.6712158918903854,0.7228747592577365
0.9870362076025171,0.8611563541556434,0.7228747592577365,0.7794227120606912
0.8611563541556434,0.741151274450115,0.7794227120606912,0.8470067872796949
0.741151274450115,0.741151274450115,0.8470067872796949,0.8470067872796949
0.741151274450115,0.6885664075227845,0.8470067872796949,0.88717682693397
0.6885664075227845,0.6885664075227845,0.88717682693397,0.88717682693397
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.4852817432857788,-0.1,-0.04758938635294686
3.4852817432857788,3.357238456213372,-0.04758938635294686,0.0040020998592059515
3.357238456213372,3.228880630165542,0.0040020998592059515,0.05480615032459357
3.228880630165542,3.1002264962005266,0.05480615032459357,0.10485550913456701
3.1002264962005266,2.9712946405507337,0.10485550913456701,0.1541852835021804
2.9712946405507337,2.8421037814067804,0.1541852835021804,0.20283270852732468
2.8421037814067804,2.7126725493570283,0.20283270852732468,0.25083698053581294
2.7126725493570283,2.5830200612852243,0.25083698053581294,0.29824058532300957
2.5830200612852243,2.4531663669383876,0.29824058532300957,0.34509046321582126
2.4531663669383876,2.3231329952907878,0.34509046321582126,0.3914396182420189
2.3231329952907878,2.1929437055596406,0.3914396182420189,0.4373493403743104
2.1929437055596406,2.0626258063016705,0.4373493403743104,0.4828929468184042
2.0626258063016705,1.9322114652421933,0.4828929468184042,0.5281597443910008
1.9322114652421933,1.801739905610286,0.5281597443910008,0.5732614150040176
1.801739905610286,1.6712614861229622,0.5732614150040176,0.6183432074043029
1.6712614861229622,1.5408442723047455,0.6183432074043029,0.6636014496866326
1.5408442723047455,1.4105862597954115,0.6636014496866326,0.709314843239528
1.4105862597954115,1.28063996558444,0.709314843239528,0.7559040189725146
1.28063996558444,1.1512676308590069,0.7559040189725146,0.8040556118982554
1.1512676308590069,1.0229883965735038,0.8040556118982554,0.855020687506783
1.0229883965735038,0.8970970323557877,0.855020687506783,0.911512267127952
0.8970970323557877,0.7785666812661266,0.911512267127952,0.9813440951038533
0.7785666812661266,0.7785666812661266,0.9813440951038533,0.9813440951038533
0.7785666812661266,0.7347751224965318,0.9813440951038533,1.0182097845613236
0.7347751224965318,0.7347751224965318,1.0182097845613236,1.0182097845613236
0.7347751224965318,0.7066908822840205,1.0182097845613236,1.0559095209115381
0.7066908822840205,0.7066908822840205,1.0559095209115381,1.0559095209115381
0.7066908822840205,0.6943946304163451,1.0559095209115381,1.0941389374211945
-0.1,0.03685065545800417,3.8986067572274474,3.8804723941025676
0.03685065545800417,0.17363938605360854,3.8804723941025676,3.8618768057841653
0.17363938605360854,0.3103634888673502,3.8618768057841653,3.8428118756916447
0.3103634888673502,0.447020112034645,3.8428118756916447,3.82326916187443
0.447020112034645,0.5836062365979386,3.82326916187443,3.8032397706300074
0.5836062365979386,0.7201186304895045,3.8032397706300074,3.7827139454179237
0.7201186304895045,0.8565538348103673,3.7827139454179237,3.761681183445035
0.8565538348103673,0.9929081389106614,3.761681183445035,3.7401302813161874
0.9929081389106614,1.129177510512024,3.7401302813161874,3.7180488339016327
1.129177510512024,1.2653575351920145,3.7180488339016327,3.695422933058591
1.2653575351920145,1.4014433615352315,3.695422933058591,3.672237298351337
1.4014433615352315,1.5374296201088,3.672237298351337,3.6484748509296514
1.5374296201088,1.6733102077323563,3.6484748509296514,3.624115546976021
1.6733102077323563,1.80907818393132,3.624115546976021,3.5991363359128865
1.80907818393132,1.9447255433992665,3.5991363359128865,3.5735104568723854
1.9447255433992665,2.0802427125310468,3.5735104568723854,3.5472051028631166
2.0802427125310468,2.215618187304657,3.5472051028631166,3.520180261624705
2.215618187304657,2.3508376775793,3.520180261624705,3.4923858660778997
2.3508376775793,2.485882718225393,3.4923858660778997,3.4637565898661213
2.485882718225393,2.6207288223301997,3.4637565898661213,3.4342054129082498
2.6207288223301997,2.75534152863321,3.4342054129082498,3.4036098459324955
2.75534152863321,2.889669059355894,3.4036098459324955,3.3717879124295465
2.889669059355894,3.0236271376045267,3.3717879124295465,3.3384498470171278
3.0236271376045267,3.15706048913969,3.3384498470171278,3.3030813413531788
3.15706048913969,3.2896180656058682,3.3030813413531788,3.2645963872808226
3.2896180656058682,3.4201005499306594,3.2645963872808226,3.2197926242128614
3.4201005499306594,3.4201005499306594,3.2197926242128614,3.2197926242128614
3.4201005499306594,3.482451652757393,3.2197926242128614,3.1921579162187985
3.482451652757393,3.482451652757393,3.1921579162187985,3.1921579162187985
3.482451652757393,3.512317261078861,3.1921579162187985,3.1737906221611034
3.512317261078861,3.512317261078861,3.1737906221611034,3.1737906221611034
3.512317261078861,3.528310873904767,3.1737906221611034,3.1562491051682997
3.528310873904767,3.528310873904767,3.1562491051682997,3.1562491051682997
3.528310873904767,3.5297040938592694,3.1562491051682997,3.1401751139196143
3.5297040938592694,3.5188692838539213,3.1401751139196143,3.125269873011818
3.5188692838539213,3.5003752985561025,3.125269873011818,3.111814904743746
3.5003752985561025,3.470255925378316,3.111814904743746,3.0963966220403427
3.470255925378316,3.4190333170198084,3.0963966220403427,3.0749842147820474
3.4190333170198084,3.339110692528347,3.0749842147820474,3.0444013486250814
3.339110692528347,3.2367035342405637,3.0444013486250814,3.0079650029999807
3.2367035342405637,3.2367035342405637,3.0079650029999807,3.0079650029999807
3.2367035342405637,3.198508415724789,3.0079650029999807,2.990188610340881
3.198508415724789,3.169171633599115,2.990188610340881,2.976522493835018
3.169171633599115,3.169171633599115,2.976522493835018,2.976522493835018
3.169171633599115,3.130102012429624,2.976522493835018,2.9602188454289755
3.130102012429624,3.0945965060049048,2.9602188454289755,2.945086426333913
3.0945965060049048,3.0716051822318597,2.945086426333913,2.9348112730094496
3.0716051822318597,3.0238262099220594,2.9348112730094496,2.916931795521347
3.0238262099220594,3.0238262099220594,2.916931795521347,2.916931795521347
3.0238262099220594,2.999848237696741,2.916931795521347,2.906867189206095
2.999848237696741,2.983409588875829,2.906867189206095,2.8991024008951984
-0.1,0.03684670244705188,3.755799373040753,3.7376351600558935
0.03684670244705188,0.17363228140918327,3.7376351600558935,3.7190163576886253
0.17363228140918327,0.3103541059585624,3.7190163576886253,3.6999350501011383
0.3103541059585624,0.44700940960357916,3.6999350501011383,3.680383064722152
0.44700940960357916,0.583595257162761,3.680383064722152,3.660351735595207
0.583595257162761,0.7201085097258625,3.660351735595207,3.639831571714178
0.7201085097258625,0.8565457982111323,3.639831571714178,3.6188122837642047
0.8565457982111323,0.9929035095316138,3.6188122837642047,3.597282898638042
0.9929035095316138,1.1291777086456463,3.597282898638042,3.5752312107912103
1.1291777086456463,1.2653640538715671,3.5752312107912103,3.5526433337637338
1.2653640538715671,1.4014577849681857,3.5526433337637338,3.529504091033612
1.4014577849681857,1.5374535436126884,3.529504091033612,3.5057960290753205
1.5374535436126884,1.6733452389360866,3.5057960290753205,3.4814987205058747
1.6733452389360866,1.8091258118895828,3.4814987205058747,3.4565880437192464
1.8091258118895828,1.9447869683822394,3.4565880437192464,3.4310352885582893
1.9447869683822394,2.0803186985828046,3.4310352885582893,3.4048050744674456
2.0803186985828046,2.2157083417683334,3.4048050744674456,3.377851376422302
2.2157083417683334,2.350939806554155,3.377851376422302,3.3501154496456977
2.350939806554155,2.4859913877872004,3.3501154496456977,3.321517395743435
2.4859913877872004,2.6208317030083306,3.321517395743435,3.291940582565593
2.6208317030083306,2.7554127975790177,3.291940582565593,3.2612078227505057
2.7554127975790177,2.889653395437676,3.2612078227505057,3.229025033912015
2.889653395437676,3.0233919535844667,3.229025033912015,3.194829345526645
3.0233919535844667,3.1562087663613014,3.194829345526645,3.157267135958864
-0.1,-0.1,3.6129919888540583,3.6129919888540583
-0.1,0.03684293455513593,3.6129919888540583,3.594799353972748
0.03684293455513593,0.17362590356769772,3.594799353972748,3.5761613240510686
0.17362590356769772,0.3103464128668131,3.5761613240510686,3.557070529972747
0.3103464128668131,0.44700184085363337,3.557070529972747,3.5375193464350403
0.44700184085363337,0.5835894258742443,3.5375193464350403,3.517499794530953
0.5835894258742443,0.7201062062539492,3.517499794530953,3.4970030375080996
0.7201062062539492,0.856549021037339,3.4970030375080996,3.4760195722265337
0.856549021037339,0.9929144837775022,3.4760195722265337,3.454539254158079
0.9929144837775022,1.129198909877698,3.454539254158079,3.4325507677616542
1.129198909877698,1.265398235564999,3.4325507677616542,3.410041197431242
1.265398235564999,1.401507986108961,3.410041197431242,3.386996271587057
1.401507986108961,1.5375231548163537,3.386996271587057,3.3633997135224987
1.5375231548163537,1.6734379202366083,3.3633997135224987,3.3392316790710663
1.6734379202366083,1.8092455577582653,3.3392316790710663,3.3144688588073965
1.8092455577582653,1.9449380253937942,3.3144688588073965,3.2890827972417447
1.9449380253937942,2.080505295281779,3.2890827972417447,3.263036790652926
2.080505295281779,2.215934486181571,3.263036790652926,3.23628244175092
2.215934486181571,2.3512080882163757,3.23628244175092,3.2087528002392696
2.3512080882163757,2.486301008370247,3.2087528002392696,3.1803509202869575
2.486301008370247,2.6211738331443626,3.1803509202869575,3.1509235506544013
2.6211738331443626,2.7557563385343267,3.1509235506544013,3.12019953400661
2.7557563385343267,2.889898243166552,3.12019953400661,3.0876179817674556
2.889898243166552,3.023137636620136,3.0876179817674556,3.0515934800910283
3.023137636620136,3.023137636620136,3.0515934800910283,3.0515934800910283
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.03683943404357831,3.4701846046673634,3.4519655830768894
0.03683943404357831,0.1736205070981822,3.4519655830768894,3.4333135606254706
0.1736205070981822,0.31034093073034696,3.4333135606254706,3.4142220662144944
0.31034093073034696,0.4469983339741842,3.4142220662144944,3.3946846007177998
0.4469983339741842,0.5835902275982604,3.3946846007177998,3.3746943656024837
0.5835902275982604,0.7201139757941772,3.3746943656024837,3.3542439597127984
0.7201139757941772,0.8565667769394356,3.3542439597127984,3.3333254167250583
0.8565667769394356,0.9929456809640534,3.3333254167250583,3.3119304732114214
0.9929456809640534,1.1292475001570097,3.3119304732114214,3.290049918730823
1.1292475001570097,1.2654687466658632,3.290049918730823,3.2676732335862235
1.2654687466658632,1.4016056511578787,3.2676732335862235,3.2447890959584442
1.4016056511578787,1.5376540037682125,3.2447890959584442,3.221384426944681
1.5376540037682125,1.673608993330264,3.221384426944681,3.197443491835562
1.673608993330264,1.809464975645801,3.197443491835562,3.1729470503907087
1.809464975645801,1.945215316783543,3.1729470503907087,3.147872023043358
1.945215316783543,2.0808516247655042,3.147872023043358,3.122187667371058
2.0808516247655042,2.216362615534232,3.122187667371058,3.09585041009644
2.216362615534232,2.3517325168939456,3.09585041009644,3.0687979419914737
2.3517325168939456,2.486936338259552,3.0687979419914737,3.040928604596007
2.486936338259552,2.6219285779923664,3.040928604596007,3.0120543605107835
2.6219285779923664,2.7566051946522543,3.0120543605107835,2.9817494705775096
-0.1,-0.1,3.327377220480669,3.327377220480669
-0.1,0.036836313338331594,3.327377220480669,3.309134679935466
0.036836313338331594,0.1736164109949528,3.309134679935466,3.290475399389581
0.1736164109949528,0.3103383289729055,3.290475399389581,3.2713944955178516
0.3103383289729055,0.44700006028771666,3.2713944955178516,3.251887205280013
0.44700006028771666,0.5835995640386827,3.251887205280013,3.2319489000987094
0.5835995640386827,0.7201347057265488,3.2319489000987094,3.211574549430748
0.7201347057265488,0.8566033034016276,3.211574549430748,3.190759143876461
0.8566033034016276,0.9930031347946459,3.190759143876461,3.1694978420287936
0.9930031347946459,1.1293319089976395,3.1694978420287936,3.1477856523863195
1.1293319089976395,1.265587221329036,3.1477856523863195,3.125617111055615
1.265587221329036,1.401766661076509,3.125617111055615,3.1029872007748494
1.401766661076509,1.5378677620001977,3.1029872007748494,3.0798909389972424
1.5378677620001977,1.673887886612645,3.0798909389972424,3.0563225122750692
1.673887886612645,1.8098243746307874,3.0563225122750692,3.0322764370562134
1.8098243746307874,1.9456744802970043,3.0322764370562134,3.0077471083400407
1.9456744802970043,2.0814354005210656,3.0077471083400407,2.9827291044813986
2.0814354005210656,2.21710406035003,2.9827291044813986,2.9572157291387997
2.21710406035003,2.352677310109191,2.9572157291387997,2.931200379813527
2.352677310109191,2.4881517988802972,2.931200379813527,2.9046770700407585
2.4881517988802972,2.6235228506646964,2.9046770700407585,2.8776327100633656
2.6235228506646964,2.758778159988276,2.8776327100633656,2.850032566929717
2.758778159988276,2.758778159988276,2.850032566929717,2.850032566929717
2.758778159988276,2.7932520568290427,2.850032566929717,2.842900044489316
2.7932520568290427,2.7932520568290427,2.842900044489316,2.842900044489316
2.7932520568290427,2.8205513056566365,2.842900044489316,2.8371963607902893
2.8205513056566365,2.8205513056566365,2.8371963607902893,2.8371963607902893
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.03683370548109255,3.1845698362939743,3.1663076280288043
0.03683370548109255,0.1736140238804659,3.1663076280288043,3.147649831762448
0.1736140238804659,0.31033944245840783,3.147649831762448,3.128593884944512
0.31033944245840783,0.4470085159886772,3.128593884944512,3.1091379432918456
0.4470085159886772,0.5836198537461152,3.1091379432918456,3.089280703569713
0.5836198537461152,0.7201721253750037,3.089280703569713,3.0690212777527357
0.7201721253750037,0.8566641082676232,3.0690212777527357,3.0483595494048554
0.8566641082676232,0.9930947960598672,3.0483595494048554,3.027296904113862
0.9930947960598672,1.129463395962912,3.027296904113862,3.0058359671526347
1.129463395962912,1.2657694357841536,3.0058359671526347,2.9839811658738644
1.2657694357841536,1.4020130328356957,2.9839811658738644,2.961740388115183
1.4020130328356957,1.5381950953533516,2.961740388115183,2.939125932877211
1.5381950953533516,1.6743176517690102,2.939125932877211,2.9161559971303954
1.6743176517690102,1.8103846915116746,2.9161559971303954,2.892859414125903
1.8103846915116746,1.9464036292205775,2.892859414125903,2.869283790382863
1.9464036292205775,2.0823878986065374,2.869283790382863,2.8455089921414483
2.0823878986065374,2.2183632193567635,2.8455089921414483,2.821684691432368
2.2183632193567635,2.3543868092375417,2.821684691432368,2.798139395890712
2.3543868092375417,2.4906128427913874,2.798139395890712,2.7758553213488475
-0.1,-0.1,3.0417624521072804,3.0417624521072804
-0.1,0.03683179427600333,3.0417624521072804,3.0234857879851993
0.03683179427600333,0.17361386008098076,3.0234857879851993,3.004840644954959
0.17361386008098076,0.3103453500509429,3.004840644954959,2.9858281341756054
0.3103453500509429,0.4470256072678972,2.9858281341756054,2.9664507200100534
0.4470256072678972,0.5836542250958576,2.9664507200100534,2.9467125030519274
0.5836542250958576,0.7202310685058698,2.9467125030519274,2.926619139832197
0.7202310685058698,0.8567564274841221,2.926619139832197,2.9061788378149687
0.8567564274841221,0.9932312229855328,2.9061788378149687,2.88540358241158
0.9932312229855328,1.1296571803009583,2.88540358241158,2.864309984135787
1.1296571803009583,1.2660371417385246,2.864309984135787,2.842920903379373
1.2660371417385246,1.4023758066840826,2.842920903379373,2.8212701247465684
1.4023758066840826,1.5386805714911074,2.8212701247465684,2.799406812462904
1.5386805714911074,1.6749629937350778,2.799406812462904,2.7774048411276633
1.6749629937350778,1.8112420820423047,2.7774048411276633,2.7553823824578276
1.8112420820423047,1.947550301271364,2.7553823824578276,2.733543085121848
1.947550301271364,2.0839480321941903,2.733543085121848,2.712275987763186
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.03683079645821949,2.8989550679205855,2.8806707709039636
0.03683079645821949,0.17361657866686062,2.8806707709039636,2.8620527204923634
0.17361657866686062,0.3103574095905334,2.8620527204923634,2.8431072990187407
0.3103574095905334,0.4470537738823217,2.8431072990187407,2.823843608709948
0.4470537738823217,0.5837066878784649,2.823843608709948,2.8042740410035205
0.5837066878784649,0.720317812943042,2.8042740410035205,2.7844147986040255
0.720317812943042,0.856889760465937,2.7844147986040255,2.7642878110931832
0.856889760465937,0.9934265159589776,2.7642878110931832,2.7439234054908073
0.9934265159589776,1.1299339302986275,2.7439234054908073,2.7233631829152407
1.1299339302986275,1.2664205566511981,2.7233631829152407,2.7026654205500367
1.2664205566511981,1.4028993501264255,2.7026654205500367,2.6819161596251906
1.4028993501264255,1.5393900583373892,2.6819161596251906,2.661246128072599
1.5393900583373892,1.6759238814518393,2.661246128072599,2.6408645184628123
1.6759238814518393,1.8125529509201541,2.6408645184628123,2.6211388935597317
1.8125529509201541,1.949371131109166,2.6211388935597317,2.6028001120332855
1.949371131109166,2.086555447393707,2.6028001120332855,2.587642660388213
2.086555447393707,2.224015464047931,2.587642660388213,2.5825543758828005
2.224015464047931,2.224015464047931,2.5825543758828005,2.5825543758828005
-0.1,-0.1,2.756147683733891,2.756147683733891
-0.1,0.03683101067537936,2.756147683733891,2.7378648028637125
0.03683101067537936,0.1736230192230657,2.7378648028637125,2.7192923383021714
0.1736230192230657,0.3103773661595133,2.7192923383021714,2.700444493884392
0.3103773661595133,0.44709614974023393,2.700444493884392,2.681340310735065
0.44709614974023393,0.5837824452482758,2.681340310735065,2.6620049947514315
0.5837824452482758,0.7204405921726732,2.6620049947514315,2.642471650845575
0.7204405921726732,0.85707674780475,2.642471650845575,2.622785000920875
0.85707674780475,0.9936997426525792,2.622785000920875,2.6030072346498025
0.9936997426525792,1.1303221872077158,2.6030072346498025,2.5832258099754104
1.1303221872077158,1.2669624181024675,2.5832258099754104,2.5635682527624897
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.03683279704990702,2.6133402995471964,2.5950705931248796
0.03683279704990702,0.17363424047500473,2.5950705931248796,2.576567524545131
0.17363424047500473,0.31040743613088706,2.576567524545131,2.557856709024614
0.31040743613088706,0.44715675103509844,2.557856709024614,2.538972068758893
0.44715675103509844,0.583888244838462,2.538972068758893,2.519958775330225
0.583888244838462,0.7206102134440219,2.519958775330225,2.500877089230427
0.7206102134440219,0.857334237270687,2.500877089230427,2.481810291447979
0.857334237270687,0.9940767726517651,2.481810291447979,2.462877074685356
0.9940767726517651,1.1308614200207938,2.462877074685356,2.444252064444454
1.1308614200207938,1.267723197614162,2.444252064444454,2.4262051907173903
1.267723197614162,1.404715018697503,2.4262051907173903,2.4091865823769347
1.404715018697503,1.5419192414598293,2.4091865823769347,2.394019924915648
1.5419192414598293,1.6794541875035984,2.394019924915648,2.3824512887417146
-0.1,-0.1,2.4705329153605016,2.4705329153605016
-0.1,0.03683662547032718,2.4705329153605016,2.452291707567195
0.03683662547032718,0.17365160073800215,2.452291707567195,2.4338887493096357
0.17365160073800215,0.3104504547423381,2.4338887493096357,2.41536626424361
0.3104504547423381,0.4472407609328014,2.41536626424361,2.396780732744083
0.4472407609328014,0.5840328579938763,2.396780732744083,2.3782084454510297
0.5840328579938763,0.7208408974024781,2.3782084454510297,2.3597543325122334
0.7208408974024781,0.857684705883464,2.3597543325122334,2.341568070867302
0.857684705883464,0.9945925021523411,2.341568070867302,2.3238727532933483
0.9945925021523411,1.1316054093957375,2.3238727532933483,2.307017111318368
1.1316054093957375,1.2687837337145729,2.307017111318368,2.29158767256527
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.03684309239412589,2.327725531173807,2.3095327372668795
0.03684309239412589,0.1736768143963248,2.3095327372668795,2.29126955489784
0.1736768143963248,0.3105100401650953,2.29126955489784,2.2730026806163797
0.3105100401650953,0.44735482170541074,2.2730026806163797,2.2548227470708095
0.44735482170541074,0.58422763414778,2.2548227470708095,2.2368557136556606
0.58422763414778,0.7211512407151202,2.2368557136556606,2.2192811694643626
0.7211512407151202,0.8581575733158706,2.2192811694643626,2.202367829196767
0.8581575733158706,0.99529233666339,2.202367829196767,2.1865411156429198
0.99529233666339,1.1326202937416183,2.1865411156429198,2.17252496847488
1.1326202937416183,1.2702220480334425,2.17252496847488,2.161691686562797
1.2702220480334425,1.4081027533997899,2.161691686562797,2.1570926613478285
-0.1,-0.1,2.184918146987113,2.184918146987113
-0.1,0.03685294247256818,2.184918146987113,2.1667995306882033
0.03685294247256818,0.17371205308160984,2.1667995306882033,2.1487276462695553
0.17371205308160984,0.31059076732010693,2.1487276462695553,2.1308051338403877
0.31059076732010693,0.44750738578401295,2.1308051338403877,2.1131754282683937
0.44750738578401295,0.5844871086004719,2.1131754282683937,2.096044874385609
0.5844871086004719,0.7215647877748658,2.096044874385609,2.079722441344713
0.7215647877748658,0.8587892474232032,2.079722441344713,2.064699953804067
0.8587892474232032,0.9962268482093014,2.064699953804067,2.05182402102454
0.9962268482093014,1.133946603217012,2.05182402102454,2.0427167623339306
1.133946603217012,1.2718617660868332,2.0427167623339306,2.04102803329822
1.2718617660868332,1.2718617660868332,2.04102803329822,2.04102803329822
1.2718617660868332,1.384572013598822,2.04102803329822,2.0509345951823152
1.384572013598822,1.384572013598822,2.0509345951823152,2.0509345951823152
-0.1,-0.1,1.8993033786137237,1.8993033786137237
-0.1,0.03688679680033424,1.8993033786137237,1.8814429999657334
0.03688679680033424,0.17382408471359947,1.8814429999657334,1.8639752334918294
0.17382408471359947,0.31083987829506965,1.8639752334918294,1.8471370366548843
0.31083987829506965,0.44797248239694876,1.8471370366548843,1.831286164679081
0.44797248239694876,0.5852738689288746,1.831286164679081,1.8169940806526668
0.5852738689288746,0.7228101773037603,1.8169940806526668,1.805247374520776
0.7228101773037603,0.8606296947748875,1.805247374520776,1.7979517656812418
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.036913373891797635,1.756495994427029,1.7388417955286835
0.036913373891797635,0.17390822923701857,1.7388417955286835,1.7218344512490253
0.17390822923701857,0.311023438354621,1.7218344512490253,1.7058338480195214
0.311023438354621,0.4483115160932152,1.7058338480195214,1.6914136722190332
0.4483115160932152,0.585838337000315,1.6914136722190332,1.6795609657223158
0.585838337000315,0.7236534444433587,1.6795609657223158,1.6721670653265344
0.7236534444433587,0.861540401633658,1.6721670653265344,1.673481365182745
0.861540401633658,0.861540401633658,1.673481365182745,1.673481365182745
-0.1,-0.1,1.6136886102403345,1.6136886102403345
-0.1,0.03694850868782548,1.6136886102403345,1.5963116494116285
0.03694850868782548,0.1740169618050104,1.5963116494116285,1.5799149088263493
0.1740169618050104,0.3112578081610792,1.5799149088263493,1.5650484401534408
0.3112578081610792,0.44873757407536663,1.5650484401534408,1.5526497083697977
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.03699400497244115,1.4708812260536401,1.4538717778249626
0.03699400497244115,0.1741550372777159,1.4538717778249626,1.4382823725322351
0.1741550372777159,0.311550212312266,1.4382823725322351,1.4249611418439108
0.311550212312266,0.4492469300459293,1.4249611418439108,1.4154789406800312
0.4492469300459293,0.5871767345875714,1.4154789406800312,1.4131964884785684
0.5871767345875714,0.7239706914194161,1.4131964884785684,1.42694134983863
0.7239706914194161,0.7239706914194161,1.42694134983863,1.42694134983863
0.7239706914194161,0.7963483632050864,1.42694134983863,1.4456443243232264
0.7963483632050864,0.7963483632050864,1.4456443243232264,1.4456443243232264
-0.1,-0.1,1.3280738418669455,1.3280738418669455
-0.1,0.03705172708696711,1.3280738418669455,1.3115451544075125
0.03705172708696711,0.1743262756210389,1.3115451544075125,1.2970188264341602
0.1743262756210389,0.31190098675398026,1.2970188264341602,1.2858176800226708
0.31190098675398026,0.44978768427893223,1.2858176800226708,1.2806600096855958
0.44978768427893223,0.5872670542884465,1.2806600096855958,1.2883434201237014
0.5872670542884465,0.5872670542884465,1.2883434201237014,1.2883434201237014
0.5872670542884465,0.6653583399790113,1.2883434201237014,1.3033044782564862
0.6653583399790113,0.6653583399790113,1.3033044782564862,1.3033044782564862
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.037123032667071204,1.1852664576802507,1.1693571903279711
0.037123032667071204,0.1745317117630731,1.1693571903279711,1.156222611997007
0.1745317117630731,0.3122931694260278,1.156222611997007,1.1479516642974337
0.3122931694260278,0.45015439080641595,1.1479516642974337,1.1494223690866419
0.45015439080641595,0.45015439080641595,1.1494223690866419,1.1494223690866419
-0.1,-0.1,1.0424590734935564,1.0424590734935564
-0.1,0.03720847090715301,1.0424590734935564,1.0273341806304805
0.03720847090715301,0.1747664332090508,1.0273341806304805,1.0160034993450808
0.1747664332090508,0.3126636392469173,1.0160034993450808,1.0117942873503047
0.3126636392469173,0.4496197366877325,1.0117942873503047,1.023751605635486
0.4496197366877325,0.4496197366877325,1.023751605635486,1.023751605635486
0.4496197366877325,0.5180743089658336,1.023751605635486,1.041110829484955
0.5180743089658336,0.5180743089658336,1.041110829484955,1.041110829484955
-0.1,-0.1,0.7568443051201673,0.7568443051201673
-0.1,0.037413068338279176,0.7568443051201673,0.7438510877838425
0.037413068338279176,0.17523992535515223,0.7438510877838425,0.7376547289218403
0.17523992535515223,0.3125485098133123,0.7376547289218403,0.7466717810054297
0.3125485098133123,0.3125485098133123,0.7466717810054297,0.7466717810054297
0.3125485098133123,0.38103849589659433,0.7466717810054297,0.7622249543913598
0.38103849589659433,0.38103849589659433,0.7622249543913598,0.7622249543913598
-0.1,-0.1,0.6140369209334728,0.6140369209334728
-0.1,0.037520870416197394,0.6140369209334728,0.6023780009405454
0.037520870416197394,0.1753966707501413,0.6023780009405454,0.5995278158176401
0.1753966707501413,0.1753966707501413,0.5995278158176401,0.5995278158176401
0.1753966707501413,0.27777707036255517,0.5995278158176401,0.6090622839426374
0.27777707036255517,0.27777707036255517,0.6090622839426374,0.6090622839426374
0.27777707036255517,0.3438642471477792,0.6090622839426374,0.6263347770807405
0.3438642471477792,0.3438642471477792,0.6263347770807405,0.6263347770807405
0.3438642471477792,0.39436707483254496,0.6263347770807405,0.652355988600392
-0.1,-0.1,0.47122953674677825,0.47122953674677825
-0.1,0.037620157794112125,0.47122953674677825,0.4610160344804476
0.037620157794112125,0.1754342112544758,0.4610160344804476,0.4618340386820594
0.1754342112544758,0.1754342112544758,0.4618340386820594,0.4618340386820594
0.1754342112544758,0.2613461836696378,0.4618340386820594,0.4734777610087567
0.2613461836696378,0.2613461836696378,0.4734777610087567,0.4734777610087567
0.2613461836696378,0.3221925502325421,0.4734777610087567,0.4932509911348637
0.3221925502325421,0.3221925502325421,0.4932509911348637,0.4932509911348637
0.3221925502325421,0.3676142621290486,0.4932509911348637,0.52132172610421
-0.1,-0.1,0.32842215256008367,0.32842215256008367
-0.1,0.03770287684476442,0.32842215256008367,0.31966610698820197
0.03770287684476442,0.1753411596664395,0.31966610698820197,0.3241110735855619
0.1753411596664395,0.1753411596664395,0.3241110735855619,0.3241110735855619
0.1753411596664395,0.2507795115877548,0.3241110735855619,0.33756049811252453
0.2507795115877548,0.2507795115877548,0.33756049811252453,0.33756049811252453
0.2507795115877548,0.3076231684101213,0.33756049811252453,0.35971322313018694
0.3076231684101213,0.3076231684101213,0.35971322313018694,0.35971322313018694
0.3076231684101213,0.3496576563780994,0.35971322313018694,0.3903951540297522
3.868705473661316,3.741017928066583,-0.06129306936263506,-0.008827188581422687
3.741017928066583,3.6129919888540583,-0.008827188581422687,0.04280738418669455
3.6129919888540583,3.4846454319997293,0.04280738418669455,0.09363983494634773
3.4846454319997293,3.355995445313389,0.09363983494634773,0.1436996989185188
3.355995445313389,3.227059210552068,0.1436996989185188,0.1930179232728528
3.8986067572274474,3.769918370932554,0.1856147683733891,0.23557592811551523
3.769918370932554,3.640937764481795,0.23557592811551523,0.284777816728347
3.640937764481795,3.5116802664095945,0.284777816728347,0.3332476225227826
3.5116802664095945,3.3821607357322394,0.3332476225227826,0.38101294179850653
3.3821607357322394,3.252393984922759,0.38101294179850653,0.42810268625626313
3.252393984922759,3.122394947818894,0.42810268625626313,0.4745475685318772
3.122394947818894,2.9921787483697533,0.4745475685318772,0.5203803434891554
2.9921787483697533,2.861761093410245,0.5203803434891554,0.5656368667284266
2.861761093410245,2.7311583758960323,0.5656368667284266,0.6103565973226219
2.7311583758960323,2.6003878533354836,0.6103565973226219,0.6545833133993209
2.6003878533354836,2.469468289110243,0.6545833133993209,0.6983669929012176
2.469468289110243,2.3384208017646553,0.6983669929012176,0.7417664401857678
2.3384208017646553,2.20726981942756,0.7417664401857678,0.7848522827961305
2.20726981942756,2.0760444453571245,0.7848522827961305,0.8277111748512712
2.0760444453571245,1.9447808841823861,0.8277111748512712,0.8704530820410942
1.9447808841823861,1.8135263742274805,0.8704530820410942,0.9132227708237571
1.8135263742274805,1.682345973847702,0.9132227708237571,0.9562189374517968
1.682345973847702,1.551335551275286,0.9562189374517968,0.9997291434810663
1.551335551275286,1.4206479891283703,0.9997291434810663,1.0441961394377308
1.4206479891283703,1.2905545718004416,1.0441961394377308,1.0903616514718057
1.2905545718004416,1.161619845492629,1.0903616514718057,1.1396333308455258
1.161619845492629,1.035385266382925,1.1396333308455258,1.1952819930958944
1.035385266382925,1.035385266382925,1.1952819930958944,1.1952819930958944
1.035385266382925,0.9441808562792132,1.1952819930958944,1.2473620559537926
0.9441808562792132,0.9441808562792132,1.2473620559537926,1.2473620559537926
3.8986067572274474,3.7694024852723476,0.32842215256008367,0.3770335896035212
3.7694024852723476,3.639929056427451,0.3770335896035212,0.42492367755473714
3.639929056427451,3.510200477859235,0.42492367755473714,0.4721184431650095
3.510200477859235,3.380230662700429,0.4721184431650095,0.5186450163418852
3.380230662700429,3.2500337493734515,0.5186450163418852,0.5645324641588131
3.2500337493734515,3.1196241557138142,0.5645324641588131,0.6098120391091686
3.1196241557138142,2.9890164592134796,0.6098120391091686,0.6545170236875819
2.9890164592134796,2.8582256556633796,0.6545170236875819,0.6986835228676469
2.8582256556633796,2.7272676356553105,0.6986835228676469,0.742351837143428
2.7272676356553105,2.596159596617112,0.742351837143428,0.7855678003740458
2.596159596617112,2.464920671751059,0.7855678003740458,0.82838480643368
2.464920671751059,2.3335728025479323,0.82838480643368,0.8708666068769171
2.3335728025479323,2.2021418229952423,0.8708666068769171,0.9130907472407243
2.2021418229952423,2.070659308412036,0.9130907472407243,0.9551542786092401
2.070659308412036,1.9391657006105887,0.9551542786092401,0.9971831794617775
1.9391657006105887,1.8077154801075086,0.9971831794617775,1.0393474495319532
3.8986067572274474,3.7689329468726993,0.47122953674677825,0.5185746220686704
3.7689329468726993,3.639010506323768,0.5185746220686704,0.5652332975900543
3.639010506323768,3.508852817830683,0.5652332975900543,0.6112317232793677
3.508852817830683,3.378473110490753,0.6112317232793677,0.656597064148364
3.378473110490753,3.247884705517942,0.656597064148364,0.7013581787682421
3.247884705517942,3.1171012184760274,0.7013581787682421,0.7455461538222334
3.1171012184760274,2.986136671812118,0.7455461538222334,0.7891947069749758
2.986136671812118,2.855005847387574,0.7891947069749758,0.8323412968047187
2.855005847387574,2.7237246388635135,0.8323412968047187,0.8750282892626178
2.7237246388635135,2.592310537439611,0.8750282892626178,0.9173045629216624
3.8986067572274474,3.7685045702552,0.6140369209334728,0.6601918669504554
3.7685045702552,3.6381723614542145,0.6601918669504554,0.7056933019060739
3.6381723614542145,3.5076225285449962,0.7056933019060739,0.750566643928809
3.5076225285449962,3.3768676018420782,0.750566643928809,0.7948389504489612
3.3768676018420782,3.245920435816126,0.7948389504489612,0.8385395258454093
3.245920435816126,3.114794281758662,0.8385395258454093,0.8817002130869409
3.114794281758662,2.9835029729284512,0.8817002130869409,0.9243560286482738
3.8986067572274474,3.768111107937647,0.7568443051201673,0.8018749565751395
3.768111107937647,3.637401889017501,0.8018749565751395,0.8462820425902771
3.637401889017501,3.506490968531647,0.8462820425902771,0.8900911222846122
3.506490968531647,3.375390468411995,0.8900911222846122,0.9333297396768633
3.375390468411995,3.2441129331056073,0.9333297396768633,0.9760279940833251
3.2441129331056073,3.112671438692624,0.9760279940833251,1.0182189550717982
3.112671438692624,2.9810798302282158,1.0182189550717982,1.0599394926963983
2.9810798302282158,2.8493531392133122,1.0599394926963983,1.101231677389555
2.8493531392133122,2.7175080736326476,1.101231677389555,1.1421444653619803
2.7175080736326476,2.5855639599419793,1.1421444653619803,1.1827368215803526
2.5855639599419793,2.4535436958213297,1.1827368215803526,1.2230809428305796
2.4535436958213297,2.3214752783318695,1.2230809428305796,1.2632672471721764
2.3214752783318695,2.189394623519308,1.2632672471721764,1.3034133381939979
2.189394623519308,2.0573502338929583,1.3034133381939979,1.3436783997950836
2.0573502338929583,1.925411818689247,1.3436783997950836,1.3842887348286386
1.925411818689247,1.79368725366758,1.3842887348286386,1.4255854017629215
1.79368725366758,1.6623601398185894,1.4255854017629215,1.468122905877435
1.6623601398185894,1.5317897451217926,1.468122905877435,1.512909224972281
1.5317897451217926,1.4028584130494783,1.512909224972281,1.5621313522773543
1.4028584130494783,1.2790201123855847,1.5621313522773543,1.6223857207150658
1.2790201123855847,1.2790201123855847,1.6223857207150658,1.6223857207150658
1.2790201123855847,1.2354641396009913,1.6223857207150658,1.651641354546621
1.2354641396009913,1.2354641396009913,1.651641354546621,1.651641354546621
1.2354641396009913,1.2052346573870727,1.651641354546621,1.6825921990235675
1.2052346573870727,1.2052346573870727,1.6825921990235675,1.6825921990235675
3.8986067572274474,3.7677480007480217,0.8996516893068619,0.9436162036702219
3.7677480007480217,3.6366908785571574,0.9436162036702219,0.9869858919583593
3.6366908785571574,3.505446807837176,0.9869858919583593,1.0297866101119337
3.505446807837176,3.374027591078657,1.0297866101119337,1.0720465959007899
3.8986067572274474,3.7674114113342623,1.0424590734935564,1.08540875693116
3.7674114113342623,3.6360313414058254,1.08540875693116,1.1277901404659856
3.6360313414058254,3.504477697382844,1.1277901404659856,1.1696297617417935
3.504477697382844,3.3727621530833063,1.1696297617417935,1.210957003515315
3.3727621530833063,3.24089705975706,1.210957003515315,1.251804677399939
3.24089705975706,3.108895615164644,1.251804677399939,1.292209680835694
3.108895615164644,2.976772321812788,1.292209680835694,1.3322145836416313
2.976772321812788,2.844543568141786,1.3322145836416313,1.3718696657207061
2.844543568141786,2.712228526361998,1.3718696657207061,1.4112360339362557
2.712228526361998,2.57985042587223,1.4112360339362557,1.4503899826768425
2.57985042587223,2.447438377977749,1.4503899826768425,1.4894290907910273
2.447438377977749,2.315030650819227,1.4894290907910273,1.5284828621295632
2.315030650819227,2.1826805693964584,1.5284828621295632,1.5677312864424209
2.1826805693964584,2.050467783093922,1.5677312864424209,1.6074387483748118
2.050467783093922,1.9185221092179834,1.6074387483748118,1.6480216876911677
1.9185221092179834,1.7870814094740446,1.6480216876911677,1.6902007283761038
1.7870814094740446,1.6566693496178229,1.6902007283761038,1.7354188915686792
1.6566693496178229,1.5289029977730917,1.7354188915686792,1.7874073857295865
1.5289029977730917,1.5289029977730917,1.7874073857295865,1.7874073857295865
1.5289029977730917,1.4529195605326843,1.7874073857295865,1.8280738852463974
1.4529195605326843,1.4529195605326843,1.8280738852463974,1.8280738852463974
1.4529195605326843,1.4173707949601742,1.8280738852463974,1.8553010950127915
1.4173707949601742,1.4173707949601742,1.8553010950127915,1.8553010950127915
3.8986067572274474,3.767096769161142,1.1852664576802507,1.2272431671789465
3.767096769161142,3.635414642857749,1.2272431671789465,1.2686768122778234
3.635414642857749,3.5035713313735006,1.2686768122778234,1.3095947834570445
3.5035713313735006,3.371578469371996,1.3095947834570445,1.3500278647421062
3.371578469371996,3.2394485684225156,1.3500278647421062,1.390010971446125
3.2394485684225156,3.107195281814432,1.390010971446125,1.4295841437643075
3.107195281814432,2.9748339009542346,1.4295841437643075,1.4687943559327947
2.9748339009542346,2.8423820935959627,1.4687943559327947,1.5076981275586063
2.8423820935959627,2.7098611529874574,1.5076981275586063,1.5463658697321825
2.7098611529874574,2.5772976591266072,1.5463658697321825,1.5848875793662622
2.5772976591266072,2.4447261604749877,1.5848875793662622,1.6233817659612308
2.4447261604749877,2.3121942297757156,1.6233817659612308,1.662011790276422
2.3121942297757156,2.179771910443359,1.662011790276422,1.7010151909186442
2.179771910443359,2.0475716529622914,1.7010151909186442,1.7407623079213754
2.0475716529622914,1.915795352576314,1.7407623079213754,1.7818849187060097
3.8986067572274474,3.7668018702020443,1.3280738418669455,1.3691150922688733
3.7668018702020443,3.6348363716757524,1.3691150922688733,1.4096370499022293
3.6348363716757524,3.502721188836766,1.4096370499022293,1.44966841938779
3.502721188836766,3.370468106695071,1.44966841938779,1.4892419568414526
3.370468106695071,3.2380899630652333,1.4892419568414526,1.5283952521726556
3.2380899630652333,3.105600977738333,1.5283952521726556,1.5671719787371539
3.105600977738333,2.973017507696594,1.5671719787371539,1.6056245810629446
2.973017507696594,2.840359014144262,1.6056245810629446,1.6438177338942939
3.8986067572274474,3.7665220415586096,1.4708812260536401,1.5110130226940588
3.7665220415586096,3.634287369417348,1.5110130226940588,1.550647997792468
3.634287369417348,3.501913765819755,1.550647997792468,1.5898165552920596
3.501913765819755,3.3694133069032173,1.5898165552920596,1.6285539091058434
3.3694133069032173,3.2367993921534506,1.6285539091058434,1.6669011624227035
3.2367993921534506,3.1040872237887243,1.6669011624227035,1.7049071137925427
3.1040872237887243,2.9712947748575798,1.7049071137925427,1.742631755646233
2.9712947748575798,2.8384441760973145,1.742631755646233,1.7801512579581438
2.8384441760973145,2.7055640455269465,1.7801512579581438,1.817566157477079
2.7055640455269465,2.572693134747426,1.817566157477079,1.8550137749795317
2.572693134747426,2.4398873092324154,1.8550137749795317,1.8926911702054192
2.4398873092324154,2.3072341767290117,1.8926911702054192,1.9309012539627757
2.3072341767290117,2.1748872092548432,1.9309012539627757,1.9701538783140808
2.1748872092548432,2.0431617589757,1.9701538783140808,2.0114254257733655
2.0431617589757,1.9129114306671822,2.0114254257733655,2.057042568792397
3.8986067572274474,3.7662552429712974,1.6136886102403345,1.6529315085495984
3.7662552429712974,3.6337633991216336,1.6529315085495984,1.6916981206900936
3.6337633991216336,3.5011424230630532,1.6916981206900936,1.7300207976103346
3.5011424230630532,3.368404803695051,1.7300207976103346,1.7679376585632478
3.368404803695051,3.23556470255682,1.7679376585632478,1.8054940923056284
3.23556470255682,3.1026388180509046,1.8054940923056284,1.8427459211761281
3.1026388180509046,2.9696475776504863,1.8427459211761281,1.8797638405809474
2.9696475776504863,2.8366169633950564,1.8797638405809474,1.9166400995091135
2.8366169633950564,2.7035821014800283,1.9166400995091135,1.9535010469245666
2.7035821014800283,2.5705933849142677,1.9535010469245666,1.9905278690538353
2.5705933849142677,2.4377292383226905,1.9905278690538353,2.027998094737589
2.4377292383226905,2.3051259481008004,2.027998094737589,2.0663773446273095
2.3051259481008004,2.173061966124193,2.0663773446273095,2.106557456877445
2.173061966124193,2.0422878805839226,2.106557456877445,2.150668084504152
2.0422878805839226,1.9168122227082924,2.150668084504152,2.2069785209991037
1.9168122227082924,1.9168122227082924,2.2069785209991037,2.2069785209991037
1.9168122227082924,1.886303666335212,2.2069785209991037,2.227355386307229
1.886303666335212,1.886303666335212,2.227355386307229,2.227355386307229
1.886303666335212,1.8669962237806625,2.227355386307229,2.2494346141594206
1.8669962237806625,1.8669962237806625,2.2494346141594206,2.2494346141594206
3.8986067572274474,3.7659971111777155,1.756495994427029,1.7948576939660454
3.7659971111777155,3.6332560238898464,1.7948576939660454,1.8327621551478521
3.6332560238898464,3.5003950262590537,1.8327621551478521,1.8702442522567577
3.5003950262590537,3.36742725126575,1.8702442522567577,1.9073459053425572
3.36742725126575,3.2343679776641947,1.9073459053425572,1.944118219687251
3.2343679776641947,3.101235630650013,1.944118219687251,1.9806252758958025
3.101235630650013,2.9680536125011585,1.9806252758958025,2.0169508980495214
2.9680536125011585,2.8348534678247885,2.0169508980495214,2.0532101196177135
2.8348534678247885,2.701680785714323,2.0532101196177135,2.089569912018951
2.701680785714323,2.5686061237586757,2.089569912018951,2.12628592072028
2.5686061237586757,2.435751301424803,2.12628592072028,2.1637863367360333
2.435751301424803,2.3033648479828375,2.1637863367360333,2.2028952175150334
2.3033648479828375,2.172121632057693,2.2028952175150334,2.24560796940904
3.8986067572274474,3.7657442904876515,1.8993033786137237,1.936780120078843
3.7657442904876515,3.632757919878891,1.936780120078843,1.973814969361733
3.632757919878891,3.499659619597837,1.973814969361733,2.0104457101651936
3.499659619597837,3.36646354489459,2.0104457101651936,2.046719426800153
3.36646354489459,3.2331865850471377,2.046719426800153,2.082694895775312
3.2331865850471377,3.0998497688547,2.082694895775312,2.1184479967448473
3.0998497688547,2.966481143551612,2.1184479967448473,2.1540823814074352
2.966481143551612,2.8331209459364057,2.1540823814074352,2.1897482895793003
2.8331209459364057,2.6998316835838962,2.1897482895793003,2.225677811692344
2.6998316835838962,2.566721726355604,2.225677811692344,2.2622634084038613
2.566721726355604,2.434014196996817,2.2622634084038613,2.3002718362629593
2.434014196996817,2.3023250579074808,2.3002718362629593,2.3416081391477634
2.3023250579074808,2.1753585942402753,2.3416081391477634,2.394725500266467
2.1753585942402753,2.1753585942402753,2.394725500266467,2.394725500266467
3.8986067572274474,3.765492021223282,2.042110762800418,2.078681336651078
3.765492021223282,3.6322598680427824,2.078681336651078,2.1148219007666897
3.6322598680427824,3.4989226868570653,2.1148219007666897,2.1505731785147257
3.4989226868570653,3.3654953650962645,2.1505731785147257,2.185986764437736
3.3654953650962645,3.2319964413175377,2.185986764437736,2.221129725846637
3.8986067572274474,3.764961305593025,2.327725531173807,2.3623061943455324
3.764961305593025,3.6312032655245923,2.3623061943455324,2.3964489158469084
3.6312032655245923,3.4973451114864913,2.3964489158469084,2.430197287861064
3.4973451114864913,3.363403209636482,2.430197287861064,2.463612020022498
3.363403209636482,3.2294004481805474,2.463612020022498,2.4967819142562337
3.2294004481805474,3.0953715792851675,2.4967819142562337,2.5298461241737327
3.0953715792851675,2.961377897928011,2.5298461241737327,2.563052291682112
2.961377897928011,2.82755414684119,2.563052291682112,2.5969325400221916
2.82755414684119,2.6943473111014296,2.5969325400221916,2.6331132813283786
2.6943473111014296,2.6943473111014296,2.6331132813283786,2.6331132813283786
2.6943473111014296,2.611399562366776,2.6331132813283786,2.660209751611065
2.611399562366776,2.611399562366776,2.660209751611065,2.660209751611065
2.611399562366776,2.5794911355340324,2.660209751611065,2.674830495438157
2.5794911355340324,2.5794911355340324,2.674830495438157,2.674830495438157
3.8986067572274474,3.76465936099138,2.4705329153605016,2.5039249525807343
3.76465936099138,3.630593517925356,2.5039249525807343,2.5368381075700315
3.630593517925356,3.4964198012190986,2.5368381075700315,2.5693085929989956
3.4964198012190986,3.3621520631622874,2.5693085929989956,2.6013882316384356
3.3621520631622874,3.22781056642365,2.6013882316384356,2.633158237881968
3.22781056642365,3.0934315852135414,2.633158237881968,2.664769393110887
3.8986067572274474,3.764304147141458,2.6133402995471964,2.645272568903843
3.764304147141458,3.6298622404137264,2.645272568903843,2.676613505907538
3.6298622404137264,3.495283636288946,2.676613505907538,2.7073620428076066
3.495283636288946,3.3605699376075813,2.7073620428076066,2.737511789053372
3.3605699376075813,3.2257186858144093,2.737511789053372,2.76703858532716
3.2257186858144093,3.0907174723954123,2.76703858532716,2.7958714834497664
3.8986067572274474,3.7638447376185096,2.756147683733891,2.7860801538725704
3.7638447376185096,3.628889090833778,2.7860801538725704,2.815124265784573
3.628889090833778,3.493710906833231,2.815124265784573,2.8431120218196813
3.493710906833231,3.3582498325403733,2.8431120218196813,2.8696844619393116
1.121127792852162,1.2573141653666,3.999140631979912,3.976553038867435
1.2573141653666,1.3934062106230054,3.976553038867435,3.953403938778139
1.3934062106230054,1.5293988608739426,3.953403938778139,3.9296780298281795
1.5293988608739426,1.6652865367402354,3.9296780298281795,3.905358281155199
1.6652865367402354,1.8010629587956033,3.905358281155199,3.8804249869969563
1.8010629587956033,1.9367211303568732,3.8804249869969563,3.8548562587249133
1.9367211303568732,2.0722530449710583,3.8548562587249133,3.828626774008921
2.0722530449710583,2.2076494156006974,3.828626774008921,3.801706616033275
2.2076494156006974,2.342899372941343,3.801706616033275,3.774060435608131
2.342899372941343,2.4779898295809564,3.774060435608131,3.7456454606931326
2.4779898295809564,2.6129047847599187,3.7456454606931326,3.7164091306805735
2.6129047847599187,2.7476241669063044,3.7164091306805735,3.686285080922449
2.7476241669063044,2.882121757864836,3.686285080922449,3.655186463119005
2.882121757864836,3.0163621181117577,3.655186463119005,3.6229968938378696
3.0163621181117577,3.150295184109671,3.6229968938378696,3.589554022342588
3.150295184109671,3.2838455968880993,3.589554022342588,3.554618082822183
3.2838455968880993,3.41688944605588,3.554618082822183,3.5178071145870864
3.41688944605588,3.549196638716194,3.5178071145870864,3.478447982274516
3.549196638716194,3.680243896483149,3.478447982274516,3.435137885850786
3.680243896483149,3.7881078296334985,3.435137885850786,3.3932039388060042
3.7881078296334985,3.8456489387919643,3.3932039388060042,3.36573508022879
3.8456489387919643,3.8986067572274474,3.36573508022879,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.9128841169899276,3.327377220480669,3.298014386486724
3.9128841169899276,3.9128841169899276,3.298014386486724,3.298014386486724
3.9128841169899276,3.9066577116120595,3.298014386486724,3.278821342466914
3.9066577116120595,3.893272656452803,3.278821342466914,3.264256723077529
3.893272656452803,3.8665054567432495,3.264256723077529,3.246584588241109
3.8665054567432495,3.8243825616713685,3.246584588241109,3.2262003868932054
3.8243825616713685,3.7584760012616454,3.2262003868932054,3.1998682004836465
3.7584760012616454,3.656140618949104,3.1998682004836465,3.1624657659931934
2.428010249233048,2.5630512694347294,3.9882016948724472,3.9595525094811923
2.5630512694347294,2.6979231067074516,3.9595525094811923,3.930117583734662
2.6979231067074516,2.8326096435270527,3.930117583734662,3.899846499766736
2.8326096435270527,2.9670908139853056,3.899846499766736,3.8686761980406312
2.9670908139853056,3.1013412710897574,3.8686761980406312,3.836527531561158
3.1013412710897574,3.2353280237783926,3.836527531561158,3.803298190095266
3.2353280237783926,3.369006031983971,3.803298190095266,3.768849512791524
3.369006031983971,3.5023107939715428,3.768849512791524,3.7329861206109403
3.5023107939715428,3.635144354941877,3.7329861206109403,3.6954198151393607
3.635144354941877,3.7673445368672698,3.6954198151393607,3.655692163311471
3.7673445368672698,3.8986067572274474,3.655692163311471,3.6129919888540583
3.0990671455509067,3.23318193074142,3.9715074190859165,3.9387974746636814
3.23318193074142,3.367031430819075,3.9387974746636814,3.905019404082315
3.367031430819075,3.500573355323728,3.905019404082315,3.8700463749110336
3.500573355323728,3.6337489323039054,3.8700463749110336,3.833705267660215
3.6337489323039054,3.766472047013552,3.833705267660215,3.7957487997891426
3.766472047013552,3.8986067572274474,3.7957487997891426,3.755799373040753
0.6398277954478382,0.7763105268059419,3.9846412156715245,3.9639190895008602
0.7763105268059419,0.9127138244737693,3.9639190895008602,3.942680490344363
0.9127138244737693,1.0490338494987976,3.942680490344363,3.9209139071039156
1.0490338494987976,1.1852664576802507,3.9209139071039156,3.8986067572274474
1.4847662701884867,1.620686078042808,3.804689115305466,3.7805495662333115
1.620686078042808,1.756495994427029,3.7805495662333115,3.755799373040753
1.756495994427029,1.8921888587564804,3.755799373040753,3.7304153991620073
1.8921888587564804,2.0277564087138527,3.7304153991620073,3.7043707065148683
2.0277564087138527,2.1631889467648713,3.7043707065148683,3.67763313710009
2.1631889467648713,2.2984749160835447,3.67763313710009,3.650163826858645
2.2984749160835447,2.433600122334164,3.650163826858645,3.6219146860075724
2.433600122334164,2.568546822102448,3.6219146860075724,3.592825406491181
2.568546822102448,2.7032920470418667,3.592825406491181,3.562817525597606
2.7032920470418667,2.8378046145212292,3.562817525597606,3.531784391684452
2.8378046145212292,2.9720402182978476,3.531784391684452,3.4995760679396617
2.9720402182978476,3.105932123799681,3.4995760679396617,3.465970947133537
3.105932123799681,3.2393701646132165,3.465970947133537,3.4306132467690085
3.028588137033618,2.8989550679205855,0.2809655274606311,0.32842215256008367
2.8989550679205855,2.7690986807323914,0.32842215256008367,0.37526432079746364
2.7690986807323914,2.6390366798718685,0.37526432079746364,0.42153267999355604
2.6390366798718685,2.508787802458579,0.42153267999355604,0.4672725406164956
2.508787802458579,2.3783724370632,0.4672725406164956,0.512535772049568
2.3783724370632,2.2478131990915675,0.512535772049568,0.5573825885295177
2.2478131990915675,2.1171358259916873,0.5573825885295177,0.6018842697176184
2.1171358259916873,1.986370866740312,0.6018842697176184,0.6461281491730024
1.986370866740312,1.8555561306628228,0.6461281491730024,0.6902247449429565
1.8555561306628228,1.7247403383057178,0.6902247449429565,0.7343181676082298
1.7247403383057178,1.5939897766955233,0.7343181676082298,0.7786043365952471
3.4701846046673634,3.6027098535300444,3.6129919888540583,3.5743611645595097
3.6027098535300444,3.7343296612673367,3.5743611645595097,3.5327741507785833
3.7343296612673367,3.8643170667731077,3.5327741507785833,3.4864218100173625
3.8643170667731077,3.989837506181184,3.4864218100173625,3.429664185476562
3.989837506181184,4.000000000000001,3.429664185476562,3.424193128408467
0.8805225092901285,0.7568443051201673,0.5528924357626497,0.6140369209334728
0.7568443051201673,0.6418460795613573,0.6140369209334728,0.6892948117961125
0.6418460795613573,0.6418460795613573,0.6892948117961125,0.6892948117961125
0.6418460795613573,0.597388252465896,0.6892948117961125,0.7309950951760311
0.597388252465896,0.597388252465896,0.7309950951760311,0.7309950951760311
0.597388252465896,0.5690583817316464,0.7309950951760311,0.773554830674824
0.5690583817316464,0.5690583817316464,0.773554830674824,0.773554830674824
0.5690583817316464,0.5562246132148717,0.773554830674824,0.8163568818400986
3.461055900100485,3.327377220480669,2.2932728751826286,2.327725531173807
3.327377220480669,3.193641746274307,2.327725531173807,2.3619571849075283
3.193641746274307,3.05988176260313,2.3619571849075283,2.3960930910000533
3.05988176260313,2.9261486364352463,2.3960930910000533,2.430333970900364
2.9261486364352463,2.79253680327372,2.430333970900364,2.4650433816771273
2.79253680327372,2.6592604650190785,2.4650433816771273,2.501008004798627
2.6592604650190785,2.5270658248863094,2.501008004798627,2.5406507216645213
2.5270658248863094,2.5270658248863094,2.5406507216645213,2.5406507216645213
1.4583593847240928,1.3280738418669455,0.8540206100107355,0.8996516893068619
1.3280738418669455,1.1984124474169873,0.8996516893068619,0.9470162434133717
1.1984124474169873,1.0699657341034061,0.9470162434133717,0.997544945216598
1.0699657341034061,0.9443200270521667,0.997544945216598,1.0545127484279317
0.9443200270521667,0.9443200270521667,1.0545127484279317,1.0545127484279317
0.9443200270521667,0.8528120708010328,1.0545127484279317,1.1080617476500958
0.8528120708010328,0.8528120708010328,1.1080617476500958,1.1080617476500958
3.0417624521072804,2.909813016970141,1.1852664576802507,1.2258412712061506
2.909813016970141,2.777753338480451,1.2258412712061506,1.266055971930533
2.777753338480451,2.645602733642864,1.266055971930533,1.3059709900156307
2.645602733642864,2.513384307535976,1.3059709900156307,1.3456608828281285
2.316594158666727,2.184918146987113,1.0010052435961392,1.0424590734935564
2.184918146987113,2.0532186529421725,1.0424590734935564,1.0838383373828078
2.0532186529421725,1.9215436768909373,1.0838383373828078,1.125295486476274
1.9215436768909373,1.7899606357764895,1.125295486476274,1.1670430104917304
1.7899606357764895,1.658570768480169,1.1670430104917304,1.209392978289305
1.658570768480169,1.5275405669748814,1.209392978289305,1.2528383871904218
1.5275405669748814,1.3971791566770468,1.2528383871904218,1.2982371386892428
1.3971791566770468,1.268177393024251,1.2982371386892428,1.3473153621670408
1.268177393024251,1.1427155872252626,1.3473153621670408,1.4045419773529146
1.1427155872252626,1.1427155872252626,1.4045419773529146,1.4045419773529146
1.1427155872252626,1.0752784513662064,1.4045419773529146,1.4453601823727225
1.0752784513662064,1.0752784513662064,1.4453601823727225,1.4453601823727225
1.0752784513662064,1.037966105150671,1.4453601823727225,1.4781912478266352
1.037966105150671,1.037966105150671,1.4781912478266352,1.4781912478266352
1.037966105150671,1.0175567953527633,1.4781912478266352,1.5106985579772079
1.0175567953527633,1.0175567953527633,1.5106985579772079,1.5106985579772079
2.745012670225029,2.6133402995471964,1.000994063918298,1.0424590734935564
2.6133402995471964,2.4815688800224187,1.0424590734935564,1.0836083937994412
2.4815688800224187,2.3497225903055474,1.0836083937994412,1.1245173493897558
2.3497225903055474,2.2178313150192186,1.1245173493897558,1.1652811718415106
2.2178313150192186,2.085933780795203,1.1652811718415106,1.2060247828360406
2.1742492966805145,2.042110762800418,1.4309265996750047,1.4708812260536401
2.042110762800418,1.910149417434598,1.4708812260536401,1.5114156399811638
1.910149417434598,1.7785217991149453,1.5114156399811638,1.5530163664754966
1.7785217991149453,1.6475249363995506,1.5530163664754966,1.5965480459388461


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,y1,y2
0.22044583768721712,0.14375231043598055,-0.1,-0.08940832621960212
0.14375231043598055,0.06661894309798233,-0.08940832621960212,-0.0830436374404857
0.06661894309798233,-0.010752454417004467,-0.0830436374404857,-0.08240798669756015
-0.010752454417004467,-0.08792532378095036,-0.08240798669756015,-0.0879809135507048
0.4607802159526301,0.3850056529429413,-0.1,-0.0840344625800382
0.3850056529429413,0.30933543368466676,-0.0840344625800382,-0.06758344842537328
0.30933543368466676,0.23352454346220167,-0.06758344842537328,-0.05180789229609543
0.23352454346220167,0.15724754742571076,-0.05180789229609543,-0.03856811482634589
0.15724754742571076,0.08032074125217453,-0.03856811482634589,-0.030225287675842052
0.08032074125217453,0.002992932437135276,-0.030225287675842052,-0.028699953408700254
0.002992932437135276,-0.07414851271312026,-0.028699953408700254,-0.03442125203504233
0.7011145942180429,0.6249453759591994,-0.1,-0.08605889940031552
0.6249453759591994,0.5491298244257486,-0.08605889940031552,-0.0703150142126297
0.5491298244257486,0.47370670178367613,-0.0703150142126297,-0.0527794649499467
0.47370670178367613,0.3986607075366839,-0.0527794649499467,-0.03368720636103585
0.3986607075366839,0.32385908654820084,-0.03368720636103585,-0.013655315102120313
1.02156043190526,0.944700324482057,-0.1,-0.0905656685421863
0.944700324482057,0.8680406528144862,-0.0905656685421863,-0.07963197662128016
0.8680406528144862,0.7916395023886919,-0.07963197662128016,-0.06702471827736578
0.7916395023886919,0.7155701490926306,-0.06702471827736578,-0.05255394423580252
0.7155701490926306,0.6399210384360704,-0.05255394423580252,-0.03603345697100624
0.6399210384360704,0.5647922108709864,-0.03603345697100624,-0.017300835160333955
1.4221177290142812,1.3448366284482645,-0.1,-0.09505366997314034
1.3448366284482645,1.2676244542971313,-0.09505366997314034,-0.08914188192835569
1.2676244542971313,1.190501771318487,-0.08914188192835569,-0.08216506855581215
1.190501771318487,1.113495162155897,-0.08216506855581215,-0.07400585971473553
1.8226750261233027,1.7452483964531358,-0.1,-0.09855072508770067
1.7452483964531358,1.6678383966349195,-0.09855072508770067,-0.09640311001453376
1.6678383966349195,1.5904528396476951,-0.09640311001453376,-0.09351881340869173
1.5904528396476951,1.5131010118925095,-0.09351881340869173,-0.08985034617539862
0.07390539588727069,0.046586511461596314,2.2000000000000006,2.1628026801186744
0.046586511461596314,0.00015117787262089455,2.1628026801186744,2.1008366751515726
0.00015117787262089455,-0.04817870381250936,2.1008366751515726,2.0403576602909306
-0.04817870381250936,-0.1,2.0403576602909306,1.9828979449669113
0.17422002120079652,0.1662517609897051,2.2000000000000006,2.187652137340195
0.1662517609897051,0.12459066652407647,2.187652137340195,2.1223774625938105
0.12459066652407647,0.08326574660625466,2.1223774625938105,2.056887869953908
0.08326574660625466,0.04133072871866414,2.056887869953908,1.9917909971145185
0.04133072871866414,-0.002835432409849639,1.9917909971145185,1.9282228163823008
-0.002835432409849639,-0.044546339868431234,1.9282228163823008,1.8762819300215805
-0.044546339868431234,-0.1,1.8762819300215805,1.8226750261233027
-0.1,-0.1,1.8226750261233027,1.8226750261233027
0.2161585220108718,0.17891100582804323,2.1390178290202897,2.0711347746728666
0.17891100582804323,0.1432212874136472,2.0711347746728666,2.0024199558079685
0.1432212874136472,0.10856653740935246,2.0024199558079685,1.9331740777802193
0.10856653740935246,0.07383676906789641,1.9331740777802193,1.8639746226245613
0.07383676906789641,0.039022616870015014,1.8639746226245613,1.7998936410088526
0.039022616870015014,0.008654704096798735,1.7998936410088526,1.7528660561590577
0.008654704096798735,-0.02215568975377631,1.7528660561590577,1.7158661375205664
-0.02215568975377631,-0.05850917832332404,1.7158661375205664,1.6849935386359556
-0.05850917832332404,-0.1,1.6849935386359556,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
0.13098226593870044,0.10759732086216606,1.8287777374620109,1.7549761040855094
0.10759732086216606,0.08546316595502446,1.7549761040855094,1.6807816636397614
0.08546316595502446,0.06744342299594483,1.6807816636397614,1.6242578537599033
0.06744342299594483,0.05195546689703026,1.6242578537599033,1.5856166204530875
0.05195546689703026,0.03576037171621471,1.5856166204530875,1.5569369900186536
0.03576037171621471,0.014288018823969628,1.5569369900186536,1.5327886188699233
0.014288018823969628,-0.012928738610502172,1.5327886188699233,1.5159368487526041
-0.012928738610502172,-0.012928738610502172,1.5159368487526041,1.5159368487526041
-0.012928738610502172,-0.048671838418210524,1.5159368487526041,1.505766664667551
-0.048671838418210524,-0.048671838418210524,1.505766664667551,1.505766664667551
-0.048671838418210524,-0.1,1.505766664667551,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
0.07827303746072395,0.06971665176458558,1.5394269426434004,1.4981083371269495
0.06971665176458558,0.061127190767229916,1.4981083371269495,1.4701943407101512
0.061127190767229916,0.05027540187103963,1.4701943407101512,1.4490392468748805
0.05027540187103963,0.03126029264122537,1.4490392468748805,1.4298472570580274
0.03126029264122537,0.007262197906661952,1.4298472570580274,1.4200829163257824
0.007262197906661952,0.007262197906661952,1.4200829163257824,1.4200829163257824
0.007262197906661952,-0.023031962407832896,1.4200829163257824,1.4165417195457919
-0.023031962407832896,-0.023031962407832896,1.4165417195457919,1.4165417195457919
-0.023031962407832896,-0.1,1.4165417195457919,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
0.08045257866336372,0.08046861701602404,1.3485996347164502,1.3115994089147593
0.08046861701602404,0.079318260637772,1.3115994089147593,1.287531237442216
0.079318260637772,0.07626632433406566,1.287531237442216,1.2706949351801933
0.07626632433406566,0.07018573525899549,1.2706949351801933,1.257418625523085
0.07018573525899549,0.05932065910150108,1.257418625523085,1.247779121117363
0.05932065910150108,0.05932065910150108,1.247779121117363,1.247779121117363
0.05932065910150108,0.04127900080087624,1.247779121117363,1.2425285774303807
0.04127900080087624,0.04127900080087624,1.2425285774303807,1.2425285774303807
0.04127900080087624,0.018919894499836123,1.2425285774303807,1.2419387846126715
0.018919894499836123,0.018919894499836123,1.2419387846126715,1.2419387846126715
0.018919894499836123,-0.024086884827384872,1.2419387846126715,1.246769929818086
-0.024086884827384872,-0.024086884827384872,1.246769929818086,1.246769929818086
-0.024086884827384872,-0.1,1.246769929818086,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
0.08692951984612488,0.08826004492624714,1.2127057177311653,1.1792906316734504
0.08826004492624714,0.08753984733702996,1.1792906316734504,1.1551975043501672
0.08753984733702996,0.08437029583176844,1.1551975043501672,1.1362384031263197
0.08437029583176844,0.07744564620338265,1.1362384031263197,1.1197882942821136
0.07744564620338265,0.06535149589391878,1.1197882942821136,1.107519272151185
0.06535149589391878,0.06535149589391878,1.107519272151185,1.107519272151185
0.06535149589391878,0.04643931747228125,1.107519272151185,1.0992357848379166
0.04643931747228125,0.04643931747228125,1.0992357848379166,1.0992357848379166
0.04643931747228125,0.02073313802426753,1.0992357848379166,1.0950778873193991
0.02073313802426753,0.02073313802426753,1.0950778873193991,1.0950778873193991
0.02073313802426753,-0.022941846900240898,1.0950778873193991,1.094705359563359
-0.022941846900240898,-0.022941846900240898,1.094705359563359,1.094705359563359
-0.022941846900240898,-0.1,1.094705359563359,1.1016718913270642
-0.1,-0.1,1.1016718913270642,1.1016718913270642
0.09286792947797326,0.08921977064255787,1.0545692557479074,1.0291415583860803
0.08921977064255787,0.08204239823359774,1.0291415583860803,1.0073296559381304
0.08204239823359774,0.0677016943946592,1.0073296559381304,0.9846781936556618
0.0677016943946592,0.04759860344025063,0.9846781936556618,0.9694571968704436
0.04759860344025063,0.04759860344025063,0.9694571968704436,0.9694571968704436
0.04759860344025063,0.018634177996542628,0.9694571968704436,0.9575604062067545
0.018634177996542628,0.018634177996542628,0.9575604062067545,0.9575604062067545
0.018634177996542628,-0.023017969086688878,0.9575604062067545,0.9485695599374401
-0.023017969086688878,-0.023017969086688878,0.9485695599374401,0.9485695599374401
-0.023017969086688878,-0.1,0.9485695599374401,0.9414489724834557
0.09466573382565946,0.08930076344174381,0.8990190223001876,0.8617599020264178
0.08930076344174381,0.08054506626137159,0.8617599020264178,0.8301655491168335
0.08054506626137159,0.06572265060760826,0.8301655491168335,0.7990212828606341
0.06572265060760826,0.04450881478093316,0.7990212828606341,0.7731252585015008
0.04450881478093316,0.04450881478093316,0.7731252585015008,0.7731252585015008
0.04450881478093316,0.014486249075829558,0.7731252585015008,0.7497567520437495
0.014486249075829558,0.014486249075829558,0.7497567520437495,0.7497567520437495
0.014486249075829558,-0.027446073632820714,0.7497567520437495,0.7276952847526001
-0.027446073632820714,-0.027446073632820714,0.7276952847526001,0.7276952847526001
-0.027446073632820714,-0.1,0.7276952847526001,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
0.08859270879937481,0.08020569801328609,0.7303800381576072,0.6950980159308401
0.08020569801328609,0.06590678613057893,0.6950980159308401,0.6605961954973014
0.06590678613057893,0.044856072116273044,0.6605961954973014,0.6309646253391388
0.044856072116273044,0.044856072116273044,0.6309646253391388,0.6309646253391388
0.044856072116273044,0.01459453952106407,0.6309646253391388,0.6032173554180977
0.01459453952106407,0.01459453952106407,0.6032173554180977,0.6032173554180977
0.01459453952106407,-0.030261151520451182,0.6032173554180977,0.5742867517659237
-0.030261151520451182,-0.030261151520451182,0.5742867517659237,0.5742867517659237
-0.030261151520451182,-0.1,0.5742867517659237,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
0.10058335218577141,0.10099685808616962,0.9372618907648412,0.8622363319962714
0.10099685808616962,0.10100846701059199,0.8622363319962714,0.7867243577278767
0.10100846701059199,0.10182557211515364,0.7867243577278767,0.7109042691998091
0.10182557211515364,0.10448710828178878,0.7109042691998091,0.6347461746054314
0.10448710828178878,0.10605088653930667,0.6347461746054314,0.5889929844093984
0.10605088653930667,0.10498015610098976,0.5889929844093984,0.555826576782616
0.10498015610098976,0.0998014661449684,0.555826576782616,0.5264649395831287
0.0998014661449684,0.0880778400732821,0.5264649395831287,0.49979424973407416
0.0880778400732821,0.0880778400732821,0.49979424973407416,0.49979424973407416
0.0880778400732821,0.06768827695247692,0.49979424973407416,0.47509510925305565
0.06768827695247692,0.06768827695247692,0.47509510925305565,0.47509510925305565
0.06768827695247692,0.037482945291561626,0.47509510925305565,0.45118806919243715
0.037482945291561626,0.037482945291561626,0.45118806919243715,0.45118806919243715
0.037482945291561626,-0.029567165764631823,0.45118806919243715,0.41279523089988535
-0.029567165764631823,-0.1,0.41279523089988535,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
1.2912537808453133,1.214261764945981,-0.05373908496766604,-0.0454430889010837
1.214261764945981,1.1374173979797704,-0.0454430889010837,-0.035885463989944896
1.1374173979797704,1.0607628592067622,-0.035885463989944896,-0.024914352411701646
1.0607628592067622,0.9843539032050607,-0.024914352411701646,-0.012352979909009423
0.9843539032050607,0.9082645764830165,-0.012352979909009423,0.0020058300747568397
0.9082645764830165,0.8325950767186154,0.0020058300747568397,0.018425803289180837
0.8325950767186154,0.7574820447706163,0.018425803289180837,0.0372192198275281
0.7574820447706163,0.6831122039682419,0.0372192198275281,0.05874492187895311
0.6831122039682419,0.6097480276992676,0.05874492187895311,0.08345853389382688
0.6097480276992676,0.5377596477537226,0.08345853389382688,0.11190233226102761
0.5377596477537226,0.4676711407183224,0.11190233226102761,0.14470899059371195
0.4676711407183224,0.40021935198884584,0.14470899059371195,0.18258215946790804
0.40021935198884584,0.3364311301684403,0.18258215946790804,0.22629637351343238
0.3364311301684403,0.277983324261998,0.22629637351343238,0.2758783771729276
0.277983324261998,0.22491618045725695,0.2758783771729276,0.3318468509621071
0.22491618045725695,0.19961366131037708,0.3318468509621071,0.36261303150330937
0.19961366131037708,0.18559265779095793,0.36261303150330937,0.37857737197321295
0.18559265779095793,0.17203393851239737,0.37857737197321295,0.3891791285605397
0.17203393851239737,0.15615682378442017,0.3891791285605397,0.3931300550466731
0.15615682378442017,0.15615682378442017,0.3931300550466731,0.3931300550466731
0.15615682378442017,0.1372050225195509,0.3931300550466731,0.39027020067481544
0.1372050225195509,0.1372050225195509,0.39027020067481544,0.39027020067481544
0.1372050225195509,0.11663661719100557,0.39027020067481544,0.38405919900252905
0.11663661719100557,0.11663661719100557,0.38405919900252905,0.38405919900252905
0.11663661719100557,0.04420512262025442,0.38405919900252905,0.3570016241907954
0.04420512262025442,-0.02783320840199896,0.3570016241907954,0.3286360370001681
-0.02783320840199896,-0.1,0.3286360370001681,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
0.23562906170195883,0.1924067185066938,0.2225636227956602,0.24422304948256798
0.1924067185066938,0.14878758312092744,0.24422304948256798,0.25893833276951916
0.14878758312092744,0.10345664200416957,0.25893833276951916,0.2643808664355827
0.10345664200416957,0.10345664200416957,0.2643808664355827,0.2643808664355827
0.10345664200416957,0.04946221942778692,0.2643808664355827,0.26007143049624093
0.04946221942778692,0.04946221942778692,0.26007143049624093,0.26007143049624093
0.04946221942778692,-0.025947728412831272,0.26007143049624093,0.24303175361916166
-0.025947728412831272,-0.1,0.24303175361916166,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
0.5250962699038321,0.45167347471777053,0.021838166966259925,0.04640073179415205
0.45167347471777053,0.3791465717446969,0.04640073179415205,0.07349571272299404
0.3791465717446969,0.3073009718383236,0.07349571272299404,0.10236494332642412
0.3073009718383236,0.23531706159198104,0.10236494332642412,0.1308681152956828
0.23531706159198104,0.1751018872363538,0.1308681152956828,0.1508211709588327
0.1751018872363538,0.11409534896586584,0.1508211709588327,0.1632619140618217
0.11409534896586584,0.05226852098082069,0.1632619140618217,0.16587301383156897
0.05226852098082069,0.05226852098082069,0.16587301383156897,0.16587301383156897
0.05226852098082069,-0.024487351875740082,0.16587301383156897,0.157239185560656
-0.024487351875740082,-0.1,0.157239185560656,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
0.27848356372638017,0.20389724184805993,0.03359986356521172,0.05433953521461099
0.20389724184805993,0.13055294152500627,0.05433953521461099,0.06941177419109235
0.13055294152500627,0.053594338473290815,0.06941177419109235,0.07604762437665094
0.053594338473290815,-0.02359096761359368,0.07604762437665094,0.07232742767447084
-0.02359096761359368,-0.1,0.07232742767447084,0.06022291884360856
-0.1,-0.1,0.06022291884360856,0.06022291884360856
2.2000000000000006,2.192423150841748,-0.059559406863527516,-0.05961678843374798
2.192423150841748,2.114984168167897,-0.05961678843374798,-0.05986330534654036
2.114984168167897,2.037546142861384,-0.05986330534654036,-0.059412732263790236
2.037546142861384,1.9601154840071255,-0.059412732263790236,-0.058253245446384785
1.9601154840071255,1.8826990325454045,-0.058253245446384785,-0.05636759188040064
1.8826990325454045,1.8053042147204492,-0.05636759188040064,-0.05373057663644093
1.8053042147204492,1.727939966872976,-0.05373057663644093,-0.0503151484837289
1.727939966872976,1.6506165564718165,-0.0503151484837289,-0.04608669710610807
1.6506165564718165,1.5733456561755406,-0.04608669710610807,-0.04099670983583071
1.5733456561755406,1.4961412183078324,-0.04099670983583071,-0.03498387445082364
1.4961412183078324,1.4190206772122405,-0.03498387445082364,-0.027975375053146026
1.4190206772122405,1.342006269592477,-0.027975375053146026,-0.019888540578195724
2.14312086381052,2.065819651578244,0.06022291884360856,0.06484036462681636
2.065819651578244,1.988586819847694,0.06484036462681636,0.07048164995798337
1.988586819847694,1.9114383978007417,0.07048164995798337,0.07717196208287327
1.9114383978007417,1.8343919228287306,0.07717196208287327,0.08495119674051829
1.8343919228287306,1.757467920120412,0.08495119674051829,0.09386009625087419
1.757467920120412,1.6806902134518142,0.09386009625087419,0.10394628086513358
1.6806902134518142,1.6040867100145884,0.10394628086513358,0.11527856617795659
1.6040867100145884,1.5276914206060106,0.11527856617795659,0.12793581575754784
1.5276914206060106,1.4515460207851076,0.12793581575754784,0.14201505414522636
1.4515460207851076,1.3757030384760611,0.14201505414522636,0.15763928338041575
1.3757030384760611,1.3002294204810334,0.15763928338041575,0.17495648250426868
1.3002294204810334,1.2252122167823856,0.17495648250426868,0.19414692373299422
1.2252122167823856,1.1507682579689025,0.19414692373299422,0.21544385479816588
1.1507682579689025,1.0770587007052248,0.21544385479816588,0.23914705464162242
1.0770587007052248,1.0043132589968253,0.23914705464162242,0.2656473698502164
1.0043132589968253,0.932875654938896,0.2656473698502164,0.2954753518870882
0.932875654938896,0.8632793403258204,0.2954753518870882,0.32934351441022214
0.8632793403258204,0.796436106056672,0.32934351441022214,0.36830047836625024
0.796436106056672,0.7340664192280594,0.36830047836625024,0.413952313609948
0.7340664192280594,0.7340664192280594,0.413952313609948,0.413952313609948
0.7340664192280594,0.6886420484905416,0.413952313609948,0.45796913879339185
0.6886420484905416,0.6886420484905416,0.45796913879339185,0.45796913879339185
0.6886420484905416,0.6586457982429341,0.45796913879339185,0.49886099909165216
0.6586457982429341,0.6586457982429341,0.49886099909165216,0.49886099909165216
0.6586457982429341,0.6409727891058755,0.49886099909165216,0.537209928695876
0.6409727891058755,0.6335156100978062,0.537209928695876,0.5795847690374011
0.6335156100978062,0.6368633672975255,0.5795847690374011,0.6163416729014143
0.6368633672975255,0.6478068097229792,0.6163416729014143,0.6500001641853747
0.6478068097229792,0.6654188265512346,0.6500001641853747,0.6829330104304671
0.6654188265512346,0.69023869371159,0.6829330104304671,0.7171001956491907
0.69023869371159,0.7229587563867468,0.7171001956491907,0.7537224457446419
0.7229587563867468,0.7638743841981213,0.7537224457446419,0.7934124468304241
0.7638743841981213,0.8106587176525305,0.7934124468304241,0.8337153629348796
0.8106587176525305,0.8106587176525305,0.8337153629348796,0.8337153629348796
0.8106587176525305,0.831792831489542,0.8337153629348796,0.8536048231573151
0.831792831489542,0.831792831489542,0.8536048231573151,0.8536048231573151
0.831792831489542,0.8505733403412472,0.8536048231573151,0.8694921351876538
0.8505733403412472,0.8505733403412472,0.8694921351876538,0.8694921351876538
0.8505733403412472,0.8608743419739936,0.8694921351876538,0.8786460214039904
0.8608743419739936,0.8682206389407279,0.8786460214039904,0.8848093155150554
0.8682206389407279,0.8738865003643074,0.8848093155150554,0.8886779054941939
0.8738865003643074,0.8738865003643074,0.8886779054941939,0.8886779054941939
0.8738865003643074,0.876383415690681,0.8886779054941939,0.8910815985730953
0.876383415690681,0.8792740832186443,0.8910815985730953,0.8922114723462411
0.8792740832186443,0.8806051251162954,0.8922114723462411,0.8930410531881742
0.8806051251162954,0.8806648531630797,0.8930410531881742,0.8939435618580499
0.8806648531630797,0.8807246537030992,0.8939435618580499,0.8945132259774375
0.8807246537030992,0.8810589189950923,0.8945132259774375,0.8947141569812215
0.8810589189950923,0.8814949518794762,0.8947141569812215,0.8947034463429352
0.8814949518794762,0.8817114055420083,0.8947034463429352,0.8947251288079732
0.8817114055420083,0.8816564088004819,0.8947251288079732,0.8948530167685056
0.8816564088004819,0.8815827050816153,0.8948530167685056,0.8949572909266569
0.8815827050816153,0.881614198742818,0.8949572909266569,0.8949746318899205
0.881614198742818,0.8817012691066712,0.8949746318899205,0.8949434435600333
0.8817012691066712,0.8817450552942201,0.8949434435600333,0.894930340242141
0.8817450552942201,0.8817240799960832,0.894930340242141,0.8949521655186797
0.8817240799960832,0.8816944571065568,0.8949521655186797,0.8949760804559025
0.8816944571065568,0.8816954188719848,0.8949760804559025,0.8949788679050859
0.8816954188719848,0.8817160393645517,0.8949788679050859,0.8949680998281242
0.8817160393645517,0.8817277149829795,0.8949680998281242,0.8949621094621953
0.8817277149829795,0.8817221735701108,0.8949621094621953,0.89496637131038
0.8817221735701108,0.8817129920495512,0.89496637131038,0.8949726029523141
0.8817129920495512,0.8817119466869785,0.8949726029523141,0.8949735673998286
0.8817119466869785,0.8817171219714572,0.8949735673998286,0.8949705294708783
0.8817171219714572,0.8817205570046557,0.8949705294708783,0.8949685034253494
0.8817205570046557,0.8817192978581085,0.8949685034253494,0.8949693626347501
0.8817192978581085,0.8817166534058442,0.8949693626347501,0.8949710594799055
0.8817166534058442,0.8817160835645028,0.8949710594799055,0.8949714441695128
0.8817160835645028,0.8817173938177757,0.8949714441695128,0.8949706440174117
0.8817173938177757,0.8817184212577898,0.8949706440174117,0.8949700133194102
0.8817184212577898,0.881718171243588,0.8949700133194102,0.8949701759557004
0.881718171243588,0.8817174330706096,0.8949701759557004,0.8949706410047576
0.8817174330706096,0.8817172071412203,0.8949706410047576,0.8949707847971187
0.8817172071412203,0.8817175349219513,0.8949707847971187,0.894970581848528
0.8817175349219513,0.8817178396223385,0.894970581848528,0.8949703925792034
0.8817178396223385,0.8817178004037554,0.8949703925792034,0.894970417619936
0.8817178004037554,0.8817175983371861,0.894970417619936,0.8949705441506339
0.8817175983371861,0.8817175184370626,0.8949705441506339,0.8949705943077996
0.8817175184370626,0.8817175985768431,0.8949705943077996,0.8949705444464826
0.8817175985768431,0.881717687640781,0.8949705444464826,0.8949704889251222
0.881717687640781,0.8817176854227289,0.8949704889251222,0.8949704903484059
0.8817176854227289,0.8817176310081082,0.8949704903484059,0.8949705243517375
0.8817176310081082,0.8817176044457925,0.8949705243517375,0.8949705409659935
0.8817176044457925,0.881717623408895,0.8949705409659935,0.8949705291476272
0.881717623408895,0.8817176490499726,0.8949705291476272,0.8949705131460998
0.8817176490499726,0.8817176508586294,0.8949705131460998,0.8949705120170258
0.8817176508586294,0.8817176364401869,0.8949705120170258,0.8949705210203933
0.8817176364401869,0.8817176279626162,0.8949705210203933,0.8949705263173683
0.8817176279626162,0.8817176322463297,0.8949705263173683,0.8949705236463162
0.8817176322463297,0.8817176395201543,0.8949705236463162,0.8949705191056321
0.8817176395201543,0.8817176406880374,0.8949705191056321,0.8949705183755812
0.8817176406880374,0.881717636933046,0.8949705183755812,0.8949705207196353
0.881717636933046,0.8817176343076408,0.8949705207196353,0.8949705223594624
0.8817176343076408,0.8817176352087682,0.8949705223594624,0.8949705217976017
0.8817176352087682,0.8817176372428843,0.8949705217976017,0.8949705205277209
0.8817176372428843,0.8817176377470619,0.8949705205277209,0.8949705202126207
0.8817176377470619,0.8817176367880247,0.8949705202126207,0.8949705208112089
0.8817176367880247,0.8817176359941892,0.8949705208112089,0.8949705213069633
0.8817176359941892,0.8817176361610616,0.8949705213069633,0.8949705212029694
0.8817176361610616,0.8817176367219159,0.8949705212029694,0.8949705208528367
0.8817176367219159,0.8817176369097643,0.8949705208528367,0.8949705207354637
0.8817176369097643,0.8817176366703835,0.8949705207354637,0.8949705208848574
0.8817176366703835,0.8817176364351161,0.8949705208848574,0.8949705210317703
0.8817176364351161,0.8817176364577213,0.8949705210317703,0.8949705210177089
0.8817176364577213,0.8817176366101636,0.8949705210177089,0.8949705209225451
0.8817176366101636,0.8817176366748408,0.8949705209225451,0.8949705208821402
0.8817176366748408,0.8817176366167632,0.8949705208821402,0.8949705209183813
0.8817176366167632,0.8817176365482474,0.8949705209183813,0.8949705209611633
0.8817176365482474,0.8817176365478644,0.8949705209611633,0.8949705209614165
0.8817176365478644,0.8817176365886853,0.8949705209614165,0.8949705209359348
0.8817176365886853,0.8817176366098577,0.8949705209359348,0.8949705209227099
0.8817176366098577,0.8817176365962824,0.8949705209227099,0.8949705209311798
0.8817176365962824,0.8817176365766427,0.8949705209311798,0.8949705209434424
0.8817176365766427,0.8817176365746935,0.8949705209434424,0.8949705209446631
0.8817176365746935,0.881717636585451,0.8949705209446631,0.8949705209379484
0.881717636585451,0.881717636592137,0.8949705209379484,0.8949705209337724
0.881717636592137,0.8817176365891272,0.8949705209337724,0.89497052093565
0.8817176365891272,0.8817176365835802,0.89497052093565,0.8949705209391132
0.8817176365835802,0.8817176365825365,0.8949705209391132,0.8949705209397658
0.8817176365825365,0.8817176365853217,0.8949705209397658,0.8949705209380274
0.8817176365853217,0.8817176365873752,0.8949705209380274,0.8949705209367449
0.8817176365873752,0.8817176365867615,0.8949705209367449,0.8949705209371276
0.8817176365867615,0.8817176365852172,0.8949705209371276,0.8949705209380918
0.8817176365852172,0.8817176365847923,0.8949705209380918,0.8949705209383574
0.8817176365847923,0.881717636585499,0.8949705209383574,0.8949705209379163
0.881717636585499,0.8817176365861157,0.8949705209379163,0.8949705209375312
0.8817176365861157,0.8817176365860091,0.8949705209375312,0.8949705209375975
0.8817176365860091,0.8817176365855853,0.8949705209375975,0.8949705209378621
0.8817176365855853,0.8817176365854318,0.8949705209378621,0.8949705209379583
0.8817176365854318,0.8817176365856066,0.8949705209379583,0.8949705209378491
0.8817176365856066,0.8817176365857884,0.8949705209378491,0.8949705209377355
0.8817176365857884,0.881717636585777,0.8949705209377355,0.8949705209377427
0.881717636585777,0.8817176365856623,0.8949705209377427,0.8949705209378143
0.8817176365856623,0.8817176365856102,0.8949705209378143,0.8949705209378468
0.8817176365856102,0.8817176365856522,0.8949705209378468,0.8949705209378206
0.8817176365856522,0.8817176365857048,0.8949705209378206,0.8949705209377877
0.8817176365857048,0.8817176365857067,0.8949705209377877,0.8949705209377866
0.8817176365857067,0.8817176365856761,0.8949705209377866,0.8949705209378056
0.8817176365856761,0.8817176365856593,0.8949705209378056,0.8949705209378161
0.8817176365856593,0.8817176365856692,0.8949705209378161,0.8949705209378098
0.8817176365856692,0.8817176365856843,0.8949705209378098,0.8949705209378004
0.8817176365856843,0.8817176365856858,0.8949705209378004,0.8949705209377994
0.8817176365856858,0.8817176365856778,0.8949705209377994,0.8949705209378046
0.8817176365856778,0.8817176365856726,0.8949705209378046,0.8949705209378077
0.8817176365856726,0.8817176365856749,0.8949705209378077,0.8949705209378062
0.8817176365856749,0.881717636585679,0.8949705209378062,0.8949705209378037
0.881717636585679,0.8817176365856799,0.8949705209378037,0.8949705209378033
0.8817176365856799,0.8817176365856779,0.8949705209378033,0.8949705209378044
0.8817176365856779,0.8817176365856761,0.8949705209378044,0.8949705209378056
0.8817176365856761,0.8817176365856766,0.8949705209378056,0.8949705209378053
0.8817176365856766,0.8817176365856779,0.8949705209378053,0.8949705209378044
0.8817176365856779,0.8817176365856781,0.8949705209378044,0.8949705209378043
0.8817176365856781,0.8817176365856776,0.8949705209378043,0.8949705209378046
0.8817176365856776,0.8817176365856773,0.8949705209378046,0.8949705209378049
0.8817176365856773,0.8817176365856773,0.8949705209378049,0.8949705209378049
0.8817176365856773,0.8817176365856775,0.8949705209378049,0.8949705209378047
0.8817176365856775,0.8817176365856776,0.8949705209378047,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856775,0.8949705209378046,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
2.14312086381052,2.066057984218853,0.14033437826541284,0.14794153018296677
2.066057984218853,1.9891305643737227,0.14794153018296677,0.15681739974446776
1.9891305643737227,1.9123641584411493,0.15681739974446776,0.16698984432976624
1.9123641584411493,1.835787308815304,0.16698984432976624,0.1785005840172961
1.835787308815304,1.7594323220533952,0.1785005840172961,0.1914004930540317
1.7594323220533952,1.683336302052964,0.1914004930540317,0.20574546277028868
1.683336302052964,1.6075428165697552,0.20574546277028868,0.2216102027353186
1.6075428165697552,1.5321034334206343,0.2216102027353186,0.2390773815753988
1.5321034334206343,1.4570808493978056,0.2390773815753988,0.2582516347935616
1.4570808493978056,1.3825527969139255,0.2582516347935616,0.2792630298765346
1.3825527969139255,1.3086168173418984,0.2792630298765346,0.30226702932391825
1.3086168173418984,1.2353984916142797,0.30226702932391825,0.32745590993827434
1.2353984916142797,1.163064615693859,0.32745590993827434,0.35507394446714635
1.163064615693859,1.0918466081734663,0.35507394446714635,0.3854439174551517
1.0918466081734663,1.0220747238396628,0.3854439174551517,0.4189885469180702
1.0220747238396628,0.9542522662644352,0.4189885469180702,0.45629008017936157
0.9542522662644352,0.8892226502693775,0.45629008017936157,0.4982225360165813
0.8892226502693775,0.8285786718628049,0.4982225360165813,0.5461688950100847
0.8285786718628049,0.8285786718628049,0.5461688950100847,0.5461688950100847
0.8285786718628049,0.784101770991268,0.5461688950100847,0.5918569036557522
0.784101770991268,0.784101770991268,0.5918569036557522,0.5918569036557522
0.784101770991268,0.7562286213418369,0.5918569036557522,0.6317142285033795
0.7562286213418369,0.7562286213418369,0.6317142285033795,0.6317142285033795
2.14312086381052,2.066403921107861,0.22044583768721712,0.23097909022523358
2.066403921107861,1.9899084920581305,0.23097909022523358,0.24301417652610843
1.9899084920581305,1.9136711234065102,0.24301417652610843,0.2565865794286577
1.9136711234065102,1.8377322483576333,0.2565865794286577,0.2717400526405992
1.8377322483576333,1.762136376823355,0.2717400526405992,0.2885205146513252
1.762136376823355,1.686932617055954,0.2885205146513252,0.3069744668992699
1.686932617055954,1.612177556207872,0.3069744668992699,0.32716723364971145
1.612177556207872,1.5379357229055144,0.32716723364971145,0.3491704115482822
1.5379357229055144,1.4642816658413889,0.3491704115482822,0.37306536643807187
1.4642816658413889,1.3913028034082642,0.37306536643807187,0.3989465073044842
1.3913028034082642,1.319104450856676,0.3989465073044842,0.4269282839883374
1.319104450856676,1.2478183822470712,0.4269282839883374,0.4571562879481311
1.2478183822470712,1.177607375876278,0.4571562879481311,0.4897997196774757
1.177607375876278,1.1086899657116298,0.4897997196774757,0.5250839649021362
1.1086899657116298,1.0413852141546653,0.5250839649021362,0.5633435125148066
1.0413852141546653,0.9761999754514054,0.5633435125148066,0.6050871775138088
0.9761999754514054,0.9141012111741903,0.6050871775138088,0.6512388019008988
0.9141012111741903,0.8574924109740526,0.6512388019008988,0.7037904447897942
0.8574924109740526,0.8574924109740526,0.7037904447897942,0.7037904447897942
0.8574924109740526,0.8292072068009089,0.7037904447897942,0.7387726039406404
0.8292072068009089,0.8292072068009089,0.7387726039406404,0.7387726039406404
2.14312086381052,2.066830153959171,0.30055729710902146,0.31382318160696365
2.066830153959171,1.9908587237852156,0.31382318160696365,0.3288086631597693
1.9908587237852156,1.9152533681540311,0.3288086631597693,0.3455426003107137
1.9152533681540311,1.840063869331918,0.3455426003107137,0.3640556248690764
1.840063869331918,1.7653423135267432,0.3640556248690764,0.3843744748070481
1.7653423135267432,1.6911433208036644,0.3843744748070481,0.4065238035644294
1.6911433208036644,1.6175253400170881,0.4065238035644294,0.4305329410930179
1.6175253400170881,1.5445497129588377,0.4305329410930179,0.4564288106616352
1.5445497129588377,1.4722796035534529,0.4564288106616352,0.4842327750581875
1.4722796035534529,1.4007780632365727,0.4842327750581875,0.5139558049111896
1.4007780632365727,1.3301156697477052,0.5139558049111896,0.5456208584488585
1.3301156697477052,1.2603692296595623,0.5456208584488585,0.5792550556214481
1.2603692296595623,1.1916212682223242,0.5792550556214481,0.614884403618855
1.1916212682223242,1.1239797494179304,0.614884403618855,0.6525697386511484
1.1239797494179304,1.0576097325351406,0.6525697386511484,0.6924467788541705
1.0576097325351406,0.9928184054232657,0.6924467788541705,0.7348305950611673
0.9928184054232657,0.9304268007622029,0.7348305950611673,0.780619148190674
0.9304268007622029,0.9304268007622029,0.780619148190674,0.780619148190674
0.9304268007622029,0.8851710086734517,0.780619148190674,0.8207482133837448
0.8851710086734517,0.8851710086734517,0.8207482133837448,0.8207482133837448
2.14312086381052,2.067288711934258,0.38066875653082566,0.39633903040641827
2.067288711934258,1.9918742163207201,0.39633903040641827,0.41391015503514816
1.9918742163207201,1.916929770074975,0.41391015503514816,0.43338942411143344
1.916929770074975,1.8425066856040184,0.43338942411143344,0.45477381974166586
1.8425066856040184,1.7686551009970144,0.45477381974166586,0.4780547371482895
1.7686551009970144,1.695423314106249,0.4780547371482895,0.5032180121285702
1.695423314106249,1.6228535257565944,0.5032180121285702,0.5302322395102848
1.6228535257565944,1.5509774714551614,0.5302322395102848,0.5590418667509649
1.5509774714551614,1.4798192401339338,0.5590418667509649,0.5895822257215383
1.4798192401339338,1.4093924687689185,0.5895822257215383,0.6217751421931271
1.4093924687689185,1.3396860262523307,0.6217751421931271,0.6555013787955576
1.3396860262523307,1.270673226996586,0.6555013787955576,0.690626582708506
1.270673226996586,1.2022981063374765,0.690626582708506,0.7269796286870097
1.2022981063374765,1.1344728816169087,0.7269796286870097,0.7643496581149184
1.1344728816169087,1.0670675263444411,0.7643496581149184,0.8024719294808005
1.0670675263444411,0.9998553631414392,0.8024719294808005,0.8409230262278741
0.9998553631414392,0.9322071942274784,0.8409230262278741,0.8784959671236321
0.9322071942274784,0.9322071942274784,0.8784959671236321,0.8784959671236321
0.9322071942274784,0.9147407304448302,0.8784959671236321,0.887713123147646
0.9147407304448302,0.9147407304448302,0.887713123147646,0.887713123147646
2.14312086381052,2.0677153996179194,0.4607802159526301,0.4783862913412842
2.0677153996179194,1.9928103329024656,0.4783862913412842,0.49801304809569547
1.9928103329024656,1.9184561051834534,0.49801304809569547,0.5196334746770408
1.9184561051834534,1.8446978293857577,0.5196334746770408,0.5432074208934962
1.8446978293857577,1.7715723018096263,0.5432074208934962,0.5686773883826332
1.7715723018096263,1.6991053072106164,0.5686773883826332,0.5959664394027715
1.6991053072106164,1.627304860290209,0.5959664394027715,0.624966191506027
1.627304860290209,1.5561564880121161,0.624966191506027,0.6555328727903038
1.5561564880121161,1.4856263191468209,0.6555328727903038,0.687502505091391
1.4856263191468209,1.415646781974692,0.687502505091391,0.7206628825202223
1.415646781974692,1.3461098475251663,0.7206628825202223,0.7547439733286037
1.3461098475251663,1.276860608598129,0.7547439733286037,0.7894074811929084
1.276860608598129,1.2076700288132323,0.7894074811929084,0.824187449991755
1.2076700288132323,1.138187590045833,0.824187449991755,0.8583711253202079
1.138187590045833,1.0677971293168187,0.8583711253202079,0.8905893012232098
1.0677971293168187,0.9950769246792907,0.8905893012232098,0.916638884056619
0.9950769246792907,0.9950769246792907,0.916638884056619,0.916638884056619
0.9950769246792907,0.9708907500366694,0.916638884056619,0.9229131447031192
0.9708907500366694,0.9708907500366694,0.9229131447031192,0.9229131447031192
0.9708907500366694,0.9481609608175009,0.9229131447031192,0.9257985093548796
0.9481609608175009,0.9481609608175009,0.9257985093548796,0.9257985093548796
0.9481609608175009,0.9296621280459475,0.9257985093548796,0.9244211116063857
0.9296621280459475,0.9296621280459475,0.9244211116063857,0.9244211116063857
0.9296621280459475,0.9150345615497978,0.9244211116063857,0.9194205551260654
0.9150345615497978,0.9035241387136407,0.9194205551260654,0.9121144866055219
0.9035241387136407,0.8959117006413836,0.9121144866055219,0.9073980261851448
0.8959117006413836,0.890503733440677,0.9073980261851448,0.9034350356478061
2.14312086381052,2.0680315560697773,0.5408916753744343,0.5597973960187241
2.0680315560697773,1.9934996452164455,0.5597973960187241,0.5807949922990283
1.9934996452164455,1.9195668372564199,0.5807949922990283,0.6038155361770983
1.9195668372564199,1.8462610917645192,0.6038155361770983,0.6287628193859693
1.8462610917645192,1.7735938314724653,0.6287628193859693,0.6555148532754094
1.7735938314724653,1.7015566035080396,0.6555148532754094,0.6839222973427054
1.7015566035080396,1.630116506687382,0.6839222973427054,0.713802537383471
1.630116506687382,1.5592036000554659,0.713802537383471,0.7449164753667521
1.5592036000554659,1.488712073120868,0.7449164753667521,0.7769763386888036
1.488712073120868,1.4184940261889611,0.7769763386888036,0.8096329095678704
1.4184940261889611,1.3483381679396178,0.8096329095678704,0.8424225157844198
1.3483381679396178,1.2779521976930022,0.8424225157844198,0.8747117787667077
1.2779521976930022,1.2069148358773534,0.8747117787667077,0.9055153321078383
1.2069148358773534,1.134577683333538,0.9055153321078383,0.9330041603708973
2.14312086381052,2.0681674740767777,0.6210031347962386,0.6404387818806893
2.0681674740767777,1.9937933093419007,0.6404387818806893,0.6619880631894585
1.9937933093419007,1.9200256715600852,0.6619880631894585,0.6855335287108011
1.9200256715600852,1.8468716201208468,0.6855335287108011,0.7109243626227757
1.8468716201208468,1.7743137018427675,0.7109243626227757,0.7379745736660457
1.7743137018427675,1.7023028171038035,0.7379745736660457,0.7664524868133696
1.7023028171038035,1.6307571787527533,0.7664524868133696,0.7960830711097115
1.6307571787527533,1.5595573958516562,0.7960830711097115,0.826538309312409
1.5595573958516562,1.4885338903312981,0.826538309312409,0.8574039576796841
1.4885338903312981,1.4174562051102684,0.8574039576796841,0.8881420207867845
1.4174562051102684,1.3460172489353945,0.8881420207867845,0.9180218538634527
1.3460172489353945,1.2737985556816462,0.9180218538634527,0.9459332981123355
2.14312086381052,2.068061697035095,0.7011145942180429,0.720134884952561
2.068061697035095,1.9935713018320107,0.720134884952561,0.7412781823134005
1.9935713018320107,1.919660189815306,0.7412781823134005,0.7643702486393145
1.919660189815306,1.8463116116901162,0.7643702486393145,0.7891953749861567
1.8463116116901162,1.7734783597464707,0.7891953749861567,0.8154974810594174
1.7734783597464707,1.7010789368941455,0.8154974810594174,0.8429748079113432
1.7010789368941455,1.6289917067146558,0.8429748079113432,0.8712644091224945
2.14312086381052,2.0671169446580655,0.8613375130616514,0.8761247416814909
2.0671169446580655,1.9915769703220194,0.8761247416814909,0.8931365427849052
1.9915769703220194,1.9164957784441974,0.8931365427849052,0.9120767320443209
1.9164957784441974,1.8418308310265343,0.9120767320443209,0.9326012346593359
1.8418308310265343,1.7674998969284208,0.9326012346593359,0.9543097015168417
1.7674998969284208,1.6933768822490896,0.9543097015168417,0.9767216765451857
1.6933768822490896,1.6192877329419766,0.9767216765451857,0.9992442275354213
1.6192877329419766,1.5450047922851669,0.9992442275354213,1.0211067263760045
1.5450047922851669,1.470250063362208,1.0211067263760045,1.041261536788265
1.470250063362208,1.3947210657038376,1.041261536788265,1.0581919068790653
1.3947210657038376,1.318248449382267,1.0581919068790653,1.069559017137916
1.318248449382267,1.2411967871803484,1.069559017137916,1.0717769475478722
1.2411967871803484,1.2411967871803484,1.0717769475478722,1.0717769475478722
1.2411967871803484,1.1849440949271712,1.0717769475478722,1.065990972579436
1.1849440949271712,1.128413095305805,1.065990972579436,1.051236771237418
1.128413095305805,1.0800895813991003,1.051236771237418,1.031578397982362
1.0800895813991003,1.035104096310378,1.031578397982362,1.007394130644735
2.14312086381052,2.0658708273398476,1.02156043190526,1.0266767040031635
2.0658708273398476,1.9888459483883496,1.0266767040031635,1.0345230268546142
1.9888459483883496,1.9120863067567435,1.0345230268546142,1.0446767598606241
1.9120863067567435,1.83558488515245,1.0446767598606241,1.0566332245947838
1.83558488515245,1.7592801717115385,1.0566332245947838,1.0698004794960425
1.7592801717115385,1.6830562069238297,1.0698004794960425,1.0834441886445958
1.6830562069238297,1.606759859375043,1.0834441886445958,1.0966475369809277
1.606759859375043,1.5302099888805591,1.0966475369809277,1.10822757825887
1.5302099888805591,1.4532741699386804,1.10822757825887,1.1165757697540801
2.14312086381052,2.065732146119856,1.1016718913270642,1.0997973702873731
2.065732146119856,1.9883276320532444,1.0997973702873731,1.101104404553422
1.9883276320532444,1.911009915829721,1.101104404553422,1.105123492021073
1.911009915829721,1.8338249312100958,1.105123492021073,1.1112733918431505
2.14312086381052,2.066378780360308,1.1817833507488684,1.1716849102909324
2.066378780360308,1.9892379715780981,1.1716849102909324,1.1652777927787077
1.9892379715780981,1.9118915643766305,1.1652777927787077,1.1621051763403647
1.9118915643766305,1.8344762621008475,1.1621051763403647,1.161543218486179
1.8344762621008475,1.7570660347817129,1.161543218486179,1.162806208569345
1.7570660347817129,1.6796758837738053,1.162806208569345,1.1649061308591684
1.6796758837738053,1.6022858616430398,1.1649061308591684,1.1666353965930187
1.6022858616430398,1.5249005193299985,1.1666353965930187,1.1665110044046858
1.5249005193299985,1.4476673135845295,1.1665110044046858,1.1627137547023811
1.4476673135845295,1.370994218852645,1.1627137547023811,1.1532184203875038
2.14312086381052,2.071115713650761,1.342006269592477,1.3136259276199957
2.071115713650761,1.9975849801480514,1.3136259276199957,1.2894902432603452
1.9975849801480514,1.9228058343470282,1.2894902432603452,1.26953905399951
1.9228058343470282,1.8471039470230022,1.26953905399951,1.2533909143418194
1.8471039470230022,1.7708123129161966,1.2533909143418194,1.2403438895168462
1.7708123129161966,1.694183466640747,1.2403438895168462,1.229387086674905
2.14312086381052,2.0800233331587927,1.5022291884360857,1.4573763176891052
2.0800233331587927,2.0146865268648972,1.4573763176891052,1.4158808278757737
2.0146865268648972,1.9470205655084136,1.4158808278757737,1.3783495243866155
1.9470205655084136,1.8771359308149473,1.3783495243866155,1.3451345876039993
1.8771359308149473,1.8053580742176742,1.3451345876039993,1.3162327771882376
2.2000000000000006,2.1996320174681614,1.6356271650828937,1.6352735456434484
2.1996320174681614,2.14312086381052,1.6352735456434484,1.58234064785789
2.14312086381052,2.085015159675785,1.58234064785789,1.531177090805758
2.085015159675785,2.0248290274268577,1.531177090805758,1.4824930154595282
2.2000000000000006,2.1956397014180253,1.7241351702555172,1.719357278419425
2.1956397014180253,2.14312086381052,1.719357278419425,1.6624521072796943
2.14312086381052,2.0896626803929585,1.6624521072796943,1.6064379147009882
2.0896626803929585,2.0346363861258623,1.6064379147009882,1.551973726423139
2.0346363861258623,1.9774015819396906,1.551973726423139,1.4998597380493222
1.9774015819396906,1.9174211865621844,1.4998597380493222,1.450969307790792
1.9174211865621844,1.8543957400077626,1.450969307790792,1.4061138937831898
2.2000000000000006,2.1925538450126023,1.8111208962771015,1.8021703664737516
2.1925538450126023,2.14312086381052,1.8021703664737516,1.7425635667014983
2.14312086381052,2.0935597976243963,1.7425635667014983,1.6830663249878144
2.0935597976243963,2.043201651155122,1.6830663249878144,1.624248699886178
2.043201651155122,1.9912705897322684,1.624248699886178,1.5668303256771294
1.9912705897322684,1.93696675038038,1.5668303256771294,1.5116795080121197
2.2000000000000006,2.1896881064528912,1.9779387238202188,1.9646494856129912
2.1896881064528912,2.14312086381052,1.9646494856129912,1.902786485545107
2.14312086381052,2.0981558284499937,1.902786485545107,1.8397476289784462
2.0981558284499937,2.0542962511943355,1.8397476289784462,1.7759319421748065
2.0542962511943355,2.010817639212611,1.7759319421748065,1.7118532865675669
2.010817639212611,1.96676416278495,1.7118532865675669,1.648172484887859
1.96676416278495,1.9210217054511398,1.648172484887859,1.5857158631940267
2.2000000000000006,2.191154493804097,2.1343820350756166,2.123724900562136
2.191154493804097,2.14312086381052,2.123724900562136,2.0630094043887155
2.14312086381052,2.0979868680293547,2.0630094043887155,2.00011058456665
2.0979868680293547,2.05572249508053,2.00011058456665,1.9352461694543361
2.05572249508053,2.0160227128009605,1.9352461694543361,1.8687723904528506
2.0160227128009605,1.9782217687203287,1.8687723904528506,1.801195644385343
1.9782217687203287,1.9413090421497814,1.801195644385343,1.7331263938336658
1.9413090421497814,1.9039768932880348,1.7331263938336658,1.6652898867808432
2.0630094043887155,2.0192805344768945,2.14312086381052,2.0792627087789386
2.0192805344768945,1.9798777843914768,2.0792627087789386,2.012650934423561
1.9798777843914768,1.9447413524608934,2.012650934423561,1.9436849173344557
1.9447413524608934,1.91327555963485,1.9436849173344557,1.8729540702649294
1.91327555963485,1.884320952593384,1.8729540702649294,1.8011482372926655
1.884320952593384,1.8562681887827723,1.8011482372926655,1.7289798887318155
1.8562681887827723,1.8272034371031098,1.7289798887318155,1.6572204211244004
1.8272034371031098,1.7950691058361272,1.6572204211244004,1.5868289577071986
1.7950691058361272,1.7579041394213581,1.5868289577071986,1.5190363270078235
1.7579041394213581,1.7141729662896108,1.5190363270078235,1.4553658389904918
1.7141729662896108,1.6632308281527535,1.4553658389904918,1.3973824956010032
1.6632308281527535,1.6091646197306055,1.3973824956010032,1.3487316764669905
1.6091646197306055,1.550022959458112,1.3487316764669905,1.3056315761585606
1.550022959458112,1.4841612147478513,1.3056315761585606,1.265401232805971
1.4841612147478513,1.4162543029436327,1.265401232805971,1.2285361800706092
1.902786485545107,1.8669609829862321,2.14312086381052,2.0745704103784894
1.8669609829862321,1.8375664229666087,2.0745704103784894,2.0030218895580645
1.8375664229666087,1.8141273346958482,2.0030218895580645,1.9292840003427765
1.8141273346958482,1.795259000198958,1.9292840003427765,1.8542161029051407
1.795259000198958,1.7788439533472016,1.8542161029051407,1.778549422814785
1.7788439533472016,1.7623279388526394,1.778549422814785,1.7029061225551099
1.7623279388526394,1.7430121925464657,1.7029061225551099,1.6279724813885432
1.7430121925464657,1.718244648305204,1.6279724813885432,1.5547393913685543
1.718244648305204,1.6856854052993673,1.5547393913685543,1.4847235120805435
1.8226750261233027,1.7913984029986405,2.14312086381052,2.0724123665539023
1.7913984029986405,1.7676871046238494,2.0724123665539023,1.998811509190657
1.7676871046238494,1.7507760523626827,1.998811509190657,1.9233221574849981
1.7507760523626827,1.7388064334725128,1.9233221574849981,1.8468457536215837
1.7425635667014983,1.7158681496199106,2.14312086381052,2.0705928155330002
1.7158681496199106,1.6978445200990855,2.0705928155330002,1.9954222710848173
1.6978445200990855,1.6874409501450711,1.9954222710848173,1.9187747533176518
1.6874409501450711,1.68235502232568,1.9187747533176518,1.841537188517839
1.68235502232568,1.6795678947161927,1.841537188517839,1.7641608582769424
1.6795678947161927,1.6758048822234708,1.7641608582769424,1.6868426922821986
1.6758048822234708,1.6676787315194381,1.6868426922821986,1.609925461030491
1.58234064785789,1.5634743319374833,2.14312086381052,2.0682350388408968
1.5634743319374833,1.5553265871674453,2.0682350388408968,1.9949909589163775
1.5553265871674453,1.555774697362571,1.9949909589163775,1.9195421687017147
1.555774697362571,1.5628269794044942,1.9195421687017147,1.8424781305711533
1.5628269794044942,1.5731849158785924,1.8424781305711533,1.765743099215554
1.5731849158785924,1.583193141156653,1.765743099215554,1.688968694273675
1.583193141156653,1.5889821233970043,1.688968694273675,1.6118318192688803
1.5889821233970043,1.5864184677640423,1.6118318192688803,1.5346731346216376
1.5864184677640423,1.5864184677640423,1.5346731346216376,1.5346731346216376
1.5864184677640423,1.5760853004315265,1.5346731346216376,1.4745881018850997
1.5760853004315265,1.5558233251550542,1.4745881018850997,1.4158862999456538
1.5558233251550542,1.5289532911681596,1.4158862999456538,1.366757358764096
1.5289532911681596,1.495970788687363,1.366757358764096,1.3238194645377208
1.5022291884360857,1.4861082465235849,2.14312086381052,2.067615318093963
1.4861082465235849,1.4812036610308577,2.067615318093963,1.9956608858604414
1.4812036610308577,1.4852733880740099,1.9956608858604414,1.9225253522557786
1.4852733880740099,1.4969437393856069,1.9225253522557786,1.846041465954826
1.4969437393856069,1.5128597200199336,1.846041465954826,1.7702729866702158
1.5128597200199336,1.5293862990680096,1.7702729866702158,1.6946261343472877
1.4221177290142812,1.4078291790047512,2.14312086381052,2.0672582306726017
1.4078291790047512,1.4050364711074936,2.0672582306726017,1.9959667974692117
1.4050364711074936,1.4115330956598147,1.9959667974692117,1.9245528983673474
1.4115330956598147,1.4265762359466736,1.9245528983673474,1.8492171107172863
1.4265762359466736,1.4469986880472503,1.8492171107172863,1.7745478692474534
1.342006269592477,1.328736227104548,2.14312086381052,2.067075128879334
1.328736227104548,1.327094519354932,2.067075128879334,1.9958642390309533
1.327094519354932,1.3350117659396432,1.9958642390309533,1.9255940570137429
1.3350117659396432,1.3517889777862617,1.9255940570137429,1.852973664990557
1.3517889777862617,1.3754377094812875,1.852973664990557,1.779281183283897
1.2618948101706728,1.2489530805630769,2.14312086381052,2.067013295511756
1.2489530805630769,1.247685238685014,2.067013295511756,1.9953970567696109
1.247685238685014,1.2562429181127563,1.9953970567696109,1.925622702847483
1.2562429181127563,1.273846204919127,1.925622702847483,1.8548783389823031
1.273846204919127,1.2996095754510872,1.8548783389823031,1.7819219246839306
1.1817833507488684,1.1686372823071496,2.14312086381052,2.067037374569499
1.1686372823071496,1.167125219466091,2.067037374569499,1.9945737132672825
1.167125219466091,1.17570377022362,1.9945737132672825,1.9248114871177822
1.17570377022362,1.1934677027831273,1.9248114871177822,1.8552682727068481
1.1934677027831273,1.2204146427830063,1.8552682727068481,1.7827650405490174
1.1016718913270642,1.0879216052938525,2.14312086381052,2.067130028814755
1.0879216052938525,1.0856845704612779,2.067130028814755,1.9935063194435432
1.0856845704612779,1.093830111690198,1.9935063194435432,1.923340861313278
1.093830111690198,1.111295682836436,1.923340861313278,1.854441101142832
1.111295682836436,1.137998804182349,1.854441101142832,1.7838381829512309
1.137998804182349,1.1714298221478565,1.7838381829512309,1.7140398227594302
1.1714298221478565,1.2082866318693941,1.7140398227594302,1.645944781695548
1.2082866318693941,1.2459298497368263,1.645944781695548,1.5782700834961723
1.2459298497368263,1.2814772190802182,1.5782700834961723,1.509506255411795
1.2814772190802182,1.3109677304568832,1.509506255411795,1.4380639833878694
1.3109677304568832,1.3109677304568832,1.4380639833878694,1.4380639833878694
1.3109677304568832,1.3255899518512742,1.4380639833878694,1.38249328698215
1.3255899518512742,1.3255899518512742,1.38249328698215,1.38249328698215
1.3255899518512742,1.3297816341614226,1.38249328698215,1.3349574972235305
1.3297816341614226,1.323264251280399,1.3349574972235305,1.286456727447573
1.323264251280399,1.3082928431894703,1.286456727447573,1.2470480352371363
1.3082928431894703,1.2868331533132689,1.2470480352371363,1.2128043169686273
1.2868331533132689,1.2587943935486325,1.2128043169686273,1.1806538464666139
1.2587943935486325,1.2226503873670596,1.1806538464666139,1.1480572353840628
1.02156043190526,1.0069023914433368,2.14312086381052,2.067283420147383
1.0069023914433368,1.003542788821004,2.067283420147383,1.992204666466563
1.003542788821004,1.010891708655383,1.992204666466563,1.921327362532867
1.010891708655383,1.0277220925883521,1.921327362532867,1.852686419807905
1.0277220925883521,1.053738990620504,1.852686419807905,1.7835857251564533
1.053738990620504,1.0877639869559927,1.7835857251564533,1.7140960428861538
1.0877639869559927,1.1261228246636719,1.7140960428861538,1.6468490121099941
1.1261228246636719,1.1663674411969207,1.6468490121099941,1.580689763354089
1.1663674411969207,1.2060771626239084,1.580689763354089,1.5142156171337333
1.2060771626239084,1.2422875559322903,1.5142156171337333,1.4458330112883133
1.2422875559322903,1.2702120832098402,1.4458330112883133,1.3738979145699795
1.2702120832098402,1.2702120832098402,1.3738979145699795,1.3738979145699795
1.2702120832098402,1.2806103671175946,1.3738979145699795,1.3247170692464854
1.2806103671175946,1.2806103671175946,1.3247170692464854,1.3247170692464854
1.2806103671175946,1.2814116848324182,1.3247170692464854,1.2817708399202046
1.2814116848324182,1.2720713613295134,1.2817708399202046,1.2389937657976022
0.9414489724834557,0.9256485393025097,2.14312086381052,2.067495523023808
0.9256485393025097,0.9208165715510092,2.067495523023808,1.9907293582986405
0.9208165715510092,0.9270615867818351,1.9907293582986405,1.9188681889994372
0.9270615867818351,0.9429895529521731,1.9188681889994372,1.850122881257771
0.9429895529521731,0.9680727520945652,1.850122881257771,1.782135187274191
0.9680727520945652,1.0022614022242413,1.782135187274191,1.7127460695113226
1.0022614022242413,1.041579768423864,1.7127460695113226,1.6460701442475238
1.041579768423864,1.0836639873200216,1.6460701442475238,1.581072002917901
1.0836639873200216,1.1263644339517067,1.581072002917901,1.5164688553034127
1.1263644339517067,1.1673664887422988,1.5164688553034127,1.4508002499014698
1.1673664887422988,1.203399716720939,1.4508002499014698,1.3823804629636378
1.203399716720939,1.203399716720939,1.3823804629636378,1.3823804629636378
0.8613375130616514,0.8441843813573985,2.14312086381052,2.0677724861642077
0.8441843813573985,0.837536346684679,2.0677724861642077,1.9908285724547237
0.837536346684679,0.8421297694453843,1.9908285724547237,1.9176537630401942
0.8421297694453843,0.8566981602713475,1.9176537630401942,1.8485476658680522
0.8566981602713475,0.8804226288367132,1.8485476658680522,1.78140803569515
0.7812260536398472,0.762524423428171,2.14312086381052,2.0681224565682714
0.762524423428171,0.7537746697738014,2.0681224565682714,1.9913730587603622
0.7537746697738014,0.7562937251958831,1.9913730587603622,1.9164927156333627
0.7562937251958831,0.7691878154947284,1.9164927156333627,1.8467064266163193
0.7691878154947284,0.791325801526457,1.8467064266163193,1.7801102214072773
0.7011145942180429,0.680643628730263,2.14312086381052,2.068566257575246
0.680643628730263,0.6694785240500148,2.068566257575246,1.992111854263352
0.6694785240500148,0.6694174542811933,1.992111854263352,1.9150782674245912
0.6694174542811933,0.6802806581112797,1.9150782674245912,1.844181850425662
0.6802806581112797,0.700590036731943,1.844181850425662,1.7778320908573453
0.700590036731943,0.729896831391082,1.7778320908573453,1.7132802608577578
0.729896831391082,0.7689304575572371,1.7132802608577578,1.6473273766864278
0.7689304575572371,0.8135785596072057,1.6473273766864278,1.5841117604054122
0.8135785596072057,0.8613751200382996,1.5841117604054122,1.5232013726638935
0.8613751200382996,0.910598482016178,1.5232013726638935,1.4634201300151197
0.910598482016178,0.9597416975196295,1.4634201300151197,1.403574074530533
0.9597416975196295,1.0071926844529973,1.403574074530533,1.3423990836709754
1.0071926844529973,1.050539534695208,1.3423990836709754,1.2783298570911452
1.050539534695208,1.050539534695208,1.2783298570911452,1.2783298570911452
1.050539534695208,1.0800383759421206,1.2783298570911452,1.2218032478190877
1.0800383759421206,1.0800383759421206,1.2218032478190877,1.2218032478190877
1.0800383759421206,1.0943632100787053,1.2218032478190877,1.178882367367556
1.0943632100787053,1.0943632100787053,1.178882367367556,1.178882367367556
1.0943632100787053,1.0986819681308089,1.178882367367556,1.142517744193232
1.0986819681308089,1.0986819681308089,1.142517744193232,1.142517744193232
1.0986819681308089,1.094602481734496,1.142517744193232,1.1105730535764873
1.094602481734496,1.0822126467513946,1.1105730535764873,1.0803725886893238
0.6210031347962386,0.5985275211688145,2.14312086381052,2.0691244294185456
0.5985275211688145,0.5845758266506812,2.0691244294185456,1.9931058551285235
0.5845758266506812,0.581126671089457,1.9931058551285235,1.9159558320094816
0.581126671089457,0.5890451416693364,1.9159558320094816,1.8431951574269754
0.5890451416693364,0.6068671434625371,1.8431951574269754,1.776469939774002
0.6068671434625371,0.6336192873496801,1.776469939774002,1.7132343159061698
0.6336192873496801,0.6695463148851252,1.7132343159061698,1.6503999474383453
0.6695463148851252,0.7141085424749791,1.6503999474383453,1.587157719002814
0.7141085424749791,0.7627449336387747,1.587157719002814,1.5269321162826877
0.7627449336387747,0.8135834818998159,1.5269321162826877,1.4685243512449437
0.8135834818998159,0.8651806939253665,1.4685243512449437,1.4107783934826852
0.8651806939253665,0.9162660875673373,1.4107783934826852,1.3525840436382623
0.9162660875673373,0.9653832683104105,1.3525840436382623,1.2927422452692279
0.5408916753744343,0.516126621478169,2.14312086381052,2.0698373123302543
0.516126621478169,0.49893848965113996,2.0698373123302543,1.9944576576430562
0.49893848965113996,0.49134059497183435,1.9944576576430562,1.9175758803555656
0.49134059497183435,0.49526293912418795,1.9175758803555656,1.841688129661834
0.49526293912418795,0.5099404413406402,1.841688129661834,1.7735239652481227
0.5099404413406402,0.5337078745507562,1.7735239652481227,1.7109929371077313
0.5337078745507562,0.566229626796615,1.7109929371077313,1.6508386486430617
0.566229626796615,0.6087241940968302,1.6508386486430617,1.5894022970718413
0.6087241940968302,0.65781288070825,1.5894022970718413,1.5295716538098845
0.65781288070825,0.7099376128357463,1.5295716538098845,1.472322194876364
0.7099376128357463,0.763540183206559,1.472322194876364,1.4164362167527496
0.763540183206559,0.8174432880499543,1.4164362167527496,1.3608365949396377
0.8174432880499543,0.8705883599996317,1.3608365949396377,1.3045190815145091
0.4607802159526301,0.4334183744066521,2.14312086381052,2.0707434630532466
0.4334183744066521,0.41248268100116425,2.0707434630532466,1.9962841903095812
0.41248268100116425,0.39980110267712565,1.9962841903095812,1.920031190883122
0.39980110267712565,0.3976869896338485,1.920031190883122,1.8428445087321685
0.3976869896338485,0.4074107288958241,1.8428445087321685,1.7709407979540903
0.4074107288958241,0.4270791890339576,1.7709407979540903,1.7074420289187968
0.4270791890339576,0.45533415140389977,1.7074420289187968,1.6491307586807695
0.45533415140389977,0.4924934174248724,1.6491307586807695,1.5922892095267758
0.4924934174248724,0.540445978836995,1.5922892095267758,1.533156107917023
0.38066875653082566,0.3503607619329099,2.14312086381052,2.071904587244409
0.3503607619329099,0.3250872206180204,2.071904587244409,1.9987697245867042
0.3250872206180204,0.306187934487561,1.9987697245867042,1.923766286947214
0.306187934487561,0.2956554494448237,1.923766286947214,1.8471957934955234
0.2956554494448237,0.29624781193749294,1.8471957934955234,1.770015379792443
0.29624781193749294,0.3090638480139827,1.770015379792443,1.7006821067798608
0.3090638480139827,0.33145111104688463,1.7006821067798608,1.6414539921583895
0.33145111104688463,0.36193190672032116,1.6414539921583895,1.58812169389182
0.36193190672032116,0.4014533668728755,1.58812169389182,1.5359626232494514
0.4014533668728755,0.45245540956483443,1.5359626232494514,1.4810646744216107
0.45245540956483443,0.5088523882567488,1.4810646744216107,1.4280356456748755
0.5088523882567488,0.5671799084861833,1.4280356456748755,1.3771078601745415
0.5671799084861833,0.6262887098752002,1.3771078601745415,1.327079537888392
0.6262887098752002,0.6854153801986805,1.327079537888392,1.27707127160554
0.6854153801986805,0.7439613192362399,1.27707127160554,1.2263884590288519
0.7439613192362399,0.8013094028399785,1.2263884590288519,1.1743635085044732
0.8013094028399785,0.856502958868037,1.1743635085044732,1.120087369647998
0.856502958868037,0.9070438629226402,1.120087369647998,1.0616130646603672
0.9070438629226402,0.9070438629226402,1.0616130646603672,1.0616130646603672
0.9070438629226402,0.9291968699303464,1.0616130646603672,1.0289692061007187
0.9291968699303464,0.9291968699303464,1.0289692061007187,1.0289692061007187
0.9291968699303464,0.9409922212203609,1.0289692061007187,1.0035306570489542
0.9409922212203609,0.9409922212203609,1.0035306570489542,1.0035306570489542
0.9409922212203609,0.9449278886990359,1.0035306570489542,0.982541927191562
0.9449278886990359,0.9449278886990359,0.982541927191562,0.982541927191562
0.30055729710902146,0.2669458389494127,2.14312086381052,2.0733819395769086
0.2669458389494127,0.2367473995597876,2.0733819395769086,2.002106294230565
0.2367473995597876,0.21049018405457057,2.002106294230565,1.9292978645539538
0.21049018405457057,0.18895539444469225,1.9292978645539538,1.8549732079527923
1.0930322041461913,1.0170293777599164,0.028579110482133407,0.04339252010442285
1.0170293777599164,0.9414489724834557,0.04339252010442285,0.06022291884360856
0.9414489724834557,0.8664264465958803,0.06022291884360856,0.07937529919418373
0.8664264465958803,0.7921578593569704,0.07937529919418373,0.10124946747944877
0.7921578593569704,0.7189317305214858,0.10124946747944877,0.12636949521934657
0.7189317305214858,0.6471931243277744,0.12636949521934657,0.15543683249705595
0.6471931243277744,0.5776636568321142,0.15543683249705595,0.18939795780449784
0.5776636568321142,0.5116284886855612,0.18939795780449784,0.2296337903487474
0.5116284886855612,0.45173643148576836,0.2296337903487474,0.2783253379065789
0.45173643148576836,0.45173643148576836,0.2783253379065789,0.2783253379065789
0.45173643148576836,0.4170501597603701,0.2783253379065789,0.31864438627537395
0.4170501597603701,0.4170501597603701,0.31864438627537395,0.31864438627537395
0.4170501597603701,0.3968936304279287,0.31864438627537395,0.3554808627714514
0.3968936304279287,0.3968936304279287,0.3554808627714514,0.3554808627714514
0.3968936304279287,0.38838415428720663,0.3554808627714514,0.38961218983561785
0.38838415428720663,0.39038828270505943,0.38961218983561785,0.4248572113205732
0.39038828270505943,0.4009742008734358,0.4248572113205732,0.45574217964973984
0.4009742008734358,0.41865240586127583,0.45574217964973984,0.48570824347931874
0.41865240586127583,0.4446930111644357,0.48570824347931874,0.5179761665842225
0.4446930111644357,0.4817000247295201,0.5179761665842225,0.555307384829644
0.4817000247295201,0.5336911187052725,0.555307384829644,0.6015227006649531
1.491774849726132,1.4149606319903174,0.026873983070035967,0.03667712691404881
1.4149606319903174,1.3383197694583786,0.03667712691404881,0.04775046925954013
1.3383197694583786,1.2618948101706728,0.04775046925954013,0.06022291884360856
1.2618948101706728,1.1857406839090268,0.06022291884360856,0.07425012067572379
1.0910989875239847,1.015949342283018,0.10060237688285342,0.11925288584669144
1.015949342283018,0.9414489724834557,0.11925288584669144,0.14033437826541284
0.9414489724834557,0.8678247778315604,0.14033437826541284,0.16428255691004265
0.8678247778315604,0.7954238467127981,0.16428255691004265,0.1916790222535705
0.7954238467127981,0.7248030547401804,0.1916790222535705,0.22334145888812615
0.7248030547401804,0.6569242794976557,0.22334145888812615,0.2604463908575737
0.6569242794976557,0.593647013885925,0.2604463908575737,0.3047850103135882
0.593647013885925,0.593647013885925,0.3047850103135882,0.3047850103135882
0.593647013885925,0.5494775821108648,0.3047850103135882,0.34664646333688753
0.5494775821108648,0.5494775821108648,0.34664646333688753,0.34664646333688753
0.5494775821108648,0.5205363855093972,0.34664646333688753,0.3861018409305489
0.5205363855093972,0.5205363855093972,0.3861018409305489,0.3861018409305489
0.5205363855093972,0.5040781718853187,0.3861018409305489,0.4233524151506092
0.5040781718853187,0.49810469181651107,0.4233524151506092,0.4642164272670485
0.14033437826541284,0.1449662673564621,1.6624521072796943,1.58553110941929
0.1449662673564621,0.1449662673564621,1.58553110941929,1.58553110941929
0.1449662673564621,0.15922780477030649,1.58553110941929,1.533665432058554
0.15922780477030649,0.18405630614522098,1.533665432058554,1.4859729386654281
0.18405630614522098,0.2158653418685961,1.4859729386654281,1.4455297649940364
0.2158653418685961,0.25724588265069537,1.4455297649940364,1.4053408286758013
0.25724588265069537,0.313281951468664,1.4053408286758013,1.3600488533014443
0.313281951468664,0.37598803389029656,1.3600488533014443,1.314630089545821
0.37598803389029656,0.4397346517964106,1.314630089545821,1.2706627509784938
0.4397346517964106,0.5037490895380807,1.2706627509784938,1.2270830011002893
0.5037490895380807,0.5676236984643056,1.2270830011002893,1.1833005213681322
0.5676236984643056,0.6311226289252249,1.1833005213681322,1.1389781818005789
0.6311226289252249,0.6940769994816726,1.1389781818005789,1.0938887334699112
0.6940769994816726,0.7562803081719152,1.0938887334699112,1.0477735852575134
0.7562803081719152,0.8172159528268679,1.0477735852575134,1.0000242338949104
0.10340223655093109,0.11874839997912545,1.4007125487040013,1.3691851934742696
0.11874839997912545,0.11874839997912545,1.3691851934742696,1.3691851934742696
0.11874839997912545,0.14033437826541284,1.3691851934742696,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.18914553726522473,1.342006269592477,1.2993446728591733
0.18914553726522473,0.24068768367829838,1.2993446728591733,1.2638148814621548
0.24068768367829838,0.30637231272081145,1.2638148814621548,1.222813355977505
0.30637231272081145,0.37282125457100257,1.222813355977505,1.1830459568743477
0.37282125457100257,0.4394523670376409,1.1830459568743477,1.1435843419633271
0.4394523670376409,0.506052687411318,1.1435843419633271,1.1040710495440365
0.506052687411318,0.5725606073268503,1.1040710495440365,1.0644021698060984
0.5725606073268503,0.6390032855548259,1.0644021698060984,1.024627805026177
0.6390032855548259,0.7054842682019209,1.024627805026177,0.9849264141688484
0.7054842682019209,0.7722311641638527,0.9849264141688484,0.9456769141968707
0.11851121653977395,0.11851121653977395,1.2836507859676465,1.2836507859676465
0.11851121653977395,0.14033437826541284,1.2836507859676465,1.2618948101706728
0.14033437826541284,0.14033437826541284,1.2618948101706728,1.2618948101706728
0.14033437826541284,0.20238254517791035,1.2618948101706728,1.2159272148746199
0.20238254517791035,0.2664485826474555,1.2159272148746199,1.1769747758769726
0.2664485826474555,0.33371515184321776,1.1769747758769726,1.1386093387569254
0.33371515184321776,0.40138583856221766,1.1386093387569254,1.1009583150062918
0.40138583856221766,0.4692341936636545,1.1009583150062918,1.0636281337092557
0.4692341936636545,0.5372246511598157,1.0636281337092557,1.0265603186264722
0.10713127713200529,0.12215984458961204,1.1460782196993609,1.1213678074413005
0.12215984458961204,0.12215984458961204,1.1213678074413005,1.1213678074413005
0.12215984458961204,0.14033437826541284,1.1213678074413005,1.1016718913270642
0.14033437826541284,0.14033437826541284,1.1016718913270642,1.1016718913270642
0.14033437826541284,0.20127859817118296,1.1016718913270642,1.0545406468459444
0.20127859817118296,0.25879576057040765,1.0545406468459444,1.020940678189699
0.25879576057040765,0.3276997251390804,1.020940678189699,0.9856408982453951
0.3276997251390804,0.3979041227486795,0.9856408982453951,0.9529821426428139
0.3979041227486795,0.46908851320756495,0.9529821426428139,0.9225156537827807
0.46908851320756495,0.5412342772624062,0.9225156537827807,0.8944214949083735
0.5412342772624062,0.6145293525942215,0.8944214949083735,0.8695659321057981
0.6145293525942215,0.6893939908680939,0.8695659321057981,0.8503826898249728
0.6893939908680939,0.6893939908680939,0.8503826898249728,0.8503826898249728
0.6893939908680939,0.7378753484094158,0.8503826898249728,0.8433076346321889
0.7378753484094158,0.7378753484094158,0.8433076346321889,0.8433076346321889
1.0145571167230056,0.9414489724834557,0.19496987821473502,0.22044583768721712
0.9414489724834557,0.8696435832898335,0.22044583768721712,0.24937329056829152
0.8696435832898335,0.7997145080843071,0.24937329056829152,0.2825391728331449
0.7997145080843071,0.7326624124760034,0.2825391728331449,0.3211187050565646
0.22044583768721712,0.22044583768721712,1.7425635667014983,1.7425635667014983
0.22044583768721712,0.22693432594916954,1.7425635667014983,1.6789699072118718
0.22693432594916954,0.24490791986229124,1.6789699072118718,1.6172085035456532
0.24490791986229124,0.2714326991159278,1.6172085035456532,1.5649704572941148
0.2714326991159278,0.3058767534435539,1.5649704572941148,1.5172379318199707
0.22044583768721712,0.22044583768721712,0.8613375130616514,0.8613375130616514
0.22044583768721712,0.29012388512407983,0.8613375130616514,0.8279869303624278
0.29012388512407983,0.36188051912414265,0.8279869303624278,0.8030897733479377
0.36188051912414265,0.4368548689623907,0.8030897733479377,0.7839910019220944
0.4368548689623907,0.5131334496745108,0.7839910019220944,0.7712468517754814
0.5131334496745108,0.5902238801246142,0.7712468517754814,0.7666168713663322
0.5902238801246142,0.5902238801246142,0.7666168713663322,0.7666168713663322
0.5902238801246142,0.6478814691199302,0.7666168713663322,0.7702305575539199
0.6478814691199302,0.6478814691199302,0.7702305575539199,0.7702305575539199
0.1809482353870259,0.1809482353870259,0.8060409533845563,0.8060409533845563
0.1809482353870259,0.22044583768721712,0.8060409533845563,0.7812260536398472
0.22044583768721712,0.22044583768721712,0.7812260536398472,0.7812260536398472
0.22044583768721712,0.29182339723650164,0.7812260536398472,0.7520121690129264
0.29182339723650164,0.35667455601784215,0.7520121690129264,0.7353542939842472
0.35667455601784215,0.43315175956123053,0.7353542939842472,0.7240872458937007
0.43315175956123053,0.5103552253793621,0.7240872458937007,0.721345472732284
0.5103552253793621,0.5869999878392509,0.721345472732284,0.7289596238284146
0.5869999878392509,0.5869999878392509,0.7289596238284146,0.7289596238284146
0.1858552388448372,0.1858552388448372,0.6363102762318964,0.6363102762318964
0.1858552388448372,0.22044583768721712,0.6363102762318964,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.272230205662472,0.6210031347962386,0.6096699503136492
0.272230205662472,0.32406109641362957,0.6096699503136492,0.6068453304007658
0.32406109641362957,0.38505167376612937,0.6068453304007658,0.6113330165951262
0.38505167376612937,0.4513286609145245,0.6113330165951262,0.6243812873446695
0.15268362376570285,0.16396643859274537,0.4819893120632235,0.46825470995574814
0.16396643859274537,0.17899809986030787,0.46825470995574814,0.4591769790465282
0.17899809986030787,0.17899809986030787,0.4591769790465282,0.4591769790465282
0.17899809986030787,0.19920142026741341,0.4591769790465282,0.45722053888928005
0.19920142026741341,0.19920142026741341,0.45722053888928005,0.45722053888928005
0.19920142026741341,0.22044583768721712,0.45722053888928005,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.2752603518049427,0.4607802159526301,0.4797042472797908
0.2752603518049427,0.3265878848238989,0.4797042472797908,0.5023451017003362
0.3265878848238989,0.39540747765953177,0.5023451017003362,0.5373544420582682
0.9414489724834557,0.8743620702148627,0.38066875653082566,0.41924178967237824
0.8743620702148627,0.8109751336149452,0.41924178967237824,0.4635484842638151
0.8109751336149452,0.7539446744026079,0.4635484842638151,0.5155584977799158
0.7539446744026079,0.7539446744026079,0.5155584977799158,0.5155584977799158
0.7539446744026079,0.7209594990551916,0.5155584977799158,0.557361730698914
0.7209594990551916,0.7209594990551916,0.557361730698914,0.557361730698914
0.7209594990551916,0.7009994368073357,0.557361730698914,0.5957591571259512
0.7009994368073357,0.7009994368073357,0.5957591571259512,0.5957591571259512
0.7009994368073357,0.6916992949846305,0.5957591571259512,0.6313776127388561
1.4221177290142812,1.4460951562600686,1.6624521072796943,1.5888697330715629
1.4460951562600686,1.4629038965623917,1.5888697330715629,1.5134804763170795
1.4629038965623917,1.4629038965623917,1.5134804763170795,1.5134804763170795
1.4629038965623917,1.4677175727587002,1.5134804763170795,1.4551139836460825
1.4677175727587002,1.4677175727587002,1.4551139836460825,1.4551139836460825
1.4677175727587002,1.4636201903146024,1.4551139836460825,1.4039269740533868
1.4636201903146024,1.4496117466289429,1.4039269740533868,1.3537404017667174
1.4496117466289429,1.4283351778760036,1.3537404017667174,1.3113236220167408
1.342006269592477,1.3725755172601268,1.6624521072796943,1.5913195060655287
1.3725755172601268,1.3983300684456421,1.5913195060655287,1.5184000916996134
1.3983300684456421,1.3983300684456421,1.5184000916996134,1.5184000916996134
1.3983300684456421,1.4125715211166825,1.5184000916996134,1.45532278660489
1.4125715211166825,1.4125715211166825,1.45532278660489,1.45532278660489
1.4125715211166825,1.4161612091538491,1.45532278660489,1.4026924652177157
1.0747652805353696,1.0069230820633932,0.462342863372304,0.49962490603832255
1.0069230820633932,0.9414489724834557,0.49962490603832255,0.5408916753744343
0.9414489724834557,0.8795227727473687,0.5408916753744343,0.587245182461062
0.8795227727473687,0.8238030147180974,0.587245182461062,0.6406689524494453
0.8238030147180974,0.8238030147180974,0.6406689524494453,0.6406689524494453
0.8238030147180974,0.7941848309762348,0.6406689524494453,0.679635331129773
0.7941848309762348,0.7941848309762348,0.679635331129773,0.679635331129773
0.7941848309762348,0.7775753430546549,0.679635331129773,0.7131249911811822
0.7775753430546549,0.7775753430546549,0.7131249911811822,0.7131249911811822
0.8975221215528506,0.9414489724834557,1.64609027009205,1.58234064785789
0.9414489724834557,0.9874356861069552,1.58234064785789,1.5200387380993374
0.9874356861069552,1.0337011071172493,1.5200387380993374,1.4579392417076869
1.0337011071172493,1.0783099813837287,1.4579392417076869,1.394662104078041
1.0783099813837287,1.1184730023178127,1.394662104078041,1.3285634528582313
1.1184730023178127,1.1184730023178127,1.3285634528582313,1.3285634528582313
1.1184730023178127,1.1443495691855687,1.3285634528582313,1.2718374445084533
1.1443495691855687,1.1443495691855687,1.2718374445084533,1.2718374445084533
1.1443495691855687,1.1565302828119117,1.2718374445084533,1.227112706173271
1.1565302828119117,1.1565302828119117,1.227112706173271,1.227112706173271
1.1565302828119117,1.158933403104263,1.227112706173271,1.1887694230295327
1.158933403104263,1.1511435861621864,1.1887694230295327,1.1500363101301045
1.5745713701925093,1.5022291884360857,0.9138195244402986,0.9414489724834557
1.5022291884360857,1.4295031752433451,0.9414489724834557,0.9680431105696304
1.4295031752433451,1.3560250885898288,0.9680431105696304,0.992440845407114
1.3560250885898288,1.2813569938776825,0.992440845407114,1.012771702122982
1.2813569938776825,1.2052268643713107,1.012771702122982,1.0256853755655893
1.2052268643713107,1.2052268643713107,1.0256853755655893,1.0256853755655893
1.2052268643713107,1.150126775412476,1.0256853755655893,1.0280268981355867
1.150126775412476,1.150126775412476,1.0280268981355867,1.0280268981355867
0.4128306706980378,0.48176172477382795,1.0445181072113345,1.0092305802405224
0.48176172477382795,0.5510984149985355,1.0092305802405224,0.974751620166599
0.5510984149985355,0.6210031347962386,0.974751620166599,0.9414489724834557
0.6210031347962386,0.6918517793811471,0.9414489724834557,0.9102646216890061
0.6404042181334302,0.7011145942180429,1.2298532756827714,1.1817833507488684
0.7011145942180429,0.7608548914890039,1.1817833507488684,1.1325189455629558
0.7608548914890039,0.8189912218182636,1.1325189455629558,1.081391017480158
0.8189912218182636,0.8737742896021434,1.081391017480158,1.026771700031236
0.8737742896021434,0.8737742896021434,1.026771700031236,1.026771700031236
0.8737742896021434,0.8993301841857311,1.026771700031236,0.9959621836947931
0.8993301841857311,0.8993301841857311,0.9959621836947931,0.9959621836947931
0.8613375130616514,0.9128017201278643,1.2618948101706728,1.2040760609575274
0.9128017201278643,0.9592149577530679,1.2040760609575274,1.142262002217258
0.9592149577530679,0.9592149577530679,1.142262002217258,1.142262002217258
0.9592149577530679,0.9835252838237584,1.142262002217258,1.0995045716777443
0.9835252838237584,0.9835252838237584,1.0995045716777443,1.0995045716777443
0.9835252838237584,0.995400879221472,1.0995045716777443,1.0663054365972158
0.995400879221472,0.995400879221472,1.0663054365972158,1.0663054365972158


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.09964620762171492,-0.1,0.03804582534292858
-0.09964620762171492,-0.09592360749543787,0.03804582534292858,0.17600634410042862
-0.09592360749543787,-0.08330654726482122,0.17600634410042862,0.3133376345864901
-0.08330654726482122,-0.057129891290679996,0.3133376345864901,0.4486082521032583
-0.057129891290679996,-0.015746230625928018,0.4486082521032583,0.5799862783774097
-0.015746230625928018,0.03949981789838053,0.5799862783774097,0.7062161587217817
0.03949981789838053,0.10602783665005153,0.7062161587217817,0.8269517561251182
0.10602783665005153,0.1813889688874644,0.8269517561251182,0.9424582124335948
0.1813889688874644,0.26365977991130374,0.9424582124335948,1.0532010300015222
0.26365977991130374,0.3514647171640569,1.0532010300015222,1.1596274931170805
0.3514647171640569,0.4438311792210864,1.1596274931170805,1.262148240504238
0.4438311792210864,0.540030013984684,1.262148240504238,1.3610868486348433
0.540030013984684,0.6395437678357263,1.3610868486348433,1.4566882769979759
0.6395437678357263,0.741985323994188,1.4566882769979759,1.5491581963178165
0.741985323994188,0.8470439468400206,1.5491581963178165,1.6386624455691068
0.8470439468400206,0.9544595625980176,1.6386624455691068,1.7253313077926133
0.9544595625980176,1.0640145129009002,1.7253313077926133,1.809274393555036
1.0640145129009002,1.1755253426341308,1.809274393555036,1.890604062746342
1.1755253426341308,1.2888233328657397,1.890604062746342,1.9694342017562314
1.2888233328657397,1.403738502792429,1.9694342017562314,2.0458642136468144
1.403738502792429,1.5201156305598913,2.0458642136468144,2.1200049605834392
1.5201156305598913,1.6378146143523342,2.1200049605834392,2.1920022111917583
1.6378146143523342,1.7567108362875232,2.1920022111917583,2.2620411734437607
1.7567108362875232,1.876606657596432,2.2620411734437607,2.3303063513001616
1.876606657596432,1.9972948400186654,2.3303063513001616,2.397002771067687
1.9972948400186654,2.1186693325975394,2.397002771067687,2.4624227360178748
2.1186693325975394,2.2404234274233117,2.4624227360178748,2.526832359268139
2.2404234274233117,2.3624723119971316,2.526832359268139,2.590629488628924
2.3624723119971316,2.4841571665036186,2.590629488628924,2.654024221196307
2.4841571665036186,2.605415568148491,2.654024221196307,2.7174673798058753
2.605415568148491,2.7206662528144268,2.7174673798058753,2.77888749966615
2.7206662528144268,2.7206662528144268,2.77888749966615,2.77888749966615
2.7206662528144268,2.7708192509655682,2.77888749966615,2.8054692683401234
2.7708192509655682,2.7708192509655682,2.8054692683401234,2.8054692683401234
2.7708192509655682,2.7978202065256106,2.8054692683401234,2.819676688041293
2.7978202065256106,2.8247030764982304,2.819676688041293,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8355512901589583,2.83519185090416,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.838309153599717,2.8466970447781716,2.8460753437708846
2.838309153599717,2.8395725834085757,2.8460753437708846,2.8458844055848047
2.8395725834085757,2.840374215292956,2.8458844055848047,2.84574613361615
2.840374215292956,2.8407881321757857,2.84574613361615,2.845687414319046
2.8407881321757857,2.841075873124397,2.845687414319046,2.8456302614681803
2.841075873124397,2.841039481518654,2.8456302614681803,2.8456876315133632
2.841039481518654,2.840725415605299,2.8456876315133632,2.845851635355499
2.840725415605299,2.8404610664952576,2.845851635355499,2.8459842192353384
2.8404610664952576,2.8405421098947845,2.8459842192353384,2.845957245932927
2.8405421098947845,2.8408502727149694,2.845957245932927,2.8458245934997715
2.8408502727149694,2.841067568413118,2.8458245934997715,2.8457293424348435
2.841067568413118,2.841009260399577,2.8457293424348435,2.845755453143726
2.841009260399577,2.840732343639084,2.845755453143726,2.8458791233810667
2.840732343639084,2.840518973107036,2.8458791233810667,2.8459755224609595
2.840518973107036,2.8405964522560474,2.8459755224609595,2.845942549554501
2.8405964522560474,2.8408551435325458,2.845942549554501,2.845827753646128
2.8408551435325458,2.8410292238885595,2.845827753646128,2.8457494955844314
2.8410292238885595,2.8409677821570414,2.8457494955844314,2.8457758171965035
2.8409677821570414,2.8407320761898935,2.8457758171965035,2.8458804634338324
2.8407320761898935,2.8405634610264485,2.8458804634338324,2.8459563645435844
2.8405634610264485,2.8406378094508464,2.8459563645435844,2.845924301180695
2.8406378094508464,2.840855682952259,2.845924301180695,2.8458274619241406
2.840855682952259,2.840994895821566,2.8458274619241406,2.845764753846312
2.840994895821566,2.840933281593718,2.845764753846312,2.845791290111363
2.840933281593718,2.840733431334375,2.845791290111363,2.8458800503136708
2.840733431334375,2.8406006906526344,2.8458800503136708,2.845939859555464
2.8406006906526344,2.8406709272808874,2.845939859555464,2.8459094289051716
2.8406709272808874,2.8408543907323707,2.8459094289051716,2.845827846379806
2.8408543907323707,2.840965128981005,2.845827846379806,2.845777907921564
2.840965128981005,2.8409051141573434,2.845777907921564,2.8458038866701725
2.8409051141573434,2.8407361222453495,2.8458038866701725,2.845878986290676
2.8407361222453495,2.8406320482913596,2.845878986290676,2.8459259387527798
2.8406320482913596,2.840697520058791,2.8459259387527798,2.845897474648904
2.840697520058791,2.8408518768284385,2.845897474648904,2.845828806055587
2.8408518768284385,2.8409394183123595,2.845828806055587,2.8457892787758112
2.8409394183123595,2.840882212984075,2.8457892787758112,2.845814137512195
2.840882212984075,2.8407396885540828,2.845814137512195,2.8458775119103934
2.8407396885540828,2.8406585043143897,2.8458775119103934,2.845914190516815
2.8406585043143897,2.8407188606763123,2.845914190516815,2.845887877276607
2.8407188606763123,2.8408485655818487,2.845887877276607,2.8458301504854435
2.8408485655818487,2.8409172802807956,2.8458301504854435,2.845799078948856
2.8409172802807956,2.8408636669689855,2.845799078948856,2.8458224478440783
2.8408636669689855,2.840743773327925,2.8458224478440783,2.8458757894275992
2.840743773327925,2.840680837725292,2.8458757894275992,2.845904270144158
2.840680837725292,2.840735958044409,2.845904270144158,2.8458801842178034
2.840735958044409,2.840844779060272,2.8458801842178034,2.845831730569356
2.840844779060272,2.840898279273279,2.845831730569356,2.8458074977180132
2.840898279273279,2.840848711943451,2.8458074977180132,2.845829156442973
2.840848711943451,2.8407481099483562,2.845829156442973,2.845873939726878
2.8407481099483562,2.8406996888018567,2.845873939726878,2.845895893942473
2.8406996888018567,2.8407496217434036,2.845895893942473,2.845874032259074
2.8407496217434036,2.840840759326479,2.845874032259074,2.845833433942521
2.840840759326479,2.8408820230000624,2.845833433942521,2.8458147060857035
2.8408820230000624,2.8408367081551567,2.8458147060857035,2.845834547287792
2.8408367081551567,2.8407525032946057,2.845834547287792,2.845872051693007
2.8407525032946057,2.8407155908496327,2.845872051693007,2.8458888256699413
2.8407155908496327,2.8407605059301324,2.8458888256699413,2.8458691280349617
2.8407605059301324,2.840836684912865,2.8458691280349617,2.84583517748833
2.840836684912865,2.8408681588872153,2.84583517748833,2.845820858215858
2.8408681588872153,2.840827121252843,2.845820858215858,2.845838857879665
2.840827121252843,2.8407568141990462,2.845838857879665,2.8458701891259124
2.8407568141990462,2.840728992168391,2.8458701891259124,2.845882866768191
2.840728992168391,2.840769141557739,2.845882866768191,2.8458652334960908
2.840769141557739,2.840832684187262,2.8458652334960908,2.845836901153715
2.840832684187262,2.8408563713471047,2.845836901153715,2.845826092449365
2.8408563713471047,2.840819506243158,2.845826092449365,2.8458422862380774
2.840819506243158,2.8407609468748856,2.8458422862380774,2.8458683963215363
2.8407609468748856,2.840740271955046,2.8458683963215363,2.845877849287517
2.840740271955046,2.840775960746029,2.845877849287517,2.845862154928391
2.840775960746029,2.840828846247292,2.845862154928391,2.8458385629296683
2.840828846247292,2.8408463793401246,2.8458385629296683,2.8458305322401762
2.8408463793401246,2.8408134937764546,2.8458305322401762,2.8458449969014783
2.8408134937764546,2.840764838809837,2.8458449969014783,2.845866702569324
2.840764838809837,2.840749752254546,2.845866702569324,2.8458736305779864
2.840749752254546,2.8407813156466193,2.8458736305779864,2.8458597344661705
2.8407813156466193,2.840825229777283,2.8458597344661705,2.8458401347857145
2.840825229777283,2.8408379339599645,2.8458401347857145,2.845834287118284
2.8408379339599645,2.8408087783585763,2.845834287118284,2.845847126101331
2.8408087783585763,2.840768452693312,2.845847126101331,2.845865125753893
2.840768452693312,2.8407577072400314,2.845865125753893,2.845870089172992
2.8407577072400314,2.840785493317911,2.845870089172992,2.845857843409592
2.840785493317911,2.8408218702121646,2.845857843409592,2.8458415993899226
2.8408218702121646,2.840830815960489,2.8458415993899226,2.845837453705464
2.840830815960489,2.8408051082143793,2.845837453705464,2.845848786223083
2.8408051082143793,2.8407717700123882,2.845848786223083,2.845863675219231
2.8407717700123882,2.840764370621442,2.845863675219231,2.84586712150721
2.840764370621442,2.840788727622496,2.84586712150721,2.845856376886101
2.840788727622496,2.840818785493142,2.845856376886101,2.8458429474779074
2.840818785493142,2.8408248332325066,2.8458429474779074,2.8458401167729575
2.8408248332325066,2.840802276592981,2.8458401167729575,2.8458500696413047
2.840802276592981,2.840774786009386,2.8458500696413047,2.84586235402943
2.840774786009386,2.8407699416940977,2.84586235402943,2.84586463923986
2.8407699416940977,2.840791208845931,2.84586463923986,2.8458552495384515
2.840791208845931,2.8408159806553837,2.8458552495384515,2.8458441757574686
2.8408159806553837,2.8408198182753646,2.8458441757574686,2.845842350316167
2.8408198182753646,2.840800114338378,2.845842350316167,2.8458510520030607
2.840800114338378,2.8407775057436937,2.8458510520030607,2.84586116073877
2.8407775057436937,2.8407745903638006,2.84586116073877,2.8458625670326194
2.8407745903638006,2.840793091534523,2.8458625670326194,2.8458543920137602
2.840793091534523,2.840813451451868,2.8458543920137602,2.845845285253698
2.840813451451868,2.840815625716631,2.845845285253698,2.845844218619125
2.840815625716631,2.840798483569254,2.845844218619125,2.845851795025732
2.840798483569254,2.8407799410437047,2.845851795025732,2.84586009076533
2.8407799410437047,2.840778461376587,2.84586009076533,2.8458608406802233
2.840778461376587,2.8407945009171223,2.8458608406802233,2.8458537480884654
2.8407945009171223,2.8408111871869894,2.8458537480884654,2.845846280014368
2.8408111871869894,2.840812129927867,2.845846280014368,2.8458457772848047
2.840812129927867,2.8407972723266672,2.8458457772848047,2.845852348869849
2.8407972723266672,2.8407821081718314,2.845852348869849,2.845859137446291
2.8407821081718314,2.840781677912808,2.845859137446291,2.845859405522472
2.840781677912808,2.840795538185964,2.845859405522472,2.8458532723050114
2.840795538185964,2.840809172906877,2.8458532723050114,2.845847166108114
2.840809172906877,2.840809222773696,2.845847166108114,2.845847074212785
2.840809222773696,2.8407963900613082,2.845847074212785,2.845852754142285
2.8407963900613082,2.8407840260572774,2.845852754142285,2.8458582928392353
2.8407840260572774,2.8407843446611776,2.8458582928392353,2.845858215086154
2.8407843446611776,2.8407962848487895,2.845858215086154,2.845852928024637
2.8407962848487895,2.840807391070078,2.845852928024637,2.845847950858943
2.840807391070078,2.8408068115195144,2.845847950858943,2.845848150511536
2.8408068115195144,2.8407957638445436,2.845848150511536,2.8458530435801146
2.8407957638445436,2.840785714977974,2.8458530435801146,2.8458575483220545
2.840785714977974,2.8407865504593763,2.8458575483220545,2.845857229918393
2.8407865504593763,2.8407968063193687,2.845857229918393,2.8458526858210913
2.8407968063193687,2.8408058228019066,2.8458526858210913,2.8458486422699916
2.8408058228019066,2.8408048169123252,2.8458486422699916,2.8458490413377446
2.8408048169123252,2.8407953351997004,2.8458490413377446,2.845853243460298
2.8407953351997004,2.8407871955954507,2.845853243460298,2.8458568950342924
2.8407871955954507,2.8407883705682346,2.8458568950342924,2.8458564165817197
2.8407883705682346,2.840797154880222,2.8458564165817197,2.8458525221552127
2.840797154880222,2.840804448818086,2.8458525221552127,2.845849248597653
2.840804448818086,2.8408031714402227,2.845849248597653,2.845849776659363
2.8408031714402227,2.8407950574619028,2.845849776659363,2.845853374775364
2.8407950574619028,2.8407884882649803,2.845853374775364,2.845856324194507
2.8407884882649803,2.840789868632917,2.845856324194507,2.8458557467872194
2.840789868632917,2.8407973721260076,2.8458557467872194,2.84585241828173
2.8407973721260076,2.8408032500880807,2.84585241828173,2.8458497780441094
2.8408032500880807,2.8408018177691043,2.8458497780441094,2.8458503819423084
2.8408018177691043,2.840794893586055,2.8458503819423084,2.8458534542104044
2.840794893586055,2.840789612558645,2.8458534542104044,2.8458558273215173
2.840789612558645,2.840791098374795,2.8458558273215173,2.8458551966464727
2.840791098374795,2.8407974909764584,2.8458551966464727,2.8458523593484872
2.8407974909764584,2.840802208295638,2.8458523593484872,2.845850238542216
2.840802208295638,2.8408007073502737,2.845850238542216,2.8458508787631214
2.8408007073502737,2.8407948143330595,2.8458508787631214,2.845853494952183
2.8407948143330595,2.840790586951487,2.845853494952183,2.845855396381824
2.840790586951487,2.840792105050463,2.845855396381824,2.8458547460262076
2.840792105050463,2.8407975373321763,2.8458547460262076,2.8458523336553
2.8407975373321763,2.8408013061430784,2.8458523336553,2.8458506376116532
2.8408013061430784,2.840799799189162,2.8458506376116532,2.8458512853514963
2.840799799189162,2.8407947967739235,2.8458512853514963,2.845853507356986
2.8407947967739235,2.8407914286311717,2.845853507356986,2.8458550238809535
2.8407914286311717,2.8407929267088736,2.8458550238809535,2.845854377992014
2.8407929267088736,2.8407975314340606,2.845854377992014,2.8458523320452573
2.8407975314340606,2.840800527536744,2.8458523320452573,2.8458509822693787
2.840800527536744,2.8407990587634027,2.8458509822693787,2.845851617067586
2.8407990587634027,2.840794823060036,2.845851617067586,2.8458534995000715
2.840794823060036,2.8407921533998626,2.8458534995000715,2.845854702912778
2.8407921533998626,2.8407935952731496,2.845854702912778,2.845854078329433
2.8407935952731496,2.8407974889769547,2.845854078329433,2.8458523474058834
2.8407974889769547,2.8407998576834674,2.8458523474058834,2.845851278980877
2.8407998576834674,2.840798457077417,2.845851278980877,2.845851886819528
2.840798457077417,2.8407948794155033,2.845851886819528,2.8458534776262683
2.8407948794155033,2.8407927756437235,2.8458534776262683,2.84585442717787
2.8407927756437235,2.840794137470112,2.84585442717787,2.8458538351322686
2.840794137470112,2.840797422019663,2.8458538351322686,2.8458523742613218
2.840797422019663,2.8407992831216435,2.8458523742613218,2.8458515336414894
2.8407992831216435,2.8407979698403776,2.8458515336414894,2.845852105426839
2.8407979698403776,2.8407949553141565,2.845852105426839,2.845853446518282
2.8407949553141565,2.840793308350904,2.845853446518282,2.8458541909795514
2.840793308350904,2.840794575627579,2.8458541909795514,2.8458536384493067
2.840794575627579,2.840797339726516,2.8458536384493067,2.8458524084398387
2.840797339726516,2.8407987917054136,2.8458524084398387,2.8458517515794353
2.8407987917054136,2.840797576754617,2.8458517515794353,2.8458522819352523
2.840797576754617,2.8407950428096282,2.8458522819352523,2.8458534097967396
2.8407950428096282,2.8407937631631146,2.8458534097967396,2.8458539892043286
2.8407937631631146,2.840794928356958,2.8458539892043286,2.845853479981713
2.840794928356958,2.840797248969835,2.845853479981713,2.845852446803536
2.840797248969835,2.840798372556335,2.845852446803536,2.845851937573989
2.840798372556335,2.840797260902136,2.845851937573989,2.845852423888369
2.840797260902136,2.8407951359919332,2.845852423888369,2.8458533701637827
2.8407951359919332,2.8407941504494585,2.8458533701637827,2.845853817291885
2.8407941504494585,2.8407952111364825,2.845853817291885,2.8458533528243493
2.8407952111364825,2.8407971548177526,2.8458533528243493,2.8458524870293505
2.8407971548177526,2.8407980159935518,2.8458524870293505,2.8458520958837936
2.8407980159935518,2.8407970082176104,2.8458520958837936,2.845852537561175
2.8407970082176104,2.8407952305482893,2.845852537561175,2.8458533296001
2.8407952305482893,2.8407944793938746,2.8458533296001,2.845853671198543
2.8407944793938746,2.8407954368085457,2.845853671198543,2.845853251245102
2.8407954368085457,2.840797060927799,2.845853251245102,2.8458525274322417
2.840797060927799,2.8407977134508644,2.8458525274322417,2.845852230281493
2.8407977134508644,2.8407968070372753,2.845852230281493,2.8458526281600807
2.8407968070372753,2.840795323409563,2.8458526281600807,2.8458532895236957
2.840795323409563,2.8407947580897193,2.8458532895236957,2.8458535473571493
2.8407947580897193,2.8407956160028727,2.8458535473571493,2.8458531704970107
2.8407956160028727,2.840796969863193,2.8458531704970107,2.845852566822976
2.840796969863193,2.84079745738694,2.845852566822976,2.845852344091801
2.84079745738694,2.8407966477139626,2.845852344091801,2.8458526999937224
2.8407966477139626,2.840795412466837,2.8458526999937224,2.8458532509172816
2.840795412466837,2.840794993636764,2.8458532509172816,2.8458534426355473
2.840794993636764,2.840795757495839,2.8458534426355473,2.845853106658678
2.840795757495839,2.8407968833459294,2.845853106658678,2.8458526043942354
2.8407968833459294,2.8407972411932554,2.8458526043942354,2.845852440230925
2.8407972411932554,2.840796522289589,2.845852440230925,2.845852756618378
2.840796522289589,2.8407954963452418,2.845852756618378,2.845853214430055
2.8407954963452418,2.8407951922371875,2.845853214430055,2.8458533542952136
2.8407951922371875,2.840795868514903,2.8458533542952136,2.8458530564989926
2.840795868514903,2.8407968024583186,2.8458530564989926,2.845852639629829
2.8407968024583186,2.8407970591030596,2.845852639629829,2.845852521245801
2.8407970591030596,2.8407964242173,2.845852521245801,2.8458528009613917
2.8407964242173,2.840795574224386,2.8458528009613917,2.845853180458584
2.840795574224386,2.840795359288191,2.845853180458584,2.8458532799511618
2.840795359288191,2.8407959549959734,2.8458532799511618,2.845853017362712
2.8407959549959734,2.8407967278026396,2.845853017362712,2.8458526722326956
2.8407967278026396,2.840796906103642,2.8458526722326956,2.845852589352095
2.840796906103642,2.8407963481263936,2.845852589352095,2.845852835425669
2.8407963481263936,2.8407956456965766,2.845852835425669,2.845853149210764
2.8407956456965766,2.840795499469655,2.845853149210764,2.8458532175338513
2.840795499469655,2.840796021800513,2.8458532175338513,2.845852987073896
2.840796021800513,2.8407966596268523,2.845852987073896,2.8458527020681323
2.8407966596268523,2.8407967778534045,2.8458527020681323,2.845852646470255
2.8407967778534045,2.8407962896239516,2.845852646470255,2.845852861977888
2.8407962896239516,2.840795710655585,2.845852861977888,2.845853120756059
2.840795710655585,2.8407956168258597,2.845853120756059,2.8458531652535717
2.8407956168258597,2.8407960728982724,2.8458531652535717,2.845852963854596
2.8407960728982724,2.840796597922922,2.845852963854596,2.8458527291193327
2.840796597922922,2.8407966706046466,2.8458527291193327,2.845852694259173
2.8407966706046466,2.8407962451278723,2.845852694259173,2.8458528822228053
2.8407962451278723,2.8407957692100108,2.8458528822228053,2.8458530950647027
2.8407957692100108,2.8407957148407665,2.8458530950647027,2.8458531215675555
2.8407957148407665,2.8407961115207456,2.8458531215675555,2.845852946256531
2.8407961115207456,2.8407965425031265,2.845852946256531,2.845852753452821
2.8407965425031265,2.840796581132569,2.845852753452821,2.84585273414722
2.840796581132569,2.840796211726695,2.84585273414722,2.8458528974656496
2.840796211726695,2.8407958216163562,2.8458528974656496,2.845853072038036
2.8407958216163562,2.840795796506637,2.845853072038036,2.845853085149941
2.840795796506637,2.840796140289755,2.845853085149941,2.8458529331038194
2.840796140289755,2.840796493058744,2.8458529331038194,2.8458527751918066
2.840796493058744,2.840796506670642,2.8458527751918066,2.845852767360543
2.840796506670642,2.840796187062201,2.845852767360543,2.8458529087644253
2.840796187062201,2.8407958682278416,2.8458529087644253,2.8458530515317633
2.8407958682278416,2.840795864386076,2.8458530515317633,2.845853054864569
2.840795864386076,2.840796161324947,2.845853054864569,2.8458529234450722
2.840796161324947,2.8407964492047006,2.8458529234450722,2.845852794495878
2.8407964492047006,2.8407964448522676,2.845852794495878,2.8458527949486623
2.8407964448522676,2.840796169231326,2.8458527949486623,2.84585291697362
2.840796169231326,2.84079590945571,2.84585291697362,2.845853033373579
2.84079590945571,2.8407959206676967,2.845853033373579,2.8458530297405327
2.8407959206676967,2.8407961763334524,2.8458530297405327,2.8458529165134165
2.8407961763334524,2.8407964105130996,2.8458529165134165,2.8458528115456905
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.043414942227467834,-0.1,0.03804446496292205
0.043414942227467834,0.04473620089918057,0.03804446496292205,0.17607782472262937
0.04473620089918057,0.05115290565758965,0.17607782472262937,0.3139192758418974
0.05115290565758965,0.06760080745350971,0.3139192758418974,0.45081601556293216
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.18637062496737392,-0.1,0.03803993746566725
0.18637062496737392,0.18609676423538565,0.03803993746566725,0.17608647767050353
0.18609676423538565,0.1880759690376482,0.17608647767050353,0.31410280960893966
0.1880759690376482,0.19665464685342907,0.31410280960893966,0.4518003746748781
0.19665464685342907,0.21627140572087852,0.4518003746748781,0.5882484779831939
0.21627140572087852,0.2498305357117249,0.5882484779831939,0.721872828417915
0.2498305357117249,0.29774395553470956,0.721872828417915,0.8510479502774823
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.3292644792099093,-0.1,0.03803557069497171
0.3292644792099093,0.3279236524931133,0.03803557069497171,0.17607451387791292
0.3279236524931133,0.3267861359979619,0.17607451387791292,0.3141140096979258
0.3267861359979619,0.3293389522969017,0.3141140096979258,0.45210271087300524
0.3293389522969017,0.3398673597898979,0.45210271087300524,0.58963200869854
0.3398673597898979,0.36240059911674993,0.58963200869854,0.7256179450043715
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.4721206290213631,-0.1,0.038032219706468584
0.4721206290213631,0.4700627990300408,0.038032219706468584,0.17605877353434293
0.4700627990300408,0.4667586916697327,0.17605877353434293,0.3140659861023538
0.4667586916697327,0.46486536642616316,0.3140659861023538,0.4520897251131978
0.46486536642616316,0.468037931625752,0.4520897251131978,0.5900452808108165
0.468037931625752,0.480503851429644,0.5900452808108165,0.7273915089172015
0.480503851429644,0.5060062951991909,0.7273915089172015,0.8628100777873942
0.5060062951991909,0.5463465219243436,0.8628100777873942,0.9944931563794225
0.5463465219243436,0.6009786862493104,0.9944931563794225,1.1209320514918248
0.6009786862493104,0.6679040077084636,1.1209320514918248,1.241385603687058
0.6679040077084636,0.7447763825484592,1.241385603687058,1.3558136601304767
0.7447763825484592,0.8295667636373361,1.3558136601304767,1.464576538119624
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.61495273241135,-0.1,0.038029905234914285
0.61495273241135,0.6124133782862619,0.038029905234914285,0.17604477427365242
0.6124133782862619,0.607612946333855,0.17604477427365242,0.31400604170492585
0.607612946333855,0.6025127227192586,0.31400604170492585,0.4519578420912621
0.6025127227192586,0.6000140276290519,0.4519578420912621,0.5899629199664169
0.6000140276290519,0.6039322277544655,0.5899629199664169,0.7278820198687234
0.6039322277544655,0.6185473652292311,0.7278820198687234,0.8649736631840489
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7577691446630058,-0.1,0.03802844791964466
0.7577691446630058,0.7549089001510035,0.03802844791964466,0.17603401418014372
0.7549089001510035,0.7490841010527917,0.17603401418014372,0.31395233850179793
0.7490841010527917,0.7417090873992278,0.31395233850179793,0.45180162465006113
0.7417090873992278,0.7349849316355636,0.45180162465006113,0.5896803588534385
0.7349849316355636,0.7320534420107487,0.5896803588534385,0.727665866228957
0.7320534420107487,0.7370038835539994,0.727665866228957,0.8655171826831491
0.7370038835539994,0.7541197752230487,0.8655171826831491,1.0022609287454007
0.7541197752230487,0.786430086495798,1.0022609287454007,1.13613245893997
0.786430086495798,0.8345731992419598,1.13613245893997,1.2651395878435432
0.8345731992419598,0.8962985281407676,1.2651395878435432,1.3866935584132716
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.9005752739776015,-0.1,0.03802764209815365
0.9005752739776015,0.8975051072560676,0.03802764209815365,0.17602645268965075
0.8975051072560676,0.8909871559870227,0.17602645268965075,0.31391043709826494
0.8909871559870227,0.8820195767498646,0.31391043709826494,0.4516628160982048
0.8820195767498646,0.872222461617791,0.4516628160982048,0.5893611972108057
0.872222461617791,0.8640364617331152,0.5893611972108057,0.7271551629167066
0.8640364617331152,0.8609559504246904,0.7271551629167066,0.865114531082271
0.8609559504246904,0.8673316110832965,0.865114531082271,1.00286152188417
0.8673316110832965,0.8874073687070385,1.00286152188417,1.139155585931636
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0433743873779744,-0.1,0.03802731669085094
1.0433743873779744,1.040172409674506,0.03802731669085094,0.17602159198911974
1.040172409674506,1.0331979410875398,0.17602159198911974,0.31388045225111405
1.0331979410875398,1.0231351140975902,0.31388045225111405,0.451553721100562
1.0231351140975902,1.011145220413975,0.451553721100562,0.5890774878761876
1.011145220413975,0.9990529246539867,0.5890774878761876,0.7265921504862186
0.9990529246539867,0.9896393503206754,0.7265921504862186,0.8642968327982242
0.9896393503206754,0.986769324618599,0.8642968327982242,1.0022320962351867
0.986769324618599,0.9950542386295015,1.0022320962351867,1.139831221361556
0.9950542386295015,1.0187098632777865,1.139831221361556,1.2754763859032612
1.0187098632777865,1.058852873404585,1.2754763859032612,1.4045270152451947
1.058852873404585,1.1120713190603768,1.4045270152451947,1.5220262627832526
1.1120713190603768,1.179631052375199,1.5220262627832526,1.635841808771703
1.179631052375199,1.2610647338072225,1.635841808771703,1.746994860610162
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1861690230101705,-0.1,0.038027327976761255
1.1861690230101705,1.1828898934213967,0.038027327976761255,0.17601882495793467
1.1828898934213967,1.1756258119798566,0.17601882495793467,0.3138606508057302
1.1756258119798566,1.1648279853363035,0.3138606508057302,0.4514749366120746
1.1648279853363035,1.1513059305788815,0.4514749366120746,0.5888531094910296
1.1513059305788815,1.136380163580218,0.5888531094910296,0.7260902604029185
1.136380163580218,1.122163207210227,0.7260902604029185,0.8633979661387152
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.328960485754778,-0.1,0.03802758120063601
1.328960485754778,1.3256438834368218,0.03802758120063601,0.176017665592568
1.3256438834368218,1.3182113712722492,0.176017665592568,0.31384906132668977
1.3182113712722492,1.3069391765265856,0.31384906132668977,0.45142261154897145
1.3069391765265856,1.2923719553389332,0.45142261154897145,0.5886901909293443
1.2923719553389332,1.275438412808726,0.5886901909293443,0.7256913358923165
1.275438412808726,1.257686085348648,0.7256913358923165,0.8625916457106285
1.257686085348648,1.2415397311544427,0.8625916457106285,0.9996797410869079
1.2415397311544427,1.2305601559224577,0.9996797410869079,1.1372353274317195
1.2305601559224577,1.2295519538777504,1.1372353274317195,1.2751117292659562
1.2295519538777504,1.2437801528593846,1.2751117292659562,1.4120522027193254
1.2437801528593846,1.2757321336926024,1.4120522027193254,1.542101689587622
1.2757321336926024,1.3208230195764052,1.542101689587622,1.6559770789307096
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.471750100351742,-0.1,0.03802799195362308
1.471750100351742,1.4684237178888424,0.03802799195362308,0.17601765287460333
1.4684237178888424,1.4609091024559477,0.17601765287460333,0.3138436746350305
1.4609091024559477,1.449353738054333,0.3138436746350305,0.4513916898637981
1.449353738054333,1.4341013456520217,0.4513916898637981,0.5885815137763507
1.4341013456520217,1.4157808655309594,0.5885815137763507,0.7254003285378378
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.614538467633275,-0.1,0.038028512289674354
1.614538467633275,1.6112227422599106,0.038028512289674354,0.1760184881081919
1.6112227422599106,1.6036888557032665,0.1760184881081919,0.31384294712724603
1.6036888557032665,1.5919876935849557,0.31384294712724603,0.45137720490576005
1.5919876935849557,1.5763149346603815,0.45137720490576005,0.5885169920538315
1.5763149346603815,1.557071965449741,0.5885169920538315,0.7252054259255781
1.557071965449741,1.535015537577124,0.7252054259255781,0.8614736039761118
1.535015537577124,1.5114284644135283,0.8614736039761118,0.9974897979931298
1.5114284644135283,1.4883693736659445,0.9974897979931298,1.1335928805857778
1.4883693736659445,1.4690603203290058,1.1335928805857778,1.2702475134593054
1.4690603203290058,1.4582818288085357,1.2702475134593054,1.4077306768053588
1.4582818288085357,1.4621345702863313,1.4077306768053588,1.5453545610946786
1.4621345702863313,1.4853649937346973,1.5453545610946786,1.67776325265388
1.4853649937346973,1.5225881700148318,1.67776325265388,1.7885126648418805
1.5225881700148318,1.5727613933041902,1.7885126648418805,1.8897652332465342
1.5727613933041902,1.6370024131615044,1.8897652332465342,1.987765700454891
1.6370024131615044,1.7167358509536843,1.987765700454891,2.0852649768026534
1.7167358509536843,1.813266683197619,2.0852649768026534,2.183475265341202
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.7573262149024187,-0.1,0.038029096853222366
1.7573262149024187,1.7540353585568966,0.038029096853222366,0.17601989816385585
1.7540353585568966,1.7465275318873998,0.17601989816385585,0.3138455878386164
1.7465275318873998,1.734782461898753,0.3138455878386164,0.45137518690912837
1.734782461898753,1.7188831668993356,0.45137518690912837,0.5884869298042072
1.7188831668993356,1.6990629164461053,0.5884869298042072,0.7250897209921111
1.6990629164461053,1.6758163414201361,0.7250897209921111,0.861155855253741
1.6758163414201361,1.6500315756059665,0.861155855253741,0.996769164731124
1.6500315756059665,1.6231837602764034,0.996769164731124,1.1321794044329907
1.6231837602764034,1.5976638549103606,1.1321794044329907,1.267838534833514
1.5976638549103606,1.5772794804283634,1.267838534833514,1.4043102477399032
1.5772794804283634,1.5676270359851674,1.4043102477399032,1.541806183291201
1.5676270359851674,1.575555599690079,1.541806183291201,1.6791286507013194
1.575555599690079,1.6016962065244382,1.6791286507013194,1.799127347177795
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.9001136744402598,-0.1,0.03802972041089364
1.9001136744402598,1.8968580388322942,0.03802972041089364,0.17602170946195364
1.8968580388322942,1.8894086481112458,0.17602170946195364,0.3138506087670824
1.8894086481112458,1.8776924511531006,0.3138506087670824,0.45138216201873815
1.8776924511531006,1.861710616995654,0.45138216201873815,0.5884829770930718
1.861710616995654,1.8415680429004213,0.5884829770930718,0.7250361950444689
1.8415680429004213,1.8175645176937674,0.7250361950444689,0.8609671374453497
1.8175645176937674,1.790288324607115,0.8609671374453497,0.996283792401527
1.790288324607115,1.7607582598716132,0.996283792401527,1.131132341623651
1.7607582598716132,1.7306848105708235,1.131132341623651,1.2658628508903833
1.7306848105708235,1.7029033923003691,1.2658628508903833,1.4010650797042083
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.0429011212772483,-0.1,0.038030360943310554
2.0429011212772483,2.0396878740613755,0.038030360943310554,0.17602377742572908
2.0396878740613755,2.032320593057312,0.17602377742572908,0.31385730346178065
2.032320593057312,2.0206873170461064,0.31385730346178065,0.4513956966490734
2.0206873170461064,2.0047270537564335,0.4513956966490734,0.5884981919839631
2.0047270537564335,1.984451765771083,0.5884981919839631,0.7250300589493789
1.984451765771083,1.9600138089663877,0.7250300589493789,0.8608805880567617
1.9600138089663877,1.9317759407666024,0.8608805880567617,0.9959954532621621
1.9317759407666024,1.9004152161611279,0.9959954532621621,1.1304250859153766
1.9004152161611279,1.867113250080328,1.1304250859153766,1.2643927927222605
1.867113250080328,1.8338853498220187,1.2643927927222605,1.3983775060978059
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.185688766207022,-0.1,0.03803100442185697
2.185688766207022,2.1825228234244403,0.03803100442185697,0.1760260003481929
2.1825228234244403,2.1752536483024074,0.1760260003481929,0.3138650654066606
2.1752536483024074,2.163741385771457,0.3138650654066606,0.45141368359389755
2.163741385771457,2.1478801240058583,0.45141368359389755,0.588527246765019
2.1478801240058583,2.127611033778933,0.588527246765019,0.725058901718856
2.127611033778933,2.102978134281665,0.725058901718856,0.8608720092564147
2.102978134281665,2.07417718802516,0.8608720092564147,0.9958642613135652
2.07417718802516,2.0416278297759334,0.9958642613135652,1.130005928389819
2.0416278297759334,2.0061114004024985,1.130005928389819,1.2633991111069316
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.3284766951220566,-0.1,0.038031641435340074
2.3284766951220566,2.325361414716263,0.038031641435340074,0.1760283082868103
2.325361414716263,2.31820220887397,0.1760283082868103,0.3138735447766239
2.31820220887397,2.306838614350692,0.3138735447766239,0.45143473364888576
2.306838614350692,2.2911315195242543,0.45143473364888576,0.5885659319178566
2.2911315195242543,2.2709715355298945,0.5885659319178566,0.725113100155383
2.2709715355298945,2.246321435377941,0.725113100155383,0.8609215642696999
2.246321435377941,2.2172516009715846,0.8609215642696999,0.9958533115179372
2.2172516009715846,2.1839921291146456,0.9958533115179372,1.1298162549662547
2.1839921291146456,2.147031284801473,1.1298162549662547,1.2628107623393905
2.4705329153605016,2.4705329153605016,-0.1,-0.1
2.4705329153605016,2.4712650636081195,-0.1,0.03803226375897051
2.4712650636081195,2.46820236394874,0.03803226375897051,0.1760306398751663
2.46820236394874,2.4611602398103973,0.1760306398751663,0.3138823767209994
2.4611602398103973,2.4499644441893533,0.3138823767209994,0.4514576631606181
2.4499644441893533,2.434452030635136,0.4514576631606181,0.588611137295625
2.434452030635136,2.4144756806654004,0.588611137295625,0.7251850241563367
2.4144756806654004,2.3899390655735364,0.7251850241563367,0.861013088628308
2.3899390655735364,2.360821401282545,0.861013088628308,0.9959325303224394
2.360821401282545,2.327211957979125,0.9959325303224394,1.129804599468089
2.327211957979125,2.289381072396791,1.129804599468089,1.262549081037923
2.6133402995471964,2.6133402995471964,-0.1,-0.1
2.6133402995471964,2.614053852285909,-0.1,0.038032868701264794
2.614053852285909,2.6110449946542182,0.038032868701264794,0.1760329667291304
2.6110449946542182,2.6041250211423366,0.1760329667291304,0.3138913908597615
2.6041250211423366,2.5931098322187274,0.3138913908597615,0.4514816751672147
2.5931098322187274,2.577819951063985,0.4514816751672147,0.5886604304293329
2.577819951063985,2.5580816022485013,0.5886604304293329,0.7252689337501876
2.5580816022485013,2.5337547502220152,0.7252689337501876,0.8611342451215492
2.5337547502220152,2.5047504286984608,0.8611342451215492,0.9960767710722142
2.5047504286984608,2.471054385080181,0.9960767710722142,1.1299245584866728
2.471054385080181,2.432779188185858,1.1299245584866728,1.2625375137871835
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.756843182365917,-0.1,0.03803345122210111
2.756843182365917,2.753888441624522,0.03803345122210111,0.1760352509385554
2.753888441624522,2.747092958100071,0.1760352509385554,0.3139003878243737
2.747092958100071,2.7362669516314937,0.3139003878243737,0.4515061676270735
2.7362669516314937,2.721219316197371,0.4515061676270735,0.5887121113902531
2.721219316197371,2.7017572182171903,0.5887121113902531,0.7253604790259506
2.7017572182171903,2.677709550008181,0.7253604790259506,0.8612753452875144
2.677709550008181,2.648938409309256,0.8612753452875144,0.9962670717980905
2.648938409309256,2.615354268296654,0.9962670717980905,1.1301413246778673
2.615354268296654,2.5769531452232806,1.1301413246778673,1.262714860876815
2.8989550679205855,2.8989550679205855,-0.1,-0.1
2.8989550679205855,2.8996330030190838,-0.1,0.03803401173481255
2.8996330030190838,2.896732428797665,0.03803401173481255,0.17603748393884286
2.896732428797665,2.89006257677387,0.17603748393884286,0.3139092807476024
2.89006257677387,2.8794301721077598,0.3139092807476024,0.4515306686777153
2.8794301721077598,2.8646372825557527,0.4515306686777153,0.5887648095554032
2.8646372825557527,2.845478280217676,0.5887648095554032,0.7254563791897243
2.845478280217676,2.8217598691400476,0.7254563791897243,0.8614292358013388
2.8217598691400476,2.7933083156184124,0.8614292358013388,0.9964883812767794
2.7933083156184124,2.7599785744532768,0.9964883812767794,1.1304252441932094
2.7599785744532768,2.7216830911470815,1.1304252441932094,1.263027357970651
3.0417624521072804,3.0417624521072804,-0.1,-0.1
3.0417624521072804,3.0424233814834922,-0.1,0.038034547585488965
3.0424233814834922,3.0395764033576924,0.038034547585488965,0.17603964498285704
3.0395764033576924,3.03303193931272,0.17603964498285704,0.31391797412511757
3.03303193931272,3.022595742773906,0.31391797412511757,0.4515549139935805
3.022595742773906,3.008065275706069,0.4515549139935805,0.5888176309757707
3.008065275706069,2.9892269466298735,0.5888176309757707,0.7255542586681072
2.9892269466298735,2.9658723693223448,0.7255542586681072,0.8615904020319571
2.9658723693223448,2.9378027963534588,0.8615904020319571,0.996729528101652
2.9378027963534588,2.90483436780649,0.996729528101652,1.1307553825924122
2.90483436780649,2.8668180757533013,1.1307553825924122,1.2634366445592615
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.1852142871798175,-0.1,0.03803505977608551
3.1852142871798175,3.1824202169861326,0.03803505977608551,0.1760417315368241
3.1824202169861326,3.1760000570043547,0.1760417315368241,0.3139264191545389
3.1760000570043547,3.1657598585324367,0.3139264191545389,0.4515786220432516
3.1657598585324367,3.1514957257731937,0.4515786220432516,0.5888698536924314
3.1514957257731937,3.132989164636818,0.5888698536924314,0.7256523317402065
3.132989164636818,3.1100220259499953,0.7256523317402065,0.8617549019018881
3.1100220259499953,3.082378177643085,0.8617549019018881,0.9969820478209798
3.082378177643085,3.049845250717047,0.9969820478209798,1.131114299993018
3.049845250717047,3.012231363533143,1.131114299993018,1.263909722666468
3.327377220480669,3.327377220480669,-0.1,-0.1
3.327377220480669,3.3280057298203123,-0.1,0.038035547795343516
3.3280057298203123,3.3252635885190243,0.038035547795343516,0.17604373611775484
3.3252635885190243,3.318966102319887,0.17604373611775484,0.3139345834940024
3.318966102319887,3.308920947315014,0.3139345834940024,0.45160169521000204
3.308920947315014,3.2949238623725234,0.45160169521000204,0.5889210037020803
3.2949238623725234,3.2767548491599956,0.5889210037020803,0.7257493377384755
3.2767548491599956,3.254189743056498,0.7257493377384755,0.8619196963463267
3.254189743056498,3.227001150220213,0.8619196963463267,0.9972396138215381
3.227001150220213,3.194958305478424,0.9972396138215381,1.1314901049040123
3.194958305478424,3.157838216255389,1.1314901049040123,1.2644243885045334
3.157838216255389,3.115448308499141,1.2644243885045334,1.395770733643022
3.115448308499141,3.067642055598244,1.395770733643022,1.5252406493346433
3.067642055598244,3.014343306271056,1.5252406493346433,1.6525452673514733
3.014343306271056,2.955594066088951,1.6525452673514733,1.7774276920018681
2.955594066088951,2.891632279089051,1.7774276920018681,1.8997253901346425
2.891632279089051,2.8230118456798223,1.8997253901346425,2.0194799803782812
2.8230118456798223,2.7508580412839554,2.0194799803782812,2.137155405145744
2.7508580412839554,2.6775331234581667,2.137155405145744,2.2541166937018158
2.6775331234581667,2.6087820374491826,2.2541166937018158,2.373693764155577
2.6087820374491826,2.6087820374491826,2.373693764155577,2.373693764155577
2.6087820374491826,2.5722735467878675,2.373693764155577,2.4562501457551353
2.5722735467878675,2.5722735467878675,2.4562501457551353,2.4562501457551353
2.5722735467878675,2.556591966532339,2.4562501457551353,2.518811411610189
2.556591966532339,2.556591966532339,2.518811411610189,2.518811411610189
2.556591966532339,2.5560918970093853,2.518811411610189,2.5727411766806494
2.5560918970093853,2.5722946081825175,2.5727411766806494,2.6261910065346084
2.5722946081825175,2.5984697251644278,2.6261910065346084,2.6687245101879267
3.4701846046673634,3.4701846046673634,-0.1,-0.1
3.4701846046673634,3.4707977001954737,-0.1,0.0380360124736229
3.4707977001954737,3.4681063988517473,0.0380360124736229,0.1760456577003097
3.4681063988517473,3.4619292753111015,0.1760456577003097,0.31394243659626697
3.4619292753111015,3.452076491238895,0.31394243659626697,0.4516239836792313
3.452076491238895,3.4383455660887856,0.4516239836792313,0.5889707618051768
3.4383455660887856,3.4205160769893066,0.5889707618051768,0.7258443737003363
3.4205160769893066,3.3983613639392765,0.7258443737003363,0.8620827401811514
3.3983613639392765,3.371647171282417,0.8620827401811514,0.9974977086320626
3.371647171282417,3.340129633123635,0.9974977086320626,1.131873045717834
3.340129633123635,3.303565504817389,1.131873045717834,1.2649617075296247
3.303565504817389,3.2617292040901007,1.2649617075296247,1.3964852753282178
3.2617292040901007,3.2144211708275994,1.3964852753282178,1.526136961465776
3.2144211708275994,3.1614863680662326,1.526136961465776,1.6535908938122803
3.1614863680662326,3.1028492678812736,1.6535908938122803,1.778521231576597
3.1028492678812736,3.0385557745757223,1.778521231576597,1.9006363120275296
3.0385557745757223,2.968853376314185,1.9006363120275296,2.0197505781509824
2.968853376314185,2.8943194785765356,2.0197505781509824,2.1359141524623495
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.613590175456883,-0.1,0.038036454547125065
3.613590175456883,3.6109485456627874,0.038036454547125065,0.17604749645090864
3.6109485456627874,3.6048894486288168,0.17604749645090864,0.31394998172688626
3.6048894486288168,3.5952261062900375,0.31394998172688626,0.4516454720858216
3.5952261062900375,3.5817581861104952,0.4516454720858216,0.5890188851526829
3.5817581861104952,3.564267398370147,0.5890188851526829,0.7259368313885427
3.564267398370147,3.5425261960519707,0.7259368313885427,0.8622424531433458
3.5425261960519707,3.5162971096928146,0.8622424531433458,0.9977529251756477
3.5162971096928146,3.4853292866334082,0.9977529251756477,1.1322567020444747
3.4853292866334082,3.449365416323627,1.1322567020444747,1.265509427645155
3.449365416323627,3.408157062147822,1.265509427645155,1.3972313569730546
3.408157062147822,3.3614694985535505,1.3972313569730546,1.5271073944801143
3.3614694985535505,3.3090917721562225,1.5271073944801143,1.654789950940813
3.3090917721562225,3.2508607415850714,1.654789950940813,1.7799071054965294
3.2508607415850714,3.1866998077092816,1.7799071054965294,1.9020862139628631
3.1866998077092816,3.116657049171896,1.9020862139628631,2.020990280560525
3.116657049171896,3.040976334980042,2.020990280560525,2.1363930479313717
3.755799373040753,3.755799373040753,-0.1,-0.1
3.755799373040753,3.7563831622352457,-0.1,0.03803687458787949
3.7563831622352457,3.753789913640237,0.03803687458787949,0.17604925165795007
3.753789913640237,3.7478459216688305,0.17604925165795007,0.3139571987005614
3.7478459216688305,3.7383681076837063,0.3139571987005614,0.4516660892012172
3.7383681076837063,3.725159512056904,0.4516660892012172,0.5890652626388729
3.725159512056904,3.708004075042355,0.5890652626388729,0.7260262654009119
3.708004075042355,3.6866760929237823,0.7260262654009119,0.8623978411787391
3.6866760929237823,3.660936924798747,0.8623978411787391,0.9980029585898286
3.660936924798747,3.6305316798498417,0.9980029585898286,1.1326358283087636
3.6305316798498417,3.5951954898226046,1.1326358283087636,1.2660571789308865
3.5951954898226046,3.5546654354936424,1.2660571789308865,1.3979899869888497
3.5546654354936424,3.5086814387566423,1.3979899869888497,1.5281169778010093
3.5086814387566423,3.4569930259027357,1.5281169778010093,1.6560797865910923
3.4569930259027357,3.399382855046123,1.6560797865910923,1.7814826618518578
3.399382855046123,3.335682773898547,1.7814826618518578,1.9038991767491846
3.335682773898547,3.2658103412123034,1.9038991767491846,2.022896592367149
3.2658103412123034,3.1898081950724424,2.022896592367149,2.1380753697833894
3.8986067572274474,3.8986067572274474,-0.1,-0.1
3.8986067572274474,3.8991766161762977,-0.1,0.03803727401131202
3.8991766161762977,3.8966305162590724,0.03803727401131202,0.17605092777930628
3.8966305162590724,3.8907989235174867,0.17605092777930628,0.3139641064250207
3.8907989235174867,3.8815025618222627,0.3139641064250207,0.4516858512707881
3.8815025618222627,3.868548134555443,0.4516858512707881,0.5891097930399282
3.868548134555443,3.8517236252729736,0.5891097930399282,0.7261124679400961
3.8517236252729736,3.8308053431231044,0.7261124679400961,0.8625481695306421
3.8308053431231044,3.8055560683515406,0.8625481695306421,0.9982461361624794
3.8055560683515406,3.7757203582967724,0.9982461361624794,1.1330072140131113
3.7757203582967724,3.741029242271184,1.1330072140131113,1.2665985276512932
3.741029242271184,3.701210002252356,1.2665985276512932,1.3987484165678548
3.701210002252356,3.6559875797833787,1.3987484165678548,1.5291426188115125
3.6559875797833787,3.605086477438035,1.5291426188115125,1.6574209335415313
3.605086477438035,3.548246576119644,1.6574209335415313,1.7831744645680756
3.548246576119644,3.48524172202789,1.7831744645680756,1.9059487799530577
3.48524172202789,3.4158995758740587,1.9059487799530577,2.0252518620956748
3.4158995758740587,3.340129774255598,2.0252518620956748,2.140575162241413
3.340129774255598,3.2579707062098104,2.140575162241413,2.2514347132364265
3.2579707062098104,3.169657817827213,2.2514347132364265,2.357452440397307
3.169657817827213,3.075702526602301,2.357452440397307,2.458512752677817
3.075702526602301,2.9772018268489218,2.458512752677817,2.555174312455232
2.9772018268489218,2.8770604805596425,2.555174312455232,2.6501647287941132
2.8770604805596425,2.8770604805596425,2.6501647287941132,2.6501647287941132
-0.1,-0.1,3.755799373040753,3.755799373040753
-0.1,0.010671885733864364,3.755799373040753,3.8383043983564376
0.010671885733864364,0.12284182851289127,3.8383043983564376,3.918759527081923
0.12284182851289127,0.23651564071948586,3.918759527081923,3.9970752233927738
0.23651564071948586,0.24085038790326888,3.9970752233927738,4.000000000000001
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.011291713777184631,3.4701846046673634,3.551850278331569
0.011291713777184631,0.12416163326092342,3.551850278331569,3.631318816388804
0.12416163326092342,0.2386152675210634,3.631318816388804,3.7084884466469976
0.2386152675210634,0.3546573446779899,3.7084884466469976,3.783248071729412
0.3546573446779899,0.47229126274472766,3.783248071729412,3.8554758330377465
0.47229126274472766,0.5915204645074894,3.8554758330377465,3.925036152340661
0.5915204645074894,0.7123488430010717,3.925036152340661,3.9917777166365904
0.7123488430010717,0.7276704589305105,3.9917777166365904,4.000000000000001
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.011941580214364228,3.1845698362939743,3.2653408900829635
0.011941580214364228,0.125545382822229,3.2653408900829635,3.3437548723774086
0.125545382822229,0.24081605435888156,3.3437548723774086,3.419696416581132
0.24081605435888156,0.357757606826142,3.419696416581132,3.493038714173552
0.357757606826142,0.4763720124107653,3.493038714173552,3.5636423810730307
0.4763720124107653,0.5966610852523938,3.5636423810730307,3.631351077035545
0.5966610852523938,0.7186252449868225,3.631351077035545,3.695990771119732
0.7186252449868225,0.8422621627653432,3.695990771119732,3.7573671815467375
0.8422621627653432,0.9675653355802608,3.7573671815467375,3.8152624257454315
0.9675653355802608,1.0945217699798548,3.8152624257454315,3.8694323169241773
1.0945217699798548,1.2231098720702138,3.8694323169241773,3.919602053396232
1.2231098720702138,1.3532944318460942,3.919602053396232,3.9654640099110208
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.01260421731061638,2.8989550679205855,2.9787980275194164
0.01260421731061638,0.1269560295755248,2.9787980275194164,3.0561150488266495
0.1269560295755248,0.2430583325090058,3.0561150488266495,3.1307764680726557
0.2430583325090058,0.36091299984654523,3.1307764680726557,3.202639191623458
0.36091299984654523,0.48052041755367814,3.202639191623458,3.2715445015373064
0.48052041755367814,0.6018793564006901,3.2715445015373064,3.337313968380371
0.6018793564006901,0.724985006833332,3.337313968380371,3.399749671880886
0.724985006833332,0.8498292433782221,3.399749671880886,3.458628356442987
0.8498292433782221,0.9763977690360809,3.458628356442987,3.51369905548339
0.9763977690360809,1.1046655550872049,3.51369905548339,3.564681138009731
1.1046655550872049,1.2345941761791666,3.564681138009731,3.6112578624297176
1.2345941761791666,1.3661290452207486,3.6112578624297176,3.6530701918719464
1.3661290452207486,1.4991924860822459,3.6530701918719464,3.68971149791493
1.4991924860822459,1.6336761923201597,3.68971149791493,3.720718856449191
1.6336761923201597,1.7694282054464163,3.720718856449191,3.7455662207212295
1.7694282054464163,1.9062345223859456,3.7455662207212295,3.7636667637050305
1.9062345223859456,2.0438089864852227,3.7636667637050305,3.774344735469789
2.0438089864852227,2.1817644343903275,3.774344735469789,3.776829624064015
2.1817644343903275,2.319568688583538,3.776829624064015,3.770257529240501
2.319568688583538,2.4565025256453814,3.770257529240501,3.7536434134412198
2.4565025256453814,2.5915900383601707,3.7536434134412198,3.7258665376241935
2.5915900383601707,2.723473284521046,3.7258665376241935,3.6856738648940564
2.723473284521046,2.850224709201147,3.6856738648940564,3.631607001814068
2.850224709201147,2.968971754456541,3.631607001814068,3.5619158096521564
2.968971754456541,3.0715817719107155,3.5619158096521564,3.4778792485503014
3.0715817719107155,3.0715817719107155,3.4778792485503014,3.4778792485503014
3.0715817719107155,3.1365647311023914,3.4778792485503014,3.4029449680218953
3.1365647311023914,3.1365647311023914,3.4029449680218953,3.4029449680218953
3.1365647311023914,3.1791498501072954,3.4029449680218953,3.330439079004331
3.1791498501072954,3.1791498501072954,3.330439079004331,3.330439079004331
3.1791498501072954,3.2015161673296286,3.330439079004331,3.263026188031268
3.2015161673296286,3.205246543973592,3.263026188031268,3.191057512803372
3.205246543973592,3.1910569040219303,3.191057512803372,3.131253481831295
3.1910569040219303,3.164821302603872,3.131253481831295,3.0808331497276362
3.164821302603872,3.1284771056706155,3.0808331497276362,3.0357767984403807
3.1284771056706155,3.081529952201464,3.0357767984403807,2.9931434763381857
3.081529952201464,3.0240785106211696,2.9931434763381857,2.951879177841772
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.013242775712926244,2.6133402995471964,2.6922731818040058
0.013242775712926244,0.1283147051894347,2.6922731818040058,2.7685121978038065
0.1283147051894347,0.2452155356074713,2.7685121978038065,2.8419144556020703
0.2452155356074713,0.3639433985678584,2.8419144556020703,2.912321981113862
0.3639433985678584,0.48449414570405513,2.912321981113862,2.9795592912188664
0.48449414570405513,0.6068622054796303,2.9795592912188664,3.0434275175446994
0.6068622054796303,0.7310358920883416,3.0434275175446994,3.1037070869025407
0.7310358920883416,0.8569974222659368,3.1037070869025407,3.1601507560105944
0.8569974222659368,0.9847208079664799,3.1601507560105944,3.212478810090097
0.9847208079664799,1.1141665083784635,3.212478810090097,3.260378917266862
1.1141665083784635,1.2452778775312325,3.260378917266862,3.303499317510536
1.2452778775312325,1.3779769081578408,3.303499317510536,3.3414391924428615
1.3779769081578408,1.5121554477962074,3.3414391924428615,3.373744318791058
1.5121554477962074,1.6476594219434677,3.373744318791058,3.399912084545256
1.6476594219434677,1.784279604055877,3.399912084545256,3.4193684017623114
1.784279604055877,1.9217384998383533,3.4193684017623114,3.4314606813616315
1.9217384998383533,2.0596600576750665,3.4314606813616315,3.435456188178851
2.0596600576750665,2.1975347332476205,3.435456188178851,3.430524054232921
2.1975347332476205,2.3346781619335935,3.430524054232921,3.415703587425132
2.3346781619335935,2.4701593365214394,3.415703587425132,3.3898999501936897
2.4701593365214394,2.6026581843351035,3.3898999501936897,3.3517892886049836
2.6026581843351035,2.730186879366761,3.3517892886049836,3.2996295651401306
2.730186879366761,2.849276879294152,3.2996295651401306,3.230726577413716
2.849276879294152,2.849276879294152,3.230726577413716,3.230726577413716
2.849276879294152,2.9267731869048217,3.230726577413716,3.1677667401376643
2.9267731869048217,2.9267731869048217,3.1677667401376643,3.1677667401376643
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.013781181643717375,2.327725531173807,2.405878700034631
0.013781181643717375,0.12945919753621235,2.405878700034631,2.4811931149314193
0.12945919753621235,0.24702843571209146,2.4811931149314193,2.553517805776006
0.24702843571209146,0.3664809552064664,2.553517805776006,2.6226861569030357
0.3664809552064664,0.48780538479019375,2.6226861569030357,2.688513942401483
0.48780538479019375,0.6109878484472769,2.688513942401483,2.750792889784823
0.6109878484472769,0.7360070589041842,2.750792889784823,2.8092936884773296
0.7360070589041842,0.8628334973614316,2.8092936884773296,2.863760250158956
0.8628334973614316,0.9914269653680438,2.863760250158956,2.913905275950299
0.9914269653680438,1.1217321908303095,2.913905275950299,2.959407924542748
1.1217321908303095,1.2536731529085723,2.959407924542748,2.999912507859755
1.2536731529085723,1.387147595081939,2.999912507859755,3.035023705331672
1.387147595081939,1.5220167575672987,3.035023705331672,3.06430602969688
1.5220167575672987,1.658096149848185,3.06430602969688,3.0872763629157527
1.658096149848185,1.7951476037172986,3.0872763629157527,3.103406911740858
1.7951476037172986,1.9328631774075924,3.103406911740858,3.112117192402108
1.9328631774075924,2.070841587376952,3.112117192402108,3.11278278452387
2.070841587376952,2.208571848055041,3.11278278452387,3.1047245323276282
2.208571848055041,2.3454016672565343,3.1047245323276282,3.0871696835517652
2.3454016672565343,2.4804760739227727,3.0871696835517652,3.059265997722908
2.4804760739227727,2.6125944202284286,3.059265997722908,3.019850682848927
-0.1,-0.1,2.042110762800418,2.042110762800418
-0.1,0.014061391731064785,2.042110762800418,2.1198535248577177
0.014061391731064785,0.13005467548023367,2.1198535248577177,2.1946807298440083
0.13005467548023367,0.24796558789860126,2.1946807298440083,2.2664463397869437
0.24796558789860126,0.3677769641054137,2.2664463397869437,2.3349904922368965
0.3677769641054137,0.4894665670313969,2.3349904922368965,2.4001400715826064
0.4894665670313969,0.6130088579721163,2.4001400715826064,2.4617015301770024
0.6130088579721163,0.7383696441164129,2.4617015301770024,2.519466515720637
0.7383696441164129,0.8655052124662393,2.519466515720637,2.573208158219954
0.8655052124662393,0.9943605545165483,2.573208158219954,2.622678541227674
0.9943605545165483,1.1248651626220985,2.622678541227674,2.6676110424490713
1.1248651626220985,1.2569283609382234,2.6676110424490713,2.707724636003813
1.2569283609382234,1.390435848691762,2.707724636003813,2.7427261076548337
1.390435848691762,1.5252412497271897,2.7427261076548337,2.772326176516457
1.5252412497271897,1.6611668872214636,2.772326176516457,2.7962374819969256
1.6611668872214636,1.7980024483649146,2.7962374819969256,2.8142052360865537
1.7980024483649146,1.9355029149963747,2.8142052360865537,2.826033821819756
1.9355029149963747,2.0733951327367883,2.826033821819756,2.8316535293218292
2.0733951327367883,2.211401410160997,2.8316535293218292,2.831215070905649
2.211401410160997,2.3492824371815937,2.831215070905649,2.825326870500186
2.3492824371815937,2.4869344571205505,2.825326870500186,2.815671080317614
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.013743736967729209,1.756495994427029,1.834703517318604
0.013743736967729209,0.12939012965932284,1.834703517318604,1.910067176319791
0.12939012965932284,0.24691230497118025,1.910067176319791,1.9824697411248948
0.24691230497118025,0.36628092607317386,1.9824697411248948,2.0517849448566503
0.36628092607317386,0.4874586072556232,2.0517849448566503,2.11788567738425
0.4874586072556232,0.6104037805130588,2.11788567738425,2.1806362922208273
0.6104037805130588,0.7350674461812867,2.1806362922208273,2.239897849884022
0.7350674461812867,0.8613903797273699,2.239897849884022,2.295532483324407
0.8613903797273699,0.9893032044394588,2.295532483324407,2.34740514531183
0.9893032044394588,1.1187213044231445,2.34740514531183,2.3953965058609854
1.1187213044231445,1.2495451181403272,2.3953965058609854,2.4394088088541235
1.2495451181403272,1.3816597426361505,2.4394088088541235,2.479378103896158
1.3816597426361505,1.5149323716968288,2.479378103896158,2.5152994397429786
1.5149323716968288,1.6492078597050122,2.5152994397429786,2.5472783821075735
1.6492078597050122,1.7843028059203812,2.5472783821075735,2.5755881512259466
1.7843028059203812,1.9200277327467976,2.5755881512259466,2.6006957434616655
1.9200277327467976,2.0561706428795516,2.6006957434616655,2.623418515123989
2.0561706428795516,2.192448244457262,2.623418515123989,2.6451919437155906
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.012056640423205964,1.4708812260536401,1.5514905448663558
0.012056640423205964,0.1258899069321614,1.5514905448663558,1.6295699566889137
0.1258899069321614,0.24146023792832252,1.6295699566889137,1.705053691801615
0.24146023792832252,0.3587241599900245,1.705053691801615,1.7778780878154246
0.3587241599900245,0.47763185012099374,1.7778780878154246,1.8479867916798112
0.47763185012099374,0.598123720137848,1.8479867916798112,1.9153360457073876
0.598123720137848,0.7201344800331404,1.9153360457073876,1.9798912510417268
0.7201344800331404,0.8435962283952468,1.9798912510417268,2.041625793822529
0.8435962283952468,0.9684284140504632,2.041625793822529,2.1005396886238614
0.9684284140504632,1.0945379251731935,2.1005396886238614,2.1566658475353755
1.0945379251731935,1.2218192056180952,2.1566658475353755,2.210079550157641
1.2218192056180952,1.3501564471422085,2.210079550157641,2.26091041553733
1.3501564471422085,1.4794024365469227,2.26091041553733,2.3093844080213284
1.4794024365469227,1.6093850931594977,2.3093844080213284,2.355826552523465
1.6093850931594977,1.7399161813630377,2.355826552523465,2.4006740781616642
1.7399161813630377,1.8707695640258368,2.4006740781616642,2.4445220288136307
1.8707695640258368,2.0016657848316424,2.4445220288136307,2.4881533745662003
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.007139790328177589,1.1852664576802507,1.2723062028061665
0.007139790328177589,0.11595370185059051,1.2723062028061665,1.3572421006597546
0.11595370185059051,0.2263992874077894,1.3572421006597546,1.4400445579933014
0.2263992874077894,0.3384218130933023,1.4400445579933014,1.5207009040199024
0.3384218130933023,0.451968500597719,1.5207009040199024,1.5991981535070827
0.451968500597719,0.5669879297080148,1.5991981535070827,1.6755215189200083
0.5669879297080148,0.6834132075313661,1.6755215189200083,1.7496774687426608
0.6834132075313661,0.8011740593454059,1.7496774687426608,1.821688357453715
0.8011740593454059,0.9202024760272355,1.821688357453715,1.8915864252253134
0.9202024760272355,1.0404181614626704,1.8915864252253134,1.9594211425891248
1.0404181614626704,1.1617265548774254,1.9594211425891248,2.025269458402414
1.1617265548774254,1.284038393965962,2.025269458402414,2.0892368006620012
-0.1,-0.1,0.8996516893068619,0.8996516893068619
-0.1,-0.0053863161755317995,0.8996516893068619,1.0001384762069616
-0.0053863161755317995,0.09197456373259102,1.0001384762069616,1.097968882285907
0.09197456373259102,0.1918423029693818,1.097968882285907,1.1932456014234634
0.1918423029693818,0.2940012673021505,1.1932456014234634,1.2860569512926956
0.2940012673021505,0.3982954143309826,1.2860569512926956,1.3764614233184833
0.3982954143309826,0.5045882953499741,1.3764614233184833,1.46451114941691
3.8986067572274474,3.86764087587728,1.0424590734935564,1.1769647555181064
3.86764087587728,3.831787931260476,1.1769647555181064,1.310248420021336
3.831787931260476,3.7907689294107323,1.310248420021336,1.4420298231405717
3.7907689294107323,3.7442992123863075,1.4420298231405717,1.5719836223539914
3.7442992123863075,3.6920927512499726,1.5719836223539914,1.6997348739578795
3.987640098906844,3.945852207417872,1.352474993762674,1.484014683050025
3.945852207417872,3.8986067572274474,1.484014683050025,1.6136886102403345
3.8986067572274474,3.8456002908577673,1.6136886102403345,1.7411092665059014
3.8456002908577673,3.7865357915325855,1.7411092665059014,1.8658302556206405
3.7865357915325855,3.7211363703267204,1.8658302556206405,1.9873409971956906
3.7211363703267204,3.649156500897877,1.9873409971956906,2.105064088987005
3.649156500897877,3.57039961301531,2.105064088987005,2.218358343224599
3.57039961301531,3.484763309321021,2.218358343224599,2.3265340903053535
3.484763309321021,3.3922442780149193,2.3265340903053535,2.4288696823716314
3.3922442780149193,3.2929602081066793,2.4288696823716314,2.5246422430235933
3.2929602081066793,3.1872184108753303,2.5246422430235933,2.613208334600603
3.1872184108753303,3.07550065358174,2.613208334600603,2.6940746990923303
3.07550065358174,2.9586398284559388,2.6940746990923303,2.767227866788099
2.9586398284559388,2.9586398284559388,2.767227866788099,2.767227866788099
2.9586398284559388,2.9008954098913344,2.767227866788099,2.8007310210925076
2.9008954098913344,2.9008954098913344,2.8007310210925076,2.8007310210925076
2.9008954098913344,2.8706376957484,2.8007310210925076,2.818415817309221
2.8706376957484,2.8706376957484,2.818415817309221,2.818415817309221
3.9653070620677746,3.8986067572274474,1.9213075479464705,2.042110762800418
3.8986067572274474,3.8252200811066075,2.042110762800418,2.158958214476797
3.8252200811066075,3.744909858086861,2.158958214476797,2.2711461136967883
3.744909858086861,3.657495250754368,2.2711461136967883,2.377879471392793
3.657495250754368,3.562897729147839,2.377879471392793,2.478278929617984
3.562897729147839,3.4611224605754773,2.478278929617984,2.571364452224596
3.4611224605754773,3.3522865978148455,2.571364452224596,2.656043208962013
3.3522865978148455,3.2365893503958394,2.656043208962013,2.7309875557323355
3.2365893503958394,3.1141281996882504,2.7309875557323355,2.794122097152746
3.1141281996882504,3.1141281996882504,2.794122097152746,2.794122097152746
4.000000000000001,3.9806576531120874,2.1887875797634644,2.2168001665225687
3.9806576531120874,3.8986067572274474,2.2168001665225687,2.327725531173807
3.8986067572274474,3.809326170104767,2.327725531173807,2.4328910649793776
3.809326170104767,3.7126910843486,2.4328910649793776,2.531317492235505
3.7126910843486,3.608679499675534,2.531317492235505,2.62187948106549
3.608679499675534,3.4973759728049387,2.62187948106549,2.703260821472039
3.4973759728049387,3.378989040387721,2.703260821472039,2.7738211417816925
3.378989040387721,3.2537420826681958,2.7738211417816925,2.83113796788709
3.2537420826681958,3.2537420826681958,2.83113796788709,2.83113796788709
3.2537420826681958,3.142654750684806,2.83113796788709,2.866615279803683
3.142654750684806,3.142654750684806,2.866615279803683,2.866615279803683
4.000000000000001,3.989208902523798,2.353163715326811,2.366495720366372
3.989208902523798,3.8986067572274474,2.366495720366372,2.4705329153605016
3.8986067572274474,3.800582687355093,2.4705329153605016,2.567570314191008
3.800582687355093,3.695126705294853,2.567570314191008,2.6564297837809177
3.695126705294853,3.582336659028488,2.6564297837809177,2.7357076455401184
3.8986067572274474,3.781690296766431,2.756147683733891,2.8291953459709247
3.781690296766431,3.6580063780627587,2.8291953459709247,2.889912147215726
3.6580063780627587,3.5282891176400626,2.889912147215726,2.936053411944007
3.5282891176400626,3.394673946913071,2.936053411944007,2.964532542475579
3.394673946913071,3.271200192165299,2.964532542475579,2.9725272393464506
3.8986067572274474,3.766608071062641,3.327377220480669,3.2878130252474835
3.766608071062641,3.637235627201906,3.2878130252474835,3.2405699885772647
3.637235627201906,3.5104531949901867,3.2405699885772647,3.1871843437061376
3.5104531949901867,3.3857124783447103,3.1871843437061376,3.1289755993297343
3.965424868227809,3.965424868227809,3.7331468964723897,3.7331468964723897
3.965424868227809,3.8986067572274474,3.7331468964723897,3.6129919888540583
3.8986067572274474,3.814355695754458,3.6129919888540583,3.5045484688082946
3.814355695754458,3.730436909342862,3.5045484688082946,3.417548658629088
3.730436909342862,3.6292259003586835,3.417548658629088,3.3296957822005684
3.6129919888540583,3.6129919888540583,3.8986067572274474,3.8986067572274474
3.6129919888540583,3.64611898439727,3.8986067572274474,3.8039007594189678
3.64611898439727,3.662401741311474,3.8039007594189678,3.702861987018275
3.662401741311474,3.659720458527136,3.702861987018275,3.6073649462760358
3.659720458527136,3.640544006873272,3.6073649462760358,3.518694724606717
3.640544006873272,3.607032906486792,3.518694724606717,3.436511106628781
3.210100410154748,3.224066599821251,4.000000000000001,3.989525579011026
3.224066599821251,3.327377220480669,3.989525579011026,3.8986067572274474
3.327377220480669,3.327377220480669,3.8986067572274474,3.8986067572274474
3.327377220480669,3.4002099206777596,3.8986067572274474,3.8115084622172497
3.4002099206777596,3.458094665332825,3.8115084622172497,3.7124228863415887
3.458094665332825,3.4924953735203332,3.7124228863415887,3.614199556890026
3.4924953735203332,3.504779236382454,3.614199556890026,3.521254768371586
3.504779236382454,3.4980085952114846,3.521254768371586,3.4359547074135404
3.4980085952114846,3.475630466886264,3.4359547074135404,3.3588037074207495
3.475630466886264,3.4400569924760718,3.3588037074207495,3.2883199993161245
3.0250890846445997,3.0697452833891554,4.000000000000001,3.974629517743972
3.0697452833891554,3.1845698362939743,3.974629517743972,3.8986067572274474
3.1845698362939743,3.286719509020972,3.8986067572274474,3.8064774517430338
3.286719509020972,3.362579336881197,3.8064774517430338,3.7102963866882055
2.9185816293082234,3.0417624521072804,3.960365274179488,3.8986067572274474
3.0417624521072804,3.15583727325595,3.8986067572274474,3.821507187448141
3.15583727325595,3.2530302987339237,3.821507187448141,3.731732604454605
3.2530302987339237,3.3257382136162437,3.731732604454605,3.6365113754916907
3.3257382136162437,3.3728294520715805,3.6365113754916907,3.5407610386568225
3.3728294520715805,3.3951415621145564,3.5407610386568225,3.4496386827710293
3.3951415621145564,3.395943868687221,3.4496386827710293,3.3669206327006878
3.395943868687221,3.3797122710748306,3.3669206327006878,3.2935607511236076
1.530514868023551,1.6646981659953075,3.879981291609841,3.9122643075052816
1.6646981659953075,1.8001671198583482,3.9122643075052816,3.938611147084466
1.8001671198583482,1.9367335831428525,3.938611147084466,3.9584553091928014
1.9367335831428525,2.0741379986548716,3.9584553091928014,3.971159312211691
2.0741379986548716,2.2120318727387005,3.971159312211691,3.9759962481131557
2.2120318727387005,2.3499433863709207,3.9759962481131557,3.972139171977052
2.3499433863709207,2.4872284488972713,3.972139171977052,3.9586619822540894
2.4872284488972713,2.6230209239834092,3.9586619822540894,3.9345361881419163
2.6230209239834092,2.756147683733891,3.9345361881419163,3.8986067572274474
3.7065936912858746,3.7188906080859834,4.000000000000001,3.9663431586947193
3.7188906080859834,3.746570554468085,3.9663431586947193,3.8634949903278084
3.746570554468085,3.755799373040753,3.8634949903278084,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.747300620241423,3.755799373040753,3.6633608523094168
3.747300620241423,3.722765994178347,3.6633608523094168,3.5715574477968923
0.3198353373816545,0.4383557688845623,3.329551393851227,3.4003113320371394
0.4383557688845623,0.5585883310963963,3.4003113320371394,3.468119284653117
0.5585883310963963,0.680531744741134,3.468119284653117,3.532796614929412
0.680531744741134,0.8041829337324466,3.532796614929412,3.594142412642345
0.8041829337324466,0.9295336971058527,3.594142412642345,3.651932242593485
0.9295336971058527,1.0565697166978307,3.651932242593485,3.7059126487203513
1.0565697166978307,1.1852664576802507,3.7059126487203513,3.755799373040753
1.1852664576802507,1.3155844219652977,3.755799373040753,3.801277001130257
0.35330243397514505,0.47122953674677825,3.6840530632937187,3.755799373040753
0.47122953674677825,0.5907787584180678,3.755799373040753,3.824807195273078
0.5907787584180678,0.7119525329965102,3.824807195273078,3.890918332888633
0.7119525329965102,0.8347518882957543,3.890918332888633,3.9539560747652804
1.5214791758868869,1.656463703078572,3.6044980485931117,3.633226633751103
1.656463703078572,1.7926475280382956,3.633226633751103,3.6555429417690544
1.7926475280382956,1.9297938206034955,3.6555429417690544,3.6708127160026747
1.9297938206034955,2.067571649193577,3.6708127160026747,3.6783315680961124
2.067571649193577,2.2055339240447966,3.6783315680961124,3.677295585662362
2.2055339240447966,2.3430834342934634,3.677295585662362,3.666774423989304
2.3430834342934634,2.479396636068977,3.666774423989304,3.6457347493701855
2.479396636068977,2.6133402995471964,3.6457347493701855,3.6129919888540583
2.6133402995471964,2.743328131907778,3.6129919888540583,3.5671448050101158
2.743328131907778,2.867002200989522,3.5671448050101158,3.506495121402694
4.000000000000001,3.9973494857657745,2.8978529552391588,2.899284527737205
3.9973494857657745,3.8726359545988145,2.899284527737205,2.9580146604128807
3.8726359545988145,3.7422230523913917,2.9580146604128807,3.00265084407936
3.7422230523913917,3.6074766262843387,3.00265084407936,3.031244137612876
3.6074766262843387,3.4701846046673634,3.031244137612876,3.0417624521072804
3.4701846046673634,3.4701846046673634,3.0417624521072804,3.0417624521072804
2.4803833376163764,2.6133402995471964,3.50667426457215,3.4701846046673634
2.6133402995471964,2.741670021168117,3.4701846046673634,3.4199693024298794
2.741670021168117,2.8624467004302026,3.4199693024298794,3.3538990427646627
2.8624467004302026,2.8624467004302026,3.3538990427646627,3.3538990427646627
2.8624467004302026,2.951307749887516,3.3538990427646627,3.2867444889333504
2.951307749887516,2.951307749887516,3.2867444889333504,3.2867444889333504
2.951307749887516,3.013945187515799,3.2867444889333504,3.220634146835406
3.013945187515799,3.013945187515799,3.220634146835406,3.220634146835406
3.013945187515799,3.0520457272925285,3.220634146835406,3.1599634842906394
3.0520457272925285,3.0520457272925285,3.1599634842906394,3.1599634842906394
0.5633752738533759,0.6864805948660977,3.1556820415886406,3.218116792583886
0.6864805948660977,0.8113590678851961,3.218116792583886,3.2769208492161748
0.8113590678851961,0.9379931218600001,3.2769208492161748,3.3318370107583157
0.9379931218600001,1.066355036187658,3.3318370107583157,3.3825758132492743
1.066355036187658,1.1964018390662081,3.3825758132492743,3.4288144491345487
1.1964018390662081,1.3280738418669455,3.4288144491345487,3.4701846046673634
1.3280738418669455,1.4612881081562359,3.4701846046673634,3.5062696557291733
1.640655274783296,1.77736474299722,3.3150944012998345,3.3339076179066107
1.77736474299722,1.9148793050932,3.3339076179066107,3.3453160319969073
1.9148793050932,2.0528178914210073,3.3453160319969073,3.3485945990944685
2.0528178914210073,2.1906642898551367,3.3485945990944685,3.3429227689518486
2.1906642898551367,2.327725531173807,3.3429227689518486,3.327377220480669
0.3701091290732852,0.4911526883218619,2.7697487393946614,2.8360907221601064
0.4911526883218619,0.6140369209334728,2.8360907221601064,2.8989550679205855
0.6140369209334728,0.7387463533929765,2.8989550679205855,2.9581136844380422
0.7387463533929765,0.8652575775249761,2.9581136844380422,3.0133090178661286
0.8652575775249761,0.9935364464279796,3.0133090178661286,3.0642543516799394
0.36898221444829793,0.490578517671745,2.486290725670816,2.551612658758495
0.490578517671745,0.6140369209334728,2.551612658758495,2.6133402995471964
0.6140369209334728,0.7393315746078094,2.6133402995471964,2.671247302070455
0.7393315746078094,0.8664261575518104,2.671247302070455,2.7250839436913834
0.8664261575518104,0.9952721333272455,2.7250839436913834,2.7745758465421058
0.9952721333272455,1.1258062204088506,2.7745758465421058,2.819418120123203
1.1258062204088506,1.257944885281822,2.819418120123203,2.859275521096789
1.257944885281822,1.3915787652039313,2.859275521096789,2.893781238266503
1.3915787652039313,1.5265606193126195,2.893781238266503,2.9225460038477946
1.5265606193126195,1.6627015216759977,2.9225460038477946,2.9451623700621434
1.6627015216759977,1.7997699311527664,2.9451623700621434,2.9611836819900508
1.7997699311527664,1.9374740978905733,2.9611836819900508,2.970164294873992
0.36897576307571345,0.4905945479093813,2.2006812218726477,2.265963138706728
0.4905945479093813,0.6140369209334728,2.265963138706728,2.327725531173807
0.6140369209334728,0.7392632112741427,2.327725531173807,2.3857835518003156
0.7392632112741427,0.8662219763478969,2.3857835518003156,2.4399449730707015
0.8662219763478969,0.994849196280777,2.4399449730707015,2.4900105811118616
0.4477076151472803,0.5275476347518722,1.1080805224523558,1.2205792755390257
0.5275476347518722,0.6140369209334728,1.2205792755390257,1.3280738418669455
0.6140369209334728,0.7059298819083075,1.3280738418669455,1.4309821017182571
0.7059298819083075,0.8022795873692837,1.4309821017182571,1.5297478963330133
2.3469425392513155,2.481812398981848,3.254672792892941,3.225867138956803
2.481812398981848,2.6133402995471964,3.225867138956803,3.1845698362939743
2.6133402995471964,2.7391387347058966,3.1845698362939743,3.128509416559622
2.7391387347058966,2.7391387347058966,3.128509416559622,3.128509416559622
2.7391387347058966,2.8318934656362305,3.128509416559622,3.0708766188464414
2.8318934656362305,2.8318934656362305,3.0708766188464414,3.0708766188464414
2.8318934656362305,2.8893182650914078,3.0708766188464414,3.0209743424994175
2.8893182650914078,2.8893182650914078,3.0209743424994175,3.0209743424994175
2.8893182650914078,2.919328251089024,3.0209743424994175,2.981999747254307
2.919328251089024,2.919328251089024,2.981999747254307,2.981999747254307
1.498884947055293,1.6346928657741173,3.1362137678274506,3.1607371973813474
1.6346928657741173,1.7715468462561732,3.1607371973813474,3.178470339049662
1.7715468462561732,1.9091468694945268,3.178470339049662,3.188816854870112
1.9091468694945268,2.047106166682472,3.188816854870112,3.1911001691364773
2.047106166682472,2.184918146987113,3.1911001691364773,3.1845698362939743
3.0417624521072804,2.9514687184811845,2.327725531173807,2.4321052006858053
2.9514687184811845,2.8590469596587753,2.4321052006858053,2.5346297826569697
2.8590469596587753,2.7731084944545197,2.5346297826569697,2.642223425506171
2.7731084944545197,2.7731084944545197,2.642223425506171,2.642223425506171
2.7731084944545197,2.750815148491577,2.642223425506171,2.6780351042708395
2.750815148491577,2.750815148491577,2.6780351042708395,2.6780351042708395
2.8989550679205855,2.847705700157309,1.4708812260536401,1.5990311783468405
2.847705700157309,2.791413686957601,1.5990311783468405,1.7250498645698638
2.791413686957601,2.730543256598012,1.7250498645698638,1.848927833081045
2.730543256598012,2.666022683463314,1.848927833081045,1.9709556898515679
2.666022683463314,2.5996938047606357,1.9709556898515679,2.0920211931677453
2.5996938047606357,2.53546070146428,2.0920211931677453,2.214171969120618
2.53546070146428,2.4830440110885372,2.214171969120618,2.3414123132527243
2.4830440110885372,2.4830440110885372,2.3414123132527243,2.3414123132527243
2.4830440110885372,2.4655347069865496,2.3414123132527243,2.414186794816212
2.4655347069865496,2.4655347069865496,2.414186794816212,2.414186794816212
2.4655347069865496,2.4634263948025215,2.414186794816212,2.4783024152915
2.756147683733891,2.7050652490901865,1.4708812260536401,1.5991025354112856
2.7050652490901865,2.649491294530384,1.5991025354112856,1.72544717325166
2.649491294530384,2.5902584609669606,1.72544717325166,1.8501276348418754
2.5902584609669606,2.528975207237085,1.8501276348418754,1.973822881407314
2.528975207237085,2.468834735083134,1.973822881407314,2.0980656935668573
2.6133402995471964,2.562878803590854,1.4708812260536401,1.5993544437640137
2.562878803590854,2.508734955310203,1.5993544437640137,1.7263277524162068
2.508734955310203,2.452315401339318,1.7263277524162068,1.852315382599372
2.452315401339318,2.3962925724714417,1.852315382599372,1.9784739885600722
2.3962925724714417,2.3461086560031177,1.9784739885600722,2.1069612553000585
2.3461086560031177,2.3461086560031177,2.1069612553000585,2.1069612553000585
2.3461086560031177,2.317065033126043,2.1069612553000585,2.213529768718695
2.317065033126043,2.317065033126043,2.213529768718695,2.213529768718695
2.317065033126043,2.308089890375768,2.213529768718695,2.2959182074366185
2.308089890375768,2.308089890375768,2.2959182074366185,2.2959182074366185
2.308089890375768,2.314378912207875,2.2959182074366185,2.368413588371608
2.314378912207875,2.336854513533482,2.368413588371608,2.438793542445897
2.336854513533482,2.370884227410593,2.438793542445897,2.4995098610879283
1.8993033786137237,1.867870215792845,1.4708812260536401,1.6052559785461886
1.867870215792845,1.8462976455820577,1.6052559785461886,1.7413998509216975
1.8462976455820577,1.8462976455820577,1.7413998509216975,1.7413998509216975
1.8462976455820577,1.8417519873420578,1.7413998509216975,1.8581193507652483
1.8417519873420578,1.8417519873420578,1.8581193507652483,1.8581193507652483
1.8417519873420578,1.8526979851825518,1.8581193507652483,1.9588566858259382
1.8526979851825518,1.8806332416449745,1.9588566858259382,2.057757676174083
1.8806332416449745,1.9213997438520334,2.057757676174083,2.1452656094480833
1.9213997438520334,1.9751187735270799,2.1452656094480833,2.2278782106199846
2.184918146987113,2.1411336911348244,1.4708812260536401,1.6017999843581958
2.1411336911348244,2.0991051332097523,1.6017999843581958,1.7332778797300692
2.0991051332097523,2.0641319378264016,1.7332778797300692,1.8666945410927642
2.0641319378264016,2.0455467905483227,1.8666945410927642,2.0029141567131648
2.0455467905483227,2.0455467905483227,2.0029141567131648,2.0029141567131648
2.0455467905483227,2.04773205309867,2.0029141567131648,2.0968716102713874
2.327725531173807,2.2806195704877905,1.4708812260536401,1.6006372850324575
2.2806195704877905,2.232767897922328,1.6006372850324575,1.7301231928551346
2.232767897922328,2.1876994504810297,1.7301231928551346,1.860572131177454
2.1876994504810297,2.152104309220441,1.860572131177454,1.993720613723967
2.152104309220441,2.152104309220441,1.993720613723967,1.993720613723967
2.152104309220441,2.13779999360302,1.993720613723967,2.0972630134972516
2.13779999360302,2.13779999360302,2.0972630134972516,2.0972630134972516
2.13779999360302,2.1399216335082727,2.0972630134972516,2.1850124897630163
2.1399216335082727,2.1597325444165385,2.1850124897630163,2.2726992336286496
2.1597325444165385,2.1924145385719687,2.2726992336286496,2.346977454092009


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/segments_two_compartment_model_vf.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/cancer/trajectory_grwoth_tumor.csv <==
t,N,K
0,0.5,0.2
1,0.45282079907382555,0.2806992256129956
2,0.434731114182878,0.3514964392295973
3,0.42928218970086773,0.41646019451703187
4,0.43093141966915877,0.47753196300845313
5,0.43721884856179294,0.5358188450846945
6,0.44687590265002575,0.5920167175619643
7,0.45916662162130634,0.6465965957081882
8,0.4736458457246948,0.6998856345361874
9,0.49001988795063806,0.752122601349621
10,0.5080889093881256,0.8034828179138209
11,0.5277157504611568,0.8540942680546817
12,0.5487996525978043,0.9040516038723704
13,0.5712612178524017,0.9534265116755432
14,0.5950398897034292,1.0022697308654407
15,0.6200864960167306,1.0506145566325231
16,0.6463595764101295,1.0984791744692728
17,0.6738193401760421,1.1458744504645169
18,0.7024273497947889,1.1928042939537746
19,0.7321459272528669,1.239266586957913
20,0.7629375577769323,1.285250876291226
21,0.794765565517252,1.3307360434725606
22,0.8275896136871064,1.375700703124001
23,0.8613654091075137,1.4201238246886443
24,0.8960447022072305,1.4639847324306003
25,0.9315750615028036,1.5072639363515596
26,0.9679022562248146,1.549938096485069
27,1.0049741495053564,1.5919690648778335
28,1.0427344524479816,1.6333224460612832
29,1.0811220632246172,1.6739696401595734
30,1.1200710670755665,1.7138878428895852
31,1.1595107363095059,1.753060045560924
32,1.1993654160072817,1.791475703710224
33,1.2395606544875533,1.8291210132866966
34,1.2800320695623715,1.8659566330797712
35,1.3207132628426999,1.901949024094489
36,1.361534206379835,1.9370751674690703
37,1.4024212426654052,1.9713225644749144
38,1.4432970846313713,2.0046892365165996
39,1.4840808156500267,2.0371837251318827
40,1.5246883657267578,2.0688245413713715
41,1.5650503940548575,2.0996073832443005
42,1.6051159059853182,2.129497931844832
43,1.6448322951043672,2.1584731181874766
44,1.684144249238336,2.1865235332251656
45,1.7229937504536623,2.213653427849252
46,1.7613200750568883,2.2398807128895086
47,1.7990597935946615,2.2652369591141315
48,1.8361467921502448,2.2897673235396896
49,1.8725265989341933,2.3135012684250453
50,1.908180554835255,2.336413537050071
51,1.9430930864462537,2.358483637186374
52,1.977245203639841,2.379705063783987
53,2.0106144995684962,2.400085298971368
54,2.043175150664528,2.4196458120554007
55,2.074897916640072,2.4384220595213923
56,2.105750140487093,2.456463485033077
57,2.1356958558311376,2.473833262398929
58,2.1647190924793804,2.4905617206021073
59,2.1928408583396477,2.5066239401542867
60,2.2200800653845008,2.522006696052428
61,2.2464510214934124,2.536708323876683
62,2.2719634304527667,2.5507387197903975
63,2.2966223919558595,2.5641193405401053
64,2.3204284016028964,2.5768832034555342
65,2.3433773509009943,2.589074886449601
66,2.365460527264182,2.600750528018416
67,2.3866683324941675,2.6119707912877184
68,2.4070305182456355,2.6227291569462916
69,2.4265873619152845,2.6330074994807777
70,2.4453723144383193,2.6428003397769158
71,2.4634140837202065,2.6521102145866253
72,2.4807366346366733,2.660947676528004
73,2.4973591890337095,2.669331294085331
74,2.5132962257275664,2.677287651609063
75,2.528557480504757,2.684851349315838
76,2.543147946122055,2.6920650032884734
77,2.5570678723064972,2.698979245475966
78,2.5703334855066937,2.705617980091252
79,2.582990817420262,2.7119559319956883
80,2.5950746603033967,2.7179860624237913
81,2.606615898675916,2.723706449648425
82,2.617641538046818,2.729120240193784
83,2.6281747049142807,2.7342356488353916
84,2.638234646765664,2.7390659586001
85,2.647836732077506,2.7436295207660915
86,2.6569924503155278,2.747949754862878
87,2.66570941193463,2.7520551486712996
88,2.6739913483788955,2.7559792582235265
89,2.6818408583872433,2.7597563902053523
90,2.6892972278034244,2.7633617723018733
91,2.6963900988770835,2.7667839278477278
92,2.7031387208607045,2.770026488468861
93,2.709560595461158,2.7730946892546497
94,2.715671476839702,2.7759953687579055
95,2.7214853716119807,2.7787369689948704
96,2.727014538848025,2.7813295354452205
97,2.732269490072253,2.7837847170520633
98,2.7372589892634687,2.7861157662219393
99,2.7419900528548644,2.788337538824822


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/control/A.csv <==
,0,1,2,3,4
0,0.05,0.04,0.04,0.05,0.03
1,0.01,0.04,0.0,0.01,0.02
2,0.03,0.01,0.03,0.04,0.01
3,0.02,0.0,0.02,0.0,0.04
4,0.02,0.04,0.03,0.03,0.01


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/control/cost_Ahat.csv <==
num_samples,no_side_info,nonneg,inv,nonneg_inv
10,0.35171077085374003,1.5018339020321913e-05,0.008115373983053405,1.160003098764095e-05


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/control/cost_surface.csv <==
u1, u2, c
0.0,0.0,0.9615155189565383
0.0,0.01,0.9086983949191301
0.0,0.02,0.8615126542005966
0.0,0.03,0.8193313975455339
0.0,0.04,0.781600993668623
0.0,0.05,0.7478322258858101
0.0,0.06,0.7175926041411711
0.0,0.07,0.6904996512003689
0.0,0.08,0.6662150140386233
0.0,0.09,0.6444392826517422
0.0,0.1,0.6249074215357466
0.0,0.11,0.6073847361311963
0.0,0.12,0.5916633092847783
0.0,0.13,0.5775588524782125
0.0,0.14,0.5649079241070916
0.0,0.15,0.5535654730955932
0.0,0.16,0.5434026710503315
0.0,0.17,0.5343050002926895
0.0,0.18,0.5261705686695018
0.0,0.19,0.5189086251647134
0.0,0.2,0.5124382531106738
0.0,0.21,0.5066872202878729
0.0,0.22,0.501590967446878
0.0,0.23,0.4970917188146517
0.0,0.24,0.49313769998024937
0.0,0.25,0.48968245020879686
0.0,0.26,0.4866842177217052
0.0,0.27,0.4841054278181731
0.0,0.28,0.4819122149098809
0.0,0.29,0.48007401060912525
0.0,0.3,0.4785631809611439
0.0,0.31,0.4773547067549438
0.0,0.32,0.4764259015934078
0.0,0.33,0.47575616306250545
0.0,0.34,0.4753267529200243
0.0,0.35,0.47512060273471013
0.0,0.36,0.4751221418547107
0.0,0.37,0.47531714497687416
0.0,0.38,0.4756925969321327
0.0,0.39,0.47623657260263796
0.0,0.4,0.4769381301487835
0.0,0.41,0.47778721595336093
0.0,0.42,0.4787745798899309
0.0,0.43,0.4798916996967959
0.0,0.44,0.48113071338989466
0.0,0.45,0.4824843587803991
0.0,0.46,0.48394591927828634
0.0,0.47,0.4855091752637574
0.0,0.48,0.48716836039624106
0.0,0.49,0.48891812230721293
0.0,0.5,0.49075348718996803
0.01,0.0,0.9043881540411264
0.01,0.01,0.8507808015058436
0.01,0.02,0.8030139535811538
0.01,0.03,0.7604336159896458
0.01,0.04,0.722461485214262
0.01,0.05,0.6885860564105637
0.01,0.06,0.6583548531556871
0.01,0.07,0.631367598537972
0.01,0.08,0.607270188499424
0.01,0.09,0.5857493583027544
0.01,0.1,0.5665279545994029
0.01,0.11,0.5493607411980461
0.01,0.12,0.5340306780497218
0.01,0.13,0.5203456214700711
0.01,0.14,0.5081354001332428
0.01,0.15,0.497249226536466
0.01,0.16,0.48755340788375723
0.01,0.17,0.47892932395903454
0.01,0.18,0.47127164273793437
0.01,0.19,0.46448674733933015
0.01,0.2,0.458491350512341
0.01,0.21,0.4532112752338999
0.01,0.22,0.44858038218021795
0.01,0.23,0.44453962684737275
0.01,0.24,0.4410362309414442
0.01,0.25,0.4380229543447276
0.01,0.26,0.4354574554987114
0.01,0.27,0.4333017294340459
0.01,0.28,0.4315216139306939
0.01,0.29,0.43008635541635076
0.01,0.3,0.42896822721710154
0.01,0.31,0.4281421936703506
0.01,0.32,0.4275856144056126
0.01,0.33,0.42727798380295146
0.01,0.34,0.42720070126036885
0.01,0.35,0.42733686844882735
0.01,0.36,0.427671110214493
0.01,0.37,0.4281894162096369
0.01,0.38,0.4288790007030108
0.01,0.39,0.4297281783435372
0.01,0.4,0.43072625393337616
0.01,0.41,0.43186342451264204
0.01,0.42,0.43313069227287204
0.01,0.43,0.43451978700348703
0.01,0.44,0.4360230969386222
0.01,0.45,0.4376336070137493
0.01,0.46,0.4393448436652392
0.01,0.47,0.4411508254138036
0.01,0.48,0.4430460185665992
0.01,0.49,0.44502529745460323
0.01,0.5,0.44708390869313586
0.02,0.0,0.853344261147263
0.02,0.01,0.7991716573646088
0.02,0.02,0.7510293033930782
0.02,0.03,0.7082370309871036
0.02,0.04,0.6701928442650813
0.02,0.05,0.6363639679500397
0.02,0.06,0.6062789758745459
0.02,0.07,0.5795208302906855
0.02,0.08,0.5557207029286867
0.02,0.09,0.5345524773337397
0.02,0.1,0.5157278520979939
0.02,0.11,0.4989919787245444
0.02,0.12,0.4841195778872026
0.02,0.13,0.47091148513426884
0.02,0.14,0.4591915825712986
0.02,0.15,0.448804077388475
0.02,0.16,0.4396110916944856
0.02,0.17,0.4314905312471397
0.02,0.18,0.42433420349251455
0.02,0.19,0.41804615793043454
0.02,0.2,0.41254122426230383
0.02,0.21,0.4077437260692288
0.02,0.22,0.40358634992116804
0.02,0.23,0.40000915183213714
0.02,0.24,0.39695868485039254
0.02,0.25,0.3943872333048004
0.02,0.26,0.39225214081941706
0.02,0.27,0.3905152206599345
0.02,0.28,0.3891422382923305
0.02,0.29,0.3881024572217402
0.02,0.3,0.387368240245501
0.02,0.31,0.3869146992066146
0.02,0.32,0.38671938718122356
0.02,0.33,0.3867620277849134
0.02,0.34,0.3870242769465636
0.02,0.35,0.38748951308353086
0.02,0.36,0.3881426521262641
0.02,0.37,0.3889699842917025
0.02,0.38,0.389959029899865
0.02,0.39,0.3910984118734876
0.02,0.4,0.39237774286218885
0.02,0.41,0.3937875251957039
0.02,0.42,0.39531906210001905
0.02,0.43,0.3969643788098647
0.02,0.44,0.39871615238485575
0.02,0.45,0.4005676491877544
0.02,0.46,0.4025126691149381
0.02,0.47,0.40454549578357113
0.02,0.48,0.40666085197956103
0.02,0.49,0.4088538597570376
0.02,0.5,0.4111200046554719
0.03,0.0,0.8077121887309705
0.03,0.01,0.7531700467754266
0.03,0.02,0.7048294025276489
0.03,0.03,0.66198486393845
0.03,0.04,0.6240117525573439
0.03,0.05,0.5903570684131332
0.03,0.06,0.5605314962313824
0.03,0.07,0.534102294844738
0.03,0.08,0.5106869508533973
0.03,0.09,0.48994750465105724
0.03,0.1,0.4715854753895154
0.03,0.11,0.45533732399715693
0.03,0.12,0.44097040196237647
0.03,0.13,0.4282793396418019
0.03,0.14,0.4170828323165888
0.03,0.15,0.4072207857346268
0.03,0.16,0.3985517858458377
0.03,0.17,0.3909508601037314
0.03,0.18,0.3843075002030749
0.03,0.19,0.37852391851606143
0.03,0.2,0.3735135128012527
0.03,0.21,0.36919951599152245
0.03,0.22,0.3655138100087947
0.03,0.23,0.3623958845908738
0.03,0.24,0.3597919240359355
0.03,0.25,0.35765400656323876
0.03,0.26,0.3559394026480517
0.03,0.27,0.3546099602119165
0.03,0.28,0.3536315659373377
0.03,0.29,0.35297367323212114
0.03,0.3,0.3526088884989105
0.03,0.31,0.35251260837714504
0.03,0.32,0.35266270152600254
0.03,0.33,0.35303922931665505
0.03,0.34,0.353624200509274
0.03,0.35,0.3544013556134695
0.03,0.36,0.3553559771787041
0.03,0.37,0.3564747227416477
0.03,0.38,0.3577454775779658
0.03,0.39,0.3591572247733967
0.03,0.4,0.3606999304495362
0.03,0.41,0.3623644422590747
0.03,0.42,0.36414239950841326
0.03,0.43,0.36602615347714595
0.03,0.44,0.3680086966878137
0.03,0.45,0.37008360003920143
0.03,0.46,0.3722449568553057
0.03,0.47,0.3744873330227918
0.03,0.48,0.37680572249453187
0.03,0.49,0.37919550752793063
0.03,0.5,0.3816524231058734
0.04,0.0,0.7668978264124802
0.04,0.01,0.7121551079288297
0.04,0.02,0.6637675942919101
0.04,0.03,0.6210056492141349
0.04,0.04,0.5832229475150579
0.04,0.05,0.5498473311388955
0.04,0.06,0.5203726708236052
0.04,0.07,0.49435158681925007
0.04,0.08,0.47138891982940184
0.04,0.09,0.4511358687127947
0.04,0.1,0.43328472819729424
0.04,0.11,0.41756417075495045
0.04,0.12,0.40373502392099353
0.04,0.13,0.39158649915022975
0.04,0.14,0.3809328317617148
0.04,0.15,0.3716102942510895
0.04,0.16,0.3634745476296885
0.04,0.17,0.3563982976932403
0.04,0.18,0.3502692253349104
0.04,0.19,0.3449881622341753
0.04,0.2,0.3404674854730139
0.04,0.21,0.3366297068331531
0.04,0.22,0.3334062346845249
0.04,0.23,0.3307362884577434
0.04,0.24,0.3285659476781001
0.04,0.25,0.3268473194069945
0.04,0.26,0.32553780967625734
0.04,0.27,0.3245994861046786
0.04,0.28,0.3239985203520015
0.04,0.29,0.32370470039550386
0.04,0.3,0.3236910038126114
0.04,0.31,0.3239332243265913
0.04,0.32,0.32440964482935586
0.04,0.33,0.32510075094461144
0.04,0.34,0.32598897994536097
0.04,0.35,0.32705850050118956
0.04,0.36,0.3282950193118689
0.04,0.37,0.32968561119304496
0.04,0.38,0.33121856962506474
0.04,0.39,0.3328832751646953
0.04,0.4,0.3346700794582525
0.04,0.41,0.3365702028895071
0.04,0.42,0.33857564415215124
0.04,0.43,0.34067910025935233
0.04,0.44,0.34287389569634813
0.04,0.45,0.34515391958987784
0.04,0.46,0.34751356991389293
0.04,0.47,0.34994770387730334
0.04,0.48,0.35245159374910773
0.04,0.49,0.3550208874713275
0.04,0.5,0.3576515734926402
0.05,0.0,0.7303752057673145
0.05,0.01,0.6755766270420154
0.05,0.02,0.6272704307257926
0.05,0.03,0.5847037427664525
0.05,0.04,0.5472096473690926
0.05,0.05,0.514197907668443
0.05,0.06,0.48514666013775315
0.05,0.07,0.4595949478255909
0.05,0.08,0.437135993622264
0.05,0.09,0.41741113825667936
0.05,0.1,0.40010438258844083
0.05,0.11,0.3849374829551362
0.05,0.12,0.3716655539900272
0.05,0.13,0.3600731369096371
0.05,0.14,0.34997069375268974
0.05,0.15,0.3411914900362724
0.05,0.16,0.3335888301322166
0.05,0.17,0.3270336115361432
0.05,0.18,0.32141216617459434
0.05,0.19,0.3166243589787221
0.05,0.2,0.3125819161182528
0.05,0.21,0.3092069574940566
0.05,0.22,0.3064307102858442
0.05,0.23,0.3041923825014563
0.05,0.24,0.30243817754122315
0.05,0.25,0.3011204327487957
0.05,0.26,0.30019686675049556
0.05,0.27,0.2996299220779942
0.05,0.28,0.2993861911192476
0.05,0.29,0.29943591485043686
0.05,0.3,0.29975254507096416
0.05,0.31,0.30031236200092515
0.05,0.32,0.30109414011408525
0.05,0.33,0.30207885597846496
0.05,0.34,0.30324943267096793
0.05,0.35,0.30459051603171416
0.05,0.36,0.3060882786374757
0.05,0.37,0.30773024791087544
0.05,0.38,0.30950515525126143
0.05,0.39,0.3114028034823103
0.05,0.4,0.3134139502674931
0.05,0.41,0.3155302054541012
0.05,0.42,0.3177439405753124
0.05,0.43,0.32004820897297626
0.05,0.44,0.32243667520598257
0.05,0.45,0.3249035525842594
0.05,0.46,0.32744354782024054
0.05,0.47,0.33005181192108757
0.05,0.48,0.3327238965587848
0.05,0.49,0.3354557152538564
0.05,0.5,0.3382435087938559
0.06,0.0,0.6976784113335341
0.06,0.01,0.6429468905650273
0.06,0.02,0.594829444454849
0.06,0.03,0.5525509899543727
0.06,0.04,0.5154250900164642
0.06,0.05,0.48284451220099806
0.06,0.06,0.4542727333246522
0.06,0.07,0.42923626699855616
0.06,0.08,0.4073177250963566
0.06,0.09,0.38814954566502785
0.06,0.1,0.3714083327079882
0.06,0.11,0.35680976072178616
0.06,0.12,0.34410400104293115
0.06,0.13,0.33307162944573854
0.06,0.14,0.3235199759823074
0.06,0.15,0.31527987934861906
0.06,0.16,0.3082028094108371
0.06,0.17,0.302158323075299
0.06,0.18,0.29703182046997756
0.06,0.19,0.2927225703994123
0.06,0.2,0.2891419761843783
0.06,0.21,0.2862120552371926
0.06,0.22,0.2838641079904257
0.06,0.23,0.28203755403565367
0.06,0.24,0.2806789154953361
0.06,0.25,0.2797409297114568
0.06,0.26,0.27918177526627036
0.06,0.27,0.27896439713938914
0.06,0.28,0.27905591844485483
0.06,0.29,0.27942712768103894
0.06,0.3,0.2800520317686269
0.06,0.31,0.2809074663541833
0.06,0.32,0.28197275592743154
0.06,0.33,0.28322941724918793
0.06,0.34,0.28466090042423053
0.06,0.35,0.28625236268967286
0.06,0.36,0.2879904706348431
0.06,0.37,0.2898632271329452
0.06,0.38,0.29185981975697417
0.06,0.39,0.29397048788087754
0.06,0.4,0.29618640603937335
0.06,0.41,0.29849958144314526
0.06,0.42,0.3009027638263966
0.06,0.43,0.30338936604656896
0.06,0.44,0.3059533940662118
0.06,0.45,0.3085893851288347
0.06,0.46,0.3112923530978773
0.06,0.47,0.3140577400639275
0.06,0.48,0.3168813734429297
0.06,0.49,0.3197594278898242
0.06,0.5,0.3226883914400083
0.07,0.0,0.6683945600743751
0.07,0.01,0.6138335647264911
0.07,0.02,0.5659939088806708
0.07,0.03,0.5240793454721525
0.07,0.04,0.4873849910959879
0.07,0.05,0.4552876962222414
0.07,0.06,0.4272373383567548
0.07,0.07,0.4027489266954078
0.07,0.08,0.38139543886632793
0.07,0.09,0.3628013296425636
0.07,0.1,0.34663666239831564
0.07,0.11,0.332611819765895
0.07,0.12,0.32047275266128494
0.07,0.13,0.309996728071491
0.07,0.14,0.3009885366711366
0.07,0.15,0.29327712199912653
0.07,0.16,0.2867125938516106
0.07,0.17,0.28116358983577394
0.07,0.18,0.2765149506777934
0.07,0.19,0.27266567682994286
0.07,0.2,0.2695271360943614
0.07,0.21,0.26702149428800126
0.07,0.22,0.265080343334825
0.07,0.23,0.2636435035197584
0.07,0.24,0.2626579789205231
0.07,0.25,0.26207704720859115
0.07,0.26,0.2618594670519059
0.07,0.27,0.26196878824309305
0.07,0.28,0.2623727514096612
0.07,0.29,0.2630427657357165
0.07,0.3,0.2639534545415484
0.07,0.31,0.2650822598349696
0.07,0.32,0.2664090980757564
0.07,0.33,0.2679160603924116
0.07,0.34,0.2695871513699275
0.07,0.35,0.27140806129943146
0.07,0.36,0.2733659674565674
0.07,0.37,0.2754493605655137
0.07,0.38,0.27764789311947824
0.07,0.39,0.27995224667524155
0.07,0.4,0.2823540156270007
0.07,0.41,0.28484560530075814
0.07,0.42,0.28742014250134046
0.07,0.43,0.29007139689569483
0.07,0.44,0.29279371183351843
0.07,0.45,0.2955819433940777
0.07,0.46,0.29843140661025713
0.07,0.47,0.30133782796087577
0.07,0.48,0.30429730334318567
0.07,0.49,0.3073062608418023
0.07,0.5,0.31036142770041386
0.08,0.0,0.642157665542198
0.08,0.01,0.587853429367325
0.08,0.02,0.5403644247008038
0.08,0.03,0.4988742947025317
0.08,0.04,0.4626607821391442
0.08,0.05,0.4310858858173333
0.08,0.06,0.4035869217431644
0.08,0.07,0.37966838909791156
0.08,0.08,0.35889457078738457
0.08,0.09,0.34088281529383613
0.08,0.1,0.32529745536363575
0.08,0.11,0.31184432297521314
0.08,0.12,0.3002658213099397
0.08,0.13,0.2903365145700265
0.08,0.14,0.28185919635212897
0.08,0.15,0.2746613973890605
0.08,0.16,0.26859229404037954
0.08,0.17,0.2635199800017398
0.08,0.18,0.2593290652708981
0.08,0.19,0.2559185683638782
0.08,0.2,0.25320007000918776
0.08,0.21,0.2510960989535288
0.08,0.22,0.24953872299336394
0.08,0.23,0.24846832082361361
0.08,0.24,0.2478325127058184
0.08,0.25,0.24758523025812246
0.08,0.26,0.2476859078277857
0.08,0.27,0.24809877990503876
0.08,0.28,0.2487922708661341
0.08,0.29,0.24973846499188793
0.08,0.3,0.250912646199703
0.08,0.31,0.25229289825966095
0.08,0.32,0.2538597574487907
0.08,0.33,0.2555959106434898
0.08,0.34,0.2574859327703374
0.08,0.35,0.25951605834232694
0.08,0.36,0.26167398251257923
0.08,0.37,0.2639486876920933
0.08,0.38,0.2663302923124097
0.08,0.39,0.2688099187777644
0.08,0.4,0.2713795780530964
0.08,0.41,0.2740320686818806
0.08,0.42,0.27676088832821744
0.08,0.43,0.2795601561970287
0.08,0.44,0.28242454491007785
0.08,0.45,0.28534922060858564
0.08,0.46,0.2883297902196629
0.08,0.47,0.291362254967236
0.08,0.48,0.2944429693317967
0.08,0.49,0.2975686047698611
0.08,0.5,0.30073611759590546
0.09,0.0,0.6186432459344813
0.09,0.01,0.5646668350205797
0.09,0.02,0.5175872116433237
0.09,0.03,0.47656896538139054
0.09,0.04,0.4408735276645354
0.09,0.05,0.40984909039664047
0.09,0.06,0.38292141616398406
0.09,0.07,0.3595854513841567
0.09,0.08,0.33939768083021693
0.09,0.09,0.321969176509811
0.09,0.1,0.30695930055872733
0.09,0.11,0.29407002396163656
0.09,0.12,0.2830408228069413
0.09,0.13,0.27364411286760515
0.09,0.14,0.26568118243053257
0.09,0.15,0.2589785829168657
0.09,0.16,0.253384937118023
0.09,0.17,0.24876812582591298
0.09,0.18,0.24501281517762005
0.09,0.19,0.24201828904019676
0.09,0.2,0.2396965530945592
0.09,0.21,0.23797067981099448
0.09,0.22,0.23677336613176586
0.09,0.23,0.23604567829872672
0.09,0.24,0.23573596081678888
0.09,0.25,0.23579888897771978
0.09,0.26,0.23619464664981168
0.09,0.27,0.23688821314766156
0.09,0.28,0.23784874492347438
0.09,0.29,0.23904903956575763
0.09,0.3,0.24046507115761037
0.09,0.31,0.24207558744362562
0.09,0.32,0.24386176049275504
0.09,0.33,0.24580688363687503
0.09,0.34,0.24789610842432094
0.09,0.35,0.2501162161673598
0.09,0.36,0.2524554193951684
0.09,0.37,0.25490318916125926
0.09,0.38,0.25745010470761465
0.09,0.39,0.26008772246716305
0.09,0.4,0.262808461800903
0.09,0.41,0.2656055052241639
0.09,0.42,0.26847271118556776
0.09,0.43,0.27140453772870354
0.09,0.44,0.2743959755960539
0.09,0.45,0.27744248953237105
0.09,0.46,0.2805399667148041
0.09,0.47,0.28368467138347514
0.09,0.48,0.2868732048721767
0.09,0.49,0.290102470347244
0.09,0.5,0.293369641655961
0.1,0.0,0.5975635667353822
0.1,0.01,0.5439727824074237
0.1,0.02,0.4973490130705179
0.1,0.03,0.4568388456228973
0.1,0.04,0.4216884454699458
0.1,0.05,0.3912332150053379
0.1,0.06,0.3648883357310228
0.1,0.07,0.3421401162454067
0.1,0.08,0.3225380926401487
0.1,0.09,0.3056878398786852
0.1,0.1,0.29124445727095255
0.1,0.11,0.27890669158808373
0.1,0.12,0.26841165993480626
0.1,0.13,0.25953013262441865
0.1,0.14,0.25206233478085843
0.1,0.15,0.24583422460843937
0.1,0.16,0.24069420633942132
0.1,0.17,0.2365102367513936
0.1,0.18,0.2331672857159422
0.1,0.19,0.2305651133390993
0.1,0.2,0.22861632872136636
0.1,0.21,0.22724469805370512
0.1,0.22,0.22638367255132824
0.1,0.23,0.22597510950999158
0.1,0.24,0.22596816247476986
0.1,0.25,0.2263183190855359
0.1,0.26,0.22698656757147762
0.1,0.27,0.22793867508857515
0.1,0.28,0.22914456312010417
0.1,0.29,0.23057776699050722
0.1,0.3,0.2322149681830267
0.1,0.31,0.23403558961113313
0.1,0.32,0.23602144528529473
0.1,0.33,0.23815643695376676
0.1,0.34,0.24042629129303666
0.1,0.35,0.24281833209444365
0.1,0.36,0.24532128265192144
0.1,0.37,0.24792509421451547
0.1,0.38,0.250620796938166
0.1,0.39,0.2534003702649776
0.1,0.4,0.25625663008455135
0.1,0.41,0.2591831303996491
0.1,0.42,0.2621740775351999
0.1,0.43,0.2652242552022807
0.1,0.44,0.2683289589631842
0.1,0.45,0.2714839388452637
0.1,0.46,0.2746853490244646
0.1,0.47,0.2779297036482923
0.1,0.48,0.28121383799582
0.1,0.49,0.28453487428220015
0.1,0.5,0.2878901915095304
0.11,0.0,0.5786634316132053
0.11,0.01,0.5255045450571485
0.11,0.02,0.47937254108783806
0.11,0.03,0.43939704266103
0.11,0.04,0.4048099708945268
0.11,0.05,0.3749349230154581
0.11,0.06,0.34917743123046074
0.11,0.07,0.3270160351246071
0.11,0.08,0.30799412158700645
0.11,0.09,0.29171249572388763
0.11,0.1,0.27782264863219164
0.11,0.11,0.2660206866649366
0.11,0.12,0.2560418841506773
0.11,0.13,0.24765581878658544
0.11,0.14,0.2406620468416484
0.11,0.15,0.23488627420147715
0.11,0.16,0.23017697921639965
0.11,0.17,0.22640244418720726
0.11,0.18,0.22344815397184783
0.11,0.19,0.2212145224304816
0.11,0.2,0.21961491005991635
0.11,0.21,0.21857389903656493
0.11,0.22,0.2180257948528986
0.11,0.23,0.2179133266883821
0.11,0.24,0.21818652152199003
0.11,0.25,0.21880172971358425
0.11,0.26,0.2197207823194941
0.11,0.27,0.22091026274327874
0.11,0.28,0.222340877447662
0.11,0.29,0.2239869123687671
0.11,0.3,0.22582576338605048
0.11,0.31,0.2278375307219762
0.11,0.32,0.23000466848817952
0.11,0.33,0.23231168177471526
0.11,0.34,0.2347448647114001
0.11,0.35,0.2372920738304208
0.11,0.36,0.23994253184188274
0.11,0.37,0.24268665761237726
0.11,0.38,0.2455159187235447
0.11,0.39,0.2484227034943553
0.11,0.4,0.2514002097877137
0.11,0.41,0.25444234829812706
0.11,0.42,0.2575436583406795
0.11,0.43,0.2606992344395476
0.11,0.44,0.2639046622530088
0.11,0.45,0.2671559625767947
0.11,0.46,0.27044954234344165
0.11,0.47,0.2737821516861094
0.11,0.48,0.2771508462646962
0.11,0.49,0.2805529541630518
0.11,0.5,0.2839860467612956
0.12,0.0,0.561716451980301
0.12,0.01,0.5090257710569805
0.12,0.02,0.46341240357052016
0.12,0.03,0.4239900288414265
0.12,0.04,0.38997731633783167
0.12,0.05,0.3606870047980029
0.12,0.06,0.3355158647532142
0.12,0.07,0.31393548683908673
0.12,0.08,0.2954838566384713
0.12,0.09,0.2797576836628923
0.12,0.1,0.26640545239489505
0.12,0.11,0.2551211604706668
0.12,0.12,0.2456387052596886
0.12,0.13,0.23772687658043282
0.12,0.14,0.2311849107374661
0.12,0.15,0.2258385597228611
0.12,0.16,0.2215366292881136
0.12,0.17,0.2181479405169675
0.12,0.18,0.21555867130681927
0.12,0.19,0.21367003657414724
0.12,0.2,0.2123962688285197
0.12,0.21,0.2116628638290274
0.12,0.22,0.2114050591985807
0.12,0.23,0.21156651701103396
0.12,0.24,0.21209818439967942
0.12,0.25,0.21295730910544486
0.12,0.26,0.21410658955275422
0.12,0.27,0.215513441490766
0.12,0.28,0.21714936546066743
0.12,0.29,0.2189894013480801
0.12,0.3,0.22101165806215012
0.12,0.31,0.22319690796233232
0.12,0.32,0.2255282370455472
0.12,0.33,0.2279907431267452
0.12,0.34,0.23057127531166904
0.12,0.35,0.23325820898810304
0.12,0.36,0.2360412513666586
0.12,0.37,0.2389112732986351
0.12,0.38,0.24186016369997715
0.12,0.39,0.2448807034288325
0.12,0.4,0.24796645591045288
0.12,0.41,0.2511116721867823
0.12,0.42,0.2543112083974415
0.12,0.43,0.25756045398142646
0.12,0.44,0.26085526913113166
0.12,0.45,0.26419193023796217
0.12,0.46,0.2675670822466886
0.12,0.47,0.2709776969880744
0.12,0.48,0.2744210366898071
0.12,0.49,0.2778946219775427
0.12,0.5,0.2813962037736305
0.13,0.0,0.5465217378656305
0.13,0.01,0.49432701084063485
0.13,0.02,0.44925146403022315
0.13,0.03,0.41039382947300557
0.13,0.04,0.37696048393620757
0.13,0.05,0.3482542131134914
0.13,0.06,0.32366386679164955
0.13,0.07,0.30265485647768253
0.13,0.08,0.2847604622111252
0.13,0.09,0.26957391955034093
0.13,0.1,0.2567412559935897
0.13,0.11,0.24595484173657176
0.13,0.12,0.23694761479068974
0.13,0.13,0.22948793629388994
0.13,0.14,0.22337502891551037
0.13,0.15,0.21843494975979516
0.13,0.16,0.21451704903957816
0.13,0.17,0.21149086682499824
0.13,0.18,0.20924342212339647
0.13,0.19,0.20767685116295526
0.13,0.2,0.20670635480336183
0.13,0.21,0.20625841828584598
0.13,0.22,0.20626926990508984
0.13,0.23,0.20668354851675863
0.13,0.24,0.20745315300015918
0.13,0.25,0.20853624981717253
0.13,0.26,0.20989641761016123
0.13,0.27,0.2115019103445974
0.13,0.28,0.21332502282137622
0.13,0.29,0.2153415444632931
0.13,0.3,0.21753028913049272
0.13,0.31,0.2198726903554859
0.13,0.32,0.22235245282649987
0.13,0.33,0.2249552522064788
0.13,0.34,0.22766847647197544
0.13,0.35,0.23048100290900897
0.13,0.36,0.23338300572819776
0.13,0.37,0.23636578997442642
0.13,0.38,0.23942164802095953
0.13,0.39,0.24254373546685934
0.13,0.4,0.2457259637110937
0.13,0.41,0.24896290686679115
0.13,0.42,0.2522497210135392
0.13,0.43,0.25558207407210953
0.13,0.44,0.25895608483126
0.13,0.45,0.26236826986613915
0.13,0.46,0.2658154972673536
0.13,0.47,0.26929494625330386
0.13,0.48,0.27280407186971867
0.13,0.49,0.27634057409261875
0.13,0.5,0.2799023707470207
0.14,0.0,0.5329009618077576
0.14,0.01,0.4812226257951369
0.14,0.02,0.43669759190101826
0.14,0.03,0.3984106125789539
0.14,0.04,0.36555669350199843
0.14,0.05,0.3374295289557852
0.14,0.06,0.3134108407013454
0.14,0.07,0.29296058015239657
0.14,0.08,0.27560796577278573
0.14,0.09,0.2609433292890367
0.14,0.1,0.24861074061494653
0.14,0.11,0.23830137560798317
0.14,0.12,0.229747584951307
0.14,0.13,0.22271761769178694
0.14,0.14,0.21701094975133603
0.14,0.15,0.21245416615908297
0.14,0.16,0.20889734568981883
0.14,0.17,0.20621089779065532
0.14,0.18,0.2042828038450393
0.14,0.19,0.20301621767971864
0.14,0.2,0.2023273835152762
0.14,0.21,0.20214383308543818
0.14,0.22,0.2024028272392976
0.14,0.23,0.20305001086968194
0.14,0.24,0.2040382533918762
0.14,0.25,0.20532665017122498
0.14,0.26,0.20687966323095452
0.14,0.27,0.20866638224620523
0.14,0.28,0.21065988924348417
0.14,0.29,0.21283671258278805
0.14,0.3,0.21517635771509458
0.14,0.31,0.21766090389736212
0.14,0.32,0.22027465752929953
0.14,0.33,0.2230038540704879
0.14,0.34,0.22583640162235427
0.14,0.35,0.22876166023566674
0.14,0.36,0.23177025184815844
0.14,0.37,0.23485389648473315
0.14,0.38,0.2380052709791457
0.14,0.39,0.24121788701427166
0.14,0.4,0.2444859857398343
0.14,0.41,0.24780444662213064
0.14,0.42,0.25116870851900924
0.14,0.43,0.2545747012630775
0.14,0.44,0.25801878628378305
0.14,0.45,0.2614977050106345
0.14,0.46,0.26500853398059426
0.14,0.47,0.26854864572705406
0.14,0.48,0.2721156746596427
0.14,0.49,0.2757074872567177
0.14,0.5,0.2793221559885587
0.15,0.0,0.5206957543025095
0.15,0.01,0.46954803828407676
0.15,0.02,0.42558076562827013
0.15,0.03,0.38786564438411025
0.15,0.04,0.35558719064322925
0.15,0.05,0.32803082344637435
0.15,0.06,0.30457188038704697
0.15,0.07,0.28466552130272144
0.15,0.08,0.26783749631453013
0.15,0.09,0.2536757536412826
0.15,0.1,0.24182285703591608
0.15,0.11,0.23196917560587346
0.15,0.12,0.2238468021162726
0.15,0.13,0.21722415064531334
0.15,0.14,0.21190118105864794
0.15,0.15,0.207705196205124
0.15,0.16,0.20448715780898255
0.15,0.17,0.20211846844322115
0.15,0.18,0.20048816938981617
0.15,0.19,0.1995005073166347
0.15,0.2,0.19907282625958012
0.15,0.21,0.1991337451714817
0.15,0.22,0.19962158511481923
0.15,0.23,0.20048301390645937
0.15,0.24,0.2016718795802638
0.15,0.25,0.2031482073600328
0.15,0.26,0.20487733789772716
0.15,0.27,0.206829187315802
0.15,0.28,0.20897761209693108
0.15,0.29,0.21129986409801682
0.15,0.3,0.2137761229430212
0.15,0.31,0.21638909478941643
0.15,0.32,0.21912366798647492
0.15,0.33,0.2219666174712964
0.15,0.34,0.2249063509011795
0.15,0.35,0.22793269051850437
0.15,0.36,0.2310366856052075
0.15,0.37,0.23421045112515781
0.15,0.38,0.23744702878966356
0.15,0.39,0.24074026732769216
0.15,0.4,0.2440847192103961
0.15,0.41,0.24747555147996697
0.15,0.42,0.2509084686751196
0.15,0.43,0.25437964613785224
0.15,0.44,0.25788567223568915
0.15,0.45,0.26142349824653954
0.15,0.46,0.2649903948349364
0.15,0.47,0.26858391420332395
0.15,0.48,0.2722018571341631
0.15,0.49,0.2758422442512893
0.15,0.5,0.2795032909250577
0.16,0.0,0.5097653946185425
0.16,0.01,0.4591572881391686
0.16,0.02,0.4157504945811001
0.16,0.03,0.37860457721803054
0.16,0.04,0.3468944020631093
0.16,0.05,0.31989788274308883
0.16,0.06,0.29698466777975124
0.16,0.07,0.2776057443639707
0.16,0.08,0.26128393840055497
0.16,0.09,0.24760528731535353
0.16,0.1,0.23621125476363378
0.16,0.11,0.22679174809970032
0.16,0.12,0.21907889208352177
0.16,0.13,0.21284150670974006
0.16,0.14,0.20788023354262913
0.16,0.15,0.2040232534565036
0.16,0.16,0.20112253894796556
0.16,0.17,0.19905058585471677
0.16,0.18,0.1976975720241131
0.16,0.19,0.19696889389041045
0.16,0.2,0.19678303575819042
0.16,0.21,0.1970697306209265
0.16,0.22,0.1977683753915354
0.16,0.23,0.19882666735720372
0.16,0.24,0.20019943240525395
0.16,0.25,0.20184761904428103
0.16,0.26,0.20373743543452838
0.16,0.27,0.2058396095316713
0.16,0.28,0.20812875504067946
0.16,0.29,0.21058282818241897
0.16,0.3,0.21318266231237737
0.16,0.31,0.21591156921908033
0.16,0.32,0.21875499749180824
0.16,0.33,0.2217002397058474
0.16,0.34,0.2247361813508534
0.16,0.35,0.22785308544496172
0.16,0.36,0.2310424076535054
0.16,0.37,0.23429663748437823
0.16,0.38,0.23760916177823216
0.16,0.39,0.2409741472651204
0.16,0.4,0.2443864394325576
0.16,0.41,0.24784147535437645
0.16,0.42,0.2513352084749489
0.16,0.43,0.2548640436377622
0.16,0.44,0.25842478089831195
0.16,0.45,0.262014566875127
0.16,0.46,0.26563085257490465
0.16,0.47,0.2692713567828887
0.16,0.48,0.2729340342417568
0.16,0.49,0.2766170479548298
0.16,0.5,0.28031874504528365
0.17,0.0,0.49998476500446326
0.17,0.01,0.44992086422990996
0.17,0.02,0.4070735287332134
0.17,0.03,0.37049103883372614
0.17,0.04,0.3393394067970348
0.17,0.05,0.31288976417343106
0.17,0.06,0.2905067174637068
0.17,0.07,0.27163765201203854
0.17,0.08,0.25580296658219337
0.17,0.09,0.24258721542754216
0.17,0.1,0.23163112565524396
0.17,0.11,0.22262444833651693
0.17,0.12,0.21529959382579947
0.17,0.13,0.20942599590369254
0.17,0.14,0.20480514584484294
0.17,0.15,0.2012662361785576
0.17,0.16,0.19866235442581928
0.17,0.17,0.19686716906446414
0.17,0.18,0.19577205299976308
0.17,0.19,0.1952835935453253
0.17,0.2,0.19532144205067448
0.17,0.21,0.19581646060943164
0.17,0.22,0.19670912756581557
0.17,0.23,0.19794816767777473
0.17,0.24,0.1994893767051906
0.17,0.25,0.20129461381758817
0.17,0.26,0.2033309385297295
0.17,0.27,0.2055698718665941
0.17,0.28,0.20798676413632605
0.17,0.29,0.21056025406471424
0.17,0.3,0.21327180613737118
0.17,0.31,0.21610531482894058
0.17,0.32,0.21904676599666528
0.17,0.33,0.22208394710283869
0.17,0.34,0.2252061991305587
0.17,0.35,0.22840420409192191
0.17,0.36,0.23166980291775932
0.17,0.37,0.23499583928177373
0.17,0.38,0.23837602556616058
0.17,0.39,0.24180482773529388
0.17,0.4,0.24527736636192288
0.17,0.41,0.24878933145800536
0.17,0.42,0.2523369091098081
0.17,0.43,0.25591671821289025
0.17,0.44,0.2595257558545655
0.17,0.45,0.2631613501058555
0.17,0.46,0.26682111916736007
0.17,0.47,0.2705029359686278
0.17,0.48,0.27420489745258275
0.17,0.49,0.2779252978888219
0.17,0.5,0.2816626056550992
0.18,0.0,0.4912425397816228
0.18,0.01,0.4417237826934698
0.18,0.02,0.3994318275561773
0.18,0.03,0.36340449420323157
0.18,0.04,0.33279969381108854
0.18,0.05,0.30688245312440204
0.18,0.06,0.2850129368448317
0.18,0.07,0.26663545300009606
0.18,0.08,0.25126842559727264
0.18,0.09,0.23849531096898247
0.18,0.1,0.22795642368000227
0.18,0.11,0.21934162757089531
0.18,0.12,0.2123838390377108
0.18,0.13,0.20685328364210206
0.18,0.14,0.2025524437035404
0.18,0.15,0.19931163340823152
0.18,0.16,0.196985138784112
0.18,0.17,0.19544786219563184
0.18,0.18,0.19459241437999814
0.18,0.19,0.19432660110296168
0.18,0.2,0.1945712559466954
0.18,0.21,0.19525837531129542
0.18,0.22,0.1963295162328791
0.18,0.23,0.19773442196638077
0.18,0.24,0.19942984436477362
0.18,0.25,0.20137853585784504
0.18,0.26,0.2035483872682411
0.18,0.27,0.205911690794793
0.18,0.28,0.20844451025111535
0.18,0.29,0.21112614308792915
0.18,0.3,0.21393866087281424
0.18,0.31,0.21686651677629426
0.18,0.32,0.2198962102445008
0.18,0.33,0.2230160004521218
0.18,0.34,0.22621566134976295
0.18,0.35,0.22948627217049944
0.18,0.36,0.23282003816259408
0.18,0.37,0.2362101370884257
0.18,0.38,0.23965058769087508
0.18,0.39,0.24313613689308028
0.18,0.4,0.24666216297906454
0.18,0.41,0.250224592413051
0.18,0.42,0.2538198283045479
0.18,0.43,0.25744468882339927
0.18,0.44,0.2610963541215957
0.18,0.45,0.2647723205333218
0.18,0.46,0.26847036100711436
0.18,0.47,0.27218849087896557
0.18,0.48,0.27592493822683534
0.18,0.49,0.27967811815887167
0.18,0.5,0.28344661048265835
0.19,0.0,0.4834395837676905
0.19,0.01,0.434463885992761
0.19,0.02,0.392720761817912
0.19,0.03,0.35723835279862143
0.19,0.04,0.3271671780748402
0.19,0.05,0.30176679169840925
0.19,0.06,0.28039347156953853
0.19,0.07,0.26248892881290975
0.19,0.08,0.24757002293240876
0.19,0.09,0.23521945806197994
0.19,0.1,0.22507742369195835
0.19,0.11,0.21683413214546554
0.19,0.12,0.2102231962284915
0.19,0.13,0.2050157844127451
0.19,0.14,0.20101548761691457
0.19,0.15,0.19805383081169786
0.19,0.16,0.19598636383255924
0.19,0.17,0.19468926845668005
0.19,0.18,0.19405642253261177
0.19,0.19,0.19399686634975766
0.19,0.2,0.19443262117985718
0.19,0.21,0.19529681476615438
0.19,0.22,0.19653207329521444
0.19,0.23,0.19808914393416635
0.19,0.24,0.19992571627021238
0.19,0.25,0.20200541490234594
0.19,0.26,0.20429693898644
0.19,0.27,0.2067733277223671
0.19,0.28,0.20941133360683345
0.19,0.29,0.21219088777800876
0.19,0.3,0.21509464397268782
0.19,0.31,0.21810758953106632
0.19,0.32,0.22121671354634978
0.19,0.33,0.22441072369390888
0.19,0.34,0.22767980451373176
0.19,0.35,0.2310154109848482
0.19,0.36,0.23441009214343383
0.19,0.37,0.23785734027748326
0.19,0.38,0.24135146189813053
0.19,0.39,0.24488746725667188
0.19,0.4,0.24846097566096934
0.19,0.41,0.252068134257261
0.19,0.42,0.25570554829395786
0.19,0.43,0.25937022118183317
0.19,0.44,0.2630595029179068
0.19,0.45,0.26677104565499093
0.19,0.46,0.2705027653810327
0.19,0.47,0.2742528088269583
0.19,0.48,0.27801952485287146
0.19,0.49,0.2818014396737454
0.19,0.5,0.2855972353801885
0.2,0.0,0.4764875370527251
0.2,0.01,0.42805033929223973
0.2,0.02,0.38684752407448353
0.2,0.03,0.35189829627119934
0.2,0.04,0.32234644897380643
0.2,0.05,0.2974466517888419
0.2,0.06,0.2765518074833906
0.2,0.07,0.259101468926897
0.2,0.08,0.24461130191531363
0.2,0.09,0.23266356745086078
0.2,0.1,0.22289858385409095
0.2,0.11,0.21500711729539862
0.2,0.12,0.20872364022078635
0.2,0.13,0.20382039111480355
0.2,0.14,0.20010216597232108
0.2,0.15,0.19740177134248418
0.2,0.16,0.19557607035059044
0.2,0.17,0.1945025561719393
0.2,0.18,0.19407639154563638
0.2,0.19,0.19420785766765464
0.2,0.2,0.1948201608631412
0.2,0.21,0.19584755055729575
0.2,0.22,0.197233707059992
0.2,0.23,0.19893036242695084
0.2,0.24,0.20089612208098923
0.2,0.25,0.20309545892745087
0.2,0.26,0.20549785536149265
0.2,0.27,0.2080770718434098
0.2,0.28,0.21081052362636143
0.2,0.29,0.21367874978161322
0.2,0.3,0.21666496090728082
0.2,0.31,0.21975465385722853
0.2,0.32,0.22293528351724426
0.2,0.33,0.22619598311501668
0.2,0.34,0.22952732580627067
0.2,0.35,0.23292112135706156
0.2,0.36,0.2363702426647904
0.2,0.37,0.23986847764869176
0.2,0.38,0.24341040271279313
0.2,0.39,0.24699127455686976
0.2,0.4,0.25060693759793
0.2,0.41,0.254253744678623
0.2,0.42,0.25792848909036153
0.2,0.43,0.261628346237138
0.2,0.44,0.2653508235189082
0.2,0.45,0.26909371722782877
0.2,0.46,0.272855075432376
0.2,0.47,0.27663316597839965
0.2,0.48,0.28042644886670215
0.2,0.49,0.28423355237737197
0.2,0.5,0.2880532524048829
0.21,0.0,0.4703075654448851
0.21,0.01,0.42240230277023033
0.21,0.02,0.3817297256342643
0.21,0.03,0.34730080332665103
0.21,0.04,0.31825322674180456
0.21,0.05,0.2938373270112319
0.21,0.06,0.2734031022072553
0.21,0.07,0.256388346296362
0.21,0.08,0.24230786541766308
0.21,0.09,0.2307437527019436
0.21,0.1,0.22133667853309025
0.21,0.11,0.21377814080701052
0.21,0.12,0.20780361047773077
0.21,0.13,0.20318650176846942
0.21,0.14,0.19973289364387214
0.21,0.15,0.19727692901306243
0.21,0.16,0.1956768200945515
0.21,0.17,0.19481139186152663
0.21,0.18,0.19457709999625816
0.21,0.19,0.1948854648940632
0.21,0.2,0.19566086863648613
0.21,0.21,0.19683866724815635
0.21,0.22,0.19836357578171152
0.21,0.23,0.2001882887188995
0.21,0.24,0.20227230275896638
0.21,0.25,0.20458091324891414
0.21,0.26,0.20708435928160296
0.21,0.27,0.20975709585292038
0.21,0.28,0.21257717444664678
0.21,0.29,0.21552571603122428
0.21,0.3,0.21858646273658947
0.21,0.31,0.2217453964634952
0.21,0.32,0.22499041439418388
0.21,0.33,0.22831105285257342
0.21,0.34,0.23169825223301388
0.21,0.35,0.23514415680560102
0.21,0.36,0.2386419441368914
0.21,0.37,0.24218567965905385
0.21,0.38,0.2457701925969474
0.21,0.39,0.24939097003798996
0.21,0.4,0.2530440664185015
0.21,0.41,0.25672602611509837
0.21,0.42,0.26043381718157577
0.21,0.43,0.2641647745699402
0.21,0.44,0.2679165514268964
0.21,0.45,0.2716870772710427
0.21,0.46,0.275474522037176
0.21,0.47,0.27927726512745754
0.21,0.48,0.2830938687390098
0.21,0.49,0.28692305484741737
0.21,0.5,0.29076368531867003
0.22,0.0,0.46482925797599733
0.22,0.01,0.4174477604630818
0.22,0.02,0.3772941596792534
0.22,0.03,0.3433718504579494
0.22,0.04,0.31481300444687044
0.22,0.05,0.29086411980091376
0.22,0.06,0.2708727213371825
0.22,0.07,0.25427520669963277
0.22,0.08,0.24058582237652576
0.22,0.09,0.22938673785637065
0.22,0.1,0.22031917091969597
0.22,0.11,0.21307550428508557
0.22,0.12,0.20739232451309075
0.22,0.13,0.2030443083615759
0.22,0.14,0.19983887935587363
0.22,0.15,0.19761155763697735
0.22,0.16,0.1962219285618446
0.22,0.17,0.19555015945602727
0.22,0.18,0.19549399883651525
0.22,0.19,0.19596619789991038
0.22,0.2,0.19689229976977193
0.22,0.21,0.19820874766542754
0.22,0.22,0.19986126861504666
0.22,0.23,0.20180349447114151
0.22,0.24,0.2039957867270954
0.22,0.25,0.20640423594482282
0.22,0.26,0.20899981047822222
0.22,0.27,0.21175763262475017
0.22,0.28,0.21465636338017452
0.22,0.29,0.21767767963849952
0.22,0.3,0.22080583000306442
0.22,0.31,0.22402725739004986
0.22,0.32,0.22733027834579128
0.22,0.33,0.23070481049657843
0.22,0.34,0.23414214083398233
0.22,0.35,0.2376347286376014
0.22,0.36,0.24117603777516158
0.22,0.37,0.2447603939191516
0.22,0.38,0.24838286289907405
0.22,0.39,0.2520391469859759
0.22,0.4,0.255725496396037
0.22,0.41,0.25943863371549486
0.22,0.42,0.263175689301162
0.22,0.43,0.26693414600877907
0.22,0.44,0.2707117918536095
0.22,0.45,0.2745066794209925
0.22,0.46,0.2783170910249787
0.22,0.47,0.2821415087657351
0.22,0.48,0.28597858876541676
0.22,0.49,0.28982713897130635
0.22,0.5,0.29368610000730716
0.23,0.0,0.4599896547450347
0.23,0.01,0.41312248808043256
0.23,0.02,0.37347571205168084
0.23,0.03,0.34004576902599304
0.23,0.04,0.3119598549238727
0.23,0.05,0.2884611019055452
0.23,0.06,0.2688949562757378
0.23,0.07,0.2526967476891666
0.23,0.08,0.23938043158459313
0.23,0.09,0.2285284696744463
0.23,0.1,0.21978279719554206
0.23,0.11,0.2128368125366555
0.23,0.12,0.2074283155928409
0.23,0.13,0.20333331576424554
0.23,0.14,0.20036062849455782
0.23,0.15,0.19834718000988488
0.23,0.16,0.19715394280523418
0.23,0.17,0.19666242880638152
0.23,0.18,0.1967716724682827
0.23,0.19,0.19739564191683473
0.23,0.2,0.19846102225828047
0.23,0.21,0.19990532111962284
0.23,0.22,0.20167525217012555
0.23,0.23,0.20372535769596928
0.23,0.24,0.2060168361928246
0.23,0.25,0.20851654537558398
0.23,0.26,0.21119615497747854
0.23,0.27,0.2140314272365877
0.23,0.28,0.2170016060719559
0.23,0.29,0.2200888986664481
0.23,0.3,0.22327803553461847
0.23,0.31,0.22655589719756455
0.23,0.32,0.22991119734850263
0.23,0.33,0.23333421390627007
0.23,0.34,0.2368165606502829
0.23,0.35,0.24035099323800435
0.23,0.36,0.24393124435016592
0.23,0.37,0.2475518835124375
0.23,0.38,0.25120819782488235
0.23,0.39,0.2548960904097558
0.23,0.4,0.2586119938791492
0.23,0.41,0.26235279653971205
0.23,0.42,0.26611577940347864
0.23,0.43,0.2698985623713287
0.23,0.44,0.27369905820710316
0.23,0.45,0.27751543313291155
0.23,0.46,0.28134607305571835
0.23,0.47,0.28518955458697154
0.23,0.48,0.28904462014517057
0.23,0.49,0.2929101565395159
0.23,0.5,0.29678517652424624
0.24,0.0,0.4557323901028827
0.24,0.01,0.4093691439513558
0.24,0.02,0.37021640295003744
0.24,0.03,0.3372642409509573
0.24,0.04,0.30963538387908973
0.24,0.05,0.28657002841373275
0.24,0.06,0.26741190271695975
0.24,0.07,0.2515955650249135
0.24,0.08,0.2386349194728995
0.24,0.09,0.22811291003719814
0.24,0.1,0.21967233666131536
0.24,0.11,0.21300772435057236
0.24,0.12,0.20785816689468636
0.24,0.13,0.2040010617939229
0.24,0.14,0.20124665139991
0.24,0.15,0.1994332865481574
0.24,0.16,0.19842333234313325
0.24,0.17,0.19809964060425764
0.24,0.18,0.1983625192358521
0.24,0.19,0.19912713499902523
0.24,0.2,0.20032129249752578
0.24,0.21,0.2018835383952066
0.24,0.22,0.20376154579058617
0.24,0.23,0.2059107391771616
0.24,0.24,0.2082931254576332
0.24,0.25,0.21087630103249363
0.24,0.26,0.21363260905009962
0.24,0.27,0.21653842450497487
0.24,0.28,0.21957354803302334
0.24,0.29,0.22272069201197237
0.24,0.3,0.22596504497084138
0.24,0.31,0.22929390238201697
0.24,0.32,0.2326963536908733
0.24,0.33,0.2361630169658571
0.24,0.34,0.2396858138588466
0.24,0.35,0.24325777868064116
0.24,0.36,0.2468728963458206
0.24,0.37,0.2505259647480975
0.24,0.38,0.2542124778120326
0.24,0.39,0.2579285260473331
0.24,0.4,0.2616707119233081
0.24,0.41,0.26543607779668865
0.24,0.42,0.2692220444773583
0.24,0.43,0.2730263588133523
0.24,0.44,0.2768470489271345
0.24,0.45,0.28068238594675216
0.24,0.46,0.2845308512540582
0.24,0.47,0.2883911084229086
0.24,0.48,0.29226197914743157
0.24,0.49,0.2961424225678141
0.24,0.5,0.3000315174916622
0.25,0.0,0.4520069377598579
0.25,0.01,0.4061364688618939
0.25,0.02,0.3674645444194127
0.25,0.03,0.3349754169762185
0.25,0.04,0.3077878121669233
0.25,0.05,0.28513938732931043
0.25,0.06,0.26637248078482145
0.25,0.07,0.2509211465719938
0.25,0.08,0.2382994508483346
0.25,0.09,0.22809098645728287
0.25,0.1,0.21993954478424696
0.25,0.11,0.21354087065929897
0.25,0.12,0.20863541716825257
0.25,0.13,0.20500201256201767
0.25,0.14,0.20245235039288115
0.25,0.15,0.20082621580241147
0.25,0.16,0.19998736478493162
0.25,0.17,0.1998199785742677
0.25,0.18,0.2002256214806848
0.25,0.19,0.20112063708828137
0.25,0.2,0.20243392437024876
0.25,0.21,0.20410504174661837
0.25,0.22,0.2060825932324586
0.25,0.23,0.20832285650304128
0.25,0.24,0.21078861788321251
0.25,0.25,0.21344818393309462
0.25,0.26,0.21627454345787314
0.25,0.27,0.21924465743872595
0.25,0.28,0.2223388575979593
0.25,0.29,0.22554033711264942
0.25,0.3,0.2288347194182274
0.25,0.31,0.23220969313707227
0.25,0.32,0.23565470296624572
0.25,0.33,0.23916068789942999
0.25,0.34,0.24271985947429478
0.25,0.35,0.24632551385802753
0.25,0.36,0.24997187253747
0.25,0.37,0.25365394718991396
0.25,0.38,0.25736742499689275
0.25,0.39,0.26110857124432146
0.25,0.4,0.26487414654373725
0.25,0.41,0.2686613364246331
0.25,0.42,0.2724676913985289
0.25,0.43,0.27629107589136487
0.25,0.44,0.2801296246904663
0.25,0.45,0.283981705762889
0.25,0.46,0.28784588847949755
0.25,0.47,0.2917209164288223
0.25,0.48,0.29560568413094385
0.25,0.49,0.29949921706806754
0.25,0.5,0.30340065453818643
0.26,0.0,0.4487679458387269
0.26,0.01,0.4033785820269571
0.26,0.02,0.36517400005933665
0.26,0.03,0.3331331430755957
0.26,0.04,0.3063711719327132
0.26,0.05,0.2841235684929177
0.26,0.06,0.26573157972775285
0.26,0.07,0.2506289956677179
0.26,0.08,0.238330233702647
0.26,0.09,0.22841968094359183
0.26,0.1,0.2205422285587446
0.26,0.11,0.21439491865283333
0.26,0.12,0.20971961567248
0.26,0.13,0.20629661011878597
0.26,0.14,0.2039390618302793
0.26,0.15,0.2024881924508629
0.26,0.16,0.20180914112654613
0.26,0.17,0.20178740328130343
0.26,0.18,0.20232577892725362
0.26,0.19,0.2033417639137203
0.26,0.2,0.2047653244754186
0.26,0.21,0.20653700216317317
0.26,0.22,0.2086063025733542
0.26,0.23,0.21093032714013188
0.26,0.24,0.21347261257088707
0.26,0.25,0.21620214727739484
0.26,0.26,0.21909253839533974
0.26,0.27,0.22212130671962582
0.26,0.28,0.2252692901495168
0.26,0.29,0.22852013907747096
0.26,0.3,0.23185988961180942
0.26,0.31,0.23527660263870695
0.26,0.32,0.23876005854401258
0.26,0.33,0.24230149896783335
0.26,0.34,0.24589340828905806
0.26,0.35,0.24952932866399483
0.26,0.36,0.2532037034005432
0.26,0.37,0.25691174426101787
0.26,0.38,0.26064931897404786
0.26,0.39,0.2644128558172524
0.26,0.4,0.2681992626235064
0.26,0.41,0.27200585797820825
0.26,0.42,0.27583031272471864
0.26,0.43,0.2796706001900547
0.26,0.44,0.28352495379148185
0.26,0.45,0.28739183089408005
0.26,0.46,0.2912698819657911
0.26,0.47,0.2951579242250715
0.26,0.48,0.29905491910145526
0.26,0.49,0.3029599529347864
0.26,0.5,0.30687222042772194
0.27,0.0,0.4459746512086954
0.27,0.01,0.40105436180510956
0.27,0.02,0.3633035348026564
0.27,0.03,0.3316962820816284
0.27,0.04,0.30534460291047133
0.27,0.05,0.28348213734550165
0.27,0.06,0.265449311871894
0.27,0.07,0.25067986787778695
0.27,0.08,0.23868874124532227
0.27,0.09,0.22906123962514302
0.27,0.1,0.22144344586406411
0.27,0.11,0.21553376283556663
0.27,0.12,0.21107550671916858
0.27,0.13,0.20785045209666345
0.27,0.14,0.20567323229311035
0.27,0.15,0.2043865013186825
0.27,0.16,0.20385676873766087
0.27,0.17,0.20397082508427355
0.27,0.18,0.20463268247485053
0.27,0.19,0.2057609623773943
0.27,0.2,0.20728666975848192
0.27,0.21,0.20915129980030003
0.27,0.22,0.2113052299164429
0.27,0.23,0.21370635580620415
0.27,0.24,0.21631893573312588
0.27,0.25,0.21911261208807584
0.27,0.26,0.2220615836168346
0.27,0.27,0.22514390548873486
0.27,0.28,0.22834089769666246
0.27,0.29,0.2316366451542963
0.27,0.3,0.23501757533948725
0.27,0.31,0.23847210146775846
0.27,0.32,0.24199032100923995
0.27,0.33,0.24556376092492632
0.27,0.34,0.24918516232937357
0.27,0.35,0.2528482984185477
0.27,0.36,0.2565478204616031
0.27,0.37,0.26027912746857895
0.27,0.38,0.26403825583387236
0.27,0.39,0.2678217858365191
0.27,0.4,0.27162676236885674
0.27,0.41,0.2754506276788703
0.27,0.42,0.27929116426021844
0.27,0.43,0.2831464463176855
0.27,0.44,0.28701479848316175
0.27,0.45,0.290894760665484
0.27,0.46,0.2947850580927324
0.27,0.47,0.29868457575307933
0.27,0.48,0.30259233656441886
0.27,0.49,0.3065074827074815
0.27,0.5,0.31042925964508017
0.28,0.0,0.4435903636273336
0.28,0.01,0.39912690101534865
0.28,0.02,0.3618162439384478
0.28,0.03,0.3306281190102591
0.28,0.04,0.30467173664874714
0.28,0.05,0.2831792006070652
0.28,0.06,0.26549036221510575
0.28,0.07,0.2510391068467579
0.28,0.08,0.23934103620767394
0.28,0.09,0.22998248754717926
0.28,0.1,0.22261081262403457
0.28,0.11,0.21692582625216741
0.28,0.12,0.21267232650053164
0.28,0.13,0.20963358551337263
0.28,0.14,0.20762571058532311
0.28,0.15,0.20649277864808402
0.28,0.16,0.20610265284487655
0.28,0.17,0.20634339665090962
0.28,0.18,0.2071202084504438
0.28,0.19,0.208352807150095
0.28,0.2,0.2099732069637908
0.28,0.21,0.21192382672075682
0.28,0.22,0.2141558857801615
0.28,0.23,0.21662804480408684
0.28,0.24,0.21930525521061428
0.28,0.25,0.22215778610047926
0.28,0.26,0.22516040184580577
0.28,0.27,0.22829166738384735
0.28,0.28,0.23153336161640026
0.28,0.29,0.23486998222415575
0.28,0.3,0.2382883277127776
0.28,0.31,0.24177714466044434
0.28,0.32,0.2453268299787167
0.28,0.33,0.24892917957007027
0.28,0.34,0.25257717610264047
0.28,0.35,0.25626480975811
0.28,0.36,0.25998692677090557
0.28,0.37,0.2637391013910743
0.28,0.38,0.26751752759123976
0.28,0.39,0.2713189274187763
0.28,0.4,0.2751404733840727
0.28,0.41,0.2789797226884068
0.28,0.42,0.2828345614424451
0.28,0.43,0.28670315731885154
0.28,0.44,0.2905839193285551
0.28,0.45,0.2944754636171962
0.28,0.46,0.2983765843523206
0.28,0.47,0.3022862289182472
0.28,0.48,0.306203476758596
0.28,0.49,0.3101275213099564
0.28,0.5,0.31405765455720397
0.29,0.0,0.44158201129480723
0.29,0.01,0.39756302785395814
0.29,0.02,0.36067905176018045
0.29,0.03,0.32989583984200166
0.29,0.04,0.30432015780539645
0.29,0.05,0.28318285239981256
0.29,0.06,0.26582342159224115
0.29,0.07,0.2516760665921585
0.29,0.08,0.24025718420778952
0.29,0.09,0.23115423489375317
0.29,0.1,0.2240159035144706
0.29,0.11,0.21854345714775103
0.29,0.12,0.21448319701484875
0.29,0.13,0.21161989912737283
0.29,0.14,0.20977113954357576
0.29,0.15,0.20878240425694186
0.29,0.16,0.2085228898141483
0.29,0.17,0.20888190803001172
0.29,0.18,0.20976581603820182
0.29,0.19,0.21109540093719198
0.29,0.2,0.21280365613691254
0.29,0.21,0.2148338939636137
0.29,0.22,0.21713814600236298
0.29,0.23,0.2196758089753032
0.29,0.24,0.22241249964236906
0.29,0.25,0.22531908727502767
0.29,0.26,0.228370876719727
0.29,0.27,0.23154691897636331
0.29,0.28,0.23482942961571887
0.29,0.29,0.23820329829889905
0.29,0.3,0.241655675191696
0.29,0.31,0.24517562223589912
0.29,0.32,0.24875381909306565
0.29,0.33,0.25238231515550763
0.29,0.34,0.2560543203615122
0.29,0.35,0.2597640286902476
0.29,0.36,0.2635064691756258
0.29,0.37,0.2672773800931295
0.29,0.38,0.2710731026614299
0.29,0.39,0.27489049118065134
0.29,0.4,0.2787268370178313
0.29,0.41,0.28257980426154106
0.29,0.42,0.2864473752137872
0.29,0.43,0.2903278041784138
0.29,0.44,0.294219578249933
0.29,0.45,0.2981213840123704
0.29,0.46,0.3020320792305151
0.29,0.47,0.3059506687611548
0.29,0.48,0.30987628403385814
0.29,0.49,0.31380816555336205
0.29,0.5,0.31774564796174803
0.3,0.0,0.4399197403951928
0.3,0.01,0.39633288444114534
0.3,0.02,0.3598622713193191
0.3,0.03,0.3294700746912709
0.3,0.04,0.30426093290092365
0.3,0.05,0.283464690674736
0.3,0.06,0.2664206927557984
0.3,0.07,0.2525636090907578
0.3,0.08,0.24141074455145103
0.3,0.09,0.23255076256295226
0.3,0.1,0.22563373372137654
0.3,0.11,0.22036240816923056
0.3,0.12,0.21648460382817475
0.3,0.13,0.2137866007418461
0.3,0.14,0.2120874337392291
0.3,0.15,0.2112339803782133
0.3,0.16,0.21109674776095166
0.3,0.17,0.2115662695697489
0.3,0.18,0.21255003295725558
0.3,0.19,0.21396986329051956
0.3,0.2,0.21575970287743368
0.3,0.21,0.21786372748503663
0.3,0.22,0.22023475156385486
0.3,0.23,0.22283287955560588
0.3,0.24,0.2256243664630601
0.3,0.25,0.22858065601211008
0.3,0.26,0.23167756926914973
0.3,0.27,0.23489462053621865
0.3,0.28,0.2382144407829953
0.3,0.29,0.241622291841864
0.3,0.3,0.24510565714257734
0.3,0.31,0.24865389694665335
0.3,0.32,0.2522579579052036
0.3,0.33,0.25591012834984056
0.3,0.34,0.25960383207278903
0.3,0.35,0.26333345449313866
0.3,0.36,0.2670941960710536
0.3,0.37,0.2708819486466038
0.3,0.38,0.27469319106717316
0.3,0.39,0.2785249010464684
0.3,0.4,0.28237448068561444
0.3,0.41,0.28623969349686323
0.3,0.42,0.29011861111515225
0.3,0.43,0.29400956817240026
0.3,0.44,0.2979111240527243
0.3,0.45,0.3018220304510692
0.3,0.46,0.3057412038292769
0.3,0.47,0.30966770200763144
0.3,0.48,0.31360070425081155
0.3,0.49,0.31753949430868295
0.3,0.5,0.321483445957587
0.31,0.0,0.4385765620703752
0.31,0.01,0.3954095559569859
0.31,0.02,0.35933921775791955
0.31,0.03,0.32932449735659536
0.31,0.04,0.30446819805188774
0.31,0.05,0.283999395005654
0.31,0.06,0.2672574599956896
0.31,0.07,0.25367766736048414
0.31,0.08,0.24277832827442408
0.31,0.09,0.23414937652572038
0.31,0.1,0.22744231083104702
0.31,0.11,0.22236138686411566
0.31,0.12,0.21865594612848033
0.31,0.13,0.21611376763830792
0.31,0.14,0.21455533100228696
0.31,0.15,0.2138288848815484
0.31,0.16,0.2138062219832266
0.31,0.17,0.21437906999154632
0.31,0.18,0.21545601653131452
0.31,0.19,0.2169598949623434
0.31,0.2,0.2188255662077768
0.31,0.21,0.22099803972169035
0.31,0.22,0.22343088398204475
0.31,0.23,0.2260848834964558
0.31,0.24,0.22892690521722064
0.31,0.25,0.23192894249600332
0.31,0.26,0.23506730930461422
0.31,0.27,0.2383219614550725
0.31,0.28,0.24167592502399782
0.31,0.29,0.24511481517931874
0.31,0.3,0.24862643117612346
0.31,0.31,0.25220041548512434
0.31,0.32,0.25582796688961845
0.31,0.33,0.259501598978524
0.31,0.34,0.2632149368129924
0.31,0.35,0.2669625456866873
0.31,0.36,0.2707397868652753
0.31,0.37,0.27454269600527403
0.31,0.38,0.2783678806388744
0.31,0.39,0.282212433689244
0.31,0.4,0.2860738604668906
0.31,0.41,0.28995001700620193
0.31,0.42,0.2938390579444562
0.31,0.43,0.2977393924337373
0.31,0.44,0.301649646818028
0.31,0.45,0.3055686330106852
0.31,0.46,0.3094953216777514
0.31,0.47,0.3134288194753769
0.31,0.48,0.3173683497094341
0.31,0.49,0.32131323588591815
0.31,0.5,0.32526288770505135
0.32,0.0,0.4375280410504694
0.32,0.01,0.39476874416025537
0.32,0.02,0.3590858685869975
0.32,0.03,0.32943547419941327
0.32,0.04,0.30491879822475065
0.32,0.05,0.28476435789882737
0.32,0.06,0.2683117140718138
0.32,0.07,0.25499686545719225
0.32,0.08,0.24433921451228463
0.32,0.09,0.23593002174382433
0.32,0.1,0.22942224733986188
0.32,0.11,0.2245216676996975
0.32,0.12,0.22097914905291144
0.32,0.13,0.21858395990025617
0.32,0.14,0.21715800732858867
0.32,0.15,0.21655088825947316
0.32,0.16,0.21663565443964133
0.32,0.17,0.21730519870020132
0.32,0.18,0.21846917910560754
0.32,0.19,0.2200514066472506
0.32,0.2,0.22198763080859774
0.32,0.21,0.22422366544526248
0.32,0.22,0.2267138048732328
0.32,0.23,0.2294194867920739
0.32,0.24,0.23230816468112547
0.32,0.25,0.23535235761889045
0.32,0.26,0.23852885013102854
0.32,0.27,0.24181801872336772
0.32,0.28,0.24520326526083103
0.32,0.29,0.24867054036978195
0.32,0.3,0.2522079426269531
0.32,0.31,0.2558053815063981
0.32,0.32,0.25945429393606223
0.32,0.33,0.26314740591212443
0.32,0.34,0.2668785319719304
0.32,0.35,0.2706424064701542
0.32,0.36,0.27443454156843655
0.32,0.37,0.2782511076627638
0.32,0.38,0.28208883265825735
0.32,0.39,0.2859449170775661
0.32,0.4,0.2898169624735909
0.32,0.41,0.29370291102420515
0.32,0.42,0.2976009945282063
0.32,0.43,0.30150969130831207
0.32,0.44,0.3054276897673627
0.32,0.45,0.30935385754542793
0.32,0.46,0.3132872153944676
0.32,0.47,0.3172269150288284
0.32,0.48,0.32117222032858056
0.32,0.49,0.3251224913722247
0.32,0.5,0.3290771708587402
0.33,0.0,0.4367520208583776
0.33,0.01,0.39438847982893627
0.33,0.02,0.3590805650765042
0.33,0.03,0.3297817561540874
0.33,0.04,0.30559197146249817
0.33,0.05,0.28573936273579625
0.33,0.06,0.2695638252601854
0.33,0.07,0.2565021878894176
0.33,0.08,0.24607501742366172
0.33,0.09,0.2378749476164384
0.33,0.1,0.23155642551782651
0.33,0.11,0.2268267571219902
0.33,0.12,0.22343832961305685
0.33,0.13,0.22118188777673375
0.33,0.14,0.2198807461636814
0.33,0.15,0.2193858252326628
0.33,0.16,0.21957140800525113
0.33,0.17,0.2203315229551822
0.33,0.18,0.22157686834319695
0.33,0.19,0.2232322025641868
0.33,0.2,0.22523413400517134
0.33,0.21,0.22752925223566245
0.33,0.22,0.23007254996422502
0.33,0.23,0.23282609205490337
0.33,0.24,0.23575789400551075
0.33,0.25,0.2388409776758478
0.33,0.26,0.24205257676469494
0.33,0.27,0.24537346862667705
0.33,0.28,0.24878741255475606
0.33,0.29,0.25228067769238516
0.33,0.3,0.2558416463402322
0.33,0.31,0.2594604806409986
0.33,0.32,0.26312884251273805
0.33,0.33,0.26683965830168266
0.33,0.34,0.2705869209803669
0.33,0.35,0.27436552386139257
0.33,0.36,0.2781711207625574
0.33,0.37,0.28200000837221884
0.33,0.38,0.2858490272478771
0.33,0.39,0.289715478455958
0.33,0.4,0.29359705334365377
0.33,0.41,0.29749177433892837
0.33,0.42,0.30139794501469885
0.33,0.43,0.3053141079381783
0.33,0.44,0.3092390090652065
0.33,0.45,0.3131715676395141
0.33,0.46,0.3171108507245256
0.33,0.47,0.32105605163574513
0.33,0.48,0.32500647165941693
0.33,0.49,0.32896150454170114
0.33,0.5,0.33292062331517575
0.34,0.0,0.4362283811221621
0.34,0.01,0.3942488693242756
0.34,0.02,0.3593037496346727
0.34,0.03,0.33034420843348433
0.34,0.04,0.3064690723484619
0.34,0.05,0.2869063023296018
0.34,0.06,0.2709962582257014
0.34,0.07,0.25817669191550396
0.34,0.08,0.24796939690151112
0.34,0.09,0.23996841797936572
0.34,0.1,0.23382970745827852
0.34,0.11,0.22926210431383154
0.34,0.12,0.22601950872253213
0.34,0.13,0.2238941254521306
0.34,0.14,0.22271065430787326
0.34,0.15,0.22232131311213868
0.34,0.16,0.2226015875498071
0.34,0.17,0.22344661186883158
0.34,0.18,0.2247680942988279
0.34,0.19,0.22649171072021518
0.34,0.2,0.22855489929973064
0.34,0.21,0.23090499733030223
0.34,0.22,0.233497669281291
0.34,0.23,0.23629558204547915
0.34,0.24,0.23926728956970136
0.34,0.25,0.24238629451183144
0.34,0.26,0.24563025932973384
0.34,0.27,0.24898034333846397
0.34,0.28,0.252420645834523
0.34,0.29,0.2559377384440613
0.34,0.3,0.25952027246651216
0.34,0.31,0.2631586492129146
0.34,0.32,0.2668447432308375
0.34,0.33,0.27057166991173365
0.34,0.34,0.27433359033287463
0.34,0.35,0.2781255473308568
0.34,0.36,0.28194332776848563
0.34,0.37,0.2857833467688593
0.34,0.38,0.28964255037311104
0.34,0.39,0.29351833365158875
0.34,0.4,0.29740847177937474
0.34,0.41,0.30131106199053576
0.34,0.42,0.30522447466368546
0.34,0.43,0.30914731207478446
0.34,0.44,0.31307837359041263
0.34,0.45,0.3170166262734571
0.34,0.46,0.3209611800395148
0.34,0.47,0.3249112666415696
0.34,0.48,0.328866221877082
0.34,0.49,0.33282547050921696
0.34,0.5,0.3367885134756424
0.35,0.0,0.43593882307472587
0.35,0.01,0.3943318710685799
0.35,0.02,0.3597377346862338
0.35,0.03,0.3311055731703689
0.35,0.04,0.30753332969184966
0.35,0.05,0.28824893283835296
0.35,0.06,0.27259332324142194
0.35,0.07,0.2600052570359782
0.35,0.08,0.2500078071957532
0.35,0.09,0.2421964596080745
0.35,0.1,0.2362286841098674
0.35,0.11,0.23181485130968615
0.35,0.12,0.22871036286164692
0.35,0.13,0.22670886464912496
0.35,0.14,0.22563641777549
0.35,0.15,0.22534651017053756
0.35,0.16,0.22571580102200695
0.35,0.17,0.2266405003569303
0.35,0.18,0.22803329634800182
0.35,0.19,0.22982075289504694
0.35,0.2,0.23194110945843277
0.35,0.21,0.23434242383518827
0.35,0.22,0.2369810064859126
0.35,0.23,0.23982010211581625
0.35,0.24,0.24282878050121337
0.35,0.25,0.24598100407437473
0.35,0.26,0.249254844591399
0.35,0.27,0.252631825374177
0.35,0.28,0.25609636920574497
0.35,0.29,0.25963533503447933
0.35,0.3,0.26323762926950167
0.35,0.31,0.26689387968549616
0.35,0.32,0.2705961618527095
0.35,0.33,0.2743377696144606
0.35,0.34,0.2781130224918254
0.35,0.35,0.281917104039894
0.35,0.36,0.2857459261439437
0.35,0.37,0.28959601505453075
0.35,0.38,0.2934644156414931
0.35,0.39,0.29734861091838355
0.35,0.4,0.30124645436813635
0.35,0.41,0.30515611300243944
0.35,0.42,0.3090760194237266
0.35,0.43,0.3130048314403947
0.35,0.44,0.31694139802162385
0.35,0.45,0.32088473057546746
0.35,0.46,0.32483397869894554
0.35,0.47,0.32878840968696166
0.35,0.48,0.3327473912023848
0.35,0.49,0.3367103766062794
0.35,0.5,0.3406768925281262
0.36,0.0,0.4358666798024037
0.36,0.01,0.3946210982470455
0.36,0.02,0.3603664991178259
0.36,0.03,0.33205026083239964
0.36,0.04,0.30876963405550717
0.36,0.05,0.28975265845395176
0.36,0.06,0.27434095898480126
0.36,0.07,0.2619743667400602
0.36,0.08,0.25217727835048726
0.36,0.09,0.24454664398775755
0.36,0.1,0.238741457929208
0.36,0.11,0.2344736169953209
0.36,0.12,0.23150000981088578
0.36,0.13,0.22961570241301157
0.36,0.14,0.22864809188514018
0.36,0.15,0.22845190823892722
0.36,0.16,0.22890495470601266
0.36,0.17,0.22990448716707532
0.36,0.18,0.23136414406425956
0.36,0.19,0.23321134841444421
0.36,0.2,0.23538511320296218
0.36,0.21,0.23783419033581593
0.36,0.22,0.24051551138869506
0.36,0.23,0.24339287559584888
0.36,0.24,0.24643584689273879
0.36,0.25,0.24961882740998012
0.36,0.26,0.2529202796735768
0.36,0.27,0.25632207396609175
0.36,0.28,0.2598089409152839
0.36,0.29,0.26336801246934516
0.36,0.3,0.2669884370558281
0.36,0.31,0.27066105696423154
0.36,0.32,0.2743781378939054
0.36,0.33,0.27813314221751845
0.36,0.34,0.2819205388682186
0.36,0.35,0.28573564390288114
0.36,0.36,0.2895744867566486
0.36,0.37,0.2934336980130711
0.36,0.38,0.2973104151933536
0.36,0.39,0.30120220363784717
0.36,0.4,0.30510699003029723
0.36,0.41,0.30902300651516346
0.36,0.42,0.31294874369299414
0.36,0.43,0.31688291105886246
0.36,0.44,0.320824403683102
0.36,0.45,0.3247722741294583
0.36,0.46,0.328725708769552
0.36,0.47,0.3326840077894789
0.36,0.48,0.33664656829885176
0.36,0.49,0.3406128700482956
0.36,0.5,0.34458246334144016
0.37,0.0,0.4359967482292211
0.37,0.01,0.3951016445028227
0.37,0.02,0.3611755088517442
0.37,0.03,0.33316416677517524
0.37,0.04,0.3101643513063972
0.37,0.05,0.291404342876161
0.37,0.06,0.2762265427650086
0.37,0.07,0.2640719182188377
0.37,0.08,0.25446622604104296
0.37,0.09,0.24700789782239213
0.37,0.1,0.24135745452636967
0.37,0.11,0.2372283102774711
0.37,0.12,0.23437882366329643
0.37,0.13,0.2326054582236562
0.37,0.14,0.23173692067368562
0.37,0.15,0.2316291545777686
0.37,0.16,0.23216107766333674
0.37,0.17,0.2332309619702505
0.37,0.18,0.2347533670093226
0.37,0.19,0.23665654666266586
0.37,0.2,0.2388802604480337
0.37,0.21,0.24137392884515402
0.37,0.22,0.24409508057910304
0.37,0.23,0.24700804706477394
0.37,0.24,0.250082865665891
0.37,0.25,0.2532943590640034
0.37,0.26,0.2566213629331892
0.37,0.27,0.2600460783466882
0.37,0.28,0.26355352897533574
0.37,0.29,0.26713110624520525
0.37,0.3,0.27076818826967386
0.37,0.31,0.27445582062011453
0.37,0.32,0.2781864489045111
0.37,0.33,0.2819536947333469
0.37,0.34,0.28575216801012654
0.37,0.35,0.28957730962736883
0.37,0.36,0.2934252596103455
0.37,0.37,0.29729274655821275
0.37,0.38,0.3011769949094694
0.37,0.39,0.3050756471263211
0.37,0.4,0.30898669836794107
0.37,0.41,0.3129084416205171
0.37,0.42,0.31683942158485245
0.37,0.43,0.3207783959006345
0.37,0.44,0.3247243025191804
0.37,0.45,0.32867623223093984
0.37,0.46,0.33263340551654375
0.37,0.47,0.33659515302597265
0.37,0.48,0.34056089910386983
0.37,0.49,0.3445301478738196
0.37,0.5,0.3485024714736258
0.38,0.0,0.43631514019753626
0.38,0.01,0.39575992979826136
0.38,0.02,0.3621515585426796
0.38,0.03,0.33443450976069033
0.38,0.04,0.3117051588608646
0.38,0.05,0.2931921441015403
0.38,0.06,0.2782387245813648
0.38,0.07,0.2662870563287091
0.38,0.08,0.25686428599089783
0.38,0.09,0.24957033837169174
0.38,0.1,0.24406725931278972
0.38,0.11,0.24006996836495254
0.38,0.12,0.23733827499949628
0.38,0.13,0.2356700162706477
0.38,0.14,0.2348951814301477
0.38,0.15,0.2348708987869174
0.38,0.16,0.2354771711008761
0.38,0.17,0.23661325723874294
0.38,0.18,0.23819460914741
0.38,0.19,0.2401502840385791
0.38,0.2,0.24242076178726302
0.38,0.21,0.24495610679301738
0.38,0.22,0.24771442188063236
0.38,0.23,0.25066054922524894
0.38,0.24,0.25376497981061213
0.38,0.25,0.25700293862612633
0.38,0.26,0.26035361774870264
0.38,0.27,0.2637995337144894
0.38,0.28,0.2673259892392169
0.38,0.29,0.27092062246695015
0.38,0.3,0.2745730295835961
0.38,0.31,0.2782744488857551
0.38,0.32,0.2820174963033396
0.38,0.33,0.28579594398540004
0.38,0.34,0.28960453491635085
0.38,0.35,0.29343882767219626
0.38,0.36,0.2972950663862069
0.38,0.37,0.30117007179899324
0.38,0.38,0.3050611499431864
0.38,0.39,0.3089660155785316
0.38,0.4,0.3128827279665928
0.38,0.41,0.3168096369702489
0.38,0.42,0.3207453377942253
0.38,0.43,0.32468863295958267
0.38,0.44,0.32863850033624287
0.38,0.45,0.33259406625071153
0.38,0.46,0.33655458284740725
0.38,0.47,0.3405194090166625
0.38,0.48,0.34448799431490645
0.38,0.49,0.34845986539643553
0.38,0.5,0.35243461455459824
0.39,0.0,0.4368091503342732
0.39,0.01,0.39658356396990047
0.39,0.02,0.36328263177267434
0.39,0.03,0.3358496896744657
0.39,0.04,0.3133809017272846
0.39,0.05,0.29510536951087984
0.39,0.06,0.28036728188944493
0.39,0.07,0.2686100285863371
0.39,0.08,0.2593621696658569
0.39,0.09,0.2522251302404613
0.39,0.1,0.24686247571362147
0.39,0.11,0.24299061667040944
0.39,0.12,0.24037079269064454
0.39,0.13,0.23880218932137603
0.39,0.14,0.23811605075113276
0.39,0.15,0.2381706611348497
0.39,0.16,0.23884707902993388
0.39,0.17,0.24004552126529213
0.39,0.18,0.2416823042334388
0.39,0.19,0.24368726170417135
0.39,0.2,0.2460015685788437
0.39,0.21,0.24857590941417515
0.39,0.22,0.25136893899744156
0.39,0.23,0.2543459897575252
0.39,0.24,0.25747798739041133
0.39,0.25,0.26074054182639145
0.39,0.26,0.264113185643961
0.39,0.27,0.26757873632101664
0.39,0.28,0.2711227623859214
0.39,0.29,0.27473313666428884
0.39,0.3,0.27839966248161596
0.39,0.31,0.2821137609406051
0.39,0.32,0.2858682093019829
0.39,0.33,0.28965692210914934
0.39,0.34,0.2934747680541408
0.39,0.35,0.29731741672347334
0.39,0.36,0.3011812103205168
0.39,0.37,0.30506305626453484
0.39,0.38,0.3089603372396807
0.39,0.39,0.3128708358307209
0.39,0.4,0.316792671353607
0.39,0.41,0.320724246883051
0.39,0.42,0.3246642048085142
0.39,0.43,0.32861138952502555
0.39,0.44,0.3325648160948803
0.39,0.45,0.33652364390797024
0.39,0.46,0.34048715452850425
0.39,0.47,0.34445473304942603
0.39,0.48,0.34842585238728685
0.39,0.49,0.3524000600433506
0.39,0.5,0.3563769669343505
0.4,0.0,0.43746713868007053
0.4,0.01,0.39756122581574377
0.4,0.02,0.3645577774528669
0.4,0.03,0.33739916202985104
0.4,0.04,0.31518146582493767
0.4,0.05,0.2971343486350364
0.4,0.06,0.28260299236653597
0.4,0.07,0.27103205840911604
0.4,0.08,0.26195153839196983
0.4,0.09,0.254964360708956
0.4,0.1,0.24973560198428552
0.4,0.11,0.245983147332039
0.4,0.12,0.24346964429598894
0.4,0.13,0.2419956011229228
0.4,0.14,0.24139348903927668
0.4,0.15,0.2415227192148994
0.4,0.16,0.24226537711535162
0.4,0.17,0.24352260921839408
0.4,0.18,0.24521156906975142
0.4,0.19,0.24726284102324672
0.4,0.2,0.2496182705349256
0.4,0.21,0.2522291394477549
0.4,0.22,0.25505463327585726
0.4,0.23,0.2580605550896359
0.4,0.24,0.26121824726381626
0.4,0.25,0.2645036881477413
0.4,0.26,0.26789673572990924
0.4,0.27,0.2713804946789124
0.4,0.28,0.2749407868316649
0.4,0.29,0.2785657083440971
0.4,0.3,0.28224525939055933
0.4,0.31,0.2859710345606288
0.4,0.32,0.289735964013568
0.4,0.33,0.29353409706230016
0.4,0.34,0.29736042121500844
0.4,0.35,0.3012107108419997
0.4,0.36,0.305081400591628
0.4,0.37,0.3089694794804384
0.4,0.38,0.31287240225365703
0.4,0.39,0.3167880151734832
0.4,0.4,0.32071449386190815
0.4,0.41,0.3246502912168704
0.4,0.42,0.3285940937479981
0.4,0.43,0.3325447849515334
0.4,0.44,0.3365014145721575
0.4,0.45,0.3404631727897713
0.4,0.46,0.34442936852807476
0.4,0.47,0.348399411214239
0.4,0.48,0.35237279542945066
0.4,0.49,0.3563490879822655
0.4,0.5,0.36032791701358935
0.41,0.0,0.4382784263110213
0.41,0.01,0.3986825558255075
0.41,0.02,0.3659670004322636
0.41,0.03,0.3390733271583994
0.41,0.04,0.3170976663862181
0.41,0.05,0.299270321324236
0.41,0.06,0.28493752232911396
0.41,0.07,0.27354523419081
0.41,0.08,0.2646248934327874
0.41,0.09,0.25778093109424816
0.41,0.1,0.2526799240834942
0.41,0.11,0.2490412137770614
0.41,0.12,0.24662883245286107
0.41,0.13,0.24524458471770996
0.41,0.14,0.24472214081206473
0.41,0.15,0.2449220102880284
0.41,0.16,0.24572727707063632
0.41,0.17,0.2470399895896859
0.41,0.18,0.24877811199054345
0.41,0.19,0.25087295405550164
0.41,0.2,0.25326700818828746
0.41,0.21,0.255912131531959
0.41,0.22,0.2587680199769002
0.41,0.23,0.2618009284933466
0.41,0.24,0.26498259894648674
0.41,0.25,0.26828936239521045
0.41,0.26,0.27170138792082243
0.41,0.27,0.27520205436491124
0.41,0.28,0.2787774250596136
0.41,0.29,0.28241580878768197
0.41,0.3,0.28610739288674625
0.41,0.31,0.28984393667769076
0.41,0.32,0.2936185153097024
0.41,0.33,0.2974253057258863
0.41,0.34,0.30125940780839805
0.41,0.35,0.30511669489982945
0.41,0.36,0.3089936888516713
0.41,0.37,0.31288745554982034
0.41,0.38,0.3167955175358237
0.41,0.39,0.32071578090168196
0.41,0.4,0.3246464741032136
0.41,0.41,0.32858609672711003
0.41,0.42,0.33253337657244014
0.41,0.43,0.33648723367906275
0.41,0.44,0.34044675016202863
0.41,0.45,0.3444111449000484
0.41,0.46,0.34837975228368506
0.41,0.47,0.3523520043603117
0.41,0.48,0.35632741582240895
0.41,0.49,0.36030557137709207
0.41,0.5,0.3642861151108998
0.42,0.0,0.4392332024034943
0.42,0.01,0.3999380609026514
0.42,0.02,0.3675011645684928
0.42,0.03,0.3408634322559197
0.42,0.04,0.31912114953522974
0.42,0.05,0.3015053393460851
0.42,0.06,0.2873633287684273
0.42,0.07,0.2761424121275906
0.42,0.08,0.26737547989822863
0.42,0.09,0.26066846197927546
0.42,0.1,0.255689422410648
0.42,0.11,0.2521591391122862
0.42,0.12,0.24984300502755744
0.42,0.13,0.2485440944294819
0.42,0.14,0.24809724857024074
0.42,0.15,0.24836404705794962
0.42,0.16,0.24922854434498484
0.42,0.17,0.2505936637824213
0.42,0.18,0.25237815432871447
0.42,0.19,0.2545140268686455
0.42,0.2,0.2569443980088082
0.42,0.21,0.25962167907802863
0.42,0.22,0.2625060568565222
0.42,0.23,0.26556422031639826
0.42,0.24,0.2687682944392348
0.42,0.25,0.2720949480624245
0.42,0.26,0.27552464778163843
0.42,0.27,0.27904103429059524
0.42,0.28,0.28263040125734756
0.42,0.29,0.28628125999929427
0.42,0.3,0.2899839759012297
0.42,0.31,0.29373046478873777
0.42,0.32,0.29751393938250625
0.42,0.33,0.3013286975698516
0.42,0.34,0.30516994558337107
0.42,0.35,0.30903365031250396
0.42,0.36,0.31291641592567426
0.42,0.37,0.31681538077754146
0.42,0.38,0.3207281312423086
0.42,0.39,0.32465262967094727
0.42,0.4,0.32858715413527384
0.42,0.41,0.33253024800998376
0.42,0.42,0.33648067776758067
0.42,0.43,0.3404373976311987
0.42,0.44,0.3443995199554649
0.42,0.45,0.3483662903932171
0.42,0.46,0.3523370670622908
0.42,0.47,0.3563113030569233
0.42,0.48,0.36028853175692355
0.42,0.49,0.3642683544782532
0.42,0.5,0.3682504300840814
0.43,0.0,0.44032244138560694
0.43,0.01,0.4013190296348834
0.43,0.02,0.36915190673781084
0.43,0.03,0.34276148468981393
0.43,0.04,0.3212443053846067
0.43,0.05,0.3038321796983243
0.43,0.06,0.2898735732420564
0.43,0.07,0.2788171309915425
0.43,0.08,0.2701972026482383
0.43,0.09,0.2636212104452965
0.43,0.1,0.25875869052174777
0.43,0.11,0.25533183643968205
0.43,0.12,0.2531073771135731
0.43,0.13,0.25188962959892425
0.43,0.14,0.2515145783017155
0.43,0.15,0.2518448449544245
0.43,0.16,0.2527654271808063
0.43,0.17,0.25418009692488924
0.43,0.18,0.2560083629563586
0.43,0.19,0.25818291376893454
0.43,0.2,0.26064746828075014
0.43,0.21,0.2633549717463521
0.43,0.22,0.2662660831893451
0.43,0.23,0.2693479085005375
0.43,0.24,0.2725729401857876
0.43,0.25,0.2759181706740663
0.43,0.26,0.27936435120022923
0.43,0.27,0.2828953726501825
0.43,0.28,0.28649774848686205
0.43,0.29,0.29016018304630936
0.43,0.3,0.2938732111796031
0.43,0.31,0.2976288974863207
0.43,0.32,0.30142058529868015
0.43,0.33,0.30524268718530545
0.43,0.34,0.30909051009553795
0.43,0.35,0.3129601093989976
0.43,0.36,0.31684816702470237
0.43,0.37,0.3207518896985361
0.43,0.38,0.3246689239419445
0.43,0.39,0.32859728504940944
0.43,0.4,0.33253529772521395
0.43,0.41,0.336481546446236
0.43,0.42,0.34043483393954965
0.43,0.43,0.344394146432055
0.43,0.44,0.34835862455305133
0.43,0.45,0.352327538957028
0.43,0.46,0.35630026988919056
0.43,0.47,0.36027629004553957
0.43,0.48,0.36425515018701365
0.43,0.49,0.3682364670569027
0.43,0.5,0.3722199132254495
0.44,0.0,0.44153782898759897
0.44,0.01,0.4028174568514088
0.44,0.02,0.3709115604554178
0.44,0.03,0.34476017517867347
0.44,0.04,0.323460191208677
0.44,0.05,0.30624426814858746
0.44,0.06,0.2924620460947458
0.44,0.07,0.281563537292432
0.44,0.08,0.2730845526055646
0.44,0.09,0.26663399770117485
0.44,0.1,0.26188286420142465
0.44,0.11,0.2585547394632969
0.44,0.12,0.25641766323636006
0.44,0.13,0.2552771684245155
0.44,0.14,0.254970354976153
0.44,0.15,0.2553608592822352
0.44,0.16,0.25633459540392767
0.44,0.17,0.2577961582776519
0.44,0.18,0.2596657922761623
0.44,0.19,0.2618768408371962
0.44,0.2,0.26437360413891514
0.44,0.21,0.26710954193471226
0.44,0.22,0.2700457676585886
0.44,0.23,0.27314978782130733
0.44,0.24,0.2763944476099971
0.44,0.25,0.2797570495680631
0.44,0.26,0.28321861736262766
0.44,0.27,0.28676328103774695
0.44,0.28,0.29037776389392583
0.44,0.29,0.29405095431228345
0.44,0.3,0.2977735485318956
0.44,0.31,0.30153775266015714
0.44,0.32,0.3053370341093235
0.44,0.33,0.30916591426098367
0.44,0.34,0.31301979551035164
0.44,0.35,0.3168948169738354
0.44,0.36,0.32078773409056127
0.44,0.37,0.3246958181405912
0.44,0.38,0.3286167723642992
0.44,0.39,0.3325486619197817
0.44,0.4,0.3364898553760393
0.44,0.41,0.3404389758239433
0.44,0.42,0.3443948600072775
0.44,0.43,0.34835652414298235
0.44,0.44,0.3523231353219883
0.44,0.45,0.35629398756710257
0.44,0.46,0.36026848177851845
0.44,0.47,0.3642461089258067
0.44,0.48,0.3682264359520564
0.44,0.49,0.3722090939447432
0.44,0.5,0.3761937682019299
0.45,0.0,0.4428716961506882
0.45,0.01,0.404425976363495
0.45,0.02,0.3727730879459944
0.45,0.03,0.34685280963383225
0.45,0.04,0.32576246343888327
0.45,0.05,0.30873561170967656
0.45,0.06,0.29512309968560757
0.45,0.07,0.2843763194791193
0.45,0.08,0.2760325421085988
0.45,0.09,0.2697021457248333
0.45,0.1,0.2650575594951739
0.45,0.11,0.261823741984268
0.45,0.12,0.2597700183574545
0.45,0.13,0.25870311050059236
0.45,0.14,0.25846120662398253
0.45,0.15,0.2589089308336133
0.45,0.16,0.259933087550224
0.45,0.17,0.26143906984593973
0.45,0.18,0.2633478342839996
0.45,0.19,0.26559335740070544
0.45,0.2,0.26812050040501106
0.45,0.21,0.2708832189317096
0.45,0.22,0.27384306377748246
0.45,0.23,0.2769679265275676
0.45,0.24,0.28023099092343634
0.45,0.25,0.28360985682159984
0.45,0.26,0.2870858087485815
0.45,0.27,0.29064320546453715
0.45,0.28,0.29426897070072466
0.45,0.29,0.2979521684199929
0.45,0.3,0.3016836486427037
0.45,0.31,0.3054557521527575
0.45,0.32,0.30926206431120407
0.45,0.33,0.3130972098120676
0.45,0.34,0.31695668156313855
0.45,0.35,0.32083669800372283
0.45,0.36,0.3247340841161007
0.45,0.37,0.3286461721770434
0.45,0.38,0.3325707189550709
0.45,0.39,0.3365058366092883
0.45,0.4,0.3404499350043939
0.45,0.41,0.3444016735388027
0.45,0.42,0.3483599209013488
0.45,0.43,0.35232372143729307
0.45,0.44,0.35629226702520195
0.45,0.45,0.3602648735500883
0.45,0.46,0.36424096121118726
0.45,0.47,0.36822003803005116
0.45,0.48,0.3722016860305819
0.45,0.49,0.37618554965077083
0.45,0.5,0.3801713260192739
0.46,0.0,0.4443169598825849
0.46,0.01,0.4061378009230532
0.46,0.02,0.3747300196513862
0.46,0.03,0.3490332486079094
0.46,0.04,0.32814531739043057
0.46,0.05,0.3113007389288405
0.46,0.06,0.2978515894750635
0.46,0.07,0.2872506500138467
0.46,0.08,0.27903664812197027
0.46,0.09,0.2728214217231811
0.46,0.1,0.2682788185004637
0.46,0.11,0.26513514507827496
0.46,0.12,0.26316098647093034
0.46,0.13,0.26216422684673324
0.46,0.14,0.26198411579727454
0.46,0.15,0.2624862387667634
0.46,0.16,0.2635582651380893
0.46,0.17,0.2651063620147051
0.46,0.18,0.26705217552939253
0.46,0.19,0.26933029427762106
0.46,0.2,0.27188612107166965
0.46,0.21,0.2746740895940676
0.46,0.22,0.27765617171253315
0.46,0.23,0.28080062926306193
0.46,0.24,0.28408097109782726
0.46,0.25,0.28747508222762425
0.46,0.26,0.2909644970663458
0.46,0.27,0.2945337932075124
0.46,0.28,0.29817008592502925
0.46,0.29,0.30186260677968035
0.46,0.3,0.3056023524086078
0.46,0.31,0.30938179184779635
0.46,0.32,0.31319462264957654
0.46,0.33,0.31703556766265106
0.46,0.34,0.32090020568809596
0.46,0.35,0.32478483035160355
0.46,0.36,0.3286863324744672
0.46,0.37,0.3326021020129064
0.46,0.38,0.33652994629226174
0.46,0.39,0.3404680218104814
0.46,0.4,0.3444147773419852
0.46,0.41,0.3483689064534271
0.46,0.42,0.3523293078596671
0.46,0.43,0.35629505231196645
0.46,0.44,0.36026535492987183
0.46,0.45,0.3642395520708404
0.46,0.46,0.36821708198355013
0.46,0.47,0.3721974686171842
0.46,0.48,0.3761803080640674
0.46,0.49,0.38016525720043887
0.46,0.5,0.3841520241628551
0.47,0.0,0.44586707026011524
0.47,0.01,0.4079466685542897
0.47,0.02,0.3767764002903576
0.47,0.03,0.3512958534304168
0.47,0.04,0.3306034337705719
0.47,0.05,0.3139346470168103
0.47,0.06,0.30064282197733266
0.47,0.07,0.29018213430961665
0.47,0.08,0.2820927622834853
0.47,0.09,0.27598798938109886
0.47,0.1,0.27154306188249056
0.47,0.11,0.26848561091922785
0.47,0.12,0.26658745575645276
0.47,0.13,0.2656576163953348
0.47,0.14,0.26553637738377855
0.47,0.15,0.2660902597277298
0.47,0.16,0.267207773071225
0.47,0.17,0.26879583519908884
0.47,0.18,0.27077675997571743
0.47,0.19,0.2730857278056603
0.47,0.2,0.2756686644561117
0.47,0.21,0.27848046458052245
0.47,0.22,0.281483505552325
0.47,0.23,0.2846464053248635
0.47,0.24,0.2879429850683742
0.47,0.25,0.2913514033991835
0.47,0.26,0.2948534342152817
0.47,0.27,0.298433864588806
0.47,0.28,0.3020799929366106
0.47,0.29,0.3057812108840898
0.47,0.3,0.3095286549351288
0.47,0.31,0.3133149163339485
0.47,0.32,0.31713379941551717
0.47,0.33,0.3209801203448296
0.47,0.34,0.3248495394890003
0.47,0.35,0.3287384217904144
0.47,0.36,0.3326437204488413
0.47,0.37,0.3365628800049819
0.47,0.38,0.34049375557244554
0.47,0.39,0.3444345455107804
0.47,0.4,0.3483837352867729
0.47,0.41,0.35234005064976626
0.47,0.42,0.35630241856183
0.47,0.43,0.3602699345857806
0.47,0.44,0.3642418356521399
0.47,0.45,0.368217477307492
0.47,0.46,0.3721963146975212
0.47,0.47,0.3761778866634176
0.47,0.48,0.380161802434597
0.47,0.49,0.38414773048736783
0.47,0.5,0.3881353892112484
0.48,0.0,0.44751596287739437
0.48,0.01,0.4098467945183961
0.48,0.02,0.3789067406967155
0.48,0.03,0.35363543822782284
0.48,0.04,0.33313193114165696
0.48,0.05,0.31663275496987053
0.48,0.06,0.3034925087160165
0.48,0.07,0.2931667656563075
0.48,0.08,0.2851971469046287
0.48,0.09,0.2791983660113405
0.48,0.1,0.27484704722383124
0.48,0.11,0.2718721223582213
0.48,0.12,0.2700466193998219
0.48,0.13,0.26918066805190805
0.48,0.14,0.2691155618937749
0.48,0.15,0.2697187323416426
0.48,0.16,0.2708795053051911
0.48,0.17,0.27250552665199057
0.48,0.18,0.2745197569107538
0.48,0.19,0.2768579488150271
0.48,0.2,0.27946653319327214
0.48,0.21,0.282300849322175
0.48,0.22,0.28532366521197283
0.48,0.23,0.2885039414591466
0.48,0.24,0.2918157993788058
0.48,0.25,0.29523766022271636
0.48,0.26,0.2987515275076252
0.48,0.27,0.3023423889276005
0.48,0.28,0.3059977181023596
0.48,0.29,0.30970705961154166
0.48,0.3,0.31346168346407133
0.48,0.31,0.3172542974244253
0.48,0.32,0.32107880752717144
0.48,0.33,0.32493011871274563
0.48,0.34,0.32880396885865787
0.48,0.35,0.3326967906020245
0.48,0.36,0.33660559628636766
0.48,0.37,0.3405278821476427
0.48,0.38,0.3444615485065626
0.48,0.39,0.34840483327767136
0.48,0.4,0.3523562565581403
0.48,0.41,0.3563145744359263
0.48,0.42,0.3602787404703231
0.48,0.43,0.36424787355859567
0.48,0.44,0.36822123111913385
0.48,0.45,0.37219818670174676
0.48,0.46,0.376178211285496
0.48,0.47,0.3801608576489472
0.48,0.48,0.38414574730117623
0.48,0.49,0.3881325595478438
0.48,0.5,0.3921210223381108
0.49,0.0,0.44925801612350036
0.49,0.01,0.4118328282627489
0.49,0.02,0.3811159747590482
0.49,0.03,0.3560472271273894
0.49,0.04,0.33572632361848403
0.49,0.05,0.3193908619486342
0.49,0.06,0.30639672543422364
0.49,0.07,0.29620088537804956
0.49,0.08,0.28834639616121344
0.49,0.09,0.2824493848386842
0.49,0.1,0.27818783244040163
0.49,0.11,0.2752919474912748
0.49,0.12,0.27353594131736825
0.49,0.13,0.2727310275687757
0.49,0.14,0.2727194834659819
0.49,0.15,0.2733696263261548
0.49,0.16,0.27457157503793
0.49,0.17,0.2762336816970057
0.49,0.18,0.27827953318439985
0.49,0.19,0.28064543583135615
0.49,0.2,0.28327830836335977
0.49,0.21,0.28613391903366575
0.49,0.22,0.2891754122870694
0.49,0.23,0.29237207851763963
0.49,0.24,0.29569832760096626
0.49,0.25,0.2991328330025527
0.49,0.26,0.3026578185009781
0.49,0.27,0.30625846402512474
0.49,0.28,0.30992241088981193
0.49,0.29,0.3136393499155516
0.49,0.3,0.31740067861836524
0.49,0.31,0.32119921592771633
0.49,0.32,0.3250289647985981
0.49,0.33,0.328884914683222
0.49,0.34,0.3327628771664565
0.49,0.35,0.3366593491882185
0.49,0.36,0.34057139921041174
0.49,0.37,0.34449657246546966
0.49,0.38,0.34843281207325205
0.49,0.39,0.3523783933541929
0.49,0.4,0.35633186911707293
0.49,0.41,0.3602920240746032
0.49,0.42,0.3642578368517349
0.49,0.43,0.36822844831078627
0.49,0.44,0.37220313513290615
0.49,0.45,0.37618128777441767
0.49,0.46,0.3801623920653356
0.49,0.47,0.384146013840937
0.49,0.48,0.3881317860999326
0.49,0.49,0.3921193982680778
0.49,0.5,0.3961085872169227
0.5,0.0,0.4510880127483055
0.5,0.01,0.4138998147857459
0.5,0.02,0.3833994208696868
0.5,0.03,0.3585268160326885
0.5,0.04,0.3383824831717999
0.5,0.05,0.32220511027278187
0.5,0.06,0.3093518759090854
0.5,0.07,0.29928114756521024
0.5,0.08,0.2915374018136137
0.5,0.09,0.285738161756124
0.5,0.1,0.28156274360186395
0.5,0.11,0.2787426085560685
0.5,0.12,0.27705312612794475
0.5,0.13,0.2763065685806629
0.5,0.14,0.2763461719467699
0.5,0.15,0.27704111558790634
0.5,0.16,0.27828228879234096
0.5,0.17,0.2799787287625568
0.5,0.18,0.28205462915751683
0.5,0.19,0.2844468319010478
0.5,0.2,0.2871027271548148
0.5,0.21,0.28997849717483176
0.5,0.22,0.2930376492755173
0.5,0.23,0.29624979140186136
0.5,0.24,0.2995896109647033
0.5,0.25,0.3030360237409142
0.5,0.26,0.3065714648942296
0.5,0.27,0.3101812986437401
0.5,0.28,0.31385332689812845
0.5,0.29,0.31757738037794353
0.5,0.3,0.32134497844905113
0.5,0.31,0.3251490461616709
0.5,0.32,0.3289836788956204
0.5,0.33,0.33284394660946254
0.5,0.34,0.33672573102734776
0.5,0.35,0.34062559021369043
0.5,0.36,0.34454064591753364
0.5,0.37,0.34846848984535445
0.5,0.38,0.35240710566834677
0.5,0.39,0.35635480410914433
0.5,0.4,0.36031016890139966
0.5,0.41,0.3642720117886165
0.5,0.42,0.36823933503872747
0.5,0.43,0.37221130020862375
0.5,0.44,0.37618720210698425
0.5,0.45,0.38016644708163233
0.5,0.46,0.3841485349054022
0.5,0.47,0.3881330436572024
0.5,0.48,0.392119617096867
0.5,0.49,0.39610795411700683
0.5,0.5,0.40009779992535116


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/control/norm_Ahat.csv <==
num_samples,no_side_info,nonneg,inv,nonneg_inv
10,26.970352022260922,1.072526494291601,9.148476460006629,0.2759526362555031


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/control/trajectory.csv <==
t,x_1,x_2,x_3,x_4,x_5,xdot_1,xdot_2,xdot_3,xdot_4,xdot_5
0,1.0,1.0,1.0,1.0,1.0,0.21,0.08,0.12000000000000001,0.08,0.13
1,1.0021225594907752,1.000808524816288,1.0012128969789407,1.0008086830314595,1.0013138815515583,0.21026683544446761,0.08008793104890503,0.12015363507902832,0.08011926439145665,0.1301485783982946
2,1.0042478159949653,1.0016179383532031,1.0024273468353277,1.0016185714862493,1.0026292648405564,0.21053400872681866,0.08017596670575139,0.12030746977629636,0.08023867385022812,0.13029734405208032
3,1.0063757729272145,1.0024282416680432,1.003643351586776,1.0024296668306276,1.0039461517596457,0.21080152027087426,0.08026410709949307,0.12046150434292172,0.08035822856066564,0.1304462971953846
4,1.0085064337064515,1.003239435819408,1.004860913253437,1.0032419705327147,1.005264544203843,0.21106937050098745,0.08035235235924486,0.12061573903033776,0.08047792870735149,0.13059543806252835
5,1.0106398017558909,1.0040515218672041,1.0060800338580032,1.0040554840624971,1.0065844440705332,0.2113375598420437,0.08044070261428271,0.1207701740902941,0.08059777447509922,0.13074476688812633
6,1.0127758805030456,1.0048645008726425,1.0073007154257139,1.0048702088918284,1.0079058532594731,0.21160608871946215,0.0805291579940439,0.12092480977485708,0.08071776604895411,0.1308942839070876
7,1.014914673379726,1.0056783738982435,1.0085229599843542,1.005686146494433,1.009228773672793,0.21187495755919566,0.0806177186281272,0.12107964633641011,0.08083790361419332,0.1310439893546158
8,1.0170561838220489,1.006493142007837,1.0097467695642601,1.006503298345909,1.010553207215001,0.21214416678773182,0.08070638464629307,0.12123468402765401,0.08095818735632623,0.13119388346620955
9,1.0192004152704408,1.0073088062665654,1.0109721461983225,1.007321665923728,1.011879155792985,0.21241371683209354,0.080795156178464,0.12138992310160754,0.08107861746109467,0.1313439664776628
10,1.0213473711696446,1.0081253677408837,1.0121990919219896,1.0081412507072394,1.0132066213160176,0.2126836081198397,0.08088403335472455,0.12154536381160763,0.08119919411447339,0.1314942386250653
11,1.0234970549687252,1.0089428274985608,1.0134276087732697,1.0089620541776732,1.014535605695755,0.21295384107906581,0.08097301630532151,0.12170100641130993,0.0813199175026701,0.13164470014480278
12,1.0256494701210739,1.0097611866086835,1.0146576987927354,1.0097840778181395,1.015866110846246,0.2132244161384048,0.0810621051606644,0.12185685115468914,0.08144078781212602,0.13179535127355752
13,1.0278046200844144,1.010580446141656,1.0158893640235258,1.010607323113635,1.0171981386839282,0.21349533372702756,0.0811513000513253,0.12201289829603944,0.08156180522951592,0.13194619224830864
14,1.0299625083208084,1.011400607169202,1.0171226065113508,1.0114317915510418,1.0185316911276368,0.21376659427464373,0.08124060110803932,0.12216914808997484,0.08168296994174866,0.1320972233063324
15,1.0321231382966607,1.0122216707643676,1.0183574283044936,1.0122574846191315,1.0198667700986044,0.21403819821150216,0.08133000846170471,0.1223256007914296,0.08180428213596726,0.13224844468520272
16,1.0342865134827242,1.0130436380015198,1.0195938314538133,1.0130844038085676,1.0212033775204645,0.21431014596839185,0.081419522243383,0.12248225665565866,0.08192574199954933,0.13239985662279136
17,1.0364526373541072,1.0138665099563526,1.0208318180127505,1.0139125506119069,1.022541515319256,0.2145824379766425,0.08150914258429937,0.12263911593823809,0.0820473497201074,0.13255145935726853
18,1.0386215133902765,1.0146902877058845,1.0220713900373275,1.0147419265236026,1.0238811854234242,0.21485507466812517,0.08159886961584266,0.12279617889506532,0.08216910548548906,0.13270325312710307
19,1.0407931450750645,1.0155149723284644,1.0233125495861537,1.0155725330400074,1.0252223897638242,0.21512805647525302,0.08168870346956578,0.12295344578235973,0.08229100948377734,0.13285523817106293
20,1.0429675358966743,1.0163405649037678,1.024555298720429,1.0164043716593736,1.0265651302737255,0.21540138383098204,0.0817786442771857,0.12311091685666298,0.08241306190329109,0.13300741472821553
21,1.045144689347684,1.0171670665128039,1.0257996395039444,1.0172374438818574,1.0279094088888134,0.2156750571688114,0.08186869217058383,0.12326859237483931,0.08253526293258509,0.13315978303792803
22,1.0473246089250547,1.0179944782379136,1.027045574003089,1.0180717512095216,1.029255227547193,0.2159490769227847,0.08195884728180616,0.12342647259407624,0.0826576127604506,0.13331234333986788
23,1.0495072981301334,1.0188228011627734,1.0282931042868502,1.0189072951463365,1.0306025881893908,0.21622344352749018,0.08204910974306345,0.12358455777188462,0.0827801115759153,0.1334650958740031
24,1.0516927604686601,1.0196520363723942,1.0295422324268189,1.0197440771981827,1.0319514927583595,0.21649815741806144,0.08213947968673138,0.12374284816609922,0.08290275956824396,0.1336180408806026
25,1.0538809994507727,1.020482184953128,1.0307929604971908,1.0205820988728544,1.0333019431994803,0.21677321903017852,0.08222995724535101,0.12390134403487917,0.08302555692693848,0.13377117860023674
26,1.0560720185910129,1.0213132479926628,1.032045290574773,1.0214213616800607,1.0346539414605662,0.21704862880006812,0.08232054255162857,0.12406004563670828,0.08314850384173836,0.13392450927377744
27,1.0582658214083311,1.0221452265800313,1.0332992247389825,1.0222618671314287,1.0360074894918634,0.21732438716450445,0.08241123573843612,0.1242189532303955,0.08327160050262081,0.13407803314239886
28,1.0604624114260934,1.0229781218056062,1.0345547650718552,1.023103616740505,1.0373625892460572,0.21760049456081013,0.08250203693881139,0.12437806707507529,0.08339484709980126,0.13423175044757749
29,1.062661792172084,1.0238119347611074,1.0358119136580426,1.0239466120227603,1.0387192426782736,0.21787695142685642,0.0825929462859582,0.12453738743020801,0.08351824382373348,0.1343856614310928
30,1.0648639671785154,1.024646666539599,1.0370706725848227,1.0247908544955888,1.0400774517460811,0.2181537582010645,0.08268396391324663,0.1246969145555805,0.08364179086511,0.13453976633502746
31,1.067068939982029,1.0254823182354953,1.0383310439420959,1.0256363456783126,1.0414372184094958,0.21843091532240563,0.08277508995421315,0.12485664871130615,0.08376548841486234,0.1346940654017676
32,1.069276714123704,1.0263188909445577,1.0395930298223939,1.026483087092184,1.0427985446309835,0.21870842323040196,0.08286632454256086,0.12501659015782568,0.08388933666416129,0.13484855887400354
33,1.071487293149063,1.0271563857639012,1.0408566323208792,1.0273310802603866,1.0441614323754635,0.21898628236512763,0.08295766781215982,0.12517673915590738,0.08401333580441739,0.13500324699472993
34,1.0737006806080749,1.027994803791993,1.04212185353535,1.0281803267080392,1.0455258836103107,0.21926449316720875,0.08304911989704708,0.12533709596664735,0.08413748602728094,0.135158130007246
35,1.0759168800551633,1.0288341461286548,1.0433886955662455,1.0290308279621987,1.0468919003053587,0.2195430560778249,0.08314068093142699,0.12549766085147035,0.08426178752464253,0.13531320815515638
36,1.0781358950492101,1.029674413875065,1.0446571605166453,1.0298825855518592,1.0482594844329043,0.21982197153870903,0.08323235104967139,0.1256584340721297,0.08438624048863327,0.13546848168237097
37,1.080357729153563,1.0305156081337605,1.0459272504922752,1.030735601007959,1.049628637967708,0.22010123999214876,0.0833241303863198,0.1258194158907082,0.08451084511162509,0.1356239508331058
38,1.0825823859360393,1.0313577300086378,1.0471989676015092,1.0315898758633786,1.0509993628870007,0.2203808618809868,0.0834160190760797,0.125980606569618,0.084635601586231,0.13577961585188295
39,1.084809868968932,1.0322007806049538,1.048472313955375,1.0324454116529478,1.0523716611704832,0.22066083764862165,0.08350801725382662,0.1261420063716015,0.08476051010530547,0.13593547698353134
40,1.0870401818290174,1.033044761029331,1.0497472916675554,1.0333022099134443,1.0537455348003313,0.2209411677390085,0.08360012505460448,0.12630361555973157,0.0848855708619447,0.1360915344731869
41,1.0892733280975564,1.0338896723897546,1.0510239028543917,1.0341602721835965,1.055120985761199,0.22122185259665944,0.0836923426136257,0.12646543439741184,0.08501078404948692,0.13624778856629294
42,1.0915093113603045,1.0347355157955782,1.0523021496348879,1.035019600004089,1.05649801604022,0.22150289266664494,0.08378467006627147,0.1266274631483773,0.08513614986151265,0.13640423950860073
43,1.0937481352075151,1.0355822923575217,1.0535820341307134,1.035880194917561,1.0578766276270128,0.2217842883945936,0.08387710754809188,0.12678970207669463,0.08526166849184508,0.13656088754616955
44,1.095989803233947,1.0364300031876772,1.0548635584662076,1.036742058468612,1.0592568225136834,0.22206604022669385,0.08396965519480636,0.12695215144676272,0.08538734013455043,0.13671773292536746
45,1.0982343190388655,1.037278649399507,1.0561467247683807,1.0376051922038032,1.060638602694826,0.22234814860969374,0.08406231314230349,0.12711481152331286,0.08551316498393796,0.13687477589287136
46,1.1004816862260556,1.0381282321078475,1.0574315351669197,1.0384695976716587,1.0620219701675302,0.22263061399090228,0.08415508152664164,0.12727768257140937,0.0856391432345607,0.13703201669566767
47,1.10273190840382,1.038978752428911,1.0587179917941905,1.0393352764226695,1.0634069269313802,0.22291343681818993,0.08424796048404894,0.12744076485645,0.08576527508121543,0.13718945558105242
48,1.1049849891849903,1.0398302114802844,1.0600060967852405,1.0402022300092963,1.064793474988461,0.22319661753998915,0.08434095015092347,0.12760405864416624,0.08589156071894306,0.13734709279663188
49,1.1072409321869292,1.0406826103809366,1.0612958522778053,1.0410704599859697,1.0661816163433597,0.22348015660529544,0.08443405066383365,0.12776756420062377,0.08601800034302909,0.13750492859032287
50,1.1094997410315386,1.0415359502512131,1.0625872604123074,1.0419399679090944,1.0675713530031694,0.22376405446366754,0.08452726215951825,0.127931281792223,0.08614459414900369,0.13766296321035304
51,1.1117614193452632,1.0423902322128447,1.0638803233318632,1.0428107553370525,1.0689626869774909,0.2240483115652288,0.08462058477488676,0.12809521168569926,0.08627134233264216,0.13782119690526143
52,1.114025970759098,1.043245457388944,1.0651750431822848,1.0436828238302043,1.0703556202784394,0.22433292836066746,0.08471401864701958,0.1282593541481235,0.08639824508996524,0.13797962992389878
53,1.1162933989085932,1.04410162690401,1.0664714221120821,1.04455617495089,1.0717501549206436,0.22461790530123718,0.0848075639131681,0.1284237094469024,0.08652530261723926,0.13813826251542788
54,1.1185637074338604,1.0449587418839288,1.067769462272471,1.0454308102634358,1.0731462929212505,0.22490324283875834,0.08490122071075512,0.12858827784977916,0.08665251511097666,0.13829709492932407
55,1.1208368999795764,1.0458168034559752,1.0690691658173714,1.046306731334153,1.07454403629993,0.22518894142561824,0.0849949891773749,0.1287530596248336,0.08677988276793615,0.13845612741537555
56,1.1231129801949915,1.0466758127488147,1.0703705349034125,1.047183939731341,1.075943387078875,0.22547500151477198,0.08508886945079343,0.12891805504048268,0.08690740578512308,0.1386153602236838
57,1.1253919517339348,1.0475357708925055,1.071673571689938,1.0480624370252918,1.0773443472828081,0.22576142355974332,0.08518286166894865,0.12908326436548098,0.08703508435978978,0.13877479360466388
58,1.1276738182548178,1.0483966790184998,1.072978278339006,1.0489422247882898,1.078746918938981,0.22604820801462505,0.08527696596995069,0.1292486878689211,0.08716291868943571,0.13893442780904502
59,1.129958583420643,1.0492585382596462,1.074284657015397,1.049823304594616,1.0801511040771807,0.22633535533408008,0.08537118249208205,0.1294143258202341,0.08729090897180802,0.13909426308787093
60,1.1322462508990072,1.05012134975019,1.0755927098866123,1.0507056780205508,1.0815569047297318,0.22662286597334194,0.0854655113737978,0.12958017848918985,0.08741905540490166,0.13925429969249994
61,1.1345368243621092,1.0509851146257772,1.0769024391228814,1.0515893466443749,1.0829643229314987,0.22691074038821551,0.08555995275372591,0.12974624614589747,0.08754735818695976,0.13941453787460592
62,1.1368303074867554,1.0518498340234541,1.0782138468971632,1.052474312046373,1.0843733607198902,0.22719897903507785,0.08565450677066726,0.12991252906080591,0.08767581751647399,0.13957497788617826
63,1.1391267039543629,1.0527155090816698,1.0795269353851502,1.0533605758088362,1.0857840201348619,0.2274875823708786,0.08574917356359602,0.13007902750470415,0.08780443359218473,0.13973561997952225
64,1.14142601745097,1.0535821409402784,1.080841706765272,1.054248139516064,1.0871963032189191,0.22777655085314127,0.08584395327165986,0.13024574174872178,0.08793320661308161,0.13989646440725978
65,1.1437282516672365,1.0544497307405394,1.0821581632186985,1.0551370047543678,1.0886102120171206,0.22806588493996335,0.08593884603418003,0.13041267206432935,0.08806213677840352,0.1400575114223295
66,1.146033410298455,1.055318279625123,1.083476306929344,1.056027173112072,1.0900257485770826,0.22835558509001755,0.08603385199065183,0.13057981872333893,0.08819122428763929,0.14021876127798735
67,1.1483414970445518,1.0561877887381073,1.084796140083869,1.0569186461795175,1.0914429149489795,0.22864565176255192,0.08612897128074457,0.13074718199790417,0.08832046934052759,0.1403802142278067
68,1.1506525156100964,1.0570582592249815,1.0861176648716855,1.0578114255490645,1.09286171318555,0.22893608541739124,0.08622420404430187,0.13091476216052134,0.08844987213705764,0.14054187052567918
69,1.152966469704306,1.05792969223265,1.08744088348496,1.0587055128150942,1.0942821453420986,0.2292268865149374,0.08631955042134198,0.13108255948402922,0.08857943287746926,0.14070373042581472
70,1.1552833630410506,1.0588020889094316,1.0887657981186156,1.0596009095740113,1.0957042134764983,0.22951805551616994,0.08641501055205784,0.13125057424160974,0.08870915176225325,0.14086579418274206
71,1.1576031993388591,1.059675450405062,1.0900924109703376,1.0604976174242475,1.0971279196491963,0.2298095928826472,0.08651058457681747,0.13141880670678838,0.08883902899215179,0.14102806205130916
72,1.159925982320927,1.0605497778706963,1.0914207242405758,1.0613956379662637,1.0985532659232145,0.23010149907650684,0.08660627263616406,0.13158725715343472,0.08896906476815863,0.1411905342866837
73,1.1622517157151189,1.061425072458908,1.0927507401325478,1.0622949728025517,1.099980254364154,0.2303937745604664,0.0867020748708161,0.1317559258557627,0.08909925929151949,0.14135321114435326
74,1.1645804032539773,1.0623013353236959,1.0940824608522421,1.0631956235376374,1.1014088870401983,0.23068641979782423,0.08679799142166796,0.131924813088331,0.08922961276373231,0.14151609288012576
75,1.166912048674729,1.0631785676204817,1.0954158886084233,1.0640975917780837,1.1028391660221166,0.23097943525246034,0.08689402242978973,0.1320939191260439,0.08936012538654772,0.14167917975013022
76,1.169246655719286,1.0640567705061115,1.0967510256126347,1.065000879132492,1.104271093383267,0.23127282138883679,0.08699016803642758,0.1322632442441511,0.0894907973619691,0.14184247201081665
77,1.1715842281342568,1.0649359451388603,1.0980878740792008,1.0659054872115068,1.1057046711995993,0.23156657867199862,0.08708642838300404,0.1324327887182486,0.08962162889225311,0.14200596991895678
78,1.17392476967095,1.0658160926784328,1.0994264362252322,1.0668114176278152,1.1071399015496588,0.23186070756757463,0.08718280361111813,0.132602552824279,0.08975262017991,0.1421696737316443
79,1.176268284085382,1.066697214285965,1.100766714270628,1.0677186719961518,1.1085767865145888,0.23215520854177807,0.08727929386254571,0.1327725368385319,0.08988377142770376,0.14233358370629554
80,1.1786147751382774,1.067579311124024,1.102108710438081,1.0686272519333015,1.110015328178135,0.23245008206140721,0.08737589927923944,0.13294274103764442,0.09001508283865256,0.14249770010064933
81,1.1809642465950827,1.0684623843566141,1.103452426953078,1.069537159058099,1.111455528626648,0.23274532859384625,0.08747262000332935,0.1331131656986014,0.09014655461602913,0.14266202317276802
82,1.183316702225967,1.0693464351491744,1.1047978660439082,1.0704483949914363,1.112897389949087,0.2330409486070661,0.08756945617712275,0.13328381109873633,0.09027818696336098,0.14282655318103754
83,1.185672145805829,1.0702314646685833,1.1061450299416613,1.0713609613562605,1.1143409142370222,0.2333369425696249,0.08766640794310467,0.13345467751573117,0.09040998008443069,0.14299129038416777
84,1.1880305811143042,1.0711174740831595,1.107493920880236,1.072274859777579,1.115786103584639,0.23363331095066914,0.08776347544393798,0.13362576522761735,0.09054193418327636,0.14315623504119332
85,1.1903920119357692,1.072004464562662,1.1088445410963381,1.0731900918824617,1.1172329600887405,0.23393005421993376,0.0878606588224636,0.1337970745127757,0.09067404946419177,0.14332138741147327
86,1.1927564420593488,1.0728924372782955,1.1101968928294903,1.0741066593000428,1.1186814858487526,0.23422717284774364,0.0879579582217008,0.13396860564993737,0.09080632613172689,0.1434867477546923
87,1.1951238752789204,1.0737813934027098,1.1115509783220308,1.0750245636615248,1.1201316829667238,0.23452466730501362,0.08805537378484733,0.13414035891818385,0.09093876439068799,0.14365231633086073
88,1.1974943153931232,1.0746713341100005,1.1129067998191187,1.0759438066001794,1.1215835535473333,0.2348225380632499,0.08815290565527971,0.13431233459694777,0.09107136444613817,0.14381809340031476
89,1.19986776620536,1.0755622605757147,1.1142643595687378,1.076864389751352,1.1230370996978885,0.23512078559455038,0.08825055397655347,0.13448453296601304,0.0912041265033975,0.14398407922371737
90,1.2022442315238067,1.0764541739768487,1.1156236598216993,1.0777863147524613,1.1244923235283342,0.23541941037160533,0.0883483188924033,0.13465695430551547,0.09133705076804349,0.14415027406205821
91,1.204623715161416,1.0773470754918522,1.116984702831647,1.078709583243007,1.125949227151251,0.23571841286769865,0.08844620054674333,0.1348295988959432,0.0914701374459113,0.14431667817665456
92,1.2070062209359245,1.07824096630063,1.118347490855058,1.0796341968645649,1.1274078126818619,0.23601779355670788,0.08854419908366733,0.135002467018137,0.09160338674309412,0.14448329182915098
93,1.2093917526698592,1.079135847584542,1.1197120261512488,1.0805601572607988,1.1288680822380346,0.23631755291310558,0.08864231464744896,0.13517555895329098,0.09173679886594355,0.14465011528152064
94,1.211780314190541,1.0800317205264076,1.1210783109823785,1.0814874660774536,1.1303300379402839,0.2366176914119597,0.08874054738254193,0.13534887498295262,0.09187037402106976,0.14481714879606492
95,1.2141719093300947,1.0809285863105054,1.122446347613451,1.082416124962366,1.131793681911776,0.23691820952893455,0.08883889743358034,0.13552241538902382,0.09200411241534195,0.1449843926354144
96,1.2165665419254503,1.0818264461225766,1.1238161383123206,1.0833461355654617,1.1332590162783318,0.23721910774029145,0.08893736494537882,0.1356961804537607,0.09213801425588869,0.14515184706252887
97,1.2189642158183536,1.0827253011498255,1.125187685349693,1.0842774995387598,1.1347260431684296,0.23752038652288932,0.08903595006293274,0.13587017045977434,0.09227207975009812,0.14531951234069798
98,1.2213649348553692,1.0836251525809217,1.1265609909991317,1.085210218536377,1.13619476471321,0.23782204635418575,0.08913465293141853,0.13604438569003144,0.09240630910561842,0.14548738873354164
99,1.2237687028878883,1.0845260016060037,1.1279360575370592,1.0861442942145276,1.1376651830464766,0.23812408771223761,0.08923347369619383,0.13621882642785432,0.09254070253035801,0.1456554765050103


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_deg_2_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0017,-0.0117,-0.0014,-0.0892,-0.082,-0.0756
0.0254,0.0207,0.0317,-0.0394,-0.0256,-0.0288
0.1675,0.1784,0.1743,0.229,0.233,0.2189
0.1494,0.1476,0.1576,-0.0661,-0.0511,-0.0582
0.2061,0.2064,0.2152,0.0159,0.031,0.0216
0.2529,0.2529,0.262,0.0165,0.0317,0.0226
0.2831,0.2837,0.2924,0.0582,0.0734,0.0637
0.329,0.3291,0.3381,0.0583,0.0734,0.0642
0.392,0.3915,0.4009,0.0173,0.0325,0.024
0.4563,0.4555,0.465,-0.0232,-0.0081,-0.0163
0.4321,0.4321,0.4412,0.1402,0.1553,0.1462
0.5119,0.5111,0.5206,0.0579,0.073,0.0648
0.5761,0.5751,0.5847,0.0173,0.0325,0.0245
0.5651,0.564,0.5737,0.1379,0.153,0.1451
0.6487,0.6474,0.6572,0.0573,0.0724,0.0647
0.7326,0.7315,0.7412,-0.0231,-0.008,-0.0158
0.7206,0.7182,0.7285,0.1729,0.1877,0.1814
0.8075,0.8045,0.8151,0.1699,0.1846,0.179
0.9192,0.916,0.9266,0.13,0.1445,0.1392
0.2261,0.2317,0.2205,0.8636,0.8504,0.8524
0.1971,0.2032,0.192,0.8067,0.7939,0.795
0.129,0.1357,0.1244,0.7722,0.76,0.7601
0.0942,0.1012,0.0899,0.7081,0.6963,0.6958
0.1349,0.1425,0.1312,0.5979,0.5866,0.5853
0.0194,0.0268,0.0155,0.6184,0.6069,0.6059
0.0989,0.107,0.0959,0.4874,0.4768,0.4745
0.0597,0.0679,0.0568,0.4169,0.4064,0.4038
0.0192,0.0273,0.0161,0.3437,0.3331,0.3308
0.0184,0.0267,0.0156,0.2975,0.2872,0.2845
0.0134,0.0219,0.0108,0.252,0.2419,0.2389
-0.0233,-0.0157,-0.027,0.2228,0.2115,0.2101
-0.0347,-0.0279,-0.0392,0.1285,0.1164,0.1164
-0.0672,-0.0621,-0.0733,0.1048,0.0912,0.0939
-0.0741,-0.071,-0.0816,0.0603,0.0457,0.0512
0.9793,0.9757,0.9865,0.1328,0.1472,0.1424
-0.0494,-0.0421,-0.0534,0.4105,0.3988,0.398
-0.0501,-0.0434,-0.0547,0.1808,0.1686,0.1687
0.1725,0.1782,0.167,0.9647,0.9516,0.9534
0.9792,0.9739,0.9851,0.2154,0.2289,0.2264
1.0204,1.0135,1.0248,0.2674,0.2794,0.2797
0.8043,0.7955,0.8065,0.4149,0.4246,0.4281
0.9827,0.972,0.9815,0.4402,0.4454,0.4537
1.068,1.0567,1.0623,0.5499,0.5479,0.5611
1.076,1.0654,1.0686,0.6386,0.6334,0.6479
1.0813,1.0714,1.0729,0.7296,0.7222,0.7372
0.9831,0.9722,0.9762,0.6213,0.6171,0.6313
1.0614,1.0525,1.0523,0.874,0.8646,0.8798
0.9688,0.9596,0.9599,0.7942,0.7854,0.8006
0.9893,0.9813,0.9796,1.008,0.9972,1.0122
0.8891,0.8802,0.8799,0.7917,0.7824,0.7975
0.9016,0.8942,0.8918,1.0078,0.9964,1.0112
0.797,0.7897,0.7872,0.8755,0.8639,0.8787
0.7762,0.7702,0.7661,1.0525,1.0396,1.0537
0.7205,0.7139,0.7105,0.8304,0.8181,0.8326
0.6907,0.6857,0.6806,0.9644,0.9508,0.9644
0.6569,0.6521,0.6468,0.8773,0.8636,0.877
0.5928,0.5897,0.5829,0.8814,0.8668,0.8789
0.5174,0.5165,0.508,0.9337,0.9186,0.9286
0.429,0.4304,0.4205,0.9838,0.9688,0.9763
0.3523,0.3553,0.3448,0.9938,0.9792,0.9847
0.3816,0.3846,0.3741,0.8651,0.8505,0.856
0.1998,0.205,0.1938,1.0399,1.0264,1.029
0.1227,0.1286,0.1173,1.0717,1.0587,1.0602
0.3477,0.3522,0.3578,0.2614,0.2753,0.2621
0.7922,0.79,0.8002,0.1038,0.1187,0.1121
0.5437,0.5421,0.552,0.3414,0.3564,0.3492
0.2883,0.2929,0.2819,0.9026,0.8887,0.8922


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_deg_2_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0776,-0.0745,-0.0676,0.029,0.0436,0.0315
-0.0564,-0.0532,-0.0464,0.2051,0.2197,0.2075
0.0018,0.0049,0.0118,0.117,0.1316,0.1195
0.0478,0.0508,0.0577,0.117,0.1316,0.1195
0.0936,0.0967,0.1036,0.117,0.1316,0.1195
0.1395,0.1426,0.1495,0.117,0.1316,0.1195
0.1854,0.1885,0.1953,0.1169,0.1316,0.1195
0.2312,0.2343,0.2411,0.1169,0.1315,0.1195
0.277,0.28,0.2869,0.1169,0.1315,0.1194
0.3291,0.3322,0.3391,0.0728,0.0875,0.0755
0.3204,0.3241,0.3304,0.4693,0.4837,0.471
0.3944,0.3974,0.4043,0.2486,0.2632,0.2512
0.4093,0.4132,0.4193,0.4683,0.4826,0.4698
0.5116,0.5145,0.5215,0.0725,0.0872,0.0754
0.4899,0.4931,0.4999,0.4633,0.4779,0.4658
0.6094,0.612,0.6192,0.0284,0.0431,0.0314
0.6205,0.6225,0.6302,0.2021,0.2171,0.206
0.6114,0.6134,0.6212,0.4454,0.4603,0.4492
0.7637,0.7643,0.773,0.1118,0.127,0.1172
0.8408,0.8418,0.8502,-0.0173,-0.0022,-0.0123
0.7489,0.7515,0.7588,0.45,0.4648,0.4532
0.869,0.8717,0.8789,0.4589,0.4737,0.4619
0.9292,0.932,0.9391,0.4625,0.4772,0.4653
0.9832,0.986,0.9931,0.4643,0.479,0.4671
-0.0952,-0.0913,-0.0851,0.7315,0.7457,0.733
-0.0788,-0.0742,-0.0687,0.829,0.8429,0.8296
-0.0283,-0.0241,-0.0182,0.7389,0.753,0.74
1.0116,1.0145,1.0215,0.6092,0.6239,0.612
1.0431,1.046,1.053,0.7101,0.7248,0.7128
1.0642,1.0672,1.0741,0.9003,0.915,0.903
0.8026,0.8054,0.8125,0.5649,0.5796,0.5678
0.6357,0.6387,0.6456,0.7404,0.7551,0.7431
0.248,0.2554,0.2578,0.7452,0.7567,0.7418
0.1821,0.1891,0.192,0.7493,0.7612,0.7465
0.12,0.1256,0.1301,0.7492,0.7624,0.7484
0.0793,0.0852,0.0894,0.7892,0.8022,0.7882
0.0318,0.0365,0.0419,0.7444,0.7583,0.745
0.4989,0.5021,0.5089,1.0024,1.017,1.0048
0.3083,0.3138,0.3184,0.8214,0.8346,0.8208
0.5102,0.5135,0.5202,0.7304,0.7449,0.7327
0.4369,0.4417,0.447,0.4889,0.5027,0.4892


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_deg_3_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0786,-0.069,-0.07,-0.0648,-0.0563,-0.0722
0.3165,0.3278,0.3216,0.0954,0.0964,0.083
0.122,0.1332,0.125,-0.061,-0.0637,-0.0747
0.4275,0.4388,0.4333,0.0839,0.0861,0.0722
0.5138,0.525,0.52,0.0788,0.0818,0.0675
0.5353,0.5464,0.5414,0.0255,0.0284,0.0141
0.6204,0.6314,0.6268,0.0321,0.0356,0.021
0.5735,0.5847,0.5794,-0.0623,-0.0597,-0.0739
0.6781,0.6891,0.6846,0.0032,0.007,-0.0077
0.6932,0.7042,0.6996,-0.0285,-0.0249,-0.0395
0.7379,0.749,0.7445,-0.0275,-0.0238,-0.0385
0.8233,0.8343,0.83,-0.0317,-0.0277,-0.0425
0.9071,0.9181,0.9094,-0.0899,-0.0937,-0.1038
1.0356,1.0249,1.0284,9e-4,-0.0043,0.0109
-0.0608,-0.0503,-0.0533,0.9935,0.9994,0.984
-0.054,-0.0436,-0.0462,0.9433,0.9496,0.9341
0.1463,0.1357,0.1453,0.6619,0.6677,0.6762
0.0584,0.0474,0.0562,0.6037,0.6075,0.6176
0.065,0.0537,0.0617,0.5404,0.5426,0.554
0.0242,0.013,0.0213,0.4808,0.4836,0.4945
0.0237,0.0125,0.0207,0.4382,0.4407,0.4518
0.138,0.1267,0.1335,0.4175,0.4176,0.4303
0.0237,0.0125,0.0206,0.3009,0.3034,0.3145
0.024,0.0129,0.021,0.2531,0.2557,0.2668
-0.0168,-0.0278,-0.0189,0.1879,0.1921,0.2019
-0.0167,-0.0276,-0.0185,0.1389,0.1435,0.153
0.2039,0.1926,0.1983,0.2302,0.2282,0.2421
-0.0168,-0.0271,-0.017,0.0297,0.0366,0.044
0.8456,0.8566,0.8522,-0.0683,-0.0646,-0.0792
-0.0808,-0.0756,-0.0707,0.7489,0.763,0.7486
-0.018,-0.0079,-0.0099,-0.015,-0.0078,-0.0235
0.1069,0.118,0.1098,0.0216,0.0189,0.0079
1.0358,1.0252,1.0285,0.0952,0.0898,0.105
0.0322,0.0428,0.0396,0.9471,0.9527,0.9373
0.0075,0.0045,0.015,0.7024,0.7177,0.7119
0.9874,0.9768,0.98,0.2067,0.2011,0.2165
1.0276,1.017,1.0202,0.1505,0.1449,0.1602
1.0302,1.0197,1.0226,0.3332,0.3272,0.3427
0.984,0.9735,0.9765,0.3491,0.3432,0.3586
0.961,0.9505,0.9535,0.4031,0.3972,0.4126
0.937,0.9265,0.9294,0.4576,0.4517,0.4671
0.9348,0.9243,0.9272,0.551,0.5451,0.5605
0.9298,0.9193,0.9223,0.6461,0.6402,0.6556
0.8954,0.8848,0.8881,0.7075,0.702,0.7173
0.8475,0.8367,0.8407,0.7804,0.776,0.7909
0.6697,0.6585,0.6638,0.7016,0.699,0.7132
0.8743,0.8631,0.8709,0.9893,0.9912,1.0027
0.9018,0.8911,0.9004,1.0585,1.0636,1.0726
0.6986,0.7012,0.7085,0.8588,0.8744,0.8621
0.5047,0.5148,0.5128,0.8157,0.8229,0.8072
0.4678,0.478,0.4757,0.8604,0.8672,0.8515
0.3849,0.3953,0.3925,0.9062,0.9124,0.8969
0.2599,0.2705,0.2672,0.875,0.8804,0.8651
0.2108,0.2214,0.2181,0.877,0.8823,0.8671
0.1399,0.1506,0.1472,0.9163,0.9216,0.9063
0.0808,0.0914,0.0881,0.9459,0.9514,0.9361
0.1378,0.1267,0.1318,0.1302,0.1274,0.1417
0.3718,0.383,0.3778,0.2463,0.249,0.2348
0.1594,0.1686,0.1578,0.1409,0.1316,0.1268
0.4083,0.4194,0.4143,0.226,0.2289,0.2146
0.2008,0.1895,0.1961,0.5883,0.5878,0.6008
0.2338,0.2226,0.2285,0.4371,0.4357,0.4492
0.2991,0.288,0.2933,0.4062,0.4038,0.4179
0.2257,0.2156,0.2176,0.2042,0.1969,0.2127
0.2448,0.2335,0.2395,0.5477,0.5464,0.5599
0.3879,0.399,0.3942,0.3014,0.3048,0.2903
0.7637,0.7538,0.7641,0.888,0.8956,0.9023
0.2821,0.2927,0.2893,0.8058,0.8111,0.7958
0.3534,0.3645,0.3597,0.3128,0.3161,0.3016
0.7388,0.7278,0.7322,0.7141,0.7102,0.7249
0.6416,0.6392,0.6495,0.7445,0.7601,0.7534
0.5192,0.5292,0.5274,0.7372,0.7447,0.7289
0.3315,0.3421,0.3388,0.7414,0.7469,0.7316
0.7311,0.7204,0.7239,0.5385,0.5334,0.5486
0.6433,0.6328,0.6425,0.7214,0.7272,0.7356
0.5072,0.5156,0.5166,0.598,0.6087,0.5928
0.4514,0.4413,0.4433,0.5368,0.5297,0.5454


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_deg_3_eq_invariance.csv <==
x1,x2,x3,y1,y2,y3
-0.0601,-0.0686,-0.0575,-0.0895,-0.079,-0.0756
-0.0221,-0.0269,-0.0158,-0.0496,-0.035,-0.0383
0.3406,0.3518,0.3436,0.2459,0.2432,0.2321
0.1433,0.1527,0.1522,0.028,0.037,0.021
0.3545,0.3658,0.3579,0.1849,0.183,0.1714
0.3962,0.4075,0.3997,0.1469,0.145,0.1334
0.5385,0.5496,0.541,0.1072,0.1039,0.0933
0.5806,0.5917,0.5832,0.0403,0.0372,0.0265
0.6487,0.6598,0.6513,8e-4,-0.0024,-0.013
0.7093,0.7204,0.7119,-0.0312,-0.0344,-0.045
0.7646,0.7758,0.7673,-0.056,-0.0591,-0.0698
0.8853,0.8954,0.8936,-0.0855,-0.078,-0.0939
1.0042,0.9943,1.0048,-0.1058,-0.0978,-0.0915
0.4793,0.4886,0.4777,1.0577,1.0484,1.0435
0.348,0.3576,0.347,1.035,1.0265,1.0207
0.215,0.2249,0.2146,0.9997,0.992,0.9853
0.3473,0.357,0.3465,0.9394,0.9312,0.9251
0.3445,0.3543,0.3438,0.8793,0.8712,0.865
0.3771,0.3869,0.3765,0.7924,0.7844,0.7781
0.0955,0.0878,0.0857,0.5304,0.5185,0.5343
0.014,0.0138,0.0048,0.6631,0.6471,0.657
-0.0072,-0.0108,-0.0173,0.4004,0.3852,0.3984
-0.0654,-0.0666,-0.0749,0.5122,0.4963,0.5072
-0.054,-0.0557,-0.0637,0.2385,0.2226,0.2341
-0.0729,-0.0741,-0.0825,0.1411,0.1251,0.136
0.4707,0.4821,0.4748,0.0129,0.0121,-3e-4
1.0384,1.0284,1.0387,-0.0652,-0.0577,-0.0509
-0.0157,-0.0097,-0.0211,0.755,0.7414,0.7428
0.4823,0.4935,0.4851,0.1329,0.13,0.1191
1.0404,1.0304,1.0407,-0.018,-0.0105,-0.0037
1.0152,1.0052,1.0154,0.0279,0.0354,0.0423
1.0468,1.0368,1.0472,0.0799,0.0877,0.0943
1.0025,0.9926,1.003,0.1301,0.1379,0.1444
0.9583,0.9484,0.9588,0.1811,0.1889,0.1954
0.9586,0.9488,0.9592,0.2299,0.238,0.2443
0.9146,0.9049,0.9153,0.2831,0.2912,0.2974
0.9591,0.9494,0.96,0.3268,0.3352,0.3411
0.9155,0.9059,0.9165,0.3816,0.3901,0.3959
0.872,0.8624,0.873,0.4372,0.4458,0.4515
0.8287,0.8191,0.8298,0.4934,0.502,0.5077
0.8732,0.8638,0.8745,0.5359,0.5448,0.5501
0.9174,0.908,0.9188,0.5762,0.5853,0.5904
0.9612,0.9519,0.9628,0.6146,0.6239,0.6288
0.9183,0.909,0.9199,0.6722,0.6816,0.6864
0.9619,0.9528,0.9636,0.7096,0.7191,0.7238
0.9622,0.9531,0.964,0.7566,0.7662,0.7708
1.0054,0.9963,1.0073,0.7922,0.8019,0.8063
1.0057,0.9967,1.0076,0.839,0.8488,0.8531
1.0484,1.0395,1.0505,0.8727,0.8827,0.8867
1.0486,1.0397,1.0507,0.9189,0.9289,0.9329
1.0599,1.0511,1.0621,0.9617,0.9718,0.9757
1.0788,1.07,1.081,1.0015,1.0116,1.0155
1.0704,1.0591,1.0651,1.0573,1.0559,1.0696
1.1022,1.0925,1.0935,1.0994,1.091,1.1069
0.9559,0.9644,0.9533,1.0868,1.0762,1.073
0.8662,0.8749,0.8638,1.0869,1.0765,1.073
0.7288,0.7376,0.7266,1.0884,1.0783,1.0744
0.6343,0.6432,0.6323,1.0789,1.069,1.0648
0.172,0.1689,0.1621,0.6811,0.6657,0.6785
0.1768,0.1869,0.1767,0.9156,0.9082,0.9013
0.0807,0.0754,0.0705,0.2762,0.262,0.2764
0.2557,0.2444,0.2498,0.5714,0.569,0.5831
0.1323,0.1291,0.1223,0.2396,0.2242,0.2371
0.2262,0.2154,0.2191,0.6004,0.5954,0.6106
0.2653,0.254,0.2598,0.5421,0.5403,0.5541
0.269,0.2578,0.2629,0.4482,0.4453,0.4597
0.3592,0.3691,0.3587,0.8214,0.8135,0.8071
0.2862,0.2748,0.2811,0.5042,0.5032,0.5166
0.2389,0.2302,0.2296,0.3511,0.3408,0.3568
0.4044,0.4143,0.4039,0.7254,0.7174,0.711
0.3189,0.3296,0.3201,0.3063,0.3008,0.292
0.4367,0.4465,0.4361,0.6777,0.6697,0.6634
0.3727,0.3834,0.3739,0.3587,0.3532,0.3444
0.418,0.4278,0.4173,0.6319,0.6237,0.6176
0.4405,0.4512,0.4417,0.4174,0.412,0.4032
0.4164,0.4089,0.4066,0.485,0.4729,0.4886
0.4891,0.4995,0.4896,0.4613,0.4549,0.4469
0.5057,0.4948,0.5037,0.5387,0.5428,0.5528


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_deg_3_eq_invariance_monotone.csv <==
x1,x2,x3,y1,y2,y3
-0.0378,-0.048,-0.0457,0.0013,-0.0051,0.0097
-0.0143,-0.0248,-0.022,-0.0457,-0.0516,-0.0369
0.1843,0.1949,0.1916,0.2655,0.2706,0.2561
0.0945,0.103,0.104,-0.012,-0.0018,-0.0169
0.1966,0.2059,0.2054,0.1576,0.1661,0.1509
0.2513,0.2595,0.2608,0.119,0.1294,0.1143
0.323,0.3301,0.3329,0.1203,0.1321,0.1174
0.3506,0.3559,0.3608,-0.0136,-1e-4,-0.0138
0.3899,0.3951,0.4,0.0747,0.0882,0.0745
0.4249,0.4301,0.435,0.1633,0.1768,0.1631
0.5007,0.5035,0.5106,0.0697,0.0844,0.0726
0.5768,0.578,0.5863,0.0652,0.0803,0.0699
0.6609,0.6608,0.6699,-0.0627,-0.0475,-0.0565
0.7056,0.705,0.7144,-0.0632,-0.0481,-0.0565
0.6794,0.678,0.6878,0.1753,0.1904,0.1829
0.7807,0.7784,0.7887,0.1303,0.1452,0.1387
0.8709,0.8681,0.8786,0.1294,0.1441,0.1383
0.8972,0.8929,0.9039,0.2432,0.2573,0.2535
0.1801,0.1852,0.174,0.8109,0.7973,0.8
0.0779,0.0825,0.0715,0.8526,0.8387,0.8421
0.1088,0.1139,0.1028,0.6756,0.6621,0.6647
0.0065,0.0091,-0.0012,0.7238,0.709,0.7151
-0.0556,-0.0596,-0.0657,0.6563,0.642,0.6548
-0.0767,-0.0821,-0.0869,0.664,0.6506,0.6644
-0.0268,-0.0349,-0.0363,0.451,0.4404,0.4554
-0.0172,-0.0265,-0.026,0.3449,0.3363,0.3515
-0.02,-0.0303,-0.0279,0.2358,0.2296,0.2444
-0.0341,-0.0446,-0.0416,0.1294,0.1239,0.1386
0.1405,0.1457,0.1345,0.9132,0.8997,0.9022
1.0148,1.0124,1.0227,0.1478,0.1627,0.1564
0.0944,0.0997,0.0886,1.0095,0.9961,0.9983
0.0937,0.1003,0.089,0.5477,0.5354,0.5357
0.9817,0.9772,0.9882,0.2713,0.2852,0.2817
0.9969,0.9919,1.003,0.3203,0.334,0.3312
1.0431,1.0387,1.0497,0.3373,0.3514,0.3476
0.8872,0.8782,0.8891,0.5065,0.5156,0.5198
1.0285,1.0214,1.0327,0.5069,0.5188,0.5193
0.9557,0.9464,0.9571,0.5769,0.5855,0.5903
0.958,0.948,0.9582,0.6497,0.6568,0.6633
0.9644,0.9541,0.964,0.6873,0.6936,0.7009
0.9976,0.9876,0.9979,0.7264,0.7337,0.74
1.0032,0.9931,1.0033,0.7732,0.7801,0.7868
1.0159,1.006,1.0163,0.82,0.8274,0.8336
1.0041,0.9935,1.003,0.8817,0.8868,0.8952
1.0372,1.0348,1.0451,0.9447,0.9595,0.9533
0.9785,0.9884,0.9781,1.0648,1.0574,1.0512
0.9255,0.9223,0.9156,1.0107,0.9961,1.0082
0.8654,0.8648,0.8561,1.0315,1.0164,1.0261
0.8256,0.8163,0.8167,0.8504,0.8418,0.8569
0.7528,0.7518,0.7434,0.9867,0.9715,0.9816
0.7017,0.6991,0.6918,0.9091,0.8943,0.9059
0.6281,0.6281,0.6191,0.9196,0.9044,0.9135
0.5159,0.5198,0.509,1.0344,1.0201,1.0245
0.555,0.5555,0.5461,0.8577,0.8425,0.8511
0.3827,0.3876,0.3765,1.0388,1.0251,1.028
0.3379,0.3431,0.3319,1.0399,1.0264,1.029
0.4417,0.4448,0.4342,0.8769,0.8623,0.8677
0.214,0.2197,0.2085,1.0708,1.0577,1.0595
0.1681,0.1739,0.1626,1.0709,1.0578,1.0595
0.1219,0.1276,0.1164,1.0706,1.0575,1.0592
0.1301,0.1353,0.1241,0.724,0.7105,0.7131
0.1341,0.1442,0.134,0.4529,0.446,0.4393
0.0737,0.0829,0.072,0.4347,0.4258,0.4213
0.0543,0.0646,0.0548,0.363,0.3568,0.3494
0.1271,0.1384,0.1317,0.3344,0.3344,0.3222
0.063,0.074,0.0697,0.2142,0.218,0.2039
0.1037,0.1085,0.0975,0.718,0.7043,0.7074
0.9736,0.9636,0.9655,0.9756,0.9687,0.9837
0.5854,0.5857,0.5946,0.218,0.2331,0.2237
0.8614,0.8575,0.8683,0.2177,0.2319,0.2276
0.4539,0.4558,0.4457,0.7413,0.7264,0.7332
0.3477,0.3518,0.3409,0.7863,0.7722,0.7762
0.2874,0.2923,0.2812,0.9019,0.8881,0.8912
0.7744,0.7649,0.7755,0.5002,0.5084,0.5137
0.4878,0.4916,0.4979,0.394,0.4082,0.3956
0.808,0.7968,0.8028,0.7017,0.7005,0.7133


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_deg_3_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0321,-0.0251,-0.0221,-0.0306,-0.0179,-0.0334
0.0456,0.051,0.0557,0.0421,0.0561,0.0416
0.1396,0.1451,0.1497,0.1193,0.1333,0.1187
0.2885,0.2963,0.2981,0.2604,0.272,0.2562
0.4325,0.4437,0.4385,0.2109,0.2135,0.1993
0.277,0.2881,0.2834,-0.0263,-0.0228,-0.0374
0.4471,0.4583,0.453,0.1022,0.1047,0.0906
0.403,0.4141,0.4089,0.0039,0.0066,-0.0076
0.546,0.5572,0.5516,0.0962,0.0982,0.0843
0.5299,0.5411,0.5356,0.0326,0.0347,0.0207
0.5451,0.5563,0.5507,5e-4,0.0026,-0.0113
0.657,0.6683,0.6625,0.0605,0.0623,0.0485
0.6387,0.6499,0.6443,-0.001,9e-4,-0.0129
0.7317,0.7429,0.7372,-0.002,-1e-4,-0.0139
0.7911,0.8023,0.7967,-0.0324,-0.0304,-0.0443
0.8424,0.8536,0.8481,-0.07,-0.0678,-0.0818
0.8794,0.8905,0.8856,-0.0781,-0.0749,-0.0894
0.9059,0.9163,0.9137,-0.1003,-0.0939,-0.1094
1.0559,1.0446,1.0509,-0.0312,-0.0321,-0.0188
-0.0345,-0.0232,-0.0292,1.0236,1.0249,1.0114
-0.0017,0.0096,0.0036,1.0076,1.0089,0.9954
-0.0369,-0.0256,-0.0315,0.9338,0.9354,0.9217
-0.0193,-0.029,-0.0185,0.7328,0.741,0.7471
0.0149,0.0036,0.0111,0.6477,0.649,0.6609
0.0139,0.0026,0.0099,0.5583,0.5591,0.5714
0.0898,0.0785,0.0856,0.5589,0.5595,0.5719
0.0528,0.0415,0.0488,0.4877,0.4886,0.5008
0.1717,0.1604,0.1677,0.4557,0.4567,0.4689
-0.0605,-0.0545,-0.0504,0.7513,0.765,0.7501
0.301,0.2898,0.2974,0.4313,0.4329,0.4447
1.0259,1.0146,1.0209,0.0388,0.0379,0.0512
1.0389,1.0276,1.0338,0.0124,0.0115,0.0248
0.1181,0.1294,0.1234,0.9432,0.9445,0.931
-0.0195,-0.0107,-0.0102,0.755,0.7651,0.7492
0.0862,0.093,0.0961,0.0597,0.0724,0.0571
0.3497,0.3606,0.3565,0.2202,0.2245,0.2096
1.0231,1.0118,1.0181,0.1188,0.118,0.1313
1.026,1.0147,1.0211,0.2056,0.2049,0.2181
0.9899,0.9786,0.9851,0.2715,0.2708,0.284
0.9528,0.9414,0.948,0.3387,0.3382,0.3513
0.9502,0.9389,0.9456,0.4339,0.4337,0.4466
0.9471,0.9357,0.9427,0.5299,0.5301,0.5428
0.868,0.8567,0.8638,0.5802,0.5808,0.5932
0.8644,0.8531,0.8605,0.6316,0.6326,0.6448
0.6691,0.6583,0.6673,0.6595,0.664,0.6736
0.8507,0.8396,0.8482,0.7949,0.7983,0.8087
0.8877,0.8768,0.8857,0.8679,0.872,0.8819
0.8833,0.8728,0.8825,0.9269,0.9329,0.9412
0.9662,0.9555,0.9648,1.0024,1.0076,1.0166
1.0071,0.9964,1.0059,1.0641,1.0694,1.0783
0.4891,0.5002,0.4952,0.8589,0.8618,0.8475
0.3703,0.3815,0.3758,0.8811,0.8829,0.8691
0.3844,0.3957,0.39,0.9463,0.9481,0.9343
0.3679,0.3792,0.3735,0.9796,0.9814,0.9676
0.2051,0.2164,0.2104,0.9259,0.9272,0.9136
0.067,0.0783,0.0724,0.8557,0.8573,0.8436
0.1863,0.1792,0.1905,0.2129,0.2253,0.2259
0.5286,0.5397,0.5349,0.9892,0.9924,0.9779
0.4971,0.5083,0.5028,0.2322,0.2344,0.2204
0.1744,0.1856,0.1796,0.8228,0.8241,0.8106
0.2274,0.2243,0.2349,0.226,0.2414,0.2357
0.4152,0.4263,0.4213,0.249,0.252,0.2377
0.6208,0.632,0.6263,0.2131,0.2149,0.2011
0.913,0.9017,0.9081,0.1689,0.1681,0.1814
0.4175,0.4288,0.4232,0.838,0.84,0.8261
0.2586,0.2473,0.2542,0.5607,0.5609,0.5735
0.3243,0.3135,0.3227,0.384,0.3888,0.3982
0.7485,0.7372,0.7447,0.609,0.6104,0.6223
0.5037,0.5147,0.5101,0.7691,0.7726,0.758
0.82,0.8086,0.8153,0.398,0.3977,0.4107
0.8564,0.845,0.852,0.5147,0.515,0.5276
0.4006,0.4119,0.4062,0.7341,0.7359,0.7221
0.3584,0.3696,0.3638,0.8268,0.8284,0.8147
0.6803,0.671,0.6817,0.725,0.7339,0.7391
0.4845,0.4943,0.4931,0.5892,0.5974,0.5815


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
0.007052342370512055,-0.001168035414743862,0.0015957122889197484,0.0015601645849391277,-0.001168035414743751,0.007087890074492786
0.193392279123693,0.20161187576824935,0.1988504909912761,0.19885117198394514,0.20158175516180943,0.19332502873609747
0.12009814217915082,0.11883663182055237,0.12644419863618145,-0.0644306467642726,-0.05581171500231766,-0.059967312472047674
0.18626121283662228,0.18605788781959437,0.19310256971779793,-0.027033988586399993,-0.018324439336091847,-0.02338645263879971
0.25431696149698746,0.25460911100075345,0.26135447352038044,0.010820507094908671,0.019527496497444674,0.01406806559315038
0.32235484892990496,0.32280408467155064,0.3294498083601739,0.04835127204552181,0.057051483861346786,0.05146963448637065
0.3894566062749305,0.3898519029018128,0.39653209769273,0.08527043959190422,0.09397330305693802,0.08843329418744111
0.4551428968832285,0.45534211560282956,0.4621453476666224,0.12140952859690646,0.1301191739768643,0.12473297687076934
0.5376883452352436,0.5375482028116327,0.5445559782136408,0.12070556122117959,0.12941637243802578,0.12430272765939687
0.6010982469452444,0.6006687928842923,0.6078425347481637,0.15556169387272595,0.16426291758402084,0.15938797753619227
0.6835533878809696,0.6828985845329807,0.690196221488724,0.15478305663817538,0.16347004541071813,0.1587850964014174
0.7449479290865572,0.7439528979699462,0.7514286081141978,0.1883837002316015,0.19703789810915162,0.19264657326872375
0.8274152623900929,0.8262626769113152,0.8338171606568073,0.18758251157596462,0.19621688276934923,0.19196431589337348
0.8628572395946025,0.8610829337686167,0.8689250705752559,0.2521720049257202,0.2606989591725741,0.25701144845837237
0.25699923286983617,0.2607122207297826,0.2522292834458334,0.868942195938055,0.8610724929507407,0.8628046362065487
0.22542437927025183,0.2295009857752628,0.220946497431178,0.8110220250069071,0.8033367872766541,0.8046654675341478
0.1583212960689257,0.16288022619286752,0.15425857964874956,0.7728944030234541,0.7654887641207615,0.7662613206093332
0.1587913348953065,0.16348748533426966,0.15485295731278836,0.6902064746060621,0.6828882128162403,0.6834978539522667
0.12399937384668169,0.12893503137048107,0.12028512261203322,0.6273876665546545,0.6202308507442156,0.620550774432095
0.1243159771609626,0.12943356979825515,0.12077833793051429,0.5445654864592171,0.5375393109378566,0.5376343572440214
0.12475227754043122,0.13013749264261126,0.12148513629006952,0.46215407074580755,0.4553335331634924,0.4550897084877495
0.08845610391677683,0.09399224724324201,0.08534752010970564,0.39654055139750705,0.38984354347269484,0.3894040743802985
0.051493408497054416,0.05707059590664365,0.04842873442306028,0.32945821227192024,0.3227957926220532,0.3223025220821741
0.014091159142748555,0.019548243913824648,0.010898958489247157,0.26136208168393077,0.25459965995422756,0.2542630966828712
-0.023372254226845135,-0.018305386245110633,-0.026959706469223743,0.19311117922585302,0.18604786013140323,0.18620603581057255
-0.024680513642351076,-0.01970518456993875,-0.028356735022748436,0.14914151315079038,0.14201257876401158,0.14228383027283775
1.0068520642698449,1.0061807415688975,1.013487274796454,0.09403289633583051,0.10271860769202523,0.09804772642972037
0.8923783210272632,0.8896109740913182,0.8978325405521682,0.33545953422967995,0.34371423825881037,0.34098966921832724
1.014169413261508,1.0120866379530251,1.0200574460556804,0.2590745622149934,0.26753054559342354,0.2641339954251439
0.8840322987110932,0.8797270887210539,0.8883175235028627,0.43921750879661187,0.44677540540462096,0.4457072001590681
1.0342257919494542,1.031082509151239,1.0394203550618872,0.3477250123023648,0.355842226717271,0.3535028530487084
1.0629725509171646,1.0596242048199587,1.0680187228113462,0.36099193226170395,0.36902565061904896,0.36690149048810666
0.9211154865103327,0.9153713063055641,0.9239978592202424,0.5191020808363791,0.5256191826442655,0.5263341056205166
1.0254859020212375,1.0194675136590217,1.0280553541874897,0.5404285840972649,0.5466899896510515,0.5477791213636805
0.8633504495887191,0.855565132793502,0.863262692174588,0.6276479179396062,0.6314554442554594,0.6354396251062522
1.0234489116723782,1.015855280977315,1.0237349495273325,0.6513086364332619,0.6554899754804362,0.6590955240403642
0.9035125890900505,0.895294156143524,0.9023984076580062,0.6765340683285102,0.6792681975551151,0.6842451595345371
0.9484353693311988,0.9399041499625648,0.946193249698081,0.74007473179565,0.7415471916797574,0.7475330092668941
0.9933716830210083,0.9847166141874449,0.9899963357065314,0.8201552860027908,0.8202643398496818,0.8271679240049357
0.901211787501549,0.8926499486331055,0.8967698018613931,0.8231200564067274,0.8218402368906508,0.829502076780082
1.0079785472043596,0.99962276252319,1.0028290797853523,0.9674152187050689,0.9651416083177833,0.9732338089687591
1.039970462910925,1.031750085125669,1.0345138328293326,1.0344782851253527,1.0317500851256698,1.0400060106149065
1.000171162371812,0.9921109054250391,0.9944230355998699,1.0328825117008287,1.0297069945015507,1.0381023818431947
0.8526580912624894,0.8450382281764538,0.8463253063940622,0.9298785351873391,0.925745822985456,0.9343609244797577
0.8094006639468473,0.8024778802695899,0.8024748577557409,0.9536952843917821,0.9484656791025652,0.9571776317305103
0.7695719780326339,0.7637838191639493,0.7621080961411678,1.0240930900443304,1.017615526381029,1.0261626600317166
0.6707378919388345,0.665290475122104,0.6631776179318424,0.8225706175818657,0.8158003040392807,0.8242487238873941
0.6603869227065219,0.6565786026535674,0.6526452396786954,0.9833435721775654,0.9755201547584909,0.983280644733094
0.6222544738849448,0.6195161855478967,0.614590202065388,1.0248145003596503,1.0165499853017412,1.0237135498806031
0.5826858775290592,0.5805310977438208,0.5751173656240223,0.911694595566904,0.9032569088899889,0.9100545383855507
0.4912880144162818,0.4914178818932834,0.48441614323574644,0.9972392099055543,0.9885282373685649,0.9936502522729129
0.4847718960620694,0.48505634957753474,0.4779648200650459,0.9035730467588718,0.894865799214249,0.8998611072480507
0.32519811832191803,0.3278987960435561,0.3196994754022282,1.068521384079521,1.0602443412930478,1.0630359952929636
0.42181439857676073,0.4233212964961386,0.41559830318000424,0.9211979528534779,0.9126190368023523,0.9165530400563857
0.27305291445699464,0.27636170453015074,0.26797773739232944,1.04356226558651,1.035511961775156,1.0376779234835836
0.287441212042887,0.2906923602429997,0.28232409587164875,0.9722931671209765,0.9642191070970405,0.9664457354697531
0.17789937325183364,0.1820711540929954,0.17350082520311144,1.0064871514678884,0.9988538287430184,1.0000747261162257
-0.050759307824470606,-0.04660010322303365,-0.05516840977409479,0.10853566430189698,0.10089539248792911,0.10213058563749045
0.47893248414485745,0.479057307120793,0.48590629088563164,0.15481748289414454,0.16352853013693652,0.15820139497946906
0.8024247884829866,0.7942044106977307,0.7969681584013945,0.7969326106974135,0.7942044106977308,0.8024603361869673
0.15821936541799547,0.16354660679207977,0.15489249945830613,0.4859151517255719,0.47904864856855006,0.4788790833823315
0.786885071523728,0.7846907056008966,0.7927057053524517,0.3097013833456876,0.3181287285621465,0.3148392134740316
0.8403818173984304,0.8377656244872994,0.8459360670277679,0.33257452653777037,0.34087901235787926,0.338002865807244
0.31481056481738046,0.3181301784180286,0.30974330603829603,0.792735230871539,0.7846894422838908,0.786843979809984
0.5097976473791612,0.5092558356034916,0.5026699043916082,0.6958167629437817,0.6871218941695991,0.692775079461271


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_egments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_deg_2_eq.csv <==
x1,x2,y1,y2
0.0131,-0.0057,-0.0903,-0.0822
-0.0057,-0.0232,-0.0822,-0.0816
-0.0232,-0.0387,-0.0816,-0.0879
-0.0387,-0.054,-0.0879,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
0.0839,0.0562,-0.1,-0.0667
0.0562,0.0308,-0.0667,-0.037
0.0308,0.0308,-0.037,-0.037
0.0308,0.0218,-0.037,-0.0268
0.0218,0.0151,-0.0268,-0.0196
0.0151,0.0098,-0.0196,-0.0144
0.0098,0.0057,-0.0144,-0.0108
0.0057,0.0023,-0.0108,-0.0089
0.0023,-7e-4,-0.0089,-0.0087
-7e-4,-0.0034,-0.0087,-0.0103
-0.0034,-0.0063,-0.0103,-0.0132
-0.0063,-0.0096,-0.0132,-0.0174
-0.0096,-0.0137,-0.0174,-0.023
-0.0137,-0.0187,-0.023,-0.0302
-0.0187,-0.025,-0.0302,-0.0393
-0.025,-0.0327,-0.0393,-0.0506
-0.0327,-0.0422,-0.0506,-0.0646
0.1299,0.1056,-0.1,-0.0635
0.1056,0.0832,-0.0635,-0.0269
0.0832,0.0659,-0.0269,0.0111
0.0659,0.0659,0.0111,0.0111
0.0659,0.061,0.0111,0.0326
0.061,0.061,0.0326,0.0326
0.061,0.0608,0.0326,0.0491
0.0608,0.0634,0.0491,0.0629
0.0634,0.0688,0.0629,0.0779
0.0688,0.0779,0.0779,0.0958
0.0779,0.0927,0.0958,0.1192
0.0927,0.1094,0.1192,0.1431
0.1094,0.1285,0.1431,0.169
0.1285,0.1497,0.169,0.1968
0.1497,0.1725,0.1968,0.2258
0.1725,0.1962,0.2258,0.2543
0.1962,0.2203,0.2543,0.2819
0.2203,0.2453,0.2819,0.3093
0.2453,0.2704,0.3093,0.336
0.2704,0.2956,0.336,0.3621
0.2956,0.3216,0.3621,0.387
0.3216,0.348,0.387,0.4102
0.348,0.376,0.4102,0.4327
0.376,0.4028,0.4327,0.4523
0.4028,0.4228,0.4523,0.4661
0.4228,0.4413,0.4661,0.4774
0.4413,0.4545,0.4774,0.4843
0.4545,0.4652,0.4843,0.489
0.4652,0.4742,0.489,0.4924
0.4742,0.4811,0.4924,0.4946
0.4811,0.4862,0.4946,0.4961
0.4862,0.4901,0.4961,0.4971
0.4901,0.493,0.4971,0.4978
0.493,0.4952,0.4978,0.4983
0.4952,0.4968,0.4983,0.4986
0.4968,0.498,0.4986,0.4988
0.498,0.4989,0.4988,0.499
0.4989,0.4995,0.499,0.4991
0.4995,0.5,0.4991,0.4992
0.5,0.5004,0.4992,0.4992
0.5004,0.5007,0.4992,0.4993
0.5007,0.5009,0.4993,0.4993
0.5009,0.501,0.4993,0.4993
0.501,0.5011,0.4993,0.4993
0.5011,0.5012,0.4993,0.4993
0.5012,0.5013,0.4993,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.1759,0.1534,-0.1,-0.0619
0.1534,0.1326,-0.0619,-0.0232
0.1326,0.1154,-0.0232,0.0167
0.1154,0.1154,0.0167,0.0167
0.1154,0.1071,0.0167,0.0458
0.1071,0.1071,0.0458,0.0458
0.2678,0.2473,-0.1,-0.0606
0.2473,0.2279,-0.0606,-0.0208
0.2279,0.2103,-0.0208,0.0199
0.2103,0.1958,0.0199,0.0614
0.1958,0.1862,0.0614,0.1036
0.1862,0.1862,0.1036,0.1036
0.1862,0.1834,0.1036,0.1384
0.1834,0.1865,0.1384,0.1735
0.3138,0.2939,-0.1,-0.0603
0.2939,0.2748,-0.0603,-0.0202
0.2748,0.2571,-0.0202,0.0205
0.2571,0.2416,0.0205,0.0619
0.2416,0.2295,0.0619,0.1039
0.2295,0.2224,0.1039,0.1465
0.2224,0.2219,0.1465,0.1871
0.2219,0.2267,0.1871,0.2195
0.3598,0.3403,-0.1,-0.0601
0.3403,0.3214,-0.0601,-0.0199
0.3214,0.3036,-0.0199,0.0208
0.3036,0.2874,0.0208,0.0621
0.2874,0.2735,0.0621,0.104
0.2735,0.2632,0.104,0.1465
0.2632,0.2579,0.1465,0.1891
0.2579,0.2588,0.1891,0.2282
0.2588,0.2645,0.2282,0.2615
0.4057,0.3866,-0.1,-0.0599
0.3866,0.3679,-0.0599,-0.0196
0.3679,0.35,-0.0196,0.021
0.35,0.3332,0.021,0.0621
0.3332,0.3181,0.0621,0.1038
0.3181,0.3054,0.1038,0.1462
0.3054,0.2963,0.1462,0.1893
0.2963,0.2924,0.1893,0.2322
0.2924,0.2946,0.2322,0.2727
0.2946,0.3024,0.2727,0.3085
0.4517,0.4328,-0.1,-0.0598
0.4328,0.4142,-0.0598,-0.0194
0.4142,0.3962,-0.0194,0.0212
0.3962,0.379,0.0212,0.0621
0.379,0.3629,0.0621,0.1035
0.3629,0.3486,0.1035,0.1454
0.3486,0.3369,0.1454,0.188
0.4977,0.479,-0.1,-0.0597
0.479,0.4605,-0.0597,-0.0193
0.4605,0.4423,-0.0193,0.0213
0.4423,0.4247,0.0213,0.0621
0.4247,0.4079,0.0621,0.1032
0.4079,0.3923,0.1032,0.1447
0.5437,0.5251,-0.1,-0.0596
0.5251,0.5066,-0.0596,-0.0192
0.5066,0.4883,-0.0192,0.0213
0.4883,0.4704,0.0213,0.062
0.4704,0.453,0.062,0.1028
0.453,0.4363,0.1028,0.144
0.4363,0.4209,0.144,0.1856
0.4209,0.4072,0.1856,0.2277
0.4072,0.3963,0.2277,0.2701
0.3963,0.3895,0.2701,0.3126
0.3895,0.3895,0.3126,0.3126
0.3895,0.3881,0.3126,0.3471
0.3881,0.3915,0.3471,0.3798
0.3915,0.3993,0.3798,0.408
0.5897,0.5712,-0.1,-0.0596
0.5712,0.5528,-0.0596,-0.0191
0.5528,0.5344,-0.0191,0.0213
0.5344,0.5161,0.0213,0.0618
0.5161,0.4981,0.0618,0.1025
0.4981,0.4806,0.1025,0.1433
0.4806,0.4638,0.1433,0.1844
0.4638,0.4482,0.1844,0.2259
0.4482,0.4343,0.2259,0.268
0.6356,0.6173,-0.1,-0.0595
0.6173,0.5988,-0.0595,-0.0191
0.5988,0.5802,-0.0191,0.0213
0.5802,0.5617,0.0213,0.0617
0.5617,0.5432,0.0617,0.1021
0.5432,0.5249,0.1021,0.1426
0.5249,0.507,0.1426,0.1832
0.507,0.4898,0.1832,0.2241
0.6816,0.6634,-0.1,-0.0595
0.6634,0.6448,-0.0595,-0.0191
0.6448,0.6261,-0.0191,0.0212
0.6261,0.6072,0.0212,0.0615
0.6072,0.5883,0.0615,0.1016
0.5883,0.5693,0.1016,0.1418
0.5693,0.5504,0.1418,0.182
0.5504,0.5318,0.182,0.2223
0.5318,0.5137,0.2223,0.2628
0.5137,0.4967,0.2628,0.3036
0.4967,0.4813,0.3036,0.3445
0.4813,0.4691,0.3445,0.3856
0.4691,0.4691,0.3856,0.3856
0.4691,0.4628,0.3856,0.4198
0.4628,0.4628,0.4198,0.4198
0.4628,0.4617,0.4198,0.4393
0.4617,0.4617,0.4393,0.4393
0.4617,0.4626,0.4393,0.4535
0.4626,0.4647,0.4535,0.4638
0.4647,0.468,0.4638,0.473
0.7276,0.7094,-0.1,-0.0595
0.7094,0.6908,-0.0595,-0.0191
0.6908,0.672,-0.0191,0.0212
0.672,0.6528,0.0212,0.0612
0.6528,0.6333,0.0612,0.1012
0.6333,0.6137,0.1012,0.141
0.6137,0.5939,0.141,0.1808
0.5939,0.5741,0.1808,0.2206
0.5741,0.5544,0.2206,0.2604
0.5544,0.5351,0.2604,0.3003
0.7736,0.7554,-0.1,-0.0594
0.7554,0.7368,-0.0594,-0.0191
0.7368,0.7177,-0.0191,0.021
0.7177,0.6983,0.021,0.061
0.6983,0.6784,0.061,0.1007
0.8655,0.8474,-0.1,-0.0594
0.8474,0.8286,-0.0594,-0.0192
0.8286,0.8092,-0.0192,0.0208
0.8092,0.7891,0.0208,0.0604
0.7891,0.7683,0.0604,0.0996
0.7683,0.7468,0.0996,0.1385
0.7468,0.7246,0.1385,0.177
0.7246,0.7018,0.177,0.215
0.7018,0.6783,0.215,0.2526
0.6783,0.6541,0.2526,0.2897
0.6541,0.6292,0.2897,0.3261
0.6292,0.6039,0.3261,0.3619
0.6039,0.5781,0.3619,0.3972
0.5781,0.552,0.3972,0.4321
0.552,0.552,0.4321,0.4321
0.552,0.5394,0.4321,0.4487
0.5394,0.529,0.4487,0.4622
0.529,0.5211,0.4622,0.4723
0.9575,0.9393,-0.1,-0.0595
0.9393,0.9203,-0.0595,-0.0193
0.9203,0.9004,-0.0193,0.0204
0.9004,0.8796,0.0204,0.0596
0.8796,0.8579,0.0596,0.0983
0.8579,0.8352,0.0983,0.1365
0.8352,0.8116,0.1365,0.174
0.8116,0.7869,0.174,0.2109
0.7869,0.7613,0.2109,0.2468
0.7613,0.7346,0.2468,0.2821
0.7346,0.7069,0.2821,0.3165
0.7069,0.6783,0.3165,0.3497
0.6783,0.6488,0.3497,0.3815
0.6488,0.6183,0.3815,0.4121
0.6183,0.5875,0.4121,0.4408
0.5875,0.5875,0.4408,0.4408
0.5875,0.5682,0.4408,0.4578
0.5682,0.5682,0.4578,0.4578
1.0494,1.0311,-0.1,-0.0595
1.0311,1.0118,-0.0595,-0.0196
1.0118,0.9914,-0.0196,0.0199
0.9914,0.9699,0.0199,0.0587
0.9699,0.9472,0.0587,0.0968
0.9472,0.9232,0.0968,0.1341
0.9232,0.898,0.1341,0.1705
0.898,0.8716,0.1705,0.206
0.8716,0.844,0.206,0.2405
0.844,0.8152,0.2405,0.2739
0.8152,0.7851,0.2739,0.3061
0.7851,0.754,0.3061,0.3369
0.754,0.7221,0.3369,0.366
0.7221,0.6891,0.366,0.3939
-0.1,-0.0624,1.0954,1.0717
-0.0624,-0.0253,1.0717,1.0473
-0.0253,0.0115,1.0473,1.0224
0.0115,0.0479,1.0224,0.9969
0.0479,0.0838,0.9969,0.9708
0.0838,0.1191,0.9708,0.944
0.1191,0.154,0.944,0.9165
0.154,0.1883,0.9165,0.8883
0.1883,0.2218,0.8883,0.8593
0.2218,0.2547,0.8593,0.8296
0.2547,0.2869,0.8296,0.7991
0.2869,0.3182,0.7991,0.7678
0.3182,0.3485,0.7678,0.7358
0.3485,0.3778,0.7358,0.703
0.3778,0.406,0.703,0.6693
0.406,0.4332,0.6693,0.6346
0.4332,0.4583,0.6346,0.5995
0.4583,0.48,0.5995,0.5655
0.48,0.48,0.5655,0.5655
0.48,0.4891,0.5655,0.5498
0.4891,0.4955,0.5498,0.5372
0.4955,0.5001,0.5372,0.5271
-0.1,-0.0622,1.0034,0.98
-0.0622,-0.0248,0.98,0.9561
-0.0248,0.0124,0.9561,0.9318
0.0124,0.0492,0.9318,0.9069
0.0492,0.0857,0.9069,0.8816
0.0857,0.1217,0.8816,0.8557
0.1217,0.1575,0.8557,0.8293
0.1575,0.1927,0.8293,0.8023
0.1927,0.2274,0.8023,0.7747
0.2274,0.2615,0.7747,0.7464
0.2615,0.2951,0.7464,0.7176
0.2951,0.3281,0.7176,0.6881
0.3281,0.3602,0.6881,0.658
0.3602,0.3914,0.658,0.6273
0.3914,0.4219,0.6273,0.5959
0.4219,0.4509,0.5959,0.5647
0.4509,0.4509,0.5647,0.5647
0.4509,0.4648,0.5647,0.5491
-0.1,-0.0621,0.9115,0.8883
-0.0621,-0.0244,0.8883,0.8648
-0.0244,0.0132,0.8648,0.841
0.0132,0.0505,0.841,0.817
0.0505,0.0876,0.817,0.7925
0.0876,0.1244,0.7925,0.7677
0.1244,0.1611,0.7677,0.7426
0.1611,0.1975,0.7426,0.7172
0.1975,0.2336,0.7172,0.6914
0.2336,0.2694,0.6914,0.6653
0.2694,0.3049,0.6653,0.639
0.3049,0.3401,0.639,0.6125
0.3401,0.3749,0.6125,0.5859
0.3749,0.4093,0.5859,0.5598
0.4093,0.4093,0.5598,0.5598
-0.1,-0.0619,0.8195,0.7966
-0.0619,-0.024,0.7966,0.7734
-0.024,0.0139,0.7734,0.7502
0.0139,0.0517,0.7502,0.7269
0.0517,0.0895,0.7269,0.7036
0.0895,0.1273,0.7036,0.6801
0.1273,0.1651,0.6801,0.6568
0.1651,0.2028,0.6568,0.6336
0.2028,0.2406,0.6336,0.6105
0.2406,0.2786,0.6105,0.5878
0.2786,0.3171,0.5878,0.5658
0.3171,0.355,0.5658,0.5454
-0.1,-0.0619,0.7276,0.7048
-0.0619,-0.0237,0.7048,0.682
-0.0237,0.0145,0.682,0.6593
0.0145,0.0529,0.6593,0.6369
0.0529,0.0914,0.6369,0.6148
0.0914,0.1302,0.6148,0.5931
0.1302,0.1694,0.5931,0.5723
0.1694,0.209,0.5723,0.5524
0.209,0.249,0.5524,0.5338
0.249,0.2892,0.5338,0.5175
0.2892,0.3286,0.5175,0.5045
0.3286,0.3653,0.5045,0.4957
0.3653,0.3959,0.4957,0.4915
0.3959,0.4196,0.4915,0.4908
-0.1,-0.0619,0.6816,0.6588
-0.0619,-0.0237,0.6588,0.6361
-0.0237,0.0147,0.6361,0.6137
0.0147,0.0534,0.6137,0.5918
0.0534,0.0924,0.5918,0.5705
0.0924,0.1318,0.5705,0.55
0.1318,0.1717,0.55,0.5308
0.1717,0.2121,0.5308,0.5133
-0.1,-0.0619,0.5897,0.5667
-0.0619,-0.0236,0.5667,0.5443
-0.0236,0.0151,0.5443,0.5225
0.0151,0.0544,0.5225,0.5018
0.0544,0.0942,0.5018,0.4823
0.0942,0.1349,0.4823,0.4649
0.1349,0.1766,0.4649,0.4505
0.1766,0.2193,0.4505,0.4402
0.2193,0.2623,0.4402,0.4355
0.2623,0.3017,0.4355,0.4376
0.3017,0.3334,0.4376,0.4431
-0.1,-0.0621,0.4977,0.4745
-0.0621,-0.0238,0.4745,0.452
-0.0238,0.0152,0.452,0.4309
0.0152,0.0551,0.4309,0.4116
0.0551,0.0958,0.4116,0.3951
0.0958,0.1374,0.3951,0.3827
0.1374,0.1794,0.3827,0.3766
0.1794,0.2146,0.3766,0.3769
0.2146,0.2456,0.3769,0.3816
0.2456,0.2757,0.3816,0.3906
-0.1,-0.0626,0.4057,0.3819
-0.0626,-0.0245,0.3819,0.3592
-0.0245,0.0146,0.3592,0.3385
0.0146,0.0551,0.3385,0.3214
0.0551,0.0965,0.3214,0.3096
0.0965,0.0965,0.3096,0.3096
0.0965,0.1283,0.3096,0.3058
0.1283,0.1613,0.3058,0.3081
0.1613,0.1887,0.3081,0.315
0.1887,0.2142,0.315,0.325
-0.1,-0.063,0.3598,0.3354
-0.063,-0.0252,0.3354,0.3124
-0.0252,0.014,0.3124,0.2921
0.014,0.0546,0.2921,0.2765
0.0546,0.0546,0.2765,0.2765
0.0546,0.0861,0.2765,0.2692
0.0861,0.1172,0.2692,0.2676
0.1172,0.1446,0.2676,0.2718
-0.1,-0.0635,0.3138,0.2887
-0.0635,-0.0261,0.2887,0.2654
-0.0261,0.0129,0.2654,0.2452
0.0129,0.0129,0.2452,0.2452
0.0129,0.0461,0.2452,0.2331
0.0461,0.0461,0.2331,0.2331
0.0461,0.073,0.2331,0.2279
0.073,0.0984,0.2279,0.2276
0.0984,0.1215,0.2276,0.2321
0.1215,0.1444,0.2321,0.2412
-0.1,-0.0642,0.2678,0.2418
-0.0642,-0.0276,0.2418,0.2177
-0.0276,0.0109,0.2177,0.1976
0.0109,0.0109,0.1976,0.1976
0.0109,0.0388,0.1976,0.1884
0.0388,0.0388,0.1884,0.1884
0.0388,0.0613,0.1884,0.1853
0.0613,0.0816,0.1853,0.1865
0.0816,0.101,0.1865,0.1916
-0.1,-0.067,0.1759,0.147
-0.067,-0.0343,0.147,0.1207
-0.0343,-0.0343,0.1207,0.1207
-0.0343,-0.0073,0.1207,0.1028
-0.0073,-0.0073,0.1028,0.1028
-0.0073,0.0119,0.1028,0.0942
0.0119,0.0119,0.0942,0.0942
0.0119,0.0279,0.0942,0.0917
0.0279,0.0434,0.0917,0.0946
0.0434,0.0554,0.0946,0.1003
-0.1,-0.0699,0.1299,0.099
-0.0699,-0.0418,0.099,0.0706
-0.0418,-0.0418,0.0706,0.0706
-0.0418,-0.0219,0.0706,0.0517
-0.0219,-0.0219,0.0517,0.0517
-0.0219,-0.008,0.0517,0.0403
-0.008,-0.008,0.0403,0.0403
-0.008,0.0024,0.0403,0.0345
0.0024,0.0115,0.0345,0.0332
-0.1,-0.074,0.0839,0.0502
-0.074,-0.074,0.0502,0.0502
-0.074,-0.0574,0.0502,0.0255
-0.0574,-0.0574,0.0255,0.0255
-0.0574,-0.0477,0.0255,0.008
-0.0477,-0.0415,0.008,-0.0072
-0.0415,-0.0387,-0.0072,-0.0206
1.0954,1.0756,-0.054,-0.0143
1.0756,1.0546,-0.0143,0.0248
1.0546,1.0322,0.0248,0.0631
1.0322,1.0085,0.0631,0.1005
1.0085,0.9834,0.1005,0.1369
0.9834,0.9569,0.1369,0.1724
0.9569,0.929,0.1724,0.2067
0.929,0.8999,0.2067,0.2396
0.8999,0.8695,0.2396,0.2713
0.8695,0.8377,0.2713,0.302
0.8377,0.8049,0.302,0.3311
-0.0917,-0.054,0.4292,0.4057
-0.054,-0.0157,0.4057,0.3835
-0.0157,0.0237,0.3835,0.3632
0.0237,0.0642,0.3632,0.3461
-0.0886,-0.054,0.2029,0.1759
-0.054,-0.0186,0.1759,0.1518
-0.0186,-0.0186,0.1518,0.1518
-0.0186,0.0089,0.1518,0.1378
0.0089,0.0089,0.1378,0.1378
0.0089,0.0307,0.1378,0.1317
0.0307,0.0307,0.1317,0.1317
0.0307,0.048,0.1317,0.1311
-0.008,0.0283,1.0954,1.0698
0.0283,0.0641,1.0698,1.0436
0.0641,0.0994,1.0436,1.0166
0.0994,0.134,1.0166,0.9889
0.134,0.1681,0.9889,0.9605
0.1681,0.2015,0.9605,0.9312
0.2015,0.234,0.9312,0.9012
0.234,0.2658,0.9012,0.8703
0.2658,0.2968,0.8703,0.8386
0.2968,0.3269,0.8386,0.8061
0.3269,0.3558,0.8061,0.7728
0.3558,0.3836,0.7728,0.7387
1.0954,1.0697,0.0839,0.1198
1.0697,1.0423,0.1198,0.1546
1.0423,1.0134,0.1546,0.1879
1.0134,0.9832,0.1879,0.2198
0.9832,0.9518,0.2198,0.2503
0.9518,0.919,0.2503,0.2795
0.919,0.885,0.2795,0.3072
0.885,0.8503,0.3072,0.3335
0.8503,0.8151,0.3335,0.3581
1.0954,1.0606,0.2218,0.2476
1.0606,1.0248,0.2476,0.2721
1.0248,0.9879,0.2721,0.2958
0.9879,0.9504,0.2958,0.3183
0.9504,0.913,0.3183,0.3395
0.913,0.8756,0.3395,0.3594
1.0954,1.054,0.3598,0.363
1.054,1.0129,0.363,0.3687
1.0129,0.9721,0.3687,0.3766
0.9721,0.9313,0.3766,0.3861
0.9313,0.8907,0.3861,0.3965
0.8907,0.8499,0.3965,0.4081
0.8499,0.8087,0.4081,0.4205
0.8087,0.767,0.4205,0.4333
0.767,0.726,0.4333,0.4461
0.726,0.6873,0.4461,0.4583
0.6873,0.6514,0.4583,0.4691
0.6514,0.6189,0.4691,0.4783
0.6189,0.5903,0.4783,0.486
0.5903,0.5663,0.486,0.4923
0.5663,0.5663,0.4923,0.4923
0.5663,0.5508,0.4923,0.4958
0.5508,0.5391,0.4958,0.4979
0.5391,0.5291,0.4979,0.4992
0.5291,0.5214,0.4992,0.4998
1.0954,1.0591,0.4977,0.4749
1.0591,1.0216,0.4749,0.4582
1.0216,0.9836,0.4582,0.4472
0.9836,0.9447,0.4472,0.441
0.9447,0.902,0.441,0.4386
0.902,0.8585,0.4386,0.44
0.8585,0.8156,0.44,0.4445
1.0954,1.0663,0.5897,0.5566
1.0663,1.0342,0.5566,0.5273
1.0342,0.9992,0.5273,0.503
0.9992,0.9638,0.503,0.4853
1.0954,1.0726,0.6816,0.6437
1.0726,1.0474,0.6437,0.6076
1.0474,1.019,0.6076,0.5738
1.019,0.9873,0.5738,0.5438
1.0954,1.077,0.7736,0.7332
1.077,1.0569,0.7332,0.6937
1.0569,1.0347,0.6937,0.6554
1.0347,1.0101,0.6554,0.6189
1.0954,1.0801,0.8655,0.8238
1.0801,1.0636,0.8238,0.7826
1.0636,1.0458,0.7826,0.742
1.0458,1.0261,0.742,0.7022
1.0261,1.0044,0.7022,0.6636
1.0044,0.9802,0.6636,0.627
0.9802,0.9527,0.627,0.5927
0.9527,0.9217,0.5927,0.5617
0.9217,0.8876,0.5617,0.5356
0.8876,0.8549,0.5356,0.5172
0.8549,0.8216,0.5172,0.5041
0.8216,0.7866,0.5041,0.4949
0.7866,0.7486,0.4949,0.4891
0.7486,0.7111,0.4891,0.4872
0.7111,0.675,0.4872,0.4879
1.0954,1.0831,1.0034,0.9607
1.0831,1.0702,0.9607,0.9182
1.0702,1.0565,0.9182,0.876
1.0565,1.0419,0.876,0.8341
1.0419,1.0261,0.8341,0.7926
1.0261,1.0089,0.7926,0.7517
1.0089,0.9899,0.7517,0.7116
0.9899,0.9688,0.7116,0.6728
1.0494,1.0392,1.0954,1.0522
1.0392,1.0286,1.0522,1.009
1.0286,1.0174,1.009,0.9661
1.0174,1.0054,0.9661,0.9233
1.0054,0.9927,0.9233,0.8807
0.9927,0.979,0.8807,0.8385
0.979,0.9641,0.8385,0.7967
0.9641,0.9477,0.7967,0.7555
0.9477,0.9296,0.7555,0.7151
0.9296,0.9093,0.7151,0.6758
0.9093,0.8865,0.6758,0.6383
0.8865,0.8604,0.6383,0.6034
0.8604,0.83,0.6034,0.572
0.83,0.7985,0.572,0.5473
0.7985,0.7675,0.5473,0.5292
1.0034,0.994,1.0954,1.052
0.994,0.9841,1.052,1.0087
0.9841,0.9736,1.0087,0.9655
0.9736,0.9624,0.9655,0.9225
0.9624,0.9504,0.9225,0.8798
0.9575,0.949,1.0954,1.0518
0.949,0.94,1.0518,1.0083
0.94,0.9305,1.0083,0.9649
0.9305,0.9203,0.9649,0.9217
0.9203,0.9093,0.9217,0.8787
0.9093,0.8974,0.8787,0.836
0.8974,0.8842,0.836,0.7937
0.8842,0.8694,0.7937,0.7519
0.8694,0.8527,0.7519,0.7109
0.8527,0.8336,0.7109,0.6712
0.8336,0.8116,0.6712,0.6336
0.8116,0.7861,0.6336,0.5986
0.7861,0.756,0.5986,0.5672
0.756,0.756,0.5672,0.5672
0.756,0.731,0.5672,0.5476
0.731,0.7053,0.5476,0.5326
0.7053,0.6792,0.5326,0.5215
0.9115,0.9042,1.0954,1.0516
0.9042,0.8964,1.0516,1.0079
0.8964,0.888,1.0079,0.9643
0.888,0.879,0.9643,0.9209
0.879,0.8692,0.9209,0.8776
0.8692,0.8583,0.8776,0.8346
0.8195,0.8151,1.0954,1.0512
0.8151,0.8102,1.0512,1.0071
0.8102,0.8048,1.0071,0.9631
0.8048,0.7987,0.9631,0.9192
0.7987,0.7918,0.9192,0.8754
0.7918,0.7839,0.8754,0.8318
0.7839,0.7747,0.8318,0.7885
0.7747,0.7641,0.7885,0.7457
0.7641,0.7513,0.7457,0.7034
0.7513,0.736,0.7034,0.6624
0.736,0.7173,0.6624,0.6236
0.7173,0.694,0.6236,0.5877
0.7736,0.771,1.0954,1.0511
0.771,0.768,1.0511,1.0069
0.768,0.7644,1.0069,0.9627
0.7644,0.7602,0.9627,0.9186
0.7276,0.7271,1.0954,1.051
0.7271,0.7262,1.051,1.0067
0.7262,0.7246,1.0067,0.9624
0.7246,0.7224,0.9624,0.9181
0.7224,0.7193,0.9181,0.8738
0.7193,0.7153,0.8738,0.8297
0.7153,0.7099,0.8297,0.7857
0.7099,0.7029,0.7857,0.742
0.7029,0.6938,0.742,0.6987
0.6938,0.6821,0.6987,0.6566
0.6821,0.667,0.6566,0.6169
0.667,0.647,0.6169,0.5798
0.647,0.647,0.5798,0.5798
0.647,0.6306,0.5798,0.5577
0.6306,0.6306,0.5577,0.5577
0.6306,0.6152,0.5577,0.5419
0.6152,0.6003,0.5419,0.5303
0.6003,0.5845,0.5303,0.5213
0.6816,0.6835,1.0954,1.0511
0.6835,0.6849,1.0511,1.0068
0.6849,0.6857,1.0068,0.9624
0.6857,0.6857,0.9624,0.9181
0.6857,0.6849,0.9181,0.8738
0.6849,0.6831,0.8738,0.8295
0.6831,0.6801,0.8295,0.7854
0.6356,0.6402,1.0954,1.0514
0.6402,0.6442,1.0514,1.0073
0.6442,0.6475,1.0073,0.9633
0.6475,0.6501,0.9633,0.9192
0.6501,0.6519,0.9192,0.875
0.6519,0.6526,0.875,0.8309
0.6526,0.6522,0.8309,0.7869
0.6522,0.6501,0.7869,0.7431
0.6501,0.6462,0.7431,0.6995
0.6462,0.6396,0.6995,0.6568
0.6396,0.6295,0.6568,0.6158
0.5437,0.5542,1.0954,1.0523
0.5542,0.5639,1.0523,1.009
0.5639,0.5729,1.009,0.9656
0.5729,0.581,0.9656,0.9219
0.581,0.5881,0.9219,0.8782
0.5881,0.5942,0.8782,0.8345
0.5942,0.599,0.8345,0.7906
0.599,0.6023,0.7906,0.7468
0.6023,0.6038,0.7468,0.703
0.6038,0.6027,0.703,0.6597
0.6027,0.598,0.6597,0.6173
0.598,0.598,0.6173,0.6173
0.598,0.5899,0.6173,0.5824
0.5899,0.5899,0.5824,0.5824
0.4517,0.4685,1.0954,1.0545
0.4685,0.4843,1.0545,1.0132
0.4843,0.4992,1.0132,0.9717
0.4992,0.5131,0.9717,0.9299
0.5131,0.5259,0.9299,0.8877
0.5259,0.5376,0.8877,0.8452
0.5376,0.548,0.8452,0.8024
0.548,0.5571,0.8024,0.7591
0.5571,0.5643,0.7591,0.7155
0.3598,0.3825,1.0954,1.0575
0.3825,0.4042,1.0575,1.019
0.4042,0.4249,1.019,0.9798
0.4249,0.4445,0.9798,0.9401
0.4445,0.463,0.9401,0.8999
0.463,0.4801,0.8999,0.8593
0.4801,0.4961,0.8593,0.8184
0.4961,0.5106,0.8184,0.7771
0.2678,0.2957,1.0954,1.0609
0.2957,0.3226,1.0609,1.0256
0.3226,0.3483,1.0256,0.9896
0.3483,0.3729,0.9896,0.953
0.3729,0.3964,0.953,0.9156
0.3964,0.4187,0.9156,0.8775
0.4187,0.44,0.8775,0.8386
0.44,0.4599,0.8386,0.7992
0.1759,0.2076,1.0954,1.0644
0.2076,0.2383,1.0644,1.0326
0.2383,0.2682,1.0326,0.9999
0.2682,0.2972,0.9999,0.9663
0.2972,0.3252,0.9663,0.9319
0.3252,0.352,0.9319,0.8968
0.352,0.3776,0.8968,0.8609
0.3776,0.4022,0.8609,0.8242
0.4022,0.4255,0.8242,0.7867
0.4255,0.4475,0.7867,0.7483
0.4475,0.4678,0.7483,0.7095
0.4678,0.4862,0.7095,0.6703
0.4862,0.502,0.6703,0.631
0.502,0.5146,0.631,0.5919
0.5146,0.5146,0.5919,0.5919
0.5146,0.5207,0.5919,0.5656
0.5207,0.5207,0.5656,0.5656
0.5207,0.523,0.5656,0.5499
0.523,0.5237,0.5499,0.538
0.5237,0.5232,0.538,0.5279
0.1299,0.1631,1.0954,1.066
0.1631,0.1956,1.066,1.0357
0.1956,0.2271,1.0357,1.0046
0.2271,0.2578,1.0046,0.9727
0.2578,0.2876,0.9727,0.9399
0.0839,0.1183,1.0954,1.0674
0.1183,0.1521,1.0674,1.0386
0.1521,0.1852,1.0386,1.009
0.1852,0.2174,1.009,0.9786
0.3598,0.3526,0.2218,0.2646
0.3526,0.3509,0.2646,0.3071
0.3509,0.3509,0.3071,0.3071
0.3509,0.3539,0.3071,0.338
0.3539,0.3607,0.338,0.3662
0.8176,0.7963,0.0689,0.1079
0.7963,0.7742,0.1079,0.1464
0.7742,0.7513,0.1464,0.1844
0.7513,0.7276,0.1844,0.2218
0.5897,0.5685,0.2678,0.3068
0.5685,0.5476,0.3068,0.3458
0.5476,0.5275,0.3458,0.3844
0.5275,0.5095,0.3844,0.4223
0.5095,0.5095,0.4223,0.4223
0.5095,0.5015,0.4223,0.4414
0.5015,0.5015,0.4414,0.4414
0.5015,0.4965,0.4414,0.4557
0.4965,0.4934,0.4557,0.4664
0.2536,0.2841,0.9305,0.8985
0.2841,0.3138,0.8985,0.8655
0.3138,0.3424,0.8655,0.8318
0.3424,0.3698,0.8318,0.7973


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_deg_2_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0603,-0.1,-0.056
-0.0603,-0.0666,-0.056,-0.012
-0.0666,-0.0729,-0.012,0.032
-0.0729,-0.0791,0.032,0.076
-0.0791,-0.0853,0.076,0.12
-0.0853,-0.0914,0.12,0.164
-0.0914,-0.0975,0.164,0.2081
-0.008,-0.0144,-0.1,-0.056
-0.0144,-0.0206,-0.056,-0.012
-0.0206,-0.0269,-0.012,0.032
-0.0269,-0.0331,0.032,0.076
-0.0331,-0.0393,0.076,0.12
-0.0393,-0.0455,0.12,0.164
-0.0455,-0.0516,0.164,0.208
-0.0516,-0.0577,0.208,0.2521
-0.0577,-0.0637,0.2521,0.2961
-0.0637,-0.0696,0.2961,0.3402
-0.0696,-0.0755,0.3402,0.3842
-0.0755,-0.0813,0.3842,0.4283
-0.0813,-0.0869,0.4283,0.4724
-0.0869,-0.0924,0.4724,0.5165
-0.0924,-0.0978,0.5165,0.5606
0.0379,0.0316,-0.1,-0.056
0.0316,0.0253,-0.056,-0.012
0.0253,0.019,-0.012,0.032
0.019,0.0128,0.032,0.076
0.0128,0.0066,0.076,0.12
0.0066,4e-4,0.12,0.164
4e-4,-0.0057,0.164,0.208
-0.0057,-0.0118,0.208,0.2521
-0.0118,-0.0178,0.2521,0.2961
-0.0178,-0.0237,0.2961,0.3401
-0.0237,-0.0296,0.3401,0.3842
0.0839,0.0776,-0.1,-0.056
0.0776,0.0713,-0.056,-0.012
0.0713,0.065,-0.012,0.032
0.065,0.0587,0.032,0.076
0.0587,0.0525,0.076,0.12
0.0525,0.0463,0.12,0.164
0.0463,0.0402,0.164,0.208
0.0402,0.0341,0.208,0.252
0.0341,0.0281,0.252,0.2961
0.0281,0.0221,0.2961,0.3401
0.0221,0.0163,0.3401,0.3842
0.1299,0.1235,-0.1,-0.056
0.1235,0.1172,-0.056,-0.012
0.1172,0.1109,-0.012,0.032
0.1109,0.1046,0.032,0.076
0.1046,0.0984,0.076,0.12
0.0984,0.0922,0.12,0.164
0.0922,0.086,0.164,0.208
0.086,0.0799,0.208,0.252
0.0799,0.0739,0.252,0.2961
0.0739,0.068,0.2961,0.3401
0.068,0.0622,0.3401,0.3842
0.1759,0.1695,-0.1,-0.056
0.1695,0.1631,-0.056,-0.012
0.1631,0.1568,-0.012,0.032
0.1568,0.1505,0.032,0.076
0.1505,0.1442,0.076,0.12
0.1442,0.138,0.12,0.164
0.138,0.1319,0.164,0.208
0.1319,0.1258,0.208,0.252
0.1258,0.1197,0.252,0.296
0.1197,0.1138,0.296,0.3401
0.1138,0.108,0.3401,0.3842
0.2218,0.2154,-0.1,-0.056
0.2154,0.2091,-0.056,-0.012
0.2091,0.2027,-0.012,0.032
0.2027,0.1964,0.032,0.0759
0.1964,0.1901,0.0759,0.1199
0.1901,0.1839,0.1199,0.1639
0.1839,0.1777,0.1639,0.208
0.1777,0.1715,0.208,0.252
0.1715,0.1655,0.252,0.296
0.1655,0.1596,0.296,0.3401
0.1596,0.1538,0.3401,0.3841
0.2678,0.2614,-0.1,-0.056
0.2614,0.255,-0.056,-0.012
0.255,0.2486,-0.012,0.0319
0.2486,0.2422,0.0319,0.0759
0.2422,0.2359,0.0759,0.1199
0.2359,0.2296,0.1199,0.1639
0.2296,0.2234,0.1639,0.2079
0.2234,0.2173,0.2079,0.2519
0.2173,0.2112,0.2519,0.296
0.2112,0.2053,0.296,0.34
0.2053,0.1995,0.34,0.3841
0.3138,0.3073,-0.1,-0.056
0.3073,0.3009,-0.056,-0.0121
0.3009,0.2945,-0.0121,0.0319
0.2945,0.2881,0.0319,0.0759
0.2881,0.2817,0.0759,0.1199
0.2817,0.2754,0.1199,0.1639
0.2754,0.2691,0.1639,0.2079
0.2691,0.2629,0.2079,0.2519
0.2629,0.2568,0.2519,0.2959
0.2568,0.2509,0.2959,0.34
0.2509,0.2451,0.34,0.384
0.3598,0.3533,-0.1,-0.056
0.3533,0.3468,-0.056,-0.0121
0.3468,0.3403,-0.0121,0.0319
0.3403,0.3339,0.0319,0.0759
0.3339,0.3274,0.0759,0.1199
0.3274,0.3211,0.1199,0.1638
0.3211,0.3148,0.1638,0.2078
0.3148,0.3085,0.2078,0.2518
0.3085,0.3024,0.2518,0.2959
0.3024,0.2964,0.2959,0.3399
0.4057,0.3992,-0.1,-0.056
0.3992,0.3926,-0.056,-0.0121
0.3926,0.3861,-0.0121,0.0319
0.3861,0.3796,0.0319,0.0758
0.3796,0.3731,0.0758,0.1198
0.3731,0.3667,0.1198,0.1638
0.3667,0.3603,0.1638,0.2078
0.3603,0.3539,0.2078,0.2518
0.3539,0.3477,0.2518,0.2958
0.3477,0.3416,0.2958,0.3398
0.3416,0.3358,0.3398,0.3838
0.3358,0.3302,0.3838,0.4279
0.3302,0.3252,0.4279,0.4721
0.3252,0.321,0.4721,0.5162
0.321,0.3183,0.5162,0.5604
0.3183,0.3181,0.5604,0.6043
0.3181,0.3213,0.6043,0.6472
0.3213,0.3298,0.6472,0.6885
0.3298,0.3374,0.6885,0.7254
0.3374,0.3412,0.7254,0.7673
0.3412,0.342,0.7673,0.811
0.342,0.3411,0.811,0.8551
0.3411,0.3388,0.8551,0.8993
0.3388,0.3356,0.8993,0.9435
0.3356,0.3319,0.9435,0.9877
0.3319,0.3278,0.9877,1.032
0.3278,0.3233,1.032,1.0762
0.4517,0.4451,-0.1,-0.0561
0.4451,0.4385,-0.0561,-0.0121
0.4385,0.4319,-0.0121,0.0318
0.4319,0.4253,0.0318,0.0758
0.4253,0.4187,0.0758,0.1197
0.4187,0.4121,0.1197,0.1637
0.4121,0.4056,0.1637,0.2077
0.4056,0.3991,0.2077,0.2516
0.3991,0.3928,0.2516,0.2956
0.3928,0.3866,0.2956,0.3396
0.3866,0.3806,0.3396,0.3837
0.3806,0.375,0.3837,0.4278
0.375,0.37,0.4278,0.4718
0.37,0.3659,0.4718,0.5158
0.3659,0.364,0.5158,0.5594
0.364,0.3646,0.5594,0.6026
0.3646,0.3673,0.6026,0.6454
0.3673,0.3714,0.6454,0.6879
0.4977,0.491,-0.1,-0.0561
0.491,0.4843,-0.0561,-0.0121
0.4843,0.4776,-0.0121,0.0318
0.4776,0.4709,0.0318,0.0757
0.4709,0.4641,0.0757,0.1197
0.4641,0.4574,0.1197,0.1636
0.4574,0.4507,0.1636,0.2075
0.4507,0.4441,0.2075,0.2515
0.4441,0.4375,0.2515,0.2954
0.4375,0.431,0.2954,0.3394
0.431,0.4248,0.3394,0.3834
0.4248,0.419,0.3834,0.4275
0.419,0.4141,0.4275,0.4714
0.4141,0.4106,0.4714,0.5148
0.4106,0.4108,0.5148,0.5567
0.4108,0.4144,0.5567,0.5971
0.4144,0.4175,0.5971,0.6389
0.4175,0.4186,0.6389,0.6822
0.4186,0.4176,0.6822,0.7261
0.4176,0.4149,0.7261,0.7703
0.4149,0.4112,0.7703,0.8144
0.4112,0.4071,0.8144,0.8586
0.4071,0.4026,0.8586,0.9028
0.4026,0.3978,0.9028,0.947
0.3978,0.3929,0.947,0.9911
0.3929,0.3878,0.9911,1.0352
0.3878,0.3825,1.0352,1.0794
0.5437,0.5369,-0.1,-0.0561
0.5369,0.5301,-0.0561,-0.0122
0.5301,0.5232,-0.0122,0.0317
0.5232,0.5163,0.0317,0.0757
0.5163,0.5094,0.0757,0.1196
0.5094,0.5025,0.1196,0.1635
0.5025,0.4955,0.1635,0.2073
0.4955,0.4885,0.2073,0.2512
0.4885,0.4816,0.2512,0.2951
0.5897,0.5827,-0.1,-0.0561
0.5827,0.5757,-0.0561,-0.0122
0.5757,0.5686,-0.0122,0.0317
0.5686,0.5615,0.0317,0.0755
0.5615,0.5543,0.0755,0.1194
0.5543,0.547,0.1194,0.1632
0.547,0.5395,0.1632,0.207
0.5395,0.532,0.207,0.2508
0.532,0.5243,0.2508,0.2946
0.5243,0.5166,0.2946,0.3382
0.5166,0.5089,0.3382,0.3816
0.5089,0.5014,0.3816,0.4246
0.5014,0.4945,0.4246,0.4672
0.4945,0.4888,0.4672,0.5095
0.4888,0.4844,0.5095,0.5514
0.4844,0.4807,0.5514,0.5936
0.4807,0.4766,0.5936,0.6367
0.4766,0.4723,0.6367,0.6805
0.4723,0.4677,0.6805,0.7246
0.4677,0.4629,0.7246,0.7687
0.4629,0.4578,0.7687,0.8129
0.4578,0.4527,0.8129,0.857
0.4527,0.4474,0.857,0.9011
0.4474,0.442,0.9011,0.9453
0.442,0.4366,0.9453,0.9894
0.4366,0.4311,0.9894,1.0335
0.4311,0.4255,1.0335,1.0776
0.6356,0.6285,-0.1,-0.0561
0.6285,0.6213,-0.0561,-0.0123
0.6213,0.614,-0.0123,0.0316
0.614,0.6066,0.0316,0.0754
0.6066,0.599,0.0754,0.1191
0.599,0.5911,0.1191,0.1629
0.5911,0.5829,0.1629,0.2065
0.5829,0.5744,0.2065,0.2501
0.6816,0.6742,-0.1,-0.0562
0.6742,0.6667,-0.0562,-0.0124
0.6667,0.659,-0.0124,0.0314
0.659,0.6511,0.0314,0.0751
0.6511,0.6429,0.0751,0.1187
0.6429,0.6342,0.1187,0.1623
0.6342,0.625,0.1623,0.2056
0.625,0.6154,0.2056,0.2488
0.6154,0.6044,0.2488,0.2916
0.6044,0.5923,0.2916,0.3338
0.5923,0.5795,0.3338,0.3753
0.5795,0.5795,0.3753,0.3753
0.5795,0.5685,0.3753,0.4041
0.5685,0.5534,0.4041,0.4379
0.5534,0.5534,0.4379,0.4379
0.5534,0.5435,0.4379,0.4672
0.5435,0.5373,0.4672,0.4968
0.5373,0.53,0.4968,0.5393
0.53,0.5237,0.5393,0.5824
0.7736,0.7654,-0.1,-0.0563
0.7654,0.7569,-0.0563,-0.0127
0.7569,0.7478,-0.0127,0.0307
0.7478,0.7381,0.0307,0.074
0.7381,0.7275,0.074,0.1171
0.7275,0.7151,0.1171,0.1596
0.7151,0.7003,0.1596,0.2014
0.7003,0.6849,0.2014,0.2426
0.6849,0.669,0.2426,0.2833
0.669,0.6532,0.2833,0.3239
0.6532,0.6393,0.3239,0.3652
0.6393,0.627,0.3652,0.4071
0.627,0.6159,0.4071,0.4491
0.6159,0.6065,0.4491,0.4918
0.6065,0.5983,0.4918,0.5352
0.5983,0.5909,0.5352,0.5789
0.5909,0.5839,0.5789,0.6228
0.5839,0.5773,0.6228,0.6668
0.5773,0.5709,0.6668,0.7108
0.5709,0.5646,0.7108,0.7548
0.5646,0.5585,0.7548,0.7988
0.5585,0.5523,0.7988,0.8428
0.5523,0.5462,0.8428,0.8868
0.5462,0.5401,0.8868,0.9308
0.5401,0.5341,0.9308,0.9749
0.5341,0.528,0.9749,1.0189
0.528,0.522,1.0189,1.0629
0.8195,0.8106,-0.1,-0.0565
0.8106,0.8012,-0.0565,-0.0131
0.8012,0.791,-0.0131,0.03
0.791,0.7798,0.03,0.073
0.7798,0.768,0.073,0.1156
0.768,0.7544,0.1156,0.1578
0.7544,0.7396,0.1578,0.1995
0.7396,0.7242,0.1995,0.2409
0.7242,0.7066,0.2409,0.2809
0.7066,0.6877,0.2809,0.3202
0.6877,0.6724,0.3202,0.3609
0.6724,0.6603,0.3609,0.403
0.8655,0.8557,-0.1,-0.0567
0.8557,0.8451,-0.0567,-0.0136
0.8451,0.8326,-0.0136,0.029
0.8326,0.8189,0.029,0.0712
0.8189,0.8051,0.0712,0.1133
0.9115,0.9009,-0.1,-0.0569
0.9009,0.8896,-0.0569,-0.0139
0.8896,0.877,-0.0139,0.0286
0.877,0.8633,0.0286,0.0708
0.8633,0.849,0.0708,0.1128
0.849,0.8331,0.1128,0.1542
0.8331,0.817,0.1542,0.1955
0.817,0.8035,0.1955,0.2376
0.8035,0.7914,0.2376,0.2802
0.7914,0.7805,0.2802,0.323
0.7805,0.7708,0.323,0.3662
0.7708,0.7619,0.3662,0.4096
0.7619,0.7535,0.4096,0.4533
0.7535,0.7457,0.4533,0.497
0.7457,0.7382,0.497,0.5408
0.7382,0.731,0.5408,0.5846
0.731,0.7239,0.5846,0.6285
0.7239,0.7171,0.6285,0.6724
0.7171,0.7103,0.6724,0.7164
0.7103,0.7036,0.7164,0.7603
0.7036,0.697,0.7603,0.8043
0.697,0.6905,0.8043,0.8482
0.6905,0.684,0.8482,0.8922
0.684,0.6776,0.8922,0.9362
0.6776,0.6712,0.9362,0.9801
0.6712,0.6648,0.9801,1.0241
0.6648,0.6584,1.0241,1.0681
1.0034,0.9918,-0.1,-0.0571
0.9918,0.9798,-0.0571,-0.0144
0.9798,0.9672,-0.0144,0.0282
0.9672,0.9547,0.0282,0.0708
0.9547,0.9434,0.0708,0.1138
0.9434,0.9328,0.1138,0.1569
0.9328,0.9229,0.1569,0.2001
0.9229,0.9137,0.2001,0.2435
0.9137,0.905,0.2435,0.2871
0.905,0.8967,0.2871,0.3308
0.8967,0.8888,0.3308,0.3745
0.8888,0.8811,0.3745,0.4182
0.8811,0.8737,0.4182,0.4621
0.8737,0.8664,0.4621,0.5059
0.8664,0.8593,0.5059,0.5498
0.8593,0.8523,0.5498,0.5937
0.8523,0.8454,0.5937,0.6376
0.8454,0.8385,0.6376,0.6815
0.8385,0.8318,0.6815,0.7254
0.8318,0.8251,0.7254,0.7693
0.8251,0.8184,0.7693,0.8133
0.8184,0.8118,0.8133,0.8572
0.8118,0.8052,0.8572,0.9012
0.8052,0.7987,0.9012,0.9452
0.7987,0.7922,0.9452,0.9891
0.7922,0.7857,0.9891,1.0331
0.7857,0.7792,1.0331,1.0771
1.0494,1.0386,-0.1,-0.0569
1.0386,1.0281,-0.0569,-0.0138
1.0281,1.0178,-0.0138,0.0294
1.0178,1.0077,0.0294,0.0726
1.0077,0.9982,0.0726,0.116
0.9982,0.989,0.116,0.1595
0.989,0.9803,0.1595,0.203
0.9803,0.9719,0.203,0.2467
0.9719,0.9638,0.2467,0.2904
0.9638,0.956,0.2904,0.3341
0.956,0.9484,0.3341,0.3779
0.9484,0.9411,0.3779,0.4218
0.9411,0.9338,0.4218,0.4656
0.9338,0.9267,0.4656,0.5095
0.9267,0.9197,0.5095,0.5534
0.9197,0.9128,0.5534,0.5973
0.9128,0.906,0.5973,0.6412
0.906,0.8992,0.6412,0.6851
0.8992,0.8924,0.6851,0.729
0.8924,0.8858,0.729,0.773
0.8858,0.8791,0.773,0.8169
0.8791,0.8725,0.8169,0.8609
0.8725,0.8659,0.8609,0.9048
0.8659,0.8593,0.9048,0.9488
0.8593,0.8528,0.9488,0.9927
0.8528,0.8463,0.9927,1.0367
0.8463,0.8398,1.0367,1.0807
1.0954,1.0852,-0.1,-0.0567
1.0852,1.0756,-0.0567,-0.0134
1.0756,1.0662,-0.0134,0.03
1.0662,1.0572,0.03,0.0735
1.0572,1.0486,0.0735,0.1171
1.0486,1.0403,0.1171,0.1608
1.0403,1.0323,0.1608,0.2045
1.0323,1.0245,0.2045,0.2482
1.0245,1.0169,0.2482,0.292
1.0169,1.0094,0.292,0.3358
1.0094,1.0021,0.3358,0.3797
1.0021,0.9949,0.3797,0.4235
0.9949,0.9878,0.4235,0.4674
0.9878,0.9808,0.4674,0.5113
0.9808,0.9739,0.5113,0.5552
0.9739,0.967,0.5552,0.5991
0.967,0.9602,0.5991,0.643
0.9602,0.9535,0.643,0.6869
0.9535,0.9468,0.6869,0.7309
0.9468,0.9401,0.7309,0.7748
0.9401,0.9334,0.7748,0.8188
0.9334,0.9268,0.8188,0.8627
0.9268,0.9202,0.8627,0.9067
0.9202,0.9136,0.9067,0.9506
0.9136,0.9071,0.9506,0.9946
0.9071,0.9006,0.9946,1.0385
0.9006,0.8941,1.0385,1.0825
-0.0608,-0.0663,0.4691,0.5132
-0.0663,-0.0716,0.5132,0.5573
-0.0716,-0.0768,0.5573,0.6015
-0.0768,-0.0816,0.6015,0.6457
-0.0816,-0.0862,0.6457,0.6899
-0.0862,-0.0903,0.6899,0.7341
-0.0903,-0.094,0.7341,0.7784
-0.094,-0.0969,0.7784,0.8227
-0.0969,-0.099,0.8227,0.8671
-0.099,-0.1,0.8671,0.9115
-0.1,-0.0993,0.9115,0.9559
-0.0993,-0.0966,0.9559,1.0001
-0.0966,-0.0915,1.0001,1.0441
-0.0915,-0.0835,1.0441,1.0876
-0.0596,-0.064,0.6542,0.6984
-0.064,-0.0679,0.6984,0.7427
-0.0679,-0.0713,0.7427,0.7869
-0.0713,-0.0738,0.7869,0.8313
-0.0738,-0.0753,0.8313,0.8757
-0.0753,-0.0755,0.8757,0.92
-0.0755,-0.0737,0.92,0.9643
-0.0737,-0.0696,0.9643,1.0083
-0.0696,-0.0632,1.0083,1.0521
-0.0632,-0.054,1.0521,1.0954
0.0099,0.0043,0.4321,0.4762
0.0043,-0.001,0.4762,0.5204
-0.001,-0.0062,0.5204,0.5645
-0.0062,-0.0111,0.5645,0.6087
-0.0111,-0.0157,0.6087,0.6529
-0.0157,-0.0198,0.6529,0.6971
-0.0198,-0.0234,0.6971,0.7414
-0.0234,-0.0262,0.7414,0.7857
-0.0262,-0.028,0.7857,0.8301
-0.028,-0.0285,0.8301,0.8744
-0.0285,-0.0273,0.8744,0.9186
-0.0273,-0.0234,0.9186,0.9625
-0.0234,-0.0168,0.9625,1.0061
-0.0168,-0.008,1.0061,1.0494
-0.008,0.0026,1.0494,1.0924
1.0954,1.0876,0.1299,0.1736
1.0876,1.08,0.1736,0.2174
1.08,1.0725,0.2174,0.2612
1.0725,1.0652,0.2612,0.3051
1.0652,1.0579,0.3051,0.3489
1.0579,1.0508,0.3489,0.3928
1.0508,1.0438,0.3928,0.4367
1.0438,1.0368,0.4367,0.4806
1.0368,1.0299,0.4806,0.5245
1.0299,1.0231,0.5245,0.5684
1.0231,1.0163,0.5684,0.6123
1.0163,1.0095,0.6123,0.6562
1.0095,1.0028,0.6562,0.7002
1.0028,0.9961,0.7002,0.7441
0.9961,0.9894,0.7441,0.788
0.9894,0.9828,0.788,0.832
0.9828,0.9762,0.832,0.8759
0.9762,0.9696,0.8759,0.9199
0.9696,0.963,0.9199,0.9639
0.963,0.9565,0.9639,1.0078
0.9565,0.95,1.0078,1.0518
0.95,0.9434,1.0518,1.0957
1.0954,1.0885,0.4057,0.4496
1.0885,1.0816,0.4496,0.4936
1.0816,1.0747,0.4936,0.5375
1.0747,1.0679,0.5375,0.5814
1.0679,1.0612,0.5814,0.6253
1.0612,1.0545,0.6253,0.6693
1.0545,1.0478,0.6693,0.7132
1.0478,1.0411,0.7132,0.7571
1.0411,1.0345,0.7571,0.8011
1.0345,1.0278,0.8011,0.845
1.0278,1.0212,0.845,0.889
1.0212,1.0147,0.889,0.9329
1.0147,1.0081,0.9329,0.9769
1.0081,1.0015,0.9769,1.0208
1.0015,0.995,1.0208,1.0648
1.0954,1.0888,0.7276,0.7715
1.0888,1.0821,0.7715,0.8155
1.0821,1.0755,0.8155,0.8594
1.0755,1.0689,0.8594,0.9034
1.0689,1.0624,0.9034,0.9473
1.0624,1.0558,0.9473,0.9913
1.0558,1.0492,0.9913,1.0353
1.0492,1.0427,1.0353,1.0792
0.9209,0.9083,0.0481,0.0907
0.9083,0.8963,0.0907,0.1334
0.8963,0.8847,0.1334,0.1761
0.8847,0.8739,0.1761,0.2191
0.8739,0.8639,0.2191,0.2623
0.8639,0.8545,0.2623,0.3057
0.8545,0.8456,0.3057,0.3492
0.8456,0.8373,0.3492,0.3929
0.8373,0.8294,0.3929,0.4366
0.8294,0.8218,0.4366,0.4804
0.8218,0.8144,0.4804,0.5242
0.8144,0.8072,0.5242,0.5681
0.8072,0.8002,0.5681,0.6119
0.8002,0.7933,0.6119,0.6558
0.7933,0.7865,0.6558,0.6998
0.7865,0.7798,0.6998,0.7437
0.7798,0.7731,0.7437,0.7876
0.7731,0.7665,0.7876,0.8316
0.7665,0.7599,0.8316,0.8755
0.7599,0.7534,0.8755,0.9195
0.7534,0.7469,0.9195,0.9635
0.7469,0.7405,0.9635,1.0075
0.7405,0.734,1.0075,1.0514
0.734,0.7276,1.0514,1.0954
0.6924,0.6833,0.4369,0.4804
0.6833,0.6753,0.4804,0.5241
0.6753,0.6678,0.5241,0.5678
0.6678,0.6606,0.5678,0.6117
0.6606,0.6537,0.6117,0.6556
0.6537,0.647,0.6556,0.6995
0.647,0.6404,0.6995,0.7435
0.6404,0.6339,0.7435,0.7875
0.6339,0.6274,0.7875,0.8314
0.6274,0.6211,0.8314,0.8754
0.6211,0.6147,0.8754,0.9194
0.6147,0.6084,0.9194,0.9634
0.6084,0.6022,0.9634,1.0074
0.6022,0.5959,1.0074,1.0514
0.5959,0.5897,1.0514,1.0954
0.2603,0.2552,0.4389,0.483
0.2552,0.2506,0.483,0.5272
0.2506,0.2469,0.5272,0.5714
0.2469,0.2444,0.5714,0.6156
0.2444,0.2436,0.6156,0.6595
0.2436,0.2467,0.6595,0.7028
0.2467,0.2533,0.7028,0.7455
0.2533,0.2615,0.7455,0.7883
0.2615,0.2701,0.7883,0.8306
0.2701,0.2756,0.8306,0.8743
0.2756,0.2768,0.8743,0.9184
0.2768,0.2761,0.9184,0.9626
0.2761,0.2742,0.9626,1.0069
0.2742,0.2713,1.0069,1.0511
0.2713,0.2678,1.0511,1.0954
0.2036,0.1984,0.4409,0.485
0.1984,0.1936,0.485,0.5292
0.1936,0.1894,0.5292,0.5734
0.1894,0.1861,0.5734,0.6177
0.1861,0.184,0.6177,0.6619
0.184,0.1842,0.6619,0.7061
0.1842,0.1874,0.7061,0.75
0.1874,0.1941,0.75,0.7932
0.1941,0.2051,0.7932,0.8333
0.2051,0.2157,0.8333,0.8757
0.2157,0.2214,0.8757,0.9191
0.2214,0.2244,0.9191,0.9629
0.2244,0.2251,0.9629,1.0069
0.2251,0.2239,1.0069,1.0511
0.2239,0.2218,1.0511,1.0954
0.1496,0.1443,0.4418,0.4859
0.1443,0.1393,0.4859,0.53
0.1393,0.1347,0.53,0.5742
0.1347,0.1307,0.5742,0.6185
0.1307,0.1275,0.6185,0.6628
0.1275,0.1255,0.6628,0.7071
0.1255,0.1251,0.7071,0.7513
0.1251,0.127,0.7513,0.7946
0.127,0.1332,0.7946,0.8378
0.1332,0.1432,0.8378,0.8805
0.1432,0.1546,0.8805,0.9231
0.1546,0.1655,0.9231,0.9635
0.1655,0.1728,0.9635,1.007
0.1728,0.1754,1.007,1.0511
0.1754,0.1759,1.0511,1.0954
0.1023,0.0975,0.5253,0.5695
0.0975,0.0931,0.5695,0.6137
0.0931,0.0893,0.6137,0.658
0.0893,0.0865,0.658,0.7023
0.0865,0.0847,0.7023,0.7466
0.0847,0.0845,0.7466,0.7908
0.0845,0.0871,0.7908,0.8348
0.0871,0.0926,0.8348,0.8784
0.0926,0.1006,0.8784,0.9217
0.1006,0.1113,0.9217,0.9646
0.1113,0.121,0.9646,1.0077
0.121,0.1267,1.0077,1.0514
0.1267,0.1299,1.0514,1.0954
0.0672,0.0617,0.4372,0.4813
0.0617,0.0565,0.4813,0.5254
0.0565,0.0515,0.5254,0.5696
0.0515,0.0469,0.5696,0.6138
0.0469,0.0428,0.6138,0.658
0.0428,0.0393,0.658,0.7023
0.0393,0.0368,0.7023,0.7467
0.0368,0.0355,0.7467,0.791
0.0355,0.0363,0.791,0.8354
0.0363,0.0396,0.8354,0.8795
0.0396,0.0458,0.8795,0.9232
0.0458,0.0564,0.9232,0.9661
0.0564,0.0681,0.9661,1.0087
0.0681,0.0772,1.0087,1.0519
0.0772,0.0839,1.0519,1.0954
0.5155,0.5096,0.9173,0.9613
0.5096,0.5037,0.9613,1.0054
0.5037,0.4977,1.0054,1.0494
0.4977,0.4917,1.0494,1.0935
0.2997,0.3083,0.7451,0.7798
0.3083,0.3083,0.7798,0.7798
0.3083,0.3134,0.7798,0.8232
0.3134,0.3149,0.8232,0.8673
0.3149,0.3138,0.8673,0.9115
0.5266,0.5208,0.6454,0.6893
0.5208,0.515,0.6893,0.7333
0.515,0.5092,0.7333,0.7774
0.5092,0.5035,0.7774,0.8215
0.5035,0.4977,0.8215,0.8655
0.4517,0.4461,0.4057,0.4495
0.4461,0.4419,0.4495,0.4927
0.4419,0.4411,0.4927,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4436,0.5338,0.5551
0.4436,0.4468,0.5551,0.5789
0.4468,0.4483,0.5789,0.6193
0.4483,0.4468,0.6193,0.6582


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_deg_3_eq.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.0872,-0.1,-0.0843
-0.0872,-0.0787,-0.0843,-0.0727
-0.0787,-0.0704,-0.0727,-0.0595
-0.0704,-0.0646,-0.0595,-0.0463
-0.0646,-0.0634,-0.0463,-0.0337
-0.0634,-0.0685,-0.0337,-0.0228
-0.0685,-0.0801,-0.0228,-0.0138
-0.0801,-0.0975,-0.0138,-0.0062
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0195,-0.1,-0.0805
-0.0195,0.0115,-0.0805,-0.0671
0.0115,0.0493,-0.0671,-0.0541
0.0493,0.0888,-0.0541,-0.0401
0.0888,0.1284,-0.0401,-0.0241
0.1284,0.1685,-0.0241,-0.0064
0.1685,0.208,-0.0064,0.0137
0.208,0.2457,0.0137,0.0367
0.2457,0.282,0.0367,0.0615
0.282,0.3174,0.0615,0.0879
0.3174,0.3517,0.0879,0.116
0.3517,0.3847,0.116,0.1457
0.3847,0.4163,0.1457,0.1768
0.4163,0.447,0.1768,0.2088
0.447,0.477,0.2088,0.2416
0.477,0.506,0.2416,0.2752
0.506,0.5341,0.2752,0.3097
0.5341,0.5614,0.3097,0.3447
0.5614,0.5614,0.3447,0.3447
0.5614,0.5751,0.3447,0.3626
0.5751,0.5751,0.3626,0.3626
0.5751,0.5844,0.3626,0.3747
0.5844,0.5914,0.3747,0.3839
0.5914,0.596,0.3839,0.3897
0.596,0.5993,0.3897,0.3937
0.5993,0.6015,0.3937,0.3963
0.6015,0.603,0.3963,0.3976
0.603,0.6039,0.3976,0.3981
0.6039,0.6045,0.3981,0.3982
0.6045,0.605,0.3982,0.3981
0.605,0.6053,0.3981,0.3979
0.6053,0.6057,0.3979,0.3976
0.6057,0.606,0.3976,0.3972
0.606,0.6063,0.3972,0.3969
0.6063,0.6066,0.3969,0.3966
0.6066,0.6069,0.3966,0.3962
0.6069,0.6072,0.3962,0.3959
0.6072,0.6076,0.3959,0.3955
0.6076,0.6079,0.3955,0.3952
0.6079,0.6082,0.3952,0.3948
0.6082,0.6085,0.3948,0.3945
0.6085,0.6088,0.3945,0.3941
0.6088,0.6091,0.3941,0.3938
0.6091,0.6094,0.3938,0.3934
0.6094,0.6097,0.3934,0.393
0.6097,0.61,0.393,0.3927
0.61,0.6104,0.3927,0.3923
0.6104,0.6107,0.3923,0.392
0.6107,0.611,0.392,0.3916
0.611,0.6113,0.3916,0.3913
0.6113,0.6116,0.3913,0.3909
0.6116,0.6119,0.3909,0.3905
0.6119,0.6123,0.3905,0.3902
0.6123,0.6126,0.3902,0.3898
0.6126,0.6129,0.3898,0.3895
0.6129,0.6132,0.3895,0.3891
0.6132,0.6135,0.3891,0.3887
0.6135,0.6139,0.3887,0.3884
0.6139,0.6142,0.3884,0.388
0.6142,0.6145,0.388,0.3877
0.6145,0.6148,0.3877,0.3873
0.6148,0.6151,0.3873,0.3869
0.6151,0.6155,0.3869,0.3866
0.6155,0.6158,0.3866,0.3862
0.6158,0.6161,0.3862,0.3858
0.0379,0.0796,-0.1,-0.0854
0.0796,0.1204,-0.0854,-0.0692
0.1204,0.161,-0.0692,-0.0516
0.161,0.2008,-0.0516,-0.0322
0.1759,0.2155,-0.1,-0.0801
0.2155,0.254,-0.0801,-0.0581
0.254,0.2914,-0.0581,-0.0344
0.2914,0.3278,-0.0344,-0.009
0.3278,0.3628,-0.009,0.0182
0.3628,0.3966,0.0182,0.047
0.3966,0.4293,0.047,0.077
0.4293,0.4611,0.077,0.108
0.4611,0.4919,0.108,0.14
0.4919,0.5217,0.14,0.1729
0.5217,0.5505,0.1729,0.2067
0.5505,0.5788,0.2067,0.241
0.5788,0.6064,0.241,0.2757
0.6064,0.6309,0.2757,0.3078
0.6309,0.6309,0.3078,0.3078
0.6309,0.6391,0.3078,0.3187
0.6391,0.6453,0.3187,0.3269
0.6453,0.6495,0.3269,0.3325
0.6495,0.6525,0.3325,0.3364
0.6525,0.6545,0.3364,0.339
0.6545,0.6557,0.339,0.3406
0.6557,0.6564,0.3406,0.3413
0.6564,0.6568,0.3413,0.3416
0.6568,0.657,0.3416,0.3418
0.657,0.6571,0.3418,0.3418
0.6571,0.6573,0.3418,0.3418
0.6573,0.6574,0.3418,0.3417
0.6574,0.6574,0.3417,0.3416
0.6574,0.6575,0.3416,0.3416
0.6575,0.6576,0.3416,0.3415
0.6576,0.6577,0.3415,0.3414
0.6577,0.6577,0.3414,0.3414
0.6577,0.6578,0.3414,0.3413
0.6578,0.6579,0.3413,0.3412
0.6579,0.6579,0.3412,0.3412
0.6579,0.658,0.3412,0.3411
0.658,0.658,0.3411,0.341
0.658,0.6581,0.341,0.341
0.6581,0.6582,0.341,0.3409
0.6582,0.6582,0.3409,0.3409
0.6582,0.6583,0.3409,0.3408
0.6583,0.6583,0.3408,0.3407
0.6583,0.6584,0.3407,0.3407
0.6584,0.6585,0.3407,0.3406
0.6585,0.6585,0.3406,0.3406
0.6585,0.6586,0.3406,0.3405
0.6586,0.6586,0.3405,0.3405
0.6586,0.6587,0.3405,0.3404
0.6587,0.6587,0.3404,0.3404
0.6587,0.6588,0.3404,0.3403
0.6588,0.6588,0.3403,0.3402
0.6588,0.6589,0.3402,0.3402
0.6589,0.6589,0.3402,0.3402
0.6589,0.659,0.3402,0.3401
0.659,0.659,0.3401,0.3401
0.659,0.6591,0.3401,0.34
0.6591,0.6591,0.34,0.34
0.6591,0.6592,0.34,0.3399
0.6592,0.6592,0.3399,0.3399
0.6592,0.6592,0.3399,0.3398
0.6592,0.6593,0.3398,0.3398
0.6593,0.6593,0.3398,0.3397
0.6593,0.6594,0.3397,0.3397
0.3138,0.3502,-0.1,-0.0747
0.3502,0.3856,-0.0747,-0.0479
0.3856,0.4198,-0.0479,-0.0197
0.4198,0.453,-0.0197,0.0098
0.453,0.485,0.0098,0.0406
0.485,0.5161,0.0406,0.0723
0.5161,0.5463,0.0723,0.1048
0.5463,0.5757,0.1048,0.1382
0.5757,0.6042,0.1382,0.1723
0.6042,0.632,0.1723,0.2069
0.632,0.6593,0.2069,0.2418
0.6593,0.6854,0.2418,0.277
0.6854,0.6854,0.277,0.277
0.6854,0.6918,0.277,0.2862
0.6918,0.6918,0.2862,0.2862
0.6918,0.6972,0.2862,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6973,0.2953,0.3
0.6973,0.6965,0.3,0.3021
0.6965,0.6959,0.3021,0.3034
0.6959,0.6946,0.3034,0.3049
0.6946,0.6927,0.3049,0.3065
0.6927,0.6903,0.3065,0.3082
0.6903,0.6903,0.3082,0.3082
0.6903,0.6883,0.3082,0.3094
0.6883,0.6868,0.3094,0.3105
0.6868,0.6859,0.3105,0.3118
0.6859,0.6851,0.3118,0.313
0.6851,0.6841,0.313,0.3141
0.6841,0.6829,0.3141,0.315
0.6829,0.6819,0.315,0.3159
0.6819,0.681,0.3159,0.3169
0.681,0.6803,0.3169,0.3178
0.6803,0.6796,0.3178,0.3186
0.6796,0.679,0.3186,0.3194
0.679,0.6785,0.3194,0.3202
0.6785,0.6779,0.3202,0.3208
0.6779,0.6774,0.3208,0.3215
0.6774,0.6769,0.3215,0.3221
0.6769,0.6764,0.3221,0.3226
0.6764,0.676,0.3226,0.3231
0.676,0.6755,0.3231,0.3236
0.6755,0.6751,0.3236,0.324
0.6751,0.6747,0.324,0.3244
0.6747,0.6743,0.3244,0.3248
0.6743,0.6739,0.3248,0.3252
0.6739,0.6735,0.3252,0.3255
0.6735,0.6732,0.3255,0.3259
0.6732,0.6729,0.3259,0.3262
0.6729,0.6725,0.3262,0.3265
0.6725,0.6722,0.3265,0.3268
0.6722,0.6719,0.3268,0.3271
0.6719,0.6717,0.3271,0.3274
0.6717,0.6714,0.3274,0.3277
0.6714,0.6711,0.3277,0.3279
0.6711,0.6709,0.3279,0.3282
0.6709,0.6706,0.3282,0.3284
0.6706,0.6704,0.3284,0.3287
0.6704,0.6702,0.3287,0.3289
0.6702,0.6699,0.3289,0.3291
0.6699,0.6697,0.3291,0.3293
0.6697,0.6695,0.3293,0.3295
0.6695,0.6693,0.3295,0.3297
0.6693,0.6691,0.3297,0.3299
0.6691,0.6689,0.3299,0.3301
0.6689,0.6688,0.3301,0.3303
0.6688,0.6686,0.3303,0.3305
0.6686,0.6684,0.3305,0.3306
0.6684,0.6682,0.3306,0.3308
0.6682,0.6681,0.3308,0.3309
0.4057,0.4402,-0.1,-0.0719
0.4402,0.4736,-0.0719,-0.0428
0.4736,0.5061,-0.0428,-0.0125
0.5061,0.5375,-0.0125,0.0189
0.5375,0.5679,0.0189,0.0513
0.5679,0.5975,0.0513,0.0844
0.5975,0.6265,0.0844,0.1181
0.6265,0.6546,0.1181,0.1524
0.6546,0.6819,0.1524,0.1875
0.6819,0.6819,0.1875,0.1875
0.4977,0.5304,-0.1,-0.0699
0.5304,0.5621,-0.0699,-0.0389
0.5621,0.593,-0.0389,-0.0069
0.593,0.623,-0.0069,0.0258
0.623,0.6521,0.0258,0.0594
0.6521,0.6805,0.0594,0.0935
0.6805,0.7076,0.0935,0.1275
0.7076,0.7076,0.1275,0.1275
0.7076,0.7238,0.1275,0.1484
0.7238,0.7238,0.1484,0.1484
0.7238,0.7354,0.1484,0.1637
0.7354,0.7441,0.1637,0.1754
0.7441,0.75,0.1754,0.1832
0.75,0.7543,0.1832,0.1887
0.7543,0.7574,0.1887,0.1926
0.7574,0.7596,0.1926,0.1951
0.7596,0.7609,0.1951,0.1964
0.7609,0.7618,0.1964,0.1969
0.7618,0.7623,0.1969,0.197
0.7623,0.7627,0.197,0.197
0.7627,0.7629,0.197,0.1968
0.7629,0.7632,0.1968,0.1966
0.7632,0.7634,0.1966,0.1963
0.7634,0.7636,0.1963,0.196
0.7636,0.7638,0.196,0.1957
0.7638,0.764,0.1957,0.1954
0.764,0.7642,0.1954,0.1951
0.7642,0.7644,0.1951,0.1948
0.7644,0.7646,0.1948,0.1945
0.7646,0.7647,0.1945,0.1942
0.7647,0.7649,0.1942,0.1939
0.7649,0.7651,0.1939,0.1937
0.7651,0.7653,0.1937,0.1934
0.7653,0.7655,0.1934,0.1931
0.7655,0.7656,0.1931,0.1928
0.7656,0.7658,0.1928,0.1925
0.7658,0.766,0.1925,0.1922
0.766,0.7662,0.1922,0.192
0.7662,0.7663,0.192,0.1917
0.7663,0.7665,0.1917,0.1914
0.7665,0.7667,0.1914,0.1911
0.7667,0.7668,0.1911,0.1909
0.7668,0.767,0.1909,0.1906
0.767,0.7672,0.1906,0.1903
0.7672,0.7673,0.1903,0.1901
0.7673,0.7675,0.1901,0.1898
0.7675,0.7677,0.1898,0.1896
0.7677,0.7678,0.1896,0.1893
0.7678,0.768,0.1893,0.1891
0.768,0.7681,0.1891,0.1888
0.7681,0.7683,0.1888,0.1886
0.7683,0.7685,0.1886,0.1883
0.7685,0.7686,0.1883,0.1881
0.7686,0.7688,0.1881,0.1878
0.7688,0.7689,0.1878,0.1876
0.7689,0.7691,0.1876,0.1873
0.7691,0.7692,0.1873,0.1871
0.7692,0.7694,0.1871,0.1869
0.7694,0.7695,0.1869,0.1866
0.7695,0.7696,0.1866,0.1864
0.7696,0.7698,0.1864,0.1862
0.7698,0.7699,0.1862,0.1859
0.7699,0.7701,0.1859,0.1857
0.7701,0.7702,0.1857,0.1855
0.5437,0.5755,-0.1,-0.069
0.5755,0.6066,-0.069,-0.0373
0.6066,0.6368,-0.0373,-0.0048
0.6368,0.6661,-0.0048,0.0286
0.5897,0.6208,-0.1,-0.0684
0.6208,0.6512,-0.0684,-0.036
0.6512,0.6808,-0.036,-0.0029
0.6808,0.7094,-0.0029,0.0311
0.7094,0.7367,0.0311,0.0647
0.7367,0.7367,0.0647,0.0647
0.7367,0.7567,0.0647,0.0897
0.7567,0.7567,0.0897,0.0897
0.7567,0.77,0.0897,0.1066
0.77,0.7806,0.1066,0.1199
0.7806,0.7874,0.1199,0.1286
0.7874,0.7922,0.1286,0.1345
0.7922,0.7954,0.1345,0.1385
0.7954,0.7976,0.1385,0.141
0.7976,0.7988,0.141,0.1423
0.7988,0.7995,0.1423,0.1429
0.7995,0.8,0.1429,0.1432
0.8,0.8002,0.1432,0.1432
0.8002,0.8005,0.1432,0.1431
0.8005,0.8006,0.1431,0.143
0.8006,0.8008,0.143,0.1429
0.8008,0.8009,0.1429,0.1427
0.8009,0.8011,0.1427,0.1426
0.8011,0.8012,0.1426,0.1424
0.8012,0.8013,0.1424,0.1422
0.8013,0.8015,0.1422,0.1421
0.8015,0.8016,0.1421,0.1419
0.8016,0.8017,0.1419,0.1417
0.8017,0.8019,0.1417,0.1416
0.8019,0.802,0.1416,0.1414
0.802,0.8021,0.1414,0.1412
0.8021,0.8023,0.1412,0.1411
0.8023,0.8024,0.1411,0.1409
0.8024,0.8025,0.1409,0.1407
0.8025,0.8027,0.1407,0.1406
0.8027,0.8028,0.1406,0.1404
0.8028,0.8029,0.1404,0.1402
0.8029,0.8031,0.1402,0.1401
0.8031,0.8032,0.1401,0.1399
0.8032,0.8033,0.1399,0.1397
0.8033,0.8035,0.1397,0.1395
0.8035,0.8036,0.1395,0.1394
0.8036,0.8037,0.1394,0.1392
0.8037,0.8039,0.1392,0.139
0.8039,0.804,0.139,0.1389
0.804,0.8041,0.1389,0.1387
0.8041,0.8043,0.1387,0.1385
0.8043,0.8044,0.1385,0.1384
0.8044,0.8045,0.1384,0.1382
0.8045,0.8047,0.1382,0.138
0.8047,0.8048,0.138,0.1378
0.8048,0.8049,0.1378,0.1377
0.8049,0.8051,0.1377,0.1375
0.8051,0.8052,0.1375,0.1373
0.8052,0.8053,0.1373,0.1372
0.8053,0.8055,0.1372,0.137
0.8055,0.8056,0.137,0.1368
0.8056,0.8057,0.1368,0.1367
0.8057,0.8059,0.1367,0.1365
0.8059,0.806,0.1365,0.1363
0.806,0.8061,0.1363,0.1362
0.8061,0.8063,0.1362,0.136
0.8063,0.8064,0.136,0.1358
0.6356,0.6661,-0.1,-0.0677
0.6661,0.6958,-0.0677,-0.0347
0.6958,0.7248,-0.0347,-0.001
0.7248,0.7531,-0.001,0.0333
0.6816,0.7114,-0.1,-0.0671
0.7114,0.7407,-0.0671,-0.0336
0.7407,0.7693,-0.0336,3e-4
0.7693,0.797,3e-4,0.0348
0.797,0.797,0.0348,0.0348
0.797,0.8107,0.0348,0.0525
0.8107,0.8107,0.0525,0.0525
0.8107,0.821,0.0525,0.0661
0.821,0.8285,0.0661,0.0761
0.8285,0.833,0.0761,0.0823
0.833,0.8356,0.0823,0.0858
0.8356,0.8369,0.0858,0.0878
0.8369,0.8377,0.0878,0.0889
0.8377,0.8381,0.0889,0.0893
0.8381,0.8383,0.0893,0.0896
0.8383,0.8384,0.0896,0.0897
0.8384,0.8385,0.0897,0.0898
0.8385,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8387,0.0897,0.0897
0.8387,0.8387,0.0897,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0895
0.8387,0.8387,0.0895,0.0895
0.8387,0.8388,0.0895,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8389,0.0893,0.0892
0.8389,0.8389,0.0892,0.0892
0.8389,0.8389,0.0892,0.0891
0.8389,0.8389,0.0891,0.0891
0.8389,0.8389,0.0891,0.089
0.8389,0.839,0.089,0.089
0.839,0.839,0.089,0.089
0.839,0.839,0.089,0.0889
0.839,0.839,0.0889,0.0889
0.839,0.839,0.0889,0.0888
0.839,0.8391,0.0888,0.0888
0.8391,0.8391,0.0888,0.0887
0.8391,0.8391,0.0887,0.0887
0.8391,0.8391,0.0887,0.0886
0.8391,0.8391,0.0886,0.0886
0.8391,0.8392,0.0886,0.0885
0.8392,0.8392,0.0885,0.0885
0.8392,0.8392,0.0885,0.0884
0.8392,0.8392,0.0884,0.0884
0.8392,0.8393,0.0884,0.0883
0.8393,0.8393,0.0883,0.0883
0.8393,0.8393,0.0883,0.0882
0.8393,0.8393,0.0882,0.0881
0.8393,0.8394,0.0881,0.0881
0.8394,0.8394,0.0881,0.088
0.8394,0.8394,0.088,0.088
0.8394,0.8394,0.088,0.0879
0.8394,0.8395,0.0879,0.0878
0.8395,0.8395,0.0878,0.0878
0.8395,0.8395,0.0878,0.0877
0.7736,0.8025,-0.1,-0.0663
0.8025,0.8308,-0.0663,-0.032
0.8308,0.8308,-0.032,-0.032
0.8308,0.842,-0.032,-0.0181
0.842,0.8517,-0.0181,-0.0061
0.8517,0.8577,-0.0061,0.0012
0.8577,0.8624,0.0012,0.0067
0.8624,0.8659,0.0067,0.0106
0.8659,0.8684,0.0106,0.0131
0.8684,0.8702,0.0131,0.0143
0.8702,0.8712,0.0143,0.0146
0.8712,0.872,0.0146,0.0145
0.872,0.8725,0.0145,0.0141
0.8725,0.873,0.0141,0.0135
0.873,0.8734,0.0135,0.0129
0.8734,0.8738,0.0129,0.0122
0.8738,0.8741,0.0122,0.0115
0.8741,0.8745,0.0115,0.0107
0.8745,0.8749,0.0107,0.01
0.8749,0.8753,0.01,0.0092
0.8753,0.8757,0.0092,0.0084
0.8757,0.8761,0.0084,0.0076
0.8761,0.8765,0.0076,0.0068
0.8765,0.8769,0.0068,0.006
0.8769,0.8773,0.006,0.0052
0.8773,0.8777,0.0052,0.0043
0.8777,0.8781,0.0043,0.0035
0.8781,0.8786,0.0035,0.0026
0.8786,0.879,0.0026,0.0017
0.879,0.8795,0.0017,8e-4
0.8795,0.8799,8e-4,-1e-4
0.8799,0.8804,-1e-4,-0.001
0.8804,0.8808,-0.001,-0.0019
0.8808,0.8813,-0.0019,-0.0029
0.8813,0.8818,-0.0029,-0.0038
0.8818,0.8822,-0.0038,-0.0048
0.8822,0.8827,-0.0048,-0.0058
0.8827,0.8832,-0.0058,-0.0067
0.8832,0.8837,-0.0067,-0.0077
0.8837,0.8842,-0.0077,-0.0087
0.8842,0.8847,-0.0087,-0.0098
0.8847,0.8852,-0.0098,-0.0108
0.8852,0.8857,-0.0108,-0.0118
0.8857,0.8863,-0.0118,-0.0129
0.8863,0.8868,-0.0129,-0.0139
0.8868,0.8873,-0.0139,-0.015
0.8873,0.8878,-0.015,-0.0161
0.8878,0.8884,-0.0161,-0.0172
0.8884,0.8889,-0.0172,-0.0183
0.8889,0.8895,-0.0183,-0.0194
0.8895,0.89,-0.0194,-0.0205
0.89,0.8906,-0.0205,-0.0216
0.8906,0.8911,-0.0216,-0.0228
0.8911,0.8917,-0.0228,-0.0239
0.8917,0.8923,-0.0239,-0.0251
0.8923,0.8928,-0.0251,-0.0262
0.8928,0.8934,-0.0262,-0.0274
0.8934,0.894,-0.0274,-0.0286
0.894,0.8946,-0.0286,-0.0298
0.8946,0.8952,-0.0298,-0.031
0.8952,0.8958,-0.031,-0.0322
0.8958,0.8964,-0.0322,-0.0334
0.8964,0.897,-0.0334,-0.0346
0.9115,0.9115,-0.1,-0.1
0.9115,0.9165,-0.1,-0.0954
0.9165,0.9197,-0.0954,-0.0932
0.9197,0.9221,-0.0932,-0.0924
0.9221,0.9237,-0.0924,-0.0927
0.9237,0.9248,-0.0927,-0.0935
0.9248,0.9258,-0.0935,-0.0946
0.9258,0.9266,-0.0946,-0.0958
0.9266,0.9274,-0.0958,-0.0972
0.9274,0.9281,-0.0972,-0.0986
0.9281,0.9288,-0.0986,-0.1
1.0818,1.0571,0.0797,0.0427
1.0571,1.0321,0.0427,0.006
1.0321,1.0068,0.006,-0.0305
1.0068,0.9812,-0.0305,-0.0669
0.9812,0.969,-0.0669,-0.0839
0.969,0.9575,-0.0839,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0795,0.9115,0.9507
-0.0795,-0.057,0.9507,0.9889
-0.057,-0.0332,0.9889,1.0265
-0.0332,-0.0086,1.0265,1.0634
-0.1,-0.1,0.8195,0.8195
-0.1,-0.0873,0.8195,0.8613
-0.0873,-0.0705,0.8613,0.9
-0.0705,-0.0498,0.9,0.9391
-0.0498,-0.0272,0.9391,0.9772
-0.0272,-0.0032,0.9772,1.0146
-0.0032,0.0217,1.0146,1.0514
0.0217,0.0469,1.0514,1.088
0.429,0.4282,0.5708,0.571
0.4282,0.4282,0.571,0.571
0.4282,0.4274,0.571,0.572
0.4274,0.4263,0.572,0.5726
0.4263,0.4263,0.5726,0.5726
0.4263,0.4246,0.5726,0.575
0.4246,0.4223,0.575,0.5768
0.4223,0.4197,0.5768,0.5786
0.4197,0.417,0.5786,0.5803
0.417,0.4141,0.5803,0.5821
0.4141,0.4112,0.5821,0.5839
0.4112,0.4083,0.5839,0.5857
0.4083,0.4052,0.5857,0.5875
0.4052,0.4021,0.5875,0.5893
0.4021,0.399,0.5893,0.5911
0.399,0.3958,0.5911,0.5929
0.3958,0.3926,0.5929,0.5946
0.3926,0.3893,0.5946,0.5964
0.3893,0.386,0.5964,0.5982
0.386,0.3827,0.5982,0.6
0.3827,0.3793,0.6,0.6017
0.3793,0.3759,0.6017,0.6035
0.3759,0.3725,0.6035,0.6052
0.3725,0.369,0.6052,0.607
0.369,0.3655,0.607,0.6087
0.3655,0.362,0.6087,0.6104
0.362,0.3584,0.6104,0.6121
0.3584,0.3548,0.6121,0.6138
0.3548,0.3512,0.6138,0.6154
0.3512,0.3475,0.6154,0.6171
0.3475,0.3439,0.6171,0.6187
0.3439,0.3401,0.6187,0.6204
0.3401,0.3364,0.6204,0.622
0.3364,0.3326,0.622,0.6236
0.3326,0.3288,0.6236,0.6252
0.3288,0.325,0.6252,0.6269
0.325,0.3211,0.6269,0.6285
0.3211,0.3172,0.6285,0.63
0.3172,0.3133,0.63,0.6317
0.3133,0.3094,0.6317,0.6333
0.3094,0.3055,0.6333,0.635
0.3055,0.3017,0.635,0.6367
0.3017,0.2978,0.6367,0.6387
0.2978,0.2936,0.6387,0.6409
0.2936,0.2889,0.6409,0.6433
0.2889,0.2836,0.6433,0.646
0.2836,0.2775,0.646,0.6489
0.2775,0.2707,0.6489,0.6521
0.2707,0.2629,0.6521,0.6555
0.2629,0.2539,0.6555,0.6592
0.2539,0.2434,0.6592,0.6631
0.2434,0.231,0.6631,0.6672
0.231,0.2176,0.6672,0.6707
0.2176,0.2042,0.6707,0.6729
0.2042,0.1906,0.6729,0.6738
0.1906,0.1739,0.6738,0.6728
0.1739,0.1739,0.6728,0.6728
0.1739,0.1467,0.6728,0.6692
0.1467,0.1467,0.6692,0.6692
0.1467,0.1091,0.6692,0.664
0.1091,0.0699,0.664,0.6602
0.0699,0.0396,0.6602,0.6581
0.0396,0.0118,0.6581,0.6584
0.0118,-0.0142,0.6584,0.6633
-0.0142,-0.0375,0.6633,0.6724
-0.0375,-0.0578,0.6724,0.6851
-0.0578,-0.0743,0.6851,0.7002
-0.0743,-0.0887,0.7002,0.721
-0.0887,-0.0975,0.721,0.7471
-0.0975,-0.1,0.7471,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.1,0.7736,0.7736
0.1707,0.1707,0.6534,0.6534
0.1707,0.1354,0.6534,0.6393
0.1354,0.0976,0.6393,0.625
0.0976,0.0584,0.625,0.611
0.0584,0.0212,0.611,0.5991
0.0212,-0.018,0.5991,0.5905
-0.018,-0.0576,0.5905,0.5874
-0.0576,-0.1,0.5874,0.5897
0.1418,0.1046,0.5922,0.5697
0.1046,0.0659,0.5697,0.5485
0.0659,0.0266,0.5485,0.5294
0.0266,-0.0143,0.5294,0.5139
-0.0143,-0.0565,0.5139,0.5036
-0.0565,-0.1,0.5036,0.4977
0.0651,0.0257,0.509,0.4888
0.0257,-0.0148,0.4888,0.4721
-0.0148,-0.0567,0.4721,0.4599
-0.0567,-0.1,0.4599,0.4517
0.0641,0.0251,0.4673,0.4463
0.0251,-0.0151,0.4463,0.4285
-0.0151,-0.0569,0.4285,0.4151
-0.0569,-0.1,0.4151,0.4057
0.3344,0.3262,0.6002,0.5933
0.3262,0.3158,0.5933,0.5834
0.3158,0.3034,0.5834,0.5707
0.3034,0.3034,0.5707,0.5707
0.3034,0.2728,0.5707,0.5403
0.2728,0.2402,0.5403,0.5103
0.2402,0.2067,0.5103,0.4812
0.2067,0.1727,0.4812,0.4526
0.1727,0.1377,0.4526,0.4253
0.1377,0.1014,0.4253,0.4001
0.1014,0.0637,0.4001,0.3768
0.0637,0.0249,0.3768,0.3554
0.0249,-0.0152,0.3554,0.3374
-0.0152,-0.057,0.3374,0.3238
-0.057,-0.1,0.3238,0.3138
0.0639,0.0251,0.3304,0.309
0.0251,-0.0151,0.309,0.291
-0.0151,-0.0569,0.291,0.2775
-0.0569,-0.1,0.2775,0.2678
0.0643,0.0255,0.2825,0.2612
0.0255,-0.0148,0.2612,0.2436
-0.0148,-0.0567,0.2436,0.2307
-0.0567,-0.1,0.2307,0.2218
0.0641,0.026,0.2336,0.2131
0.026,-0.0144,0.2131,0.1959
-0.0144,-0.0566,0.1959,0.1838
-0.0566,-0.1,0.1838,0.1759
0.0623,0.0264,0.1823,0.1633
0.0264,-0.0142,0.1633,0.1468
-0.0142,-0.0565,0.1468,0.1361
-0.0565,-0.1,0.1361,0.1299
0.4288,0.4287,0.4729,0.472
0.4287,0.4285,0.472,0.4711
0.4285,0.428,0.4711,0.4699
0.428,0.4279,0.4699,0.4691
0.4279,0.4284,0.4691,0.4687
0.4284,0.4286,0.4687,0.4681
0.4286,0.4285,0.4681,0.4673
0.4285,0.428,0.4673,0.4662
0.428,0.4266,0.4662,0.4643
0.4266,0.4239,0.4643,0.461
0.4239,0.4185,0.461,0.4551
0.4185,0.4185,0.4551,0.4551
0.4185,0.412,0.4551,0.4481
0.412,0.412,0.4481,0.4481
0.412,0.3922,0.4481,0.4272
0.3922,0.3751,0.4272,0.4094
0.3751,0.3604,0.4094,0.3942
0.3604,0.3459,0.3942,0.379
0.3459,0.3312,0.379,0.3634
0.3312,0.3205,0.3634,0.3519
0.3205,0.3057,0.3519,0.3355
0.3057,0.2847,0.3355,0.3136
0.2847,0.2606,0.3136,0.2904
0.2606,0.2606,0.2904,0.2904
0.2606,0.2368,0.2904,0.2687
0.2368,0.2151,0.2687,0.2489
0.2151,0.1974,0.2489,0.2326
0.1974,0.1748,0.2326,0.2115
0.1748,0.1442,0.2115,0.1849
0.1442,0.1103,0.1849,0.1601
0.1103,0.0779,0.1601,0.1395
0.0779,0.0475,0.1395,0.1216
0.0475,0.0177,0.1216,0.1066
0.0177,-0.014,0.1066,0.0953
-0.014,-0.014,0.0953,0.0953
-0.014,-0.0564,0.0953,0.0872
-0.0564,-0.1,0.0872,0.0839
0.0412,0.0265,0.0583,0.0487
0.0265,0.0081,0.0487,0.0409
0.0081,0.0081,0.0409,0.0409
0.0081,-0.0137,0.0409,0.0369
-0.0137,-0.0137,0.0369,0.0369
-0.0137,-0.0562,0.0369,0.0358
-0.0562,-0.1,0.0358,0.0379
0.8351,0.8521,-0.0904,-0.07
0.8521,0.8655,-0.07,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8737,-0.054,-0.0445
0.8737,0.8797,-0.0445,-0.038
0.8797,0.8842,-0.038,-0.0335
-0.0572,-0.0694,0.7086,0.7304
-0.0694,-0.0756,0.7304,0.7578
-0.0756,-0.0751,0.7578,0.7905
-0.0751,-0.0685,0.7905,0.8242
-0.0685,-0.0685,0.8242,0.8242
-0.0685,-0.054,0.8242,0.8655
-0.0232,-0.0145,-0.0269,-0.0166
-0.0145,-0.008,-0.0166,-0.008
-0.008,-0.0044,-0.008,-0.0011
-0.0044,-0.0045,-0.0011,0.0044
-0.0045,-0.0104,0.0044,0.0089
-0.0104,-0.0238,0.0089,0.0128
0.0211,0.0379,-0.0125,-0.008
0.0379,0.0379,-0.008,-0.008
0.0379,0.0712,-0.008,0.0012
0.0712,0.1068,0.0012,0.0141
0.1068,0.1444,0.0141,0.0299
0.1444,0.1827,0.0299,0.0479
0.1827,0.219,0.0479,0.0678
1.0807,1.0566,0.1746,0.1372
1.0566,1.0322,0.1372,0.1001
1.0322,1.0074,0.1001,0.0632
1.0074,0.9821,0.0632,0.0267
0.9821,0.9575,0.0267,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9455,-0.008,-0.025
0.9455,0.9357,-0.025,-0.0391
-0.0246,-0.0246,0.825,0.825
-0.0246,-0.008,0.825,0.8655
-0.008,0.0127,0.8655,0.9045
0.0127,0.036,0.9045,0.9423
0.036,0.0605,0.9423,0.9793
0.0605,0.0855,0.9793,1.0161
0.0855,0.1106,1.0161,1.0527
0.1106,0.1358,1.0527,1.0893
0.0556,0.0361,0.6895,0.6953
0.0361,0.0199,0.6953,0.7029
0.0199,0.0072,0.7029,0.7134
0.0072,0.0072,0.7134,0.7134
0.0072,-0.0021,0.7134,0.728
-0.0021,-0.0021,0.728,0.728
-0.0021,-0.0081,0.728,0.7504
-0.0081,-0.008,0.7504,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
1.0782,1.055,0.3621,0.3242
1.055,1.0316,0.3242,0.2864
1.0316,1.0078,0.2864,0.2489
1.0078,0.9837,0.2489,0.2115
0.9837,0.9591,0.2115,0.1745
0.9591,0.9345,0.1745,0.1382
0.9345,0.9138,0.1382,0.108
0.9138,0.8976,0.108,0.0846
0.8976,0.8844,0.0846,0.0655
0.8844,0.8751,0.0655,0.0522
0.8751,0.8751,0.0522,0.0522
0.8751,0.8686,0.0522,0.0427
0.8686,0.8655,0.0427,0.0379
0.8655,0.8643,0.0379,0.0358
0.8643,0.8638,0.0358,0.0347
0.8638,0.8635,0.0347,0.0339
0.8635,0.8635,0.0339,0.0335
0.8635,0.8635,0.0335,0.0331
0.8635,0.8636,0.0331,0.0328
0.8636,0.8637,0.0328,0.0325
0.8637,0.8638,0.0325,0.0322
0.8638,0.8639,0.0322,0.0319
0.8639,0.8641,0.0319,0.0316
0.8641,0.8642,0.0316,0.0313
0.8642,0.8644,0.0313,0.031
0.8644,0.8645,0.031,0.0307
0.8645,0.8647,0.0307,0.0304
0.8647,0.8648,0.0304,0.0301
0.8648,0.865,0.0301,0.0298
0.865,0.8652,0.0298,0.0294
0.8652,0.8654,0.0294,0.0291
0.8654,0.8656,0.0291,0.0287
0.8656,0.8657,0.0287,0.0283
0.8657,0.8659,0.0283,0.0279
0.8659,0.8661,0.0279,0.0275
0.8661,0.8663,0.0275,0.0271
0.8663,0.8665,0.0271,0.0267
0.8665,0.8668,0.0267,0.0263
0.8668,0.867,0.0263,0.0258
0.867,0.8672,0.0258,0.0254
0.8672,0.8674,0.0254,0.0249
0.8674,0.8677,0.0249,0.0244
0.8677,0.8679,0.0244,0.024
0.8679,0.8682,0.024,0.0235
0.8682,0.8684,0.0235,0.0229
0.8684,0.8687,0.0229,0.0224
0.8687,0.869,0.0224,0.0219
0.869,0.8692,0.0219,0.0213
0.8692,0.8695,0.0213,0.0208
0.8695,0.8698,0.0208,0.0202
0.8698,0.8701,0.0202,0.0196
0.8701,0.8704,0.0196,0.019
0.8704,0.8707,0.019,0.0184
0.8707,0.871,0.0184,0.0178
0.871,0.8713,0.0178,0.0172
0.8713,0.8716,0.0172,0.0166
0.8716,0.8719,0.0166,0.0159
0.8719,0.8723,0.0159,0.0152
1.0954,1.0719,0.2678,0.2301
1.0719,1.048,0.2301,0.1926
1.048,1.0239,0.1926,0.1553
1.0239,0.9994,0.1553,0.1182
0.9994,0.9744,0.1182,0.0815
0.9744,0.9498,0.0815,0.0464
0.9498,0.9498,0.0464,0.0464
0.9498,0.9339,0.0464,0.0239
0.9339,0.9339,0.0239,0.0239
1.0954,1.0726,0.4517,0.4136
1.0726,1.0495,0.4136,0.3756
1.0495,1.0263,0.3756,0.3377
1.0263,1.0027,0.3377,0.3
1.0027,0.9788,0.3,0.2626
0.9788,0.9546,0.2626,0.2253
0.9546,0.9299,0.2253,0.1883
1.0954,1.0727,0.5437,0.5055
1.0727,1.0498,0.5055,0.4674
1.0498,1.0268,0.4674,0.4293
1.0268,1.0036,0.4293,0.3914
1.0036,0.9801,0.3914,0.3537
0.9801,0.9563,0.3537,0.3162
0.9563,0.9322,0.3162,0.2788
0.9322,0.9078,0.2788,0.2417
0.9078,0.8831,0.2417,0.2048
0.8831,0.8578,0.2048,0.1682
0.8578,0.8578,0.1682,0.1682
0.8578,0.8465,0.1682,0.1523
0.8465,0.8465,0.1523,0.1523
1.0954,1.0726,0.6356,0.5975
1.0726,1.0498,0.5975,0.5593
1.0498,1.0269,0.5593,0.5212
1.0269,1.0039,0.5212,0.4832
1.0039,0.9806,0.4832,0.4454
0.9806,0.9571,0.4454,0.4076
0.9571,0.9334,0.4076,0.3701
0.9334,0.9094,0.3701,0.3327
0.9094,0.8851,0.3327,0.2954
0.8851,0.8605,0.2954,0.2584
0.8605,0.8353,0.2584,0.2218
0.8353,0.8353,0.2218,0.2218
0.8353,0.8216,0.2218,0.2024
0.8216,0.8216,0.2024,0.2024
0.8216,0.8115,0.2024,0.1883
0.8115,0.8039,0.1883,0.1778
0.8039,0.7986,0.1778,0.1706
1.0954,1.0724,0.7276,0.6896
1.0724,1.0494,0.6896,0.6516
1.0494,1.0263,0.6516,0.6136
1.0263,1.0032,0.6136,0.5756
1.0032,0.98,0.5756,0.5377
0.98,0.9566,0.5377,0.4999
0.9566,0.9331,0.4999,0.4622
0.9331,0.9094,0.4622,0.4246
0.9094,0.8855,0.4246,0.3871
0.8855,0.8613,0.3871,0.3499
0.8613,0.8366,0.3499,0.3129
0.8366,0.8121,0.3129,0.277
0.8121,0.8121,0.277,0.277
0.8121,0.7966,0.277,0.2546
0.7966,0.7966,0.2546,0.2546
0.7966,0.7857,0.2546,0.2387
0.7857,0.7773,0.2387,0.2265
0.7773,0.7716,0.2265,0.2182
0.7716,0.7676,0.2182,0.2121
0.7676,0.7647,0.2121,0.2076
0.7647,0.7629,0.2076,0.2045
0.7629,0.762,0.2045,0.2026
0.762,0.7616,0.2026,0.2014
0.7616,0.7615,0.2014,0.2006
0.7615,0.7615,0.2006,0.2
0.7615,0.7616,0.2,0.1996
0.7616,0.7618,0.1996,0.1992
1.0954,1.0718,0.8195,0.7819
1.0718,1.0482,0.7819,0.7442
1.0482,1.0248,0.7442,0.7064
1.0248,1.0014,0.7064,0.6687
1.0014,0.978,0.6687,0.6309
0.978,0.9544,0.6309,0.5932
0.9544,0.9309,0.5932,0.5555
0.9309,0.9073,0.5555,0.5179
0.9073,0.8835,0.5179,0.4804
0.8835,0.8595,0.4804,0.4429
0.8595,0.8352,0.4429,0.4057
0.8352,0.8105,0.4057,0.3688
0.8105,0.7857,0.3688,0.332
0.7857,0.7613,0.332,0.2965
0.7613,0.7613,0.2965,0.2965
0.7613,0.7519,0.2965,0.2828
0.7519,0.744,0.2828,0.2714
0.744,0.7389,0.2714,0.264
0.7389,0.7355,0.264,0.2588
0.7355,0.7331,0.2588,0.2551
0.7331,0.7318,0.2551,0.2527
0.7318,0.7311,0.2527,0.2511
0.7311,0.7309,0.2511,0.2502
0.7309,0.7309,0.2502,0.2495
0.7309,0.7311,0.2495,0.249
0.7311,0.7312,0.249,0.2486
0.7312,0.7314,0.2486,0.2482
0.7314,0.7316,0.2482,0.2478
0.7316,0.7319,0.2478,0.2474
0.7319,0.7321,0.2474,0.247
0.7321,0.7323,0.247,0.2466
0.7323,0.7326,0.2466,0.2462
0.7326,0.7328,0.2462,0.2459
0.7328,0.733,0.2459,0.2455
0.733,0.7333,0.2455,0.2451
0.7333,0.7335,0.2451,0.2447
0.7335,0.7337,0.2447,0.2443
0.7337,0.734,0.2443,0.2439
0.734,0.7342,0.2439,0.2435
0.7342,0.7345,0.2435,0.2431
0.7345,0.7347,0.2431,0.2427
0.7347,0.7349,0.2427,0.2423
0.7349,0.7352,0.2423,0.2419
0.7352,0.7354,0.2419,0.2416
0.7354,0.7357,0.2416,0.2412
0.7357,0.7359,0.2412,0.2407
0.7359,0.7362,0.2407,0.2403
0.7362,0.7364,0.2403,0.2399
0.7364,0.7367,0.2399,0.2395
0.7367,0.7369,0.2395,0.2391
0.7369,0.7372,0.2391,0.2387
0.7372,0.7374,0.2387,0.2383
0.7374,0.7377,0.2383,0.2379
0.7377,0.7379,0.2379,0.2375
0.7379,0.7382,0.2375,0.2371
0.7382,0.7384,0.2371,0.2367
0.7384,0.7387,0.2367,0.2363
0.7387,0.7389,0.2363,0.2359
0.7389,0.7392,0.2359,0.2354
0.7392,0.7394,0.2354,0.235
0.7394,0.7397,0.235,0.2346
0.7397,0.74,0.2346,0.2342
0.74,0.7402,0.2342,0.2338
1.0954,1.0707,0.9115,0.8745
1.0707,1.0463,0.8745,0.8374
1.0463,1.0221,0.8374,0.8002
1.0221,0.998,0.8002,0.7629
0.998,0.9739,0.7629,0.7255
0.9739,0.9499,0.7255,0.6881
0.9499,0.9259,0.6881,0.6507
0.9259,0.902,0.6507,0.6133
0.902,0.878,0.6133,0.5758
0.878,0.854,0.5758,0.5385
0.854,0.8297,0.5385,0.5012
0.8297,0.8052,0.5012,0.4641
0.8052,0.7806,0.4641,0.4271
0.7806,0.7559,0.4271,0.3903
0.7559,0.7309,0.3903,0.3538
0.7309,0.7056,0.3538,0.3192
0.7056,0.7056,0.3192,0.3192
1.0954,1.0692,1.0034,0.9676
1.0692,1.0433,0.9676,0.9315
1.0433,1.0176,0.9315,0.8954
1.0176,0.9921,0.8954,0.859
0.9921,0.9667,0.859,0.8225
0.9667,0.9415,0.8225,0.7859
0.9415,0.9165,0.7859,0.7492
0.9165,0.8917,0.7492,0.7124
0.8917,0.8671,0.7124,0.6754
0.8671,0.8424,0.6754,0.6385
0.8424,0.8176,0.6385,0.6016
0.8176,0.7929,0.6016,0.5646
0.7929,0.7682,0.5646,0.5277
0.7682,0.7433,0.5277,0.4909
0.7433,0.7182,0.4909,0.4542
0.7182,0.693,0.4542,0.4183
0.693,0.693,0.4183,0.4183
0.693,0.6781,0.4183,0.3975
0.6781,0.6781,0.3975,0.3975
0.6781,0.6679,0.3975,0.3833
1.0954,1.0666,1.0954,1.0617
1.0666,1.0381,1.0617,1.0279
1.0381,1.0098,1.0279,0.994
1.0098,0.9816,0.994,0.9597
0.9816,0.9536,0.9597,0.9254
0.9536,0.9258,0.9254,0.891
0.9258,0.8984,0.891,0.8563
0.8984,0.8714,0.8563,0.8212
0.8714,0.8444,0.8212,0.786
0.8444,0.8174,0.786,0.7508
0.8174,0.7909,0.7508,0.7155
0.7909,0.7648,0.7155,0.6797
0.7648,0.7387,0.6797,0.6437
0.7387,0.7125,0.6437,0.6079
0.7125,0.6864,0.6079,0.572
0.6864,0.6605,0.572,0.5362
0.6605,0.6353,0.5362,0.5013
0.6353,0.612,0.5013,0.4694
0.612,0.612,0.4694,0.4694
0.612,0.5992,0.4694,0.4518
0.5992,0.5992,0.4518,0.4518
0.5992,0.5905,0.4518,0.4401
0.5905,0.5905,0.4401,0.4401
0.5905,0.5858,0.4401,0.4338
0.5858,0.5858,0.4338,0.4338
0.5858,0.5833,0.4338,0.4305
0.5833,0.582,0.4305,0.4289
1.0494,1.019,1.0954,1.0635
1.019,0.9884,1.0635,1.0319
0.9884,0.9577,1.0319,1.0005
0.9577,0.9273,1.0005,0.9691
0.9273,0.897,0.9691,0.9374
0.897,0.8667,0.9374,0.906
0.8667,0.8359,0.906,0.8751
0.8359,0.8056,0.8751,0.8448
0.8056,0.7763,0.8448,0.8145
0.7763,0.7472,0.8145,0.7845
0.7472,0.718,0.7845,0.7558
0.718,0.6895,0.7558,0.7291
0.6895,0.6636,0.7291,0.7042
0.6636,0.6406,0.7042,0.6809
0.6406,0.6203,0.6809,0.6607
0.6203,0.6025,0.6607,0.6443
0.6025,0.5874,0.6443,0.6326
0.5874,0.5874,0.6326,0.6326
0.5874,0.5784,0.6326,0.6281
0.5784,0.5784,0.6281,0.6281
0.5784,0.5728,0.6281,0.6287
0.5728,0.5697,0.6287,0.6342
0.5697,0.5691,0.6342,0.6434
0.5691,0.5702,0.6434,0.6566
0.5702,0.5731,0.6566,0.6755
0.5731,0.5773,0.6755,0.6989
0.5773,0.5835,0.6989,0.7247
0.5835,0.5916,0.7247,0.7524
0.5916,0.6007,0.7524,0.7822
0.6007,0.6108,0.7822,0.815
0.6108,0.622,0.815,0.8517
0.622,0.6341,0.8517,0.8909
0.6341,0.6464,0.8909,0.9314
0.6464,0.6589,0.9314,0.9732
0.6589,0.6714,0.9732,1.0155
0.6714,0.6836,1.0155,1.0581
1.0034,0.9699,1.0954,1.067
0.9699,0.9366,1.067,1.0409
0.9366,0.9048,1.0409,1.0174
0.9048,0.873,1.0174,0.9962
0.873,0.8383,0.9962,0.9786
0.8383,0.8383,0.9786,0.9786
0.8383,0.817,0.9786,0.9726
0.817,0.7988,0.9726,0.9718
0.7988,0.7859,0.9718,0.9758
0.7859,0.7761,0.9758,0.9842
0.7761,0.769,0.9842,0.9972
0.769,0.7644,0.9972,1.0152
0.7644,0.762,1.0152,1.0391
0.762,0.7619,1.0391,1.0703
0.9575,0.9229,1.0954,1.076
0.9229,0.8941,1.076,1.0642
0.8941,0.8941,1.0642,1.0642
0.8941,0.8724,1.0642,1.06
0.8724,0.8724,1.06,1.06
0.8724,0.8559,1.06,1.0619
0.8559,0.8559,1.0619,1.0619
0.8559,0.8433,1.0619,1.0687
0.8433,0.8324,1.0687,1.082
0.8324,0.8249,1.082,1.0988
0.865,0.8355,0.9414,0.9173
0.8355,0.8037,0.9173,0.894
0.8037,0.776,0.894,0.8753
0.776,0.7537,0.8753,0.8623
0.7537,0.7376,0.8623,0.8552
0.7376,0.7256,0.8552,0.8523
0.7256,0.7162,0.8523,0.8529
0.7162,0.7078,0.8529,0.8581
0.7078,0.7022,0.8581,0.8686
0.7022,0.7022,0.8686,0.8686
0.7022,0.699,0.8686,0.8879
0.699,0.699,0.8879,0.8879
0.699,0.7,0.8879,0.9283
0.7,0.705,0.9283,0.9703
0.705,0.7118,0.9703,1.012
0.7118,0.7194,1.012,1.0534
0.7194,0.7276,1.0534,1.0954
0.3922,0.3979,0.6192,0.6298
0.3979,0.4064,0.6298,0.6439
0.4064,0.4064,0.6439,0.6439
0.4064,0.4183,0.6439,0.6623
0.4183,0.4183,0.6623,0.6623
0.4183,0.4415,0.6623,0.6978
0.4415,0.4651,0.6978,0.7353
0.4651,0.4876,0.7353,0.7735
0.4876,0.5092,0.7735,0.8122
0.5092,0.5299,0.8122,0.8515
0.5299,0.5497,0.8515,0.8912
0.5497,0.5686,0.8912,0.9314
0.5686,0.5867,0.9314,0.9719
0.5867,0.6038,0.9719,1.0127
0.6038,0.6201,1.0127,1.0539
0.6201,0.6356,1.0539,1.0954
0.353,0.363,0.6671,0.6833
0.363,0.363,0.6833,0.6833
0.363,0.3777,0.6833,0.706
0.3777,0.3777,0.706,0.706
0.3777,0.402,0.706,0.7432
0.402,0.426,0.7432,0.7806
0.426,0.4495,0.7806,0.8183
0.4495,0.4721,0.8183,0.8565
0.4721,0.4937,0.8565,0.8953
0.4937,0.5145,0.8953,0.9345
0.5145,0.5345,0.9345,0.9741
0.5345,0.5537,0.9741,1.0142
0.5537,0.5721,1.0142,1.0546
0.5721,0.5897,1.0546,1.0954
0.2685,0.2685,0.7174,0.7174
0.2685,0.2909,0.7174,0.7538
0.2909,0.3157,0.7538,0.7905
0.3157,0.3406,0.7905,0.8273
0.3406,0.3651,0.8273,0.8644
0.3651,0.3889,0.8644,0.9019
0.3889,0.4121,0.9019,0.9398
0.4121,0.4346,0.9398,0.978
0.4346,0.4565,0.978,1.0168
0.4565,0.4774,1.0168,1.0559
0.4774,0.4977,1.0559,1.0954
0.1773,0.1773,0.7098,0.7098
0.1773,0.1774,0.7098,0.7208
0.1774,0.1774,0.7208,0.7208
0.1774,0.1816,0.7208,0.736
0.1816,0.1816,0.736,0.736
0.1816,0.1929,0.736,0.7602
0.1929,0.1929,0.7602,0.7602
0.1929,0.2143,0.7602,0.7966
0.2143,0.2385,0.7966,0.8333
0.2385,0.2635,0.8333,0.8701
0.2635,0.2884,0.8701,0.9068
0.2884,0.3131,0.9068,0.9438
0.3131,0.3372,0.9438,0.9811
0.3372,0.3607,0.9811,1.0188
0.3607,0.3835,1.0188,1.0569
0.3835,0.4057,1.0569,1.0954
0.1414,0.1414,0.7127,0.7127
0.1414,0.1387,0.7127,0.7247
0.1387,0.1387,0.7247,0.7247
0.1387,0.1404,0.7247,0.7409
0.1404,0.1404,0.7409,0.7409
0.1404,0.1474,0.7409,0.762
0.1474,0.1474,0.762,0.762
0.1474,0.1661,0.762,0.7982
0.1661,0.1896,0.7982,0.8351
0.1896,0.2144,0.8351,0.872
0.2144,0.2394,0.872,0.9087
0.2394,0.2643,0.9087,0.9455
0.2643,0.289,0.9455,0.9825
0.289,0.3132,0.9825,1.0197
0.3132,0.3368,1.0197,1.0574
0.3368,0.3598,1.0574,1.0954
0.077,0.0685,0.7143,0.7294
0.0685,0.0659,0.7294,0.7495
0.0659,0.0691,0.7495,0.7711
0.0691,0.0691,0.7711,0.7711
0.0691,0.078,0.7711,0.7979
0.078,0.078,0.7979,0.7979
0.078,0.0965,0.7979,0.8361
0.0965,0.1192,0.8361,0.8742
0.1192,0.1435,0.8742,0.9113
0.1435,0.1686,0.9113,0.9479
0.1686,0.194,0.9479,0.9844
0.194,0.219,0.9844,1.0212
0.219,0.2436,1.0212,1.0582
0.2436,0.2678,1.0582,1.0954
0.0189,0.0189,0.8259,0.8259
0.0189,0.0379,0.8259,0.8655
0.0379,0.0604,0.8655,0.9037
0.0604,0.0844,0.9037,0.941
0.0844,0.1093,0.941,0.9779
0.1093,0.1344,0.9779,1.0145
0.1344,0.1596,1.0145,1.0511
0.1596,0.1847,1.0511,1.0878
0.1847,0.172,0.1907,0.1766
0.172,0.172,0.1766,0.1766
0.172,0.1546,0.1766,0.1572
0.1546,0.1428,0.1572,0.1445
0.1428,0.1428,0.1445,0.1445
0.1428,0.1298,0.1445,0.1307
0.1298,0.1191,0.1307,0.1195
0.1191,0.1095,0.1195,0.1097
0.1095,0.1007,0.1097,0.1008
0.1007,0.0922,0.1008,0.0922
0.0922,0.0839,0.0922,0.0839
0.0839,0.0755,0.0839,0.0755
0.0755,0.0668,0.0755,0.0666
0.1069,0.1109,0.0855,0.0831
0.1109,0.1183,0.0831,0.0825
0.1183,0.1299,0.0825,0.0839
0.1299,0.1466,0.0839,0.0877
0.1466,0.17,0.0877,0.0943
0.17,0.194,0.0943,0.1039
0.194,0.2221,0.1039,0.1189
0.2221,0.251,0.1189,0.1372
0.251,0.2817,0.1372,0.1593
0.2817,0.3141,0.1593,0.1851
0.3141,0.3455,0.1851,0.2126
0.3455,0.375,0.2126,0.2408
0.375,0.4037,0.2408,0.2702
0.4037,0.4325,0.2702,0.302
0.4325,0.4615,0.302,0.3355
0.4615,0.49,0.3355,0.3696
0.49,0.5178,0.3696,0.4042
0.5178,0.5178,0.4042,0.4042
0.5178,0.5394,0.4042,0.4334
0.5394,0.5394,0.4334,0.4334
0.5394,0.5467,0.4334,0.4445
0.5467,0.5511,0.4445,0.4518
0.5511,0.5546,0.4518,0.4585
0.5546,0.5569,0.4585,0.464
0.5569,0.5578,0.464,0.4685
0.5578,0.5572,0.4685,0.4718
0.5572,0.5553,0.4718,0.4741
0.5553,0.5527,0.4741,0.4754
0.5527,0.5498,0.4754,0.4763
0.5498,0.5468,0.4763,0.4769
0.5468,0.5438,0.4769,0.4773
0.5438,0.5407,0.4773,0.4776
0.5407,0.5377,0.4776,0.4779
0.5377,0.5347,0.4779,0.4782
0.5347,0.5318,0.4782,0.4785
0.5318,0.529,0.4785,0.4788
0.529,0.5262,0.4788,0.479
0.5262,0.5236,0.479,0.4793
0.5236,0.5209,0.4793,0.4796
0.5209,0.5184,0.4796,0.4799
0.5184,0.516,0.4799,0.4801
0.516,0.5136,0.4801,0.4804
0.5136,0.5113,0.4804,0.4807
0.5113,0.5091,0.4807,0.481
0.5091,0.5069,0.481,0.4813
0.5069,0.5048,0.4813,0.4816
0.5048,0.5029,0.4816,0.4819
0.5029,0.5009,0.4819,0.4822
0.5009,0.4991,0.4822,0.4825
0.4991,0.4973,0.4825,0.4828
0.4973,0.4956,0.4828,0.4831
0.4956,0.494,0.4831,0.4834
0.494,0.4924,0.4834,0.4837
0.4924,0.4909,0.4837,0.484
0.4909,0.4894,0.484,0.4843
0.4894,0.4881,0.4843,0.4845
0.4881,0.4867,0.4845,0.4848
0.4867,0.4855,0.4848,0.4851
0.4855,0.4843,0.4851,0.4854
0.4843,0.4831,0.4854,0.4857
0.4831,0.482,0.4857,0.4859
0.482,0.481,0.4859,0.4862
0.481,0.48,0.4862,0.4865
0.48,0.4791,0.4865,0.4867
0.4791,0.4782,0.4867,0.487
0.4782,0.4773,0.487,0.4872
0.4773,0.4765,0.4872,0.4875
0.4765,0.4757,0.4875,0.4877
0.1642,0.1642,0.1465,0.1465
0.1642,0.1631,0.1465,0.138
0.1631,0.1669,0.138,0.1319
0.1669,0.1759,0.1319,0.1299
0.1759,0.1759,0.1299,0.1299
0.1759,0.192,0.1299,0.1327
0.3138,0.3476,0.1299,0.1585
0.3476,0.3797,0.1585,0.1886
0.3797,0.4106,0.1886,0.2196
0.4106,0.4409,0.2196,0.2515
0.4409,0.4705,0.2515,0.2847
0.4705,0.499,0.2847,0.3187
0.2403,0.2227,0.6232,0.6118
0.2227,0.2227,0.6118,0.6118
0.2227,0.1995,0.6118,0.5953
0.1995,0.1995,0.5953,0.5953
0.1995,0.1657,0.5953,0.5697
0.1657,0.1299,0.5697,0.5437
0.3274,0.2969,0.5376,0.5056
0.2969,0.2653,0.5056,0.4743
0.2653,0.2326,0.4743,0.4444
0.2326,0.1991,0.4444,0.4152
0.1991,0.1651,0.4152,0.3867
0.1651,0.1299,0.3867,0.3598
0.4127,0.3855,0.5356,0.5063
0.3855,0.357,0.5063,0.476
0.357,0.3275,0.476,0.4449
0.3275,0.2972,0.4449,0.4131
0.2972,0.2658,0.4131,0.3818
0.2658,0.2329,0.3818,0.352
0.2329,0.1992,0.352,0.3231
0.1992,0.1651,0.3231,0.2947
0.1651,0.1299,0.2947,0.2678
0.2471,0.241,0.2398,0.2323
0.241,0.2353,0.2323,0.2251
0.2353,0.2298,0.2251,0.2179
0.2298,0.2246,0.2179,0.2109
0.2246,0.2199,0.2109,0.2039
0.2199,0.2157,0.2039,0.197
0.2157,0.2122,0.197,0.1904
0.2122,0.2099,0.1904,0.1843
0.2099,0.2092,0.1843,0.1793
0.2092,0.2107,0.1793,0.1758
0.2107,0.2148,0.1758,0.1745
0.2148,0.2218,0.1745,0.1759
0.2218,0.2315,0.1759,0.18
0.2315,0.2437,0.18,0.1868
0.2882,0.274,0.5949,0.5822
0.274,0.274,0.5822,0.5822
0.274,0.2436,0.5822,0.5551
0.2436,0.21,0.5551,0.5261
0.21,0.1759,0.5261,0.4977
0.1759,0.1409,0.4977,0.4705
0.3138,0.3414,0.2218,0.2458
0.3414,0.3674,0.2458,0.2709
0.3674,0.3925,0.2709,0.2974
0.3925,0.4178,0.2974,0.3259
0.4178,0.4455,0.3259,0.3575
0.4455,0.4743,0.3575,0.3913
0.792,0.7724,0.9075,0.8991
0.7724,0.7571,0.8991,0.8955
0.7571,0.7448,0.8955,0.896
0.7448,0.7349,0.896,0.9013
0.7349,0.7276,0.9013,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7228,0.9115,0.9277
0.2333,0.2333,0.7118,0.7118
0.2333,0.2405,0.7118,0.7281
0.2405,0.2405,0.7281,0.7281
0.2405,0.2614,0.7281,0.7642
0.2614,0.2857,0.7642,0.8008
0.2857,0.3108,0.8008,0.8374
0.3108,0.3356,0.8374,0.8742
0.3356,0.3598,0.8742,0.9115
0.2973,0.2973,0.2568,0.2568
0.2973,0.3138,0.2568,0.2678
0.3138,0.3306,0.2678,0.2814
0.3306,0.346,0.2814,0.296
0.346,0.3599,0.296,0.3109
0.3599,0.3735,0.3109,0.3261
0.3735,0.3875,0.3261,0.3421
0.3875,0.4028,0.3421,0.3597
0.4028,0.4213,0.3597,0.3807
0.4213,0.4213,0.3807,0.3807
0.4213,0.4213,0.3807,0.3807
0.8774,0.8484,0.8859,0.8528
0.8484,0.8195,0.8528,0.8195
0.8195,0.7911,0.8195,0.7864
0.7911,0.7633,0.7864,0.7533
0.7633,0.7358,0.7533,0.7199
0.7358,0.708,0.7199,0.6858
0.708,0.6806,0.6858,0.6524
0.6806,0.6548,0.6524,0.6204
0.6548,0.6297,0.6204,0.5884
0.6297,0.6041,0.5884,0.5546
0.6041,0.6041,0.5546,0.5546
0.6041,0.5833,0.5546,0.5276
0.5833,0.5833,0.5276,0.5276
0.5833,0.5726,0.5276,0.5145
0.6942,0.6742,0.7694,0.7598
0.6742,0.659,0.7598,0.7551
0.659,0.6478,0.7551,0.7548
0.6478,0.6399,0.7548,0.7589
0.6399,0.635,0.7589,0.7675
0.635,0.6329,0.7675,0.7807
0.6329,0.6332,0.7807,0.7978
0.6332,0.6356,0.7978,0.8195
0.6356,0.6356,0.8195,0.8195
0.4638,0.4829,0.6268,0.6592
0.4829,0.5032,0.6592,0.6953
0.5032,0.5238,0.6953,0.734
0.5238,0.5437,0.734,0.7736
0.5437,0.5629,0.7736,0.8136
0.5629,0.5809,0.8136,0.8537
0.2925,0.2962,0.6662,0.6747
0.2962,0.3024,0.6747,0.6858
0.3024,0.3109,0.6858,0.6995
0.3109,0.3109,0.6995,0.6995
0.3109,0.3352,0.6995,0.7366
0.3352,0.3598,0.7366,0.7736
0.3598,0.3841,0.7736,0.8107
0.3841,0.4081,0.8107,0.8481
0.7779,0.7527,0.6169,0.5803
0.7527,0.7276,0.5803,0.5437
0.7276,0.7021,0.5437,0.5073
0.7021,0.6766,0.5073,0.4714
0.6766,0.652,0.4714,0.437
0.652,0.652,0.437,0.437
0.6503,0.6356,0.7336,0.7276
0.6356,0.6244,0.7276,0.7262
0.6244,0.6168,0.7262,0.7303
0.6168,0.6133,0.7303,0.7395
0.573,0.5627,0.6047,0.5998
0.5627,0.5627,0.5998,0.5998
0.5627,0.5521,0.5998,0.597
0.5521,0.5425,0.597,0.5947
0.5425,0.5339,0.5947,0.5929
0.5339,0.5262,0.5929,0.5919
0.5262,0.5199,0.5919,0.5922
0.5199,0.516,0.5922,0.5943
0.516,0.5143,0.5943,0.5987
0.5143,0.515,0.5987,0.6064
0.515,0.5183,0.6064,0.6184
0.5183,0.5245,0.6184,0.6353
0.5245,0.5331,0.6353,0.6563
0.5331,0.5437,0.6563,0.6816
0.5437,0.5437,0.6816,0.6816
0.4653,0.4653,0.5602,0.5602
0.4653,0.4517,0.5602,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4452,0.5437,0.5352
0.4452,0.4408,0.5352,0.5288
0.4408,0.4384,0.5288,0.5243
0.4384,0.4374,0.5243,0.5209
0.4374,0.4374,0.5209,0.518
0.4374,0.4383,0.518,0.5155
0.4383,0.4392,0.5155,0.5133
0.4392,0.4403,0.5133,0.5115
0.4403,0.4413,0.5115,0.5099
0.4413,0.4424,0.5099,0.5085
0.4424,0.4434,0.5085,0.5073
0.4434,0.4443,0.5073,0.5062
0.4443,0.4452,0.5062,0.5052
0.4452,0.4461,0.5052,0.5043
0.4461,0.4469,0.5043,0.5034
0.4469,0.4477,0.5034,0.5027
0.4477,0.4485,0.5027,0.502
0.4485,0.4492,0.502,0.5014
0.4492,0.4499,0.5014,0.5008
0.4499,0.4505,0.5008,0.5003
0.4505,0.4511,0.5003,0.4998
0.4511,0.4517,0.4998,0.4993
0.4517,0.4523,0.4993,0.4989
0.4523,0.4528,0.4989,0.4985
0.4528,0.4533,0.4985,0.4982
0.4533,0.4538,0.4982,0.4978
0.4538,0.4542,0.4978,0.4975
0.4542,0.4546,0.4975,0.4972
0.4546,0.455,0.4972,0.497
0.455,0.4554,0.497,0.4967
0.4554,0.4557,0.4967,0.4965
0.4557,0.4561,0.4965,0.4963
0.4561,0.4564,0.4963,0.4961
0.4564,0.4567,0.4961,0.4959
0.4567,0.457,0.4959,0.4957
0.457,0.4572,0.4957,0.4956
0.4572,0.4575,0.4956,0.4954
0.4575,0.4577,0.4954,0.4953
0.4577,0.4579,0.4953,0.4952
0.4579,0.4582,0.4952,0.495
0.4582,0.4584,0.495,0.4949
0.4584,0.4586,0.4949,0.4948
0.4586,0.4587,0.4948,0.4947
0.4587,0.4589,0.4947,0.4946
0.4589,0.4591,0.4946,0.4945
0.4591,0.4592,0.4945,0.4944
0.4592,0.4594,0.4944,0.4944
0.4594,0.4595,0.4944,0.4943
0.4595,0.4596,0.4943,0.4942
0.4596,0.4598,0.4942,0.4941
0.4598,0.4599,0.4941,0.4941
0.4599,0.46,0.4941,0.494
0.46,0.4601,0.494,0.494
0.4601,0.4602,0.494,0.4939
0.4602,0.4603,0.4939,0.4939
0.4603,0.4604,0.4939,0.4938
0.4604,0.4604,0.4938,0.4938
0.4604,0.4605,0.4938,0.4937
0.4605,0.4606,0.4937,0.4937
0.4606,0.4607,0.4937,0.4937
0.4607,0.4607,0.4937,0.4936
0.4607,0.4608,0.4936,0.4936


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_deg_3_eq_invariance.csv <==
x1,x2,y1,y2
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0596,-0.1,-0.0897
-0.0596,-0.0643,-0.0897,-0.0831
-0.0643,-0.0689,-0.0831,-0.0789
-0.0689,-0.0739,-0.0789,-0.077
-0.0739,-0.0798,-0.077,-0.0779
-0.0798,-0.0881,-0.0779,-0.0823
-0.0881,-0.0881,-0.0823,-0.0823
-0.0881,-0.0977,-0.0823,-0.0888
-0.0977,-0.0977,-0.0888,-0.0888
-0.008,-0.008,-0.1,-0.1
-0.008,-0.0135,-0.1,-0.0803
-0.0135,-0.0183,-0.0803,-0.0638
-0.0183,-0.0216,-0.0638,-0.0527
-0.0216,-0.0241,-0.0527,-0.0447
-0.0241,-0.026,-0.0447,-0.039
-0.026,-0.0275,-0.039,-0.0352
-0.0275,-0.0287,-0.0352,-0.033
-0.0287,-0.0295,-0.033,-0.032
-0.0295,-0.0302,-0.032,-0.0317
-0.0302,-0.0309,-0.0317,-0.0318
-0.0309,-0.0315,-0.0318,-0.0321
-0.0315,-0.0322,-0.0321,-0.0326
-0.0322,-0.0329,-0.0326,-0.0331
-0.0329,-0.0336,-0.0331,-0.0338
-0.0336,-0.0344,-0.0338,-0.0345
-0.0344,-0.0353,-0.0345,-0.0352
-0.0353,-0.0362,-0.0352,-0.036
-0.0362,-0.0373,-0.036,-0.0369
-0.0373,-0.0384,-0.0369,-0.0379
-0.0384,-0.0396,-0.0379,-0.039
-0.0396,-0.0409,-0.039,-0.0401
-0.0409,-0.0423,-0.0401,-0.0414
-0.0423,-0.0439,-0.0414,-0.0427
-0.0439,-0.0456,-0.0427,-0.0442
-0.0456,-0.0475,-0.0442,-0.0459
-0.0475,-0.0496,-0.0459,-0.0477
-0.0496,-0.052,-0.0477,-0.0498
-0.052,-0.0546,-0.0498,-0.052
-0.0546,-0.0576,-0.052,-0.0546
-0.0576,-0.061,-0.0546,-0.0575
-0.061,-0.065,-0.0575,-0.0609
-0.065,-0.0698,-0.0609,-0.0649
-0.0698,-0.0756,-0.0649,-0.0697
-0.0756,-0.0833,-0.0697,-0.076
0.0379,0.0296,-0.1,-0.0575
0.0296,0.0296,-0.0575,-0.0575
0.0296,0.0248,-0.0575,-0.0321
0.0248,0.0248,-0.0321,-0.0321
0.0248,0.022,-0.0321,-0.0147
0.022,0.0206,-0.0147,-0.001
0.0206,0.0207,-0.001,0.0075
0.0207,0.022,0.0075,0.0137
0.022,0.0248,0.0137,0.0188
0.0248,0.0302,0.0188,0.0244
0.0302,0.0302,0.0244,0.0244
0.0302,0.037,0.0244,0.0312
0.037,0.0451,0.0312,0.0375
0.0451,0.0532,0.0375,0.0433
0.0532,0.0647,0.0433,0.0518
0.0647,0.0797,0.0518,0.0633
0.0797,0.0941,0.0633,0.0747
0.0941,0.1087,0.0747,0.0866
0.1087,0.1238,0.0866,0.0995
0.1238,0.1404,0.0995,0.1142
0.1404,0.1603,0.1142,0.133
0.1603,0.1603,0.133,0.133
0.1603,0.1799,0.133,0.1492
0.1799,0.205,0.1492,0.1637
0.205,0.2298,0.1637,0.1764
0.2298,0.2651,0.1764,0.1955
0.2651,0.3009,0.1955,0.2169
0.3009,0.3393,0.2169,0.2378
0.3393,0.3795,0.2378,0.255
0.3795,0.4211,0.255,0.2698
0.4211,0.4635,0.2698,0.2823
0.4635,0.5066,0.2823,0.2923
0.5066,0.5503,0.2923,0.2997
0.5503,0.5936,0.2997,0.3058
0.5936,0.5936,0.3058,0.3058
0.5936,0.6264,0.3058,0.3106
0.6264,0.6264,0.3106,0.3106
0.6264,0.645,0.3106,0.314
0.645,0.645,0.314,0.314
0.645,0.6576,0.314,0.317
0.6576,0.6657,0.317,0.3201
0.6657,0.6696,0.3201,0.3231
0.6696,0.6709,0.3231,0.3263
0.6709,0.67,0.3263,0.3301
0.67,0.6669,0.3301,0.3352
0.6669,0.6632,0.3352,0.3401
0.6632,0.6592,0.3401,0.3448
0.6592,0.6551,0.3448,0.3495
0.6551,0.651,0.3495,0.3541
0.651,0.6469,0.3541,0.3586
0.6469,0.6428,0.3586,0.363
0.6428,0.6388,0.363,0.3674
0.6388,0.6348,0.3674,0.3718
0.6348,0.6308,0.3718,0.3761
0.6308,0.6268,0.3761,0.3803
0.6268,0.6228,0.3803,0.3846
0.6228,0.6189,0.3846,0.3888
0.6189,0.615,0.3888,0.393
0.615,0.6111,0.393,0.3971
0.6111,0.6072,0.3971,0.4012
0.6072,0.6033,0.4012,0.4053
0.6033,0.5995,0.4053,0.4094
0.5995,0.5957,0.4094,0.4134
0.5957,0.5919,0.4134,0.4173
0.5919,0.5881,0.4173,0.4213
0.5881,0.5844,0.4213,0.4251
0.5844,0.5808,0.4251,0.4289
0.5808,0.5772,0.4289,0.4326
0.5772,0.577,0.4326,0.4362
0.577,0.577,0.4362,0.4362
0.577,0.5761,0.4362,0.4384
0.5761,0.5755,0.4384,0.4406
0.5755,0.5753,0.4406,0.4431
0.5753,0.5754,0.4431,0.4456
0.5754,0.5752,0.4456,0.4479
0.5752,0.5747,0.4479,0.4498
0.5747,0.574,0.4498,0.4516
0.574,0.5736,0.4516,0.4535
0.5736,0.5735,0.4535,0.4554
0.1299,0.1325,-0.1,-0.0561
0.1325,0.1382,-0.0561,-0.0129
0.1382,0.1496,-0.0129,0.0292
0.1496,0.1636,0.0292,0.0643
0.1636,0.1832,0.0643,0.1012
0.1832,0.1832,0.1012,0.1012
0.1832,0.2025,0.1012,0.1264
0.2025,0.2264,0.1264,0.1483
0.1759,0.1825,-0.1,-0.0564
0.1825,0.1928,-0.0564,-0.0139
0.1928,0.2088,-0.0139,0.0266
0.2088,0.228,0.0266,0.0598
0.228,0.2538,0.0598,0.0945
0.2538,0.2836,0.0945,0.1261
0.2836,0.3174,0.1261,0.154
0.3174,0.3535,0.154,0.1768
0.3535,0.393,0.1768,0.1967
0.393,0.4336,0.1967,0.2142
0.4336,0.4752,0.2142,0.2293
0.4752,0.5177,0.2293,0.2417
0.5177,0.5608,0.2417,0.2517
0.5608,0.6042,0.2517,0.2602
0.6042,0.6474,0.2602,0.268
0.6474,0.6894,0.268,0.2755
0.6894,0.6894,0.2755,0.2755
0.6894,0.7001,0.2755,0.2776
0.7001,0.7001,0.2776,0.2776
0.7001,0.7051,0.2776,0.2791
0.7051,0.7072,0.2791,0.2803
0.7072,0.7084,0.2803,0.2821
0.7084,0.7082,0.2821,0.2846
0.7082,0.7062,0.2846,0.2883
0.2218,0.2338,-0.1,-0.0579
0.2338,0.2498,-0.0579,-0.0175
0.2498,0.271,-0.0175,0.0207
0.271,0.2956,0.0207,0.054
0.2956,0.3255,0.054,0.0864
0.3255,0.3588,0.0864,0.1146
0.3588,0.3953,0.1146,0.1388
0.3953,0.4345,0.1388,0.159
0.4345,0.4755,0.159,0.1759
0.4755,0.5175,0.1759,0.1898
0.5175,0.5603,0.1898,0.2014
0.5603,0.6035,0.2014,0.2112
0.6035,0.6469,0.2112,0.2198
0.6469,0.6902,0.2198,0.2271
0.6902,0.6902,0.2271,0.2271
0.6902,0.705,0.2271,0.2295
0.705,0.705,0.2295,0.2295
0.705,0.715,0.2295,0.2314
0.715,0.7216,0.2314,0.2332
0.7216,0.7267,0.2332,0.2354
0.7267,0.7302,0.2354,0.2381
0.7302,0.7318,0.2381,0.2413
0.3138,0.3346,-0.1,-0.0613
0.3346,0.3594,-0.0613,-0.0254
0.3594,0.3886,-0.0254,0.007
0.3886,0.4217,0.007,0.035
0.4217,0.4579,0.035,0.0594
0.4579,0.4964,0.0594,0.0808
0.4964,0.5365,0.0808,0.0991
0.5365,0.578,0.0991,0.1143
0.578,0.6203,0.1143,0.1272
0.6203,0.6633,0.1272,0.1379
0.6633,0.7057,0.1379,0.1463
0.7057,0.7057,0.1463,0.1463
0.7057,0.7268,0.1463,0.1501
0.7268,0.7441,0.1501,0.1537
0.7441,0.7566,0.1537,0.1568
0.7566,0.7656,0.1568,0.1597
0.7656,0.7717,0.1597,0.1626
0.7717,0.7753,0.1626,0.1656
0.7753,0.7768,0.1656,0.1688
0.7768,0.7767,0.1688,0.1722
0.7767,0.7757,0.1722,0.1757
0.7757,0.7741,0.1757,0.1792
0.7741,0.7723,0.1792,0.1827
0.7723,0.7703,0.1827,0.1862
0.7703,0.7681,0.1862,0.1899
0.7681,0.7659,0.1899,0.1935
0.7659,0.7637,0.1935,0.1972
0.7637,0.7614,0.1972,0.201
0.7614,0.759,0.201,0.2048
0.759,0.7567,0.2048,0.2087
0.7567,0.7543,0.2087,0.2126
0.7543,0.7518,0.2126,0.2165
0.4057,0.4343,-0.1,-0.0664
0.4343,0.4662,-0.0664,-0.036
0.4662,0.5011,-0.036,-0.0094
0.5011,0.5387,-0.0094,0.0133
0.5387,0.5786,0.0133,0.0321
0.5786,0.62,0.0321,0.0481
0.62,0.6621,0.0481,0.0619
0.6621,0.7047,0.0619,0.0734
0.7047,0.7448,0.0734,0.0833
0.7448,0.7448,0.0833,0.0833
0.7448,0.7702,0.0833,0.0901
0.7702,0.791,0.0901,0.0966
0.791,0.8036,0.0966,0.1016
0.8036,0.8113,0.1016,0.106
0.8113,0.8156,0.106,0.1102
0.8156,0.8173,0.1102,0.1147
0.8173,0.8166,0.1147,0.1197
0.8166,0.8143,0.1197,0.1248
0.8143,0.8114,0.1248,0.1297
0.8114,0.8082,0.1297,0.1344
0.8082,0.8049,0.1344,0.139
0.8049,0.8016,0.139,0.1434
0.8016,0.7983,0.1434,0.1476
0.7983,0.7951,0.1476,0.1516
0.4977,0.5317,-0.1,-0.072
0.5317,0.5682,-0.072,-0.0473
0.5682,0.6068,-0.0473,-0.0258
0.6068,0.6468,-0.0258,-0.0073
0.6468,0.6881,-0.0073,0.0082
0.6881,0.7305,0.0082,0.0212
0.7305,0.7733,0.0212,0.0329
0.7733,0.8138,0.0329,0.0436
0.8138,0.8138,0.0436,0.0436
0.8138,0.8276,0.0436,0.0474
0.8276,0.8276,0.0474,0.0474
0.8276,0.8366,0.0474,0.0504
0.8366,0.8422,0.0504,0.0531
0.8422,0.8451,0.0531,0.0554
0.8451,0.8469,0.0554,0.0586
0.8469,0.8472,0.0586,0.0628
0.8472,0.8458,0.0628,0.0683
0.8458,0.8439,0.0683,0.074
0.5897,0.6274,-0.1,-0.0769
0.6274,0.6667,-0.0769,-0.0567
0.6667,0.7073,-0.0567,-0.0393
0.7073,0.7488,-0.0393,-0.0238
0.7488,0.7906,-0.0238,-0.0093
0.7906,0.8329,-0.0093,0.0042
0.8329,0.8329,0.0042,0.0042
0.8329,0.8439,0.0042,0.008
0.8439,0.8507,0.008,0.0111
0.8507,0.8561,0.0111,0.0145
0.6816,0.7218,-0.1,-0.0813
0.7218,0.7627,-0.0813,-0.0641
0.7627,0.8041,-0.0641,-0.0482
0.8041,0.8041,-0.0482,-0.0482
0.8041,0.8345,-0.0482,-0.0373
0.8345,0.8345,-0.0373,-0.0373
0.8345,0.8481,-0.0373,-0.032
0.8655,0.8655,-0.1,-0.1
0.8655,0.8655,-0.1,-0.1
0.8655,0.8791,-0.1,-0.0925
0.8791,0.8888,-0.0925,-0.0854
0.8888,0.8952,-0.0854,-0.0784
0.8952,0.8989,-0.0784,-0.0712
0.8989,0.9002,-0.0712,-0.0632
0.9002,0.8993,-0.0632,-0.0542
0.8993,0.8971,-0.0542,-0.0457
0.8971,0.8942,-0.0457,-0.0375
0.8942,0.8911,-0.0375,-0.0297
1.0494,1.0051,-0.1,-0.0987
1.0051,1.0051,-0.0987,-0.0987
1.0051,0.9678,-0.0987,-0.0955
0.9678,0.9678,-0.0955,-0.0955
0.9678,0.9536,-0.0955,-0.0931
0.9536,0.9439,-0.0931,-0.0903
0.9439,0.935,-0.0903,-0.0865
-0.1,-0.0556,1.0954,1.0947
-0.0556,-0.0111,1.0947,1.0942
-0.0111,0.0333,1.0942,1.094
0.0333,0.0777,1.094,1.0936
0.0777,0.1222,1.0936,1.0926
0.1222,0.1666,1.0926,1.0909
0.1666,0.2109,1.0909,1.0884
0.2109,0.2552,1.0884,1.0848
0.2552,0.2994,1.0848,1.0801
0.2994,0.3434,1.0801,1.0745
0.3434,0.3873,1.0745,1.0677
0.3873,0.4311,1.0677,1.06
0.4311,0.4747,1.06,1.0514
0.4747,0.5181,1.0514,1.042
0.5181,0.5613,1.042,1.0319
0.5613,0.6044,1.0319,1.0211
0.6044,0.6474,1.0211,1.0097
0.6474,0.6902,1.0097,0.9977
0.6902,0.7328,0.9977,0.9852
0.7328,0.7753,0.9852,0.9723
0.7753,0.8175,0.9723,0.9588
0.8175,0.8566,0.9588,0.9454
0.8566,0.8566,0.9454,0.9454
0.8566,0.8749,0.9454,0.9387
0.8749,0.8899,0.9387,0.9327
0.8899,0.8989,0.9327,0.9285
0.8989,0.9049,0.9285,0.9251
0.9049,0.9084,0.9251,0.9221
0.9084,0.9099,0.9221,0.9193
0.9099,0.9097,0.9193,0.9166
0.9097,0.9085,0.9166,0.9142
0.9085,0.9069,0.9142,0.9119
0.9069,0.905,0.9119,0.9097
0.905,0.903,0.9097,0.9076
0.903,0.9009,0.9076,0.9055
0.9009,0.8988,0.9055,0.9035
0.8988,0.8967,0.9035,0.9014
0.8967,0.8946,0.9014,0.8993
0.8946,0.8924,0.8993,0.8973
0.8924,0.8903,0.8973,0.8952
0.8903,0.8881,0.8952,0.8931
0.8881,0.886,0.8931,0.891
0.886,0.8838,0.891,0.8888
0.8838,0.8816,0.8888,0.8867
0.8816,0.8793,0.8867,0.8845
0.8793,0.8771,0.8845,0.8823
0.8771,0.8747,0.8823,0.88
0.8747,0.8724,0.88,0.8776
0.8724,0.8699,0.8776,0.8753
0.8699,0.8674,0.8753,0.8728
0.8674,0.8648,0.8728,0.8702
0.8648,0.8622,0.8702,0.8675
0.8622,0.8593,0.8675,0.8647
0.8593,0.8563,0.8647,0.8617
0.8563,0.8531,0.8617,0.8585
0.8531,0.8495,0.8585,0.8549
0.8495,0.8455,0.8549,0.8508
0.8455,0.8405,0.8508,0.8458
0.8405,0.8331,0.8458,0.8383
0.8331,0.8199,0.8383,0.8295
0.8199,0.8126,0.8295,0.8227
0.8126,0.8068,0.8227,0.8173
0.8068,0.802,0.8173,0.8127
-0.1,-0.0556,1.0494,1.0476
-0.0556,-0.0113,1.0476,1.0464
-0.0113,0.0332,1.0464,1.0457
0.0332,0.0776,1.0457,1.0452
0.0776,0.122,1.0452,1.0443
0.122,0.1664,1.0443,1.043
0.1664,0.2108,1.043,1.0409
0.2108,0.2551,1.0409,1.0377
0.2551,0.2993,1.0377,1.0336
0.2993,0.3435,1.0336,1.0284
0.3435,0.3874,1.0284,1.0222
0.3874,0.4313,1.0222,1.015
0.4313,0.4749,1.015,1.007
0.4749,0.5185,1.007,0.998
0.5185,0.5618,0.998,0.9883
0.5618,0.605,0.9883,0.978
0.605,0.6481,0.978,0.9671
0.6481,0.691,0.9671,0.9555
0.691,0.7336,0.9555,0.9432
0.7336,0.7756,0.9432,0.9305
0.7756,0.8162,0.9305,0.9172
0.8162,0.8162,0.9172,0.9172
0.8162,0.8383,0.9172,0.9093
0.8383,0.8383,0.9093,0.9093
-0.1,-0.0557,1.0034,1.0002
-0.0557,-0.0114,1.0002,0.9978
-0.0114,0.033,0.9978,0.9965
0.033,0.0774,0.9965,0.9958
0.0774,0.1218,0.9958,0.995
0.1218,0.1663,0.995,0.9942
0.1663,0.2107,0.9942,0.9927
0.2107,0.255,0.9927,0.9903
0.255,0.2993,0.9903,0.987
0.2993,0.3435,0.987,0.9827
0.3435,0.3876,0.9827,0.9773
0.3876,0.4315,0.9773,0.9709
0.4315,0.4754,0.9709,0.9636
0.4754,0.519,0.9636,0.9553
0.519,0.5625,0.9553,0.9461
-0.1,-0.056,0.9575,0.9519
-0.056,-0.012,0.9519,0.9476
-0.012,0.0323,0.9476,0.9449
0.0323,0.0766,0.9449,0.9433
0.0766,0.121,0.9433,0.9421
0.121,0.1654,0.9421,0.9414
0.1654,0.2098,0.9414,0.9406
0.2098,0.2542,0.9406,0.9388
0.2542,0.2986,0.9388,0.9363
0.2986,0.3428,0.9363,0.9327
0.3428,0.387,0.9327,0.9279
0.387,0.431,0.9279,0.922
0.431,0.4749,0.922,0.9151
0.4749,0.5186,0.9151,0.9072
0.5186,0.5621,0.9072,0.8984
0.5621,0.6055,0.8984,0.8887
0.6055,0.6487,0.8887,0.8782
0.6487,0.6916,0.8782,0.8669
0.6916,0.7333,0.8669,0.8549
0.7333,0.7705,0.8549,0.8429
0.7705,0.7705,0.8429,0.8429
0.7705,0.7865,0.8429,0.8368
0.7865,0.7865,0.8368,0.8368
0.7865,0.7965,0.8368,0.8318
-0.1,-0.0569,0.9115,0.9026
-0.0569,-0.0136,0.9026,0.8948
-0.0136,0.0301,0.8948,0.8888
0.0301,0.0741,0.8888,0.8846
0.0741,0.1182,0.8846,0.8815
0.1182,0.1626,0.8815,0.8798
0.1626,0.207,0.8798,0.8787
0.207,0.2514,0.8787,0.8772
0.2514,0.2958,0.8772,0.8752
0.2958,0.3401,0.8752,0.8725
0.3401,0.3843,0.8725,0.8686
0.3843,0.4284,0.8686,0.8636
0.4284,0.4724,0.8636,0.8576
0.4724,0.5163,0.8576,0.8505
0.5163,0.56,0.8505,0.8425
0.56,0.6035,0.8425,0.8336
0.6035,0.6466,0.8336,0.8238
0.6466,0.6888,0.8238,0.813
0.6888,0.6888,0.813,0.813
0.6888,0.7146,0.813,0.8055
0.7146,0.7146,0.8055,0.8055
0.7146,0.7317,0.8055,0.7999
0.7317,0.7446,0.7999,0.7952
0.7446,0.7533,0.7952,0.7913
0.7533,0.759,0.7913,0.7878
0.759,0.7623,0.7878,0.7845
0.7623,0.7636,0.7845,0.7812
0.7636,0.763,0.7812,0.7778
0.763,0.7613,0.7778,0.7748
0.7613,0.7592,0.7748,0.7718
0.7592,0.7568,0.7718,0.769
0.7568,0.7542,0.769,0.7662
0.7542,0.7516,0.7662,0.7634
-0.1,-0.0581,0.8655,0.8518
-0.0581,-0.0161,0.8518,0.8384
-0.0161,0.0261,0.8384,0.8259
0.0261,0.0685,0.8259,0.8151
0.0685,0.1107,0.8151,0.8059
0.1107,0.1532,0.8059,0.7992
0.1532,0.1964,0.7992,0.7949
0.1964,0.24,0.7949,0.792
0.24,0.284,0.792,0.79
0.284,0.3283,0.79,0.7882
0.3283,0.3727,0.7882,0.7856
0.3727,0.4169,0.7856,0.7819
0.4169,0.4611,0.7819,0.7772
0.4611,0.5051,0.7772,0.7714
0.5051,0.5489,0.7714,0.7642
0.5489,0.5918,0.7642,0.756
0.5918,0.6318,0.756,0.7471
0.6318,0.6662,0.7471,0.7376
0.6662,0.6662,0.7376,0.7376
0.6662,0.6848,0.7376,0.731
0.6848,0.6848,0.731,0.731
0.6848,0.6957,0.731,0.7256
0.6957,0.6957,0.7256,0.7256
0.6957,0.7007,0.7256,0.7217
0.7007,0.7023,0.7217,0.7181
0.7023,0.7019,0.7181,0.7148
0.7019,0.6989,0.7148,0.7103
0.6989,0.6911,0.7103,0.7049
0.6911,0.6828,0.7049,0.7008
0.6828,0.6746,0.7008,0.6958
0.6746,0.6684,0.6958,0.6913
0.6684,0.663,0.6913,0.6865
0.663,0.6584,0.6865,0.6821
0.6584,0.6544,0.6821,0.678
0.6544,0.6508,0.678,0.6742
0.6508,0.6474,0.6742,0.6706
0.6474,0.6443,0.6706,0.6672
0.6443,0.6412,0.6672,0.6639
0.6412,0.6384,0.6639,0.6607
0.6384,0.6356,0.6607,0.6576
0.6356,0.6329,0.6576,0.6546
0.6329,0.6303,0.6546,0.6517
0.6303,0.6278,0.6517,0.6489
0.6278,0.6253,0.6489,0.6461
0.6253,0.6228,0.6461,0.6434
0.6228,0.6205,0.6434,0.6407
0.6205,0.6181,0.6407,0.638
0.6181,0.6158,0.638,0.6354
0.6158,0.6135,0.6354,0.6328
0.6135,0.6113,0.6328,0.6303
0.6113,0.609,0.6303,0.6277
0.609,0.6068,0.6277,0.6251
0.6068,0.6046,0.6251,0.6226
0.6046,0.6024,0.6226,0.62
0.6024,0.6001,0.62,0.6175
0.6001,0.5979,0.6175,0.6149
0.5979,0.5957,0.6149,0.6123
0.5957,0.5934,0.6123,0.6097
0.5934,0.5911,0.6097,0.607
0.5911,0.5888,0.607,0.6043
0.5888,0.5864,0.6043,0.6015
0.5864,0.5839,0.6015,0.5986
0.5839,0.5814,0.5986,0.5955
0.5814,0.5787,0.5955,0.5924
0.5787,0.5758,0.5924,0.5889
0.5758,0.5726,0.5889,0.5852
-0.1,-0.0609,0.8195,0.7999
-0.0609,-0.0231,0.7999,0.7794
-0.0231,0.013,0.7794,0.7576
0.013,0.0465,0.7576,0.7332
0.0465,0.0465,0.7332,0.7332
0.0465,0.0702,0.7332,0.7099
0.0702,0.0893,0.7099,0.6806
0.0893,0.0994,0.6806,0.6533
0.0994,0.1037,0.6533,0.6263
0.1037,0.1031,0.6263,0.5978
0.1031,0.0978,0.5978,0.5659
0.0978,0.0899,0.5659,0.5289
0.0899,0.0815,0.5289,0.4866
0.0815,0.0733,0.4866,0.4439
0.0733,0.066,0.4439,0.4007
0.066,0.0605,0.4007,0.3571
0.0605,0.0567,0.3571,0.3131
0.0567,0.0547,0.3131,0.269
0.0547,0.0546,0.269,0.2251
0.0546,0.0571,0.2251,0.1818
0.0571,0.0624,0.1818,0.1421
0.0624,0.0624,0.1421,0.1421
0.0624,0.067,0.1421,0.122
-0.1,-0.0652,0.7736,0.7481
-0.0652,-0.0331,0.7481,0.7193
-0.0331,-0.0059,0.7193,0.6856
-0.0059,0.0117,0.6856,0.6531
0.0117,0.0225,0.6531,0.6207
0.0225,0.0274,0.6207,0.5885
0.0274,0.0286,0.5885,0.5543
0.0286,0.0276,0.5543,0.5107
0.0276,0.0258,0.5107,0.4666
0.0258,0.0236,0.4666,0.4226
-0.1,-0.0751,0.6816,0.6455
-0.0751,-0.055,0.6455,0.607
-0.055,-0.0403,0.607,0.5662
-0.0403,-0.03,0.5662,0.5253
-0.03,-0.022,0.5253,0.4825
-0.022,-0.0163,0.4825,0.4393
-0.0163,-0.0119,0.4393,0.3959
-0.0119,-0.0077,0.3959,0.3523
-0.0077,-0.0035,0.3523,0.3086
-0.0035,8e-4,0.3086,0.2648
8e-4,0.0058,0.2648,0.2211
0.0058,0.0115,0.2211,0.1773
0.0115,0.018,0.1773,0.1338
0.018,0.0253,0.1338,0.0913
0.0253,0.0253,0.0913,0.0913
0.0253,0.0316,0.0913,0.0641
0.0316,0.0316,0.0641,0.0641
-0.1,-0.0831,0.5897,0.5489
-0.0831,-0.0694,0.5489,0.507
-0.0694,-0.0582,0.507,0.4645
-0.0582,-0.0492,0.4645,0.4216
-0.0492,-0.0413,0.4216,0.3784
-0.0413,-0.0339,0.3784,0.3351
-0.1,-0.0886,0.4057,0.3628
-0.0886,-0.078,0.3628,0.3198
-0.078,-0.068,0.3198,0.2767
-0.068,-0.0582,0.2767,0.2335
-0.0582,-0.0483,0.2335,0.1904
-0.0483,-0.0383,0.1904,0.1473
-0.0383,-0.0279,0.1473,0.1044
-0.0279,-0.0169,0.1044,0.0621
-0.0169,-0.0169,0.0621,0.0621
-0.0169,-0.01,0.0621,0.0389
-0.01,-0.01,0.0389,0.0389
-0.01,-0.0058,0.0389,0.0266
-0.0058,-0.0022,0.0266,0.0173
-0.0022,2e-4,0.0173,0.0122
2e-4,0.0024,0.0122,0.0085
0.0024,0.0046,0.0085,0.0066
0.0046,0.0069,0.0066,0.0063
0.0069,0.0098,0.0063,0.0079
0.0098,0.0128,0.0079,0.0102
-0.1,-0.0885,0.2218,0.1789
-0.0885,-0.077,0.1789,0.136
-0.077,-0.0656,0.136,0.0932
-0.0656,-0.054,0.0932,0.0507
-0.054,-0.054,0.0507,0.0507
-0.054,-0.0467,0.0507,0.0249
-0.0467,-0.0467,0.0249,0.0249
-0.0467,-0.0422,0.0249,0.0089
-0.0422,-0.0389,0.0089,-0.0035
-0.0389,-0.0365,-0.0035,-0.0127
-0.0365,-0.0349,-0.0127,-0.0196
-0.0349,-0.0339,-0.0196,-0.0249
-0.0339,-0.0336,-0.0249,-0.0286
0.3788,0.4057,-0.0886,-0.054
0.4057,0.4365,-0.054,-0.0226
0.4365,0.4707,-0.0226,0.005
0.4707,0.5079,0.005,0.0284
0.5079,0.5474,0.0284,0.0481
0.5474,0.5884,0.0481,0.065
0.5884,0.6302,0.065,0.0796
1.0864,1.042,-0.0592,-0.0582
1.042,0.9989,-0.0582,-0.0568
0.9989,0.9575,-0.0568,-0.054
0.9575,0.9575,-0.054,-0.054
0.9575,0.9413,-0.054,-0.0518
-0.054,-0.0189,0.7736,0.7494
-0.0189,0.0129,0.7494,0.7216
0.0129,0.0129,0.7216,0.7216
0.0129,0.0325,0.7216,0.6968
0.0325,0.0462,0.6968,0.6707
0.3138,0.341,-0.008,0.0262
0.341,0.3697,0.0262,0.0538
0.3697,0.4043,0.0538,0.0808
0.4043,0.4415,0.0808,0.1045
0.4415,0.4807,0.1045,0.1247
0.4807,0.5215,0.1247,0.1414
0.5215,0.5636,0.1414,0.1548
0.5636,0.6066,0.1548,0.1655
0.6066,0.6501,0.1655,0.1745
0.6501,0.6938,0.1745,0.1817
0.6938,0.6938,0.1817,0.1817
1.0891,1.0447,-0.0125,-0.011
1.0447,1.0003,-0.011,-0.0096
1.0003,0.9575,-0.0096,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9362,-0.008,-0.0067
1.0636,1.0192,0.0334,0.035
1.0192,0.9753,0.035,0.0361
0.9753,0.9409,0.0361,0.0367
0.9409,0.9115,0.0367,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.8935,0.0379,0.0395
1.0954,1.0511,0.0839,0.0869
1.0511,1.0067,0.0869,0.0895
1.0067,0.9625,0.0895,0.0914
0.9625,0.9207,0.0914,0.0932
1.0954,1.0511,0.1299,0.1337
1.0511,1.0068,0.1337,0.137
1.0068,0.9625,0.137,0.1397
0.9625,0.9189,0.1397,0.1418
0.9189,0.8772,0.1418,0.1441
1.0954,1.0512,0.1759,0.1804
1.0512,1.007,0.1804,0.1845
1.007,0.9627,0.1845,0.188
0.9627,0.9183,0.188,0.1909
0.9183,0.874,0.1909,0.1937
0.874,0.8307,0.1937,0.1959
0.8307,0.8307,0.1959,0.1959
0.8307,0.8129,0.1959,0.1969
0.8129,0.7992,0.1969,0.1981
1.0954,1.0513,0.2218,0.2273
1.0513,1.0072,0.2273,0.2323
1.0072,0.963,0.2323,0.2367
0.963,0.9187,0.2367,0.2407
0.9187,0.8745,0.2407,0.2443
0.8745,0.8304,0.2443,0.2473
0.8304,0.8304,0.2473,0.2473
0.8304,0.8012,0.2473,0.2493
0.8012,0.7764,0.2493,0.2516
0.7764,0.7581,0.2516,0.254
1.0954,1.0514,0.2678,0.274
1.0514,1.0074,0.274,0.2799
1.0074,0.9632,0.2799,0.2851
0.9632,0.9191,0.2851,0.2898
0.9191,0.8748,0.2898,0.2942
0.8748,0.8306,0.2942,0.2976
0.8306,0.7862,0.2976,0.3006
0.7862,0.7421,0.3006,0.3038
0.7421,0.7421,0.3038,0.3038
0.7421,0.7178,0.3038,0.3059
0.7178,0.7178,0.3059,0.3059
0.7178,0.7046,0.3059,0.3075
0.7046,0.7046,0.3075,0.3075
0.7046,0.7046,0.3075,0.3075
1.0954,1.0515,0.3138,0.3207
1.0515,1.0076,0.3207,0.3274
1.0076,0.9636,0.3274,0.3334
0.9636,0.9195,0.3334,0.339
0.9195,0.8754,0.339,0.3443
0.8754,0.8312,0.3443,0.3488
0.8312,0.787,0.3488,0.3528
0.787,0.7428,0.3528,0.3568
1.0954,1.0516,0.3598,0.3675
1.0516,1.0078,0.3675,0.3748
1.0078,0.9639,0.3748,0.3817
0.9639,0.92,0.3817,0.3882
0.92,0.876,0.3882,0.3943
0.876,0.8319,0.3943,0.3996
0.8319,0.7877,0.3996,0.4044
0.7877,0.7435,0.4044,0.409
0.7435,0.6993,0.409,0.4126
0.6993,0.6993,0.4126,0.4126
0.6993,0.6658,0.4126,0.4151
1.0954,1.0518,0.4057,0.4141
1.0518,1.0081,0.4141,0.4222
1.0081,0.9643,0.4222,0.4298
0.9643,0.9204,0.4298,0.437
0.9204,0.8765,0.437,0.4438
0.8765,0.8325,0.4438,0.4499
0.8325,0.7884,0.4499,0.4554
0.7884,0.7443,0.4554,0.4606
0.7443,0.7001,0.4606,0.4646
0.7001,0.6568,0.4646,0.4678
0.6568,0.6167,0.4678,0.471
0.6167,0.6167,0.471,0.471
1.0954,1.0519,0.4517,0.4607
1.0519,1.0083,0.4607,0.4695
1.0083,0.9647,0.4695,0.4777
0.9647,0.9209,0.4777,0.4856
0.9209,0.8772,0.4856,0.4931
0.8772,0.8333,0.4931,0.5
0.8333,0.7893,0.5,0.5062
0.7893,0.7452,0.5062,0.5121
0.7452,0.7011,0.5121,0.5168
0.7011,0.6572,0.5168,0.5206
0.6572,0.6148,0.5206,0.5241
0.6148,0.6148,0.5241,0.5241
0.6148,0.5852,0.5241,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5706,0.5261,0.5263
0.5706,0.5591,0.5263,0.5258
0.5591,0.548,0.5258,0.5246
0.548,0.5327,0.5246,0.5226
0.5327,0.522,0.5226,0.5206
0.522,0.5149,0.5206,0.5187
0.5149,0.5108,0.5187,0.5169
0.5108,0.5088,0.5169,0.5152
0.5088,0.5082,0.5152,0.5136
0.5082,0.5087,0.5136,0.5121
0.5087,0.5098,0.5121,0.5108
0.5098,0.5114,0.5108,0.5095
0.5114,0.5132,0.5095,0.5084
0.5132,0.5152,0.5084,0.5073
0.5152,0.5172,0.5073,0.5064
0.5172,0.5192,0.5064,0.5055
1.0954,1.052,0.4977,0.5073
1.052,1.0086,0.5073,0.5167
1.0086,0.9651,0.5167,0.5256
0.9651,0.9215,0.5256,0.5341
0.9215,0.8778,0.5341,0.5423
0.8778,0.834,0.5423,0.5499
0.834,0.7901,0.5499,0.5568
0.7901,0.7462,0.5568,0.5634
0.7462,0.7021,0.5634,0.5687
0.7021,0.6585,0.5687,0.5729
0.6585,0.6183,0.5729,0.5761
0.6183,0.6183,0.5761,0.5761
1.0954,1.0521,0.5437,0.5539
1.0521,1.0088,0.5539,0.5638
1.0088,0.9654,0.5638,0.5734
0.9654,0.922,0.5734,0.5825
0.922,0.8784,0.5825,0.5913
0.8784,0.8347,0.5913,0.5994
0.8347,0.7909,0.5994,0.6067
0.7909,0.747,0.6067,0.6134
0.747,0.703,0.6134,0.6184
0.703,0.703,0.6184,0.6184
0.703,0.6767,0.6184,0.6203
1.0954,1.0523,0.5897,0.6004
1.0523,1.0091,0.6004,0.6108
1.0091,0.9658,0.6108,0.6208
0.9658,0.9224,0.6208,0.6304
0.9224,0.879,0.6304,0.6397
0.879,0.8353,0.6397,0.6482
0.8353,0.7916,0.6482,0.6559
0.7916,0.7478,0.6559,0.6629
1.0954,1.0524,0.6356,0.6468
1.0524,1.0093,0.6468,0.6578
1.0093,0.9662,0.6578,0.6683
0.9662,0.9229,0.6683,0.6784
0.9229,0.8796,0.6784,0.6882
0.8796,0.8361,0.6882,0.6972
0.8361,0.793,0.6972,0.7052
0.793,0.793,0.7052,0.7052
0.793,0.7601,0.7052,0.7106
0.7601,0.7601,0.7106,0.7106
0.7601,0.7402,0.7106,0.7131
0.7402,0.7402,0.7131,0.7131
0.7402,0.7255,0.7131,0.7141
0.7255,0.7145,0.7141,0.7135
0.7145,0.707,0.7135,0.7116
1.0954,1.0525,0.6816,0.6933
1.0525,1.0096,0.6933,0.7048
1.0096,0.9665,0.7048,0.7158
0.9665,0.9234,0.7158,0.7263
0.9234,0.8801,0.7263,0.7363
0.8801,0.8367,0.7363,0.745
0.8367,0.8367,0.745,0.745
0.8367,0.8117,0.745,0.7492
1.0954,1.0526,0.7276,0.7397
1.0526,1.0098,0.7397,0.7515
1.0098,0.9668,0.7515,0.7627
0.9668,0.9237,0.7627,0.7735
0.9237,0.8806,0.7735,0.7836
0.8806,0.8372,0.7836,0.7913
0.8372,0.8372,0.7913,0.7913
0.8372,0.8221,0.7913,0.793
0.8221,0.8104,0.793,0.7937
0.8104,0.8018,0.7937,0.7938
1.0954,1.0527,0.7736,0.786
1.0527,1.01,0.786,0.7982
1.01,0.9671,0.7982,0.8099
0.9671,0.9241,0.8099,0.8209
0.9241,0.8811,0.8209,0.8311
0.8811,0.8811,0.8311,0.8311
0.8811,0.8637,0.8311,0.8346
0.8637,0.8637,0.8346,0.8346
0.8637,0.8517,0.8346,0.8363
0.8517,0.8517,0.8363,0.8363
1.0954,1.0529,0.8195,0.8324
1.0529,1.0103,0.8324,0.845
1.0103,0.9675,0.845,0.8569
0.9675,0.9675,0.8569,0.8569
0.9675,0.9385,0.8569,0.8642
0.9385,0.9385,0.8642,0.8642
0.9385,0.9183,0.8642,0.8689
0.9183,0.9023,0.8689,0.8721
0.9023,0.8912,0.8721,0.8738
1.0954,1.053,0.8655,0.8786
1.053,1.0105,0.8786,0.8913
1.0105,0.9679,0.8913,0.9026
0.9679,0.9679,0.9026,0.9026
0.9679,0.952,0.9026,0.9062
0.952,0.9393,0.9062,0.9088
1.0954,1.0531,0.9115,0.9249
1.0531,1.0108,0.9249,0.9376
1.0108,0.9689,0.9376,0.9466
0.9689,0.9689,0.9466,0.9466
0.9689,0.9599,0.9466,0.9475
0.9599,0.9547,0.9475,0.9475
0.9547,0.9503,0.9475,0.9469
0.9503,0.9464,0.9469,0.9457
0.9464,0.9427,0.9457,0.9436
0.9427,0.9388,0.9436,0.9406
0.9388,0.9354,0.9406,0.9378
0.9354,0.9324,0.9378,0.9351
1.0954,1.0541,0.9575,0.9709
1.0541,1.0541,0.9709,0.9709
1.0541,1.0327,0.9709,0.9776
1.0327,1.0327,0.9776,0.9776
1.0327,1.0171,0.9776,0.9822
1.0171,1.0054,0.9822,0.9852
1.0054,0.998,0.9852,0.9866
0.998,0.993,0.9866,0.9869
0.993,0.9893,0.9869,0.9864
0.9893,0.9864,0.9864,0.985
0.9864,0.9836,0.985,0.9826
1.0954,1.0954,1.0034,1.0034
1.0954,1.0756,1.0034,1.0099
1.0756,1.0588,1.0099,1.0151
1.0588,1.0478,1.0151,1.0183
1.0478,1.0397,1.0183,1.0204
1.0397,1.0337,1.0204,1.0217
1.0337,1.0293,1.0217,1.0222
1.0954,1.0954,1.0494,1.0494
1.0954,1.0846,1.0494,1.0528
1.0846,1.0773,1.0528,1.0549
1.0773,1.0716,1.0549,1.0563
1.0716,1.0673,1.0563,1.0571
1.0673,1.0642,1.0571,1.0573
1.0642,1.0619,1.0573,1.057
1.0619,1.0604,1.057,1.0564
1.0604,1.0591,1.0564,1.0557
1.0591,1.0581,1.0557,1.055
1.0581,1.0571,1.055,1.0542
1.0571,1.0562,1.0542,1.0534
1.0562,1.0553,1.0534,1.0526
1.0553,1.0544,1.0526,1.0518
1.0544,1.0536,1.0518,1.051
1.0536,1.0527,1.051,1.0501
1.0527,1.0518,1.0501,1.0493
1.0518,1.0509,1.0493,1.0485
1.0509,1.0501,1.0485,1.0477
1.0501,1.0492,1.0477,1.0469
1.0492,1.0483,1.0469,1.046
1.0483,1.0474,1.046,1.0452
1.0474,1.0465,1.0452,1.0444
1.0465,1.0456,1.0444,1.0435
1.0456,1.0447,1.0435,1.0427
1.0447,1.0438,1.0427,1.0418
1.0438,1.0429,1.0418,1.041
1.0429,1.042,1.041,1.0401
1.042,1.0411,1.0401,1.0393
1.0411,1.0402,1.0393,1.0384
1.0402,1.0393,1.0384,1.0376
1.0393,1.0384,1.0376,1.0367
1.0384,1.0375,1.0367,1.0358
1.0375,1.0365,1.0358,1.0349
1.0365,1.0356,1.0349,1.034
1.0356,1.0346,1.034,1.0331
1.0346,1.0337,1.0331,1.0322
1.0337,1.0327,1.0322,1.0313
1.0327,1.0318,1.0313,1.0304
1.0318,1.0308,1.0304,1.0295
1.0308,1.0298,1.0295,1.0286
1.0298,1.0288,1.0286,1.0276
1.0288,1.0279,1.0276,1.0267
1.0872,1.0954,1.0991,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.097,1.0954,1.094
1.097,1.0976,1.094,1.0931
1.0976,1.0973,1.0931,1.0922
1.0973,1.0963,1.0922,1.0913
1.0963,1.0946,1.0913,1.0902
1.0946,1.0925,1.0902,1.0891
1.0925,1.0913,1.0891,1.0881
1.0913,1.0908,1.0881,1.087
1.0908,1.0902,1.087,1.086
1.0902,1.089,1.086,1.0848
1.089,1.0879,1.0848,1.0837
1.0879,1.0869,1.0837,1.0826
1.0869,1.0859,1.0826,1.0815
1.0859,1.0849,1.0815,1.0805
1.0849,1.084,1.0805,1.0794
1.084,1.083,1.0794,1.0785
1.083,1.082,1.0785,1.0775
1.082,1.0811,1.0775,1.0766
1.0811,1.0801,1.0766,1.0756
1.0801,1.0791,1.0756,1.0747
1.0791,1.0782,1.0747,1.0738
1.0782,1.0772,1.0738,1.0729
0.9115,0.9532,1.0954,1.0804
0.9532,0.9909,1.0804,1.0663
0.9909,0.9909,1.0663,1.0663
0.9909,1.0078,1.0663,1.0599
1.0078,1.0209,1.0599,1.0546
0.8195,0.8616,1.0954,1.0811
0.8616,0.9035,1.0811,1.0665
0.9035,0.9449,1.0665,1.0516
0.9449,0.9449,1.0516,1.0516
0.9449,0.9717,1.0516,1.0415
0.9717,0.9717,1.0415,1.0415
0.6816,0.7241,1.0954,1.0825
0.7241,0.7665,1.0825,1.0692
0.7665,0.8088,1.0692,1.0555
0.8088,0.8509,1.0555,1.0413
0.5437,0.5867,1.0954,1.0844
0.5867,0.6296,1.0844,1.0729
0.6296,0.6724,1.0729,1.0608
0.6724,0.715,1.0608,1.0481
0.0379,0.0747,0.7736,0.7549
0.0747,0.1099,0.7549,0.7346
0.1099,0.1427,0.7346,0.7106
0.1427,0.1427,0.7106,0.7106
0.1427,0.1593,0.7106,0.691
0.1593,0.1683,0.691,0.6707
0.1683,0.1706,0.6707,0.6528
0.1706,0.1681,0.6528,0.6324
0.1681,0.1607,0.6324,0.6101
0.1607,0.1484,0.6101,0.5817
0.1484,0.1317,0.5817,0.5434
0.1317,0.1171,0.5434,0.5035
0.0839,0.1282,0.9115,0.9096
0.1282,0.1726,0.9096,0.9086
0.1726,0.217,0.9086,0.9075
0.217,0.2614,0.9075,0.9057
0.2614,0.3058,0.9057,0.9033
0.0839,0.0786,0.3598,0.3162
0.0786,0.0756,0.3162,0.2724
0.0756,0.0751,0.2724,0.2291
0.0751,0.0778,0.2291,0.1869
0.0778,0.0778,0.1869,0.1869
0.0778,0.0825,0.1869,0.1574
0.0825,0.0825,0.1574,0.1574
0.1674,0.1989,0.7244,0.7082
0.1989,0.2259,0.7082,0.6912
0.2259,0.2494,0.6912,0.6733
0.2494,0.267,0.6733,0.6579
0.267,0.2785,0.6579,0.645
0.2785,0.2846,0.645,0.6342
0.2846,0.2862,0.6342,0.6243
0.2862,0.2838,0.6243,0.6147
0.2838,0.2777,0.6147,0.6041
0.2777,0.2669,0.6041,0.5914
0.2669,0.2523,0.5914,0.5769
0.2523,0.2523,0.5769,0.5769
0.2523,0.2236,0.5769,0.548
0.2236,0.1948,0.548,0.5152
0.1948,0.1698,0.5152,0.4826
0.1698,0.1468,0.4826,0.4454
0.1468,0.1299,0.4454,0.4057
0.1299,0.1175,0.4057,0.3644
0.1175,0.109,0.3644,0.3217
0.1299,0.1286,0.2678,0.2277
0.1286,0.1286,0.2277,0.2277
0.1286,0.1323,0.2277,0.1986
0.1323,0.1323,0.1986,0.1986
0.1323,0.1391,0.1986,0.1789
0.1391,0.1391,0.1789,0.1789
0.1391,0.1474,0.1789,0.1678
0.1474,0.1474,0.1678,0.1678
0.1474,0.1559,0.1678,0.1632
0.1559,0.1671,0.1632,0.1634
0.1671,0.1799,0.1634,0.1664
0.2298,0.2311,0.6499,0.6344
0.2311,0.2273,0.6344,0.6178
0.2273,0.2172,0.6178,0.5979
0.2172,0.2023,0.5979,0.5772
0.2023,0.2023,0.5772,0.5772
0.2023,0.1759,0.5772,0.5437
0.293,0.3073,0.6496,0.6406
0.3073,0.3198,0.6406,0.632
0.3198,0.3301,0.632,0.623
0.3301,0.3366,0.623,0.6147
0.3366,0.339,0.6147,0.6073
0.339,0.3379,0.6073,0.6004
0.3379,0.3333,0.6004,0.5935
0.3333,0.3247,0.5935,0.5862
0.3247,0.3099,0.5862,0.5773
0.3099,0.2912,0.5773,0.5674
0.2912,0.2912,0.5674,0.5674
0.2912,0.2633,0.5674,0.5488
0.2633,0.2633,0.5488,0.5488
0.2633,0.2314,0.5488,0.5197
0.2314,0.2026,0.5197,0.4868
0.2026,0.1759,0.4868,0.4517
0.1759,0.1531,0.4517,0.4144
0.3834,0.3969,0.6028,0.5942
0.3969,0.4105,0.5942,0.5854
0.4105,0.4224,0.5854,0.5776
0.4224,0.4285,0.5776,0.5737
0.4285,0.4335,0.5737,0.5709
0.4335,0.4358,0.5709,0.5694
0.4358,0.4352,0.5694,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4147,0.5666,0.5481
0.4147,0.3885,0.5481,0.531
0.3885,0.3572,0.531,0.5129
0.3572,0.3224,0.5129,0.4932
0.3224,0.2927,0.4932,0.4751
0.2927,0.2662,0.4751,0.4542
0.2662,0.2662,0.4542,0.4542
0.2662,0.2368,0.4542,0.4229
0.2368,0.2124,0.4229,0.3889
0.2124,0.1924,0.3889,0.3527
0.1924,0.1759,0.3527,0.3138
0.1759,0.1642,0.3138,0.2739
0.1642,0.1642,0.2739,0.2739
0.1642,0.1599,0.2739,0.2461
0.1599,0.1607,0.2461,0.2214
0.1607,0.1607,0.2214,0.2214
0.1607,0.1653,0.2214,0.2061
0.1653,0.1653,0.2061,0.2061
0.2218,0.2661,0.8195,0.818
0.2661,0.3105,0.818,0.8166
0.3105,0.3548,0.8166,0.8145
0.3548,0.3991,0.8145,0.8112
0.3991,0.4433,0.8112,0.8068
0.4433,0.4874,0.8068,0.8013
0.3538,0.3178,0.5482,0.5305
0.3178,0.2847,0.5305,0.5113
0.2847,0.2513,0.5113,0.4838
0.2513,0.2218,0.4838,0.4517
0.3458,0.3138,0.4651,0.4442
0.3138,0.2887,0.4442,0.4261
0.2887,0.2681,0.4261,0.4064
0.2681,0.2681,0.4064,0.4064
0.2681,0.247,0.4064,0.3772
0.247,0.2322,0.3772,0.3473
0.2322,0.2218,0.3473,0.3138
0.2218,0.2218,0.3138,0.3138
0.2218,0.2189,0.3138,0.2908
0.2189,0.2189,0.2908,0.2908
0.2189,0.22,0.2908,0.2753
0.22,0.2245,0.2753,0.2639
0.2245,0.2324,0.2639,0.2561
0.2324,0.2438,0.2561,0.2522
0.2438,0.259,0.2522,0.2522
0.259,0.2784,0.2522,0.2566
0.2784,0.3026,0.2566,0.2661
0.3026,0.3264,0.2661,0.2753
0.2678,0.3114,0.7276,0.7239
0.3114,0.3557,0.7239,0.7214
0.3557,0.4001,0.7214,0.7185
0.4001,0.4444,0.7185,0.7152
0.4444,0.4885,0.7152,0.7109
0.4885,0.5325,0.7109,0.7051
0.5325,0.5752,0.7051,0.6981
0.5752,0.5752,0.6981,0.6981
0.5752,0.5976,0.6981,0.6938
0.2653,0.2678,0.3293,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2746,0.3138,0.3029
0.2746,0.2746,0.3029,0.3029
0.2746,0.2843,0.3029,0.2974
0.2843,0.2993,0.2974,0.2964
0.2993,0.316,0.2964,0.2986
0.316,0.359,0.2986,0.3057
0.359,0.4009,0.3057,0.3145
0.4009,0.4435,0.3145,0.3245
0.3138,0.3509,0.6816,0.6774
0.3509,0.3903,0.6774,0.6738
0.3903,0.4327,0.6738,0.6708
0.4327,0.4762,0.6708,0.6674
0.4762,0.5185,0.6674,0.6625
0.5185,0.5589,0.6625,0.656
0.5589,0.5589,0.656,0.656
0.3461,0.3313,0.4199,0.4042
0.3313,0.3206,0.4042,0.3899
0.3206,0.3141,0.3899,0.3777
0.3141,0.3119,0.3777,0.368
0.3119,0.3138,0.368,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3211,0.3598,0.3537
0.3211,0.3344,0.3537,0.3503
0.3344,0.3525,0.3503,0.3498
0.3525,0.3762,0.3498,0.352
0.3762,0.4064,0.352,0.3571
0.4064,0.4424,0.3571,0.3648
0.4424,0.4823,0.3648,0.3731
0.4823,0.526,0.3731,0.3807
0.3371,0.3598,0.6424,0.6356
0.3598,0.3859,0.6356,0.6295
0.3859,0.4185,0.6295,0.6246
0.4185,0.4528,0.6246,0.6213
0.4528,0.4919,0.6213,0.617
0.4919,0.5261,0.617,0.6115
0.5261,0.5548,0.6115,0.6052
0.5548,0.5548,0.6052,0.6052
0.5548,0.5663,0.6052,0.602
0.5663,0.5663,0.602,0.602
0.3848,0.3931,0.4088,0.4064
0.3931,0.4057,0.4064,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4225,0.4057,0.4073
0.4225,0.4454,0.4073,0.411
0.4454,0.4727,0.411,0.4156
0.4727,0.5166,0.4156,0.4219
0.5166,0.5607,0.4219,0.4272
0.5607,0.5607,0.4272,0.4272
0.5607,0.5607,0.4272,0.4272
0.4208,0.4176,0.5207,0.5091
0.4176,0.4146,0.5091,0.4977
0.4146,0.4118,0.4977,0.4863
0.4118,0.4093,0.4863,0.4748
0.4093,0.4072,0.4748,0.4633
0.4072,0.4057,0.4633,0.4517
0.4057,0.4063,0.4517,0.4405
0.4063,0.4063,0.4405,0.4405
0.4063,0.4103,0.4405,0.4325
0.4103,0.4103,0.4325,0.4325
0.4103,0.4178,0.4325,0.4291
0.4178,0.4178,0.4291,0.4291
0.4354,0.4354,0.4508,0.4508
0.4354,0.4354,0.4508,0.4508
0.4354,0.4517,0.4508,0.4517
0.4517,0.4517,0.4517,0.4517
0.4517,0.4906,0.4517,0.4542
0.4906,0.5242,0.4542,0.4567
0.5242,0.5514,0.4567,0.459
0.5514,0.5514,0.459,0.459
0.5514,0.5607,0.459,0.4599
0.5607,0.5607,0.4599,0.4599
0.5607,0.5663,0.4599,0.4608
0.5663,0.5663,0.4608,0.4608
0.517,0.4977,0.5474,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4863,0.5437,0.5403
0.4863,0.4793,0.5403,0.537
0.4793,0.4758,0.537,0.5336
0.4758,0.4752,0.5336,0.5301
0.4752,0.477,0.5301,0.5266
0.477,0.48,0.5266,0.5236
0.48,0.4836,0.5236,0.521


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_deg_3_eq_invariance_monotone.csv <==
x1,x2,y1,y2
0.0044,0.0042,0.061,0.0626
0.0042,0.004,0.0626,0.064
0.004,0.0036,0.064,0.0653
0.0036,0.0031,0.0653,0.0661
0.0031,0.0024,0.0661,0.0665
0.0024,0.0012,0.0665,0.0662
0.0012,-7e-4,0.0662,0.0648
-7e-4,-0.0037,0.0648,0.0616
-0.0037,-0.0081,0.0616,0.0561
-0.0081,-0.0143,0.0561,0.0476
-0.0143,-0.0219,0.0476,0.0365
-0.0219,-0.0315,0.0365,0.0218
-0.0315,-0.0445,0.0218,9e-4
-0.0445,-0.0614,9e-4,-0.0278
-0.0614,-0.0803,-0.0278,-0.0619
-0.0803,-0.1,-0.0619,-0.1
0.0115,0.0088,-0.0247,-0.0204
0.0088,0.0054,-0.0204,-0.0188
0.0054,9e-4,-0.0188,-0.0204
9e-4,-0.0049,-0.0204,-0.0254
-0.0049,-0.0126,-0.0254,-0.0343
-0.0126,-0.0228,-0.0343,-0.0486
-0.0228,-0.037,-0.0486,-0.0707
-0.037,-0.054,-0.0707,-0.1
0.0379,0.0379,-0.1,-0.1
0.0379,0.0434,-0.1,-0.0564
0.0434,0.0533,-0.0564,-0.0158
0.0533,0.0672,-0.0158,0.0259
0.0672,0.0833,0.0259,0.067
0.0833,0.1008,0.067,0.1075
0.1008,0.1199,0.1075,0.1473
0.1199,0.1407,0.1473,0.1862
0.1407,0.1635,0.1862,0.2238
0.1635,0.1877,0.2238,0.2604
0.1877,0.213,0.2604,0.2962
0.213,0.2396,0.2962,0.3303
0.2396,0.2677,0.3303,0.3618
0.2677,0.2978,0.3618,0.391
0.2978,0.33,0.391,0.4182
0.33,0.3627,0.4182,0.4422
0.3627,0.3627,0.4422,0.4422
0.3627,0.3888,0.4422,0.4586
0.3888,0.4127,0.4586,0.4712
0.4127,0.4359,0.4712,0.4817
0.4359,0.4359,0.4817,0.4817
0.4359,0.4519,0.4817,0.488
0.4519,0.4641,0.488,0.4925
0.4641,0.4748,0.4925,0.496
0.4748,0.4834,0.496,0.4986
0.4834,0.4894,0.4986,0.5003
0.4894,0.4938,0.5003,0.5014
0.4938,0.4968,0.5014,0.5022
0.4968,0.499,0.5022,0.5027
0.499,0.5006,0.5027,0.503
0.5006,0.5016,0.503,0.5032
0.5016,0.5024,0.5032,0.5034
0.5024,0.5029,0.5034,0.5035
0.5029,0.5033,0.5035,0.5036
0.5033,0.5036,0.5036,0.5036
0.5036,0.5038,0.5036,0.5037
0.5038,0.5039,0.5037,0.5037
0.5039,0.504,0.5037,0.5037
0.504,0.5041,0.5037,0.5037
0.5041,0.5041,0.5037,0.5037
0.5041,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.0839,0.0902,-0.1,-0.0562
0.0902,0.0996,-0.0562,-0.0131
0.0996,0.112,-0.0131,0.0293
0.112,0.1266,0.0293,0.0711
0.1299,0.1364,-0.1,-0.0562
0.1364,0.1454,-0.0562,-0.0129
0.1454,0.1571,-0.0129,0.0299
0.1571,0.1708,0.0299,0.0721
0.1708,0.1856,0.0721,0.1138
0.1856,0.2013,0.1138,0.155
0.2013,0.2182,0.155,0.1957
0.2182,0.2363,0.1957,0.2357
0.2363,0.2559,0.2357,0.2748
0.2559,0.2775,0.2748,0.3128
0.2775,0.3014,0.3128,0.3487
0.3014,0.3271,0.3487,0.3821
0.3271,0.3544,0.3821,0.4131
0.2218,0.2252,-0.1,-0.0558
0.2252,0.2304,-0.0558,-0.012
0.2304,0.2376,-0.012,0.0317
0.2376,0.2464,0.0317,0.075
0.2464,0.2564,0.075,0.118
0.2564,0.268,0.118,0.1607
0.268,0.2811,0.1607,0.2029
0.2811,0.2958,0.2029,0.2445
0.2958,0.3121,0.2445,0.2855
0.3121,0.3299,0.2855,0.3252
0.3299,0.3493,0.3252,0.3627
0.3138,0.3135,-0.1,-0.0557
0.3135,0.3148,-0.0557,-0.0114
0.3148,0.318,-0.0114,0.0328
0.318,0.3226,0.0328,0.0768
0.3226,0.3283,0.0768,0.1207
0.3283,0.3352,0.1207,0.1643
0.3352,0.3433,0.1643,0.2075
0.3433,0.3526,0.2075,0.2504
0.3526,0.3632,0.2504,0.2927
0.3632,0.3755,0.2927,0.334
0.3755,0.39,0.334,0.3736
0.39,0.4077,0.3736,0.4115
0.4077,0.4077,0.4115,0.4115
0.3598,0.357,-0.1,-0.0558
0.357,0.3557,-0.0558,-0.0116
0.3557,0.3562,-0.0116,0.0326
0.3562,0.3582,0.0326,0.0768
0.3582,0.3612,0.0768,0.1208
0.3612,0.3656,0.1208,0.1647
0.4057,0.4008,-0.1,-0.0559
0.4008,0.3973,-0.0559,-0.0118
0.3973,0.3954,-0.0118,0.0324
0.3954,0.3949,0.0324,0.0767
0.3949,0.3955,0.0767,0.1209
0.3955,0.3973,0.1209,0.165
0.3973,0.4003,0.165,0.2091
0.4003,0.4043,0.2091,0.2529
0.4043,0.4097,0.2529,0.2965
0.4517,0.4447,-0.1,-0.0562
0.4447,0.4391,-0.0562,-0.0122
0.4391,0.4351,-0.0122,0.032
0.4351,0.4323,0.032,0.0764
0.4323,0.4306,0.0764,0.1208
0.4306,0.43,0.1208,0.1652
0.43,0.4305,0.1652,0.2095
0.4305,0.4319,0.2095,0.2539
0.4319,0.4345,0.2539,0.2982
0.4345,0.4386,0.2982,0.3421
0.4386,0.4447,0.3421,0.3849
0.4447,0.4534,0.3849,0.4257
0.4534,0.4534,0.4257,0.4257
0.4534,0.4589,0.4257,0.4446
0.4589,0.4648,0.4446,0.46
0.4648,0.4701,0.46,0.4709
0.5437,0.5324,-0.1,-0.0571
0.5324,0.5222,-0.0571,-0.014
0.5222,0.5132,-0.014,0.0294
0.5132,0.5054,0.0294,0.0729
0.5054,0.4983,0.0729,0.1165
0.4983,0.4922,0.1165,0.1602
0.4922,0.4869,0.1602,0.2039
0.4869,0.4822,0.2039,0.2476
0.4822,0.4783,0.2476,0.2911
0.4783,0.4755,0.2911,0.3342
0.6356,0.6207,-0.1,-0.0582
0.6207,0.6067,-0.0582,-0.0161
0.6067,0.5935,-0.0161,0.0262
0.5935,0.5812,0.0262,0.0688
0.5812,0.5694,0.0688,0.1116
0.5694,0.5582,0.1116,0.1546
0.5582,0.5474,0.1546,0.1976
0.5474,0.5371,0.1976,0.2405
0.5371,0.5271,0.2405,0.2832
0.6816,0.6651,-0.1,-0.0588
0.6651,0.6493,-0.0588,-0.0173
0.6493,0.6343,-0.0173,0.0244
0.6343,0.6199,0.0244,0.0663
0.7276,0.7098,-0.1,-0.0593
0.7098,0.6924,-0.0593,-0.0184
0.6924,0.6756,-0.0184,0.0227
0.6756,0.6593,0.0227,0.0639
0.8195,0.7997,-0.1,-0.0602
0.7997,0.7802,-0.0602,-0.0204
0.7802,0.7609,-0.0204,0.0196
0.7609,0.7417,0.0196,0.0597
0.7417,0.7225,0.0597,0.0997
0.7225,0.7031,0.0997,0.1396
0.7031,0.6835,0.1396,0.1794
0.6835,0.6637,0.1794,0.2189
0.6637,0.6437,0.2189,0.2581
0.6437,0.6233,0.2581,0.2971
0.6233,0.6025,0.2971,0.3355
0.6025,0.5813,0.3355,0.3735
0.5813,0.5594,0.3735,0.4109
0.5594,0.5594,0.4109,0.4109
0.5594,0.5425,0.4109,0.4384
0.5425,0.5425,0.4384,0.4384
0.5425,0.5325,0.4384,0.4546
0.5325,0.5247,0.4546,0.4672
0.9115,0.891,-0.1,-0.0606
0.891,0.8703,-0.0606,-0.0212
0.8703,0.8495,-0.0212,0.018
0.8495,0.8282,0.018,0.0571
0.8282,0.8067,0.0571,0.0958
0.8067,0.7847,0.0958,0.1344
0.7847,0.7624,0.1344,0.1727
0.7624,0.7395,0.1727,0.2106
0.7395,0.7157,0.2106,0.2479
0.7157,0.691,0.2479,0.2846
0.691,0.6656,0.2846,0.3205
0.6656,0.6397,0.3205,0.3554
0.6397,0.6133,0.3554,0.3893
0.6133,0.5856,0.3893,0.4224
0.5856,0.5856,0.4224,0.4224
1.0034,0.9834,-0.1,-0.0604
0.9834,0.9628,-0.0604,-0.021
0.9628,0.9416,-0.021,0.0181
0.9416,0.9202,0.0181,0.057
0.9202,0.898,0.057,0.0955
0.898,0.875,0.0955,0.1334
0.875,0.8509,0.1334,0.1707
0.8509,0.8255,0.1707,0.2071
0.8255,0.7991,0.2071,0.2426
0.7991,0.7717,0.2426,0.2773
0.7717,0.7432,0.2773,0.311
0.7432,0.7134,0.311,0.3434
0.7134,0.6827,0.3434,0.3742
1.0954,1.0776,-0.1,-0.0593
1.0776,1.0594,-0.0593,-0.0188
1.0594,1.0407,-0.0188,0.0215
1.0407,1.0212,0.0215,0.0613
1.0212,1.0004,0.0613,0.1005
1.0004,0.978,0.1005,0.1388
0.978,0.954,0.1388,0.1761
0.954,0.9284,0.1761,0.2124
0.9284,0.9014,0.2124,0.2474
0.9014,0.8725,0.2474,0.281
0.8725,0.8417,0.281,0.3128
0.8417,0.8093,0.3128,0.3426
0.8093,0.7757,0.3426,0.3707
0.7757,0.7409,0.3707,0.397
0.7409,0.7044,0.397,0.4211
0.7044,0.6669,0.4211,0.443
0.6669,0.6308,0.443,0.4621
0.6308,0.598,0.4621,0.4775
0.598,0.5708,0.4775,0.4883
0.5708,0.5708,0.4883,0.4883
0.5708,0.5545,0.4883,0.4939
0.5545,0.5419,0.4939,0.4976
0.5419,0.5319,0.4976,0.5002
0.5319,0.5237,0.5002,0.5019
-0.1,-0.0698,1.0954,1.0629
-0.0698,-0.0397,1.0629,1.0305
-0.0397,-0.0094,1.0305,0.9981
-0.0094,0.021,0.9981,0.9659
0.021,0.0517,0.9659,0.9339
0.0517,0.0826,0.9339,0.9019
0.0826,0.1135,0.9019,0.87
0.1135,0.1445,0.87,0.8382
0.1445,0.1758,0.8382,0.8067
0.1758,0.2072,0.8067,0.7753
0.2072,0.2387,0.7753,0.7439
0.2387,0.2701,0.7439,0.7125
0.2701,0.3019,0.7125,0.6815
0.3019,0.3337,0.6815,0.651
0.3337,0.3652,0.651,0.6206
0.3652,0.3969,0.6206,0.5904
0.3969,0.4285,0.5904,0.5613
0.4285,0.4285,0.5613,0.5613
0.4285,0.4451,0.5613,0.5466
0.4451,0.4592,0.5466,0.5347
0.4592,0.47,0.5347,0.5259
-0.1,-0.0714,1.0494,1.0156
-0.0714,-0.043,1.0156,0.9817
-0.043,-0.0146,0.9817,0.9478
-0.0146,0.0143,0.9478,0.9144
0.0143,0.0439,0.9144,0.8813
0.0439,0.0737,0.8813,0.8484
0.0737,0.1036,0.8484,0.8156
0.1036,0.134,0.8156,0.7833
0.134,0.1654,0.7833,0.7519
0.1654,0.1974,0.7519,0.7211
0.1974,0.2295,0.7211,0.6904
0.2295,0.2622,0.6904,0.6606
-0.1,-0.0759,0.9575,0.9204
-0.0759,-0.0521,0.9204,0.8834
-0.0521,-0.0285,0.8834,0.8465
-0.0285,-0.0046,0.8465,0.8098
-0.0046,0.0206,0.8098,0.7739
0.0206,0.0475,0.7739,0.7388
0.0475,0.0754,0.7388,0.7044
0.0754,0.1046,0.7044,0.6713
0.1046,0.1359,0.6713,0.6403
0.1359,0.17,0.6403,0.6124
0.17,0.2063,0.6124,0.5873
0.2063,0.2442,0.5873,0.5647
0.2442,0.2832,0.5647,0.5461
0.2832,0.3219,0.5461,0.5317
0.3219,0.3588,0.5317,0.5207
0.3588,0.3926,0.5207,0.5127
0.3926,0.4228,0.5127,0.5077
0.4228,0.4228,0.5077,0.5077
-0.1,-0.0787,0.9115,0.8729
-0.0787,-0.0583,0.8729,0.8341
-0.0583,-0.0384,0.8341,0.7953
-0.0384,-0.0183,0.7953,0.757
-0.0183,0.0027,0.757,0.7194
0.0027,0.0256,0.7194,0.6824
0.0256,0.0515,0.6824,0.6467
0.0515,0.0797,0.6467,0.613
0.0797,0.1108,0.613,0.5823
0.1108,0.1455,0.5823,0.5564
0.1455,0.18,0.5564,0.538
-0.1,-0.0866,0.8195,0.7777
-0.0866,-0.0752,0.7777,0.7359
-0.0752,-0.0664,0.7359,0.6939
-0.0664,-0.0604,0.6939,0.6521
-0.0604,-0.0571,0.6521,0.6109
-0.0571,-0.0579,0.6109,0.5701
-0.0579,-0.0638,0.5701,0.53
-0.0638,-0.075,0.53,0.4909
-0.075,-0.0928,0.4909,0.4528
-0.0913,-0.0847,0.7449,0.7019
-0.0847,-0.0819,0.7019,0.6589
-0.0819,-0.0829,0.6589,0.6212
-0.0829,-0.0879,0.6212,0.5852
-0.0879,-0.1,0.5852,0.5437
-0.0307,-0.0288,0.5561,0.5175
-0.0288,-0.0292,0.5175,0.481
-0.0292,-0.0331,0.481,0.447
-0.0331,-0.0418,0.447,0.4137
-0.0418,-0.0553,0.4137,0.3815
-0.0553,-0.0749,0.3815,0.3479
-0.0749,-0.1,0.3479,0.3138
-0.0143,-0.0133,0.4639,0.4293
-0.0133,-0.0147,0.4293,0.3968
-0.0147,-0.0184,0.3968,0.3665
-0.0184,-0.0249,0.3665,0.3403
-0.0249,-0.0359,0.3403,0.3139
-0.0359,-0.0528,0.3139,0.2855
-0.0528,-0.0745,0.2855,0.2551
-0.0745,-0.1,0.2551,0.2218
-0.0045,-0.0049,0.3355,0.3132
-0.0049,-0.0067,0.3132,0.2934
-0.0067,-0.0104,0.2934,0.2748
-0.0104,-0.0166,0.2748,0.2563
-0.0166,-0.0258,0.2563,0.2371
-0.0258,-0.0385,0.2371,0.2161
-0.0385,-0.055,0.2161,0.1921
-0.055,-0.0758,0.1921,0.1636
-0.0758,-0.1,0.1636,0.1299
-0.0031,-0.005,0.197,0.1894
-0.005,-0.0081,0.1894,0.1812
-0.0081,-0.0131,0.1812,0.1715
-0.0131,-0.0199,0.1715,0.1604
-0.0199,-0.0293,0.1604,0.1465
-0.0293,-0.0418,0.1465,0.1282
-0.0418,-0.0581,0.1282,0.104
-0.0581,-0.078,0.104,0.0735
-0.078,-0.1,0.0735,0.0379
-0.054,-0.0225,1.0954,1.0642
-0.0225,0.0091,1.0642,1.0332
0.0091,0.0411,1.0332,1.0023
0.0411,0.0729,1.0023,0.9714
0.0729,0.1045,0.9714,0.9402
0.1045,0.1362,0.9402,0.909
0.1362,0.168,0.909,0.878
0.168,0.1996,0.878,0.8467
0.1996,0.2307,0.8467,0.815
0.2307,0.2616,0.815,0.7831
0.2616,0.2925,0.7831,0.7511
0.2925,0.323,0.7511,0.7189
0.323,0.3526,0.7189,0.6861
1.0954,1.0778,-0.008,0.0327
1.0778,1.0594,0.0327,0.0731
1.0594,1.0399,0.0731,0.1129
1.0399,1.0188,0.1129,0.1519
1.0188,0.9959,0.1519,0.1899
0.9959,0.9707,0.1899,0.2262
0.9707,0.9433,0.2262,0.261
0.9433,0.9139,0.261,0.2942
0.9139,0.8827,0.2942,0.3256
0.8827,0.8496,0.3256,0.3545
-0.008,0.0246,1.0954,1.0654
0.0246,0.0574,1.0654,1.0354
0.0574,0.09,1.0354,1.0053
0.09,0.1224,1.0053,0.9748
0.1224,0.1546,0.9748,0.9442
0.1546,0.1867,0.9442,0.9135
-0.008,0.0109,0.6816,0.6436
0.0109,0.0339,0.6436,0.6068
0.0339,0.061,0.6068,0.5721
0.061,0.0914,0.5721,0.5416
0.0914,0.1232,0.5416,0.5193
0.1232,0.1538,0.5193,0.5053
0.1538,0.1851,0.5053,0.4962
0.1851,0.2229,0.4962,0.4894
0.2229,0.2632,0.4894,0.4859
0.2632,0.3028,0.4859,0.4857
1.0954,1.077,0.0839,0.1243
1.077,1.0573,0.1243,0.1641
1.0573,1.0359,0.1641,0.2028
1.0359,1.0122,0.2028,0.2401
1.0122,0.9858,0.2401,0.2755
0.9858,0.9565,0.2755,0.3086
0.9565,0.9249,0.3086,0.3396
0.9249,0.8915,0.3396,0.3682
0.8915,0.8561,0.3682,0.394
0.8561,0.8185,0.394,0.4169
0.8185,0.7794,0.4169,0.4373
0.7794,0.7396,0.4373,0.4552
1.0954,1.0754,0.1759,0.2154
1.0754,1.0533,0.2154,0.2537
1.0533,1.0286,0.2537,0.2903
1.0286,1.001,0.2903,0.3247
1.001,0.9702,0.3247,0.356
0.9702,0.9365,0.356,0.3844
0.9365,0.9007,0.3844,0.41
0.9007,0.8626,0.41,0.4323
0.8626,0.8227,0.4323,0.4511
1.0954,1.0726,0.2678,0.3058
1.0726,1.0471,0.3058,0.3417
1.0471,1.0185,0.3417,0.3749
1.0185,0.9863,0.3749,0.4046
0.9863,0.9505,0.4046,0.4304
0.9505,0.9123,0.4304,0.4525
1.0954,1.0692,0.3598,0.3952
1.0692,1.0396,0.3952,0.4275
1.0396,1.0064,0.4275,0.4559
1.0064,0.9696,0.4559,0.4794
0.9696,0.9322,0.4794,0.4974
0.9322,0.8914,0.4974,0.5123
0.8914,0.8494,0.5123,0.5227
0.8494,0.8068,0.5227,0.529
0.8068,0.7642,0.529,0.532
0.7642,0.7222,0.532,0.5321
0.7222,0.6815,0.5321,0.5298
0.6815,0.6436,0.5298,0.526
0.6436,0.6097,0.526,0.5217
1.0954,1.0656,0.4517,0.484
1.0656,1.0324,0.484,0.512
1.0324,0.9959,0.512,0.5344
0.9959,0.9594,0.5344,0.5495
0.9594,0.9223,0.5495,0.5596
1.0954,1.0641,0.4977,0.5283
1.0641,1.0292,0.5283,0.5538
1.0292,0.9936,0.5538,0.5718
0.9936,0.9575,0.5718,0.5834
0.9575,0.9197,0.5834,0.5905
0.9197,0.8766,0.5905,0.5936
0.8766,0.8334,0.5936,0.5914
0.8334,0.7907,0.5914,0.5853
0.7907,0.7487,0.5853,0.5766
1.0954,1.0618,0.5897,0.6173
1.0618,1.0259,0.6173,0.6384
1.0259,0.9911,0.6384,0.6509
0.9911,0.9573,0.6509,0.6566
0.9573,0.923,0.6566,0.6575
0.923,0.884,0.6575,0.6537
0.884,0.8446,0.6537,0.6449
0.8446,0.8043,0.6449,0.6319
0.8043,0.7657,0.6319,0.6168
1.0954,1.0614,0.6356,0.6624
1.0614,1.0273,0.6624,0.6807
1.0273,0.9944,0.6807,0.6907
0.9944,0.9621,0.6907,0.694
0.9621,0.9303,0.694,0.6925
0.9303,0.8935,0.6925,0.6862
0.8935,0.8559,0.6862,0.6749
0.8559,0.8165,0.6749,0.6588
1.0954,1.0612,0.6816,0.7076
1.0612,1.0281,0.7076,0.7244
1.0281,0.9954,0.7244,0.7333
0.9954,0.9641,0.7333,0.7348
0.9641,0.9349,0.7348,0.7313
0.9349,0.9021,0.7313,0.723
0.9021,0.8676,0.723,0.7095
1.0954,1.0624,0.7276,0.7543
1.0624,1.0297,0.7543,0.7719
1.0297,0.9996,0.7719,0.78
0.9996,0.9709,0.78,0.7805
0.9709,0.9445,0.7805,0.7758
0.9445,0.9159,0.7758,0.7664
0.9159,0.8856,0.7664,0.752
1.0954,1.0642,0.7736,0.8016
1.0642,1.0642,0.8016,0.8016
1.0642,1.0387,0.8016,0.8175
1.0387,1.0112,0.8175,0.8271
1.0112,0.985,0.8271,0.8287
0.985,0.9601,0.8287,0.824
0.9601,0.9362,0.824,0.815
0.9362,0.9103,0.815,0.8014
1.0954,1.0671,0.8195,0.8495
1.0671,1.04,0.8495,0.8715
1.04,1.0153,0.8715,0.8841
1.0153,1.0153,0.8841,0.8841
1.0153,0.9963,0.8841,0.8873
0.9963,0.975,0.8873,0.8839
0.975,0.9556,0.8839,0.8754
0.9556,0.9349,0.8754,0.8622
0.9349,0.911,0.8622,0.843
0.911,0.8813,0.843,0.8155
1.0954,1.0734,0.8655,0.8991
1.0734,1.0542,0.8991,0.9288
1.0542,1.0381,0.9288,0.954
1.0381,1.0381,0.954,0.954
1.0381,1.0279,0.954,0.9709
1.0279,1.0213,0.9709,0.9851
1.0213,1.0191,0.9851,0.9963
1.0191,1.0207,0.9963,1.0094
1.0207,1.0273,1.0094,1.0259
1.0273,1.0386,1.0259,1.0464
1.0386,1.0543,1.0464,1.0721
0.9307,0.9538,1.0927,1.0746
0.9538,0.9697,1.0746,1.0639
0.9697,0.9834,1.0639,1.0577
0.9834,0.9834,1.0577,1.0577
0.9834,0.9991,1.0577,1.0567
0.9991,1.0148,1.0567,1.063
1.0148,1.0318,1.063,1.0765
1.0318,1.0494,1.0765,1.0954
1.0494,1.0494,1.0954,1.0954
0.8655,0.8915,1.0954,1.0618
0.8915,0.9121,1.0618,1.028
0.9121,0.9121,1.028,1.028
0.9121,0.9213,1.028,1.0035
0.9213,0.9213,1.0035,1.0035
0.9213,0.9244,1.0035,0.9812
0.9244,0.9219,0.9812,0.9573
0.9219,0.9155,0.9573,0.9339
0.9155,0.9044,0.9339,0.9068
0.9044,0.8873,0.9068,0.8745
0.8195,0.8439,1.0954,1.0592
0.8439,0.8631,1.0592,1.0217
0.8631,0.8631,1.0217,1.0217
0.8631,0.8727,1.0217,0.9916
0.8727,0.8763,0.9916,0.9591
0.8763,0.8742,0.9591,0.9304
0.8742,0.8677,0.9304,0.9001
0.7736,0.7984,1.0954,1.0591
0.7984,0.8184,1.0591,1.0208
0.8184,0.8184,1.0208,1.0208
0.8184,0.8294,1.0208,0.9882
0.8294,0.8349,0.9882,0.9536
0.8349,0.8349,0.9536,0.9202
0.8349,0.8298,0.9202,0.8851
0.8298,0.8198,0.8851,0.8503
0.8198,0.8053,0.8503,0.8147
0.8053,0.7864,0.8147,0.7772
0.7864,0.7655,0.7772,0.7416
0.7655,0.742,0.7416,0.707
0.742,0.7164,0.707,0.6733
0.7164,0.69,0.6733,0.6416
0.69,0.6629,0.6416,0.6122
0.6629,0.6346,0.6122,0.5851
0.6816,0.7076,1.0954,1.0596
0.7076,0.7303,1.0596,1.0221
0.7303,0.7486,1.0221,0.9824
0.7486,0.761,0.9824,0.941
0.761,0.7669,0.941,0.9011
0.7669,0.7669,0.9011,0.8622
0.7669,0.7615,0.8622,0.8252
0.5897,0.6177,1.0954,1.0611
0.6177,0.6434,1.0611,1.0253
0.6434,0.6658,1.0253,0.9874
0.6658,0.6839,0.9874,0.9473
0.6839,0.6971,0.9473,0.9054
0.6971,0.7047,0.9054,0.8625
0.7047,0.706,0.8625,0.8212
0.706,0.7024,0.8212,0.7816
0.7024,0.6935,0.7816,0.7394
0.6935,0.6797,0.7394,0.6991
0.6797,0.6628,0.6991,0.6623
0.6628,0.6435,0.6623,0.6278
0.4977,0.5276,1.0954,1.0627
0.5276,0.5558,1.0627,1.0285
0.5558,0.5817,1.0285,0.9926
0.5817,0.6045,0.9926,0.9548
0.6045,0.624,0.9548,0.9153
0.624,0.6394,0.9153,0.8745
0.6394,0.6494,0.8745,0.8322
0.6494,0.654,0.8322,0.7914
0.654,0.6539,0.7914,0.749
0.6539,0.6482,0.749,0.7073
0.6482,0.6385,0.7073,0.67
0.4517,0.4825,1.0954,1.0634
0.4825,0.5118,1.0634,1.0302
0.5118,0.5392,1.0302,0.9954
0.5392,0.564,0.9954,0.9587
0.564,0.5858,0.9587,0.9203
0.5858,0.6044,0.9203,0.8804
0.3598,0.392,1.0954,1.0648
0.392,0.4231,1.0648,1.0332
0.4231,0.4529,1.0332,1.0004
0.4529,0.4809,1.0004,0.966
0.4809,0.5068,0.966,0.9301
0.5068,0.5304,0.9301,0.8927
0.5304,0.5509,0.8927,0.8537
0.5509,0.5677,0.8537,0.8128
0.5677,0.5804,0.8128,0.7707
0.5804,0.5884,0.7707,0.7281
0.5884,0.5909,0.7281,0.6854
0.5909,0.5883,0.6854,0.6457
0.5883,0.5804,0.6457,0.6061
0.5804,0.5804,0.6061,0.6061
0.5804,0.5703,0.6061,0.5774
0.5703,0.5703,0.5774,0.5774
0.5703,0.5607,0.5774,0.5579
0.5607,0.5607,0.5579,0.5579
0.5607,0.5524,0.5579,0.5444
0.5524,0.5454,0.5444,0.5348
0.5454,0.538,0.5348,0.5263
0.3138,0.3466,1.0954,1.0654
0.3466,0.3785,1.0654,1.0346
0.3785,0.4092,1.0346,1.0026
0.4092,0.4385,1.0026,0.9692
0.4385,0.466,0.9692,0.9344
0.2678,0.3011,1.0954,1.0659
0.3011,0.3336,1.0659,1.0357
0.3336,0.3652,1.0357,1.0045
0.3652,0.3954,1.0045,0.9721
0.3954,0.4243,0.9721,0.9384
0.2218,0.2554,1.0954,1.0662
0.2554,0.2884,1.0662,1.0365
0.2884,0.3206,1.0365,1.006
0.3206,0.3518,1.006,0.9744
0.3518,0.3817,0.9744,0.9416
0.3817,0.4105,0.9416,0.9078
0.4105,0.4377,0.9078,0.8728
0.4377,0.4627,0.8728,0.8362
0.4627,0.4852,0.8362,0.7983
0.4852,0.505,0.7983,0.7592
0.505,0.5214,0.7592,0.7188
0.5214,0.5334,0.7188,0.6774
0.5334,0.541,0.6774,0.6358
0.541,0.5428,0.6358,0.5951
0.5428,0.5428,0.5951,0.5951
0.5428,0.5399,0.5951,0.5682
0.5399,0.5399,0.5682,0.5682
0.1759,0.2097,1.0954,1.0665
0.2097,0.2429,1.0665,1.0371
0.2429,0.2756,1.0371,1.007
0.2756,0.3075,1.007,0.9761
0.1299,0.1637,1.0954,1.0666
0.1637,0.1973,1.0666,1.0375
0.1973,0.2303,1.0375,1.0077
0.2303,0.2625,1.0077,0.9772
0.0839,0.1175,1.0954,1.0663
0.1175,0.151,1.0663,1.0371
0.151,0.1842,1.0371,1.0076
0.1842,0.2168,1.0076,0.9774
0.0379,0.0666,0.8195,0.7856
0.0666,0.0958,0.7856,0.7523
0.0958,0.1259,0.7523,0.7198
0.1259,0.1574,0.7198,0.6886
0.1574,0.1903,0.6886,0.659
0.1903,0.2244,0.659,0.6309
0.2244,0.2596,0.6309,0.6045
0.2596,0.2966,0.6045,0.5804
0.0219,0.0379,0.5205,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0599,0.4977,0.4762
0.0599,0.0851,0.4762,0.4598
0.0851,0.1103,0.4598,0.4505
0.1103,0.137,0.4505,0.4461
0.137,0.1671,0.4461,0.4457
0.1671,0.2013,0.4457,0.4484
0.2013,0.243,0.4484,0.454
0.243,0.2835,0.454,0.4612
0.2835,0.3223,0.4612,0.4689
0.0237,0.0379,0.4692,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0576,0.4517,0.4366
0.0576,0.0793,0.4366,0.4266
0.0793,0.1019,0.4266,0.4217
0.1019,0.1277,0.4217,0.4207
0.1277,0.1583,0.4207,0.4238
0.0177,0.0258,0.3747,0.3663
0.0258,0.0379,0.3663,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.058,0.3598,0.3564
0.058,0.0769,0.3564,0.3575
0.0769,0.1007,0.3575,0.3627
0.1007,0.1313,0.3627,0.3728
0.0198,0.027,0.2628,0.2639
0.027,0.0379,0.2639,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0674,0.2678,0.2846
0.0674,0.0942,0.2846,0.3034
0.0942,0.1282,0.3034,0.3275
0.1282,0.1627,0.3275,0.3508
0.1627,0.1978,0.3508,0.3733
0.1978,0.2332,0.3733,0.3951
0.2332,0.2696,0.3951,0.416
0.0161,0.0208,0.1513,0.1565
0.0208,0.0282,0.1565,0.1648
0.0282,0.0379,0.1648,0.1759
0.0379,0.0379,0.1759,0.1759
0.0379,0.0661,0.1759,0.2087
0.0661,0.0937,0.2087,0.2411
0.0937,0.1224,0.2411,0.273
0.0705,0.0996,0.7472,0.7138
0.0996,0.1299,0.7138,0.6816
0.1299,0.1623,0.6816,0.6516
0.1623,0.1966,0.6516,0.6239
0.9666,0.9719,1.0197,1.0052
0.9719,0.9727,1.0052,0.9943
0.9727,0.971,0.9943,0.9854
0.971,0.9664,0.9854,0.9738
0.9664,0.9664,0.9738,0.9738
0.9664,0.9575,0.9738,0.9575
0.9575,0.9575,0.9575,0.9575
0.9575,0.9364,0.9575,0.9239
0.6189,0.6042,0.1384,0.1801
0.6042,0.5897,0.1801,0.2218
0.5897,0.5751,0.2218,0.2636
0.5751,0.5605,0.2636,0.3054
0.5605,0.546,0.3054,0.3467
0.9162,0.8915,0.149,0.186
0.8915,0.8655,0.186,0.2218
0.8655,0.8378,0.2218,0.2563
0.8378,0.8086,0.2563,0.2896
0.8086,0.7782,0.2896,0.3216
0.3138,0.3439,0.9115,0.8789
0.3439,0.3726,0.8789,0.8451
0.3726,0.3999,0.8451,0.8102
0.3999,0.4258,0.8102,0.7742
0.4258,0.4499,0.7742,0.7371
0.4499,0.4711,0.7371,0.6987
0.4711,0.4892,0.6987,0.6596
0.4892,0.5038,0.6596,0.6207
0.5038,0.5132,0.6207,0.5828
0.5132,0.5132,0.5828,0.5828
0.5132,0.516,0.5828,0.5616
0.516,0.516,0.5616,0.5616
0.516,0.5167,0.5616,0.5468
0.5167,0.5166,0.5468,0.536
0.5166,0.5157,0.536,0.5268
0.2218,0.2533,0.9115,0.8801
0.2533,0.2841,0.8801,0.8481
0.2841,0.3142,0.8481,0.8155
0.3142,0.3436,0.8155,0.7822
0.3436,0.3719,0.7822,0.7481
0.3719,0.3988,0.7481,0.7131
0.3988,0.4245,0.7131,0.677
0.4245,0.4487,0.677,0.6405
0.4487,0.4702,0.6405,0.6041
0.2519,0.2832,0.9292,0.8977
0.2832,0.3138,0.8977,0.8655
0.3138,0.3432,0.8655,0.8323
0.3432,0.3715,0.8323,0.7981
0.861,0.8195,0.4855,0.4977
0.8195,0.7778,0.4977,0.5065
0.7778,0.7362,0.5065,0.5125
0.7362,0.6953,0.5125,0.5154
0.6953,0.6565,0.5154,0.5161
0.6565,0.6211,0.5161,0.5154
0.4977,0.4923,0.3598,0.4004
0.4923,0.4891,0.4004,0.4371
0.4891,0.4891,0.4371,0.4371
0.4891,0.4885,0.4371,0.4534
0.4885,0.4888,0.4534,0.4657
0.8403,0.8065,0.7347,0.7084
0.8065,0.7736,0.7084,0.6816
0.7736,0.7417,0.6816,0.6552
0.7417,0.7102,0.6552,0.6291


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_deg_3_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0375,-0.1,-0.0604
-0.0375,-0.0256,-0.0604,-0.0216
-0.0256,-0.0256,-0.0216,-0.0216
-0.0256,-0.0216,-0.0216,0.0076
-0.0216,-0.0216,0.0076,0.0076
-0.0216,-0.0236,0.0076,0.0298
-0.0236,-0.0317,0.0298,0.0493
-0.0317,-0.0429,0.0493,0.0626
-0.0429,-0.058,0.0626,0.0728
-0.058,-0.0776,0.0728,0.0803
-0.008,0.0123,-0.1,-0.0612
0.0123,0.0305,-0.0612,-0.022
0.0305,0.0449,-0.022,0.0188
0.0449,0.0449,0.0188,0.0188
0.0449,0.0508,0.0188,0.0486
0.0508,0.0508,0.0486,0.0486
0.0508,0.0513,0.0486,0.0716
0.0513,0.0473,0.0716,0.0912
0.0473,0.0384,0.0912,0.1066
0.0384,0.0252,0.1066,0.1178
0.0252,0.0086,0.1178,0.1251
0.0086,-0.0122,0.1251,0.1296
-0.0122,-0.0388,0.1296,0.1312
-0.0388,-0.0727,0.1312,0.1298
0.0379,0.0611,-0.1,-0.0623
0.0611,0.0831,-0.0623,-0.0245
0.0831,0.1036,-0.0245,0.014
0.1036,0.1215,0.014,0.0526
0.1215,0.1358,0.0526,0.09
0.1358,0.1449,0.09,0.1265
0.1449,0.1449,0.1265,0.1265
0.1449,0.1456,0.1265,0.1481
0.1456,0.1456,0.1481,0.1481
0.1456,0.1408,0.1481,0.1644
0.1408,0.1311,0.1644,0.1768
0.1311,0.1185,0.1768,0.1849
0.1185,0.1018,0.1849,0.1903
0.1018,0.0799,0.1903,0.1928
0.0799,0.0518,0.1928,0.1921
0.0518,0.017,0.1921,0.1878
0.017,-0.026,0.1878,0.1796
-0.026,-0.0689,0.1796,0.1694
0.0839,0.109,-0.1,-0.0635
0.109,0.1337,-0.0635,-0.027
0.1337,0.158,-0.027,0.0098
0.158,0.1818,0.0098,0.0471
0.1818,0.2047,0.0471,0.0843
0.2047,0.2266,0.0843,0.1214
0.2266,0.2471,0.1214,0.1587
0.2471,0.2653,0.1587,0.1951
0.2653,0.2812,0.1951,0.2296
0.2812,0.2947,0.2296,0.2648
0.2947,0.2947,0.2648,0.2648
0.2947,0.2996,0.2648,0.2868
0.2996,0.2996,0.2868,0.2868
0.2996,0.298,0.2868,0.3042
0.298,0.298,0.3042,0.3042
0.298,0.292,0.3042,0.3143
0.292,0.2838,0.3143,0.32
0.2838,0.2719,0.32,0.3234
0.2719,0.2553,0.3234,0.3239
0.2553,0.2327,0.3239,0.321
0.2327,0.2022,0.321,0.314
0.2022,0.1622,0.314,0.3019
0.1622,0.1209,0.3019,0.2879
0.1209,0.0807,0.2879,0.2738
0.0807,0.0401,0.2738,0.2593
0.0401,-0.001,0.2593,0.2445
-0.001,-0.0423,0.2445,0.2296
-0.0423,-0.0837,0.2296,0.2146
0.1759,0.2037,-0.1,-0.0654
0.2037,0.2317,-0.0654,-0.031
0.2317,0.2597,-0.031,0.0034
0.2597,0.288,0.0034,0.0376
0.288,0.3166,0.0376,0.0716
0.3166,0.3454,0.0716,0.1053
0.3454,0.3746,0.1053,0.1387
0.3746,0.4043,0.1387,0.1717
0.4043,0.4346,0.1717,0.2041
0.4346,0.4655,0.2041,0.236
0.4655,0.4969,0.236,0.2675
0.4969,0.5288,0.2675,0.2984
0.5288,0.5613,0.2984,0.3286
0.5613,0.5613,0.3286,0.3286
0.5613,0.5814,0.3286,0.3469
0.5814,0.5814,0.3469,0.3469
0.5814,0.594,0.3469,0.3587
0.594,0.6036,0.3587,0.3683
0.6036,0.6094,0.3683,0.3747
0.6094,0.6132,0.3747,0.3797
0.6132,0.6153,0.3797,0.3836
0.6153,0.6159,0.3836,0.3869
0.6159,0.6152,0.3869,0.3897
0.6152,0.614,0.3897,0.3921
0.614,0.6125,0.3921,0.3942
0.6125,0.6109,0.3942,0.3962
0.6109,0.6092,0.3962,0.3982
0.6092,0.6074,0.3982,0.4001
0.6074,0.6057,0.4001,0.402
0.6057,0.604,0.402,0.4039
0.604,0.6022,0.4039,0.4057
0.6022,0.6005,0.4057,0.4076
0.6005,0.5987,0.4076,0.4095
0.5987,0.5969,0.4095,0.4114
0.5969,0.5952,0.4114,0.4133
0.5952,0.5934,0.4133,0.4151
0.5934,0.5917,0.4151,0.417
0.5917,0.5899,0.417,0.4189
0.5899,0.5881,0.4189,0.4208
0.5881,0.5863,0.4208,0.4227
0.5863,0.5845,0.4227,0.4246
0.5845,0.5827,0.4246,0.4265
0.5827,0.5809,0.4265,0.4285
0.5809,0.579,0.4285,0.4305
0.579,0.5771,0.4305,0.4325
0.5771,0.576,0.4325,0.4354
0.576,0.5756,0.4354,0.4391
0.5756,0.5756,0.4391,0.4391
0.5756,0.5749,0.4391,0.4424
0.5749,0.5744,0.4424,0.446
0.5744,0.5736,0.446,0.4497
0.5736,0.5727,0.4497,0.4531
0.5727,0.5717,0.4531,0.4565
0.5717,0.5707,0.4565,0.4604
0.5707,0.5698,0.4604,0.4649
0.5698,0.5687,0.4649,0.4696
0.5687,0.5665,0.4696,0.4737
0.5665,0.5626,0.4737,0.479
0.5626,0.5556,0.479,0.4839
0.5556,0.547,0.4839,0.4881
0.547,0.5373,0.4881,0.4919
0.5373,0.5268,0.4919,0.4956
0.5268,0.5159,0.4956,0.4994
0.5159,0.5048,0.4994,0.5034
0.5048,0.4935,0.5034,0.5076
0.4935,0.4824,0.5076,0.512
0.4824,0.4716,0.512,0.5168
0.4716,0.4614,0.5168,0.5219
0.2218,0.2506,-0.1,-0.0662
0.2506,0.2796,-0.0662,-0.0325
0.2796,0.3088,-0.0325,9e-4
0.3088,0.3383,9e-4,0.0342
0.2678,0.2974,-0.1,-0.0668
0.2974,0.3272,-0.0668,-0.0339
0.3272,0.3572,-0.0339,-0.0011
0.3572,0.3875,-0.0011,0.0314
0.3875,0.4181,0.0314,0.0636
0.4181,0.4491,0.0636,0.0954
0.4491,0.4804,0.0954,0.1269
0.4804,0.512,0.1269,0.1581
0.512,0.5441,0.1581,0.1889
0.5441,0.5766,0.1889,0.2192
0.5766,0.6092,0.2192,0.2493
0.6092,0.6416,0.2493,0.2792
0.6416,0.6416,0.2792,0.2792
0.6416,0.6586,0.2792,0.2953
0.6586,0.6586,0.2953,0.2953
0.6586,0.667,0.2953,0.3038
0.667,0.667,0.3038,0.3038
0.667,0.6728,0.3038,0.3103
0.6728,0.6759,0.3103,0.3148
0.6759,0.6775,0.3148,0.3183
0.6775,0.6776,0.3183,0.3212
0.6776,0.6765,0.3212,0.324
0.6765,0.6742,0.324,0.3273
0.6742,0.6718,0.3273,0.3303
0.6718,0.6694,0.3303,0.3332
0.6694,0.667,0.3332,0.3358
0.667,0.6647,0.3358,0.3384
0.6647,0.6625,0.3384,0.3409
0.6625,0.6602,0.3409,0.3433
0.3138,0.344,-0.1,-0.0674
0.344,0.3744,-0.0674,-0.035
0.3744,0.405,-0.035,-0.0028
0.405,0.436,-0.0028,0.0291
0.436,0.4672,0.0291,0.0607
0.4672,0.4988,0.0607,0.092
0.4988,0.5306,0.092,0.123
0.3598,0.3904,-0.1,-0.0678
0.3904,0.4214,-0.0678,-0.0359
0.4214,0.4525,-0.0359,-0.0043
0.4525,0.484,-0.0043,0.0271
0.484,0.5157,0.0271,0.0583
0.5157,0.5476,0.0583,0.0892
0.5476,0.5799,0.0892,0.1197
0.5799,0.6125,0.1197,0.1499
0.6125,0.6452,0.1499,0.18
0.6452,0.678,0.18,0.2099
0.678,0.678,0.2099,0.2099
0.678,0.6979,0.2099,0.2281
0.6979,0.6979,0.2281,0.2281
0.6979,0.7076,0.2281,0.2371
0.7076,0.7148,0.2371,0.2442
0.7148,0.7194,0.2442,0.249
0.7194,0.7225,0.249,0.2529
0.7225,0.7242,0.2529,0.256
0.7242,0.7247,0.256,0.2586
0.7247,0.7242,0.2586,0.2611
0.7242,0.7233,0.2611,0.2633
0.7233,0.7223,0.2633,0.2654
0.7223,0.7211,0.2654,0.2674
0.7211,0.7198,0.2674,0.2695
0.7198,0.7185,0.2695,0.2717
0.7185,0.7171,0.2717,0.2739
0.7171,0.7156,0.2739,0.2761
0.7156,0.714,0.2761,0.2785
0.714,0.7123,0.2785,0.2811
0.7123,0.7105,0.2811,0.2838
0.7105,0.7084,0.2838,0.2868
0.7084,0.7057,0.2868,0.2901
0.7057,0.7057,0.2901,0.2901
0.4057,0.4369,-0.1,-0.0683
0.4369,0.4682,-0.0683,-0.0368
0.4682,0.4998,-0.0368,-0.0055
0.4998,0.5316,-0.0055,0.0256
0.5316,0.5637,0.0256,0.0563
0.5637,0.596,0.0563,0.0868
0.596,0.6286,0.0868,0.117
0.6286,0.6613,0.117,0.1471
0.6613,0.6942,0.1471,0.1769
0.6942,0.6942,0.1769,0.1769
0.6942,0.71,0.1769,0.1912
0.71,0.71,0.1912,0.1912
0.4517,0.4832,-0.1,-0.0686
0.4832,0.5148,-0.0686,-0.0374
0.5148,0.5467,-0.0374,-0.0065
0.5467,0.5789,-0.0065,0.0242
0.5789,0.6112,0.0242,0.0547
0.6112,0.6438,0.0547,0.0849
0.4977,0.5294,-0.1,-0.0689
0.5294,0.5614,-0.0689,-0.038
0.5614,0.5936,-0.038,-0.0074
0.5936,0.626,-0.0074,0.0231
0.626,0.6585,0.0231,0.0533
0.6585,0.6912,0.0533,0.0834
0.6912,0.7226,0.0834,0.112
0.7226,0.7226,0.112,0.112
0.7226,0.7412,0.112,0.1292
0.7412,0.7412,0.1292,0.1292
0.7412,0.7548,0.1292,0.1419
0.7548,0.7648,0.1419,0.1517
0.7648,0.7711,0.1517,0.1584
0.7711,0.7752,0.1584,0.1632
0.7752,0.7776,0.1632,0.1668
0.7776,0.7787,0.1668,0.1698
0.7787,0.7789,0.1698,0.1721
0.7789,0.7786,0.1721,0.1739
0.7786,0.778,0.1739,0.1756
0.778,0.7773,0.1756,0.1772
0.7773,0.7765,0.1772,0.1787
0.7765,0.7757,0.1787,0.1801
0.7757,0.7748,0.1801,0.1816
0.7748,0.774,0.1816,0.183
0.774,0.7731,0.183,0.1845
0.7731,0.7722,0.1845,0.1859
0.7722,0.7714,0.1859,0.1874
0.7714,0.7705,0.1874,0.1888
0.7705,0.7696,0.1888,0.1903
0.7696,0.7687,0.1903,0.1917
0.7687,0.7678,0.1917,0.1932
0.7678,0.767,0.1932,0.1946
0.767,0.7661,0.1946,0.1961
0.7661,0.7652,0.1961,0.1976
0.7652,0.7643,0.1976,0.199
0.7643,0.7634,0.199,0.2005
0.7634,0.7625,0.2005,0.2019
0.7625,0.7616,0.2019,0.2034
0.7616,0.7607,0.2034,0.2049
0.7607,0.7598,0.2049,0.2064
0.7598,0.7589,0.2064,0.2078
0.7589,0.758,0.2078,0.2093
0.758,0.757,0.2093,0.2108
0.757,0.7561,0.2108,0.2123
0.7561,0.7552,0.2123,0.2138
0.7552,0.7543,0.2138,0.2153
0.7543,0.7533,0.2153,0.2168
0.7533,0.7524,0.2168,0.2183
0.7524,0.7514,0.2183,0.2199
0.5437,0.5757,-0.1,-0.0692
0.5757,0.6079,-0.0692,-0.0385
0.6079,0.6402,-0.0385,-0.0081
0.6402,0.6728,-0.0081,0.0222
0.6728,0.7055,0.0222,0.0522
0.7055,0.7369,0.0522,0.081
0.7369,0.7369,0.081,0.081
0.7369,0.758,0.081,0.1005
0.758,0.758,0.1005,0.1005
0.6356,0.668,-0.1,-0.0695
0.668,0.7005,-0.0695,-0.0393
0.7005,0.7332,-0.0393,-0.0091
0.7332,0.7658,-0.0091,0.021
0.7658,0.7966,0.021,0.0497
0.7966,0.7966,0.0497,0.0497
0.7966,0.8113,0.0497,0.0638
0.8113,0.8113,0.0638,0.0638
0.8113,0.8222,0.0638,0.0747
0.8222,0.8296,0.0747,0.0827
0.8296,0.8336,0.0827,0.0878
0.8336,0.8354,0.0878,0.0911
0.8354,0.8361,0.0911,0.0936
0.8361,0.8359,0.0936,0.0961
0.8359,0.8351,0.0961,0.0985
0.8351,0.8343,0.0985,0.1009
0.8343,0.8333,0.1009,0.1033
0.8333,0.8322,0.1033,0.1055
0.8322,0.8309,0.1055,0.1075
0.8309,0.8295,0.1075,0.1095
0.8295,0.8281,0.1095,0.1113
0.8281,0.8268,0.1113,0.1132
0.8268,0.8254,0.1132,0.115
0.8254,0.824,0.115,0.1168
0.824,0.8227,0.1168,0.1185
0.8227,0.8213,0.1185,0.1202
0.8213,0.82,0.1202,0.122
0.82,0.8187,0.122,0.1236
0.8187,0.8174,0.1236,0.1253
0.8174,0.8161,0.1253,0.127
0.8161,0.8148,0.127,0.1286
0.8148,0.8135,0.1286,0.1302
0.8135,0.8123,0.1302,0.1318
0.8123,0.811,0.1318,0.1334
0.811,0.8098,0.1334,0.135
0.8098,0.8086,0.135,0.1365
0.8086,0.8073,0.1365,0.1381
0.8073,0.8061,0.1381,0.1396
0.8061,0.8049,0.1396,0.1411
0.8049,0.8037,0.1411,0.1426
0.8037,0.8026,0.1426,0.1441
0.8026,0.8014,0.1441,0.1455
0.8014,0.8002,0.1455,0.147
0.8002,0.799,0.147,0.1484
0.799,0.7979,0.1484,0.1499
0.7979,0.7968,0.1499,0.1513
0.7276,0.7601,-0.1,-0.0697
0.7601,0.7927,-0.0697,-0.0395
0.7927,0.8251,-0.0395,-0.0091
0.8251,0.8251,-0.0091,-0.0091
0.8251,0.838,-0.0091,0.0031
0.838,0.838,0.0031,0.0031
0.838,0.8469,0.0031,0.0118
0.8469,0.8531,0.0118,0.0182
0.8531,0.8575,0.0182,0.0232
0.8575,0.8606,0.0232,0.0272
0.8606,0.8623,0.0272,0.0304
0.8623,0.8629,0.0304,0.0332
0.8629,0.8628,0.0332,0.0356
0.8628,0.8623,0.0356,0.0377
0.8623,0.8617,0.0377,0.0397
0.8617,0.861,0.0397,0.0416
0.861,0.8602,0.0416,0.0435
0.8602,0.8594,0.0435,0.0453
0.8594,0.8586,0.0453,0.0472
0.8586,0.8578,0.0472,0.0491
0.8578,0.857,0.0491,0.051
0.857,0.8561,0.051,0.0529
0.8561,0.8553,0.0529,0.0548
0.8553,0.8545,0.0548,0.0567
0.8545,0.8536,0.0567,0.0586
0.8536,0.8528,0.0586,0.0606
0.8528,0.8519,0.0606,0.0625
0.8519,0.851,0.0625,0.0645
0.851,0.8502,0.0645,0.0664
0.8502,0.8493,0.0664,0.0684
0.8493,0.8484,0.0684,0.0704
0.8484,0.8475,0.0704,0.0724
0.8475,0.8466,0.0724,0.0744
0.8466,0.8457,0.0744,0.0765
0.8457,0.8448,0.0765,0.0785
0.8448,0.8439,0.0785,0.0806
0.8439,0.8429,0.0806,0.0827
0.8195,0.8492,-0.1,-0.0721
0.8492,0.8492,-0.0721,-0.0721
0.8492,0.8627,-0.0721,-0.059
0.8627,0.8733,-0.059,-0.0485
0.8733,0.8805,-0.0485,-0.0407
0.8805,0.8856,-0.0407,-0.0347
0.8856,0.889,-0.0347,-0.0298
0.889,0.891,-0.0298,-0.0258
0.891,0.8917,-0.0258,-0.0227
0.8917,0.8917,-0.0227,-0.0201
0.8917,0.8913,-0.0201,-0.018
0.8913,0.8906,-0.018,-0.016
0.8906,0.8899,-0.016,-0.0142
0.8899,0.8891,-0.0142,-0.0124
0.8655,0.8655,-0.1,-0.1
0.8655,0.8788,-0.1,-0.087
0.8788,0.8892,-0.087,-0.0763
0.8892,0.8962,-0.0763,-0.0686
0.8962,0.9009,-0.0686,-0.0626
0.9009,0.904,-0.0626,-0.0577
0.904,0.9056,-0.0577,-0.0537
0.9056,0.9061,-0.0537,-0.0505
0.9061,0.9059,-0.0505,-0.0479
0.9059,0.9054,-0.0479,-0.0457
0.9054,0.9046,-0.0457,-0.0436
0.9046,0.9038,-0.0436,-0.0416
0.9038,0.903,-0.0416,-0.0397
0.903,0.9021,-0.0397,-0.0378
0.9021,0.9012,-0.0378,-0.036
0.9012,0.9002,-0.036,-0.0341
0.9002,0.8993,-0.0341,-0.0323
0.9115,0.9115,-0.1,-0.1
0.9115,0.9115,-0.1,-0.1
0.9115,0.9167,-0.1,-0.0932
0.9167,0.9195,-0.0932,-0.0884
0.9195,0.9209,-0.0884,-0.0843
0.9209,0.9212,-0.0843,-0.0808
0.9212,0.9208,-0.0808,-0.0779
1.0895,1.055,0.0044,-0.0236
1.055,1.0205,-0.0236,-0.0516
1.0205,0.9857,-0.0516,-0.0793
0.9857,0.9713,-0.0793,-0.0903
0.9713,0.9575,-0.0903,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0668,0.9575,0.987
-0.0668,-0.0333,0.987,1.0162
-0.0333,4e-4,1.0162,1.0452
4e-4,0.0342,1.0452,1.074
-0.1,-0.0673,0.9115,0.9415
-0.0673,-0.0341,0.9415,0.971
-0.0341,-5e-4,0.971,1.0002
-5e-4,0.0332,1.0002,1.0291
0.0332,0.067,1.0291,1.058
0.067,0.1009,1.058,1.0868
-0.1,-0.0683,0.8655,0.8965
-0.0683,-0.0356,0.8965,0.9265
-0.0356,-0.0023,0.9265,0.956
-0.0023,0.0313,0.956,0.9851
0.0313,0.0651,0.9851,1.014
0.2936,0.2919,0.6481,0.6494
0.2919,0.2901,0.6494,0.6507
0.2901,0.2883,0.6507,0.652
0.2883,0.2864,0.652,0.6533
0.2864,0.2845,0.6533,0.6547
0.2845,0.2824,0.6547,0.6562
0.2824,0.2803,0.6562,0.6576
0.2803,0.2782,0.6576,0.6591
0.2782,0.2759,0.6591,0.6607
0.2759,0.2736,0.6607,0.6623
0.2736,0.2711,0.6623,0.6639
0.2711,0.2686,0.6639,0.6656
0.2686,0.266,0.6656,0.6673
0.266,0.2632,0.6673,0.6691
0.2632,0.2604,0.6691,0.6709
0.2604,0.2574,0.6709,0.6728
0.2574,0.2543,0.6728,0.6747
0.2543,0.251,0.6747,0.6767
0.251,0.2475,0.6767,0.6788
0.2475,0.2438,0.6788,0.681
0.2438,0.2399,0.681,0.6833
0.2399,0.2357,0.6833,0.6856
0.2357,0.2312,0.6856,0.6881
0.2312,0.2263,0.6881,0.6907
0.2263,0.2208,0.6907,0.6935
0.2208,0.2146,0.6935,0.6964
0.2146,0.2075,0.6964,0.6994
0.2075,0.1987,0.6994,0.702
0.1987,0.1896,0.702,0.7044
0.1896,0.1804,0.7044,0.7068
0.1804,0.1711,0.7068,0.7092
0.1711,0.1619,0.7092,0.7115
0.1619,0.153,0.7115,0.7137
0.153,0.1443,0.7137,0.7158
0.1443,0.1359,0.7158,0.7178
0.1359,0.1275,0.7178,0.7197
0.1275,0.1191,0.7197,0.7215
0.1191,0.1108,0.7215,0.7233
0.1108,0.1024,0.7233,0.7251
0.1024,0.0941,0.7251,0.7268
0.0941,0.0856,0.7268,0.7284
0.0856,0.0771,0.7284,0.73
0.0771,0.0684,0.73,0.7316
0.0684,0.0596,0.7316,0.7331
0.0596,0.0506,0.7331,0.7344
0.0506,0.0412,0.7344,0.7355
0.0412,0.0313,0.7355,0.7364
0.0313,0.0208,0.7364,0.7371
0.0208,0.0098,0.7371,0.7379
0.0098,-0.0016,0.7379,0.7387
-0.0016,-0.0135,0.7387,0.7396
-0.0135,-0.0256,0.7396,0.7406
-0.0256,-0.038,0.7406,0.7419
-0.038,-0.0504,0.7419,0.7435
-0.0504,-0.0626,0.7435,0.7456
-0.0626,-0.0742,0.7456,0.7485
-0.0742,-0.0847,0.7485,0.7525
-0.0847,-0.0933,0.7525,0.758
-0.0933,-0.0982,0.758,0.7646
-0.0982,-0.1,0.7646,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.0962,0.7736,0.7887
-0.0962,-0.0962,0.7887,0.7887
-0.0962,-0.0878,0.7887,0.8035
-0.0878,-0.0736,0.8035,0.8224
-0.0736,-0.0556,0.8224,0.8425
-0.0556,-0.0309,0.8425,0.8672
-0.0309,0.0016,0.8672,0.8974
0.0016,0.0348,0.8974,0.9269
0.0348,0.0684,0.9269,0.9559
0.1071,0.0936,0.7046,0.6982
0.0936,0.0936,0.6982,0.6982
0.0936,0.0543,0.6982,0.6775
0.0543,0.0156,0.6775,0.6558
0.0156,-0.023,0.6558,0.6338
-0.023,-0.0615,0.6338,0.6118
-0.0615,-0.1,0.6118,0.5897
0.1274,0.0896,0.6368,0.6134
0.0896,0.052,0.6134,0.5899
0.052,0.0143,0.5899,0.5663
0.0143,-0.0235,0.5663,0.543
-0.0235,-0.0617,0.543,0.5202
-0.0617,-0.1,0.5202,0.4977
0.2322,0.2172,0.6565,0.6481
0.2172,0.199,0.6481,0.637
0.199,0.199,0.637,0.637
0.199,0.1646,0.637,0.6151
0.1646,0.1273,0.6151,0.591
0.1273,0.09,0.591,0.5669
0.09,0.0525,0.5669,0.543
0.0525,0.0147,0.543,0.5196
0.0147,-0.0233,0.5196,0.4967
-0.0233,-0.0616,0.4967,0.4741
-0.0616,-0.1,0.4741,0.4517
0.202,0.1658,0.5915,0.5673
0.1658,0.1286,0.5673,0.5429
0.1286,0.0911,0.5429,0.5191
0.0911,0.0533,0.5191,0.4957
0.0533,0.0153,0.4957,0.4727
0.0153,-0.023,0.4727,0.4501
-0.023,-0.0614,0.4501,0.4277
-0.0614,-0.1,0.4277,0.4057
0.4287,0.4287,0.5719,0.5719
0.4287,0.4285,0.5719,0.5718
0.4285,0.4285,0.5718,0.5717
0.4285,0.4285,0.5717,0.5718
0.4285,0.4286,0.5718,0.5719
0.4286,0.4287,0.5719,0.572
0.4287,0.4286,0.572,0.5719
0.4286,0.4284,0.5719,0.5718
0.4284,0.4284,0.5718,0.5718
0.4284,0.4284,0.5718,0.5719
0.4284,0.4285,0.5719,0.572
0.4285,0.4286,0.572,0.572
0.4286,0.4285,0.572,0.572
0.4285,0.4283,0.572,0.5719
0.4283,0.4282,0.5719,0.5719
0.4282,0.4282,0.5719,0.572
0.4282,0.4283,0.572,0.5721
0.4283,0.4283,0.5721,0.5722
0.4283,0.4282,0.5722,0.5722
0.4282,0.428,0.5722,0.5721
0.428,0.4278,0.5721,0.5721
0.4278,0.4278,0.5721,0.5723
0.4278,0.4279,0.5723,0.5724
0.4279,0.4278,0.5724,0.5725
0.4278,0.4276,0.5725,0.5726
0.4276,0.4274,0.5726,0.5725
0.4274,0.4272,0.5725,0.5726
0.4272,0.4271,0.5726,0.5728
0.4271,0.427,0.5728,0.573
0.427,0.4268,0.573,0.5732
0.4268,0.4265,0.5732,0.5733
0.4265,0.4262,0.5733,0.5734
0.4262,0.4262,0.5734,0.5734
0.4262,0.4262,0.5734,0.5739
0.4262,0.4259,0.5739,0.5741
0.4259,0.4253,0.5741,0.5741
0.4253,0.4246,0.5741,0.5741
0.4246,0.4246,0.5741,0.5741
0.4246,0.4248,0.5741,0.5754
0.4248,0.4244,0.5754,0.5762
0.4244,0.4236,0.5762,0.577
0.4236,0.4226,0.577,0.5777
0.4226,0.4216,0.5777,0.5784
0.4216,0.4205,0.5784,0.5792
0.4205,0.4193,0.5792,0.5801
0.4193,0.418,0.5801,0.5809
0.418,0.4167,0.5809,0.5818
0.4167,0.4153,0.5818,0.5828
0.4153,0.4138,0.5828,0.5837
0.4138,0.4123,0.5837,0.5847
0.4123,0.4108,0.5847,0.5857
0.4108,0.4092,0.5857,0.5867
0.4092,0.4076,0.5867,0.5878
0.4076,0.406,0.5878,0.5888
0.406,0.4043,0.5888,0.5899
0.4043,0.4026,0.5899,0.591
0.4026,0.4008,0.591,0.592
0.4008,0.3991,0.592,0.5931
0.3991,0.3973,0.5931,0.5942
0.3973,0.3954,0.5942,0.5952
0.3954,0.3936,0.5952,0.5963
0.3936,0.3916,0.5963,0.5973
0.3916,0.3895,0.5973,0.5982
0.3895,0.3871,0.5982,0.5988
0.3871,0.3841,0.5988,0.5991
0.3841,0.3805,0.5991,0.5984
0.3805,0.376,0.5984,0.5967
0.376,0.3703,0.5967,0.5936
0.3703,0.3629,0.5936,0.589
0.3629,0.353,0.589,0.5824
0.353,0.3401,0.5824,0.5733
0.3401,0.3401,0.5733,0.5733
0.3401,0.3214,0.5733,0.5599
0.3214,0.3214,0.5599,0.5599
0.3214,0.2849,0.5599,0.5348
0.2849,0.2477,0.5348,0.5106
0.2477,0.2101,0.5106,0.487
0.2101,0.1722,0.487,0.4638
0.1722,0.1341,0.4638,0.4409
0.1341,0.0958,0.4409,0.4184
0.0958,0.0571,0.4184,0.3966
0.0571,0.0182,0.3966,0.3753
0.0182,-0.021,0.3753,0.3544
-0.021,-0.0604,0.3544,0.334
-0.0604,-0.1,0.334,0.3138
-0.0459,-0.0519,0.7517,0.7574
-0.0519,-0.0546,0.7574,0.7643
-0.0546,-0.054,0.7643,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.0487,0.7736,0.7865
0.3547,0.372,0.2925,0.3252
0.372,0.3865,0.3252,0.3526
0.3865,0.3993,0.3526,0.3766
0.3993,0.411,0.3766,0.3988
0.411,0.4182,0.3988,0.4135
0.4182,0.4238,0.4135,0.4287
0.4238,0.4238,0.4287,0.4287
0.4238,0.4269,0.4287,0.4491
0.4269,0.428,0.4491,0.4672
0.428,0.4286,0.4672,0.4793
0.4286,0.4285,0.4793,0.4875
0.4285,0.4275,0.4875,0.493
0.4275,0.425,0.493,0.4969
0.425,0.4199,0.4969,0.4977
0.4199,0.4199,0.4977,0.4977
0.4199,0.4112,0.4977,0.4956
0.4112,0.4112,0.4956,0.4956
0.4112,0.3974,0.4956,0.4898
0.3974,0.3974,0.4898,0.4898
0.3974,0.3735,0.4898,0.478
0.3735,0.3735,0.478,0.478
0.3735,0.3391,0.478,0.4597
0.3391,0.3016,0.4597,0.4393
0.3016,0.2632,0.4393,0.4187
0.2632,0.2251,0.4187,0.3993
0.2251,0.1864,0.3993,0.3802
0.1864,0.1469,0.3802,0.3612
0.1469,0.1069,0.3612,0.3423
0.1069,0.0668,0.3423,0.3233
0.0668,0.0267,0.3233,0.3044
0.0267,-0.0136,0.3044,0.2858
-0.0136,-0.054,0.2858,0.2678
-0.054,-0.0946,0.2678,0.2502
1.0942,1.0596,0.1022,0.0743
1.0596,1.025,0.0743,0.0463
1.025,0.9905,0.0463,0.0184
0.9905,0.9575,0.0184,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9436,-0.008,-0.0188
1.0724,1.038,0.048,0.0199
1.038,1.0034,0.0199,-0.008
1.0034,0.9687,-0.008,-0.0357
0.9687,0.9687,-0.0357,-0.0357
0.9687,0.9552,-0.0357,-0.0461
0.9552,0.9441,-0.0461,-0.0542
0.9441,0.9363,-0.0542,-0.0594
-0.0218,-0.008,0.8037,0.8195
-0.008,-0.008,0.8195,0.8195
-0.008,0.0212,0.8195,0.8489
0.0212,0.0523,0.8489,0.8774
0.0523,0.0856,0.8774,0.9068
0.0856,0.1193,0.9068,0.9358
0.1193,0.1531,0.9358,0.9646
0.1531,0.1869,0.9646,0.9935
0.1869,0.2206,0.9935,1.0224
0.2206,0.2542,1.0224,1.0515
0.2542,0.2877,1.0515,1.0808
-0.0073,-0.0108,0.7508,0.7567
-0.0108,-0.0111,0.7567,0.764
-0.0111,-0.008,0.764,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,0,0.7736,0.787
0.0839,0.0839,0.0379,0.0379
0.0839,0.0926,0.0379,0.0693
0.0926,0.0963,0.0693,0.0975
0.0963,0.0936,0.0975,0.1206
0.0936,0.0848,0.1206,0.137
0.0848,0.0717,0.137,0.1475
0.2218,0.2477,0.0379,0.0736
0.2477,0.2736,0.0736,0.1091
0.2736,0.2999,0.1091,0.1445
0.2999,0.3265,0.1445,0.18
0.3265,0.3531,0.18,0.2149
0.3531,0.3799,0.2149,0.249
0.3799,0.4075,0.249,0.2826
0.4075,0.4365,0.2826,0.3156
0.4365,0.4668,0.3156,0.348
0.4668,0.4975,0.348,0.38
0.4975,0.5286,0.38,0.4114
0.5286,0.5286,0.4114,0.4114
1.0918,1.057,0.1818,0.1542
1.057,1.0223,0.1542,0.1264
1.0223,0.9876,0.1264,0.0986
0.9876,0.9564,0.0986,0.0735
0.9564,0.9321,0.0735,0.0541
0.9321,0.9115,0.0541,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9002,0.0379,0.0294
0.9002,0.8915,0.0294,0.0233
1.0954,1.0603,0.2678,0.2406
1.0603,1.0253,0.2406,0.2132
1.0253,0.9904,0.2132,0.1857
0.9904,0.9557,0.1857,0.158
0.9557,0.922,0.158,0.1311
0.922,0.922,0.1311,0.1311
0.922,0.8965,0.1311,0.111
0.8965,0.8965,0.111,0.111
1.0954,1.0599,0.3598,0.3331
1.0599,1.0245,0.3331,0.3062
1.0245,0.9893,0.3062,0.2791
0.9893,0.9541,0.2791,0.2518
0.9541,0.9191,0.2518,0.2245
0.9191,0.8842,0.2245,0.197
0.8842,0.8492,0.197,0.1696
0.8492,0.8492,0.1696,0.1696
0.8492,0.8361,0.1696,0.1595
0.8361,0.8361,0.1595,0.1595
1.0954,1.0594,0.4517,0.4257
1.0594,1.0235,0.4257,0.3994
1.0235,0.9878,0.3994,0.373
0.9878,0.9522,0.373,0.3464
0.9522,0.9168,0.3464,0.3196
0.9168,0.8815,0.3196,0.2925
0.8815,0.8464,0.2925,0.2653
0.8464,0.8139,0.2653,0.2404
0.8139,0.8139,0.2404,0.2404
0.8139,0.799,0.2404,0.2291
1.0954,1.0588,0.5437,0.5185
1.0588,1.0223,0.5185,0.4931
1.0223,0.986,0.4931,0.4675
0.986,0.9498,0.4675,0.4417
0.9498,0.9139,0.4417,0.4156
0.9139,0.878,0.4156,0.3893
0.878,0.8424,0.3893,0.3628
0.8424,0.8069,0.3628,0.3361
0.8069,0.7715,0.3361,0.3094
0.7715,0.7715,0.3094,0.3094
0.7715,0.7525,0.3094,0.2951
0.7525,0.7525,0.2951,0.2951
1.0954,1.0581,0.6356,0.6115
1.0581,1.0209,0.6115,0.5871
1.0209,0.9839,0.5871,0.5626
0.9839,0.947,0.5626,0.5378
0.947,0.9103,0.5378,0.5128
0.9103,0.8737,0.5128,0.4876
0.8737,0.8373,0.4876,0.4621
0.8373,0.8011,0.4621,0.4363
0.8011,0.7651,0.4363,0.4102
0.7651,0.7293,0.4102,0.3842
1.0954,1.0573,0.7276,0.7047
1.0573,1.0193,0.7047,0.6816
1.0193,0.9814,0.6816,0.6585
0.9814,0.9435,0.6585,0.6353
0.9435,0.9058,0.6353,0.6118
0.9058,0.8682,0.6118,0.5882
0.8682,0.8308,0.5882,0.5642
0.8308,0.7935,0.5642,0.54
0.7935,0.7564,0.54,0.5156
0.7564,0.7195,0.5156,0.4909
0.7195,0.683,0.4909,0.4662
0.683,0.6484,0.4662,0.4422
0.6484,0.6484,0.4422,0.4422
0.6484,0.6318,0.4422,0.4305
0.6318,0.6318,0.4305,0.4305
1.0954,1.0569,0.7736,0.7515
1.0569,1.0184,0.7515,0.7293
1.0184,0.9799,0.7293,0.707
0.9799,0.9416,0.707,0.6846
0.9416,0.9032,0.6846,0.6622
0.9032,0.865,0.6622,0.6396
0.865,0.8268,0.6396,0.617
0.8268,0.7887,0.617,0.5942
0.7887,0.7509,0.5942,0.5709
0.7509,0.7133,0.5709,0.5473
0.7133,0.6758,0.5473,0.5238
0.6758,0.6394,0.5238,0.5008
0.6394,0.6064,0.5008,0.4801
0.6064,0.6064,0.4801,0.4801
1.0954,1.0559,0.8655,0.8452
1.0559,1.0164,0.8452,0.825
1.0164,0.9767,0.825,0.805
0.9767,0.9369,0.805,0.7853
0.9369,0.8971,0.7853,0.7658
0.8971,0.8572,0.7658,0.7466
0.8572,0.8171,0.7466,0.728
0.8171,0.7771,0.728,0.7097
0.7771,0.7367,0.7097,0.6919
0.7367,0.6959,0.6919,0.6759
0.6959,0.6959,0.6759,0.6759
0.6959,0.6642,0.6759,0.6655
0.6642,0.6368,0.6655,0.6583
0.6368,0.6155,0.6583,0.6555
0.6155,0.6009,0.6555,0.6571
0.6009,0.592,0.6571,0.6626
0.592,0.5871,0.6626,0.6713
0.5871,0.585,0.6713,0.6832
0.585,0.5853,0.6832,0.6993
0.5853,0.5896,0.6993,0.7211
0.5896,0.5963,0.7211,0.7422
0.5963,0.6065,0.7422,0.7705
0.6065,0.6179,0.7705,0.8008
0.6179,0.6304,0.8008,0.8343
0.6304,0.6447,0.8343,0.8704
0.6447,0.6604,0.8704,0.9076
0.6604,0.6769,0.9076,0.9463
0.6769,0.6939,0.9463,0.9864
0.6939,0.7106,0.9864,1.0261
0.7106,0.7262,1.0261,1.0648
1.0954,1.0554,0.9115,0.8924
1.0554,1.0152,0.8924,0.8735
1.0152,0.9749,0.8735,0.855
0.9749,0.9343,0.855,0.837
0.9343,0.8936,0.837,0.8195
0.8936,0.8525,0.8195,0.8029
0.8525,0.8114,0.8029,0.7881
0.8114,0.7709,0.7881,0.7757
0.7709,0.7318,0.7757,0.7673
0.7318,0.7318,0.7673,0.7673
0.7318,0.708,0.7673,0.7664
0.708,0.708,0.7664,0.7664
0.708,0.6909,0.7664,0.77
0.6909,0.6778,0.77,0.7774
0.6778,0.6691,0.7774,0.7874
0.6691,0.6633,0.7874,0.8012
0.6633,0.6607,0.8012,0.8193
0.6607,0.6617,0.8193,0.8423
0.6617,0.6666,0.8423,0.8689
1.0954,1.0548,0.9575,0.9395
1.0548,1.014,0.9395,0.9222
1.014,0.9729,0.9222,0.9056
0.9729,0.9315,0.9056,0.8901
0.9315,0.89,0.8901,0.8758
0.89,0.8481,0.8758,0.8638
0.8481,0.8067,0.8638,0.8556
0.8067,0.8067,0.8556,0.8556
0.8067,0.7749,0.8556,0.8532
0.7749,0.7749,0.8532,0.8532
0.7749,0.7524,0.8532,0.8555
0.7524,0.7524,0.8555,0.8555
0.7524,0.7365,0.8555,0.8617
0.7365,0.7245,0.8617,0.8727
0.7245,0.7178,0.8727,0.8863
0.7178,0.7146,0.8863,0.9029
0.7146,0.7141,0.9029,0.9239
0.7141,0.7166,0.9239,0.9513
1.0954,1.0542,1.0034,0.987
1.0542,1.0128,0.987,0.9713
1.0128,0.9708,0.9713,0.9569
0.9708,0.9285,0.9569,0.9444
0.9285,0.8862,0.9444,0.9344
0.8862,0.8436,0.9344,0.9295
0.8436,0.8436,0.9295,0.9295
0.8436,0.8176,0.9295,0.9311
0.8176,0.795,0.9311,0.9374
0.795,0.7795,0.9374,0.9466
0.7795,0.768,0.9466,0.9592
0.768,0.7601,0.9592,0.9752
0.7601,0.756,0.9752,0.9943
0.756,0.7552,0.9943,1.0173
0.7552,0.7576,1.0173,1.0469
0.7576,0.7635,1.0469,1.0841
1.0954,1.0536,1.0494,1.0348
1.0536,1.0116,1.0348,1.0214
1.0116,0.9689,1.0214,1.0101
0.9689,0.9264,1.0101,1.0021
0.9264,0.885,1.0021,0.9988
0.885,0.885,0.9988,0.9988
0.885,0.858,0.9988,1.0012
0.858,0.858,1.0012,1.0012
0.858,0.8377,1.0012,1.008
0.8377,0.821,1.008,1.0197
0.821,0.81,1.0197,1.0335
0.81,0.8021,1.0335,1.0505
0.8021,0.797,1.0505,1.0719
1.0954,1.053,1.0954,1.0826
1.053,1.0103,1.0826,1.0718
1.0103,0.9669,1.0718,1.0644
0.9669,0.9247,1.0644,1.0623
0.9247,0.9247,1.0623,1.0623
0.9247,0.8956,1.0623,1.0654
0.8956,0.8956,1.0654,1.0654
0.8956,0.8734,1.0654,1.0726
0.8734,0.8541,1.0726,1.0858
0.2908,0.2954,0.6661,0.6711
0.2954,0.303,0.6711,0.6782
0.303,0.3149,0.6782,0.6889
0.3149,0.3288,0.6889,0.7011
0.3288,0.3288,0.7011,0.7011
0.3288,0.3622,0.7011,0.7304
0.3622,0.3953,0.7304,0.7601
0.3953,0.428,0.7601,0.7902
0.428,0.4601,0.7902,0.8208
0.4601,0.4913,0.8208,0.8523
0.4913,0.5217,0.8523,0.8847
0.5217,0.5512,0.8847,0.9178
0.5512,0.5798,0.9178,0.9517
0.5798,0.607,0.9517,0.9864
0.607,0.6329,0.9864,1.0219
0.6329,0.6578,1.0219,1.0582
0.6578,0.6816,1.0582,1.0954
0.1989,0.2066,0.7183,0.7273
0.2066,0.2066,0.7273,0.7273
0.2066,0.2193,0.7273,0.7399
0.2193,0.2193,0.7399,0.7399
0.2193,0.2404,0.7399,0.7592
0.2404,0.2404,0.7592,0.7592
0.2404,0.2717,0.7592,0.7866
0.2717,0.3051,0.7866,0.8153
0.3051,0.3386,0.8153,0.8444
0.3386,0.3718,0.8444,0.874
0.3718,0.4046,0.874,0.904
0.4046,0.437,0.904,0.9344
0.437,0.4689,0.9344,0.9653
0.4689,0.5001,0.9653,0.9969
0.5001,0.5306,0.9969,1.0291
0.5306,0.5605,1.0291,1.0619
0.5605,0.5897,1.0619,1.0954
0.2526,0.2862,0.8219,0.8507
0.2862,0.3198,0.8507,0.8798
0.3198,0.353,0.8798,0.9093
0.353,0.386,0.9093,0.9391
0.386,0.4185,0.9391,0.9693
0.4185,0.4507,0.9693,1
0.4507,0.4823,1,1.0312
0.4823,0.5133,1.0312,1.063
0.5133,0.5437,1.063,1.0954
0.303,0.3364,0.9134,0.9427
0.3364,0.3694,0.9427,0.9724
0.3694,0.4021,0.9724,1.0025
0.4021,0.4345,1.0025,1.033
0.4345,0.4664,1.033,1.0639
0.4664,0.4977,1.0639,1.0954
0.0399,0.0414,0.7525,0.7595
0.0414,0.0458,0.7595,0.7681
0.0458,0.0535,0.7681,0.7788
0.0535,0.0658,0.7788,0.7928
0.0658,0.0823,0.7928,0.8095
0.0823,0.0823,0.8095,0.8095
0.0823,0.1057,0.8095,0.8313
0.1057,0.1057,0.8313,0.8313
0.1057,0.1388,0.8313,0.8606
0.1388,0.1725,0.8606,0.8896
0.1725,0.2063,0.8896,0.9185
0.2063,0.24,0.9185,0.9474
0.24,0.2736,0.9474,0.9765
0.2736,0.3071,0.9765,1.0058
0.3071,0.3403,1.0058,1.0353
0.3403,0.3732,1.0353,1.0652
0.3732,0.4057,1.0652,1.0954
0.0221,0.0379,0.8029,0.8195
0.0379,0.0379,0.8195,0.8195
0.0379,0.0684,0.8195,0.8484
0.0684,0.1015,0.8484,0.878
0.1015,0.1351,0.878,0.9071
0.1682,0.1831,0.09,0.1241
0.1831,0.1919,0.1241,0.1504
0.1919,0.1963,0.1504,0.1736
0.1963,0.1963,0.1736,0.194
0.1963,0.1923,0.194,0.21
0.1923,0.184,0.21,0.2222
0.184,0.1692,0.2222,0.2317
0.1692,0.1499,0.2317,0.2363
0.1499,0.1499,0.2363,0.2363
0.1499,0.1159,0.2363,0.2361
0.1159,0.0783,0.2361,0.2307
0.0783,0.0379,0.2307,0.2218
0.5006,0.531,0.9505,0.9828
0.531,0.5608,0.9828,1.0158
0.5608,0.5897,1.0158,1.0494
0.5897,0.6174,1.0494,1.0839
0.4057,0.4363,0.1299,0.1621
0.4363,0.4674,0.1621,0.1939
0.4674,0.4988,0.1939,0.2253
0.4988,0.5307,0.2253,0.2562
0.5307,0.5633,0.2562,0.2864
0.5633,0.5949,0.2864,0.3153
0.5949,0.5949,0.3153,0.3153
0.5949,0.6097,0.3153,0.3292
0.6097,0.6097,0.3292,0.3292
0.118,0.1299,0.761,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1509,0.7736,0.7935
0.1509,0.1758,0.7935,0.8156
0.1758,0.2089,0.8156,0.8442
0.2089,0.2427,0.8442,0.8732
0.2427,0.2763,0.8732,0.9022
0.2218,0.2218,0.1759,0.1759
0.2218,0.2276,0.1759,0.2005
0.2276,0.2293,0.2005,0.2212
0.2293,0.2263,0.2212,0.2383
0.2263,0.2185,0.2383,0.2504
0.2185,0.2064,0.2504,0.2579
0.2064,0.1903,0.2579,0.2619
0.1903,0.1695,0.2619,0.2627
0.3598,0.3882,0.1759,0.2096
0.3882,0.4175,0.2096,0.2425
0.4175,0.4477,0.2425,0.2749
0.4477,0.4785,0.2749,0.3069
0.5897,0.6223,0.1759,0.206
0.6223,0.6549,0.206,0.2359
0.6549,0.6869,0.2359,0.2658
0.6869,0.6869,0.2658,0.2658
0.6869,0.6955,0.2658,0.2741
0.6955,0.6955,0.2741,0.2741
0.6955,0.7016,0.2741,0.2804
0.7016,0.7016,0.2804,0.2804
0.7016,0.7045,0.2804,0.284
0.9463,0.9115,0.2035,0.1759
0.9115,0.8782,0.1759,0.1495
0.8782,0.8782,0.1495,0.1495
0.8782,0.8611,0.1495,0.1363
0.8611,0.8611,0.1363,0.1363
0.8611,0.8488,0.1363,0.1271
0.2876,0.2876,0.7139,0.7139
0.2876,0.3199,0.7139,0.742
0.3199,0.3533,0.742,0.7713
0.3533,0.3864,0.7713,0.801
0.3864,0.4192,0.801,0.831
0.4192,0.4515,0.831,0.8615
0.4515,0.483,0.8615,0.8927
0.483,0.5137,0.8927,0.9247
0.5137,0.5437,0.9247,0.9575
0.3204,0.3106,0.6107,0.6044
0.3106,0.2978,0.6044,0.5958
0.2978,0.2815,0.5958,0.5845
0.2815,0.2815,0.5845,0.5845
0.2815,0.2585,0.5845,0.5685
0.2585,0.2585,0.5685,0.5685
0.2585,0.2218,0.5685,0.5437
0.2218,0.1846,0.5437,0.5194
0.1846,0.147,0.5194,0.4957
0.3662,0.3685,0.3546,0.3696
0.3685,0.3671,0.3696,0.3805
0.3671,0.3617,0.3805,0.3879
0.3617,0.3516,0.3879,0.3918
0.3516,0.337,0.3918,0.3923
0.337,0.3177,0.3923,0.3898
0.3177,0.2938,0.3898,0.3843
0.2938,0.2938,0.3843,0.3843
0.2938,0.2589,0.3843,0.3734
0.2589,0.2218,0.3734,0.3598
0.8655,0.8267,0.6816,0.6601
0.8267,0.7879,0.6601,0.6386
0.7879,0.7492,0.6386,0.6171
0.7492,0.7105,0.6171,0.5955
0.7105,0.6722,0.5955,0.5736
0.6722,0.6344,0.5736,0.5512
0.6344,0.5979,0.5512,0.53
0.5979,0.5979,0.53,0.53
0.3655,0.3642,0.6132,0.6147
0.3642,0.3634,0.6147,0.6168
0.3634,0.3638,0.6168,0.6197
0.3638,0.3657,0.6197,0.6234
0.3657,0.3694,0.6234,0.6282
0.3694,0.3751,0.6282,0.6345
0.3751,0.3835,0.6345,0.6428
0.3835,0.3972,0.6428,0.6558
0.3972,0.4137,0.6558,0.6709
0.4137,0.4137,0.6709,0.6709
0.4137,0.4447,0.6709,0.6996
0.4447,0.4762,0.6996,0.7307
0.4762,0.5063,0.7307,0.7629
0.5063,0.5353,0.7629,0.7963
0.5353,0.5634,0.7963,0.8306
0.5634,0.5897,0.8306,0.8655
0.5897,0.6137,0.8655,0.9008
0.6137,0.6364,0.9008,0.9369
0.6364,0.6581,0.9369,0.9744
0.8915,0.8555,0.4578,0.4319
0.8555,0.8195,0.4319,0.4057
0.8195,0.7838,0.4057,0.3795
0.7838,0.7481,0.3795,0.3532
0.7481,0.7127,0.3532,0.3278
0.7127,0.7127,0.3278,0.3278
0.8933,0.8563,0.5473,0.5226
0.8563,0.8195,0.5226,0.4977
0.8195,0.783,0.4977,0.4725
0.783,0.7466,0.4725,0.4469
0.3383,0.3526,0.6694,0.6825
0.3526,0.3694,0.6825,0.6976
0.3694,0.3694,0.6976,0.6976
0.3694,0.4021,0.6976,0.7269
0.4021,0.4349,0.7269,0.757
0.4349,0.4668,0.757,0.7878
0.4668,0.4977,0.7878,0.8195
0.293,0.3264,0.7613,0.7902
0.3264,0.3598,0.7902,0.8195
0.3598,0.3928,0.8195,0.8493
0.3928,0.4254,0.8493,0.8794
0.7235,0.6987,0.7371,0.7331
0.6987,0.6768,0.7331,0.7328
0.6768,0.6596,0.7328,0.7361
0.6596,0.6467,0.7361,0.7436
0.6467,0.6385,0.7436,0.7565
0.6385,0.6356,0.7565,0.7736
0.6356,0.6356,0.7736,0.7736
0.6162,0.5932,0.6009,0.5917
0.5932,0.5712,0.5917,0.5851
0.5712,0.5712,0.5851,0.5851
0.5712,0.5472,0.5851,0.5819
0.5472,0.5267,0.5819,0.5802
0.5267,0.5117,0.5802,0.5796
0.5117,0.5017,0.5796,0.5802
0.5017,0.4953,0.5802,0.5823
0.4953,0.4922,0.5823,0.5866
0.4922,0.4931,0.5866,0.5949
0.4931,0.4984,0.5949,0.6066
0.4984,0.4984,0.6066,0.6066
0.4984,0.5099,0.6066,0.6265
0.5099,0.5246,0.6265,0.6503
0.5246,0.5437,0.6503,0.6816
0.5437,0.5655,0.6816,0.7177
0.5655,0.5655,0.7177,0.7177


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_segments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/disease/disease_training_data.csv <==
x,y
0.7,0.3
0.6742997248761061,0.3327238592761143
0.6517330626887975,0.36004814756658
0.6319922262165074,0.38291066701792686
0.6147749889414782,0.4020748546039174
0.599794712852048,0.41816146137706905
0.586785508787246,0.4316814452088337
0.575503456537353,0.44305548534976863
0.565731382529198,0.4526281600937848
0.5572736541098982,0.4606893119440414
0.5499554330370201,0.46748027768184613
0.5436265081042894,0.4731985911957638
0.5381544628648088,0.4780114738540815
0.5334213522358702,0.4820617850851344
0.5293242182331921,0.48546927186540606
0.5257780533183187,0.4883305500155687
0.5227081341604776,0.49072868147283544
0.5200476677621784,0.49273626864179493
0.5177381182394202,0.49441519180885046
0.515731632160791,0.4958152572893072


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_hamiltonian_sym_pos_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.19297,-3.1761,-3.12887,-3.21699,-3.12078,-3.19661
-1.41237,-1.44721,-1.3744,-2.94989,-2.86282,-2.87765
-0.20846,-0.14234,-0.20797,-3.69595,-3.73949,-3.78435
-0.1616,-0.09566,-0.16146,-3.90209,-3.94609,-3.99049
2.83122,2.89045,2.8199,-3.81282,-3.87155,-3.8999
-3.83351,-3.79828,-3.76768,3.15247,3.23926,3.14937
-3.37127,-3.30417,-3.32013,2.90501,2.94577,2.84928
-2.95101,-2.87736,-2.92143,2.69566,2.69586,2.61668
-2.3911,-2.31779,-2.36746,2.52442,2.51489,2.44191
-0.2322,-0.16481,-0.22901,2.74451,2.70464,2.65622
-1.59686,-1.52367,-1.57416,1.89777,1.88675,1.81479
0.10533,0.03959,0.10559,-2.29134,-2.2468,-2.20294
-0.02822,-0.09218,-0.02459,-2.6725,-2.6235,-2.58424
-2.70431,-2.75364,-2.6803,-2.69106,-2.61768,-2.60875
-3.60993,-3.63003,-3.56129,-3.02511,-2.93003,-2.9655
-3.84013,-3.82934,-3.77753,-3.26112,-3.16335,-3.2336
2.92366,2.85404,2.8766,-2.88521,-2.91743,-2.82335
3.5764,3.54564,3.51056,-3.11127,-3.20107,-3.11417
3.9222,3.86935,3.86002,-3.04127,-3.11011,-3.01207
2.39498,2.32159,2.37053,-2.5573,-2.54909,-2.47522
2.74848,2.8014,2.72868,0.9827,0.91397,0.89838
2.90864,2.96516,2.89348,1.26047,1.19712,1.17445
1.24938,1.28803,1.21469,2.94554,2.86141,2.87039
3.0116,3.05321,2.97963,2.84641,2.76485,2.76912
3.52236,3.55294,3.48099,2.88638,2.79647,2.81758
3.7562,3.77435,3.70636,3.00713,2.91135,2.94934
3.91092,3.88791,3.84575,3.35363,3.25974,3.34078
-0.27843,-0.34244,-0.27489,3.50092,3.54981,3.5892
0.21461,0.14851,0.21415,3.74153,3.7851,3.82993
-3.82585,-3.75706,-3.77728,2.77099,2.8063,2.71126
-3.80119,-3.72768,-3.77543,1.65313,1.64702,1.57177
-3.16827,-3.0962,-3.15155,0.8892,0.8689,0.8037
-2.83422,-2.88705,-2.8143,-0.8613,-0.79244,-0.77703
-2.93952,-2.91561,-2.87423,-3.20629,-3.11281,-3.19456
-0.75291,-0.80226,-0.72891,-2.87263,-2.79926,-2.7903
0.15946,0.2232,0.15544,-3.36693,-3.41645,-3.45517
2.62699,2.5534,2.59998,-0.92711,-0.92304,-0.84648
2.96409,3.0148,2.94165,0.63229,0.56062,0.54918
2.64353,2.69245,2.61906,2.7105,2.63662,2.62843
-3.3665,-3.29306,-3.34158,0.38757,0.38011,0.30575
-2.01384,-2.02776,-1.96155,-3.06561,-2.96856,-3.01185
0.20694,0.26681,0.19657,-3.19081,-3.24836,-3.27811
2.29227,2.21939,2.2716,-2.24477,-2.23054,-2.16083
2.26839,2.1965,2.22687,-2.83517,-2.85659,-2.76655
1.77682,1.81567,1.74231,2.90633,2.82237,2.83104
0.74581,0.76809,0.69857,3.10267,3.00847,3.04107
-0.25616,-0.31662,-0.2467,3.22954,3.28598,3.31703
-2.89121,-2.93408,-2.86045,-0.49659,-0.41623,-0.41842
-1.81516,-1.84185,-1.77092,-2.99703,-2.90491,-2.93153
0.62987,0.55754,0.61204,-2.82808,-2.80946,-2.74298
2.99561,2.92378,2.95387,-0.23059,-0.25242,-0.16221
-0.5792,-0.50649,-0.55947,2.88425,2.86855,2.7999
-1.83324,-1.75968,-1.80665,2.58594,2.58119,2.50507
-2.72345,-2.69326,-2.65763,-0.12661,-0.03646,-0.12295
1.21005,1.25634,1.18274,1.55405,1.47719,1.4736
2.12853,2.13737,2.07357,0.55208,0.45396,0.50334
-1.53609,-1.57215,-1.49914,-1.16719,-1.08102,-1.09401
2.00793,1.96652,1.94265,0.05664,-0.02509,0.06841
-1.94372,-1.91413,-1.87793,-0.19432,-0.10382,-0.18989
-1.13152,-1.18048,-1.10709,-1.70589,-1.63206,-1.62379
0.13607,0.19771,0.12848,1.49392,1.43982,1.40611
-0.04975,0.01521,-0.05153,1.70781,1.66124,1.61944
-0.14678,-0.20782,-0.13823,-1.39545,-1.34015,-1.3078
0.99195,1.01848,0.9476,0.84409,0.75189,0.77873
-1.38882,-1.34141,-1.32477,0.03612,0.11175,0.01548
0.41774,0.3465,0.40421,-0.99078,-0.96568,-0.90427
-0.43494,-0.3636,-0.42104,1.0134,0.98883,0.92698
-0.36776,-0.41083,-0.3372,-0.73238,-0.65221,-0.65407
0.24317,0.27406,0.20204,0.3775,0.28779,0.30845
-0.1199,-0.14698,-0.07594,-0.24261,-0.1507,-0.17678


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_hamiltonian_sym_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.47085,-3.4074,-3.47538,-3.98204,-4.03471,-4.07461
-2.32346,-2.26005,-2.32806,-3.97137,-4.02414,-4.06394
1.29274,1.35979,1.29518,-4.01198,-4.05491,-4.10471
-2.7314,-2.7998,-2.73693,3.92602,3.96445,4.01848
0.00934,-0.05652,0.00937,3.71892,3.76535,3.81171
-1.0521,-0.98612,-0.99953,2.93377,2.97986,2.87785
-3.90035,-3.85628,-3.83552,2.50831,2.59143,2.49189
-3.23434,-3.16138,-3.2132,2.62081,2.60665,2.53293
-0.00508,0.05962,-0.00736,2.63183,2.58225,2.5391
-2.87244,-2.80054,-2.85642,1.26554,1.24311,1.17554
-0.19148,-0.25409,-0.1855,-2.26087,-2.20626,-2.16846
-3.4815,-3.53466,-3.46199,-1.21816,-1.14637,-1.12953
0.01872,-0.04596,0.02103,-2.81756,-2.76793,-2.72483
-3.25796,-3.31538,-3.24403,-2.0581,-1.99314,-1.96741
-2.22836,-2.27822,-2.20494,-2.79325,-2.7169,-2.70652
-0.2259,-0.15995,-0.22574,-3.59128,-3.63745,-3.68407
-3.23858,-3.17552,-3.24379,-3.7762,-3.8298,-3.8687
0.12617,0.19209,0.12627,-3.81579,-3.86205,-3.90859
1.31993,1.24698,1.28266,-2.87209,-2.88634,-2.79558
3.74648,3.69506,3.68373,-2.52224,-2.59651,-2.494
1.32838,1.37796,1.30464,1.78669,1.70997,1.70013
2.9453,3.00355,2.93254,1.21046,1.14697,1.11942
3.02285,3.08236,3.01194,1.98988,1.92876,1.89837
1.7053,1.75044,1.6768,2.85239,2.77042,2.76873
3.41148,3.44254,3.37048,2.69675,2.60269,2.62412
2.76424,2.70131,2.76967,3.92987,3.98376,4.02235
-3.18398,-3.11236,-3.16906,0.86054,0.83637,0.77016
-2.59188,-2.64215,-2.56893,-0.96073,-0.88491,-0.87375
3.07133,3.00049,3.05911,-1.44324,-1.41487,-1.35206
3.33711,3.26489,3.31978,-0.59211,-0.57176,-0.50258
2.96383,3.01561,2.94265,0.6146,0.54084,0.52673
0.21094,0.14496,0.21073,3.54004,3.58615,3.63284
-2.9846,-2.91401,-2.97315,2.38679,2.35724,2.29542
-2.92369,-2.85022,-2.89833,0.60777,0.60069,0.52214
-1.30693,-1.23769,-1.29932,-3.26268,-3.29805,-3.35485
0.25195,0.31304,0.24348,-3.1625,-3.22043,-3.25452
2.29968,2.34218,2.26856,-2.80628,-2.891,-2.88807
2.81599,2.87323,2.80181,2.67376,2.60848,2.58315
0.89025,0.89627,0.83394,3.14469,3.04129,3.09654
0.19023,0.12363,0.18875,3.1843,3.2286,3.27707
-2.15553,-2.21971,-2.15231,3.01629,3.06716,3.10897
-3.07654,-3.11829,-3.04471,-0.36347,-0.27801,-0.28223
-2.7219,-2.78025,-2.70929,-1.70161,-1.63831,-1.61054
0.19356,0.12496,0.18757,-3.05194,-3.01417,-2.95954
1.65903,1.58541,1.63102,-1.37946,-1.37693,-1.29548
-0.4965,-0.42453,-0.4802,2.96517,2.94318,2.87526
-2.72411,-2.69385,-2.65829,-0.13112,-0.03654,-0.12739
-0.42496,-0.48507,-0.41495,-2.47705,-2.41709,-2.38533
1.67123,1.71138,1.6379,1.24769,1.16072,1.16765
2.0392,2.05843,1.99002,0.679,0.57885,0.61727
-1.7045,-1.63091,-1.67276,1.17632,1.18039,1.09502
-2.03432,-2.05006,-1.98306,-0.63677,-0.53542,-0.5785
1.53033,1.4568,1.49764,-1.11779,-1.12356,-1.03723
1.91136,1.90652,1.85064,0.44359,0.34007,0.40764
-1.94606,-1.91655,-1.88028,-0.20047,-0.10542,-0.19571
1.45843,1.38546,1.42126,-0.91771,-0.93177,-0.8411
-1.32631,-1.25373,-1.2873,0.81527,0.83283,0.7405
-0.04935,0.01565,-0.05106,1.71028,1.66149,1.61752
1.40381,1.38029,1.33857,0.26876,0.17045,0.25594
-1.37707,-1.34575,-1.31122,-0.1836,-0.0897,-0.18133
-0.37705,-0.42859,-0.35558,-1.00769,-0.93359,-0.91997
-0.36636,-0.4105,-0.33685,-0.73542,-0.65237,-0.65246
0.2412,0.2736,0.20125,0.3811,0.28793,0.30732
-0.1178,-0.14654,-0.07505,-0.24681,-0.15129,-0.17622


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.72284,-3.72959,-3.66687,-3.33374,-3.23532,-3.28713
-3.49729,-3.50616,-3.44235,-2.84181,-2.7437,-2.79305
-3.40597,-3.39493,-3.3433,-1.59648,-1.49876,-1.56924
-1.6452,-1.62772,-1.58097,-0.81757,-0.72156,-0.79793
-1.10135,-1.03788,-1.10585,-3.62489,-3.67502,-3.71308
-1.18962,-1.12665,-1.19498,-3.9562,-4.00744,-4.04431
1.89962,1.97298,1.9342,-3.69256,-3.68377,-3.7678
2.8348,2.90806,2.85811,-3.54183,-3.55189,-3.62451
3.21836,3.29082,3.23678,-3.7499,-3.76763,-3.83478
-3.81712,-3.87846,-3.87426,3.79787,3.74317,3.84185
-3.65944,-3.72213,-3.71545,3.71182,3.65993,3.75836
-3.61406,-3.68157,-3.66462,3.26239,3.22288,3.31906
-2.60641,-2.67848,-2.6231,3.72923,3.7496,3.81475
-3.73042,-3.75721,-3.68626,1.18396,1.27602,1.24954
-3.87974,-3.85409,-3.81425,-0.62054,-0.52789,-0.61102
-4.0241,-3.99868,-3.95863,-0.66025,-0.56749,-0.65043
-3.77284,-3.77249,-3.71378,-3.72951,-3.63068,-3.69035
1.00517,1.073,1.00935,-3.758,-3.79649,-3.84622
3.39785,3.3645,3.33198,-1.34998,-1.4381,-1.34942
3.87897,3.83301,3.81455,-1.45743,-1.53465,-1.43897
3.91012,3.84275,3.85938,-0.97835,-1.01827,-0.92199
3.08278,3.00994,3.04496,-0.67162,-0.68619,-0.59924
1.46336,1.47859,1.5271,1.60788,1.70458,1.63021
2.59946,2.55607,2.62971,1.26254,1.34241,1.34107
2.87946,2.83836,2.91191,1.49992,1.58193,1.57684
2.82361,2.81244,2.87738,2.43886,2.53655,2.48994
3.13597,3.13428,3.19419,2.93936,3.03817,2.9807
3.33621,3.33103,3.39291,3.04784,3.14643,3.09283
3.85956,3.83048,3.90205,2.71171,2.80252,2.77926
3.8592,3.8453,3.9115,3.28045,3.3775,3.33419
1.46512,1.5323,1.46785,3.72949,3.68899,3.64116
1.16177,1.22482,1.15654,3.38197,3.33088,3.29385
0.52124,0.55085,0.47914,2.96644,2.87595,2.89846
-1.66799,-1.73419,-1.66866,3.01573,3.05903,3.10413
-1.81108,-1.87662,-1.81042,3.41785,3.46292,3.50624
-3.00346,-2.97782,-2.93797,-0.87175,-0.7791,-0.86222
1.57098,1.64438,1.60511,-3.26263,-3.25463,-3.33824
1.22406,1.29771,1.25343,-3.06508,-3.06524,-3.14421
3.45362,3.38267,3.40945,-0.6382,-0.66469,-0.57262
3.57447,3.53783,3.61092,2.14257,2.2283,2.2162
1.09634,1.16004,1.09226,3.14356,3.09396,3.05533
-2.73624,-2.71066,-2.67075,-0.8502,-0.75752,-0.8406
-0.16581,-0.2195,-0.14696,-1.95714,-1.88949,-1.87244
2.66885,2.64918,2.71776,2.10183,2.19707,2.16104
-1.58397,-1.65071,-1.58577,2.69589,2.73766,2.78426
-1.51156,-1.57717,-1.51104,3.22015,3.26505,3.30855
-2.75804,-2.77341,-2.70657,0.99258,1.08924,1.04775
-3.19186,-3.16481,-3.12624,-0.66151,-0.56959,-0.65379
1.30943,1.23783,1.26702,-0.70879,-0.7319,-0.64116
-0.33717,-0.40662,-0.34535,1.72308,1.75597,1.8108
-2.20828,-2.18389,-2.14293,-0.8095,-0.71624,-0.79838
0.77691,0.84554,0.78299,-2.81919,-2.85504,-2.90722
2.52281,2.44923,2.49104,-0.86574,-0.86966,-0.7883
-1.16251,-1.22794,-1.16164,2.31849,2.36385,2.40688
-0.23573,-0.18184,-0.25433,-2.12449,-2.19186,-2.20929
1.04964,1.01623,1.08878,-2.12595,-2.03787,-2.05485
1.6619,1.73554,1.6922,-1.75454,-1.75312,-1.83303
0.65437,0.70728,0.63455,2.28507,2.21631,2.20077
-0.7043,-0.77153,-0.70713,2.12625,2.16661,2.21457
-2.3422,-2.32015,-2.27716,-0.94874,-0.85444,-0.93469
2.27555,2.2382,2.20984,0.08502,-15e-5,0.09106
1.869,1.80403,1.81527,-0.36483,-0.41137,-0.31369
1.96927,1.94321,2.01395,1.44198,1.53441,1.50694
-2.20463,-2.21637,-2.15116,0.97653,1.0741,1.02816
-1.5472,-1.55544,-1.49195,-1.84026,-1.74204,-1.79213
-0.83516,-0.86379,-0.79233,-1.61528,-1.52422,-1.54812
0.57644,0.62111,0.54747,1.99582,1.91724,1.91643
-0.3552,-0.40655,-0.33351,1.13799,1.20884,1.22146
0.1201,0.05441,0.12046,-1.56933,-1.52466,-1.48094
1.40606,1.36663,1.34052,0.43716,0.35368,0.44609
1.3678,1.33071,1.40386,1.11007,1.19546,1.18405
0.3424,0.27285,0.33395,-0.81071,-0.7782,-0.72304
-1.1695,-1.1424,-1.10387,0.19843,0.29034,0.20611
0.65046,0.57762,0.63001,-0.94283,-0.92826,-0.8588
1.04645,1.01621,0.98063,0.75421,0.66409,0.75062
0.35186,0.36898,0.3014,0.86726,0.77114,0.81043
-0.71921,-0.67884,-0.65379,0.44679,0.52946,0.43652
-0.45046,-0.42796,-0.38536,-0.13688,-0.04277,-0.12339
0.26798,0.23202,0.20218,0.09098,0.00473,0.09509


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_learned_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-5.965974030506658,-6.019151168395464,-6.072349124681532,0.4978382317186032,0.21224764494207804,0.4978102869846701
-5.431212340663745,-5.484394414846777,-5.537587435207111,0.501064230019729,0.2154802680416239,0.5010495368611565
-4.839532452952092,-4.892719866468096,-4.945907547636171,0.5070557115463963,0.2214789161338473,0.5070553522744596
-4.262430210595243,-4.315620223701689,-4.368805305250827,0.49657292778833906,0.21099962192654687,0.49657954746492194
-3.490869056686588,-3.5441610615795938,-3.597244100058255,0.46632751855966603,0.18089128934654042,0.4666080161780073
-0.003941727255385885,-0.10149374771577513,0.011462042922381954,-8.659492657084344,-8.47685607577478,-8.376926007124617
-0.06319097732589007,-0.16110969148923182,-0.048356973364789724,-11.80957096595472,-11.628354174794483,-11.526784685706385
-1.4627331013054246,-1.5585130165991234,-1.4446420389217298,-12.38643055399261,-12.197154741280618,-12.105014153438363
0.8976923727828439,0.7800326769075951,0.8645027163511081,-12.192907447720335,-12.146348695484363,-11.921586769080381
3.3631034303469747,3.4159144619165467,3.4694778598649396,-0.6173629251496795,-0.3312831407945609,-0.616353016557234
4.199783661503895,4.252967372416629,4.306158756118879,-0.5210926552653135,-0.2355108900448215,-0.5210823560064988
4.784446269944834,4.837634177711319,4.890821364628387,-0.5098086291259687,-0.22423249715234306,-0.509809596729049
5.3755509186193855,5.42874335762291,5.481926013191076,-0.5145848714960071,-0.22901482222061986,-0.5145980038949407
5.913739243759588,5.966936775971847,6.020114337975116,-0.518012873077554,-0.23244966166020475,-0.5180396792802497
-6.1773510337870245,-6.2384660548736415,-6.283418726238265,10.508565428321248,10.234661508838617,10.530260305069941
-6.197931030500095,-6.256253366001539,-6.304179033264619,5.699827348565908,5.421569699839914,5.7137828958661565
-6.20397897956803,-6.2527619463364985,-6.310264689537924,-3.72252127547784,-4.013710247028174,-3.7342259148553563
0.3021594858518455,0.19237051298066454,0.29482548680306486,-10.723092371467061,-10.600332825031149,-10.43819529007866
0.29605097866101104,0.1861443274563257,0.2884430503150437,-9.75908186000282,-9.637083597607974,-9.474236555025149
6.154412035770793,6.215532106134068,6.260479328152412,-10.63832426015282,-10.364428460905788,-10.660033229303583
6.18112390846807,6.239553388019969,6.287366479237743,-5.861278398983057,-5.58318279928835,-5.8755288786711475
6.152124691458024,6.200291074646101,6.258383935890743,4.4915937146245035,4.783521519857416,4.504918121142747
-0.24273058087376853,-0.13437043423210504,-0.23860002667566782,8.942998160494326,8.811406504462493,8.657636918668462
-0.3241784426722294,-0.21413369960423623,-0.31624693498507206,11.85857988319691,11.737482117890025,11.573798197806386
0.9211867296243366,1.0072513164762995,0.8899469247592187,12.250103630878261,12.02974458928174,11.977119504160584
-1.332718271993305,-1.2156150333990867,-1.3024932571902577,11.95290492243798,11.897144441042787,11.679098652830515
-2.7919476164668637,-2.8395464926341187,-2.8981795443948997,1.1360809655480217,0.8434830582228265,1.1212696860222913
2.728637394455488,2.7641692068850627,2.8336494719071244,-2.130517994160005,-1.82581589409493,-2.0849486612677204
2.1005692315346476,1.9816792112956971,2.050516627495762,-6.954161644275871,-6.962539655860359,-6.702173309290679
-0.12918025225874707,-0.0248212334679625,-0.1330701142724564,10.865229940001566,10.712094332540644,10.579844321149224
-3.79552547277539,-3.8491522652565537,-3.901899658710712,0.12451988598527208,-0.1604640772809205,0.12570031171742002
-2.242311974083295,-2.3612248460367153,-2.291536972519631,-6.500700862113339,-6.506270942315988,-6.247540276055281
-2.058400173565073,-2.1064434515003843,-1.9905812370018365,-4.74884342918358,-4.456769457915385,-4.528831517676158
1.6515900549244726,1.537740078127074,1.578537056436092,-4.54210203787412,-4.6344294721288275,-4.334517949650261
-0.10973376260629486,-0.006315121935248413,-0.11534995096846856,9.925462067332365,9.767795577465758,9.640283741201024
0.641762890736608,0.6898508384743778,0.573977611570637,5.732503373991904,5.44048238863661,5.512416719724126
-2.588981002532244,-2.5690128194551463,-2.674787878802295,4.980655860421436,4.665903898582339,4.811869502416602
-0.49589004996703334,-0.5413211327517073,-0.4261330834802033,-5.074491394628771,-4.779420207620552,-4.8588907961155545
2.1125709391636303,1.998800343560866,2.0393403340680383,-4.522673703083095,-4.615703699097821,-4.315541126183158
3.7234916381263616,3.7770326825701854,3.8298661444744653,-0.2552390970630647,0.029861041847340175,-0.2561888918793471
-0.5378234465639125,-0.42073972355024836,-0.50769402185239,7.741976005630246,7.685920941448384,7.468093816429061
-2.1145816979688936,-2.0076420061869014,-2.030171387177342,3.373349823943119,3.5130655724848125,3.199562248195768
-2.4726461080248265,-2.423423654561498,-2.5395706628984662,2.151004478682623,1.8603490315742306,1.9290274670805339
-2.4271729746907313,-2.3881045278619926,-2.501410320691365,0.9784747499731381,0.676909049339546,0.7739413494514977
-2.416167928848771,-2.496509189522479,-2.518457900520813,-0.7479596138827684,-0.9833787910091676,-0.66957873548081
-2.2473955987664977,-2.366176200966321,-2.299690776142132,-2.8220289059978416,-2.838079359607004,-2.57334454443267
0.07869374700938359,0.1624446695478543,0.044640953859090615,4.0599563478307275,3.8332632072326476,3.7894076275219426
1.6383353643211152,1.68367257740387,1.5685098472951289,5.492959090539685,5.197783865618632,5.277518480380486
1.2132569894119296,1.2557496296167567,1.1413893789866236,5.401373049097636,5.103163317785292,5.190827912228649
-0.7062713463500154,-0.6643306823056578,-0.6004627480494564,-0.9828681150279568,-0.6840957339343898,-0.9534349303200411
0.528600922482374,0.4634954773962967,0.42293620700945134,0.14028704301271944,-0.12690819249750618,0.17323560828396722
1.623941508758092,1.5576968392589112,1.5184247785043432,-0.1380241263056483,-0.4031935650399685,-0.10181853538782448
2.4729398862978282,2.3569346051138975,2.4475116730137643,-1.0188276058926036,-0.94844394174679,-0.7415301411724329
2.3393676764332056,2.4211842058453286,2.4411479205776985,0.30109378581340707,0.5328221652407663,0.21806816057209133
2.283979487393463,2.4001066414870547,2.3509680808387365,2.8083807899518654,2.8773007749684183,2.5865430390193787
-0.7223015874804828,-0.6058801030128995,-0.6562909540359181,4.386973558604257,4.452216648465669,4.16303291764406
-0.2835515205818506,-0.23541151964255747,-0.17729348337151052,-0.44286979164264295,-0.15091062443003267,-0.42947617930037296


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_learned_polynomial_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_learned_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_poly_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.77758,-3.84795,-3.7736,-3.19252,-3.14354,-3.10426
-3.4776,-3.51407,-3.55007,-3.5144,-3.60266,-3.51411
-2.90846,-2.94495,-2.98093,-3.51442,-3.60266,-3.5141
-0.19178,-0.26684,-0.1974,-1.751,-1.71379,-1.66287
-2.33773,-2.37446,-2.4102,-3.23955,-3.32764,-3.23894
-2.05314,-2.08989,-2.12561,-3.23956,-3.32764,-3.23893
-1.7654,-1.80262,-1.83786,-2.96485,-3.05264,-2.96364
-1.48405,-1.52081,-1.55651,-3.23957,-3.32764,-3.23892
-1.19627,-1.23351,-1.26873,-2.96486,-3.05264,-2.96363
-0.91502,-0.95179,-0.98748,-3.23957,-3.32764,-3.23892
-0.62722,-0.66447,-0.69968,-2.96487,-3.05264,-2.96362
-0.34268,-0.37994,-0.41514,-2.96487,-3.05264,-2.96362
-0.05811,-0.09538,-0.13057,-2.96488,-3.05264,-2.96361
0.23374,0.1953,0.16131,-2.6907,-2.7777,-2.68798
0.51141,0.47404,0.43895,-2.96495,-3.05264,-2.96356
0.79663,0.75913,0.72417,-2.96504,-3.05265,-2.96349
1.07759,1.04062,1.00513,-3.23971,-3.32765,-3.2388
1.36343,1.32617,1.29097,-3.23989,-3.32766,-3.23864
-0.48017,-0.5274,-0.4464,-1.17556,-1.09526,-1.09735
2.70378,2.73948,2.77625,-2.72906,-2.64034,-2.72841
2.98847,3.02413,3.06094,-2.45407,-2.36532,-2.45336
3.26671,3.30025,3.33913,-1.6303,-1.54033,-1.62704
3.55807,3.59368,3.63054,-2.17907,-2.0903,-2.17831
3.84316,3.87883,3.91562,-2.17903,-2.09029,-2.17835
-4.11892,-4.08256,-4.04646,3.2744,3.36272,3.27424
-4.11921,-4.08265,-4.04674,1.85199,1.9402,1.8516
-4.12011,-4.0839,-4.04764,-0.94585,-0.85743,-0.94582
3.91338,3.8773,3.84091,2.707,2.61851,2.70682
3.63608,3.6001,3.56362,2.52688,2.43834,2.52659
3.35255,3.31669,3.28008,2.52697,2.43834,2.52651
3.07121,3.03568,2.99875,2.25215,2.16333,2.2513
2.79312,2.75824,2.72067,1.97756,1.88836,1.97592
2.52208,2.48855,2.44967,1.70351,1.61354,1.70025
2.25221,2.22078,2.17989,1.70519,1.61409,1.69942
1.93375,1.8996,1.86131,2.80303,2.71341,2.80051
1.64596,1.61099,1.5735,3.07755,2.9884,3.07601
1.55994,1.55061,1.49182,1.46065,1.36248,1.43049
1.07694,1.04201,1.00448,3.07758,2.9884,3.07599
0.80345,0.77309,0.73121,2.53037,2.43873,2.52334
0.51875,0.48832,0.4465,2.53032,2.43872,2.52338
0.2269,0.19325,0.15448,2.80333,2.71343,2.80021
-0.05763,-0.0913,-0.13005,2.80332,2.71343,2.80022
-0.34208,-0.37572,-0.4145,2.80334,2.71343,2.8002
-0.62639,-0.65991,-0.69881,2.80341,2.71343,2.80013
-0.91444,-0.94927,-0.9869,3.07764,2.9884,3.07593
-1.19859,-1.2332,-1.27104,3.07777,2.98841,3.0758
-1.4824,-1.51648,-1.55484,3.07809,2.98842,3.07548
-1.76915,-1.80396,-1.8416,3.35266,3.26342,3.35094
-2.05261,-2.08477,-2.12497,3.35428,3.26356,3.34938
-2.33932,-2.37361,-2.41176,3.66918,3.57963,3.66683
-2.63401,-2.63415,-2.69888,3.8364,3.73757,3.79701
-3.01579,-2.97921,-2.94332,0.56246,0.65065,0.56203
-3.28825,-3.25181,-3.21578,0.56225,0.65053,0.56201
-3.56599,-3.52969,-3.49352,0.2871,0.37546,0.28702
-3.84608,-3.80981,-3.77361,0.28706,0.37544,0.28702
2.12695,2.16141,2.1994,-2.43588,-2.34643,-2.43372
-2.74595,-2.7091,-2.67349,0.54394,0.63195,0.54318
1.84207,1.87522,1.91447,-2.41775,-2.32757,-2.41403
1.5377,1.56451,1.60959,-2.13747,-2.04421,-2.12633
-2.48353,-2.44672,-2.41106,0.25063,0.33868,0.24993
-2.2381,-2.20083,-2.16564,0.2435,0.33125,0.24223
1.20061,1.18321,1.25696,-1.73893,-1.6424,-1.68334
-1.91992,-1.87292,-1.84832,1.61776,1.69827,1.6041
-1.94167,-1.90803,-1.86925,-0.73516,-0.64525,-0.73203
-1.65677,-1.62909,-1.58478,-1.00798,-0.9151,-0.99785
-1.16466,-1.16933,-1.10182,-1.35298,-1.25431,-1.30895
-0.11584,-0.17746,-0.0984,-1.56458,-1.50041,-1.47877
-1.4126,-1.34672,-1.34851,1.10669,1.16423,1.06542
-1.37694,-1.33812,-1.30451,-0.05818,0.02857,-0.06136
0.35898,0.28613,0.35821,-1.12826,-1.08501,-1.03987
-0.62772,-0.63968,-0.56839,-0.54622,-0.44847,-0.49545
0.59935,0.53554,0.53389,-0.04844,-0.10934,-0.01053


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.28474,-3.35204,-3.28773,-4.03211,-3.99,-3.93946
-2.62156,-2.6849,-2.61682,-3.9022,-3.84927,-3.80969
-1.23321,-1.29248,-1.22194,-4.0193,-3.95773,-3.92791
2.04642,1.97583,2.03499,-3.76117,-3.7316,-3.66983
2.93982,2.87217,2.93605,-3.89451,-3.85353,-3.80191
2.9881,2.92076,2.98502,-4.0792,-4.03721,-3.98656
-2.70176,-2.633,-2.69535,3.84717,3.81005,3.75487
-0.00256,0.06265,-0.00387,4.05795,4.00974,3.96522
-2.97743,-2.90966,-2.97339,3.23845,3.19785,3.14588
-0.02674,0.03853,-0.02792,3.55669,3.50866,3.46395
-2.98337,-2.91525,-2.97852,2.6427,2.60329,2.5502
-2.98799,-2.91964,-2.98259,2.33963,2.30102,2.24719
-3.2653,-3.19949,-3.26543,2.02934,1.98277,1.93659
-3.54223,-3.48067,-3.54995,1.75468,1.69776,1.66257
-0.08918,-0.02358,-0.08971,2.43916,2.39204,2.34641
-3.02564,-2.95524,-3.01478,1.01363,0.98318,0.92215
-0.12159,-0.05567,-0.12148,2.1,2.05378,2.00725
-3.61773,-3.659,-3.68303,0.06638,-0.01951,0.07851
-3.91623,-3.94712,-3.98207,0.13672,0.04259,0.13387
0.2431,0.17595,0.24045,-2.1989,-2.1563,-2.10623
-2.4463,-2.50041,-2.42798,-1.45046,-1.38012,-1.36137
-2.57846,-2.63705,-2.5662,-1.70836,-1.64553,-1.61724
0.10556,0.03979,0.10576,-2.78868,-2.74202,-2.69593
-3.02636,-3.09225,-3.02639,-2.24864,-2.2023,-2.15589
0.1842,0.11786,0.18324,-3.24043,-3.19541,-3.14769
-3.01848,-3.0843,-3.01837,-2.85363,-2.80711,-2.76088
0.2175,0.15101,0.21625,-3.72614,-3.68153,-3.6334
-2.74192,-2.80578,-2.73811,-3.46679,-3.41513,-3.3742
2.50632,2.436,2.49569,-2.97094,-2.94015,-2.87941
3.1156,3.04743,3.11062,-1.38829,-1.34906,-1.29581
3.50975,3.49318,3.56053,-0.31665,-0.21561,-0.25757
3.87825,3.86982,3.93341,-0.4621,-0.35908,-0.4114
3.39912,3.47179,3.4186,0.83668,0.8198,0.74808
2.0859,2.13997,2.06752,2.06464,1.99423,1.97557
3.09018,3.15678,3.09167,2.10032,2.05605,2.00759
0.98175,1.03923,0.96791,2.98309,2.91826,2.89241
2.2779,2.3371,2.26654,2.8238,2.76211,2.73244
2.27082,2.33125,2.26131,3.38862,3.32933,3.29684
2.5365,2.5993,2.53084,3.90765,3.85348,3.81525
3.25534,3.18921,3.25481,-0.54723,-0.50159,-0.45448
-2.56261,-2.59901,-2.52595,-0.63589,-0.54575,-0.55882
2.5383,2.59205,2.51952,1.2309,1.16001,1.142
-0.33599,-0.26869,-0.333,3.3743,3.33218,3.28165
-2.95308,-2.87972,-2.91858,0.2996,0.30867,0.22059
0.12927,0.06331,0.12909,-3.06091,-3.01479,-2.96816
2.85764,2.78479,2.81984,-0.33488,-0.35012,-0.25892
2.87361,2.80424,2.86564,-2.21015,-2.17534,-2.11809
3.02422,3.0901,3.02424,1.60867,1.56232,1.51592
-0.04329,0.02197,-0.04449,2.88533,2.83727,2.7926
-2.63393,-2.56591,-2.58413,0.28114,0.32091,0.22043
0.67438,0.60426,0.66436,-2.42243,-2.3907,-2.33076
1.52104,1.4474,1.49211,-1.39177,-1.39085,-1.30845
-1.71376,-1.64099,-1.69371,2.19744,2.18149,2.10909
-2.15911,-2.17939,-2.11058,-0.67374,-0.57405,-0.61101
2.00939,2.02975,1.96091,0.72722,0.62756,0.66442
-2.22486,-2.16219,-2.16884,0.25505,0.30951,0.20624
1.73678,1.66407,1.69832,-0.92309,-0.93959,-0.84779
0.74203,0.79211,0.71886,1.49949,1.42345,1.41267
-0.95002,-0.99562,-0.922,-1.40893,-1.32751,-1.32499
1.7188,1.67784,1.65345,0.06828,-0.0179,0.07994
-1.67275,-1.62559,-1.60863,0.01689,0.09654,-0.00436
-0.16718,-0.22728,-0.15716,-1.33324,-1.2733,-1.24157
0.59586,0.64409,0.57062,1.19377,1.1154,1.1081
1.01869,0.94968,0.9705,-0.43325,-0.46949,-0.37002
-0.42127,-0.35009,-0.40792,1.01778,0.99116,0.92695
-1.07486,-1.05962,-1.01112,-0.28887,-0.18742,-0.26546
0.60549,0.5319,0.57366,-0.55959,-0.5638,-0.47838
-0.74855,-0.67809,-0.70323,0.36587,0.39603,0.29856
0.24505,0.27759,0.20521,0.37952,0.2865,0.30566
-0.1203,-0.14869,-0.07729,-0.24361,-0.14793,-0.17336


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/arrows_vf.csv <==
x1,x2,x3,y1,y2,y3
-0.8419641540794425,-0.8510945497107024,-0.8323742932050697,-0.9637777424181645,-0.9415370731294342,-0.9450670869594392
-0.8091909795589226,-0.8178885098018751,-0.7992427801260586,-0.8803778113543458,-0.8578261016605091,-0.8620080326883466
-0.7827426599120201,-0.79097134471738,-0.7724191087573864,-0.8072697626356167,-0.7844026101878614,-0.7892777752722695
-0.48174120527947206,-0.4942292363175662,-0.47538320132803535,-0.9544164432224383,-0.9353481177536955,-0.9333655568488579
-0.27223536174889285,-0.2867981053307984,-0.2684179973716603,-0.9822785817993894,-0.9660835588054989,-0.9601468793895953
0.6601977436425008,0.6413543476285952,0.6514533130658184,-0.7647671567063432,-0.7667944980587679,-0.7453230679068343
0.7370515204127499,0.7182779403057538,0.7277706957708143,-0.788839693489903,-0.7918148407541099,-0.769849773132926
0.8714246966220482,0.8528941644460963,0.8610224149199261,-0.7875148450000209,-0.7925368232497229,-0.7696049125985335
0.9041366620280944,0.8855064400057353,0.8941214501834027,-0.8708364824167691,-0.875141382692038,-0.8525325608395665
-0.9147447866324789,-0.8961534159076582,-0.9045705188010058,0.8596374465246974,0.8642355908367843,0.8414925843558794
-0.832861409529657,-0.8141802662160367,-0.823075159594806,0.8283673275100414,0.8322534641886987,0.8098411644984047
-0.8299777068402674,-0.8116026924505766,-0.8190761138735458,0.6898860284476884,0.6958511064202892,0.6725205041410958
-0.7221068621411373,-0.7034037790146451,-0.712428197125375,0.7245677425017139,0.7282584450075276,0.7059398224145643
-0.8957786428980552,-0.8976536218075506,-0.8814802405017383,-0.465241925560943,-0.4399673545014474,-0.4531166565394592
-0.27540083030555107,-0.28974833910244824,-0.2712930341102613,-0.9196834442337685,-0.903145224956617,-0.8976458221390506
-0.9606634345572155,-0.9492627485726681,-0.944040005519017,0.09324859771409177,0.11350930195064679,0.08909812536409079
0.772104168446909,0.7746724680898618,0.7581487460382013,0.437995866287779,0.41283156071012006,0.4251694434743176
0.6121025588538982,0.6216610782963339,0.6028787323628069,0.7550666074992396,0.7331530896506151,0.7360266164482105
0.6858482762174773,0.6948755546230827,0.6761719987612365,0.7850700812017717,0.7627535470344862,0.7664399219146221
0.7898189520437446,0.798139486992532,0.7795679143138261,0.8229637667595981,0.8001566975683936,0.804897081717403
0.8234055494577763,0.8321969673208001,0.8135340946350165,0.9051980830889348,0.8827121943308138,0.8867537117041078
-0.7734980992762435,-0.7750839000258439,-0.759062759288249,-0.3953869105333787,-0.37007662155524346,-0.3835581959226908
-0.8125228418924558,-0.8190239807331,-0.8009227821501158,-0.6899148027809232,-0.6660642886701384,-0.6733864336515325
0.5239821796982136,0.5051108039692727,0.5155495116859263,-0.6281076319112092,-0.6295925542368936,-0.6084164997207877
0.7792470520300872,0.7612792327485578,0.7673604678454642,-0.5456973620883114,-0.5535903470046861,-0.5295407001770808
0.8422644099665852,0.8512253978693516,0.832532929058952,0.9441246573245397,0.9217599414079563,0.9255464819102044
-0.7003409157153957,-0.6817582695376432,-0.6901324874990762,0.6443215733630985,0.6489829531773044,0.6262113835306731
-0.8238079183311846,-0.8155663912582982,-0.8069012546613427,-0.04821599687509526,-0.02535719556000693,-0.0479314070631609
0.5629812481483416,0.5694613159699276,0.5513665975647315,0.4920106520197087,0.4681497877767091,0.4755007923653971
-0.042695652357289005,-0.02569421678503736,-0.04250664910590474,0.8408230915584696,0.829718609516795,0.8181062219941504
-0.6491562961373647,-0.631256953711857,-0.6371327359557437,0.43701673343434755,0.44518578095553996,0.42104410327866026
-0.07024651852335517,-0.08610833799828255,-0.06836434973888306,-0.6755892495791911,-0.6617717430319142,-0.6530121592174102
0.04574958892358039,0.06187610486248052,0.04430951600568078,0.6668555512077989,0.6536027393104744,0.6442198128391461
-0.5185159153477704,-0.5277237724131298,-0.5089914109250359,-0.6202349902789315,-0.5980520503715042,-0.60146416221266
-0.43945470704520584,-0.4465828268569386,-0.4282993261374628,-0.4220353662915297,-0.39851049468943867,-0.40496330370318245
0.5366874392978469,0.5455999552784847,0.526915765898841,0.6174171052250037,0.5950174483596025,0.5988770565663877
-0.5678560427589805,-0.5490662015696187,-0.5586827271074948,0.6076439146290131,0.6104275703374442,0.5885599183888144
-0.2074374623199804,-0.22044130478173796,-0.20166265373117986,-0.5009963595092358,-0.4825610084075578,-0.47964421009437985
0.1851337884776858,0.19825724450982407,0.17949831685861528,0.4681003576889653,0.4498186714551189,0.4466810999505886
0.5805996746915538,0.5674678780339588,0.5644685417713828,-0.09641953266216485,-0.11469040295472022,-0.08961233208141994
-0.25155850504450417,-0.26177599476711433,-0.2429219020490483,-0.3722273934316187,-0.3508574382728721,-0.352696491246141
-0.03357145250926141,-0.016627140937456986,-0.03349849525836657,0.5845459996326952,0.5732849893230618,0.5618279221343296
0.12751532227840734,0.1408014763686325,0.1220719913790369,0.3596679946061927,0.3415997148547816,0.33815921308219
0.2228986126727337,0.20407016812662726,0.2140190869449783,-0.22071902941508625,-0.22298331490780665,-0.20138578980991162
0.343753456634871,0.34955959539353754,0.3316839382674759,0.29903803562916065,0.27486595671830805,0.28312810571925917
-0.23681938717097295,-0.2182946555751646,-0.2263965102120824,0.1819518669335869,0.1870123329549549,0.16406356476407913
0.05047380421115033,0.06428646821911266,0.04567420466315908,0.21640414814356967,0.19906332867004095,0.19462039798430908
-0.08774306664603881,-0.09610281691586842,-0.07752313844354886,-0.12421071391359884,-0.10142954913420943,-0.10611223754860433
-0.029277404592530365,-0.040356429185649745,-0.021455547689155807,-0.08799296188431072,-0.06741261844820223,-0.067851828715489
0.06014541842548726,0.07073558705866478,0.051854433540428735,0.1237233978576564,0.10268355298581766,0.10392394210423994


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/real_data.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_hamiltonian_sym_pos_vf.csv <==
x1,x2,y1,y2
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-3.86924,-4.08407,-3.91252
-3.86924,-3.65415,-3.91252,-3.7415
-3.65415,-3.44372,-3.7415,-3.56509
-3.44372,-3.25537,-3.56509,-3.36726
-3.25537,-3.25537,-3.36726,-3.36726
-3.25537,-3.19145,-3.36726,-3.25348
-3.19145,-3.19145,-3.25348,-3.25348
-3.19145,-3.1711,-3.25348,-3.1491
-3.1711,-3.18959,-3.1491,-3.04437
-3.18959,-3.23645,-3.04437,-2.95239
-3.23645,-3.3125,-2.95239,-2.85506
-3.3125,-3.42816,-2.85506,-2.73976
-3.42816,-3.607,-2.73976,-2.5838
-3.607,-3.81534,-2.5838,-2.40441
-3.81534,-4.01567,-2.40441,-2.21631
-4.01567,-4.01567,-2.21631,-2.21631
-4.01567,-4.06283,-2.21631,-2.16857
-4.06283,-4.06283,-2.16857,-2.16857
-3.79957,-3.79957,-4.08407,-4.08407
-3.79957,-3.55302,-4.08407,-3.96273
-3.55302,-3.29918,-3.96273,-3.85751
-3.29918,-3.03951,-3.85751,-3.76737
-3.03951,-2.77594,-3.76737,-3.68917
-2.77594,-2.51035,-3.68917,-3.61801
-2.51035,-2.24448,-3.61801,-3.54804
-2.24448,-1.98016,-3.54804,-3.4727
-1.98016,-1.72051,-3.4727,-3.38342
-1.72051,-1.47526,-3.38342,-3.26263
-1.47526,-1.47526,-3.26263,-3.26263
-1.47526,-1.3817,-3.26263,-3.18264
-1.3817,-1.3817,-3.18264,-3.18264
-1.3817,-1.33905,-3.18264,-3.10631
-1.33905,-1.33905,-3.10631,-3.10631
-1.33905,-1.3367,-3.10631,-3.03178
-1.3367,-1.36472,-3.03178,-2.96164
-1.36472,-1.41822,-2.96164,-2.89026
-1.41822,-1.5063,-2.89026,-2.80689
-1.5063,-1.64324,-2.80689,-2.70484
-1.64324,-1.84791,-2.70484,-2.578
-1.84791,-2.09063,-2.578,-2.44898
-2.09063,-2.33999,-2.44898,-2.33321
-2.33999,-2.59457,-2.33321,-2.22938
-2.59457,-2.85285,-2.22938,-2.13499
-2.85285,-3.11239,-2.13499,-2.04405
-3.11239,-3.3694,-2.04405,-1.94644
-3.3694,-3.61811,-1.94644,-1.83006
-3.61811,-3.85072,-1.83006,-1.68488
-3.85072,-4.04785,-1.68488,-1.51807
-4.04785,-4.04785,-1.51807,-1.51807
-3.23056,-2.96191,-4.08407,-4.02565
-2.96191,-2.69095,-4.02565,-3.97893
-2.69095,-2.41871,-3.97893,-3.94011
-2.41871,-2.1458,-3.94011,-3.90613
-2.1458,-1.87257,-3.90613,-3.8749
-1.87257,-1.59915,-3.8749,-3.84533
-1.59915,-1.32558,-3.84533,-3.81724
-1.32558,-1.0518,-3.81724,-3.79127
-1.0518,-0.77772,-3.79127,-3.76867
-0.77772,-0.50328,-3.76867,-3.75113
-0.50328,-0.2285,-3.75113,-3.74036
-0.2285,0.04648,-3.74036,-3.7376
0.04648,0.32141,-3.7376,-3.7432
0.32141,0.59608,-3.7432,-3.75646
0.59608,0.87039,-3.75646,-3.77593
0.87039,1.14436,-3.77593,-3.79984
1.14436,1.41806,-3.79984,-3.82664
1.41806,1.69158,-3.82664,-3.85527
1.69158,1.96495,-3.85527,-3.88532
1.96495,2.23809,-3.88532,-3.91732
2.23809,2.51082,-3.91732,-3.95265
2.51082,2.78271,-3.95265,-3.99377
2.78271,3.05301,-3.99377,-4.04406
-2.37704,-2.10327,-4.08407,-4.05792
-2.10327,-1.82924,-4.05792,-4.03466
-1.82924,-1.55505,-4.03466,-4.01341
-1.55505,-1.28071,-4.01341,-3.99403
-1.28071,-1.00623,-3.99403,-3.97687
-1.00623,-0.73159,-3.97687,-3.96266
-0.73159,-0.45677,-3.96266,-3.95223
-0.45677,-0.18183,-3.95223,-3.94635
-0.18183,0.09318,-3.94635,-3.94553
0.09318,0.36816,-3.94553,-3.94982
0.36816,0.64302,-3.94982,-3.95887
0.64302,0.91772,-3.95887,-3.97196
0.91772,1.19225,-3.97196,-3.98826
1.19225,1.46663,-3.98826,-4.00699
1.46663,1.74087,-4.00699,-4.02765
1.74087,2.01496,-4.02765,-4.0502
2.01496,2.28883,-4.0502,-4.07528
2.53735,2.80715,-3.79901,-3.85205
2.80715,3.07486,-3.85205,-3.91471
3.07486,3.33896,-3.91471,-3.99098
3.33896,3.59757,-3.99098,-4.08407
3.59757,3.59757,-4.08407,-4.08407
-4.00824,-3.90515,2.74537,2.90937
-3.90515,-3.83789,2.90937,3.04997
-3.83789,-3.79965,3.04997,3.18686
-3.79965,-3.79561,3.18686,3.34106
-3.79561,-3.83301,3.34106,3.49059
-3.83301,-3.83301,3.49059,3.49059
-3.83301,-3.92035,3.49059,3.66189
-3.92035,-3.92035,3.66189,3.66189
-3.92035,-4.08407,3.66189,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.88937,2.17504,2.36906
-3.88937,-3.68558,2.36906,2.55356
-3.68558,-3.48209,2.55356,2.73829
-3.48209,-3.48209,2.73829,2.73829
-3.48209,-3.32749,2.73829,2.90723
-3.32749,-3.32749,2.90723,2.90723
-3.32749,-3.25764,2.90723,3.02266
-3.25764,-3.25764,3.02266,3.02266
-3.25764,-3.2295,3.02266,3.12744
-3.2295,-3.23985,3.12744,3.23686
-3.23985,-3.27946,3.23686,3.33041
-3.27946,-3.34548,3.33041,3.42573
-3.34548,-3.44569,3.42573,3.53462
-3.44569,-3.5945,3.53462,3.67035
-3.5945,-3.80554,3.67035,3.84637
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.88049,1.89054,2.07484
-3.88049,-3.65903,2.07484,2.23736
-3.65903,-3.42515,2.23736,2.38174
-3.42515,-3.18486,2.38174,2.51544
-3.18486,-2.9452,2.51544,2.65012
-2.9452,-2.71783,2.65012,2.80346
-2.71783,-2.71783,2.80346,2.80346
-2.71783,-2.6076,2.80346,2.90938
-2.6076,-2.6076,2.90938,2.90938
-2.6076,-2.55053,2.90938,3.00268
-2.55053,-2.55053,3.00268,3.00268
-2.55053,-2.53561,3.00268,3.08669
-2.53561,-2.55778,3.08669,3.16987
-2.55778,-2.60471,3.16987,3.23855
-2.60471,-2.6786,3.23855,3.30849
-2.6786,-2.79141,3.30849,3.38863
-2.79141,-2.96149,3.38863,3.4886
-2.96149,-3.20317,3.4886,3.61917
-3.20317,-3.44386,3.61917,3.75174
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.87846,1.60603,1.78765
-3.87846,-3.65471,1.78765,1.93615
-3.65471,-3.41009,1.93615,2.06113
-3.41009,-3.15649,2.06113,2.16727
-3.15649,-2.89962,2.16727,2.26548
-2.89962,-2.64367,2.26548,2.36604
-2.64367,-2.39197,2.36604,2.47662
-2.39197,-2.14774,2.47662,2.60263
-2.14774,-1.91714,2.60263,2.75149
-1.91714,-1.91714,2.75149,2.75149
-1.91714,-1.78026,2.75149,2.87312
-1.78026,-1.78026,2.87312,2.87312
-1.78026,-1.71266,2.87312,2.96963
-1.71266,-1.71266,2.96963,2.96963
-1.71266,-1.6905,2.96963,3.05305
-1.6905,-1.70941,3.05305,3.13786
-1.70941,-1.75484,3.13786,3.2018
-1.75484,-1.82605,3.2018,3.26303
-1.82605,-1.93294,3.26303,3.328
-1.93294,-2.08716,3.328,3.39864
-2.08716,-2.31045,3.39864,3.48041
-2.31045,-2.57221,3.48041,3.56424
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.93126,1.03702,1.19921
-3.93126,-3.75419,1.19921,1.33274
-3.75419,-3.55652,1.33274,1.43913
-3.55652,-3.32672,1.43913,1.53
-3.32672,-3.06484,1.53,1.61383
-3.06484,-2.80224,1.61383,1.69551
-2.80224,-2.54243,1.69551,1.78547
-2.54243,-2.28683,1.78547,1.8868
-2.28683,-2.0352,1.8868,1.99768
-2.0352,-1.78614,1.99768,2.1143
-1.78614,-1.53791,2.1143,2.23271
-1.53791,-1.28871,2.23271,2.34903
-1.28871,-1.03688,2.34903,2.45947
-1.03688,-0.78081,2.45947,2.55955
-0.78081,-0.51891,2.55955,2.64271
-0.51891,-0.25028,2.64271,2.69909
-0.25028,0.02325,2.69909,2.71686
0.02325,0.27213,2.71686,2.69517
0.27213,0.51397,2.69517,2.64327
0.51397,0.77598,2.64327,2.56062
0.77598,1.03215,2.56062,2.4609
1.03215,1.28407,2.4609,2.35067
1.28407,1.53332,2.35067,2.23445
1.53332,1.78154,2.23445,2.11603
1.78154,2.03055,2.11603,1.9993
2.03055,2.28212,1.9993,1.88826
2.28212,2.53764,1.88826,1.78673
2.53764,2.7974,1.78673,1.69661
2.7974,3.05998,1.69661,1.61487
3.05998,3.32189,1.61487,1.53114
3.32189,3.57667,1.53114,1.42875
3.57667,3.57667,1.42875,1.42875
3.57667,3.77767,1.42875,1.31616
3.77767,3.95971,1.31616,1.17132
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99123,0.46801,0.64553
-3.99123,-3.86673,0.64553,0.8003
-3.86673,-3.71932,0.8003,0.92327
-3.71932,-3.55166,0.92327,1.01919
-3.55166,-3.35527,1.01919,1.09883
-3.35527,-3.10263,1.09883,1.17982
-3.10263,-2.84073,1.17982,1.26359
-2.84073,-2.58358,1.26359,1.36064
-2.58358,-2.3326,1.36064,1.47277
-2.3326,-2.08653,1.47277,1.59548
-2.08653,-1.84283,1.59548,1.72291
-1.84283,-1.5988,1.72291,1.84973
-1.5988,-1.35214,1.84973,1.97128
-1.35214,-1.10098,1.97128,2.08312
-1.10098,-0.84395,2.08312,2.18052
-0.84395,-0.58038,2.18052,2.25813
-0.58038,-0.31074,2.25813,2.31016
-0.31074,-0.03705,2.31016,2.33133
-0.03705,0.23715,2.33133,2.31906
0.23715,0.50814,2.31906,2.27492
0.50814,0.77343,2.27492,2.20364
0.77343,1.03221,2.20364,2.11106
1.03221,1.28489,2.11106,2.00271
1.28489,1.53262,2.00271,1.88338
4.05039,3.98721,-0.29204,-0.4585
3.98721,3.89582,-0.4585,-0.60773
3.89582,3.76968,-0.60773,-0.74287
3.76968,3.6205,-0.74287,-0.84967
3.6205,3.6205,-0.84967,-0.84967
3.6205,3.42818,-0.84967,-0.94253
3.42818,3.42818,-0.94253,-0.94253
3.42818,3.16866,-0.94253,-1.03294
3.16866,2.90705,-1.03294,-1.11763
2.90705,2.65017,-1.11763,-1.21536
2.65017,2.40028,-1.21536,-1.32984
2.40028,2.1562,-1.32984,-1.45642
2.1562,1.91507,-1.45642,-1.58863
1.91507,1.67388,-1.58863,-1.72075
1.67388,1.43007,-1.72075,-1.84793
1.43007,1.18165,-1.84793,-1.96576
1.18165,0.92721,-1.96576,-2.06977
0.92721,0.66598,-2.06977,-2.15494
0.66598,0.39818,-2.15494,-2.21584
0.39818,0.12546,-2.21584,-2.24725
0.12546,-0.14903,-2.24725,-2.24581
-0.14903,-0.42143,-2.24581,-2.21169
-0.42143,-0.6887,-2.21169,-2.14839
-0.6887,-0.94931,-2.14839,-2.06124
-0.94931,-1.20315,-2.06124,-1.95575
-1.20315,-1.45105,-1.95575,-1.83685
-1.45105,-1.6945,-1.83685,-1.70898
-1.6945,-1.93553,-1.70898,-1.57656
-1.93553,-2.17676,-1.57656,-1.44451
-2.17676,-2.4212,-1.44451,-1.31864
-2.4212,-2.6716,-1.31864,-1.20535
-2.6716,-2.92897,-1.20535,-1.10893
-2.92897,-3.19073,-1.10893,-1.02463
-3.19073,-3.41193,-1.02463,-0.94848
-3.41193,-3.58837,-0.94848,-0.86803
-3.58837,-3.73929,-0.86803,-0.76865
-3.73929,-3.87006,-0.76865,-0.64048
-3.87006,-3.97499,-0.64048,-0.48165
-3.97499,-4.04784,-0.48165,-0.29735
-4.04784,-4.08407,-0.29735,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
3.95146,3.77468,-1.10309,-1.24569
3.77468,3.57902,-1.24569,-1.35597
3.57902,3.57902,-1.35597,-1.35597
3.57902,3.32416,-1.35597,-1.45807
3.32416,3.062,-1.45807,-1.54106
3.062,2.79937,-1.54106,-1.6226
2.79937,2.53985,-1.6226,-1.71337
2.53985,2.28482,-1.71337,-1.81611
2.28482,2.03381,-1.81611,-1.9284
2.03381,1.78523,-1.9284,-2.04606
1.78523,1.53714,-2.04606,-2.16474
1.53714,1.28759,-2.16474,-2.28031
1.28759,1.03489,-2.28031,-2.38869
1.03489,0.77744,-2.38869,-2.48506
0.77744,0.51399,-2.48506,-2.56298
0.51399,0.25807,-2.56298,-2.61225
0.25807,-0.00669,-2.61225,-2.62983
-0.00669,-0.28025,-2.62983,-2.60956
-0.28025,-0.54925,-2.60956,-2.55445
-0.54925,-0.81186,-2.55445,-2.47358
-0.81186,-1.06859,-2.47358,-2.37526
-1.06859,-1.32079,-2.37526,-2.26569
-1.32079,-1.57005,-2.26569,-2.1495
-1.57005,-1.81811,-2.1495,-2.03077
-1.81811,-2.06693,-2.03077,-1.91363
-2.06693,-2.31841,-1.91363,-1.80241
-2.31841,-2.57404,-1.80241,-1.70121
-2.57404,-2.83409,-1.70121,-1.61197
-2.83409,-3.09696,-1.61197,-1.53114
-3.09696,-3.35867,-1.53114,-1.44689
-3.35867,-3.57775,-1.44689,-1.35804
-3.57775,-3.76847,-1.35804,-1.25157
-3.76847,-3.93889,-1.25157,-1.117
-3.93889,-4.08407,-1.117,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-2.98582,-2.7361,-3.57403,-3.45945
-2.7361,-2.56144,-3.45945,-3.37021
-2.56144,-2.44381,-3.37021,-3.29597
-2.44381,-2.36581,-3.29597,-3.22972
-2.36581,-2.3158,-3.22972,-3.16474
-2.3158,-2.28952,-3.16474,-3.08636
-2.28952,-2.29906,-3.08636,-3.00464
-2.29906,-2.29906,-3.00464,-3.00464
-2.29906,-2.34989,-3.00464,-2.91335
-2.34989,-2.34989,-2.91335,-2.91335
-2.34989,-2.4527,-2.91335,-2.80971
-2.4527,-2.4527,-2.80971,-2.80971
-2.4527,-2.67983,-2.80971,-2.65646
-2.67983,-2.92311,-2.65646,-2.52864
-2.92311,-3.17091,-2.52864,-2.40942
-3.17091,-3.4168,-2.40942,-2.28639
-3.4168,-3.65495,-2.28639,-2.14928
-3.65495,-3.87928,-2.14928,-1.99088
-3.87928,-4.08407,-1.99088,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-3.55252,-3.53367,-3.33816,-3.21762
-3.53367,-3.55004,-3.21762,-3.09772
-3.55004,-3.55004,-3.09772,-3.09772
-3.55004,-3.60559,-3.09772,-2.96594
-3.60559,-3.60559,-2.96594,-2.96594
-3.60559,-3.72376,-2.96594,-2.79226
-3.72376,-3.72376,-2.79226,-2.79226
-3.72376,-3.90192,-2.79226,-2.58304
-3.90192,-4.08407,-2.58304,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.01395,-3.91951,-3.77711,-3.63398
-3.91951,-3.85606,-3.63398,-3.50201
-3.85606,-3.82,-3.50201,-3.36856
-3.82,-3.81706,-3.36856,-3.21363
-3.81706,-3.85308,-3.21363,-3.06611
-3.85308,-3.85308,-3.06611,-3.06611
-3.85308,-3.93503,-3.06611,-2.89224
-3.93503,-3.93503,-2.89224,-2.89224
-3.93503,-4.08407,-2.89224,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
4.08407,3.96899,-1.98323,-2.08685
3.96899,3.7574,-2.08685,-2.26198
3.7574,3.53301,-2.26198,-2.42065
3.53301,3.30217,-2.42065,-2.56997
3.30217,3.09697,-2.56997,-2.70523
3.09697,2.96044,-2.70523,-2.80869
2.96044,2.86987,-2.80869,-2.89575
2.86987,2.81244,-2.89575,-2.97442
2.81244,2.78104,-2.97442,-3.05659
2.78104,2.78248,-3.05659,-3.14401
2.78248,2.78248,-3.14401,-3.14401
2.78248,2.82439,-3.14401,-3.23667
2.82439,2.82439,-3.23667,-3.23667
2.82439,2.91537,-3.23667,-3.33889
2.91537,2.91537,-3.33889,-3.33889
2.91537,3.13439,-3.33889,-3.50382
3.13439,3.36576,-3.50382,-3.65211
3.36576,3.59757,-3.65211,-3.79957
3.59757,3.82607,-3.79957,-3.95215
4.08407,4.06589,-2.38366,-2.40447
4.06589,3.88413,-2.40447,-2.61078
3.88413,3.73746,-2.61078,-2.78386
3.73746,3.64112,-2.78386,-2.9175
3.64112,3.57899,-2.9175,-3.03439
3.57899,3.54448,-3.03439,-3.15368
3.54448,3.54802,-3.15368,-3.29785
3.54802,3.595,-3.29785,-3.43144
3.595,3.595,-3.43144,-3.43144
3.595,3.70002,-3.43144,-3.59446
3.70002,3.70002,-3.59446,-3.59446
3.70002,3.88207,-3.59446,-3.79957
3.88207,4.07863,-3.79957,-3.99138
4.07863,4.08407,-3.99138,-3.99652
4.08407,4.04864,-2.69781,-2.75132
4.04864,3.94752,-2.75132,-2.91878
3.94752,3.88167,-2.91878,-3.06288
3.88167,3.84487,-3.06288,-3.20398
3.84487,3.84319,-3.20398,-3.36357
3.84319,3.88207,-3.36357,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.65396,-1.80803,-1.96064
3.65396,3.40987,-1.96064,-2.08666
3.40987,3.15687,-2.08666,-2.19424
3.15687,2.90066,-2.19424,-2.29417
2.90066,2.64553,-2.29417,-2.39672
2.64553,2.39492,-2.39672,-2.50973
2.39492,2.15283,-2.50973,-2.63965
2.15283,1.92796,-2.63965,-2.79644
1.92796,1.92796,-2.79644,-2.79644
1.92796,1.82127,-2.79644,-2.90498
1.82127,1.82127,-2.90498,-2.90498
1.82127,1.76942,-2.90498,-2.99705
1.76942,1.76942,-2.99705,-2.99705
1.76942,1.75946,-2.99705,-3.07774
1.75946,1.78624,-3.07774,-3.15481
1.78624,1.83659,-3.15481,-3.21667
1.83659,1.91481,-3.21667,-3.27846
1.91481,2.03175,-3.27846,-3.3451
2.03175,2.20106,-3.3451,-3.4193
2.20106,2.44492,-3.4193,-3.50667
2.44492,2.70635,-3.50667,-3.592
1.5368,1.77408,1.6388,1.49984
1.77408,2.00827,1.49984,1.35569
2.00827,2.24225,1.35569,1.21121
2.24225,2.47957,1.21121,1.07245
2.47957,2.72388,1.07245,0.94675
2.72388,2.9769,0.94675,0.83975
2.9769,3.23528,0.83975,0.74564
3.23528,3.41857,0.74564,0.67248
3.41857,3.56564,0.67248,0.59267
3.56564,3.68844,0.59267,0.49388
3.68844,3.78675,0.49388,0.36996
3.78675,3.8545,0.36996,0.22338
3.8545,3.88663,0.22338,0.0646
3.88663,3.88207,0.0646,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.12875,2.37489,1.55186,1.42932
2.37489,2.62633,1.42932,1.31829
2.62633,2.88407,1.31829,1.22285
2.88407,3.14618,1.22285,1.13968
3.14618,3.38623,1.13968,1.06058
3.38623,3.57509,1.06058,0.98004
3.57509,3.73718,0.98004,0.88187
3.73718,3.88207,0.88187,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
3.61902,3.36607,4.00891,3.90167
3.36607,3.10683,3.90167,3.81053
3.10683,2.84316,3.81053,3.73281
2.84316,2.57695,3.73281,3.66399
2.57695,2.3098,3.66399,3.59878
2.3098,2.04312,3.59878,3.53188
2.04312,1.77858,3.53188,3.45753
1.77858,1.5522,3.45753,3.38049
1.5522,1.3963,3.38049,3.31286
1.3963,1.28996,3.31286,3.25157
1.28996,1.22033,3.25157,3.19468
1.22033,1.17676,3.19468,3.13671
1.17676,1.15909,3.13671,3.05691
1.15909,1.18356,3.05691,2.98
1.18356,1.18356,2.98,2.98
1.18356,1.25186,2.98,2.89148
1.25186,1.25186,2.89148,2.89148
1.25186,1.41142,2.89148,2.75881
1.41142,1.41142,2.75881,2.75881
1.41142,1.64266,2.75881,2.61046
1.64266,1.88333,2.61046,2.47756
1.88333,2.12997,2.47756,2.35605
2.12997,2.38175,2.35605,2.24557
2.38175,2.63799,2.24557,2.14587
2.63799,2.89746,2.14587,2.05476
2.89746,3.1577,2.05476,1.96586
3.1577,3.41472,1.96586,1.86832
3.41472,3.65187,1.86832,1.75509
3.65187,3.88207,1.75509,1.60603
3.46569,3.23504,3.70704,3.55801
3.23504,3.0644,3.55801,3.44059
3.0644,2.95165,3.44059,3.3492
2.95165,2.87697,3.3492,3.27033
2.87697,2.83031,3.27033,3.19554
2.83031,2.80871,3.19554,3.10888
2.80871,2.82329,3.10888,3.02117
2.82329,2.82329,3.02117,3.02117
2.82329,2.87925,3.02117,2.92479
2.87925,2.87925,2.92479,2.92479
2.87925,2.98811,2.92479,2.81335
2.98811,2.98811,2.81335,2.81335
2.98811,3.20812,2.81335,2.64943
3.20812,3.43785,2.64943,2.49844
3.43785,3.66494,2.49844,2.34347
3.66494,3.88207,2.34347,2.17504
3.88207,4.08406,2.17504,1.98893
4.08406,4.08407,1.98893,1.98892
3.43769,3.38494,3.41621,3.31638
3.38494,3.35828,3.31638,3.21177
3.35828,3.36447,3.21177,3.10436
3.36447,3.36447,3.10436,3.10436
3.36447,3.40876,3.10436,2.98796
3.40876,3.40876,2.98796,2.98796
3.40876,3.49973,2.98796,2.85408
3.49973,3.49973,2.85408,2.85408
3.49973,3.68607,2.85408,2.65232
3.68607,3.88207,2.65232,2.45955
3.88207,4.07334,2.45955,2.26212
4.07334,4.08407,2.26212,2.25057
3.67974,3.66111,3.37523,3.24455
3.66111,3.6784,3.24455,3.11485
3.6784,3.6784,3.11485,3.11485
3.6784,3.73376,3.11485,2.97439
3.73376,3.73376,2.97439,2.97439
3.73376,3.88207,2.97439,2.74405
3.88207,4.05256,2.74405,2.52842
4.05256,4.08407,2.52842,2.48986
4.02892,3.95118,3.73395,3.59255
3.95118,3.90228,3.59255,3.45704
3.90228,3.88207,3.45704,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.8991,3.31306,3.15753
3.8991,3.94701,3.15753,3.01413
3.94701,4.02526,3.01413,2.85947
2.74405,2.47322,3.88207,3.83443
2.47322,2.20154,3.83443,3.79181
2.20154,1.9295,3.79181,3.75149
1.9295,1.65737,3.75149,3.71184
1.65737,1.38522,3.71184,3.67231
1.38522,1.11297,3.67231,3.63352
1.11297,0.84037,3.63352,3.5973
0.84037,0.56711,3.5973,3.56661
0.56711,0.29298,3.56661,3.54535
0.29298,0.01819,3.54535,3.53714
0.01819,-0.25665,3.53714,3.54361
-0.25665,-0.53087,3.54361,3.56343
-0.53087,-0.80423,3.56343,3.59315
-0.80423,-1.0769,3.59315,3.62883
-1.0769,-1.34918,3.62883,3.66736
-1.34918,-1.62134,3.66736,3.70682
-1.62134,-1.89348,3.70682,3.74643
-1.89348,-2.16554,3.74643,3.78657
-2.16554,-2.4373,3.78657,3.82872
-2.4373,-2.70827,3.82872,3.87549
-2.70827,-2.97766,3.87549,3.93049
-2.97766,-3.24419,3.93049,3.99776
-3.24419,-3.50613,3.99776,4.08093
-3.50613,-3.51509,4.08093,4.08407
1.60603,1.33225,3.88207,3.85608
1.33225,1.05827,3.85608,3.83222
1.05827,0.78404,3.83222,3.81161
0.78404,0.50949,3.81161,3.7957
0.50949,0.23467,3.7957,3.78592
0.23467,-0.04031,3.78592,3.7833
-0.04031,-0.31527,3.7833,3.78812
-0.31527,-0.59001,3.78812,3.79985
-0.59001,-0.86446,3.79985,3.8173
-0.86446,-1.13862,3.8173,3.83902
-1.13862,-1.41253,3.83902,3.8636
-3.977,-3.79957,2.53412,2.74405
-3.79957,-3.64516,2.74405,2.97017
-3.64516,-3.64516,2.97017,2.97017
-3.64516,-3.59042,2.97017,3.10338
-3.59042,-3.59042,3.10338,3.10338
-3.59042,-3.57391,3.10338,3.22649
-3.57391,-3.5929,3.22649,3.35002
-4.06263,-4.06263,1.38601,1.38601
-4.06263,-4.01318,1.38601,1.43476
-4.01318,-4.01318,1.43476,1.43476
-4.01318,-3.79957,1.43476,1.60603
-3.79957,-3.56127,1.60603,1.7419
-3.56127,-3.31353,1.7419,1.84663
-3.31353,-3.05387,1.84663,1.93707
-3.93202,-3.88218,0.17354,0.32656
-3.88218,-3.79957,0.32656,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68243,0.46801,0.59302
-3.68243,-3.54613,0.59302,0.68759
-3.54613,-3.38344,0.68759,0.76538
-3.38344,-3.17619,0.76538,0.84072
-3.17619,-2.91687,0.84072,0.93208
-2.91687,-2.66373,0.93208,1.03887
-2.66373,-2.41884,1.03887,1.16357
-2.41884,-2.18018,1.16357,1.30007
-2.18018,-1.94422,1.30007,1.44131
-2.09854,-2.32996,-1.24161,-1.09312
-2.32996,-2.56575,-1.09312,-0.95186
-2.56575,-2.8096,-0.95186,-0.82541
-2.8096,-3.0624,-0.82541,-0.7178
-3.0624,-3.28559,-0.7178,-0.63102
-3.28559,-3.44623,-0.63102,-0.55678
-3.44623,-3.57445,-0.55678,-0.47348
-3.57445,-3.6791,-0.47348,-0.3704
-3.6791,-3.75585,-0.3704,-0.2453
-3.75585,-3.79957,-0.2453,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.23056,-3.02202,-3.51506,-3.33742
-3.02202,-3.02202,-3.33742,-3.33742
-3.02202,-2.94467,-3.33742,-3.2335
-2.94467,-2.94467,-3.2335,-3.2335
-2.94467,-2.91304,-3.2335,-3.1386
-2.91304,-2.92307,-3.1386,-3.03803
-2.92307,-2.96378,-3.03803,-2.9553
-2.96378,-3.03187,-2.9553,-2.87119
-3.03187,-3.13688,-2.87119,-2.77486
-3.13688,-3.29474,-2.77486,-2.65473
-1.52352,-1.25692,-3.51506,-3.44805
-1.25692,-0.99283,-3.44805,-3.37228
-0.99283,-0.73316,-3.37228,-3.28367
-0.73316,-0.48704,-3.28367,-3.1653
-0.48704,-0.48704,-3.1653,-3.1653
-0.48704,-0.43732,-3.1653,-3.1151
-0.43732,-0.43732,-3.1151,-3.1151
-0.43732,-0.42871,-3.1151,-3.0664
-0.42871,-0.45341,-3.0664,-3.02131
-0.45341,-0.49846,-3.02131,-2.97915
-0.49846,-0.58273,-2.97915,-2.9213
-0.58273,-0.72841,-2.9213,-2.83802
-0.72841,-0.97179,-2.83802,-2.71029
-0.97179,-1.21666,-2.71029,-2.58526
-1.21666,-1.46207,-2.58526,-2.46116
-1.46207,-1.70833,-2.46116,-2.33873
-1.70833,-1.95636,-2.33873,-2.21996
-1.95636,-2.20731,-2.21996,-2.10751
-2.20731,-2.46208,-2.10751,-2.00409
-0.95451,-0.68343,-3.51506,-3.46908
-0.68343,-0.41113,-3.46908,-3.4312
-0.41113,-0.1372,-3.4312,-3.4091
-0.1372,0.13753,-3.4091,-3.40941
0.13753,0.4114,-3.40941,-3.43192
0.4114,0.68367,-3.43192,-3.46983
0.68367,0.95476,-3.46983,-3.51576
0.95476,1.2254,-3.51576,-3.5644
1.2254,1.49608,-3.5644,-3.61281
3.68612,3.59757,-0.27326,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.46114,-0.3855,-0.49087
3.46114,3.31685,-0.49087,-0.56514
3.31685,3.12087,-0.56514,-0.6461
3.12087,2.86823,-0.6461,-0.75427
2.86823,2.62419,-0.75427,-0.88034
2.62419,2.38887,-0.88034,-1.0223
2.38887,2.15865,-1.0223,-1.17261
2.15865,1.92949,-1.17261,-1.32461
1.92949,1.69809,-1.32461,-1.47313
1.69809,1.46193,-1.47313,-1.61393
2.24677,2.4724,1.03446,0.87735
2.4724,2.70352,0.87735,0.7287
2.70352,2.94358,0.7287,0.59525
2.94358,3.18262,0.59525,0.47901
3.18262,3.33268,0.47901,0.4014
3.33268,3.44533,0.4014,0.32433
3.44533,3.5303,0.32433,0.23662
3.5303,3.58719,0.23662,0.13504
3.58719,3.61154,0.13504,0.02156
3.61154,3.59757,0.02156,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54287,-0.101,-0.21807
2.56534,2.43801,3.38477,3.3091
2.43801,2.35347,3.3091,3.2426
2.35347,2.29797,3.2426,3.17783
2.29797,2.26586,3.17783,3.10365
2.26586,2.26685,3.10365,3.02341
2.26685,2.26685,3.02341,3.02341
2.26685,2.30743,3.02341,2.93473
2.30743,2.30743,2.93473,2.93473
2.30743,2.39637,2.93473,2.83512
2.39637,2.39637,2.83512,2.83512
2.39637,2.61912,2.83512,2.676
2.61912,2.86121,2.676,2.546
2.86121,3.10922,2.546,2.42727
3.10922,3.35658,2.42727,2.30719
3.35658,3.59757,2.30719,2.17504
3.59757,3.82613,2.17504,2.02285
-3.47496,-3.53623,-0.2402,-0.14731
-3.53623,-3.567,-0.14731,-0.04158
-3.567,-3.56114,-0.04158,0.07284
-3.56114,-3.51506,0.07284,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42292,0.18351,0.29063
-3.42292,-3.31823,0.29063,0.3663
-3.31823,-3.17285,0.3663,0.44605
-3.17285,-2.94808,0.44605,0.56091
-2.94808,-2.71009,0.56091,0.69802
-2.71009,-2.48072,0.69802,0.84936
-2.2272,-2.09253,-3.3259,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.02664,-3.23056,-3.14936
-2.02664,-2.02664,-3.14936,-3.14936
-2.02664,-2.00324,-3.14936,-3.06836
-2.00324,-2.01801,-3.06836,-2.98563
-2.01801,-2.0599,-2.98563,-2.91225
-2.0599,-2.13092,-2.91225,-2.83378
-2.13092,-2.24104,-2.83378,-2.7443
-2.24104,-2.40295,-2.7443,-2.64097
-0.21554,-0.01012,-3.238,-3.21673
-0.01012,0.18351,-3.21673,-3.23056
0.18351,0.18351,-3.23056,-3.23056
0.18351,0.45161,-3.23056,-3.28787
0.45161,0.71773,-3.28787,-3.35619
4.08407,4.01553,-1.35538,-1.42042
4.01553,3.82068,-1.42042,-1.57938
3.82068,3.58422,-1.57938,-1.71817
3.58422,3.33197,-1.71817,-1.82683
3.33197,3.07243,-1.82683,-1.91761
3.07243,2.81128,-1.91761,-2.00385
2.81128,2.55195,-2.00385,-2.09528
2.55195,2.29628,-2.09528,-2.19644
2.29628,2.04492,-2.19644,-2.30791
2.04492,1.79774,-2.30791,-2.4284
1.79774,1.55465,-2.4284,-2.55689
1.55465,1.31664,-2.55689,-2.69442
1.31664,1.14652,-2.69442,-2.80586
1.14652,1.0398,-2.80586,-2.89003
1.0398,0.97486,-2.89003,-2.95736
0.97486,0.93854,-2.95736,-3.01567
0.93854,0.92723,-3.01567,-3.0924
0.92723,0.96043,-3.0924,-3.16197
0.96043,0.96043,-3.16197,-3.16197
0.96043,1.03702,-3.16197,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.19963,-3.23056,-3.31936
2.72011,2.49201,-2.52387,-2.64146
2.49201,2.3292,-2.64146,-2.74398
2.3292,2.21815,-2.74398,-2.83299
2.21815,2.14626,-2.83299,-2.91134
2.14626,2.10361,-2.91134,-2.98477
2.10361,2.08799,-2.98477,-3.06741
2.08799,2.11032,-3.06741,-3.14874
2.11032,2.11032,-3.14874,-3.14874
2.11032,2.17504,-3.14874,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.30831,-3.23056,-3.32714
1.89054,1.89054,3.31306,3.31306
1.89054,1.76221,3.31306,3.22514
1.76221,1.76221,3.22514,3.22514
1.76221,1.69532,3.22514,3.14368
1.69532,1.69532,3.14368,3.14368
1.69532,1.67365,3.14368,3.06472
1.67365,1.68935,3.06472,2.98435
1.68935,1.73152,2.98435,2.91188
1.73152,1.80327,2.91188,2.8326
1.80327,1.9156,2.8326,2.73987
1.9156,2.08291,2.73987,2.62974
2.08291,2.31823,2.62974,2.50257
2.31823,2.56839,2.50257,2.38863
1.03702,1.03702,3.31306,3.31306
1.03702,0.84719,3.31306,3.21517
0.84719,0.84719,3.21517,3.21517
0.84719,0.77462,3.21517,3.15077
0.77462,0.77462,3.15077,3.15077
0.77462,0.74613,3.15077,3.08533
0.74613,0.76188,3.08533,3.01706
0.76188,0.79998,3.01706,2.96444
0.79998,0.86867,2.96444,2.90074
0.86867,0.98252,2.90074,2.81863
0.98252,1.16965,2.81863,2.7038
0.46801,0.19788,3.31306,3.26383
0.19788,0.19788,3.26383,3.26383
0.19788,-0.02621,3.26383,3.25152
-0.02621,-0.25525,3.25152,3.27403
-0.25525,-0.47955,3.27403,3.3177
-0.47955,-0.74704,3.3177,3.38037
-0.74704,-1.01429,3.38037,3.44447
-2.23315,-2.44932,-0.94665,-0.77672
-2.44932,-2.66733,-0.77672,-0.60927
-2.66733,-2.88963,-0.60927,-0.44773
-2.88963,-3.06927,-0.44773,-0.32045
-3.06927,-3.17887,-0.32045,-0.23416
-3.17887,-3.25092,-0.23416,-0.15982
-3.25092,-3.29648,-0.15982,-0.08421
-3.29648,-3.31354,-0.08421,0.0047
-3.31354,-3.29238,0.0047,0.09291
-3.29238,-3.29238,0.09291,0.09291
-3.29238,-3.23056,0.09291,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.08781,0.18351,0.30795
-1.87683,-1.81704,-3.24005,-3.17866
-1.81704,-1.78055,-3.17866,-3.1089
-1.78055,-1.77552,-3.1089,-3.03123
-1.77552,-1.77552,-3.03123,-3.03123
-1.77552,-1.80803,-3.03123,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.90296,-2.94605,-2.83059
-1.90296,-2.00604,-2.83059,-2.74533
-2.00604,-2.17,-2.74533,-2.6372
1.1256,0.87597,-2.56087,-2.67619
0.87597,0.62337,-2.67619,-2.78462
0.62337,0.39284,-2.78462,-2.87161
0.39284,0.22035,-2.87161,-2.92248
0.22035,0.05685,-2.92248,-2.94955
0.05685,-0.101,-2.94955,-2.94605
-0.101,-0.101,-2.94605,-2.94605
-0.101,-0.101,-2.94605,-2.94605
2.61082,2.8028,0.5529,0.37724
2.8028,2.91706,0.37724,0.26137
2.91706,2.98899,0.26137,0.17125
2.98899,3.03275,0.17125,0.08959
3.03275,3.05026,0.08959,-0.00587
3.05026,3.02856,-0.00587,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95233,-0.101,-0.22102
2.95233,2.86673,-0.22102,-0.31512
2.86673,2.71717,-0.31512,-0.4574
2.71717,2.51217,-0.4574,-0.64049
2.51217,2.30459,-0.64049,-0.8207
2.30459,2.09392,-0.8207,-0.9973
-1.06938,-0.82081,2.61127,2.72872
-0.82081,-0.57024,2.72872,2.8417
-0.57024,-0.34482,2.8417,2.93665
-0.34482,-0.101,2.93665,3.02856
-0.101,-0.101,3.02856,3.02856
-0.101,-0.03953,3.02856,3.04257
-0.03953,-0.03953,3.04257,3.04257
-0.03953,0.03766,3.04257,3.04012
0.03766,0.12784,3.04012,3.01755
0.12784,0.25635,3.01755,2.97193
-2.57842,-2.32349,2.19619,2.2992
-2.32349,-2.0735,2.2992,2.41362
-2.0735,-1.82933,2.41362,2.53995
-1.82933,-1.59612,2.53995,2.67804
-1.59612,-1.44078,2.67804,2.78677
-1.44078,-1.33961,2.78677,2.87445
-1.33961,-1.27943,2.87445,2.94442
-1.27943,-1.23902,2.94442,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.24217,3.02856,3.11255
-1.24217,-1.27882,3.11255,3.177
-1.27882,-1.33814,3.177,3.23369
-1.33814,-1.42803,3.23369,3.29217
-1.42803,-1.5649,3.29217,3.35816
-2.49109,-2.59052,-0.4562,-0.31723
-2.59052,-2.6548,-0.31723,-0.19776
-2.6548,-2.69189,-0.19776,-0.08091
-2.69189,-2.69616,-0.08091,0.05736
-2.69616,-2.66155,0.05736,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.5759,0.18351,0.34073
-2.5759,-2.47447,0.34073,0.47762
-2.23392,-2.04269,0.67774,0.8751
-2.04269,-1.83951,0.8751,1.0602
-1.83951,-1.62558,1.0602,1.23277
-1.62558,-1.40092,1.23277,1.3911
-1.40092,-1.16536,1.3911,1.53262
-1.16536,-0.91886,1.53262,1.65393
-0.91886,-0.66189,1.65393,1.7508
-0.66189,-0.39587,1.7508,1.81854
-0.39587,-0.12712,1.81854,1.8526
-0.12712,0.14725,1.8526,1.85119
0.14725,0.41909,1.85119,1.81374
0.41909,0.68436,1.81374,1.74311
0.68436,0.94039,1.74311,1.64372
0.94039,1.18583,1.64372,1.52029
1.18583,1.4203,1.52029,1.37698
1.4203,1.64385,1.37698,1.21713
1.64385,1.85666,1.21713,1.0432
1.85666,2.05858,1.0432,0.85677
2.05858,2.24817,0.85677,0.65795
2.24817,2.39137,0.65795,0.48273
2.39137,2.48864,0.48273,0.33672
2.48864,2.55203,0.33672,0.20737
2.55203,2.58775,0.20737,0.07858
2.58775,2.58905,0.07858,-0.07256
2.58905,2.54952,-0.07256,-0.21547
2.54952,2.54952,-0.21547,-0.21547
2.54952,2.45955,-0.21547,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29485,-0.3855,-0.60461
2.29485,2.12161,-0.60461,-0.79415
2.12161,1.92337,-0.79415,-0.98447
1.92337,1.71401,-0.98447,-1.1625
1.71401,1.49393,-1.1625,-1.3271
1.66073,1.8548,1.03455,0.84022
1.8548,2.01185,0.84022,0.64985
2.01185,2.12625,0.64985,0.47653
2.12625,2.20515,0.47653,0.31631
2.20515,2.25364,0.31631,0.16012
2.25364,2.2709,0.16012,-0.00814
2.2709,2.24345,-0.00814,-0.20419
2.24345,2.17504,-0.20419,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
1.25119,1.01489,-1.33056,-1.4706
1.01489,0.76549,-1.4706,-1.58553
0.76549,0.50771,-1.58553,-1.67015
0.50771,0.24867,-1.67015,-1.72063
0.24867,-0.01508,-1.72063,-1.73646
-0.01508,-0.28667,-1.73646,-1.71518
-0.28667,-0.55479,-1.71518,-1.65681
-0.55479,-0.81356,-1.65681,-1.56523
-0.81356,-1.06045,-1.56523,-1.44504
-1.06045,-1.29398,-1.44504,-1.30045
-1.29398,-1.51305,-1.30045,-1.13475
-1.51305,-1.71628,-1.13475,-0.94996
-1.71628,-1.8948,-0.94996,-0.75403
-1.8948,-2.02947,-0.75403,-0.57165
-2.02947,-2.1256,-0.57165,-0.40355
-2.1256,-2.18927,-0.40355,-0.24369
-2.18927,-2.22302,-0.24369,-0.08079
-2.22302,-2.22098,-0.08079,0.09997
-2.22098,-2.17955,0.09997,0.27488
-2.17955,-2.17955,0.27488,0.27488
-2.17955,-2.09253,0.27488,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94097,0.46801,0.6963
-1.94097,-1.78175,0.6963,0.88291
-1.78175,-1.58446,0.88291,1.07395
-1.58446,-1.37058,1.07395,1.24629
-1.37058,-1.14187,1.24629,1.39839
1.69686,1.8145,0.72207,0.54166
1.8145,1.89793,0.54166,0.36632
1.89793,1.94998,0.36632,0.19128
1.94998,1.96977,0.19128,0.00736
1.96977,1.94961,0.00736,-0.19402
1.94961,1.89054,-0.19402,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.79071,-0.3855,-0.58276
1.79071,1.6659,-0.58276,-0.7629
1.6659,1.50179,-0.7629,-0.94869
-1.79913,-1.87172,-0.48575,-0.30969
-1.87172,-1.91312,-0.30969,-0.1307
-1.91312,-1.92027,-0.1307,0.06074
-1.92027,-1.88375,0.06074,0.27068
-1.88375,-1.80803,0.27068,0.46801
-1.80803,-1.80803,0.46801,0.46801
-1.80803,-1.80803,0.46801,0.46801
-0.59462,-0.85537,-1.86798,-1.78174
-0.85537,-1.10701,-1.78174,-1.67143
-1.10701,-1.34926,-1.67143,-1.54164
-1.34926,-1.58261,-1.54164,-1.39637
-1.58261,-1.80803,-1.39637,-1.23902
-1.63883,-1.54911,0.29877,0.51991
-1.54911,-1.41092,0.51991,0.73715
-1.41092,-1.23403,0.73715,0.93623
-1.23403,-1.03173,0.93623,1.10673
-1.03173,-0.81383,1.10673,1.24442
-0.81383,-0.58689,1.24442,1.34788
-0.58689,-0.35407,1.34788,1.41709
-0.35407,-0.11628,1.41709,1.45184
-0.11628,0.12609,1.45184,1.45098
0.12609,0.37127,1.45098,1.41278
0.37127,0.6146,1.41278,1.33645
0.6146,0.84803,1.33645,1.22424
0.84803,1.06168,1.22424,1.08258
1.06168,1.24756,1.08258,0.92038
1.24756,1.4003,0.92038,0.74716
1.4003,1.51902,0.74716,0.56912
1.51902,1.60467,0.56912,0.38896
1.60467,1.65845,0.38896,0.20516
1.65845,1.67907,0.20516,0.0134
1.67907,1.66144,0.0134,-0.18999
1.66144,1.60603,-0.18999,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
-0.57435,-0.32168,1.57651,1.63752
-0.32168,-0.06505,1.63752,1.66415
-0.06505,0.19804,1.66415,1.65462
0.19804,0.46801,1.65462,1.60603
1.42843,1.3091,-0.45821,-0.66638
1.3091,1.15097,-0.66638,-0.85809
1.15097,0.96473,-0.85809,-1.02354
0.96473,0.76017,-1.02354,-1.15746
0.76017,0.54423,-1.15746,-1.25783
0.54423,0.32061,-1.25783,-1.32415
0.32061,0.0914,-1.32415,-1.35583
0.0914,-0.1417,-1.35583,-1.35177
-0.1417,-0.37583,-1.35177,-1.31064
-0.37583,-0.60527,-1.31064,-1.23244
-0.60527,-0.82137,-1.23244,-1.12045
-0.82137,-1.01595,-1.12045,-0.98091
-1.01595,-1.18215,-0.98091,-0.82202
-1.18215,-1.31609,-0.82202,-0.65184
-1.31609,-1.41743,-0.65184,-0.47504
-1.41743,-1.48655,-0.47504,-0.29317
-1.48655,-1.52352,-0.29317,-0.101
-1.52352,-1.52352,-0.101,-0.101
-1.52352,-1.52352,-0.101,-0.101
0.44042,0.64506,1.13994,1.04927
0.64506,0.83089,1.04927,0.92877
0.83089,0.99114,0.92877,0.78531
0.99114,1.12181,0.78531,0.62561
1.12181,1.22111,0.62561,0.45497
1.22111,1.28845,0.45497,0.27594
1.28845,1.32268,0.27594,0.0893
1.32268,1.32153,0.0893,-0.101
1.32153,1.32153,-0.101,-0.101
1.32153,1.32153,-0.101,-0.101
-1.23344,-1.30503,-0.47989,-0.3014
-1.30503,-1.34385,-0.3014,-0.11517
-1.34385,-1.3473,-0.11517,0.07882
-1.3473,-1.31156,0.07882,0.2786
-1.31156,-1.23902,0.2786,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.13122,0.46801,0.648
-1.13122,-0.99689,0.648,0.80739
0.56224,0.72264,0.87265,0.75791
0.72264,0.8576,0.75791,0.62014
0.8576,0.96312,0.62014,0.46557
0.96312,1.03736,0.46557,0.29852
1.03736,1.07862,0.29852,0.12191
1.07862,1.08459,0.12191,-0.06156
1.08459,1.05266,-0.06156,-0.24774
1.05266,0.98152,-0.24774,-0.42993
0.98152,0.87349,-0.42993,-0.59895
0.87349,0.73418,-0.59895,-0.7463
0.73418,0.57116,-0.7463,-0.86555
0.57116,0.39155,-0.86555,-0.95299
0.39155,0.20104,-0.95299,-1.00665
0.20104,0.00437,-1.00665,-1.0252
0.00437,-0.19336,-1.0252,-1.00771
-0.19336,-0.3855,-1.00771,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56895,-0.95451,-0.86605
-0.56895,-0.73214,-0.86605,-0.74711
-0.73214,-0.87165,-0.74711,-0.60005
-0.87165,-0.97994,-0.60005,-0.43125
-0.97994,-1.05139,-0.43125,-0.24919
-1.05139,-1.08364,-0.24919,-0.06307
-1.08364,-1.07797,-0.06307,0.1204
-1.07797,-1.03699,0.1204,0.29703
-1.03699,-0.963,0.29703,0.46414
-0.75757,-0.59202,0.7643,0.88578
-0.59202,-0.40989,0.88578,0.97543
-0.40989,-0.21687,0.97543,1.03132
-0.21687,-0.01749,1.03132,1.05219
-0.01749,0.18351,1.05219,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
0.59493,0.69155,0.5069,0.37332
0.69155,0.75712,0.37332,0.22407
0.75712,0.78894,0.22407,0.06449
0.78894,0.78483,0.06449,-0.09971
0.78483,0.74359,-0.09971,-0.26151
0.74359,0.66643,-0.26151,-0.41241
0.66643,0.55751,-0.41241,-0.54394
0.55751,0.42331,-0.54394,-0.64905
0.42331,0.27093,-0.64905,-0.72312
0.27093,0.10704,-0.72312,-0.76333
0.10704,-0.06168,-0.76333,-0.76797
-0.06168,-0.2279,-0.76797,-0.73666
-0.2279,-0.3855,-0.73666,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.52721,-0.67001,-0.5704
-0.52721,-0.64256,-0.5704,-0.44464
-0.64256,-0.72758,-0.44464,-0.29759
-0.72758,-0.77736,-0.29759,-0.13759
-0.77736,-0.79002,-0.13759,0.02663
-0.79002,-0.76636,0.02663,0.18773
-0.76636,-0.7084,0.18773,0.33967
-0.7084,-0.61881,0.33967,0.47711
-0.61881,-0.50086,0.47711,0.59455
-0.50086,-0.35946,0.59455,0.68597
-0.35946,-0.20086,0.68597,0.74625
-0.20086,-0.03339,0.74625,0.7716
-0.03339,0.13515,0.7716,0.76095
0.13515,0.29775,0.76095,0.71495
-0.29126,-0.36103,-0.2819,-0.18279
-0.36103,-0.39845,-0.18279,-0.06787
-0.39845,-0.40027,-0.06787,0.05335
-0.40027,-0.36612,0.05335,0.16964
-0.36612,-0.29932,0.16964,0.27042
-0.29932,-0.20586,0.27042,0.34695
-0.20586,-0.09448,0.34695,0.3922
-0.09448,0.02511,0.3922,0.40234
0.02511,0.14287,0.40234,0.37623
0.14287,0.24747,0.37623,0.3163
0.24747,0.32942,0.3163,0.22842
0.32942,0.3819,0.22842,0.11992
0.3819,0.39985,0.11992,88e-5
0.39985,0.38159,88e-5,-0.11835
0.38159,0.32855,-0.11835,-0.22695
0.32855,0.24619,-0.22695,-0.31435
0.24619,0.14204,-0.31435,-0.37321
0.14204,0.02498,-0.37321,-0.39838
0.02498,-0.101,-0.39838,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21741,-0.3855,-0.33409
0.21029,0.18351,-0.00232,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11575,-0.101,-0.17747
0.11575,0.03286,-0.17747,-0.21082
0.03286,-0.05463,-0.21082,-0.20695
-0.05463,-0.13261,-0.20695,-0.16798
-0.13261,-0.18877,-0.16798,-0.10043
-0.18877,-0.21348,-0.10043,-0.01575
-0.21348,-0.20238,-0.01575,0.07264
-0.20238,-0.15677,0.07264,0.14942
-0.15677,-0.08418,0.14942,0.20131
-0.08418,0.00266,0.20131,0.21929


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_hamiltonian_sym_vf.csv <==
x1,x2,y1,y2
-4.04226,-3.76743,-4.00736,-4.00913
-3.76743,-3.49302,-4.00913,-4.02639
-3.49302,-3.21931,-4.02639,-4.053
-3.21931,-2.94605,-4.053,-4.08407
-2.61899,-2.34566,-3.98527,-4.01569
-2.34566,-2.07197,-4.01569,-4.04271
-2.07197,-1.79791,-4.04271,-4.06557
-1.79791,-1.52352,-4.06557,-4.08407
-1.2008,-0.92595,-4.06254,-4.0721
-0.92595,-0.65101,-4.0721,-4.07853
-0.65101,-0.37601,-4.07853,-4.08238
-0.37601,-0.101,-4.08238,-4.08407
-0.101,0.17402,-4.08407,-4.08381
0.17402,0.44903,-4.08381,-4.08158
0.44903,0.72401,-4.08158,-4.0771
0.72401,0.99894,-4.0771,-4.06989
0.99894,1.27375,-4.06989,-4.0594
1.27375,1.54839,-4.0594,-4.04506
1.54839,1.82277,-4.04506,-4.02643
1.82277,2.09681,-4.02643,-4.00333
2.09681,2.37046,-4.00333,-3.976
2.37046,2.64376,-3.976,-3.94526
2.64376,2.91685,-3.94526,-3.91276
2.91685,3.19006,-3.91276,-3.88126
3.19006,3.46379,-3.88126,-3.85502
3.46379,3.7383,-3.85502,-3.83996
3.7383,4.01305,-3.83996,-3.84337
4.01305,4.08407,-3.84337,-3.847
-1.61946,-1.89374,4.07862,4.05859
-1.89374,-2.16767,4.05859,4.03423
-2.16767,-2.44122,4.03423,4.0059
-2.44122,-2.71446,4.0059,3.97459
-2.71446,-2.98756,3.97459,3.94214
-2.98756,-3.26086,3.94214,3.91148
-3.26086,-3.53475,3.91148,3.88705
-3.53475,-3.80938,3.88705,3.8749
-3.80938,-4.08407,3.8749,3.88207
3.87018,3.59563,3.57232,3.56609
3.59563,3.3212,3.56609,3.58192
3.3212,3.04765,3.58192,3.61002
3.04765,2.77458,3.61002,3.64274
2.77458,2.50144,3.64274,3.67488
2.50144,2.22791,3.67488,3.7033
2.22791,1.95387,3.7033,3.72638
1.95387,1.67941,3.72638,3.74358
1.67941,1.40465,3.74358,3.75514
1.40465,1.12972,3.75514,3.76186
1.12972,0.85472,3.76186,3.76494
0.85472,0.5797,3.76494,3.76573
0.5797,0.30468,3.76573,3.76553
0.30468,0.02966,3.76553,3.7653
0.02966,-0.24536,3.7653,3.76546
-0.24536,-0.52039,3.76546,3.76573
-0.52039,-0.79541,3.76573,3.76526
-0.79541,-1.07041,3.76526,3.76279
-1.07041,-1.34536,3.76279,3.75696
-1.34536,-1.62017,3.75696,3.74653
-1.62017,-1.89471,3.74653,3.73058
-1.89471,-2.16885,3.73058,3.70874
-2.16885,-2.44249,3.70874,3.68136
-2.44249,-2.71569,3.68136,3.64982
-2.71569,-2.98874,3.64982,3.61688
-2.98874,-3.26213,3.61688,3.58718
-3.26213,-3.53637,3.58718,3.56785
-3.53637,-3.81109,3.56785,3.56826
-3.81109,-4.08407,3.56826,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-3.94234,-3.77175,1.66597,1.79599
-3.77175,-3.58422,1.79599,1.89707
-3.58422,-3.58422,1.89707,1.89707
-3.58422,-3.32614,1.89707,1.98979
-3.32614,-3.05946,1.98979,2.05658
-3.05946,-2.7918,2.05658,2.11971
-2.7918,-2.52705,2.11971,2.19372
-2.52705,-2.26718,2.19372,2.28336
-2.26718,-2.01268,2.28336,2.38736
-2.01268,-1.76295,2.38736,2.50244
-1.76295,-1.51745,2.50244,2.62625
-1.51745,-1.277,2.62625,2.75949
-1.277,-1.12802,2.75949,2.85387
-1.12802,-1.03935,2.85387,2.92218
-1.03935,-0.98826,2.92218,2.97587
-0.98826,-0.96179,2.97587,3.02525
-0.96179,-0.96294,3.02525,3.07864
-0.96294,-0.96294,3.07864,3.07864
-0.96294,-1.00926,3.07864,3.13458
-1.00926,-1.00926,3.13458,3.13458
-1.00926,-1.10315,3.13458,3.18518
-1.10315,-1.10315,3.18518,3.18518
-1.10315,-1.36755,3.18518,3.25515
-1.36755,-1.63997,3.25515,3.29012
-1.63997,-1.91444,3.29012,3.30305
-1.91444,-2.18929,3.30305,3.29882
-2.18929,-2.46364,3.29882,3.28084
-2.46364,-2.73726,3.28084,3.25338
-2.73726,-3.0106,3.25338,3.22298
-3.0106,-3.28459,3.22298,3.20045
-3.28459,-3.54891,3.20045,3.20025
-3.54891,-3.82072,3.20025,3.23645
-3.82072,-4.08407,3.23645,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08144,-4.08144,2.15879,2.15879
-4.08144,-3.96636,2.15879,2.34049
-3.96636,-3.89801,2.34049,2.46523
-3.89801,-3.85955,2.46523,2.56579
-3.85955,-3.84649,2.56579,2.66812
-3.84649,-3.86869,2.66812,2.76896
-3.86869,-3.86869,2.76896,2.76896
-3.86869,-3.93234,2.76896,2.87381
-3.93234,-3.93234,2.87381,2.87381
-3.93234,-4.08407,2.87381,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.90195,1.89054,2.09612
-3.90195,-3.69843,2.09612,2.28014
-3.69843,-3.47506,2.28014,2.43917
-3.47506,-3.2349,2.43917,2.57156
-3.2349,-2.99054,2.57156,2.68819
-2.99054,-2.99054,2.68819,2.68819
-2.99054,-2.92016,2.68819,2.72961
-2.92016,-2.92016,2.72961,2.72961
-2.92016,-2.89001,2.72961,2.77396
-2.89001,-2.92654,2.77396,2.79988
-2.92654,-2.97469,2.79988,2.81102
-2.97469,-3.08446,2.81102,2.82671
-3.08446,-3.30176,2.82671,2.86277
-3.30176,-3.56472,2.86277,2.9363
-3.56472,-3.78412,2.9363,3.02161
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.94309,1.03702,1.19645
-3.94309,-3.77501,1.19645,1.32679
-3.77501,-3.59328,1.32679,1.42085
-3.59328,-3.39127,1.42085,1.49115
-3.39127,-3.13925,1.49115,1.55597
-3.13925,-2.87219,1.55597,1.62155
-2.87219,-2.60855,1.62155,1.6993
-2.60855,-2.35026,1.6993,1.79333
-2.35026,-2.09705,1.79333,1.90049
-2.09705,-1.84707,1.90049,2.01513
-1.84707,-1.59796,2.01513,2.13165
-1.59796,-1.34742,2.13165,2.24505
-1.34742,-1.09349,2.24505,2.3505
-1.09349,-0.83467,2.3505,2.4431
-0.83467,-0.5701,2.4431,2.51732
-0.5701,-0.29997,2.51732,2.56697
-0.29997,-0.02614,2.56697,2.58644
-0.02614,0.24802,2.58644,2.57304
0.24802,0.519,2.57304,2.52868
0.519,0.78466,2.52868,2.45862
0.78466,1.04453,2.45862,2.36905
1.04453,1.29932,2.36905,2.26572
1.29932,1.55041,2.26572,2.15356
1.55041,1.79964,2.15356,2.03728
1.79964,2.04926,2.03728,1.92188
2.04926,2.30168,1.92188,1.81285
2.30168,2.55893,1.81285,1.71595
2.55893,2.82165,1.71595,1.63516
2.82165,3.08835,1.63516,1.56825
3.08835,3.35511,1.56825,1.50158
3.35511,3.61371,1.50158,1.41056
3.61371,3.61371,1.41056,1.41056
3.61371,3.7905,1.41056,1.31507
3.7905,3.94949,1.31507,1.18857
3.94949,4.07816,1.18857,1.04434
4.07816,4.08407,1.04434,1.03653
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99448,0.46801,0.64703
-3.99448,-3.87131,0.64703,0.80344
-3.87131,-3.72707,0.80344,0.92197
-3.72707,-3.56703,0.92197,1.00811
-3.56703,-3.38273,1.00811,1.07499
-3.38273,-3.14491,1.07499,1.14059
-3.14491,-2.88024,1.14059,1.21496
-2.88024,-2.62118,1.21496,1.30646
-2.62118,-2.36952,1.30646,1.41687
-2.36952,-2.12386,1.41687,1.54034
-2.12386,-1.8812,1.54034,1.66974
-1.8812,-1.6384,1.66974,1.79888
-1.6384,-1.39278,1.79888,1.92251
4.07849,4.03704,-0.16381,-0.3422
4.03704,3.97011,-0.3422,-0.50068
3.97011,3.87843,-0.50068,-0.63893
3.87843,3.7523,-0.63893,-0.76314
3.7523,3.60528,-0.76314,-0.85725
3.60528,3.60528,-0.85725,-0.85725
3.60528,3.41182,-0.85725,-0.93778
3.41182,3.41182,-0.93778,-0.93778
3.41182,3.14829,-0.93778,-1.01605
3.14829,2.88481,-1.01605,-1.09448
2.88481,2.62777,-1.09448,-1.1915
2.62777,2.37895,-1.1915,-1.30819
2.37895,2.13644,-1.30819,-1.43776
2.13644,1.89682,-1.43776,-1.5727
1.89682,1.65672,-1.5727,-1.70678
1.65672,1.41338,-1.70678,-1.83482
1.41338,1.16475,-1.83482,-1.95216
1.16475,0.90955,-1.95216,-2.05419
0.90955,0.6473,-2.05419,-2.1361
0.6473,0.37862,-2.1361,-2.19306
0.37862,0.10548,-2.19306,-2.22088
0.10548,-0.16902,-2.22088,-2.21716
-0.16902,-0.44136,-2.21716,-2.18225
-0.44136,-0.70866,-2.18225,-2.119
-0.70866,-0.96927,-2.119,-2.03189
-0.96927,-1.22284,-2.03189,-1.92581
-1.22284,-1.47005,-1.92581,-1.80551
-1.47005,-1.71239,-1.80551,-1.67556
-1.71239,-1.95208,-1.67556,-1.54073
-1.95208,-2.192,-1.54073,-1.40634
-2.192,-2.43564,-1.40634,-1.27895
-2.43564,-2.68622,-1.27895,-1.1662
-2.68622,-2.94496,-1.1662,-1.07385
-2.94496,-3.20917,-1.07385,-0.99769
-3.20917,-3.42206,-0.99769,-0.93393
-3.42206,-3.59191,-0.93393,-0.8645
-3.59191,-3.73908,-0.8645,-0.77389
-3.73908,-3.86941,-0.77389,-0.65005
-3.86941,-3.97515,-0.65005,-0.49023
-3.97515,-4.04832,-0.49023,-0.30157
-4.04832,-4.08407,-0.30157,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08403,-0.101,0.10511
-4.08403,-4.0474,0.10511,0.30614
-3.02008,-3.28644,-1.29548,-1.22702
-3.28644,-3.49559,-1.22702,-1.16343
-3.49559,-3.67191,-1.16343,-1.08643
-3.67191,-3.83037,-1.08643,-0.98181
-3.83037,-3.97241,-0.98181,-0.83918
-3.97241,-4.08407,-0.83918,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
3.98866,3.83089,-1.34311,-1.4749
3.83089,3.65539,-1.4749,-1.5773
3.65539,3.65539,-1.5773,-1.5773
3.65539,3.39952,-1.5773,-1.67536
3.39952,3.13341,-1.67536,-1.74425
3.13341,2.86583,-1.74425,-1.80774
2.86583,2.60104,-1.80774,-1.88164
2.60104,2.34106,-1.88164,-1.97096
2.34106,2.08596,-1.97096,-2.07354
2.08596,1.8343,-2.07354,-2.18442
1.8343,1.58408,-2.18442,-2.29854
1.58408,1.33325,-2.29854,-2.41131
1.33325,1.07991,-2.41131,-2.51822
1.07991,0.82248,-2.51822,-2.61468
0.82248,0.55966,-2.61468,-2.69477
0.55966,0.30187,-2.69477,-2.74882
0.30187,0.03967,-2.74882,-2.77218
0.03967,-0.2343,-2.77218,-2.75859
-0.2343,-0.50437,-2.75859,-2.70931
-0.50437,-0.76844,-2.70931,-2.6334
-0.76844,-1.02684,-2.6334,-2.53958
-1.02684,-1.28085,-2.53958,-2.43427
-1.28085,-1.53204,-2.43427,-2.32231
-1.53204,-1.78219,-2.32231,-2.20803
-1.78219,-2.03337,-2.20803,-2.09606
-2.03337,-2.28762,-2.09606,-1.99135
-2.28762,-2.5465,-1.99135,-1.89893
-2.5465,-2.81035,-1.89893,-1.82184
-2.81035,-3.07759,-1.82184,-1.75707
-3.07759,-3.3438,-1.75707,-1.69167
-3.3438,-3.55821,-1.69167,-1.62153
-3.55821,-3.75006,-1.62153,-1.5288
-3.75006,-3.93008,-1.5288,-1.39918
-3.93008,-4.08407,-1.39918,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-2.71659,-2.98371,-2.14146,-2.07622
-2.98371,-3.25126,-2.07622,-2.01267
-3.25126,-3.47975,-2.01267,-1.94306
-3.47975,-3.68762,-1.94306,-1.84972
-3.68762,-3.88831,-1.84972,-1.71522
-3.88831,-4.08407,-1.71522,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-3.90595,-3.69759,-3.12872,-3.05626
-3.69759,-3.46377,-3.05626,-3.0065
-3.46377,-3.19049,-3.0065,-2.98998
-3.19049,-2.91604,-2.98998,-3.00436
-2.91604,-2.64171,-3.00436,-3.023
-2.64171,-2.44267,-3.023,-3.02533
-2.44267,-2.30314,-3.02533,-3.01338
-2.30314,-2.20865,-3.01338,-2.99213
-2.20865,-2.15366,-2.99213,-2.96832
-2.15366,-2.11432,-2.96832,-2.93185
-2.11432,-2.10572,-2.93185,-2.88059
-2.10572,-2.10572,-2.88059,-2.88059
-2.10572,-2.13734,-2.88059,-2.82201
-2.13734,-2.13734,-2.82201,-2.82201
-2.13734,-2.22911,-2.82201,-2.74321
-2.22911,-2.22911,-2.74321,-2.74321
-2.22911,-2.42325,-2.74321,-2.63919
-2.42325,-2.42325,-2.63919,-2.63919
-2.42325,-2.68118,-2.63919,-2.5452
-2.68118,-2.94629,-2.5452,-2.47239
-2.94629,-3.21047,-2.47239,-2.40005
-3.21047,-3.44904,-2.40005,-2.31068
-3.44904,-3.68243,-2.31068,-2.17967
-3.68243,-3.8965,-2.17967,-2.00841
-3.8965,-4.08407,-2.00841,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-3.81243,-3.51506,-3.47586
-3.81243,-3.53789,-3.47586,-3.46917
-3.53789,-3.26351,-3.46917,-3.48567
-3.26351,-2.99004,-3.48567,-3.51458
-2.99004,-2.71699,-3.51458,-3.5474
-2.71699,-2.44375,-3.5474,-3.5786
-2.44375,-2.17001,-3.5786,-3.60495
-2.17001,-1.89573,-3.60495,-3.62484
-1.89573,-1.62104,-3.62484,-3.63786
-1.62104,-1.34612,-3.63786,-3.64451
-1.34612,-1.07112,-3.64451,-3.646
-1.07112,-0.79612,-3.646,-3.64403
-0.79612,-0.52112,-3.64403,-3.64063
-0.52112,-0.24612,-3.64063,-3.63775
-0.24612,0.0289,-3.63775,-3.63681
0.0289,0.30391,-3.63681,-3.63824
0.30391,0.57891,-3.63824,-3.64138
0.57891,0.85391,-3.64138,-3.64464
0.85391,1.12892,-3.64464,-3.64605
1.12892,1.40391,-3.64605,-3.64361
1.40391,1.67879,-3.64361,-3.6357
1.67879,1.95341,-3.6357,-3.62126
1.95341,2.22758,-3.62126,-3.59997
2.22758,2.5012,-3.59997,-3.57244
2.5012,2.77437,-3.57244,-3.54055
2.77437,3.04745,-3.54055,-3.508
3.04745,3.3211,-3.508,-3.48097
3.3211,3.59564,-3.48097,-3.46855
3.59564,3.8698,-3.46855,-3.48184
-4.08407,-3.80962,-3.79957,-3.78738
-3.80962,-3.53491,-3.78738,-3.79684
-3.53491,-3.26094,-3.79684,-3.82025
-3.26094,-2.98763,-3.82025,-3.8508
-2.98763,-2.71455,-3.8508,-3.88348
-2.71455,-2.44135,-3.88348,-3.91498
-2.09253,-1.81836,-3.79957,-3.82099
-1.81836,-1.54383,-3.82099,-3.8371
-1.54383,-1.26904,-3.8371,-3.84831
-1.26904,-0.99412,-3.84831,-3.85542
-0.99412,-0.71913,-3.85542,-3.85945
-0.71913,-0.44412,-3.85945,-3.86141
-0.44412,-0.1691,-3.86141,-3.86217
-0.1691,0.10592,-3.86217,-3.86223
0.10592,0.38094,-3.86223,-3.86166
0.38094,0.65596,-3.86166,-3.86004
0.65596,0.93095,-3.86004,-3.85657
0.93095,1.20589,-3.85657,-3.85026
1.20589,1.48072,-3.85026,-3.84008
1.48072,1.75532,-3.84008,-3.82515
1.75532,2.02959,-3.82515,-3.80497
2.02959,2.30342,-3.80497,-3.77953
2.30342,2.57679,-3.77953,-3.74959
2.57679,2.84987,-3.74959,-3.71692
3.98001,3.81562,-1.68161,-1.81836
3.81562,3.60592,-1.81836,-1.94194
3.60592,3.35014,-1.94194,-2.04018
3.35014,3.0841,-2.04018,-2.10926
3.0841,2.81632,-2.10926,-2.1719
2.81632,2.55115,-2.1719,-2.2444
2.55115,2.29089,-2.2444,-2.33281
2.29089,2.03637,-2.33281,-2.4367
2.03637,1.78763,-2.4367,-2.5538
1.78763,1.54512,-2.5538,-2.68325
1.54512,1.37137,-2.68325,-2.79021
1.37137,1.26323,-2.79021,-2.87063
1.26323,1.20037,-2.87063,-2.9314
1.20037,1.16506,-2.9314,-2.98416
1.16506,1.15519,-2.98416,-3.04361
1.15519,1.18244,-3.04361,-3.09709
1.18244,1.18244,-3.09709,-3.09709
1.18244,1.26092,-3.09709,-3.15171
1.26092,1.26092,-3.15171,-3.15171
1.26092,1.43528,-3.15171,-3.21028
1.43528,1.43528,-3.21028,-3.21028
1.43528,1.70612,-3.21028,-3.25322
1.70612,1.98049,-3.25322,-3.26837
1.98049,2.25533,-3.26837,-3.26393
2.25533,2.52961,-3.26393,-3.24492
2.52961,2.80318,-3.24492,-3.21682
2.80318,3.07666,-3.21682,-3.18783
3.07666,3.35096,-3.18783,-3.1707
3.35096,3.61258,-3.1707,-3.18057
3.61258,3.88207,-3.18057,-3.23056
3.94387,3.81433,-2.2248,-2.3923
3.81433,3.74037,-2.3923,-2.49925
3.74037,3.69866,-2.49925,-2.58061
3.69866,3.68024,-2.58061,-2.66183
3.68024,3.69531,-2.66183,-2.74326
3.69531,3.69531,-2.74326,-2.74326
3.69531,3.74988,-2.74326,-2.82612
3.74988,3.74988,-2.82612,-2.82612
3.74988,3.88207,-2.82612,-2.94605
3.88207,3.88207,-2.94605,-2.94605
-1.56235,-1.32123,1.60993,1.74203
-1.32123,-1.07304,1.74203,1.86015
-1.07304,-0.81696,1.86015,1.95978
-0.81696,-0.55313,1.95978,2.03623
-0.55313,-0.2829,2.03623,2.08492
-0.2829,-0.00894,2.08492,2.1023
-0.00894,0.26513,2.1023,2.08696
0.26513,0.53568,2.08696,2.04011
0.53568,0.79995,2.04011,1.96519
0.79995,1.0565,1.96519,1.86679
1.0565,1.30512,1.86679,1.74961
1.30512,1.54659,1.74961,1.61818
1.54659,1.78243,1.61818,1.4768
1.78243,2.01492,1.4768,1.32994
2.01492,2.24718,1.32994,1.18273
2.24718,2.48309,1.18273,1.04163
2.48309,2.7267,1.04163,0.91468
2.7267,2.98014,0.91468,0.80902
2.98014,3.2404,0.80902,0.72037
3.2404,3.42103,0.72037,0.65509
3.42103,3.56518,0.65509,0.58315
3.56518,3.68685,0.58315,0.49087
3.68685,3.78572,0.49087,0.37043
3.78572,3.85426,0.37043,0.22437
3.85426,3.8866,0.22437,0.06522
3.8866,3.88207,0.06522,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.16418,2.40977,1.49257,1.36901
2.40977,2.66184,1.36901,1.25959
2.66184,2.92149,1.25959,1.16979
2.92149,3.1864,1.16979,1.09613
3.1864,3.41128,1.09613,1.03206
3.41128,3.58942,1.03206,0.96345
3.58942,3.74437,0.96345,0.87403
3.74437,3.88207,0.87403,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
2.21025,2.46874,2.186,2.09244
2.46874,2.73215,2.09244,2.01386
2.73215,2.99922,2.01386,1.94842
2.99922,3.26683,1.94842,1.88512
3.26683,3.49258,1.88512,1.81725
3.49258,3.6954,1.81725,1.72789
3.6954,3.88207,1.72789,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,4.0431,1.60603,1.45681
4.0431,4.08407,1.45681,1.41262
3.92189,3.69708,3.19554,3.13426
3.69708,3.46904,3.13426,3.10433
3.46904,3.46904,3.10433,3.10433
3.46904,3.19463,3.10433,3.10383
3.19463,2.92064,3.10383,3.12663
2.92064,2.647,3.12663,3.15399
2.647,2.37272,3.15399,3.17266
2.37272,2.11377,3.17266,3.17342
2.11377,1.91759,3.17342,3.15674
1.91759,1.7814,3.15674,3.13041
1.7814,1.68655,3.13041,3.09788
1.68655,1.62822,3.09788,3.06437
1.62822,1.58861,3.06437,3.01981
1.58861,1.57885,3.01981,2.96271
1.57885,1.57885,2.96271,2.96271
1.57885,1.60804,2.96271,2.89599
1.60804,1.60804,2.89599,2.89599
1.60804,1.68337,2.89599,2.81575
1.68337,1.68337,2.81575,2.81575
1.68337,1.91008,2.81575,2.6625
1.91008,2.15557,2.6625,2.53924
2.15557,2.41078,2.53924,2.43736
2.41078,2.67299,2.43736,2.355
2.67299,2.9396,2.355,2.28778
2.9396,3.20677,2.28778,2.22271
3.20677,3.43918,2.22271,2.14969
3.43918,3.65777,2.14969,2.04774
3.65777,3.88207,2.04774,1.89054
3.88207,4.07662,1.89054,1.69775
4.07662,4.08407,1.69775,1.68914
4.08407,3.99572,3.14318,3.0922
3.99572,3.75625,3.0922,2.95834
3.75625,3.58011,2.95834,2.86496
3.58011,3.48889,2.86496,2.8119
3.48889,3.43415,2.8119,2.77001
3.43415,3.40333,2.77001,2.73023
3.40333,3.39689,2.73023,2.68092
3.39689,3.39689,2.68092,2.68092
3.39689,3.42772,2.68092,2.61929
3.42772,3.42772,2.61929,2.61929
3.42772,3.48619,2.61929,2.55381
3.48619,3.48619,2.55381,2.55381
3.48619,3.68624,2.55381,2.36736
3.68624,3.88207,2.36736,2.17504
3.88207,4.06193,2.17504,1.96774
4.06193,4.08407,1.96774,1.94011
3.88207,3.60732,3.88207,3.89006
3.60732,3.33322,3.89006,3.912
3.33322,3.0598,3.912,3.94152
3.0598,2.78668,3.94152,3.97381
2.78668,2.51351,3.97381,4.00563
2.51351,2.24005,4.00563,4.03487
2.24005,1.96622,4.03487,4.06035
1.96622,1.69203,4.06035,4.08157
-3.93059,-3.88134,0.1808,0.32978
-3.88134,-3.79957,0.32978,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68511,0.46801,0.58685
-3.68511,-3.55173,0.58685,0.67462
-3.55173,-3.3943,0.67462,0.7438
-3.3943,-3.19296,0.7438,0.80997
-3.19296,-2.9317,0.80997,0.89556
-2.9317,-2.67778,0.89556,1.00018
-2.67778,-2.43325,1.00018,1.12553
-2.43325,-2.1958,1.12553,1.26413
-2.1958,-1.96148,1.26413,1.40805
-1.40567,-1.64304,-1.6558,-1.51707
-1.64304,-1.87511,-1.51707,-1.36957
-1.87511,-2.10437,-1.36957,-1.2177
-2.10437,-2.33418,-1.2177,-1.06672
-2.33418,-2.56867,-1.06672,-0.92338
-2.56867,-2.81195,-0.92338,-0.79598
-2.81195,-3.06537,-0.79598,-0.69012
-3.06537,-3.29007,-0.69012,-0.60816
-3.29007,-3.44827,-0.60816,-0.54067
-3.44827,-3.5745,-0.54067,-0.46392
-3.5745,-3.67871,-0.46392,-0.36583
-3.67871,-3.75591,-0.36583,-0.24317
-3.75591,-3.79957,-0.24317,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
3.59757,3.59757,-1.23902,-1.23902
3.59757,3.33826,-1.23902,-1.32846
3.33826,3.08291,-1.32846,-1.39294
3.08291,2.81723,-1.39294,-1.46363
2.81723,2.55643,-1.46363,-1.55026
3.68718,3.59757,-0.27834,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.45935,-0.3855,-0.48458
3.45935,3.31542,-0.48458,-0.55235
3.31542,3.11524,-0.55235,-0.62925
3.11524,2.86181,-0.62925,-0.7353
2.24629,2.47067,1.02008,0.86121
2.47067,2.70077,0.86121,0.71101
2.70077,2.94038,0.71101,0.57682
2.94038,3.18811,0.57682,0.45835
3.18811,3.33696,0.45835,0.38474
3.33696,3.44806,0.38474,0.31215
3.44806,3.53211,0.31215,0.2285
3.53211,3.58864,0.2285,0.13
3.58864,3.61246,0.13,0.01924
3.61246,3.59757,0.01924,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54184,-0.101,-0.21436
1.60603,1.33107,3.59757,3.60194
1.33107,1.05606,3.60194,3.60089
1.05606,0.78108,3.60089,3.59638
0.78108,0.50612,3.59638,3.59079
0.50612,0.23113,3.59079,3.58653
0.23113,-0.04388,3.58653,3.58532
-0.04388,-0.31888,3.58532,3.58765
-0.31888,-0.59386,3.58765,3.59257
-0.59386,-0.86882,3.59257,3.59808
-0.86882,-1.14381,3.59808,3.60173
-1.14381,-1.41881,3.60173,3.60124
-3.51506,-3.51506,2.17504,2.17504
-3.51506,-3.25748,2.17504,2.26945
-3.25748,-2.99689,2.26945,2.33663
-2.99689,-2.73004,2.33663,2.403
-2.73004,-2.46724,2.403,2.4834
-3.48162,-3.54167,-0.2294,-0.13913
-3.54167,-3.57098,-0.13913,-0.03566
-3.57098,-3.56329,-0.03566,0.07603
-3.56329,-3.51506,0.07603,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42005,0.18351,0.28642
-3.42005,-3.31456,0.28642,0.35755
-3.31456,-3.16568,0.35755,0.43502
-3.16568,-2.92122,0.43502,0.55895
-2.92122,-2.68444,0.55895,0.69813
-2.68444,-2.45658,0.69813,0.85182
-2.45658,-2.2338,0.85182,1.01292
-2.2338,-2.01191,1.01292,1.17531
-2.01191,-1.78749,1.17531,1.33419
-3.51506,-3.24046,-3.23056,-3.2374
-3.24046,-2.9667,-3.2374,-3.26305
-2.9667,-2.69343,-3.26305,-3.29411
-2.69343,-2.41981,-3.29411,-3.3215
-2.41981,-2.14545,-3.3215,-3.33974
-2.14545,-1.87059,-3.33974,-3.34558
-1.87059,-1.59581,-3.34558,-3.33688
-1.59581,-1.32214,-3.33688,-3.31188
-1.32214,-1.05115,-3.31188,-3.26751
-1.05115,-0.78796,-3.26751,-3.19327
-0.78796,-0.78796,-3.19327,-3.19327
-0.78796,-0.70151,-3.19327,-3.14836
-0.70151,-0.70151,-3.14836,-3.14836
-0.70151,-0.65603,-3.14836,-3.0991
-0.65603,-0.65603,-3.0991,-3.0991
-0.65603,-0.65518,-3.0991,-3.05253
-0.65518,-0.68074,-3.05253,-3.01193
-0.68074,-0.73022,-3.01193,-2.96673
-0.73022,-0.81984,-2.96673,-2.90552
-0.81984,-0.97486,-2.90552,-2.81702
-0.97486,-1.21877,-2.81702,-2.69033
-1.21877,-1.46492,-2.69033,-2.56774
-1.46492,-1.71264,-2.56774,-2.44833
-1.71264,-1.96282,-2.44833,-2.33417
-0.3855,-0.11446,-3.23056,-3.18808
-0.11446,-0.11446,-3.18808,-3.18808
-0.11446,0.06327,-3.18808,-3.1856
0.06327,0.25237,-3.1856,-3.20936
0.25237,0.47542,-3.20936,-3.25007
0.47542,0.74577,-3.25007,-3.29849
0.74577,1.01759,-3.29849,-3.33881
3.55576,3.35335,-2.30785,-2.40996
3.35335,3.35335,-2.40996,-2.40996
3.35335,3.09486,-2.40996,-2.50183
3.09486,2.83031,-2.50183,-2.57692
2.83031,2.62888,-2.57692,-2.64306
2.62888,2.49051,-2.64306,-2.70392
2.49051,2.40346,-2.70392,-2.75644
2.40346,2.35562,-2.75644,-2.79833
2.35562,2.32972,-2.79833,-2.84021
2.32972,2.33456,-2.84021,-2.88525
2.33456,2.33456,-2.88525,-2.88525
2.33456,2.38226,-2.88525,-2.92126
2.38226,2.38226,-2.92126,-2.92126
2.38226,2.49023,-2.92126,-2.94787
2.49023,2.49023,-2.94787,-2.94787
2.49023,2.76393,-2.94787,-2.95397
2.76393,3.0386,-2.95397,-2.94145
3.0386,3.31306,-2.94145,-2.94605
3.31306,3.31306,-2.94605,-2.94605
3.31306,3.52678,-2.94605,-2.97838
3.52678,3.73822,-2.97838,-3.03924
2.56865,2.50807,2.90623,2.88971
2.50807,2.47225,2.88971,2.86775
2.47225,2.45869,2.86775,2.83152
2.45869,2.45869,2.83152,2.83152
2.45869,2.48934,2.83152,2.7818
2.48934,2.48934,2.7818,2.7818
2.48934,2.57761,2.7818,2.72135
2.57761,2.57761,2.72135,2.72135
2.57761,2.79216,2.72135,2.63366
2.79216,2.79216,2.63366,2.63366
2.79216,3.05464,2.63366,2.55214
3.05464,3.31306,2.55214,2.45955
3.31306,3.31306,2.45955,2.45955
1.89054,1.61604,3.31306,3.30036
1.61604,1.34342,3.30036,3.26706
1.34342,1.07726,3.26706,3.20309
1.07726,1.07726,3.20309,3.20309
1.07726,0.95944,3.20309,3.14843
0.95944,0.95944,3.14843,3.14843
0.95944,0.9042,3.14843,3.09445
0.9042,0.9042,3.09445,3.09445
0.9042,0.89548,3.09445,3.04313
0.89548,0.91617,3.04313,2.99511
0.91617,0.96056,2.99511,2.94481
0.96056,1.03799,2.94481,2.8824
1.03799,1.17135,2.8824,2.79573
1.17135,1.39201,2.79573,2.67136
1.39201,1.63648,2.67136,2.5455
1.63648,1.88455,2.5455,2.42688
0.75252,0.4811,3.31306,3.27
0.4811,0.20916,3.27,3.23131
0.20916,-0.06458,3.23131,3.22264
-0.06458,-0.31021,3.22264,3.24698
-0.31021,-0.57853,3.24698,3.28809
-0.57853,-0.85027,3.28809,3.32908
-2.1601,-2.04423,2.68372,2.75774
-2.04423,-1.97204,2.75774,2.82
-1.97204,-1.93367,2.82,2.86954
-1.93367,-1.91646,2.86954,2.92458
-1.91646,-1.93595,2.92458,2.9779
-1.93595,-1.93595,2.9779,2.9779
-1.93595,-2.00155,2.9779,3.02383
-2.00155,-2.00155,3.02383,3.02383
-2.00155,-2.13433,3.02383,3.06128
-2.13433,-2.13433,3.06128,3.06128
-2.13433,-2.40763,3.06128,3.08011
-2.40763,-2.68217,3.08011,3.06796
-2.68217,-2.95616,3.06796,3.04444
-2.95616,-3.23056,3.04444,3.02856
-2.46352,-2.68162,-0.75876,-0.5915
-2.68162,-2.90437,-0.5915,-0.43072
-2.90437,-3.0802,-0.43072,-0.30763
-3.0802,-3.18863,-0.30763,-0.22332
-3.18863,-3.25908,-0.22332,-0.15138
-3.25908,-3.30313,-0.15138,-0.07818
-3.30313,-3.31861,-0.07818,0.00935
-3.31861,-3.29505,0.00935,0.09535
-3.29505,-3.29505,0.09535,0.09535
-3.29505,-3.23056,0.09535,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.07855,0.18351,0.30988
-2.1834,-2.43806,-1.85336,-1.74978
-2.43806,-2.69814,-1.74978,-1.66087
-2.69814,-2.96321,-1.66087,-1.58803
-2.96321,-3.23056,-1.58803,-1.52352
0.50137,0.29302,-2.90341,-2.97386
0.29302,0.15116,-2.97386,-3.0108
0.15116,-0.00348,-3.0108,-3.03067
-0.00348,-0.12572,-3.03067,-3.01893
-0.12572,-0.12572,-3.01893,-3.01893
-0.12572,-0.3855,-3.01893,-2.94605
2.61366,2.8051,0.54652,0.37204
2.8051,2.91885,0.37204,0.2572
2.91885,2.99025,0.2572,0.16816
2.99025,3.03357,0.16816,0.08763
3.03357,3.05075,0.08763,-0.0071
3.05075,3.02856,-0.0071,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95121,-0.101,-0.2206
2.95121,2.86498,-0.2206,-0.31428
2.86498,2.71316,-0.31428,-0.45759
2.71316,2.50777,-0.45759,-0.64024
2.50777,2.30014,-0.64024,-0.82038
2.30014,2.08974,-0.82038,-0.99732
2.08974,1.8748,-0.99732,-1.16875
1.8748,1.6535,-1.16875,-1.33186
1.6535,1.42429,-1.33186,-1.48358
1.42429,1.18598,-1.48358,-1.62047
1.18598,0.9379,-1.62047,-1.73857
0.9379,0.68014,-1.73857,-1.83344
0.68014,0.4139,-1.83344,-1.90045
0.4139,0.14169,-1.90045,-1.93554
0.14169,-0.13274,-1.93554,-1.93617
-0.13274,-0.40512,-1.93617,-1.90233
-0.40512,-0.67165,-1.90233,-1.83646
-0.67165,-0.92977,-1.83646,-1.74259
-0.92977,-1.17827,-1.74259,-1.62535
-1.49577,-1.24656,2.47858,2.59487
-1.24656,-0.99622,2.59487,2.70863
-0.99622,-0.74395,2.70863,2.81776
-0.74395,-0.48892,2.81776,2.92001
-0.48892,-0.26064,2.92001,3.00214
-0.26064,-0.13195,3.00214,3.04148
-0.13195,-0.04023,3.04148,3.06138
-0.04023,0.04077,3.06138,3.06371
0.04077,0.04077,3.06371,3.06371
0.04077,0.1111,3.06371,3.04934
0.1111,0.1111,3.04934,3.04934
0.1111,0.18351,3.04934,3.02856
0.18351,0.18351,3.02856,3.02856
0.18351,0.43763,3.02856,2.93941
0.43763,0.69324,2.93941,2.83892
-2.49258,-2.59173,-0.45171,-0.31385
-2.59173,-2.65573,-0.31385,-0.19546
-2.65573,-2.69262,-0.19546,-0.07944
-2.69262,-2.69655,-0.07944,0.0582
-2.69655,-2.66155,0.0582,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.57506,0.18351,0.34031
-2.57506,-2.47307,0.34031,0.47658
0.68672,0.4186,-2.37253,-2.43223
0.4186,0.14592,-2.43223,-2.46431
0.14592,-0.12862,-2.46431,-2.46534
-0.12862,-0.40154,-2.46534,-2.43518
-0.40154,-0.67001,-2.43518,-2.37704
-0.67001,-0.93263,-2.37704,-2.29614
-0.93263,-1.18938,-2.29614,-2.1979
-1.18938,-1.4412,-2.1979,-2.08746
-0.91152,-0.65429,1.65993,1.75608
-0.65429,-0.38798,1.75608,1.82265
-0.38798,-0.11779,1.82265,1.85551
-0.11779,0.15659,1.85551,1.85287
0.15659,0.4283,1.85287,1.81448
0.4283,0.69334,1.81448,1.74299
0.69334,0.94895,1.74299,1.64254
0.94895,1.19371,1.64254,1.51778
1.19371,1.42724,1.51778,1.37296
1.42724,1.64976,1.37296,1.21165
1.64976,1.86164,1.21165,1.03657
1.86164,2.06298,1.03657,0.84948
2.06298,2.25244,0.84948,0.65054
2.25244,2.39536,0.65054,0.47616
2.39536,2.49213,0.47616,0.33158
2.49213,2.55504,0.33158,0.20375
2.55504,2.59041,0.20375,0.0761
2.59041,2.59109,0.0761,-0.0743
2.59109,2.55078,-0.0743,-0.21608
2.55078,2.55078,-0.21608,-0.21608
2.55078,2.45955,-0.21608,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29366,-0.3855,-0.60375
2.29366,2.11786,-0.60375,-0.79501
2.11786,1.9196,-0.79501,-0.98533
1.49255,1.69938,1.17626,0.99548
1.69938,1.88973,0.99548,0.79749
1.88973,2.03899,0.79749,0.60958
2.03899,2.14622,0.60958,0.44003
2.14622,2.21888,0.44003,0.28326
2.21888,2.26174,0.28326,0.12843
2.26174,2.27216,0.12843,-0.03977
2.27216,2.24462,-0.03977,-0.20535
2.24462,2.24462,-0.20535,-0.20535
2.24462,2.17504,-0.20535,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.09253,-1.89997,0.75252,0.94849
-1.89997,-1.69456,0.94849,1.13108
-1.69456,-1.47732,1.13108,1.29938
-1.47732,-1.24827,1.29938,1.45116
-0.56293,-0.82123,-1.65675,-1.56392
-0.82123,-1.0674,-1.56392,-1.44228
-1.0674,-1.29996,-1.44228,-1.29615
-1.29996,-1.51798,-1.29615,-1.12904
-1.51798,-1.72031,-1.12904,-0.94326
-1.72031,-1.90001,-0.94326,-0.74497
-1.90001,-2.03453,-0.74497,-0.56252
-2.03453,-2.13004,-0.56252,-0.39579
-2.13004,-2.19305,-0.39579,-0.238
-2.19305,-2.22627,-0.238,-0.07718
-2.22627,-2.2235,-0.07718,0.10223
-2.2235,-2.18114,0.10223,0.27539
-2.18114,-2.18114,0.27539,0.27539
-2.18114,-2.09253,0.27539,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.93972,0.46801,0.69553
-1.93972,-1.77792,0.69553,0.88423
-1.77792,-1.58066,0.88423,1.07534
1.89054,1.71554,-0.67001,-0.88137
1.71554,1.51918,-0.88137,-1.07333
1.51918,1.30526,-1.07333,-1.24557
1.30526,1.07558,-1.24557,-1.39611
1.07558,0.83139,-1.39611,-1.52161
0.83139,0.57434,-1.52161,-1.61779
1.70033,1.81781,0.71395,0.53353
1.81781,1.90067,0.53353,0.35969
1.90067,1.95221,0.35969,0.18697
1.95221,1.97163,0.18697,0.00513
1.97163,1.95064,0.00513,-0.19541
1.95064,1.89054,-0.19541,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
-1.80244,-1.8746,-0.4789,-0.30469
-1.8746,-1.91572,-0.30469,-0.12809
-1.91572,-1.92264,-0.12809,0.06159
-1.92264,-1.88507,0.06159,0.2714
-1.88507,-1.80803,0.2714,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.74067,1.60603,-0.43145,-0.67001
1.60603,1.43489,-0.67001,-0.88417
1.43489,1.25124,-0.88417,-1.061
1.25124,1.0339,-1.061,-1.22464
1.0339,0.79559,-1.22464,-1.36063
0.44496,0.21403,-1.35154,-1.40115
0.21403,-0.02182,-1.40115,-1.41568
-0.02182,-0.26098,-1.41568,-1.39366
-0.26098,-0.49985,-1.39366,-1.33388
-0.49985,-0.73171,-1.33388,-1.23722
-0.73171,-0.94863,-1.23722,-1.10753
-0.94863,-1.14081,-1.10753,-0.95326
-1.14081,-1.30178,-0.95326,-0.7841
-1.30178,-1.42893,-0.7841,-0.608
-1.42893,-1.52249,-0.608,-0.42933
-1.52249,-1.58388,-0.42933,-0.24801
-1.58388,-1.61274,-0.24801,-0.06002
-1.61274,-1.60479,-0.06002,0.14003
-1.60479,-1.55213,0.14003,0.35366
-1.55213,-1.44989,0.35366,0.57261
-1.44989,-1.30257,0.57261,0.78227
-1.30257,-1.12213,0.78227,0.96907
-1.12213,-0.91999,0.96907,1.12569
-0.91999,-0.70486,1.12569,1.24894
-0.70486,-0.48111,1.24894,1.33828
-0.48111,-0.25122,1.33828,1.3934
-0.25122,-0.01635,1.3934,1.41363
-0.01635,0.22208,1.41363,1.39762
0.22208,0.46096,1.39762,1.34399
0.46096,0.69473,1.34399,1.25287
0.69473,0.91408,1.25287,1.12823
0.91408,1.11035,1.12823,0.97737
1.11035,1.27639,0.97737,0.80983
1.27639,1.4085,0.80983,0.63469
1.4085,1.50707,0.63469,0.45634
1.50707,1.57325,0.45634,0.27556
1.57325,1.60715,0.27556,0.08896
1.60715,1.60603,0.08896,-0.101
1.60603,1.60603,-0.101,-0.101
1.60603,1.60603,-0.101,-0.101
-0.57272,-0.32046,1.57688,1.63789
-0.32046,-0.06414,1.63789,1.66441
-0.06414,0.19808,1.66441,1.65481
0.19808,0.46801,1.65481,1.60603
0.59581,0.79672,1.13272,1.01894
0.79672,0.97451,1.01894,0.87906
0.97451,1.12347,0.87906,0.72098
1.12347,1.24056,0.72098,0.55198
1.24056,1.32538,0.55198,0.37605
1.32538,1.37797,0.37605,0.19386
1.37797,1.39678,0.19386,0.00382
1.39678,1.37777,0.00382,-0.19464
1.37777,1.32153,-0.19464,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.22868,-0.3855,-0.57158
1.22868,1.10821,-0.57158,-0.73929
1.10821,0.95568,-0.73929,-0.89587
0.95568,0.77493,-0.89587,-1.03325
-1.2354,-1.30668,-0.47588,-0.29847
-1.30668,-1.34534,-0.29847,-0.11383
-1.34534,-1.34868,-0.11383,0.07908
-1.34868,-1.31232,0.07908,0.27892
-1.31232,-1.23902,0.27892,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
0.56208,0.72292,0.87209,0.75633
0.72292,0.8581,0.75633,0.61769
0.8581,0.96351,0.61769,0.4629
0.96351,1.0375,0.4629,0.29643
1.0375,1.07861,0.29643,0.12084
1.07861,1.08448,0.12084,-0.06191
1.08448,1.05212,-0.06191,-0.24817
1.05212,0.97999,-0.24817,-0.431
0.97999,0.87079,-0.431,-0.60052
0.87079,0.73075,-0.60052,-0.74795
0.73075,0.56771,-0.74795,-0.86696
0.56771,0.38865,-0.86696,-0.95408
0.38865,0.19896,-0.95408,-1.00747
0.19896,0.0031,-1.00747,-1.0258
0.0031,-0.19406,-1.0258,-1.00802
-0.19406,-0.3855,-1.00802,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56868,-0.95451,-0.86555
-0.56868,-0.73153,-0.86555,-0.7463
-0.73153,-0.87127,-0.7463,-0.5987
-0.87127,-0.98009,-0.5987,-0.42907
-0.98009,-1.05182,-0.42907,-0.24623
-1.05182,-1.08378,-0.24623,-0.06002
-1.08378,-1.07754,-0.06002,0.12264
-1.07754,-1.03609,0.12264,0.2981
-1.03609,-0.96178,0.2981,0.46441
-0.96178,-0.85607,0.46441,0.61901
-0.85607,-0.72059,0.61901,0.75739
-0.72059,-0.55953,0.75739,0.8728
-0.55953,-0.3786,0.8728,0.95912
-0.3786,-0.18561,0.95912,1.01143
-0.18561,0.01176,1.01143,1.0276
0.01176,0.20769,1.0276,1.00771
0.59541,0.69189,0.50578,0.37199
0.69189,0.75725,0.37199,0.22299
0.75725,0.78894,0.22299,0.06383
0.78894,0.78468,0.06383,-0.10022
0.78468,0.74305,-0.10022,-0.26224
0.74305,0.66527,-0.26224,-0.41344
0.66527,0.55586,-0.41344,-0.54505
0.55586,0.4216,-0.54505,-0.65001
0.4216,0.26957,-0.65001,-0.72389
0.26957,0.10622,-0.72389,-0.76396
0.10622,-0.06209,-0.76396,-0.76849
-0.06209,-0.22818,-0.76849,-0.73693
-0.22818,-0.3855,-0.73693,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.5273,-0.67001,-0.56992
-0.5273,-0.64268,-0.56992,-0.44379
-0.64268,-0.72786,-0.44379,-0.29624
-0.72786,-0.77758,-0.29624,-0.13583
-0.77758,-0.78992,-0.13583,0.02833
-0.78992,-0.76587,0.02833,0.18894
-0.76587,-0.70765,0.18894,0.34039
-0.70765,-0.61782,0.34039,0.47769
-0.61782,-0.49948,0.47769,0.59534
-0.49948,-0.35761,0.59534,0.68699
-0.35761,-0.19872,0.68699,0.74722
-0.19872,-0.03136,0.74722,0.77226
-0.03136,0.13669,0.77226,0.76118
0.13669,0.29864,0.76118,0.71481
-0.29083,-0.36061,-0.28197,-0.18286
-0.36061,-0.39806,-0.18286,-0.06799
-0.39806,-0.39991,-0.06799,0.05323
-0.39991,-0.36576,0.05323,0.16961
-0.36576,-0.29895,0.16961,0.27043
-0.29895,-0.20563,0.27043,0.34694
-0.20563,-0.09448,0.34694,0.39221
-0.09448,0.02493,0.39221,0.4024
0.02493,0.14267,0.4024,0.37627
0.14267,0.24729,0.37627,0.3162
0.24729,0.32919,0.3162,0.2282
0.32919,0.38159,0.2282,0.1197
0.38159,0.39949,0.1197,68e-5
0.39949,0.38114,68e-5,-0.11859
0.38114,0.32799,-0.11859,-0.22721
0.32799,0.24563,-0.22721,-0.31454
0.24563,0.14163,-0.31454,-0.37331
0.14163,0.02477,-0.37331,-0.39844
0.02477,-0.101,-0.39844,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21733,-0.3855,-0.33397
0.21024,0.18351,-0.00227,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11581,-0.101,-0.17756
0.11581,0.03291,-0.17756,-0.211
0.03291,-0.05454,-0.211,-0.20715
-0.05454,-0.13246,-0.20715,-0.16821
-0.13246,-0.18863,-0.16821,-0.1007
-0.18863,-0.21342,-0.1007,-0.016
-0.21342,-0.20241,-0.016,0.07246
-0.20241,-0.15689,0.07246,0.14936
-0.15689,-0.08433,0.14936,0.2014
-0.08433,0.0025,0.2014,0.21948


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_hamiltonian_vf.csv <==
x1,x2,y1,y2
-3.51506,-3.51506,-4.08407,-4.08407
-3.51506,-3.54185,-4.08407,-3.81114
-3.54185,-3.60366,-3.81114,-3.55914
-3.60366,-3.69896,-3.55914,-3.30154
-3.69896,-3.81434,-3.30154,-3.05203
-3.81434,-3.9394,-3.05203,-2.8071
-3.9394,-4.06515,-2.8071,-2.56252
-4.06515,-4.06515,-2.56252,-2.56252
-3.23056,-3.23056,-4.08407,-4.08407
-3.23056,-3.20451,-4.08407,-3.81112
-3.20451,-3.22187,-3.81112,-3.55132
-3.22187,-3.27529,-3.55132,-3.30811
-3.27529,-3.36182,-3.30811,-3.06063
-3.36182,-3.47371,-3.06063,-2.80955
-3.47371,-3.59528,-2.80955,-2.56287
-3.59528,-3.71599,-2.56287,-2.31578
-3.71599,-3.82705,-2.31578,-2.0643
-3.82705,-3.92171,-2.0643,-1.8063
-3.92171,-3.99619,-1.8063,-1.54179
-3.99619,-4.05045,-1.54179,-1.27236
-2.94605,-2.94605,-4.08407,-4.08407
-2.94605,-2.84974,-4.08407,-3.82691
-2.84974,-2.78728,-3.82691,-3.55984
-2.78728,-2.77116,-3.55984,-3.29106
-2.77116,-2.79915,-3.29106,-3.05304
-2.79915,-2.86067,-3.05304,-2.82497
-2.86067,-2.9557,-2.82497,-2.58059
-2.9557,-3.07028,-2.58059,-2.33062
-3.07028,-3.18613,-2.33062,-2.0812
-3.18613,-3.29165,-2.0812,-1.82738
-3.29165,-3.37853,-1.82738,-1.56671
-3.37853,-3.44298,-1.56671,-1.29963
-3.44298,-3.4864,-1.29963,-1.02824
-3.4864,-3.51449,-1.02824,-0.75472
-3.51449,-3.53505,-0.75472,-0.48048
-3.53505,-3.55625,-0.48048,-0.20628
-3.55625,-3.58586,-0.20628,0.06707
-3.58586,-3.63094,0.06707,0.33819
-3.63094,-3.69772,0.33819,0.60466
-3.69772,-3.79167,0.60466,0.86263
-3.79167,-3.91708,0.86263,1.10664
-3.91708,-4.07014,1.10664,1.32324
-4.07014,-4.07014,1.32324,1.32324
-2.66155,-2.66155,-4.08407,-4.08407
-2.66155,-2.48967,-4.08407,-3.86968
-2.48967,-2.31597,-3.86968,-3.6569
-2.31597,-2.14029,-3.6569,-3.44581
-2.14029,-1.96238,-3.44581,-3.23667
-1.96238,-1.78224,-3.23667,-3.02937
-1.78224,-1.60055,-3.02937,-2.82341
-1.60055,-1.42004,-2.82341,-2.6167
-1.42004,-1.24851,-2.6167,-2.4031
-1.24851,-1.24851,-2.4031,-2.4031
-1.24851,-1.13402,-2.4031,-2.21815
-1.13402,-1.13402,-2.21815,-2.21815
-1.13402,-1.08666,-2.21815,-2.07715
-1.08666,-1.08379,-2.07715,-1.92593
-1.08379,-1.11802,-1.92593,-1.79878
-1.11802,-1.1807,-1.79878,-1.6655
-1.1807,-1.27998,-1.6655,-1.49981
-1.27998,-1.42312,-1.49981,-1.26508
-1.42312,-1.54277,-1.26508,-1.01833
-1.54277,-1.61905,-1.01833,-0.77264
-1.61905,-1.65921,-0.77264,-0.53619
-1.65921,-1.68215,-0.53619,-0.26225
-1.68215,-1.69698,-0.26225,0.01237
-1.69698,-1.7176,0.01237,0.28655
-1.7176,-1.75385,0.28655,0.55898
-1.75385,-1.81344,0.55898,0.82709
-1.81344,-1.90522,0.82709,1.08553
-1.90522,-1.90522,1.08553,1.08553
-1.90522,-2.00663,1.08553,1.27492
-2.00663,-2.14248,1.27492,1.44604
-2.14248,-2.2882,1.44604,1.57186
-2.2882,-2.44691,1.57186,1.66901
-2.44691,-2.62724,1.66901,1.74878
-2.62724,-2.84048,1.74878,1.81802
-2.84048,-3.10392,1.81802,1.88255
-3.10392,-3.37326,1.88255,1.9364
-3.37326,-3.64383,1.9364,1.9841
-3.64383,-3.91492,1.9841,2.02855
-3.91492,-3.91492,2.02855,2.02855
-3.91492,-4.05475,2.02855,2.0508
-4.05475,-4.05475,2.0508,2.0508
-4.05475,-4.05475,2.0508,2.0508
-2.37704,-2.37704,-4.08407,-4.08407
-2.37704,-2.14869,-4.08407,-3.93165
-2.14869,-1.90374,-3.93165,-3.80816
-1.90374,-1.64372,-3.80816,-3.72118
-1.64372,-1.38299,-3.72118,-3.67582
-1.38299,-1.12159,-3.67582,-3.66733
-1.12159,-0.85178,-3.66733,-3.69212
-0.85178,-0.58245,-3.69212,-3.74613
-0.58245,-0.31858,-3.74613,-3.82292
-0.31858,-0.06001,-3.82292,-3.91631
-0.06001,0.1948,-3.91631,-4.01973
-1.75804,-1.48636,-4.03723,-3.99974
-1.48636,-1.21194,-3.99974,-3.9981
-1.21194,-0.93897,-3.9981,-4.02799
-0.93897,-0.67001,-4.02799,-4.08407
0.0963,0.35088,-3.77633,-3.88036
0.35088,0.60741,-3.88036,-3.97931
0.60741,0.81643,-3.97931,-4.04445
0.81643,1.03702,-4.04445,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.22117,-4.08407,-4.08395
1.22117,1.40318,-4.08395,-4.04558
1.40318,1.56492,-4.04558,-3.97624
1.56492,1.72607,-3.97624,-3.87644
1.72607,1.91077,-3.87644,-3.73526
1.91077,2.12263,-3.73526,-3.55991
2.12263,2.33839,-3.55991,-3.38952
2.33839,2.56561,-3.38952,-3.23514
2.56561,2.80789,-3.23514,-3.10617
2.80789,3.06522,-3.10617,-3.01159
3.06522,3.31385,-3.01159,-2.96236
3.31385,3.54669,-2.96236,-2.95449
3.54669,3.76574,-2.95449,-2.98135
3.76574,3.9782,-2.98135,-3.03907
3.9782,4.08407,-3.03907,-3.07475
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.38609,-4.08407,-3.90775
2.38609,2.60376,-3.90775,-3.73987
2.60376,2.83373,-3.73987,-3.58963
2.83373,3.07847,-3.58963,-3.46537
3.07847,3.33743,-3.46537,-3.37516
3.33743,3.58945,-3.37516,-3.32827
3.58945,3.82795,-3.32827,-3.32137
3.82795,4.05565,-3.32137,-3.34898
4.05565,4.08407,-3.34898,-3.35435
2.74405,2.97109,-4.08407,-3.92936
2.97109,3.21233,-3.92936,-3.79829
3.21233,3.46784,-3.79829,-3.69847
3.46784,3.72713,-3.69847,-3.63813
3.72713,3.97418,-3.63813,-3.61886
3.97418,4.08407,-3.61886,-3.61805
-3.73278,-3.74233,4.08407,4.06289
-3.74233,-3.84996,4.06289,3.80988
-3.84996,-3.958,3.80988,3.55704
-3.958,-4.08407,3.55704,3.31306
-4.08407,-4.08407,3.31306,3.31306
-3.5101,-3.57049,4.08407,3.9729
-3.57049,-3.69155,3.9729,3.7262
-3.69155,-3.80677,3.7262,3.47652
-3.80677,-3.92617,3.47652,3.25269
-3.92617,-4.08407,3.25269,3.02856
-4.08407,-4.08407,3.02856,3.02856
-3.52187,-3.65073,3.51534,3.27242
-3.65073,-3.7782,3.27242,3.06762
-3.7782,-3.91757,3.06762,2.89464
-3.91757,-4.08407,2.89464,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-0.72291,-0.932,3.98365,3.88149
-0.932,-1.19672,3.88149,3.81137
-1.19672,-1.46964,3.81137,3.78192
-1.46964,-1.74446,3.78192,3.77882
-1.74446,-2.01929,3.77882,3.78845
-2.01929,-2.28844,3.78845,3.79502
-2.28844,-2.48801,3.79502,3.78609
-2.48801,-2.65269,3.78609,3.75866
-2.65269,-2.80359,3.75866,3.70565
-2.80359,-2.96011,3.70565,3.60501
-2.96011,-3.08502,3.60501,3.47681
-3.08502,-3.08502,3.47681,3.47681
-3.08502,-3.24398,3.47681,3.25296
-3.24398,-3.39426,3.25296,3.02269
-3.39426,-3.53241,3.02269,2.84138
-3.53241,-3.68601,2.84138,2.68784
-3.68601,-3.87457,2.68784,2.55574
-3.87457,-4.08407,2.55574,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-3.47481,-3.5794,0.76158,1.00155
-3.5794,-3.7115,1.00155,1.22058
-3.7115,-3.87906,1.22058,1.42379
-3.87906,-4.08407,1.42379,1.60603
-3.74459,-3.79275,-1.41411,-1.14352
-3.79275,-3.8251,-1.14352,-0.87049
-3.8251,-3.84855,-0.87049,-0.59648
-3.84855,-3.87069,-0.59648,-0.32236
-3.87069,-3.89882,-0.32236,-0.04882
-3.89882,-3.93975,-0.04882,0.22301
-3.93975,-3.99968,0.22301,0.49117
-3.99968,-4.08407,0.49117,0.75252
-4.08407,-4.08407,0.75252,0.75252
-3.96829,-3.99297,-0.90996,-0.63606
-3.99297,-4.01579,-0.63606,-0.36199
-4.01579,-4.04394,-0.36199,-0.08846
-4.04394,-4.08407,-0.08846,0.18351
-3.67427,-3.67427,-4.024,-4.024
-3.67427,-3.6837,-4.024,-3.96444
-3.6837,-3.6837,-3.96444,-3.96444
-3.6837,-3.7478,-3.96444,-3.69772
-3.7478,-3.84269,-3.69772,-3.43998
-3.84269,-3.95805,-3.43998,-3.19048
-3.95805,-4.08407,-3.19048,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-1.84339,-1.63814,-3.49585,-3.39285
-1.63814,-1.41986,-3.39285,-3.31756
-1.41986,-1.17851,-3.31756,-3.27262
-1.17851,-0.90602,-3.27262,-3.26451
-0.90602,-0.63341,-3.26451,-3.29562
-0.63341,-0.36591,-3.29562,-3.35794
-0.36591,-0.10448,-3.35794,-3.44276
-0.10448,0.15228,-3.44276,-3.54118
0.15228,0.40779,-3.54118,-3.64291
0.40779,0.64516,-3.64291,-3.72739
0.64516,0.83534,-3.72739,-3.77709
0.83534,1.03702,-3.77709,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.21149,-3.79957,-3.78466
1.21149,1.37874,-3.78466,-3.7338
1.37874,1.53343,-3.7338,-3.65382
1.53343,1.6971,-3.65382,-3.54025
1.6971,1.90077,-3.54025,-3.37576
1.90077,2.11354,-3.37576,-3.20155
2.11354,2.33533,-3.20155,-3.03932
2.33533,2.57168,-3.03932,-2.89967
2.57168,2.824,-2.89967,-2.79228
2.824,3.07389,-2.79228,-2.72925
3.07389,3.30688,-2.72925,-2.7105
3.30688,3.52331,-2.7105,-2.72864
3.52331,3.72967,-2.72864,-2.77835
4.08407,4.06336,-0.24533,-0.27361
4.06336,3.89983,-0.27361,-0.49472
3.89983,3.73334,-0.49472,-0.71361
3.73334,3.57676,-0.71361,-0.92475
3.57676,3.47262,-0.92475,-1.08768
3.47262,3.40381,-1.08768,-1.23222
3.40381,3.36478,-1.23222,-1.37809
3.36478,3.36398,-1.37809,-1.54752
3.36398,3.40758,-1.54752,-1.71013
3.40758,3.40758,-1.71013,-1.71013
3.40758,3.53812,-1.71013,-1.95005
3.53812,3.70279,-1.95005,-2.16926
3.70279,3.88207,-2.16926,-2.37704
3.88207,4.0685,-2.37704,-2.57859
4.0685,4.08407,-2.57859,-2.59511
3.99034,3.89705,-1.16323,-1.34204
3.89705,3.83646,-1.34204,-1.51297
3.83646,3.8081,-1.51297,-1.69117
3.8081,3.82292,-1.69117,-1.89647
3.82292,3.88207,-1.89647,-2.09253
3.88207,3.88207,-2.09253,-2.09253
3.88207,3.88207,-2.09253,-2.09253
4.08407,4.04484,-0.68176,-0.73291
4.04484,3.88207,-0.73291,-0.95451
3.88207,3.73797,-0.95451,-1.18814
3.73797,3.73797,-1.18814,-1.18814
3.73797,3.66012,-1.18814,-1.36822
3.66012,3.66012,-1.36822,-1.36822
3.66012,3.62342,-1.36822,-1.5303
3.88207,3.63271,0.18351,0.07383
3.63271,3.63271,0.07383,0.07383
3.63271,3.51494,0.07383,-0.02213
3.51494,3.42535,-0.02213,-0.14642
3.42535,3.3447,-0.14642,-0.2859
3.3447,3.3447,-0.2859,-0.2859
3.3447,3.21592,-0.2859,-0.47044
3.21592,3.06542,-0.47044,-0.63398
3.06542,2.8704,-0.63398,-0.81752
2.8704,2.68522,-0.81752,-1.01861
2.68522,2.68522,-1.01861,-1.01861
2.68522,2.63919,-1.01861,-1.10386
2.63919,2.63919,-1.10386,-1.10386
2.63919,2.62691,-1.10386,-1.18433
2.62691,2.64968,-1.18433,-1.26455
2.64968,2.69407,-1.26455,-1.33202
2.69407,2.76487,-1.33202,-1.40881
2.76487,2.88224,-1.40881,-1.51792
2.88224,3.08709,-1.51792,-1.69997
3.88207,3.61151,0.46801,0.51571
3.61151,3.34499,0.51571,0.5829
3.34499,3.08206,0.5829,0.66332
3.08206,2.82188,0.66332,0.75227
2.82188,2.56432,0.75227,0.84854
2.56432,2.31044,0.84854,0.95409
2.31044,2.06358,0.95409,1.07473
2.06358,1.83092,1.07473,1.22021
1.83092,1.83092,1.22021,1.22021
1.83092,1.67206,1.22021,1.35737
1.67206,1.67206,1.35737,1.35737
1.67206,1.56368,1.35737,1.49348
1.56368,1.48866,1.49348,1.6528
1.48866,1.45922,1.6528,1.80417
1.45922,1.46231,1.80417,1.95049
1.46231,1.49161,1.95049,2.10154
1.49161,1.54804,2.10154,2.26646
1.54804,1.63351,2.26646,2.45108
1.63351,1.75565,2.45108,2.67126
1.75565,1.89986,2.67126,2.90466
1.89986,2.05037,2.90466,3.13405
2.05037,2.20455,3.13405,3.3612
2.20455,2.3609,3.3612,3.58714
2.3609,2.51875,3.58714,3.81218
2.51875,2.67747,3.81218,4.03659
2.67747,2.71113,4.03659,4.08407
3.88207,3.62043,0.75252,0.83695
3.62043,3.36275,0.83695,0.93286
3.36275,3.10951,0.93286,1.03995
3.10951,2.86216,1.03995,1.15989
2.86216,2.62328,1.15989,1.29577
2.62328,2.39763,1.29577,1.45234
2.39763,2.19385,1.45234,1.6359
2.19385,2.19385,1.6359,1.6359
2.19385,2.05666,1.6359,1.80502
2.05666,1.95189,1.80502,1.99924
1.95189,1.89802,1.99924,2.18331
1.89802,1.88329,2.18331,2.35884
1.88329,1.89934,2.35884,2.53016
3.88207,3.62776,1.03702,1.14156
3.62776,3.37851,1.14156,1.25758
3.37851,3.136,1.25758,1.38699
3.136,2.90305,1.38699,1.53278
2.90305,2.68436,1.53278,1.69895
2.68436,2.48764,1.69895,1.89017
2.48764,2.32839,1.89017,2.10483
2.32839,2.22925,2.10483,2.31145
2.22925,2.17958,2.31145,2.5053
2.17958,2.16745,2.5053,2.69185
2.16745,2.18624,2.69185,2.87665
3.88207,3.64454,1.60603,1.7444
3.64454,3.41666,1.7444,1.89803
3.41666,3.20241,1.89803,2.06996
3.20241,3.00771,2.06996,2.26347
3.00771,2.84148,2.26347,2.48149
2.84148,2.72404,2.48149,2.70416
2.72404,2.65637,2.70416,2.9177
2.65637,2.62933,2.9177,3.12234
2.62933,2.63519,3.12234,3.3228
2.63519,2.67026,3.3228,3.5272
2.67026,2.73412,3.5272,3.74244
2.73412,2.83017,3.74244,3.97929
2.83017,2.87715,3.97929,4.08407
3.88207,3.66772,2.17504,2.34698
3.66772,3.4702,2.34698,2.53781
3.4702,3.29632,2.53781,2.7501
3.29632,3.15523,2.7501,2.98502
3.15523,3.06534,2.98502,3.21307
3.06534,3.01894,3.21307,3.43245
3.01894,3.00836,3.43245,3.64684
3.00836,3.02875,3.64684,3.86133
3.02875,3.07781,3.86133,4.08342
3.07781,3.07799,4.08342,4.08407
3.88207,3.68271,2.45955,2.64852
3.68271,3.50483,2.64852,2.85761
3.50483,3.35662,2.85761,3.08835
3.35662,3.25323,3.08835,3.32303
3.25323,3.19532,3.32303,3.54897
3.19532,3.1747,3.54897,3.76866
3.1747,3.18608,3.76866,3.98815
3.18608,3.19699,3.98815,4.08407
4.08407,4.08345,2.55666,2.55718
4.08345,3.88207,2.55718,2.74405
3.88207,3.70038,2.74405,2.94993
3.70038,3.54558,2.94993,3.17642
4.08407,4.04801,3.05226,3.09438
4.04801,3.88207,3.09438,3.31306
3.88207,3.74615,3.31306,3.55127
3.74615,3.65191,3.55127,3.79468
3.65191,3.6003,3.79468,4.03081
3.6003,3.59258,4.03081,4.08407
0.74766,0.91017,3.99603,3.87137
0.91017,1.0871,3.87137,3.7764
1.0871,1.27536,3.7764,3.71382
1.27536,1.47599,3.71382,3.68585
1.47599,1.69131,3.68585,3.69783
1.69131,1.92909,3.69783,3.76129
1.92909,2.17504,3.76129,3.88207
2.17504,2.39898,3.88207,4.03991
2.39898,2.45507,4.03991,4.08407
0.46801,0.63239,3.88207,3.66289
0.63239,0.81366,3.66289,3.50084
0.81366,0.99828,3.50084,3.39514
0.99828,1.18413,3.39514,3.33524
1.18413,1.36786,3.33524,3.31558
1.36786,1.5461,3.31558,3.33188
1.5461,1.71732,3.33188,3.37992
1.71732,1.88523,3.37992,3.45753
1.88523,2.05397,3.45753,3.56509
2.05397,2.23029,3.56509,3.70691
0.18351,0.24159,3.88207,3.61375
0.24159,0.31481,3.61375,3.34928
0.31481,0.41456,3.34928,3.09404
0.41456,0.41456,3.09404,3.09404
0.41456,0.52825,3.09404,2.90115
0.52825,0.52825,2.90115,2.90115
0.52825,0.65246,2.90115,2.76263
0.65246,0.80562,2.76263,2.65697
0.80562,0.96147,2.65697,2.60195
0.96147,1.11247,2.60195,2.5897
1.11247,1.25636,2.5897,2.61266
1.25636,1.39301,2.61266,2.66464
1.39301,1.5299,2.66464,2.74508
1.5299,1.67322,2.74508,2.85742
-0.101,-0.101,3.88207,3.88207
-0.101,-0.17186,3.88207,3.66147
-0.17186,-0.17186,3.66147,3.66147
-0.17186,-0.26666,3.66147,3.48949
-0.26666,-0.39632,3.48949,3.34241
-0.39632,-0.5429,3.34241,3.23609
-0.5429,-0.7078,3.23609,3.1589
-0.7078,-0.89575,3.1589,3.10514
-0.89575,-1.11362,3.10514,3.07248
-1.11362,-1.37308,3.07248,3.0595
-1.37308,-1.64808,3.0595,3.06021
-1.64808,-1.92295,3.06021,3.05644
-1.92295,-2.19442,3.05644,3.02035
-2.19442,-2.19442,3.02035,3.02035
-2.19442,-2.36531,3.02035,2.96232
-2.36531,-2.5222,2.96232,2.87093
-2.5222,-2.66179,2.87093,2.75663
-2.66179,-2.8299,2.75663,2.60073
-2.8299,-3.04463,2.60073,2.43055
-3.04463,-3.04463,2.43055,2.43055
-3.04463,-3.21729,2.43055,2.33236
-3.21729,-3.40527,2.33236,2.26145
-3.40527,-3.60413,2.26145,2.2159
-3.60413,-3.82975,2.2159,2.1895
-0.2659,-0.29095,4.08407,4.03506
-0.29095,-0.3855,4.03506,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.5136,3.88207,3.745
-0.5136,-0.6649,3.745,3.63807
-0.6649,-0.83524,3.63807,3.55945
-0.83524,-1.02882,3.55945,3.50445
-1.02882,-1.25166,3.50445,3.47119
-1.25166,-1.51551,3.47119,3.45849
-1.51551,-1.79047,3.45849,3.46177
-1.79047,-2.06542,3.46177,3.46544
-2.06542,-2.3391,3.46544,3.44624
-2.3391,-2.3391,3.44624,3.44624
-2.3391,-2.51959,3.44624,3.40319
-2.51959,-2.69112,3.40319,3.31951
-2.69112,-2.82063,3.31951,3.21598
-2.82063,-2.93975,3.21598,3.08641
-2.93975,-3.08138,3.08641,2.90824
-3.08138,-3.26101,2.90824,2.70058
-3.26101,-3.26101,2.70058,2.70058
-3.26101,-3.41779,2.70058,2.56091
-3.41779,-3.60026,2.56091,2.44655
-2.41091,-2.37317,-3.28185,-3.08543
-2.37317,-2.36592,-3.08543,-2.87671
-2.36592,-2.39305,-2.87671,-2.67205
-2.39305,-2.39305,-2.67205,-2.67205
-2.39305,-2.47034,-2.67205,-2.40902
-2.47034,-2.57589,-2.40902,-2.15523
-2.57589,-2.68871,-2.15523,-1.90442
-2.68871,-2.79257,-1.90442,-1.64992
-2.79257,-2.87636,-1.64992,-1.38831
-2.87636,-2.93545,-1.38831,-1.12004
-2.93545,-2.97228,-1.12004,-0.84767
-2.97228,-2.99443,-0.84767,-0.57359
-2.99443,-3.01135,-0.57359,-0.29909
-3.01135,-3.03234,-0.29909,-0.02491
-3.03234,-3.06577,-0.02491,0.24794
-3.06577,-3.11884,0.24794,0.51752
-3.11884,-3.19757,0.51752,0.77962
-3.19757,-3.29956,0.77962,1.01473
-3.29956,-3.42835,1.01473,1.22818
-3.42835,-3.59269,1.22818,1.42599
-3.59269,-3.79957,1.42599,1.60603
-3.79957,-4.03128,1.60603,1.75253
0.75252,0.75252,-3.51506,-3.51506
0.75252,0.94739,-3.51506,-3.54128
0.94739,0.94739,-3.54128,-3.54128
0.94739,1.11845,-3.54128,-3.53067
1.11845,1.28348,-3.53067,-3.48339
1.28348,1.43369,-3.48339,-3.40701
1.43369,1.59096,-3.40701,-3.29806
1.59096,1.78562,-3.29806,-3.13981
1.78562,1.99764,-3.13981,-2.9647
1.99764,2.21923,-2.9647,-2.80225
2.21923,2.45617,-2.80225,-2.6637
-1.29034,-1.09378,-2.87977,-2.80973
-1.09378,-0.87809,-2.80973,-2.76921
-0.87809,-0.62979,-2.76921,-2.76545
-0.62979,-0.35884,-2.76545,-2.80702
-0.35884,-0.09524,-2.80702,-2.88402
-0.09524,0.16187,-2.88402,-2.98138
0.16187,0.41779,-2.98138,-3.08202
0.41779,0.61438,-3.08202,-3.14717
0.61438,0.77986,-3.14717,-3.18206
0.77986,0.93593,-3.18206,-3.18882
0.93593,1.10278,-3.18882,-3.15908
1.10278,1.2561,-3.15908,-3.09305
1.2561,1.2561,-3.09305,-3.09305
1.2561,1.43116,-3.09305,-2.97606
1.43116,1.43116,-2.97606,-2.97606
1.43116,1.64218,-2.97606,-2.7999
1.64218,1.85158,-2.7999,-2.6217
1.85158,2.0687,-2.6217,-2.46117
2.0687,2.2817,-2.46117,-2.33714
2.2817,2.4921,-2.33714,-2.24833
2.4921,2.69952,-2.24833,-2.19404
2.69952,2.90894,-2.19404,-2.17422
2.90894,3.13427,-2.17422,-2.19509
3.13427,3.35089,-2.19509,-2.25767
3.35089,3.35089,-2.25767,-2.25767
3.35089,3.59757,-2.25767,-2.37704
3.59757,3.82722,-2.37704,-2.52707
3.86245,3.86245,-0.02686,-0.02686
3.86245,3.75408,-0.02686,-0.1594
3.75408,3.75408,-0.1594,-0.1594
3.75408,3.59757,-0.1594,-0.3855
3.59757,3.43202,-0.3855,-0.60483
3.43202,3.2571,-0.60483,-0.81702
3.2571,3.09774,-0.81702,-1.04024
3.09774,3.09774,-1.04024,-1.04024
3.09774,3.04096,-1.04024,-1.16436
3.04096,3.04096,-1.16436,-1.16436
3.04096,3.01965,-1.16436,-1.28135
3.01965,3.03471,-1.28135,-1.40214
3.03471,3.07507,-1.40214,-1.50696
3.07507,3.14286,-1.50696,-1.62096
4.08407,4.04906,1.84106,1.8621
4.04906,3.81783,1.8621,2.01074
3.81783,3.59757,2.01074,2.17504
3.59757,3.39252,2.17504,2.35784
3.39252,3.20912,2.35784,2.56203
3.20912,3.05627,2.56203,2.78957
0.46801,0.46801,3.59757,3.59757
0.46801,0.60397,3.59757,3.41065
0.60397,0.77346,3.41065,3.25347
0.77346,0.94895,3.25347,3.15176
0.94895,1.12501,3.15176,3.09688
1.12501,1.29763,3.09688,3.0825
1.29763,1.46448,3.0825,3.10337
1.46448,1.62509,3.10337,3.15496
1.62509,1.78372,3.15496,3.23579
1.78372,1.94502,3.23579,3.34722
-2.17777,-2.15054,-2.99644,-2.80782
-2.15054,-2.15744,-2.80782,-2.5921
-2.15744,-2.20093,-2.5921,-2.38779
-2.20093,-2.20093,-2.38779,-2.38779
-2.20093,-2.29385,-2.38779,-2.12949
-2.29385,-2.40489,-2.12949,-1.87791
-2.40489,-2.5126,-1.87791,-1.62495
-2.5126,-2.60207,-1.62495,-1.36521
-2.60207,-2.66584,-1.36521,-1.09806
-2.66584,-2.70507,-1.09806,-0.82609
-2.70507,-2.7274,-0.82609,-0.55204
-2.7274,-2.74313,-0.55204,-0.27748
-2.74313,-2.76243,-0.27748,-0.00317
-2.76243,-2.79417,-0.00317,0.26988
-2.79417,-2.84585,0.26988,0.53973
-2.84585,-2.92236,0.53973,0.79821
-2.92236,-3.02137,0.79821,1.0284
-3.02137,-3.14624,1.0284,1.23609
-3.14624,-3.30645,1.23609,1.42814
-3.30645,-3.51506,1.42814,1.60603
3.31306,3.03985,0.18351,0.16811
3.03985,3.03985,0.16811,0.16811
3.03985,2.82341,0.16811,0.14931
2.82341,2.82341,0.14931,0.14931
2.82341,2.72623,0.14931,0.11363
2.72623,2.72623,0.11363,0.11363
2.72623,2.6774,0.11363,0.06044
2.6774,2.66395,0.06044,-0.01133
2.66395,2.6769,-0.01133,-0.08737
2.6769,2.70279,-0.08737,-0.2011
2.70279,2.70279,-0.2011,-0.2011
2.70279,2.69967,-0.2011,-0.29045
2.69967,2.66315,-0.29045,-0.36968
2.66315,2.60574,-0.36968,-0.43651
2.60574,2.51482,-0.43651,-0.51384
2.51482,2.36695,-0.51384,-0.62222
2.36695,2.1471,-0.62222,-0.78718
2.1471,1.93716,-0.78718,-0.96454
1.93716,1.73346,-0.96454,-1.1493
1.73346,1.51767,-1.1493,-1.31846
1.51767,1.51767,-1.31846,-1.31846
1.51767,1.33479,-1.31846,-1.42156
1.33479,1.1402,-1.42156,-1.50155
1.1402,0.8921,-1.50155,-1.58258
0.8921,0.62796,-1.58258,-1.65898
0.62796,0.36346,-1.65898,-1.73419
0.36346,0.1006,-1.73419,-1.81333
0.1006,-0.14904,-1.81333,-1.88745
-0.14904,-0.14904,-1.88745,-1.88745
-0.14904,-0.21104,-1.88745,-1.89289
-0.21104,-0.21104,-1.89289,-1.89289
-0.21104,-0.26325,-1.89289,-1.87196
-0.26325,-0.31689,-1.87196,-1.83512
-0.31689,-0.40528,-1.83512,-1.76279
-0.40528,-0.60125,-1.76279,-1.59285
-0.60125,-0.80529,-1.59285,-1.40881
-0.80529,-0.99922,-1.40881,-1.2143
-0.99922,-1.16712,-1.2143,-0.9979
-1.16712,-1.27592,-0.9979,-0.78758
-1.27592,-1.33708,-0.78758,-0.59179
-1.33708,-1.37334,-0.59179,-0.38034
-1.37334,-1.39573,-0.38034,-0.12008
-1.39573,-1.41185,-0.12008,0.15447
-1.41185,-1.43445,0.15447,0.42849
-1.43445,-1.47274,0.42849,0.70065
-1.47274,-1.5356,0.70065,0.96795
-1.5356,-1.5356,0.96795,0.96795
-1.5356,-1.61633,0.96795,1.18198
-1.61633,-1.61633,1.18198,1.18198
-1.61633,-1.71135,1.18198,1.34718
-1.71135,-1.83884,1.34718,1.4939
-1.83884,-1.97729,1.4939,1.60233
-1.97729,-2.13252,1.60233,1.68752
-2.13252,-2.31114,1.68752,1.75683
3.31306,3.08658,1.60603,1.76163
3.08658,2.87589,1.76163,1.93778
2.87589,2.68869,1.93778,2.1383
2.68869,2.54098,2.1383,2.35803
2.54098,2.44918,2.35803,2.57014
2.44918,2.40382,2.57014,2.77038
2.40382,2.39482,2.77038,2.96515
2.39482,2.41617,2.96515,3.15776
2.41617,2.4661,3.15776,3.35857
-0.101,-0.101,3.31306,3.31306
-0.101,-0.101,3.31306,3.31306
-0.101,-0.19343,3.31306,3.14548
-0.19343,-0.32054,3.14548,3.0035
-0.32054,-0.46442,3.0035,2.90207
-0.46442,-0.62668,2.90207,2.82926
-0.62668,-0.81247,2.82926,2.77943
-0.81247,-1.02909,2.77943,2.75033
-1.02909,-1.2898,2.75033,2.74016
-1.2898,-1.56481,2.74016,2.74081
-1.56481,-1.83937,2.74081,2.73074
-1.83937,-1.83937,2.73074,2.73074
-1.83937,-2.0521,2.73074,2.69626
-2.0521,-2.25912,2.69626,2.62048
-2.25912,-2.42531,2.62048,2.52437
-2.42531,-2.61295,2.52437,2.39847
-2.61295,-2.85214,2.39847,2.26535
-2.85214,-3.07501,2.26535,2.18497
-3.07501,-3.27597,2.18497,2.14277
-0.95451,-0.95451,3.31306,3.31306
-0.95451,-1.22602,3.31306,3.27388
-1.22602,-1.49101,3.27388,3.26413
-1.49101,-1.766,3.26413,3.26707
-1.766,-2.04087,3.26707,3.26456
-2.57595,-2.64995,0.56141,0.81673
-2.64995,-2.74544,0.81673,1.04224
-2.74544,-2.86545,1.04224,1.24388
-2.86545,-3.02049,1.24388,1.43007
-3.02049,-3.23056,1.43007,1.60603
-3.0968,-3.13612,-1.18414,-0.91213
-3.13612,-3.16032,-0.91213,-0.63823
-3.16032,-3.17825,-0.63823,-0.3638
-3.17825,-3.19893,-0.3638,-0.08958
-3.19893,-3.23056,-0.08958,0.18351
3.02856,2.7618,0.46801,0.53488
2.7618,2.49404,0.53488,0.59723
2.49404,2.22383,0.59723,0.6461
2.22383,1.9507,0.6461,0.66286
1.9507,1.9507,0.66286,0.66286
1.9507,1.80415,0.66286,0.6389
1.80415,1.80415,0.6389,0.6389
1.80415,1.70198,0.6389,0.58716
1.70198,1.62687,0.58716,0.50209
1.62687,1.58584,0.50209,0.40554
1.58584,1.56147,0.40554,0.28469
1.56147,1.54683,0.28469,0.11942
1.54683,1.51604,0.11942,-0.15335
1.51604,1.51604,-0.15335,-0.15335
1.51604,1.4659,-0.15335,-0.34446
1.4659,1.38279,-0.34446,-0.52585
1.38279,1.27211,-0.52585,-0.69318
1.27211,1.12502,-0.69318,-0.85931
1.12502,0.94608,-0.85931,-1.00974
0.94608,0.74953,-1.00974,-1.12885
0.74953,0.53943,-1.12885,-1.21657
0.53943,0.31099,-1.21657,-1.27508
0.31099,0.07125,-1.27508,-1.29777
0.07125,-0.15694,-1.29777,-1.27852
-0.15694,-0.35932,-1.27852,-1.22389
-0.35932,-0.54942,-1.22389,-1.13867
-0.54942,-0.73583,-1.13867,-1.01891
-0.73583,-0.89908,-1.01891,-0.8677
-0.89908,-1.01373,-0.8677,-0.70638
-1.01373,-1.0862,-0.70638,-0.54196
0.18351,0.18533,3.02856,2.75427
0.18533,0.16551,2.75427,2.48118
0.16551,0.10551,2.48118,2.21444
0.10551,0.10551,2.21444,2.21444
0.10551,0.02466,2.21444,2.04658
0.02466,-0.09481,2.04658,1.90646
-0.09481,-0.22955,1.90646,1.81599
-0.22955,-0.37627,1.81599,1.76107
-0.37627,-0.53879,1.76107,1.73379
-0.53879,-0.72239,1.73379,1.73174
-0.72239,-0.93384,1.73174,1.75483
-0.93384,-1.19189,1.75483,1.80308
-1.19189,-1.46161,1.80308,1.85628
-1.46161,-1.73354,1.85628,1.89439
-1.73354,-2.00742,1.89439,1.91161
-1.78287,-1.72379,-2.76645,-2.60493
-1.72379,-1.69143,-2.60493,-2.44141
-1.69143,-1.69211,-2.44141,-2.25294
-1.69211,-1.72911,-2.25294,-2.07686
-1.72911,-1.72911,-2.07686,-2.07686
-1.72911,-1.82659,-2.07686,-1.82046
-1.82659,-1.94244,-1.82046,-1.57104
-1.94244,-2.04847,-1.57104,-1.31755
-2.04847,-2.12819,-1.31755,-1.05488
-2.12819,-2.17742,-1.05488,-0.78473
-2.17742,-2.20329,-0.78473,-0.51107
-2.20329,-2.21826,-0.51107,-0.23646
-2.21826,-2.23462,-0.23646,0.03805
-2.23462,-2.26266,0.03805,0.31151
-2.26266,-2.3106,0.31151,0.58203
-2.3106,-2.38154,0.58203,0.83495
-2.38154,-2.47267,0.83495,1.05593
-2.47267,-2.58667,1.05593,1.25147
-2.58667,-2.73499,1.25147,1.43154
-2.73499,-2.94605,1.43154,1.60603
-2.94605,-2.94605,1.60603,1.60603
-1.27863,-1.09886,-2.69475,-2.59136
-1.09886,-0.9221,-2.59136,-2.5179
-0.9221,-0.73866,-2.5179,-2.47249
-0.73866,-0.53395,-2.47249,-2.45873
-0.53395,-0.33403,-2.45873,-2.48138
-0.33403,-0.33403,-2.48138,-2.48138
-0.33403,-0.07046,-2.48138,-2.55647
-0.07046,0.18351,-2.55647,-2.66155
0.18351,0.4363,-2.66155,-2.76967
0.4363,0.4363,-2.76967,-2.76967
0.4363,0.64932,-2.76967,-2.83792
0.64932,0.64932,-2.83792,-2.83792
0.64932,0.8131,-2.83792,-2.85908
0.8131,0.98032,-2.85908,-2.83826
0.98032,1.11564,-2.83826,-2.78303
1.11564,1.24222,-2.78303,-2.69958
1.24222,1.38244,-2.69958,-2.57913
1.38244,1.57536,-2.57913,-2.39542
1.57536,1.78152,-2.39542,-2.21377
1.78152,2.00678,-2.21377,-2.05724
2.00678,2.24494,-2.05724,-1.9413
2.24494,2.47423,-1.9413,-1.87533
2.47423,2.68948,-1.87533,-1.85501
2.68948,2.88259,-1.85501,-1.87498
3.16473,3.07876,-0.20275,-0.362
3.07876,2.9589,-0.362,-0.49993
2.9589,2.9589,-0.49993,-0.49993
2.9589,2.74405,-0.49993,-0.67001
2.74405,2.51455,-0.67001,-0.82139
2.51455,2.29396,-0.82139,-0.98439
2.29396,2.29396,-0.98439,-0.98439
2.29396,2.17306,-0.98439,-1.11018
2.17306,2.17306,-1.11018,-1.11018
2.17306,2.13021,-1.11018,-1.18773
2.13021,2.13021,-1.18773,-1.18773
2.13021,2.12889,-1.18773,-1.24054
2.12889,2.16274,-1.24054,-1.28128
2.16274,2.214,-1.28128,-1.30676
2.214,2.29032,-1.30676,-1.32999
2.29032,2.44923,-1.32999,-1.37605
2.44923,2.44923,-1.37605,-1.37605
-0.101,-0.101,2.74405,2.74405
-0.101,-0.101,2.74405,2.74405
-0.101,-0.21415,2.74405,2.61316
-0.21415,-0.35126,2.61316,2.51328
-0.35126,-0.50644,2.51328,2.4427
-0.50644,-0.68453,2.4427,2.39529
-0.68453,-0.89246,2.39529,2.36903
-0.89246,-1.14179,2.36903,2.36232
-1.14179,-1.41676,2.36232,2.36718
-1.41676,-1.69148,2.36718,2.36203
-1.69148,-1.69148,2.36203,2.36203
-1.69148,-1.92024,2.36203,2.3305
-1.92024,-2.14436,2.3305,2.26491
-2.14436,-2.3661,2.26491,2.18164
-2.3661,-2.62839,2.18164,2.10224
-0.63228,-0.49368,-2.20551,-2.16848
-0.49368,-0.34953,-2.16848,-2.158
-0.34953,-0.20979,-2.158,-2.18081
-0.20979,-0.20979,-2.18081,-2.18081
-0.20979,-0.05542,-2.18081,-2.24181
-0.05542,-0.05542,-2.24181,-2.24181
-0.05542,0.18351,-2.24181,-2.37704
0.18351,0.42243,-2.37704,-2.51258
0.42243,0.42243,-2.51258,-2.51258
0.65086,0.75252,-2.35305,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.86232,-2.37704,-2.35875
0.86232,0.94265,-2.35875,-2.30605
0.94265,1.00488,-2.30605,-2.22648
1.00488,1.03995,-2.22648,-2.12069
1.03995,1.03995,-2.12069,-2.12069
1.03995,1.02706,-2.12069,-2.04861
1.02706,0.97578,-2.04861,-1.99776
0.97578,0.91143,-1.99776,-1.97745
0.91143,0.82593,-1.97745,-1.97422
0.82593,0.71131,-1.97422,-1.99371
0.71131,0.57956,-1.99371,-2.05033
0.57956,0.57956,-2.05033,-2.05033
0.57956,0.51734,-2.05033,-2.10998
0.51734,0.51734,-2.10998,-2.10998
0.51734,0.49769,-2.10998,-2.17167
0.49769,0.51197,-2.17167,-2.23417
1.2611,1.2611,-2.28909,-2.28909
1.2611,1.43028,-2.28909,-2.07247
1.43028,1.56214,-2.07247,-1.91201
1.56214,1.69811,-1.91201,-1.77914
1.69811,1.8642,-1.77914,-1.66368
1.8642,2.05816,-1.66368,-1.57861
2.05816,2.25361,-1.57861,-1.5325
2.25361,2.45955,-1.5325,-1.52352
2.45955,2.45955,-1.52352,-1.52352
2.45955,2.45955,-1.52352,-1.52352
0.33083,0.38841,2.80391,2.6285
0.38841,0.46801,2.6285,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.57198,2.45955,2.31936
0.57198,0.57198,2.31936,2.31936
0.57198,0.68758,2.31936,2.22466
0.68758,0.82504,2.22466,2.16643
0.82504,0.95783,2.16643,2.15429
0.95783,1.08058,2.15429,2.1782
1.08058,1.19464,2.1782,2.22971
1.19464,1.31052,2.22971,2.30954
1.31052,1.43148,2.30954,2.41867
-0.01617,-0.101,2.58635,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.22396,2.45955,2.34366
-0.22396,-0.36624,2.34366,2.26049
-0.36624,-0.52778,2.26049,2.20391
-0.52778,-0.71358,2.20391,2.16996
-0.71358,-0.93198,2.16996,2.15734
-0.93198,-1.20054,2.15734,2.16406
-1.20054,-1.47528,2.16406,2.17567
-1.47528,-1.74971,2.17567,2.16829
-2.05803,-2.16665,-1.7042,-1.45167
-2.16665,-2.25377,-1.45167,-1.19124
-2.25377,-2.31194,-1.19124,-0.92288
-2.31194,-2.34466,-0.92288,-0.65003
-2.34466,-2.36234,-0.65003,-0.37562
-2.36234,-2.37704,-0.37562,-0.101
2.47053,2.38441,0.31952,0.28964
2.38441,2.31177,0.28964,0.23599
2.31177,2.26442,0.23599,0.1596
2.26442,2.26442,0.1596,0.1596
2.26442,2.24123,0.1596,0.05931
2.24123,2.24123,0.05931,0.05931
2.24123,2.23265,0.05931,-0.10892
2.23265,2.22035,-0.10892,-0.2476
2.22035,2.17504,-0.2476,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,0.46801,0.46801
2.17504,2.17504,0.46801,0.46801
2.17504,2.06278,0.46801,0.42094
2.06278,2.06278,0.42094,0.42094
2.06278,1.9874,0.42094,0.3498
1.9874,1.94069,0.3498,0.25797
1.94069,1.91513,0.25797,0.14857
1.91513,1.89948,0.14857,-14e-5
1.89948,1.89948,-14e-5,-14e-5
1.89948,1.8683,-14e-5,-0.2237
1.8683,1.8683,-0.2237,-0.2237
1.8683,1.81515,-0.2237,-0.39034
1.81515,1.73352,-0.39034,-0.54481
1.73352,1.6212,-0.54481,-0.7029
1.6212,1.45884,-0.7029,-0.88793
1.45884,1.256,-0.88793,-1.0727
1.256,1.02958,-1.0727,-1.2271
2.40428,2.17504,1.17054,1.32153
2.17504,1.96911,1.32153,1.50233
1.96911,1.96911,1.50233,1.50233
1.96911,1.84179,1.50233,1.66005
1.84179,1.74761,1.66005,1.84183
1.74761,1.70281,1.84183,2.01468
-1.99713,-2.03316,0.21191,0.48436
-2.03316,-2.09253,0.48436,0.75252
-2.09253,-2.18285,0.75252,1.01158
-2.18285,-2.30987,1.01158,1.24846
-2.30987,-2.45286,1.24846,1.42767
-2.45286,-2.60633,1.42767,1.56267
-2.60633,-2.77363,1.56267,1.6691
-1.48866,-1.44769,-2.45089,-2.30764
-1.44769,-1.43555,-2.30764,-2.1469
-1.43555,-1.45949,-2.1469,-1.9906
-1.45949,-1.45949,-1.9906,-1.9906
-1.45949,-1.52352,-1.9906,-1.80803
-1.52352,-1.52352,-1.80803,-1.80803
-1.52352,-1.64319,-1.80803,-1.56062
-1.64319,-1.76322,-1.56062,-1.31333
-1.76322,-1.85917,-1.31333,-1.05626
-1.85917,-1.92109,-1.05626,-0.78895
-0.65537,-0.67001,-1.89389,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.74264,-1.80803,-1.67414
-0.74264,-0.82583,-1.67414,-1.56782
-0.82583,-0.97978,-1.56782,-1.391
-0.97978,-1.15359,-1.391,-1.17831
-1.15359,-1.15359,-1.17831,-1.17831
0.37707,0.43433,2.28364,2.14365
0.43433,0.50428,2.14365,2.02914
0.50428,0.58903,2.02914,1.93833
0.58903,0.68626,1.93833,1.87442
0.68626,0.79389,1.87442,1.84041
0.79389,0.92081,1.84041,1.84448
0.92081,1.03702,1.84448,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.15193,1.89054,1.97783
0.18351,0.1127,1.89054,1.62624
0.1127,-38e-5,1.62624,1.37808
-38e-5,-38e-5,1.37808,1.37808
-38e-5,-0.11403,1.37808,1.22093
-0.11403,-0.11403,1.22093,1.22093
-0.11403,-0.17221,1.22093,1.17667
-0.17221,-0.17221,1.17667,1.17667
-0.17221,-0.23893,1.17667,1.16105
-0.23893,-0.30957,1.16105,1.17195
-0.30957,-0.39253,1.17195,1.20228
-0.39253,-0.51765,1.20228,1.26084
-0.51765,-0.74263,1.26084,1.3781
-0.74263,-0.98587,1.3781,1.50467
-0.98587,-1.23337,1.50467,1.62298
-1.23337,-1.48836,1.62298,1.72388
0.55733,0.30813,-1.43912,-1.49839
0.30813,0.10721,-1.49839,-1.52504
0.10721,-0.101,-1.52504,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.27783,-1.52352,-1.48838
-0.27783,-0.44661,-1.48838,-1.42205
1.74737,1.60603,0.77115,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.50617,0.75252,0.70491
1.50617,1.43323,0.70491,0.62265
1.43323,1.39428,0.62265,0.52894
1.39428,1.37094,0.52894,0.41059
1.37094,1.3586,0.41059,0.2476
1.3586,1.34389,0.2476,-0.01199
1.34389,1.34389,-0.01199,-0.01199
1.34389,1.31003,-0.01199,-0.226
1.86201,1.60603,0.93774,1.03702
1.60603,1.36475,1.03702,1.16557
1.36475,1.36475,1.16557,1.16557
1.36475,1.26585,1.16557,1.25241
1.26585,1.26585,1.25241,1.25241
1.26585,1.20493,1.25241,1.34748
1.20493,1.17643,1.34748,1.45763
1.17643,1.17704,1.45763,1.56694
1.17704,1.20033,1.56694,1.6898
0.32968,0.38727,1.61981,1.45657
0.38727,0.46801,1.45657,1.32153
0.46801,0.46801,1.32153,1.32153
0.46801,0.62626,1.32153,1.09686
0.62626,0.62626,1.09686,1.09686
0.62626,0.70992,1.09686,0.94077
0.70992,0.76653,0.94077,0.7742
0.76653,0.8135,0.7742,0.57203
0.8135,0.85785,0.57203,0.30084
0.85785,0.87322,0.30084,0.02706
0.87322,0.87322,0.02706,0.02706
0.87322,0.85304,0.02706,-0.16388
0.85304,0.7936,-0.16388,-0.35014
0.7936,0.7049,-0.35014,-0.49962
0.7049,0.59101,-0.49962,-0.62026
0.59101,0.45522,-0.62026,-0.7123
0.45522,0.30353,-0.7123,-0.77288
0.30353,0.14023,-0.77288,-0.8012
0.14023,-0.03087,-0.8012,-0.79689
-0.03087,-0.20713,-0.79689,-0.75949
-0.20713,-0.38408,-0.75949,-0.68678
-0.38408,-0.54406,-0.68678,-0.57835
-0.54406,-0.66059,-0.57835,-0.44796
-0.66059,-0.73242,-0.44796,-0.31121
-0.73242,-0.77672,-0.31121,-0.1615
-0.77672,-0.80286,-0.1615,0.01755
-0.80286,-0.81449,0.01755,0.24976
-0.81449,-0.81398,0.24976,0.52472
-0.81398,-0.81355,0.52472,0.79964
-0.81355,-0.81355,0.79964,0.79964
-0.81355,-0.83076,0.79964,0.99028
-0.83076,-0.83076,0.99028,0.99028
-0.83076,-0.86991,0.99028,1.12974
-0.86991,-0.94356,1.12974,1.26248
-0.94356,-1.03532,1.26248,1.36946
-1.0347,-1.0347,-0.52767,-0.52767
-1.0347,-1.08795,-0.52767,-0.32539
-1.08795,-1.08795,-0.32539,-0.32539
-1.08795,-1.1212,-0.32539,-0.05279
-1.1212,-1.13795,-0.05279,0.2217
-1.13795,-1.15576,0.2217,0.49611
-1.15576,-1.18483,0.49611,0.76803
-1.18483,-1.23902,0.76803,1.03702
-1.23902,-1.23902,1.03702,1.03702
-1.23902,-1.30337,1.03702,1.21401
-1.30337,-1.30337,1.21401,1.21401
1.16988,1.12478,-0.11725,-0.30803
1.12478,1.04353,-0.30803,-0.49109
1.04353,0.92857,-0.49109,-0.6564
0.92857,0.78651,-0.6564,-0.79685
0.78651,0.62097,-0.79685,-0.90926
0.62097,0.43656,-0.90926,-0.99006
0.43656,0.23996,-0.99006,-1.03644
0.23996,0.03355,-1.03644,-1.04703
0.03355,-0.18022,-1.04703,-1.01906
-0.18022,-0.3855,-1.01906,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
1.16483,1.10132,1.05827,1.04066
1.10132,1.05901,1.04066,0.99431
1.05901,1.05901,0.99431,0.99431
1.05901,1.03296,0.99431,0.91984
1.03296,1.03296,0.91984,0.91984
1.03296,1.01414,0.91984,0.73255
1.01414,1.01414,0.73255,0.73255
1.01414,1.02245,0.73255,0.45809
1.02245,1.03702,0.45809,0.18351
0.11272,0.10927,1.345,1.23782
0.10927,0.13196,1.23782,1.1343
0.13196,0.13196,1.1343,1.1343
0.13196,0.18351,1.1343,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.34274,1.03702,0.8131
0.34274,0.34274,0.8131,0.8131
0.34274,0.46126,0.8131,0.62362
0.46126,0.55191,0.62362,0.41641
0.55191,0.60957,0.41641,0.20112
-0.6942,-0.684,0.19576,0.47031
-0.684,-0.66176,0.47031,0.72542
-0.66176,-0.65294,0.72542,0.87436
-0.65294,-0.67001,0.87436,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.71518,1.03702,1.14782
0.49109,0.46628,-0.05414,-0.1781
0.46628,0.41376,-0.1781,-0.28582
0.41376,0.33326,-0.28582,-0.37347
0.33326,0.2253,-0.37347,-0.43431
0.2253,0.09547,-0.43431,-0.46001
0.09547,-0.04301,-0.46001,-0.4455
-0.04301,-0.17032,-0.4455,-0.39597
-0.17032,-0.2771,-0.39597,-0.31982
-0.2771,-0.3646,-0.31982,-0.21268
-0.3646,-0.42545,-0.21268,-0.0646
-0.42545,-0.44612,-0.0646,0.11517
-0.44612,-0.42808,0.11517,0.29185
-0.42808,-0.38364,0.29185,0.447
-0.38364,-0.32465,0.447,0.56944
-0.32465,-0.26091,0.56944,0.65677
-0.26091,-0.194,0.65677,0.71541
-0.194,-0.101,0.71541,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,0.00338,0.75252,0.74416
0.00338,0.08845,0.74416,0.70864
0.08845,0.18484,0.70864,0.64228
0.18484,0.28422,0.64228,0.54182
-0.14962,-0.12807,0.05534,0.13814
-0.12807,-0.08465,0.13814,0.20084
-0.08465,-0.0219,0.20084,0.23913
-0.0219,0.05193,0.23913,0.24312
0.05193,0.05193,0.24312,0.24312
0.05193,0.14216,0.24312,0.19561
0.14216,0.20468,0.19561,0.11267
0.20468,0.23261,0.11267,0.02174
0.23261,0.22971,0.02174,-0.06165
0.22971,0.19917,-0.06165,-0.13239
0.19917,0.14015,-0.13239,-0.1829
0.14015,0.05797,-0.1829,-0.19915
0.05797,-0.02762,-0.19915,-0.17253
-0.02762,-0.101,-0.17253,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.1405,-0.101,0.00463


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_learned_hamiltonian_vf.csv <==
x1,x2,y1,y2
-5.802262363674227,-5.827036811433402,12.545954209117888,11.616587607979156
-5.827036811433402,-5.851327054014657,11.616587607979156,10.68715416729998
-5.851327054014657,-5.875021301729304,10.68715416729998,9.75764113065149
-5.875021301729304,-5.89783115553117,9.75764113065149,8.828025754960077
-5.89783115553117,-5.919448499445499,8.828025754960077,7.898284068084493
-5.919448499445499,-5.939704045002937,7.898284068084493,6.968399324442089
-5.939704045002937,-5.958264600824985,6.968399324442089,6.038364497201712
-5.958264600824985,-5.974795918487132,6.038364497201712,5.10817438093839
-5.974795918487132,-5.98911024563522,5.10817438093839,4.177815250169765
-5.98911024563522,-6.000913378605465,4.177815250169765,3.2473130209870362
-6.000913378605465,-6.009943853322892,3.2473130209870362,2.3166977839032494
-6.009943853322892,-6.0160730352646254,2.3166977839032494,1.3859649114536712
-6.0160730352646254,-6.019160022938976,1.3859649114536712,0.45517225883550694
-6.019160022938976,-6.0191260957726245,0.45517225883550694,-0.47562036477737735
-6.0191260957726245,-6.015971830433526,-0.47562036477737735,-1.4064123454920185
-6.015971830433526,-6.009777759988559,-1.4064123454920185,-2.337143280746
-6.009777759988559,-6.000685640121311,-2.337143280746,-3.2677560105080214
-6.000685640121311,-5.988824841178032,-3.2677560105080214,-4.198255459097943
-5.988824841178032,-5.974458867195056,-4.198255459097943,-5.128611204291945
-5.974458867195056,-5.957881447708528,-5.128611204291945,-6.058797798801325
-5.957881447708528,-5.939279963606613,-6.058797798801325,-6.988829322685705
-5.939279963606613,-5.9189907229992516,-6.988829322685705,-7.918710892108612
-5.9189907229992516,-5.897345670821213,-7.918710892108612,-8.848449653543074
-5.897345670821213,-5.874512288621973,-8.848449653543074,-9.778062490716922
-5.874512288621973,-5.850800999641193,-9.778062490716922,-10.707573494152422
-5.850800999641193,-5.82649907636325,-10.707573494152422,-11.63700534565351
-5.82649907636325,-5.801715168698392,-11.63700534565351,-12.566370614359172
-5.320513251349329,-5.338605122854833,12.552397406768723,11.622522726980051
-5.338605122854833,-5.356503260821148,11.622522726980051,10.69261700739823
-5.356503260821148,-5.374115370163134,10.69261700739823,9.762670072549419
-5.374115370163134,-5.391210138344868,9.762670072549419,8.832664397582793
-5.391210138344868,-5.407534819671217,8.832664397582793,7.90258106910969
-5.407534819671217,-5.422941837023424,7.90258106910969,6.972406026135211
-5.422941837023424,-5.437151946770567,6.972406026135211,6.042131751406405
-5.437151946770567,-5.449880864149092,6.042131751406405,5.111752035962688
-5.449880864149092,-5.460959956166233,5.111752035962688,4.181254914395435
-5.460959956166233,-5.470135380047255,4.181254914395435,3.2506570829367423
-5.470135380047255,-5.477179720821135,3.2506570829367423,2.3199788407378
-5.477179720821135,-5.4819755242907675,2.3199788407378,1.3892158724106363
-5.4819755242907675,-5.484399070598327,1.3892158724106363,0.4584096000278528
-5.484399070598327,-5.484381231655133,0.4584096000278528,-0.4723966312745702
-5.484381231655133,-5.481922366442138,-0.4723966312745702,-1.4032025714302545
-5.481922366442138,-5.4770926250346665,-1.4032025714302545,-2.3339646161104515
-5.4770926250346665,-5.470016278586363,-2.3339646161104515,-3.264641660258164
-5.470016278586363,-5.460811236945936,-3.264641660258164,-4.195238173763613
-5.460811236945936,-5.449705969171581,-4.195238173763613,-5.125733714895037
-5.449705969171581,-5.436954139378569,-5.125733714895037,-6.056111808035279
-5.436954139378569,-5.422724166880416,-6.056111808035279,-6.986384596509021
-5.422724166880416,-5.407301333383517,-6.986384596509021,-7.916558246568769
-5.407301333383517,-5.390964259334032,-7.916558246568769,-8.846640333635557
-5.390964259334032,-5.373859503999344,-8.846640333635557,-9.776644981088339
-5.373859503999344,-5.356240914157206,-9.776644981088339,-10.706591148434992
-5.356240914157206,-5.338339217848491,-10.706591148434992,-11.636496332114463
-5.338339217848491,-5.3202450302171975,-11.636496332114463,-12.566370614359172
-4.8387855096928085,-4.844696895324787,12.564371573999608,11.633712378524923
-4.844696895324787,-4.850544922692444,11.633712378524923,10.703033841730512
-4.850544922692444,-4.8563044411829,10.703033841730512,9.772336184012428
-4.8563044411829,-4.8619017177414925,9.772336184012428,8.841618234033863
-4.8619017177414925,-4.867254728095666,8.841618234033863,7.910879305871703
-4.867254728095666,-4.872317938607319,7.910879305871703,6.980120435441506
-4.872317938607319,-4.876998471426404,6.980120435441506,6.049343109904381
-4.876998471426404,-4.881200146040249,6.049343109904381,5.118549150396863
-4.881200146040249,-4.884866852310093,5.118549150396863,4.1877400476992115
-4.884866852310093,-4.8879152878380365,4.1877400476992115,3.256919897134553
-4.8879152878380365,-4.89027384150253,3.256919897134553,2.3260927434750975
-4.89027384150253,-4.891894217541145,2.3260927434750975,1.3952581406202338
-4.891894217541145,-4.8927199803141574,1.3952581406202338,0.46441948004104994
-4.8927199803141574,-4.89271954410742,0.46441948004104994,-0.46641914421761044
-4.89271954410742,-4.891892930589984,-0.46641914421761044,-1.3972578002907028
-4.891892930589984,-4.89027170068899,-1.3972578002907028,-2.328092431684013
-4.89027170068899,-4.887912345608915,-2.328092431684013,-3.258919607953109
-4.887912345608915,-4.884861270975481,-3.258919607953109,-4.189739553441251
-4.884861270975481,-4.881193505669032,-4.189739553441251,-5.120548594023666
-4.881193505669032,-4.876990902128723,-5.120548594023666,-6.051342491452285
-4.876990902128723,-4.872309565744901,-6.051342491452285,-6.982119756089142
-4.872309565744901,-4.867245686508457,-6.982119756089142,-7.912878572059051
-4.867245686508457,-4.861892147336861,-7.912878572059051,-8.843617446827153
-4.861892147336861,-4.856294440466759,-8.843617446827153,-9.77433534501338
-4.856294440466759,-4.850534620570416,-9.77433534501338,-10.705032960282987
-4.850534620570416,-4.84468641320422,-10.705032960282987,-11.635711457772262
-4.84468641320422,-4.838774891736003,-11.635711457772262,-12.566370614359172
-4.3572015648930265,-4.352921955928924,12.543467720772867,11.61413051102818
-4.352921955928924,-4.348625506934495,11.61413051102818,10.684756219488154
-4.348625506934495,-4.344330627284168,10.684756219488154,9.755336998848193
-4.344330627284168,-4.3400945819288035,9.755336998848193,8.825842040063971
-4.3400945819288035,-4.335983757718861,8.825842040063971,7.8962374085381235
-4.335983757718861,-4.332039297677189,7.8962374085381235,6.966506818472677
-4.332039297677189,-4.328343289686207,6.966506818472677,6.036628269889842
-4.328343289686207,-4.32498370396337,6.036628269889842,5.106579768535518
-4.32498370396337,-4.3220181918537035,5.106579768535518,4.176343526111797
-4.3220181918537035,-4.319532769407706,4.176343526111797,3.245939255528997
-4.319532769407706,-4.317607177190435,3.245939255528997,2.315391608991062
-4.317607177190435,-4.316287001628177,2.315391608991062,1.3846933175167742
-4.316287001628177,-4.315618126249328,1.3846933175167742,0.4539181603708915
-4.315618126249328,-4.315626162920591,0.4539181603708915,-0.4768569427998255
-4.315626162920591,-4.316310882536722,-0.4768569427998255,-1.4076311269146213
-4.316310882536722,-4.31764608584016,-1.4076311269146213,-2.3383266350896434
-4.31764608584016,-4.319585547492422,-2.3383266350896434,-3.2688707001801074
-4.319585547492422,-4.322083428308234,-3.2688707001801074,-4.19927117714713
-4.322083428308234,-4.325059489029475,-4.19927117714713,-5.12950308256111
-4.325059489029475,-4.3284278390824245,-5.12950308256111,-6.059547219753185
-4.3284278390824245,-4.332131006306427,-6.059547219753185,-6.989421861491113
-4.332131006306427,-4.336080624458541,-6.989421861491113,-7.9191490735851655
-4.336080624458541,-4.340194993516453,-7.9191490735851655,-8.84875082201592
-4.340194993516453,-4.344433525613346,-8.84875082201592,-9.77824336216794
-4.344433525613346,-4.348729398465445,-9.77824336216794,-10.707660958020064
-4.348729398465445,-4.353025689368456,-10.707660958020064,-11.637034244373668
-4.353025689368456,-4.357304753254809,-11.637034244373668,-12.566370614359172
-3.8736521834632374,-3.8480637773778397,12.483659530948227,11.557083609850501
-3.8480637773778397,-3.8212068968255823,11.557083609850501,10.630606476727774
-3.8212068968255823,-3.793019915188568,10.630606476727774,9.704219254236254
-3.793019915188568,-3.763705855878518,9.704219254236254,8.77783340871391
-3.763705855878518,-3.7335643816282476,8.77783340871391,7.8513368149551255
-3.7335643816282476,-3.7027709133386475,7.8513368149551255,6.924657370742388
-3.7027709133386475,-3.6719381079854463,6.924657370742388,5.997674849420871
-3.6719381079854463,-3.641905947058458,5.997674849420871,5.070236275357008
-3.641905947058458,-3.61344887160952,5.070236275357008,4.142183706218166
-3.61344887160952,-3.5879254859697194,4.142183706218166,3.2135047700444748
-3.5879254859697194,-3.5669356767202274,3.2135047700444748,2.2842000093169794
-3.5669356767202274,-3.551855833473008,2.2842000093169794,1.3541469902093173
-3.551855833473008,-3.5440722271669287,1.3541469902093173,0.423696036471922
-3.5440722271669287,-3.5444126475984117,0.423696036471922,-0.506750783664188
-3.5444126475984117,-3.5528461829668734,-0.506750783664188,-1.4371824583417698
-3.5528461829668734,-3.5684875984203286,-1.4371824583417698,-2.3671853242523966
-3.5684875984203286,-3.589921515122677,-2.3671853242523966,-3.296430417744663
-3.589921515122677,-3.615767538640911,-3.296430417744663,-4.225054622330713
-3.615767538640911,-3.6444236177913334,-4.225054622330713,-5.153052296435689
-3.6444236177913334,-3.674561436974594,-5.153052296435689,-6.0804435567913
-3.674561436974594,-3.7054347979001525,-6.0804435567913,-7.007392021423257
-3.7054347979001525,-3.736204555568064,-7.007392021423257,-7.934049306156033
-3.736204555568064,-3.7662840604754426,-7.934049306156033,-8.860532600895702
-3.7662840604754426,-3.7955216089620754,-8.860532600895702,-9.78691147173805
-3.7955216089620754,-3.823607999952472,-9.78691147173805,-10.713300926774082
-3.823607999952472,-3.8503522527484173,-10.713300926774082,-11.639786266158119
-3.8503522527484173,-3.875834614773614,-11.639786266158119,-12.566370614359172
3.3654211947786603,3.288744337047742,-12.176119978626806,-11.282093721167854
3.288744337047742,3.207188907607623,-11.282093721167854,-10.406234937060788
3.207188907607623,3.1201557374552866,-10.406234937060788,-9.5543670214571
3.1201557374552866,3.027559338764201,-9.5543670214571,-8.733502688942977
3.027559338764201,2.9290543967235934,-8.733502688942977,-7.952940552178487
2.9290543967235934,2.8233274346946917,-7.952940552178487,-7.226435997081812
2.8233274346946917,2.7088832130072635,-7.226435997081812,-6.572406761112011
2.7088832130072635,2.603055198013241,-6.572406761112011,-6.092488402165315
2.603055198013241,2.5054750584821637,-6.092488402165315,-5.763320569715137
2.5054750584821637,2.4152060660622254,-5.763320569715137,-5.560917134381657
2.4152060660622254,2.331496334967488,-5.560917134381657,-5.462568084017257
2.331496334967488,2.2541505422870145,-5.462568084017257,-5.446961104412707
2.2541505422870145,2.1806540719623904,-5.446961104412707,-5.496174637153228
2.1806540719623904,2.0780003990831837,-5.496174637153228,-5.651600071397843
2.0780003990831837,2.0780003990831837,-5.651600071397843,-5.651600071397843
2.0780003990831837,1.9359567539996387,-5.651600071397843,-5.921219922322956
1.9359567539996387,1.9359567539996387,-5.921219922322956,-5.921219922322956
1.9359567539996387,1.5912497789715356,-5.921219922322956,-6.531598479602525
1.5912497789715356,1.2345188050294515,-6.531598479602525,-7.121620866642401
1.2345188050294515,0.8720918061757335,-7.121620866642401,-7.699558817781202
0.8720918061757335,0.6442589236835827,-7.699558817781202,-8.04342091847129
0.6442589236835827,0.4098784119316816,-8.04342091847129,-8.315535500843966
0.4098784119316816,0.17162875336807915,-8.315535500843966,-8.464191570018837
0.17162875336807915,-0.06651227039128393,-8.464191570018837,-8.490599964811883
-0.06651227039128393,-0.3006706644061552,-8.490599964811883,-8.398601363535139
-0.3006706644061552,-0.5344153864524781,-8.398601363535139,-8.186136939639677
-0.5344153864524781,-0.5344153864524781,-8.186136939639677,-8.186136939639677
-0.5344153864524781,-0.9009238735249978,-8.186136939639677,-7.683748732281131
-0.9009238735249978,-1.2637744855538067,-7.683748732281131,-7.106995587754176
-1.2637744855538067,-1.620778455825266,-7.106995587754176,-6.5178859343459905
-1.620778455825266,-1.9656033896057759,-6.5178859343459905,-5.908067744304893
-1.9656033896057759,-2.076317638204519,-5.908067744304893,-5.699174486174925
-2.076317638204519,-2.1830424978865723,-5.699174486174925,-5.533763736120977
-2.1830424978865723,-2.1830424978865723,-5.533763736120977,-5.533763736120977
-2.1830424978865723,-2.2804590215164806,-5.533763736120977,-5.486023724578812
-2.2804590215164806,-2.2804590215164806,-5.486023724578812,-5.486023724578812
-2.2804590215164806,-2.3850302916850707,-5.486023724578812,-5.558127740078603
-2.3850302916850707,-2.3850302916850707,-5.558127740078603,-5.558127740078603
-2.3850302916850707,-2.49668245779705,-5.558127740078603,-5.781756842127119
-2.49668245779705,-2.49668245779705,-5.781756842127119,-5.781756842127119
-2.49668245779705,-2.632656256185308,-5.781756842127119,-6.255617404287902
-2.632656256185308,-2.7540064781521383,-6.255617404287902,-6.853333170977954
-2.7540064781521383,-2.86516289009078,-6.853333170977954,-7.538494371751556
-2.86516289009078,-2.968095174992934,-7.538494371751556,-8.288407129706282
-2.968095174992934,-3.064332460767337,-8.288407129706282,-9.086362803577908
-3.064332460767337,-3.1548650322348966,-9.086362803577908,-9.920509780294982
-3.1548650322348966,-3.2398092020340137,-9.920509780294982,-10.782694430072645
-3.2398092020340137,-3.3193974753389246,-10.782694430072645,-11.666415175632434
-3.3193974753389246,-3.394364476292419,-11.666415175632434,-12.566370614359172
2.8667246971516516,2.7353657886619214,-12.251474873578955,-11.499669844526045
2.7353657886619214,2.6121717620826495,-11.499669844526045,-10.949191647266849
2.6121717620826495,2.4974648256524237,-10.949191647266849,-10.566636318341065
2.4974648256524237,2.391055247515691,-10.566636318341065,-10.319530031845314
2.391055247515691,2.2937799718386955,-10.319530031845314,-10.180466136573976
2.2937799718386955,2.2010021911152347,-10.180466136573976,-10.121482006815839
2.2010021911152347,2.0636918174411623,-10.121482006815839,-10.142046161616824
2.0636918174411623,2.0636918174411623,-10.142046161616824,-10.142046161616824
2.0636918174411623,1.8777774371985707,-10.142046161616824,-10.253999334576145
1.8777774371985707,1.8777774371985707,-10.253999334576145,-10.253999334576145
1.8777774371985707,1.4462758909676552,-10.253999334576145,-10.566574334926083
1.4462758909676552,1.0273461885896218,-10.566574334926083,-10.940195402958874
1.0273461885896218,0.7299914074199503,-10.940195402958874,-11.24884969921102
0.7299914074199503,0.45241631142077576,-11.24884969921102,-11.499020613690146
0.45241631142077576,0.17256867553745892,-11.499020613690146,-11.634967573229972
0.17256867553745892,-0.10618261077332569,-11.634967573229972,-11.649120131251946
-0.10618261077332569,-0.3802091916667196,-11.649120131251946,-11.545520522955755
-0.3802091916667196,-0.6545620596420232,-11.545520522955755,-11.321834736624414
-0.6545620596420232,-0.6545620596420232,-11.321834736624414,-11.321834736624414
-0.6545620596420232,-1.0649508102450689,-11.321834736624414,-10.913176874269123
-1.0649508102450689,-1.4849961279186603,-10.913176874269123,-10.545779553722195
-1.4849961279186603,-1.9178621542705656,-10.545779553722195,-10.23984462443498
-1.9178621542705656,-2.062100633969746,-10.23984462443498,-10.154449097723562
-2.062100633969746,-2.203843837247505,-10.154449097723562,-10.126011652217175
-2.203843837247505,-2.203843837247505,-10.126011652217175,-10.126011652217175
-2.203843837247505,-2.329067325585262,-10.126011652217175,-10.226471896273623
-2.329067325585262,-2.329067325585262,-10.226471896273623,-10.226471896273623
-2.329067325585262,-2.465683426815802,-10.226471896273623,-10.488187274948098
-2.465683426815802,-2.465683426815802,-10.488187274948098,-10.488187274948098
-2.465683426815802,-2.6437352002080963,-10.488187274948098,-11.084135760827662
-2.6437352002080963,-2.788507348586107,-11.084135760827662,-11.791816428634274
-2.788507348586107,-2.9128943378112253,-11.791816428634274,-12.566370614359172
-0.9870137838864474,-1.4180522252614924,-12.566370614359172,-12.262232883131619
-1.4180522252614924,-1.8625606458339545,-12.262232883131619,-12.056283722711147
-1.8625606458339545,-1.8625606458339545,-12.056283722711147,-12.056283722711147
-1.8625606458339545,-2.058866325527579,-12.056283722711147,-12.00178718365188
-2.058866325527579,-2.058866325527579,-12.00178718365188,-12.00178718365188
-2.058866325527579,-2.204229269528671,-12.00178718365188,-12.030770051342754
-2.204229269528671,-2.3018144366994964,-12.030770051342754,-12.126951495444418
-2.3018144366994964,-2.404006611203416,-12.126951495444418,-12.309118994086969
2.6037016735584793,2.486379069958586,-12.179913965924069,-11.785797551861899
2.486379069958586,2.3771086267583073,-11.785797551861899,-11.527669521357895
2.3771086267583073,2.283374938667688,-11.527669521357895,-11.386271964632106
2.283374938667688,2.1603944573698204,-11.386271964632106,-11.308023461401536
2.1603944573698204,2.0062578064040757,-11.308023461401536,-11.31928827321908
2.0062578064040757,2.0062578064040757,-11.31928827321908,-11.31928827321908
2.0062578064040757,1.7025777200318197,-11.31928827321908,-11.454527591559781
1.7025777200318197,1.7025777200318197,-11.454527591559781,-11.454527591559781
1.7025777200318197,1.2678737942127416,-11.454527591559781,-11.730234648775978
1.2678737942127416,0.8454068123640823,-11.730234648775978,-12.08871304663505
0.8454068123640823,0.5571397257338244,-12.08871304663505,-12.34285729594438
0.5571397257338244,0.2668423466937284,-12.34285729594438,-12.51585311887346
0.2668423466937284,-0.024073506924057853,-12.51585311887346,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.3146773254245794,-12.566370614359172,-12.495841143122089
-0.3146773254245794,-0.6046354333104578,-12.495841143122089,-12.302567559133411
-0.6046354333104578,-0.8924633890323985,-12.302567559133411,-12.04163623487923
-0.8924633890323985,-1.3161643447202858,-12.04163623487923,-11.692096204586734
3.8276876009254988,3.79872621685195,-12.566370614359172,-11.640237769503536
3.79872621685195,3.7680490440025753,-11.640237769503536,-10.714258347302353
3.7680490440025753,3.7354731020285463,-10.714258347302353,-9.788440265672405
3.7354731020285463,3.7011069937685317,-9.788440265672405,-8.862699920941846
3.7011069937685317,3.6651779083367035,-8.862699920941846,-7.936918875547162
3.6651779083367035,3.627689989496915,-7.936918875547162,-7.0110300992525145
3.627689989496915,3.5891566902698457,-7.0110300992525145,-6.0849059385967506
3.5891566902698457,3.5504255822727497,-6.0849059385967506,-5.158365038209894
3.5504255822727497,3.5122649058308504,-5.158365038209894,-4.231191965093666
3.5122649058308504,3.4770357809708443,-4.231191965093666,-3.305419389428822
3.4770357809708443,3.448095737325314,-3.305419389428822,-2.3850394430783055
3.448095737325314,3.4274623813049843,-2.3850394430783055,-1.471272316240162
3.4274623813049843,3.4162185621915295,-1.471272316240162,-0.5621371151196879
3.4162185621915295,3.4150235065972563,-0.5621371151196879,0.34507460474053175
3.4150235065972563,3.423924956430909,0.34507460474053175,1.2534927089577277
3.423924956430909,3.4424127816701464,1.2534927089577277,2.1659736944311305
3.4424127816701464,3.4694797984745644,2.1659736944311305,3.084661222375127
3.4694797984745644,3.5036268667534873,3.084661222375127,4.009878706822647
3.5036268667534873,3.541377803413333,4.009878706822647,4.93720121219382
3.541377803413333,3.580040083169889,4.93720121219382,5.863871790367529
3.580040083169889,3.6186682062321314,5.863871790367529,6.790080607717371
3.6186682062321314,3.656425843472247,6.790080607717371,7.716015717336099
3.656425843472247,3.6927225640287684,7.716015717336099,8.641816392907188
3.6927225640287684,3.727458054887723,8.641816392907188,9.567561537306414
3.727458054887723,3.760450236954769,9.567561537306414,10.493358982264695
3.760450236954769,3.791562472263175,10.493358982264695,11.419300678638102
3.791562472263175,3.820918215558388,11.419300678638102,12.345397685629642
4.309157739406691,4.303454989217887,-12.566370614359172,-11.637219040367935
4.303454989217887,4.2977156123698546,-11.637219040367935,-10.708031420481612
4.2977156123698546,4.291962500220521,-10.708031420481612,-9.778799319246959
4.291962500220521,4.286271753924803,-9.778799319246959,-8.849487687558844
4.286271753924803,4.28073359821529,-8.849487687558844,-7.9200569547205175
4.28073359821529,4.275403474901815,-7.9200569547205175,-6.990487770705015
4.275403474901815,4.27039334812579,-6.990487770705015,-6.0607538753562675
4.27039334812579,4.2658253296764475,-6.0607538753562675,-5.130828609033816
4.2658253296764475,4.26178017510772,-5.130828609033816,-4.200689674697285
4.26178017510772,4.258378104793957,-4.200689674697285,-3.2703578339325183
4.258378104793957,4.2557320751274865,-3.2703578339325183,-2.339860797763956
4.2557320751274865,4.253907699004335,-2.339860797763956,-1.4091888315677021
4.253907699004335,4.25297063569883,-1.4091888315677021,-0.4784256951740691
4.25297063569883,4.252958131945965,-0.4784256951740691,0.4523386410973025
4.252958131945965,4.253870561251562,0.4523386410973025,1.3831030588107982
4.253870561251562,4.255671626164675,1.3831030588107982,2.313778674337593
4.255671626164675,4.258296219726883,2.313778674337593,3.244280397104106
4.258296219726883,4.261679131932976,3.244280397104106,4.174617179606194
4.261679131932976,4.265708187833511,4.174617179606194,5.104761734818677
4.265708187833511,4.270262952949242,5.104761734818677,6.034692624027048
4.270262952949242,4.275262372614987,6.034692624027048,6.96443151071475
4.275262372614987,4.280584933415518,6.96443151071475,7.894004964780084
4.280584933415518,4.286118041047004,7.894004964780084,8.823439297827917
4.286118041047004,4.291805375224497,8.823439297827917,9.75275390953124
4.291805375224497,4.297557367237349,9.75275390953124,10.681987952516426
4.297557367237349,4.303297370424483,10.681987952516426,11.611176708988523
4.303297370424483,4.309001315887933,11.611176708988523,12.540329205573698
4.790627877887886,4.795762896007298,-12.566370614359172,-11.635812253599324
4.795762896007298,4.800847943394066,-11.635812253599324,-10.705231946963243
4.800847943394066,4.8058611393231505,-10.705231946963243,-9.774629371833534
4.8058611393231505,4.810738018621112,-9.774629371833534,-8.844001270659707
4.810738018621112,4.815406604675163,-8.844001270659707,-7.91334465301213
4.815406604675163,4.819826705087575,-7.91334465301213,-6.982659504346617
4.819826705087575,4.823916485048175,-6.982659504346617,-6.051945901507426
4.823916485048175,4.827590980321636,-6.051945901507426,-5.12120427430464
4.827590980321636,4.830800248853931,-5.12120427430464,-4.190435020095981
4.830800248853931,4.833466508153757,-4.190435020095981,-3.259643124942686
4.833466508153757,4.835519021638589,-3.259643124942686,-2.328833718948344
4.835519021638589,4.8369211652758235,-2.328833718948344,-1.3980071194287422
4.8369211652758235,4.837633871098809,-1.3980071194287422,-0.4671718971136798
4.837633871098809,4.837635045900999,-0.4671718971136798,0.4636633703455644
4.837635045900999,4.836924661846398,0.4636633703455644,1.3944986089282896
4.836924661846398,4.835524758158957,1.3944986089282896,2.325325288676906
4.835524758158957,4.83347435375261,2.325325288676906,3.2561347888501455
4.83347435375261,4.830810036774999,3.2561347888501455,4.18692678563923
4.830810036774999,4.827602502221978,4.18692678563923,5.117696165389713
4.827602502221978,4.823929517839542,5.117696165389713,6.04843792319619
4.823929517839542,4.819841039212985,6.04843792319619,6.97915165412083
4.819841039212985,4.815421988359432,6.97915165412083,7.909836922589118
4.815421988359432,4.810754220806926,7.909836922589118,8.840493656336537
4.810754220806926,4.805878000943343,8.840493656336537,9.771121868522268
4.805878000943343,4.80086524174915,9.771121868522268,10.701724536288697
4.80086524174915,4.795780437517179,10.701724536288697,11.632304924509807
4.795780437517179,4.790645591526362,11.632304924509807,12.56286336496894
5.272098016369082,5.289273596302024,-12.566370614359172,-11.636426440131695
5.289273596302024,5.306290283517367,-11.636426440131695,-10.706455810647393
5.306290283517367,5.323060720393995,-10.706455810647393,-9.776449072469335
5.323060720393995,5.339363063970628,-9.776449072469335,-8.846389553404647
5.339363063970628,5.354952466566466,-8.846389553404647,-7.916259118262985
5.354952466566466,5.36968620504698,-7.916259118262985,-6.986044124276799
5.36968620504698,5.383294299079591,-6.986044124276799,-6.0557370282784575
5.383294299079591,5.395499781674102,-6.0557370282784575,-5.125331601327886
5.395499781674102,5.406137743698885,-5.125331601327886,-4.194816044392244
5.406137743698885,5.414961144938259,-4.194816044392244,-3.264205594839776
5.414961144938259,5.4217473029101555,-3.264205594839776,-2.3335193000488967
5.4217473029101555,5.426380436941949,-2.3335193000488967,-1.4027527845806453
5.426380436941949,5.428739196410177,-1.4027527845806453,-0.4719448365235195
5.428739196410177,5.42875514047102,-0.4719448365235195,0.4588633626288292
5.42875514047102,5.426427939528699,0.4588633626288292,1.3896716042033948
5.426427939528699,5.42182511411346,1.3896716042033948,2.3204389281291125
5.42182511411346,5.415067505258829,2.3204389281291125,3.251126272803404
5.415067505258829,5.4062704759521925,3.251126272803404,4.181737875919019
5.4062704759521925,5.3956557759538395,4.181737875919019,5.112254812025984
5.3956557759538395,5.38347058978497,5.112254812025984,6.04266165161571
5.38347058978497,5.369880021360325,6.04266165161571,6.97297003613917
5.369880021360325,5.35516016535129,6.97297003613917,7.9031862324514925
5.35516016535129,5.339581549089681,7.9031862324514925,8.833317732301726
5.339581549089681,5.323287817219912,8.833317732301726,9.763378124286422
5.323287817219912,5.3065228527549095,9.763378124286422,10.693385505278481
5.3065228527549095,5.289509016043775,10.693385505278481,11.623356571845413
5.289509016043775,5.272335172214174,11.623356571845413,12.553301059850249
5.753568154850276,5.777835325984993,-12.566370614359172,-11.63696602623233
5.777835325984993,5.801645145844823,-11.63696602623233,-10.707497778767175
5.801645145844823,5.824890047612337,-10.707497778767175,-9.777953461136384
5.824890047612337,5.84728668600429,-9.777953461136384,-8.848310748959385
5.84728668600429,5.8685285401393,-8.848310748959385,-7.918545903299466
5.8685285401393,5.888449397822669,-7.918545903299466,-6.988642217302286
5.888449397822669,5.906720951026825,-6.988642217302286,-6.058592478638296
5.906720951026825,5.923010364041472,-6.058592478638296,-5.128391461197461
5.923010364041472,5.937131413014695,-5.128391461197461,-4.198025207547616
5.937131413014695,5.948793069755274,-4.198025207547616,-3.2675184752859927
5.948793069755274,5.957734197781964,-3.2675184752859927,-2.3369009247260664
5.957734197781964,5.963826129571116,-2.3369009247260664,-1.4061676554039604
5.963826129571116,5.966928282170011,-1.4061676554039604,-0.4753746278386668
5.966928282170011,5.966960827102911,-0.4753746278386668,0.4554190118456898
5.966960827102911,5.963923204723791,0.4554190118456898,1.386212681550134
5.963923204723791,5.95789349485255,1.386212681550134,2.3169477991761713
5.95789349485255,5.949011449580524,2.3169477991761713,3.247567741915679
5.949011449580524,5.937405022400958,3.247567741915679,4.1780771256058635
5.937405022400958,5.923333391649342,4.1780771256058635,5.1084466046694565
5.923333391649342,5.907088034213276,5.1084466046694565,6.0386509743256305
5.907088034213276,5.888855531891467,6.0386509743256305,6.9687038528089005
5.888855531891467,5.868966751548582,6.9687038528089005,7.898610551127408
5.868966751548582,5.847751195555478,7.898610551127408,8.828378167468173
5.847751195555478,5.825376816725592,8.828378167468173,9.758023277368164
5.825376816725592,5.80214793417308,9.758023277368164,10.687569507847837
5.80214793417308,5.778348974807757,10.687569507847837,11.617039241823036
5.778348974807757,5.754090520097018,11.617039241823036,12.546445069221758
-6.176504419150766,-6.204379634580027,12.335475521470208,11.406336827435393
-6.204379634580027,-6.2315854364030585,11.406336827435393,10.477109604084074
-6.2315854364030585,-6.257959655937104,10.477109604084074,9.547777551020403
-6.257959655937104,-6.283185307179586,9.547777551020403,8.618315478813383
-6.211288617596522,-6.232572096160229,7.52404313575833,6.594197925409471
-6.232572096160229,-6.251831831228155,6.594197925409471,5.664181719329594
-6.251831831228155,-6.268784379468508,5.664181719329594,4.733986170750814
-6.268784379468508,-6.283185307179586,4.733986170750814,3.803614094001439
-6.2688571162051305,-6.276872627087519,2.744063173901056,1.8133994764622372
-6.276872627087519,-6.2816859668021685,1.8133994764622372,0.8826411672461667
-6.2816859668021685,-6.283185307179586,0.8826411672461667,-0.048147013848115705
-6.283185307179586,-6.281340086297256,-0.048147013848115705,-0.9789351975367424
-6.281340086297256,-6.276189444151117,-0.9789351975367424,-1.9096866846262142
-6.276189444151117,-6.267851802558797,-1.9096866846262142,-2.8403370190808808
-6.267851802558797,-6.256472632142686,-2.8403370190808808,-3.7708612079069272
-6.256472632142686,-6.2422565889061135,-3.7708612079069272,-4.701242442111862
-6.2422565889061135,-6.225495906360172,-4.701242442111862,-5.63144961479243
-6.225495906360172,-6.20643851059318,-5.63144961479243,-6.561478476098023
-6.20643851059318,-6.185361257205655,-6.561478476098023,-7.491337733505329
-6.185361257205655,-6.162614475894469,-7.491337733505329,-8.421033197320588
-6.162614475894469,-6.138451938499063,-8.421033197320588,-9.35057800860764
-6.138451938499063,-6.113130210488266,-9.35057800860764,-10.279994010523593
-6.113130210488266,-6.08696426657645,-10.279994010523593,-11.20930607475353
-6.08696426657645,-6.060153937971769,-11.20930607475353,-12.138532515059586
2.469779985716162,2.368947824131048,-9.076113279164879,-8.879342222836836
2.368947824131048,2.275958755644993,-8.879342222836836,-8.780017461865635
2.275958755644993,2.193227342609422,-8.780017461865635,-8.755334884430686
2.193227342609422,2.087943895595794,-8.755334884430686,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,1.9184074145052836,-8.803697009208374,-8.951424177909917
1.9184074145052836,1.9184074145052836,-8.951424177909917,-8.951424177909917
1.9184074145052836,1.5023067988780472,-8.951424177909917,-9.344389445281864
1.5023067988780472,1.0941524869099961,-9.344389445281864,-9.773980147745814
1.0941524869099961,0.7740587553399436,-9.773980147745814,-10.144179977510053
0.7740587553399436,0.5103561060785822,-10.144179977510053,-10.418545300465642
0.5103561060785822,0.24352162326077842,-10.418545300465642,-10.590842670590472
0.24352162326077842,-0.024073506924057853,-10.590842670590472,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.29129080650625294,-10.640490060434395,-10.569094152291488
-0.29129080650625294,-0.5577076975519546,-10.569094152291488,-10.374729579313076
-0.5577076975519546,-0.8207879118004566,-10.374729579313076,-10.091467647651502
-0.8207879118004566,-1.205327776607514,-10.091467647651502,-9.655760297479448
-1.205327776607514,-1.61566949745289,-9.655760297479448,-9.236697624206338
-1.61566949745289,-2.034119726654029,-9.236697624206338,-8.853556101456991
-2.034119726654029,-2.034119726654029,-8.853556101456991,-8.853556101456991
-2.034119726654029,-2.1702780222378344,-8.853556101456991,-8.781079098671155
-2.1702780222378344,-2.2740195932719187,-8.781079098671155,-8.801230230143762
-2.2740195932719187,-2.363243209928079,-8.801230230143762,-8.893772248194864
-2.363243209928079,-2.4642044040705056,-8.893772248194864,-9.085713787224826
2.5388927831668155,2.437926940751419,-7.840340206383687,-7.585472187140078
2.437926940751419,2.343480874864186,-7.585472187140078,-7.4413122271165815
2.343480874864186,2.262323654060305,-7.4413122271165815,-7.387995002647133
2.262323654060305,2.1474460152185575,-7.387995002647133,-7.419224772128604
2.1474460152185575,2.0150162168368144,-7.419224772128604,-7.549495166583567
2.0150162168368144,2.0150162168368144,-7.549495166583567,-7.549495166583567
2.0150162168368144,1.7839123717933383,-7.549495166583567,-7.833671734711974
1.7839123717933383,1.7839123717933383,-7.833671734711974,-7.833671734711974
1.7839123717933383,1.3928353624693806,-7.833671734711974,-8.318235170194999
1.3928353624693806,1.0045065693976092,-8.318235170194999,-8.81448868278321
1.0045065693976092,0.7354428566647027,-8.81448868278321,-9.17251101849191
0.7354428566647027,0.4852112928930925,-9.17251101849191,-9.456732351423959
0.4852112928930925,0.23108272332921942,-9.456732351423959,-9.628433116143427
0.23108272332921942,-0.024073506924057853,-9.628433116143427,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.2788203683977555,-9.677549783472006,-9.605624529505217
-0.2788203683977555,-0.5324411417777863,-9.605624529505217,-9.410819401868686
-0.5324411417777863,-0.781889110817418,-9.410819401868686,-9.116680085277977
-0.781889110817418,-1.0912461793400183,-9.116680085277977,-8.709120216480557
-1.0912461793400183,-1.4804163847856815,-8.709120216480557,-8.2168466110904
-1.4804163847856815,-1.8721349240123288,-8.2168466110904,-7.734005856509669
-1.8721349240123288,-1.8721349240123288,-7.734005856509669,-7.734005856509669
-1.8721349240123288,-2.0468034271053206,-7.734005856509669,-7.519528954010715
-2.0468034271053206,-2.0468034271053206,-7.519528954010715,-7.519528954010715
-2.0468034271053206,-2.1718597967688655,-7.519528954010715,-7.40896617862857
-2.1718597967688655,-2.266339235583315,-7.40896617862857,-7.396062228900283
-2.266339235583315,-2.3512410361263667,-7.396062228900283,-7.456802874795715
-2.3512410361263667,-2.4458629635576745,-7.456802874795715,-7.608814738449916
-2.4458629635576745,-2.5475330989641574,-7.608814738449916,-7.8741967516876645
6.153654794239712,6.181474374019595,-12.465236112312802,-11.53609811080791
6.181474374019595,6.208647058703587,-11.53609811080791,-10.606874215437962
6.208647058703587,6.2350382933314705,-10.606874215437962,-9.677549783472006
6.2350382933314705,6.260334973956818,-9.677549783472006,-8.748099886222034
6.193929205086462,6.215460946667383,-7.685599301216029,-6.7557786606862615
6.215460946667383,6.2350382933314705,-6.7557786606862615,-5.825788675622451
6.2350382933314705,6.252349447919315,-5.825788675622451,-4.8956226173477955
6.252349447919315,6.267172100502091,-4.8956226173477955,-3.9652758328384508
6.267172100502091,6.279206826950194,-3.9652758328384508,-3.0347785987704157
6.2350382933314705,6.240363207338994,-1.974027567772895,-1.0432794989120193
6.240363207338994,6.2424196253807285,-1.0432794989120193,-0.11249069137393519
6.2424196253807285,6.241163174558757,-0.11249069137393519,0.8182981099229654
6.241163174558757,6.236618310117727,0.8182981099229654,1.7490619097549711
6.236618310117727,6.228891930576239,1.7490619097549711,2.6797365418096692
6.228891930576239,6.218131252327453,2.6797365418096692,3.610285596405703
6.218131252327453,6.204515856625653,3.610285596405703,4.540699248405996
6.204515856625653,6.188330810089452,4.540699248405996,5.470946012023564
6.188330810089452,6.169842477272516,5.470946012023564,6.401014308172034
6.169842477272516,6.149299001755981,6.401014308172034,7.330914597931226
6.149299001755981,6.127049033902846,7.330914597931226,8.260652391642932
6.127049033902846,6.103375185362285,8.260652391642932,9.190238923655269
6.103375185362285,6.078505955188726,9.190238923655269,10.11969452249409
6.078505955188726,6.052757880589729,10.11969452249409,11.0490440860967
6.052757880589729,6.026362257266092,11.0490440860967,11.978307661670012
-3.3413449623719362,-3.2627101474892743,12.39569544228253,11.505830370418042
-3.2627101474892743,-3.1788076321147885,11.505830370418042,10.635099548029654
-3.1788076321147885,-3.0886870345079576,10.635099548029654,9.789957416840515
-3.0886870345079576,-2.991955420978791,9.789957416840515,8.978296317725277
-2.991955420978791,-2.8881352528574817,8.978296317725277,8.210432584341927
-2.8881352528574817,-2.7753139677433283,8.210432584341927,7.502357674538832
-2.7753139677433283,-2.6616256357128427,7.502357674538832,6.927724363690537
-2.6616256357128427,-2.5563590037951873,6.927724363690537,6.520911625859309
-2.5563590037951873,-2.459152176340016,6.520911625859309,6.253980965703423
-2.459152176340016,-2.3693282749936473,6.253980965703423,6.102588127140983
-2.3693282749936473,-2.2856743634837144,6.102588127140983,6.043565112857987
-2.2856743634837144,-2.2126640029167204,6.043565112857987,6.0546917129542805
-2.2126640029167204,-2.117304028593897,6.0546917129542805,6.152470171593851
-2.117304028593897,-2.117304028593897,6.152470171593851,6.152470171593851
-2.117304028593897,-1.9873178090693226,6.152470171593851,6.354111418895791
-1.9873178090693226,-1.9873178090693226,6.354111418895791,6.354111418895791
-1.9873178090693226,-1.6267724898223062,6.354111418895791,6.933440363836414
-1.6267724898223062,-1.258658934966304,6.933440363836414,7.495987076059041
-1.258658934966304,-0.8885379796209181,7.495987076059041,8.05046447620111
-0.8885379796209181,-0.6553247465049541,8.05046447620111,8.388904698062902
-0.6553247465049541,-0.41597517605458467,8.388904698062902,8.65985619391233
-0.41597517605458467,-0.17289441273926887,8.65985619391233,8.807387580063008
-0.17289441273926887,0.06999356334614593,8.807387580063008,8.832726302886012
0.06999356334614593,0.3088652114671415,8.832726302886012,8.73968009096598
0.3088652114671415,0.5472845306898666,8.73968009096598,8.52630783665819
0.5472845306898666,0.5472845306898666,8.52630783665819,8.52630783665819
0.5472845306898666,0.859137542702471,8.52630783665819,8.113831587086139
0.859137542702471,0.859137542702471,8.113831587086139,8.113831587086139
0.859137542702471,1.229694385287913,8.113831587086139,7.5605203597949995
1.229694385287913,1.5986907440598905,7.5605203597949995,7.000387601485624
1.5986907440598905,1.9608691607864444,7.000387601485624,6.42441245761222
1.9608691607864444,2.0758428593857765,6.42441245761222,6.233201154435761
2.0758428593857765,2.1873576907864045,6.233201154435761,6.087138466754766
2.1873576907864045,2.1873576907864045,6.087138466754766,6.087138466754766
2.1873576907864045,2.2892908820487214,6.087138466754766,6.06077947588026
2.2892908820487214,2.2892908820487214,6.06077947588026,6.06077947588026
2.2892908820487214,2.399382012268079,6.06077947588026,6.159809920352959
2.399382012268079,2.399382012268079,6.159809920352959,6.159809920352959
2.399382012268079,2.5175462817643677,6.159809920352959,6.41850859231991
2.5175462817643677,2.5175462817643677,6.41850859231991,6.41850859231991
2.5175462817643677,2.6585249197708336,6.41850859231991,6.930787654311558
2.6585249197708336,2.7826562372760204,6.930787654311558,7.56151277589494
2.7826562372760204,2.894922477442707,7.56151277589494,8.274234400420031
2.894922477442707,2.9983173311487956,8.274234400420031,9.045481729707024
2.9983173311487956,3.0946157058739896,9.045481729707024,9.859761285526371
3.0946157058739896,3.1843243492659568,9.859761285526371,10.706904118278675
3.1843243492659568,3.267880441239564,10.706904118278675,11.579109955243634
3.267880441239564,3.3462174624443026,11.579109955243634,12.470076586662941
-2.880186629547418,-2.7506153070479042,12.533866637224648,11.772967398944914
-2.7506153070479042,-2.6257911777876877,11.772967398944914,11.196257240247288
-2.6257911777876877,-2.5095420083022164,11.196257240247288,10.792460780142925
-2.5095420083022164,-2.401932563626045,10.792460780142925,10.528862193565814
-2.401932563626045,-2.301960214876602,10.528862193565814,10.374826027109169
-2.301960214876602,-2.2164928430034347,10.374826027109169,10.30929202106119
-2.2164928430034347,-2.105817111725477,10.30929202106119,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-1.6729033735700174,10.310977285999105,10.554176520283082
-1.6729033735700174,-1.246295878753605,10.554176520283082,10.886118219403727
-1.246295878753605,-0.8311945603156579,10.886118219403727,11.282256844949256
-0.8311945603156579,-0.5528246506376435,11.282256844949256,11.546844056098625
-0.5528246506376435,-0.2719528690004571,11.546844056098625,11.725876162200908
-0.2719528690004571,0.009094061053494862,11.725876162200908,11.78229029354921
0.009094061053494862,0.2866581656864007,11.78229029354921,11.719262920319064
0.2866581656864007,0.5645821070178121,11.719262920319064,11.53595828710024
0.5645821070178121,0.5645821070178121,11.53595828710024,11.53595828710024
0.5645821070178121,0.9756225202287352,11.53595828710024,11.15546109720966
0.9756225202287352,1.3946559923241946,11.15546109720966,10.782933082479914
1.3946559923241946,1.8260893070451498,10.782933082479914,10.47565882685289
1.8260893070451498,2.0025204114281063,10.47565882685289,10.372491199103028
2.0025204114281063,2.170273169819316,10.372491199103028,10.326746367445413
2.170273169819316,2.2923597432205067,10.326746367445413,10.394618379486648
2.2923597432205067,2.2923597432205067,10.394618379486648,10.394618379486648
2.2923597432205067,2.4275355635219853,10.394618379486648,10.614058320722112
2.4275355635219853,2.4275355635219853,10.614058320722112,10.614058320722112
2.4275355635219853,2.576220226188365,10.614058320722112,11.042141438504327
2.576220226188365,2.576220226188365,11.042141438504327,11.042141438504327
2.576220226188365,2.7327702967904486,11.042141438504327,11.716238809459224
2.7327702967904486,2.8647473239631083,11.716238809459224,12.470076586662941
0.4573966315571356,0.4573966315571356,12.470076586662941,12.470076586662941
0.4573966315571356,0.8746399813472028,12.470076586662941,12.13911930351393
0.8746399813472028,1.2985102728671762,12.13911930351393,11.789521043596093
1.2985102728671762,1.7348462252940315,11.789521043596093,11.524790588911117
1.7348462252940315,1.7348462252940315,11.524790588911117,11.524790588911117
1.7348462252940315,1.992169837772387,11.524790588911117,11.415244196333003
1.992169837772387,1.992169837772387,11.415244196333003,11.415244196333003
-2.1617662712191343,-2.007444186564543,11.443750421016997,11.450703422214993
-2.007444186564543,-2.007444186564543,11.450703422214993,11.450703422214993
-2.007444186564543,-1.787173421395451,11.450703422214993,11.53905429087084
-1.787173421395451,-1.787173421395451,11.53905429087084,11.53905429087084
-1.787173421395451,-1.3489084484704446,11.53905429087084,11.791097732147822
-1.3489084484704446,-0.9234332202523738,11.791097732147822,12.129600933110193
-0.9234332202523738,-0.5055436454052522,12.129600933110193,12.470076586662941
-0.5055436454052522,-0.5055436454052522,12.470076586662941,12.470076586662941
-3.4596472369583666,-3.392926771864772,9.602399242422141,8.692786618899675
-3.392926771864772,-3.3249415583736264,8.692786618899675,7.798352940567188
-3.3249415583736264,-3.256036528900658,7.798352940567188,6.922924318133639
-3.256036528900658,-3.1874740470117273,6.922924318133639,6.070172407399124
-3.1874740470117273,-3.1207751617506765,6.070172407399124,5.243476076904457
-3.1207751617506765,-3.0569557977422326,5.243476076904457,4.446860917914634
-3.0569557977422326,-2.9976820189870383,4.446860917914634,3.682917812225014
-2.9976820189870383,-2.945011745746088,3.682917812225014,2.9517427948080304
-2.945011745746088,-2.9005173581384995,2.9517427948080304,2.2525252442162262
-2.9005173581384995,-2.865517032693532,2.2525252442162262,1.5831945077407568
-2.865517032693532,-2.84136386004498,1.5831945077407568,0.9374273911735678
-2.84136386004498,-2.829137053673581,0.9374273911735678,0.3053927448965563
-2.829137053673581,-2.8292587505329596,0.3053927448965563,-0.3222374449796508
-2.8292587505329596,-2.8417270678379976,-0.3222374449796508,-0.954397569810423
-2.8417270678379976,-2.8661038939067716,-0.954397569810423,-1.6004991398845085
-2.8661038939067716,-2.901312458802353,-1.6004991398845085,-2.270247913339553
-2.901312458802353,-2.9459951803517246,-2.270247913339553,-2.9699617696211877
-2.9459951803517246,-2.998831411976242,-2.9699617696211877,-3.701683316153714
-2.998831411976242,-3.0582152507029843,-3.701683316153714,-4.466261732858257
-3.0582152507029843,-3.1221210996974365,-4.466261732858257,-5.263475132047494
-3.1221210996974365,-3.1888835801991178,-5.263475132047494,-6.090715173806799
-3.1888835801991178,-3.2574896886543985,-6.090715173806799,-6.943948439875043
-3.2574896886543985,-3.3263961482904865,-6.943948439875043,-7.819814615054787
-3.3263961482904865,-3.394364476292419,-7.819814615054787,-8.714609506509618
3.3462174624443026,3.275127334937272,-8.714609506509618,-7.831607475644955
3.275127334937272,3.2026727189344637,-7.831607475644955,-6.970444844558935
3.2026727189344637,3.130030593828149,-6.970444844558935,-6.135509438841468
3.130030593828149,3.05871134272806,-6.135509438841468,-5.330915980501938
3.05871134272806,2.9896324206381575,-5.330915980501938,-4.561819445764625
2.9896324206381575,2.9242601582729044,-4.561819445764625,-3.832309603465342
2.9242601582729044,2.86451830498976,-3.832309603465342,-3.143931414657988
2.86451830498976,2.812040418402507,-3.143931414657988,-2.496882916206019
2.812040418402507,2.768063277675669,-2.496882916206019,-1.8904907973549658
2.768063277675669,2.733782932390131,-1.8904907973549658,-1.321143670845272
2.733782932390131,2.7103481233682913,-1.321143670845272,-0.779578173368277
2.7103481233682913,2.6985989821193144,-0.779578173368277,-0.2538875497511981
2.6985989821193144,2.6987993556107863,-0.2538875497511981,0.26650030976160366
2.6987993556107863,2.71094344552232,0.26650030976160366,0.7926403589718554
2.71094344552232,2.7347564454750355,0.7926403589718554,1.3350526762802808
2.7347564454750355,2.769383448439333,1.3350526762802808,1.9055980759627378
2.769383448439333,2.8136502411467816,1.9055980759627378,2.513526380201874
2.8136502411467816,2.866373152754111,2.513526380201874,3.1621269092832645
2.866373152754111,2.926315050100378,3.1621269092832645,3.8519956525192676
2.926315050100378,2.991840758033245,3.8519956525192676,4.582885971417095
2.991840758033245,3.060992440072976,4.582885971417095,5.3532894407847245
2.5215551596902763,2.424031236106364,-7.082395201156214,-6.856510919761589
2.424031236106364,2.3331312705897567,-6.856510919761589,-6.7367165455913165
2.3331312705897567,2.2552276438058243,-6.7367165455913165,-6.702212436015641
2.2552276438058243,2.1440555203247023,-6.702212436015641,-6.757718663087709
2.1440555203247023,2.017689906233132,-6.757718663087709,-6.910987941943503
2.017689906233132,2.017689906233132,-6.910987941943503,-6.910987941943503
2.017689906233132,1.7993650117438822,-6.910987941943503,-7.223534604016835
1.7993650117438822,1.7993650117438822,-7.223534604016835,-7.223534604016835
1.7993650117438822,1.4203369085195252,-7.223534604016835,-7.751669229547228
-2.8462712929673084,-2.7196054799515657,10.810824857140425,10.115321876279896
-2.7196054799515657,-2.5998975034892315,10.115321876279896,9.607427638833549
-2.5998975034892315,-2.488648249104676,9.607427638833549,9.259495029449575
-2.488648249104676,-2.3859823035256085,9.259495029449575,9.041062262856691
-2.3859823035256085,-2.2907933387121857,9.041062262856691,8.924208437938692
-2.2907933387121857,-2.20896084648722,8.924208437938692,8.887195806909485
-2.20896084648722,-2.104239198636935,8.887195806909485,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-1.6916476443293398,8.921767251949902,9.26006303504796
-1.6916476443293398,-1.2783211502592904,9.26006303504796,9.66698749941844
-1.2783211502592904,-0.8735505061467599,9.66698749941844,10.11290236170898
-0.8735505061467599,-0.6101791458265149,10.11290236170898,10.404649204242943
-0.6101791458265149,-0.3433092438754519,10.404649204242943,10.622456348766082
-0.3433092438754519,-0.07497836539898461,10.622456348766082,10.717021532327237
-0.07497836539898461,0.19099476973850038,10.717021532327237,10.690893587521884
0.19099476973850038,0.4573966315571356,10.690893587521884,10.544196032738164
0.4573966315571356,0.4573966315571356,10.544196032738164,10.544196032738164
0.4573966315571356,0.8576278417184078,10.544196032738164,10.157036477988292
0.8576278417184078,1.2203978768306358,10.157036477988292,9.754939985197975
1.2203978768306358,1.6330138117057729,9.754939985197975,9.344075425492253
1.6330138117057729,2.0543286249671855,9.344075425492253,8.971983662026204
2.0543286249671855,2.0543286249671855,8.971983662026204,8.971983662026204
2.0543286249671855,2.18702731431965,8.971983662026204,8.913546266185474
2.18702731431965,2.2811435217400415,8.913546266185474,8.943771078108771
2.2811435217400415,2.3732624899489156,8.943771078108771,9.047993886379324
2.3732624899489156,2.47526996009843,9.047993886379324,9.252958638241939
2.47526996009843,2.585492021832737,9.252958638241939,9.583303313165878
2.585492021832737,2.7042317375770004,9.583303313165878,10.06977291763554
2.7042317375770004,2.830112630798821,10.06977291763554,10.74062533748144
-3.875834614773614,-3.8646796712990907,3.803614094001439,2.8737953266899083
-3.8646796712990907,-3.8562153200042557,2.8737953266899083,1.9435950840172396
-3.8562153200042557,-3.8508162910721353,1.9435950840172396,1.0130671582295303
-3.8508162910721353,-3.8487783064229077,1.0130671582295303,0.08241312077311136
-3.8487783064229077,-3.8502112373614397,0.08241312077311136,-0.8482407909497862
-3.8502112373614397,-3.85504027546406,-0.8482407909497862,-1.7788058047693305
-3.85504027546406,-3.862996002436239,-1.7788058047693305,-2.7090771694736855
-3.862996002436239,-3.8737058114477914,-2.7090771694736855,-3.638960011228015
-1.9499540608488353,-1.9499540608488353,-6.788728952584838,-6.788728952584838
-1.9499540608488353,-2.095563607501915,-6.788728952584838,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.1867648850591097,-6.56729360587046,-6.464572977262098
-2.1867648850591097,-2.2594993967049684,-6.464572977262098,-6.440739480510209
-2.2594993967049684,-2.3427642040472385,-6.440739480510209,-6.480400623267991
-2.3427642040472385,-2.4324009989610915,-6.480400623267991,-6.6060155658134825
-2.4324009989610915,-2.5295093000585074,-6.6060155658134825,-6.840520636839811
-2.5295093000585074,-2.6344265261487116,-6.840520636839811,-7.209063897766207
-0.9870137838864474,-1.3278251634264588,-6.788728952584838,-6.163559370148374
-1.3278251634264588,-1.6536664896324282,-6.163559370148374,-5.514515000242094
-1.6536664896324282,-1.9582154654644794,-5.514515000242094,-4.827113893045782
-1.9582154654644794,-1.9582154654644794,-4.827113893045782,-4.827113893045782
-1.9582154654644794,-2.084784493479722,-4.827113893045782,-4.504887473320206
-2.084784493479722,-2.084784493479722,-4.504887473320206,-4.504887473320206
-2.084784493479722,-2.1739153873920065,-4.504887473320206,-4.306872327705847
-2.1739153873920065,-2.2389482784013053,-4.306872327705847,-4.219111018979948
-2.2389482784013053,-2.3082538886075388,-4.219111018979948,-4.189220857864505
-2.3082538886075388,-2.3822750633378553,-4.189220857864505,-4.2345529639722965
-2.3822750633378553,-2.461838637231514,-4.2345529639722965,-4.375203073871056
-2.461838637231514,-2.5475120224537697,-4.375203073871056,-4.631302843804604
-2.5475120224537697,-2.640304059785212,-4.631302843804604,-5.023232668517521
-2.640304059785212,-2.7413965637230504,-5.023232668517521,-5.571769460218258
-2.7413965637230504,-2.8418765019594607,-5.571769460218258,-6.226800611222075
2.4195918733845385,2.359483468634483,-2.3081984254542665,-2.2094013821689735
2.359483468634483,2.3035925673435553,-2.2094013821689735,-2.204266691269325
2.3035925673435553,2.250606243219023,-2.204266691269325,-2.274072279877238
2.250606243219023,2.200306005650482,-2.274072279877238,-2.399706710353705
2.200306005650482,2.1473070030399963,-2.399706710353705,-2.583549936987577
2.1473070030399963,2.0790418644940196,-2.583549936987577,-2.8687801798992307
2.0790418644940196,2.0790418644940196,-2.8687801798992307,-2.8687801798992307
2.0790418644940196,1.8727121828375584,-2.8687801798992307,-3.6528840258047737
1.8727121828375584,1.6202660596044796,-3.6528840258047737,-4.425114617815572
1.6202660596044796,1.334608748746307,-4.425114617815572,-5.149641819254114
1.334608748746307,1.0255401969514955,-5.149641819254114,-5.8323417661548
1.0255401969514955,0.7774361150008771,-5.8323417661548,-6.3353988895144955
0.7774361150008771,0.5719045523065551,-6.3353988895144955,-6.694426126195223
0.5719045523065551,0.3583235382523906,-6.694426126195223,-6.956738959775549
0.3583235382523906,0.14031035903970235,-6.956738959775549,-7.09603932791065
0.14031035903970235,-0.07752735136592026,-7.09603932791065,-7.113151186696988
-0.07752735136592026,-0.2920421619833755,-7.113151186696988,-7.01163981025934
-0.2920421619833755,-0.5055436454052522,-7.01163981025934,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-2.5664448005899336,-2.4628026066955337,8.078312522626131,7.787994183646315
-2.4628026066955337,-2.3667874763385517,7.787994183646315,7.616395920237302
-2.3667874763385517,-2.2774575949572053,7.616395920237302,7.538575154014417
-2.2774575949572053,-2.1998241825586593,7.538575154014417,7.532395197516717
-2.1998241825586593,-2.1016406429767063,7.532395197516717,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-1.9477127526367344,7.602320147979761,7.778969172043066
-1.9477127526367344,-1.9477127526367344,7.778969172043066,7.778969172043066
-1.9477127526367344,-1.5528036580270355,7.778969172043066,8.250732651401623
-1.5528036580270355,-1.160882378286872,8.250732651401623,8.733066924876372
-1.160882378286872,-0.8115518824538448,8.733066924876372,9.183642524874323
-0.8115518824538448,-0.5611962863140274,9.183642524874323,9.482074024882433
-0.5611962863140274,-0.30659630549660033,9.482074024882433,9.68957195251539
-0.30659630549660033,-0.05046092610434538,9.68957195251539,9.774061426804654
-0.05046092610434538,0.20336218059292488,9.774061426804654,9.738034960071698
0.20336218059292488,0.4573966315571356,9.738034960071698,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.7850651153926993,9.581255755775771,9.224846223216492
0.7850651153926993,1.0811662448387738,9.224846223216492,8.840442561110947
1.0811662448387738,1.4724868895989651,8.840442561110947,8.355094514312565
1.4724868895989651,1.8670279362088547,8.355094514312565,7.882652584167062
1.8670279362088547,1.8670279362088547,7.882652584167062,7.882652584167062
1.8670279362088547,2.0441083045581614,7.882652584167062,7.673205490574247
2.0441083045581614,2.0441083045581614,7.673205490574247,7.673205490574247
2.0441083045581614,2.1707678803219626,7.673205490574247,7.566701252210304
2.1707678803219626,2.2669843605933355,7.566701252210304,7.557273293892052
2.2669843605933355,2.352300126014283,7.557273293892052,7.621687997233845
2.352300126014283,2.447686847459325,7.621687997233845,7.778283921962142
2.447686847459325,2.5502031898276414,7.778283921962142,8.049127182545284
-0.770048408224004,-0.770048408224004,-5.279634386129527,-5.279634386129527
-0.770048408224004,-1.05593484364746,-5.279634386129527,-4.5537421003884635
-1.05593484364746,-1.3126079494698972,-4.5537421003884635,-3.785979469360388
-1.3126079494698972,-1.529545030088678,-3.785979469360388,-2.9774416222490796
-1.529545030088678,-1.6962338230312506,-2.9774416222490796,-2.1426163347554326
-1.6962338230312506,-1.810289316552729,-2.1426163347554326,-1.2661979988941052
-1.810289316552729,-1.8654555417439882,-1.2661979988941052,-0.368352159241244
-1.8654555417439882,-1.8600215044507191,-0.368352159241244,0.5289501571579951
-1.8600215044507191,-1.792590732430324,0.5289501571579951,1.4387363608664216
-1.792590732430324,-1.6651639656052932,1.4387363608664216,2.322843911818138
-1.6651639656052932,-1.484846788707582,2.322843911818138,3.1622462567523577
-1.484846788707582,-1.2580628136119563,3.1622462567523577,3.9625006932861098
-1.2580628136119563,-0.9936825945438272,3.9625006932861098,4.721442756054664
-0.9936825945438272,-0.7736903662856083,4.721442756054664,5.271120315988512
-0.7736903662856083,-0.5877814448844765,5.271120315988512,5.663819502062921
-0.5877814448844765,-0.39196384186768096,5.663819502062921,5.961329541250578
-0.39196384186768096,-0.19012640734864217,5.961329541250578,6.136282224933012
-0.19012640734864217,0.01364686783674074,6.136282224933012,6.188641664657528
0.01364686783674074,0.21540297874605674,6.188641664657528,6.120600873806634
0.21540297874605674,0.4113228852377109,6.120600873806634,5.936521366730108
0.4113228852377109,0.6043832568703227,5.936521366730108,5.630200355565769
0.6043832568703227,0.6043832568703227,5.630200355565769,5.630200355565769
0.6043832568703227,0.90311632204146,5.630200355565769,4.967083080979236
0.90311632204146,1.1779277632709482,4.967083080979236,4.221784900839662
1.1779277632709482,1.418639923727226,4.221784900839662,3.4343021183988824
1.418639923727226,1.61524643226862,3.4343021183988824,2.608648727957682
1.61524643226862,1.759692801132955,2.608648727957682,1.750586571323387
1.759692801132955,1.8476103994355366,1.750586571323387,0.8625892039136449
1.8476103994355366,1.8754934342207648,0.8625892039136449,-0.03461179617913501
1.8754934342207648,1.8419390614206286,-0.03461179617913501,-0.945385955968062
1.8419390614206286,1.7467764213523633,-0.945385955968062,-1.844058155814352
1.7467764213523633,1.5946755007305713,-1.844058155814352,-2.707284469156619
1.5946755007305713,1.392571931056664,-2.707284469156619,-3.5283062436141126
1.392571931056664,1.1474216748593236,-3.5283062436141126,-4.310681580238164
1.1474216748593236,0.8695205400978017,-4.310681580238164,-5.050511737188782
0.8695205400978017,0.690165214725476,-5.050511737188782,-5.475232555303339
0.690165214725476,0.49891586045808545,-5.475232555303339,-5.83768911954168
0.49891586045808545,0.29943891598866745,-5.83768911954168,-6.078556802708931
0.29943891598866745,0.09585737872814803,-6.078556802708931,-6.196565806860376
0.09585737872814803,-0.10780168665765366,-6.196565806860376,-6.192731262735722
-0.10780168665765366,-0.307634189153168,-6.192731262735722,-6.070272417252097
-0.307634189153168,-0.5055436454052522,-6.070272417252097,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.7383289489585847,-5.825788675622451,-5.377075637761041
-2.9128943378112253,-2.8158937236216737,6.692434924888605,5.9886670385670975
-2.8158937236216737,-2.71500276030784,5.9886670385670975,5.354617643993556
-2.71500276030784,-2.6087730571489534,5.354617643993556,4.811583615183576
-2.6087730571489534,-2.494106277039856,4.811583615183576,4.391449707571873
-2.494106277039856,-2.494106277039856,4.391449707571873,4.391449707571873
-2.494106277039856,-2.3957974899386953,4.391449707571873,4.183272392130924
-2.3957974899386953,-2.3957974899386953,4.183272392130924,4.183272392130924
-2.3957974899386953,-2.302505417013292,4.183272392130924,4.121120945032544
-2.302505417013292,-2.302505417013292,4.121120945032544,4.121120945032544
-2.302505417013292,-2.214645729677758,4.121120945032544,4.179592958085781
-2.214645729677758,-2.214645729677758,4.179592958085781,4.179592958085781
-2.214645729677758,-2.1314521076588564,4.179592958085781,4.330299868922953
-2.1314521076588564,-2.027132471531769,4.330299868922953,4.589133049246662
-2.027132471531769,-1.8797785369797166,4.589133049246662,4.954634823684852
-1.8797785369797166,-1.571149275663882,4.954634823684852,5.634593216381639
0.597464133988125,0.420452331081437,-4.673288814387695,-5.008833752248958
0.420452331081437,0.23545531696351496,-5.008833752248958,-5.222544616487215
0.23545531696351496,0.046789215389735794,-5.222544616487215,-5.3134250168534205
0.046789215389735794,-0.14135351777796146,-5.3134250168534205,-5.282777269079836
-0.14135351777796146,-0.32492603562324796,-5.282777269079836,-5.134109485428136
-0.32492603562324796,-0.5055436454052522,-5.134109485428136,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.7022854532010632,-4.862848398660061,-4.40407350015186
-0.7022854532010632,-0.8600297788088689,-4.40407350015186,-3.927288399986681
-0.8600297788088689,-1.0846266726892173,-3.927288399986681,-3.124452891014835
2.6162250507160536,2.526147661378973,-4.800375559652472,-4.443607679476669
2.526147661378973,2.4422549954139914,-4.443607679476669,-4.216203823174931
2.4422549954139914,2.364755788843306,-4.216203823174931,-4.100558257944721
2.364755788843306,2.2925881825452095,-4.100558257944721,-4.074896879272112
2.2925881825452095,2.227594485109176,-4.074896879272112,-4.117859318423644
2.227594485109176,2.1477085225367762,-4.117859318423644,-4.249923338082738
2.1477085225367762,2.0526625200973037,-4.249923338082738,-4.478459663582315
2.0526625200973037,2.0526625200973037,-4.478459663582315,-4.478459663582315
2.0526625200973037,1.9018070470007196,-4.478459663582315,-4.862848398660061
1.9018070470007196,1.9018070470007196,-4.862848398660061,-4.862848398660061
1.9018070470007196,1.5964653587715025,-4.862848398660061,-5.548989990867247
1.5964653587715025,1.2703298298775971,-5.548989990867247,-6.198021500635765
3.8276876009254988,3.8114185255026936,-4.862848398660061,-3.9336955208324635
3.8114185255026936,3.797608037957877,-3.9336955208324635,-3.004096143592216
3.797608037957877,3.7869016126722936,-3.004096143592216,-2.0740664572235836
3.7869016126722936,3.779800803959027,-2.0740664572235836,-1.1436259606898869
3.779800803959027,3.7767318029533374,-1.1436259606898869,-0.21300449738683547
3.7767318029533374,3.7778847243812486,-0.21300449738683547,0.7176164839097474
3.7778847243812486,3.783193575153465,0.7176164839097474,1.6481691535494996
3.783193575153465,3.792324005024513,1.6481691535494996,2.5784125561529674
3.792324005024513,3.804781384091143,2.5784125561529674,3.5082015198060326
3.804781384091143,3.8200173383185376,3.5082015198060326,4.437562153080233
3.8200173383185376,3.837328993648592,4.437562153080233,5.366460904846271
-0.895144320332971,-0.6793373807307788,6.985127670733583,7.353415440004092
-0.6793373807307788,-0.45556640364360046,7.353415440004092,7.658308520123711
-0.45556640364360046,-0.22662857973129658,7.658308520123711,7.839822452375575
-0.22662857973129658,0.0033677972062129413,7.839822452375575,7.898435159361071
0.0033677972062129413,0.23041561889878448,7.898435159361071,7.83737470129735
0.23041561889878448,0.4573966315571356,7.83737470129735,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
-2.5195582088272985,-2.4314241993300305,3.128271209539994,2.8406738170390504
-2.4314241993300305,-2.4314241993300305,2.8406738170390504,2.8406738170390504
-2.4314241993300305,-2.354016386055414,2.8406738170390504,2.720488004251452
-2.354016386055414,-2.354016386055414,2.720488004251452,2.720488004251452
-2.354016386055414,-2.279467375460822,2.720488004251452,2.729011400776967
-2.279467375460822,-2.279467375460822,2.729011400776967,2.729011400776967
-2.279467375460822,-2.2071890001864034,2.729011400776967,2.8470435749920533
-2.2071890001864034,-2.2071890001864034,2.8470435749920533,2.8470435749920533
-2.2071890001864034,-2.1369786718712573,2.8470435749920533,3.0495000101134018
-2.1369786718712573,-2.046673406524575,3.0495000101134018,3.3764323619927694
-2.046673406524575,-1.9324228998863502,3.3764323619927694,3.7763773649204744
-1.9324228998863502,-1.6738076265302873,3.7763773649204744,4.539869368558197
-2.4935479446295723,-2.4314241993300305,2.1248551045807833,1.8777335400766617
-2.4314241993300305,-2.3692009400444634,1.8777335400766617,1.7425276495536277
-2.3692009400444634,-2.302604393000518,1.7425276495536277,1.740792609480982
-2.302604393000518,-2.2313492173742953,1.740792609480982,1.8924458322248352
-2.2313492173742953,-2.2313492173742953,1.8924458322248352,1.8924458322248352
-2.5030596808160896,-2.46444462818939,1.3914427680769546,1.1249075798536872
-2.46444462818939,-2.4314241993300305,1.1249075798536872,0.9147932631142712
-2.4314241993300305,-2.4031034160965787,0.9147932631142712,0.7582266753303717
-2.4031034160965787,-2.378217432966588,0.7582266753303717,0.6510452532849662
-2.378217432966588,-2.355401728020474,0.6510452532849662,0.591361317223809
-2.355401728020474,-2.333055051763944,0.591361317223809,0.5797546262638136
-2.333055051763944,-2.309202215303429,0.5797546262638136,0.6207863622008123
-2.309202215303429,-2.281175768126305,0.6207863622008123,0.7255485915917035
-2.281175768126305,-2.2448879933334913,0.7255485915917035,0.916940742541108
-2.2448879933334913,-2.192935181413926,0.916940742541108,1.2431201306797384
-2.192935181413926,-2.192935181413926,1.2431201306797384,1.2431201306797384
-2.440546797088036,-2.432914347622738,0.32587792901433943,0.13492396017593222
-2.432914347622738,-2.4314241993300305,0.13492396017593222,-0.048147013848115705
-2.4314241993300305,-2.43613945725455,-0.048147013848115705,-0.2340311915911748
-2.43613945725455,-2.447087121237276,-0.2340311915911748,-0.43327089584454015
-2.447087121237276,-2.4645452739471736,-0.43327089584454015,-0.6559690839276211
-2.4645452739471736,-2.4888786540205903,-0.6559690839276211,-0.9116087299929809
-2.4888786540205903,-2.5204609388310764,-0.9116087299929809,-1.2086602943711426
-2.5204609388310764,-2.5594958624689204,-1.2086602943711426,-1.5554042501182508
-2.5594958624689204,-2.605849282019116,-1.5554042501182508,-1.9602363291344087
-2.605849282019116,-2.6592532053154105,-1.9602363291344087,-2.4271658715823783
-2.132631758256858,-2.2036261408841673,-3.1476323398636232,-2.9456004884826736
-2.2036261408841673,-2.2036261408841673,-2.9456004884826736,-2.9456004884826736
-2.2036261408841673,-2.2769309769938193,-2.9456004884826736,-2.827123423988139
-2.2769309769938193,-2.2769309769938193,-2.827123423988139,-2.827123423988139
-2.2769309769938193,-2.352711631395988,-2.827123423988139,-2.81767274298878
-2.352711631395988,-2.352711631395988,-2.81767274298878,-2.81767274298878
-2.352711631395988,-2.4314241993300305,-2.81767274298878,-2.9369678447352836
-2.4314241993300305,-2.4314241993300305,-2.9369678447352836,-2.9369678447352836
-2.4314241993300305,-2.5220191394039597,-2.9369678447352836,-3.2283387110105313
-0.33642237834276223,-0.4881781469117952,-3.6425563758229735,-3.317228245076688
-0.4881781469117952,-0.6266284622367788,-3.317228245076688,-2.865600327357644
-0.6266284622367788,-0.6266284622367788,-2.865600327357644,-2.865600327357644
-0.6266284622367788,-0.7908814962920472,-2.865600327357644,-2.054768078702047
-0.7908814962920472,-0.9010840533656479,-2.054768078702047,-1.1942488035142258
-0.9010840533656479,-0.9531137120755542,-1.1942488035142258,-0.31530599064012677
-0.9531137120755542,-0.9444461059449862,-0.31530599064012677,0.5657169291730337
-0.9444461059449862,-0.8717961775673508,0.5657169291730337,1.4728395295302423
-0.8717961775673508,-0.758805790184554,1.4728395295302423,2.2430465693558865
-0.758805790184554,-0.6468722826785367,2.2430465693558865,2.7825865931196567
-0.6468722826785367,-0.5157566369406856,2.7825865931196567,3.2390384557962477
-0.5157566369406856,-0.3702864885924715,3.2390384557962477,3.5797990193190437
-0.3702864885924715,-0.2148050440936098,3.5797990193190437,3.801826850746174
-0.2148050440936098,-0.05341100519708508,3.801826850746174,3.9027995448426047
-0.05341100519708508,0.10993110287351104,3.9027995448426047,3.880900178173544
0.10993110287351104,0.2712944702542588,3.880900178173544,3.7345215844186903
0.2712944702542588,0.42675863019399607,3.7345215844186903,3.461604241238817
0.42675863019399607,0.5756277226688749,3.461604241238817,3.046721116386358
0.5756277226688749,0.705993158117356,3.046721116386358,2.5052084231989973
0.705993158117356,0.705993158117356,2.5052084231989973,2.5052084231989973
0.705993158117356,0.8457739613918731,2.5052084231989973,1.6554547640279047
0.8457739613918731,0.9293873361831047,1.6554547640279047,0.7836798784242056
0.9293873361831047,0.9530949728359603,0.7836798784242056,-0.09431610138236124
0.9530949728359603,0.9143971967210378,-0.09431610138236124,-0.9975093598309428
0.9143971967210378,0.81240882790659,-0.9975093598309428,-1.8931608396266668
0.81240882790659,0.7071500382352793,-1.8931608396266668,-2.4987612707972033
0.7071500382352793,0.5856047104863285,-2.4987612707972033,-3.0070683538900607
0.5856047104863285,0.44725647366726484,-3.0070683538900607,-3.4086364523917663
0.44725647366726484,0.2966555895319791,-3.4086364523917663,-3.6929695202713493
0.2966555895319791,0.13801830451934194,-3.6929695202713493,-3.8573880949661845
0.13801830451934194,-0.024073506924057853,-3.8573880949661845,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.18533893032988757,-3.8999081216976705,-3.8214041911733094
0.9388667700383309,1.2756388990956573,6.692434924888605,6.059276076271708
1.2756388990956573,1.5967365987569444,6.059276076271708,5.400856546948539
1.5967365987569444,1.8957154107437706,5.400856546948539,4.702475623929605
1.8957154107437706,1.8957154107437706,4.702475623929605,4.702475623929605
1.8957154107437706,2.0500648189686146,4.702475623929605,4.289097384249807
2.0500648189686146,2.0500648189686146,4.289097384249807,4.289097384249807
2.0500648189686146,2.1430548433675956,4.289097384249807,4.0492083067100495
2.1430548433675956,2.2223755327461436,4.0492083067100495,3.9028745740845423
2.2223755327461436,2.285080426367994,3.9028745740845423,3.8506195410000466
2.285080426367994,2.3551040639153484,3.8506195410000466,3.8643141309311346
2.3551040639153484,2.430120309789835,3.8643141309311346,3.9659609842407626
2.430120309789835,2.511536640598237,3.9659609842407626,4.175598496000262
2.511536640598237,2.6002180259254413,4.175598496000262,4.515019766701613
-0.6093538520413082,-0.39982673665154955,6.471663566047901,6.759729219862006
-0.39982673665154955,-0.18501114753810022,6.759729219862006,6.925095794241301
-0.18501114753810022,0.031145697762158697,6.925095794241301,6.968025763337057
0.031145697762158697,0.24476693874683964,6.968025763337057,6.8910371327025
0.24476693874683964,0.4573966315571356,6.8910371327025,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.6612729866711167,6.692434924888605,6.3778507201532655
0.6612729866711167,0.8592430929942214,6.3778507201532655,5.988713850437691
0.8592430929942214,1.1714982620366179,5.988713850437691,5.310430391321024
1.1714982620366179,1.4623101143703936,5.310430391321024,4.595003172583091
1.4623101143703936,1.7228584589911602,4.595003172583091,3.8327593741606236
1.7228584589911602,1.9424855313220402,3.8327593741606236,3.0272699097644757
1.9424855313220402,1.9424855313220402,3.0272699097644757,3.0272699097644757
1.9424855313220402,2.070186241400009,3.0272699097644757,2.4251006214382578
2.070186241400009,2.070186241400009,2.4251006214382578,2.4251006214382578
0.1671650337016226,0.027212825475496416,-2.8337776145024502,-2.9185355840107317
0.027212825475496416,-0.11499775294115899,-2.9185355840107317,-2.878979943386465
-0.11499775294115899,-0.25514962571008937,-2.878979943386465,-2.7106081207134274
-0.25514962571008937,-0.3884448882958482,-2.7106081207134274,-2.406879297759904
-0.3884448882958482,-0.5055436454052522,-2.406879297759904,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.596861755644877,-1.974027567772895,-1.443553636190062
-0.596861755644877,-0.6587913883738015,-1.443553636190062,-0.827612778388259
-0.6587913883738015,-0.6869785849504888,-0.827612778388259,-0.0973133586621433
-0.6869785849504888,-0.6653290823111213,-0.0973133586621433,0.7434432066762238
-0.6653290823111213,-0.5848574714460488,0.7434432066762238,1.5447080734369951
-0.5848574714460488,-0.4647681552733989,1.5447080734369951,2.1621075860377985
-0.1798810169299161,-0.06678263895839098,1.8430338766542214,1.9740582139189886
-0.06678263895839098,0.05177538596995035,1.9740582139189886,1.9811886786893282
0.05177538596995035,0.17136537394418738,1.9811886786893282,1.854322663577097
0.17136537394418738,0.28992991194655104,1.854322663577097,1.5632067618567511
0.28992991194655104,0.3875790858053838,1.5632067618567511,1.1135946279821045
0.3875790858053838,0.4486648375311386,1.1135946279821045,0.5555852368041361
0.4486648375311386,0.466631374277247,0.5555852368041361,-0.05442778623712563
0.466631374277247,0.44121472114570537,-0.05442778623712563,-0.6418863075773036
0.44121472114570537,0.38333184464541237,-0.6418863075773036,-1.1264046495499507
0.38333184464541237,0.30169113315476004,-1.1264046495499507,-1.5081868061601877
0.30169113315476004,0.20242356504552728,-1.5081868061601877,-1.7817333202845536
0.20242356504552728,0.09167300570047576,-1.7817333202845536,-1.938847959310415
0.09167300570047576,-0.024073506924057853,-1.938847959310415,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.13831035464346808,-1.974027567772895,-1.8882250376592289
-0.13831035464346808,-0.2449570920172821,-1.8882250376592289,-1.6825297937443633
1.4711742108105108,1.5501284122100971,1.6072207121492106,0.7214660357591551
1.5501284122100971,1.568848723132561,0.7214660357591551,-0.16895451977271492
1.568848723132561,1.5255030959886788,-0.16895451977271492,-1.0794050260483914
1.5255030959886788,1.4203369085195252,-1.0794050260483914,-1.974027567772895
2.4612199455813073,2.4206580008396674,-1.339473387320508,-1.1408352890010978
2.4206580008396674,2.3832771854819157,-1.1408352890010978,-1.0110872908105044
2.3832771854819157,2.3470534271868235,-1.0110872908105044,-0.9549744056341556
2.3470534271868235,2.3090742611031025,-0.9549744056341556,-0.9800748111133668
2.3090742611031025,2.265016388691315,-0.9800748111133668,-1.1062571494774645
2.265016388691315,2.20729667248248,-1.1062571494774645,-1.37770811942055
2.20729667248248,2.20729667248248,-1.37770811942055,-1.37770811942055
2.420214640350265,2.404792372895546,-0.5246070837276307,-0.37598865159466754
2.404792372895546,2.393806528449833,-0.37598865159466754,-0.2517978727781145
2.393806528449833,2.3867540812389,-0.2517978727781145,-0.14483121025560663
2.3867540812389,2.3832771854819157,-0.14483121025560663,-0.048147013848115705
2.3832771854819157,2.3832550758125794,-0.048147013848115705,0.045041178828396866
2.3832550758125794,2.386618765529585,0.045041178828396866,0.14156929751574054
2.386618765529585,2.3935512039879114,0.14156929751574054,0.24815743499929255
2.3935512039879114,2.4044049515115304,0.24815743499929255,0.3717420365710158
2.4044049515115304,2.4196787776720186,0.3717420365710158,0.5195213966097096
2.4196787776720186,2.439978021296593,0.5195213966097096,0.6988694037899315
2.439978021296593,2.465956903147431,0.6988694037899315,0.9170922345587247
2.465956903147431,2.498245538087337,0.9170922345587247,1.1810414248812258
2.498245538087337,2.5373182070366376,1.1810414248812258,1.4973805822527968
2.5373182070366376,2.583250253902298,1.4973805822527968,1.8739244479644483
2.1613184605191123,2.233200120428604,3.0499234900978394,2.878371984912336
2.233200120428604,2.233200120428604,2.878371984912336,2.878371984912336
2.233200120428604,2.307365089840083,2.878371984912336,2.801106158751466
2.307365089840083,2.307365089840083,2.801106158751466,2.801106158751466
2.307365089840083,2.3832771854819157,2.801106158751466,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.463129269056317,2.8406738170390504,3.0144607121566995
2.463129269056317,2.5382521351816365,3.0144607121566995,3.2890936815998018
-1.1643442391955316,-0.9750567095172569,2.4630627877093882,3.2957568206893253
-0.9750567095172569,-0.7835315609558862,3.2957568206893253,3.9608819045505435
-0.7835315609558862,-0.6264165132645081,3.9608819045505435,4.408588088256785
-0.6264165132645081,-0.45523310190105093,4.408588088256785,4.7722585485718625
-0.45523310190105093,-0.27487952926527104,4.7722585485718625,5.014749782097713
-0.27487952926527104,-0.08973897757403115,5.014749782097713,5.1344513168505905
-0.08973897757403115,0.09591978083870512,5.1344513168505905,5.132081130543355
0.09591978083870512,0.27797186080672187,5.132081130543355,5.010583567757944
0.27797186080672187,0.4573966315571356,5.010583567757944,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.6348800247938371,4.766554370963831,4.384614145377899
0.17735111598432773,0.11928711311732876,-0.6866114012774496,-0.8833351228771065
0.11928711311732876,0.04992209012673854,-0.8833351228771065,-0.994997500919462
0.04992209012673854,-0.024073506924057853,-0.994997500919462,-1.0110872908105044
-0.024073506924057853,-0.09581059738142805,-1.0110872908105044,-0.9323198037776486
-0.09581059738142805,-0.15850604386059253,-0.9323198037776486,-0.7638599683401051
-0.15850604386059253,-0.20612009026618505,-0.7638599683401051,-0.5216855185606484
-0.20612009026618505,-0.23404776905577052,-0.5216855185606484,-0.22888723993048643
-0.23404776905577052,-0.23956421588980703,-0.22888723993048643,0.08653249874812907
-0.23956421588980703,-0.22209044132641065,0.08653249874812907,0.3943376556232643
-0.22209044132641065,-0.1832536457557019,0.3943376556232643,0.6649567902883877
-0.1832536457557019,-0.12673583419431012,0.6649567902883877,0.8723239022985911
-0.12673583419431012,-0.05792480074318629,0.8723239022985911,0.9963889370802903
-0.05792480074318629,0.016599440555588707,0.9963889370802903,1.0250561798364632
0.016599440555588707,0.089693828917631,1.0250561798364632,0.9553631588062377
0.089693828917631,0.1543368768024136,0.9553631588062377,0.7937851913291691
0.1543368768024136,0.20430312318514243,0.7937851913291691,0.5556344070128905


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_learned_polynomial_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_learned_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_poly_vf.csv <==
x1,x2,y1,y2
-2.91374,-2.92426,-2.66136,-2.66856
-2.92426,-2.93566,-2.66856,-2.6768
-2.93566,-2.94741,-2.6768,-2.6849
-2.94741,-2.95837,-2.6849,-2.69242
-2.95837,-2.96962,-2.69242,-2.69875
-2.96962,-2.98181,-2.69875,-2.70314
-2.98181,-2.99164,-2.70314,-2.71079
-2.99164,-2.99164,-2.71079,-2.71079
-2.99164,-3.0045,-2.71079,-2.71266
-3.0045,-3.01554,-2.71266,-2.71758
-3.01554,-3.01554,-2.71758,-2.71758
-3.01554,-3.02726,-2.71758,-2.72215
-3.02726,-3.03648,-2.72215,-2.7289
-3.03648,-3.04527,-2.7289,-2.73662
-3.04527,-3.04527,-2.73662,-2.73662
-3.04527,-3.05985,-2.73662,-2.73736
-3.05985,-3.07234,-2.73736,-2.74161
-3.07234,-3.08195,-2.74161,-2.74679
-3.08195,-3.09043,-2.74679,-2.7527
-3.09043,-3.0995,-2.7527,-2.75942
-3.0995,-3.1092,-2.75942,-2.76581
-3.1092,-3.11797,-2.76581,-2.77187
-3.11797,-3.12638,-2.77187,-2.7779
-3.12638,-3.13498,-2.7779,-2.78347
-3.13498,-3.14426,-2.78347,-2.78736
-3.14426,-3.15282,-2.78736,-2.79236
-3.15282,-3.16167,-2.79236,-2.79602
-3.16167,-3.17105,-2.79602,-2.79786
-3.17105,-3.17996,-2.79786,-2.80098
-3.17996,-3.18778,-2.80098,-2.80636
-3.18778,-3.18778,-2.80636,-2.80636
-3.18778,-3.19796,-2.80636,-2.80778
-3.19796,-3.20616,-2.80778,-2.81193
-3.20616,-3.21296,-2.81193,-2.81777
-3.21296,-3.21989,-2.81777,-2.82408
-3.21989,-3.21989,-2.82408,-2.82408
-3.21989,-3.2303,-2.82408,-2.82419
-3.2303,-3.24018,-2.82419,-2.82661
-3.24018,-3.24828,-2.82661,-2.83043
-3.24828,-3.25526,-2.83043,-2.83506
-3.25526,-3.26229,-2.83506,-2.84049
-3.26229,-3.27024,-2.84049,-2.84576
-3.27024,-3.27755,-2.84576,-2.85061
-3.27755,-3.28432,-2.85061,-2.85557
-3.28432,-3.29085,-2.85557,-2.86087
-3.29085,-3.2976,-2.86087,-2.86574
-3.2976,-3.30512,-2.86574,-2.86787
-3.30512,-3.31273,-2.86787,-2.86943
-3.31273,-3.3193,-2.86943,-2.87338
-3.3193,-3.32541,-2.87338,-2.87886
-3.32541,-3.33217,-2.87886,-2.88206
-3.33217,-3.33985,-2.88206,-2.88184
-3.33985,-3.34705,-2.88184,-2.88387
-3.34705,-3.3532,-2.88387,-2.88814
-3.3532,-3.35897,-2.88814,-2.8935
-3.35897,-3.35897,-2.8935,-2.8935
-3.35897,-3.36674,-2.8935,-2.89354
-3.36674,-3.37377,-2.89354,-2.89571
-3.37377,-3.37974,-2.89571,-2.89957
-3.37974,-3.38526,-2.89957,-2.90447
-3.38526,-3.39126,-2.90447,-2.90848
-3.39126,-3.39826,-2.90848,-2.90993
-3.39826,-3.40576,-2.90993,-2.91093
-3.40576,-3.4128,-2.91093,-2.91308
-3.4128,-3.41901,-2.91308,-2.9162
-3.41901,-3.42485,-2.9162,-2.91999
-3.42485,-3.43055,-2.91999,-2.9246
-3.43055,-3.43686,-2.9246,-2.92886
-3.43686,-3.44275,-2.92886,-2.93265
-3.44275,-3.44838,-2.93265,-2.93625
-3.44838,-3.45381,-2.93625,-2.93991
-3.45381,-3.45911,-2.93991,-2.9438
-3.45911,-3.46446,-2.9438,-2.94776
-3.46446,-3.47011,-2.94776,-2.95072
-3.47011,-3.47578,-2.95072,-2.95319
-3.47578,-3.4815,-2.95319,-2.95495
-3.4815,-3.48718,-2.95495,-2.95647
-3.48718,-3.49266,-2.95647,-2.95848
-3.49266,-3.49791,-2.95848,-2.96112
-3.49791,-3.5031,-2.96112,-2.96383
-3.5031,-3.50834,-2.96383,-2.9664
-3.50834,-3.51356,-2.9664,-2.96919
-3.51356,-3.51883,-2.96919,-2.97156
-3.51883,-3.52418,-2.97156,-2.97347
-3.52418,-3.5295,-2.97347,-2.9754
-3.5295,-3.53468,-2.9754,-2.97768
-3.53468,-3.53972,-2.97768,-2.98028
-3.53972,-3.54474,-2.98028,-2.98289
-3.54474,-3.54984,-2.98289,-2.98515
-3.54984,-3.55504,-2.98515,-2.9871
-3.55504,-3.56024,-2.9871,-2.98903
-3.56024,-3.56535,-2.98903,-2.99118
-3.56535,-3.57037,-2.99118,-2.99352
-3.57037,-3.57541,-2.99352,-2.99584
-3.57541,-3.58056,-2.99584,-2.99792
-3.58056,-3.58586,-2.99792,-2.99976
-3.58586,-3.59105,-2.99976,-3.00199
-3.59105,-3.59584,-3.00199,-3.00516
-3.59584,-3.60054,-3.00516,-3.00879
-3.60054,-3.60545,-3.00879,-3.01209
-3.60545,-3.61013,-3.01209,-3.01512
-3.61013,-3.61464,-3.01512,-3.01798
-3.61464,-3.61905,-3.01798,-3.02078
-3.61905,-3.62337,-3.02078,-3.02364
-3.62337,-3.62766,-3.02364,-3.02662
-3.62766,-3.63199,-3.02662,-3.02954
-3.63199,-3.63647,-3.02954,-3.03188
-3.63647,-3.6408,-3.03188,-3.03485
-3.6408,-3.64529,-3.03485,-3.03676
-3.64529,-3.65001,-3.03676,-3.037
-3.65001,-3.6546,-3.037,-3.03767
-3.6546,-3.65879,-3.03767,-3.03988
-3.65879,-3.66271,-3.03988,-3.04341
-3.66271,-3.66677,-3.04341,-3.04633
-3.66677,-3.67131,-3.04633,-3.04648
-3.67131,-3.67583,-3.04648,-3.04723
-3.67583,-3.67996,-3.04723,-3.04951
-3.67996,-3.68382,-3.04951,-3.05284
-3.68382,-3.68382,-3.05284,-3.05284
-3.68382,-3.68862,-3.05284,-3.0522
-3.68862,-3.69282,-3.0522,-3.05389
-3.69282,-3.69642,-3.05389,-3.05758
-3.69642,-3.69991,-3.05758,-3.06223
-3.69991,-3.70391,-3.06223,-3.06447
-3.70391,-3.70854,-3.06447,-3.06361
-3.70854,-3.71319,-3.06361,-3.06342
-3.71319,-3.71729,-3.06342,-3.06511
-3.71729,-3.72085,-3.06511,-3.06838
-3.72085,-3.72434,-3.06838,-3.0723
-3.72434,-3.72829,-3.0723,-3.07443
-3.72829,-3.7328,-3.07443,-3.0742
-3.7328,-3.73737,-3.0742,-3.07427
-3.73737,-3.74148,-3.07427,-3.07577
-3.74148,-3.74513,-3.07577,-3.07848
-3.74513,-3.74873,-3.07848,-3.08164
-3.74873,-3.75277,-3.08164,-3.08359
-3.75277,-3.75714,-3.08359,-3.08457
-3.75714,-3.7614,-3.08457,-3.086
-3.7614,-3.76534,-3.086,-3.08827
-3.76534,-3.76911,-3.08827,-3.09109
-3.76911,-3.77305,-3.09109,-3.09374
-3.77305,-3.77685,-3.09374,-3.09622
-3.77685,-3.78053,-3.09622,-3.09857
-3.78053,-3.78413,-3.09857,-3.10081
-3.78413,-3.78769,-3.10081,-3.10296
-3.78769,-3.79119,-3.10296,-3.10512
-3.79119,-3.79464,-3.10512,-3.10743
-3.79464,-3.79806,-3.10743,-3.10996
-3.79806,-3.80153,-3.10996,-3.11246
-3.80153,-3.80514,-3.11246,-3.11421
-3.80514,-3.80874,-3.11421,-3.11586
-3.80874,-3.81235,-3.11586,-3.11719
-3.81235,-3.81596,-3.11719,-3.11819
-3.81596,-3.81951,-3.11819,-3.11936
-3.81951,-3.82295,-3.11936,-3.12102
-3.82295,-3.82634,-3.12102,-3.12291
-3.82634,-3.82978,-3.12291,-3.12436
-3.82978,-3.83331,-3.12436,-3.12516
-3.83331,-3.83679,-3.12516,-3.12606
-3.83679,-3.84003,-3.12606,-3.12863
-3.84003,-3.84314,-3.12863,-3.13198
-3.84314,-3.84648,-3.13198,-3.13376
-3.84648,-3.85012,-3.13376,-3.13346
-3.85012,-3.85374,-3.13346,-3.13347
-3.85374,-3.85705,-3.13347,-3.135
-3.85705,-3.86007,-3.135,-3.13788
-3.86007,-3.86309,-3.13788,-3.14097
-3.86309,-3.86639,-3.14097,-3.1423
-3.86639,-3.86996,-3.1423,-3.14206
-3.86996,-3.87348,-3.14206,-3.14233
-3.87348,-3.8767,-3.14233,-3.14392
-3.8767,-3.87967,-3.14392,-3.14662
-3.87967,-3.88266,-3.14662,-3.14939
-3.88266,-3.88591,-3.14939,-3.15065
-3.88591,-3.88941,-3.15065,-3.15066
-3.88941,-3.89286,-3.15066,-3.15104
-3.89286,-3.89606,-3.15104,-3.15252
-3.89606,-3.89904,-3.15252,-3.1549
-3.89904,-3.90204,-3.1549,-3.15731
-3.90204,-3.90527,-3.15731,-3.1586
-3.90527,-3.90871,-3.1586,-3.15888
-3.90871,-3.91214,-3.15888,-3.15938
-3.91214,-3.91536,-3.15938,-3.1607
-3.91536,-3.91839,-3.1607,-3.16271
-3.91839,-3.92137,-3.16271,-3.16524
-3.92137,-3.92448,-3.16524,-3.16744
-3.92448,-3.9278,-3.16744,-3.16866
-3.9278,-3.93123,-3.16866,-3.16942
-3.93123,-3.93456,-3.16942,-3.17061
-3.93456,-3.93769,-3.17061,-3.17246
-3.93769,-3.94076,-3.17246,-3.17467
-3.94076,-3.94393,-3.17467,-3.17666
-3.94393,-3.94699,-3.17666,-3.17858
-3.94699,-3.94996,-3.17858,-3.18046
-3.94996,-3.95288,-3.18046,-3.1823
-3.95288,-3.95575,-3.1823,-3.18408
-3.95575,-3.9586,-3.18408,-3.18579
-3.9586,-3.96143,-3.18579,-3.18744
-3.96143,-3.96424,-3.18744,-3.18916
-3.96424,-3.96701,-3.18916,-3.19109
-3.96701,-3.96977,-3.19109,-3.19334
-3.96977,-3.97258,-3.19334,-3.19553
-3.97258,-3.97554,-3.19553,-3.19662
-3.97554,-3.97853,-3.19662,-3.19717
-3.97853,-3.98143,-3.19717,-3.19818
-3.98143,-3.98421,-3.19818,-3.20004
-3.98421,-3.98697,-3.20004,-3.20201
-3.98697,-3.98988,-3.20201,-3.2026
-3.98988,-3.99288,-3.2026,-3.20236
-3.99288,-3.99573,-3.20236,-3.20304
-3.99573,-3.99834,-3.20304,-3.20534
-3.99834,-4.00086,-3.20534,-3.20861
-4.00086,-4.00358,-3.20861,-3.21074
-4.00358,-4.00658,-3.21074,-3.2101
-4.00658,-4.00959,-3.2101,-3.20941
-4.00959,-4.01233,-3.20941,-3.21049
-4.01233,-4.01479,-3.21049,-3.21339
-4.01479,-4.01722,-3.21339,-3.21681
-4.01722,-4.01994,-3.21681,-3.21773
-4.01994,-4.02295,-3.21773,-3.21643
-4.02295,-4.02586,-3.21643,-3.2161
-4.02586,-4.02845,-3.2161,-3.21769
-4.02845,-4.03078,-3.21769,-3.22091
-4.03078,-4.03316,-3.22091,-3.22415
-4.03316,-4.03588,-3.22415,-3.22459
-4.03588,-4.03886,-3.22459,-3.22326
-4.03886,-4.04172,-3.22326,-3.22311
-4.04172,-4.04424,-3.22311,-3.22478
-4.04424,-4.04652,-3.22478,-3.22789
-4.04652,-4.04889,-3.22789,-3.23087
-4.04889,-4.05157,-3.23087,-3.2313
-4.05157,-4.0545,-3.2313,-3.23018
-4.0545,-4.05733,-3.23018,-3.2301
-4.05733,-4.05983,-3.2301,-3.23164
-4.05983,-4.06212,-3.23164,-3.23444
-4.06212,-4.06448,-3.23444,-3.23713
-4.06448,-4.06448,-3.23713,-3.23713
-4.06448,-4.06813,-3.23713,-3.23311
-4.06813,-4.07089,-3.23311,-3.23368
-4.07089,-4.07274,-3.23368,-3.23722
-4.07274,-4.07394,-3.23722,-3.24449
-4.07394,-4.07538,-3.24449,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.08292,-3.25919,-3.53403
-4.08292,-4.08368,-3.53403,-3.80905
-4.08368,-4.08407,-3.80905,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-3.51034,-3.51034,-3.09784,-3.09784
-3.51034,-3.51237,-3.09784,-3.25901
-3.51237,-3.51237,-3.25901,-3.25901
-3.51237,-3.51389,-3.25901,-3.53403
-3.51389,-3.51463,-3.53403,-3.80905
-3.51463,-3.51506,-3.80905,-4.08407
-3.51506,-3.51506,-4.08407,-4.08407
-2.94017,-2.94329,-2.98401,-3.25901
-2.94329,-2.94475,-3.25901,-3.53403
-2.94475,-2.94556,-3.53403,-3.80905
-2.94556,-2.94605,-3.80905,-4.08407
-2.94605,-2.94605,-4.08407,-4.08407
2.26926,2.26532,-4.03727,-4.03107
2.26532,2.26174,-4.03107,-4.02376
2.26174,2.26174,-4.02376,-4.02376
2.26174,2.25718,-4.02376,-4.02028
2.25718,2.25298,-4.02028,-4.01555
2.25298,2.24923,-4.01555,-4.0098
2.24923,2.24566,-4.0098,-4.00358
2.24566,2.24221,-4.00358,-3.99577
2.24221,2.24221,-3.99577,-3.99577
2.24221,2.23749,-3.99577,-3.99182
2.23749,2.23286,-3.99182,-3.98555
2.23286,2.23286,-3.98555,-3.98555
2.23286,2.2276,-3.98555,-3.97855
2.2276,2.22299,-3.97855,-3.97085
2.22299,2.21868,-3.97085,-3.96287
2.21868,2.21413,-3.96287,-3.95549
2.21413,2.21413,-3.95549,-3.95549
2.21413,2.20788,-3.95549,-3.95027
2.20788,2.20788,-3.95027,-3.95027
2.20788,2.20075,-3.95027,-3.94251
2.20075,2.19587,-3.94251,-3.93562
2.19587,2.19311,-3.93562,-3.93019
2.19311,2.18962,-3.93019,-3.92126
2.18962,2.18581,-3.92126,-3.91062
2.18581,2.18581,-3.91062,-3.91062
2.18581,2.18067,-3.91062,-3.90302
2.18067,2.18067,-3.90302,-3.90302
2.18067,2.17541,-3.90302,-3.88988
2.17541,2.17541,-3.88988,-3.88988
2.17541,2.16794,-3.88988,-3.8859
2.16794,2.16264,-3.8859,-3.87751
2.16264,2.15812,-3.87751,-3.86759
2.15812,2.15812,-3.86759,-3.86759
2.15812,2.15121,-3.86759,-3.86333
2.15121,2.14548,-3.86333,-3.85651
2.14548,2.14091,-3.85651,-3.84891
2.14091,2.13671,-3.84891,-3.84058
2.13671,2.13232,-3.84058,-3.83123
2.13232,2.13232,-3.83123,-3.83123
2.13232,2.12548,-3.83123,-3.82564
2.12548,2.11872,-3.82564,-3.81599
2.11872,2.1131,-3.81599,-3.80574
2.1131,2.10813,-3.80574,-3.79503
2.10813,2.10282,-3.79503,-3.78447
2.10282,2.10282,-3.78447,-3.78447
2.10282,2.09603,-3.78447,-3.77772
2.09603,2.0901,-3.77772,-3.76974
2.0901,2.0846,-3.76974,-3.76143
2.0846,2.07902,-3.76143,-3.75342
2.07902,2.07376,-3.75342,-3.74273
2.07376,2.07376,-3.74273,-3.74273
2.07376,2.06585,-3.74273,-3.73499
2.06585,2.05821,-3.73499,-3.72382
2.05821,2.05821,-3.72382,-3.72382
2.05821,2.04615,-3.72382,-3.71
2.04615,2.03763,-3.71,-3.69803
2.03763,2.03213,-3.69803,-3.6893
2.03213,2.02867,-3.6893,-3.68192
2.02867,2.02346,-3.68192,-3.66795
2.02346,2.02346,-3.66795,-3.66795
2.02346,2.01665,-3.66795,-3.65689
2.01665,2.01665,-3.65689,-3.65689
2.01665,2.00884,-3.65689,-3.63899
2.00884,2.00884,-3.63899,-3.63899
2.00884,1.99663,-3.63899,-3.63046
1.99663,1.98829,-3.63046,-3.61892
1.98829,1.98141,-3.61892,-3.60735
1.98141,1.97417,-3.60735,-3.5963
1.97417,1.96551,-3.5963,-3.58621
1.96551,1.95707,-3.58621,-3.57309
1.95707,1.94904,-3.57309,-3.5575
1.94904,1.94,-3.5575,-3.54258
1.94,1.94,-3.54258,-3.54258
1.94,1.92924,-3.54258,-3.53023
1.92924,1.92153,-3.53023,-3.51771
1.92153,1.91468,-3.51771,-3.5037
1.91468,1.91468,-3.5037,-3.5037
1.91468,1.89318,-3.5037,-3.48177
1.89318,1.88015,-3.48177,-3.462
1.88015,1.87193,-3.462,-3.44885
1.87193,1.86728,-3.44885,-3.43942
1.86728,1.85954,-3.43942,-3.4211
1.85954,1.85954,-3.4211,-3.4211
1.85954,1.84689,-3.4211,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.82739,-3.40437,-3.38049
1.82739,1.81695,-3.38049,-3.36394
1.81695,1.80756,-3.36394,-3.3478
1.80756,1.79732,-3.3478,-3.32915
1.79732,1.78379,-3.32915,-3.30722
1.78379,1.76693,-3.30722,-3.28469
1.76693,1.76693,-3.28469,-3.28469
1.76693,1.73103,-3.28469,-3.24082
1.73103,1.71305,-3.24082,-3.21237
1.71305,1.70567,-3.21237,-3.20043
1.70567,1.6924,-3.20043,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.66334,-3.17765,-3.13475
1.66334,1.64948,-3.13475,-3.11145
1.64948,1.63343,-3.11145,-3.08453
1.63343,1.63343,-3.08453,-3.08453
1.63343,1.58669,-3.08453,-3.0222
1.58669,1.58669,-3.0222,-3.0222
1.58669,1.56484,-3.0222,-2.98819
1.56484,1.53583,-2.98819,-2.94254
1.53583,1.50252,-2.94254,-2.88967
1.50252,1.47153,-2.88967,-2.84289
1.47153,1.47153,-2.84289,-2.84289
1.47153,1.43227,-2.84289,-2.78052
1.43227,1.43227,-2.78052,-2.78052
1.43227,1.39471,-2.78052,-2.71956
1.39471,1.35004,-2.71956,-2.64379
1.35004,1.30778,-2.64379,-2.56293
1.30778,1.30778,-2.56293,-2.56293
1.30778,1.27355,-2.56293,-2.48087
1.27355,1.27355,-2.48087,-2.48087
1.27355,1.17617,-2.48087,-2.23487
1.17617,1.10899,-2.23487,-2.05686
1.10899,1.04571,-2.05686,-1.92792
1.04571,0.97627,-1.92792,-1.82894
0.97627,0.88357,-1.82894,-1.74684
0.88357,0.7726,-1.74684,-1.69449
0.7726,0.7726,-1.69449,-1.69449
0.7726,0.63339,-1.69449,-1.66731
0.63339,0.63339,-1.66731,-1.66731
0.63339,0.35952,-1.66731,-1.66323
0.35952,0.08558,-1.66323,-1.68261
0.08558,-0.18738,-1.68261,-1.70625
-0.18738,-0.45902,-1.70625,-1.73204
-0.45902,-0.70106,-1.73204,-1.76323
-0.70106,-0.92388,-1.76323,-1.80255
-0.92388,-1.11314,-1.80255,-1.8474
-1.11314,-1.28575,-1.8474,-1.89828
-1.28575,-1.41806,-1.89828,-1.94741
-1.41806,-1.5443,-1.94741,-1.99558
-1.5443,-1.65574,-1.99558,-2.04329
-1.65574,-1.76359,-2.04329,-2.08798
-1.76359,-1.84765,-2.08798,-2.12659
-1.84765,-1.91221,-2.12659,-2.15924
-1.91221,-1.97429,-2.15924,-2.19169
-1.97429,-1.97429,-2.19169,-2.19169
-1.97429,-2.04641,-2.19169,-2.22115
-2.04641,-2.08766,-2.22115,-2.24388
-2.08766,-2.13338,-2.24388,-2.26979
-2.13338,-2.13338,-2.26979,-2.26979
-2.13338,-2.18923,-2.26979,-2.29232
-2.18923,-2.18923,-2.29232,-2.29232
-2.18923,-2.23519,-2.29232,-2.3144
-2.23519,-2.26288,-2.3144,-2.33092
-2.26288,-2.29264,-2.33092,-2.35079
-2.29264,-2.31971,-2.35079,-2.36987
-2.31971,-2.31971,-2.36987,-2.36987
-2.31971,-2.36991,-2.36987,-2.38433
-2.36991,-2.36991,-2.38433,-2.38433
-2.36991,-2.40377,-2.38433,-2.40035
-2.40377,-2.42794,-2.40035,-2.41401
-2.42794,-2.45171,-2.41401,-2.42946
-2.45171,-2.47308,-2.42946,-2.44462
-2.47308,-2.49544,-2.44462,-2.45831
-2.49544,-2.49544,-2.45831,-2.45831
-2.49544,-2.52889,-2.45831,-2.46721
-2.52889,-2.52889,-2.46721,-2.46721
-2.52889,-2.56244,-2.46721,-2.48061
-2.56244,-2.58106,-2.48061,-2.49111
-2.58106,-2.59455,-2.49111,-2.50178
-2.59455,-2.61076,-2.50178,-2.51627
-2.61076,-2.62418,-2.51627,-2.53456
-2.62418,-2.62418,-2.53456,-2.53456
-2.62418,-2.63592,-2.53456,-2.57287
-2.63592,-2.63592,-2.57287,-2.57287
-2.63592,-2.64358,-2.57287,-2.63896
-2.64358,-2.64358,-2.63896,-2.63896
-2.64358,-2.64765,-2.63896,-2.70914
-2.64765,-2.64765,-2.70914,-2.70914
-2.64765,-2.65572,-2.70914,-2.98401
-2.65572,-2.65868,-2.98401,-3.25901
-2.65868,-2.66019,-3.25901,-3.53403
-2.66019,-2.66104,-3.53403,-3.80905
-2.66104,-2.66155,-3.80905,-4.08407
-2.36443,-2.37111,-2.70908,-2.98401
-2.37111,-2.37407,-2.98401,-3.25901
-2.37407,-2.37563,-3.25901,-3.53403
-2.37563,-2.37651,-3.53403,-3.80905
-2.37651,-2.37704,-3.80905,-4.08407
-2.08011,-2.08647,-2.70907,-2.98401
-2.08647,-2.08949,-2.98401,-3.25901
-2.08949,-2.0911,-3.25901,-3.53403
-2.0911,-2.092,-3.53403,-3.80905
-2.092,-2.09253,-3.80905,-4.08407
-1.75595,-1.75595,-2.25875,-2.25875
-1.75595,-1.78005,-2.25875,-2.43457
-1.78005,-1.78005,-2.43457,-2.43457
-1.78005,-1.79552,-2.43457,-2.70907
-1.79552,-1.80185,-2.70907,-2.98401
-1.80185,-1.80493,-2.98401,-3.25901
-1.80493,-1.80657,-3.25901,-3.53403
-1.80657,-1.80749,-3.53403,-3.80905
-1.80749,-1.80803,-3.80905,-4.08407
-1.49598,-1.51089,-2.43453,-2.70907
-1.51089,-1.51727,-2.70907,-2.98401
-1.51727,-1.5204,-2.98401,-3.25901
-1.5204,-1.52205,-3.25901,-3.53403
-1.52205,-1.52298,-3.53403,-3.80905
-1.52298,-1.52352,-3.80905,-4.08407
-1.07943,-1.13377,-1.95637,-2.0481
-1.13377,-1.13377,-2.0481,-2.0481
-1.13377,-1.17046,-2.0481,-2.16345
-1.17046,-1.17046,-2.16345,-2.16345
-1.17046,-1.21142,-2.16345,-2.43453
-1.21142,-1.22627,-2.43453,-2.70908
-1.22627,-1.23273,-2.70908,-2.98401
-1.23273,-1.23588,-2.98401,-3.25901
-1.23588,-1.23755,-3.25901,-3.53403
-1.23755,-1.23847,-3.53403,-3.80905
-1.23847,-1.23902,-3.80905,-4.08407
-0.92674,-0.9417,-2.43453,-2.70908
-0.9417,-0.9482,-2.70908,-2.98401
-0.9482,-0.95137,-2.98401,-3.25901
-0.95137,-0.95304,-3.25901,-3.53403
-0.95304,-0.95397,-3.53403,-3.80905
-0.95397,-0.95451,-3.80905,-4.08407
-0.56051,-0.56051,-2.03423,-2.03423
-0.56051,-0.60156,-2.03423,-2.16331
-0.60156,-0.60156,-2.16331,-2.16331
-0.60156,-0.64204,-2.16331,-2.43454
-0.64204,-0.65713,-2.43454,-2.70908
-0.65713,-0.66368,-2.70908,-2.98401
-0.66368,-0.66686,-2.98401,-3.25901
-0.66686,-0.66853,-3.25901,-3.53403
-0.66853,-0.66946,-3.53403,-3.80905
-0.66946,-0.67001,-3.80905,-4.08407
-0.27416,-0.27416,-2.03278,-2.03278
-0.27416,-0.31633,-2.03278,-2.16341
-0.31633,-0.31633,-2.16341,-2.16341
-0.31633,-0.35729,-2.16341,-2.43456
-0.35729,-0.37255,-2.43456,-2.70908
-0.37255,-0.37914,-2.70908,-2.98401
-0.37914,-0.38234,-2.98401,-3.25901
-0.38234,-0.38402,-3.25901,-3.53403
-0.38402,-0.38496,-3.53403,-3.80905
-0.38496,-0.3855,-3.80905,-4.08407
0.01308,0.01308,-2.03278,-2.03278
0.01308,-0.03035,-2.03278,-2.16363
-0.03035,-0.03035,-2.16363,-2.16363
-0.03035,-0.0723,-2.16363,-2.43458
-0.0723,-0.08787,-2.43458,-2.70909
-0.08787,-0.09457,-2.70909,-2.98401
-0.09457,-0.09781,-2.98401,-3.25901
-0.09781,-0.09951,-3.25901,-3.53403
-0.09951,-0.10045,-3.53403,-3.80905
-0.10045,-0.101,-3.80905,-4.08407
0.55533,0.45741,-1.82731,-1.86939
0.45741,0.3666,-1.86939,-1.94244
0.3666,0.30277,-1.94244,-2.03888
0.30277,0.30277,-2.03888,-2.03888
0.30277,0.25811,-2.03888,-2.16429
0.25811,0.25811,-2.16429,-2.16429
0.25811,0.21335,-2.16429,-2.43464
0.21335,0.19703,-2.43464,-2.70909
0.19703,0.19009,-2.70909,-2.98401
0.19009,0.18676,-2.98401,-3.25901
0.18676,0.18502,-3.25901,-3.53403
0.18502,0.18406,-3.53403,-3.80905
0.18406,0.18351,-3.80905,-4.08407
0.70428,0.63563,-1.96507,-2.01454
0.63563,0.63563,-2.01454,-2.01454
0.63563,0.57829,-2.01454,-2.09914
0.57829,0.57829,-2.09914,-2.09914
0.57829,0.53649,-2.09914,-2.2188
0.53649,0.53649,-2.2188,-2.2188
0.53649,0.5007,-2.2188,-2.43482
0.5007,0.5007,-2.43482,-2.43482
0.5007,0.48242,-2.43482,-2.70912
0.48242,0.47492,-2.70912,-2.98402
0.47492,0.47139,-2.98402,-3.25901
0.47139,0.46958,-3.25901,-3.53403
0.46958,0.46859,-3.53403,-3.80905
0.46859,0.46801,-3.80905,-4.08407
0.82126,0.82126,-2.29787,-2.29787
0.82126,0.79317,-2.29787,-2.43548
0.79317,0.79317,-2.43548,-2.43548
0.79317,0.76898,-2.43548,-2.70917
0.76898,0.76012,-2.70917,-2.98403
0.76012,0.75616,-2.98403,-3.25902
0.75616,0.75418,-3.25902,-3.53403
0.75418,0.75312,-3.53403,-3.80905
0.75312,0.75252,-3.80905,-4.08407
1.07911,1.07911,-2.54892,-2.54892
1.07911,1.05938,-2.54892,-2.70943
1.05938,1.05938,-2.70943,-2.70943
1.05938,1.04619,-2.70943,-2.98405
1.04619,1.04119,-2.98405,-3.25902
1.04119,1.03888,-3.25902,-3.53403
1.03888,1.03769,-3.53403,-3.80905
1.03769,1.03702,-3.80905,-4.08407
1.35287,1.35287,-2.81079,-2.81079
1.35287,1.34321,-2.81079,-2.88047
1.34321,1.34321,-2.88047,-2.88047
1.34321,1.33584,-2.88047,-2.9842
1.33584,1.33584,-2.9842,-2.9842
1.33584,1.32697,-2.9842,-3.25903
1.32697,1.32377,-3.25903,-3.53403
1.32377,1.3223,-3.53403,-3.80905
1.3223,1.32153,-3.80905,-4.08407
2.45955,2.45955,-4.08407,-4.08407
2.45955,2.45795,-4.08407,-3.80905
2.45795,2.45671,-3.80905,-3.53404
2.45671,2.45544,-3.53404,-3.25902
2.45544,2.45399,-3.25902,-2.984
2.45399,2.45219,-2.984,-2.70898
2.45219,2.44977,-2.70898,-2.43397
2.44977,2.44628,-2.43397,-2.15897
2.44628,2.44086,-2.15897,-1.88401
2.44086,2.43144,-1.88401,-1.60916
2.43144,2.41196,-1.60916,-1.33494
2.41196,2.41196,-1.33494,-1.33494
2.41196,2.38362,-1.33494,-1.15575
2.38362,2.38362,-1.15575,-1.15575
2.38362,2.36206,-1.15575,-1.08305
2.36206,2.36206,-1.08305,-1.08305
2.36206,2.33077,-1.08305,-1.02752
2.33077,2.33077,-1.02752,-1.02752
2.33077,2.29078,-1.02752,-0.99679
2.29078,2.24063,-0.99679,-0.98619
2.24063,2.18672,-0.98619,-0.98833
2.18672,2.11321,-0.98833,-1.00168
2.11321,1.99782,-1.00168,-1.03159
1.99782,1.83849,-1.03159,-1.07173
1.83849,1.59001,-1.07173,-1.14123
1.59001,1.33139,-1.14123,-1.2097
1.33139,1.066,-1.2097,-1.27212
1.066,0.79664,-1.27212,-1.32303
0.79664,0.52398,-1.32303,-1.35111
0.52398,0.24992,-1.35111,-1.34477
0.24992,-1e-5,-1.34477,-1.30385
-1e-5,-0.24409,-1.30385,-1.23053
-0.24409,-0.48781,-1.23053,-1.1207
-0.48781,-0.48781,-1.1207,-1.1207
-0.48781,-0.66701,-1.1207,-1.00558
-0.66701,-0.82419,-1.00558,-0.85628
-0.82419,-0.92959,-0.85628,-0.70397
-0.92959,-1.00365,-0.70397,-0.54034
-1.00365,-1.05554,-0.54034,-0.35488
-1.05554,-1.0859,-0.35488,-0.13957
-1.0859,-1.08837,-0.13957,0.10459
-1.08837,-1.05341,0.10459,0.35815
-1.05341,-0.97711,0.35815,0.58673
-0.97711,-0.86875,0.58673,0.76579
-0.86875,-0.73966,0.76579,0.89757
-0.73966,-0.59311,0.89757,0.99429
-0.59311,-0.42959,0.99429,1.06264
-0.42959,-0.24552,1.06264,1.10758
-0.24552,-0.03291,1.10758,1.13081
-0.03291,0.2095,1.13081,1.12995
0.2095,0.48196,1.12995,1.09775
0.48196,0.48196,1.09775,1.09775
0.48196,0.69685,1.09775,1.04194
0.69685,0.69685,1.04194,1.04194
0.69685,0.86462,1.04194,0.96711
0.86462,1.01576,0.96711,0.8571
1.01576,1.12582,0.8571,0.73177
1.12582,1.21062,0.73177,0.58763
1.21062,1.27611,0.58763,0.41778
1.27611,1.31974,0.41778,0.22035
1.31974,1.33573,0.22035,98e-5
1.33573,1.31985,98e-5,-0.23298
1.31985,1.26893,-0.23298,-0.47517
1.26893,1.17918,-0.47517,-0.71197
1.17918,1.17918,-0.71197,-0.71197
1.17918,1.08011,-0.71197,-0.87792
1.08011,0.94647,-0.87792,-1.02156
2.74405,2.74405,-4.08407,-4.08407
2.74405,2.74343,-4.08407,-3.80905
2.74343,2.74277,-3.80905,-3.53403
2.74277,2.74202,-3.53403,-3.25901
2.74202,2.7411,-3.25901,-2.98399
2.7411,2.73989,-2.98399,-2.70897
2.73989,2.73824,-2.70897,-2.43395
2.73824,2.73582,-2.43395,-2.15894
2.73582,2.732,-2.15894,-1.88395
2.732,2.72536,-1.88395,-1.60901
2.72536,2.71201,-1.60901,-1.33436
2.71201,2.67591,-1.33436,-1.06244
2.67591,2.67591,-1.06244,-1.06244
2.67591,2.65503,-1.06244,-0.98563
2.65503,2.65503,-0.98563,-0.98563
2.65503,2.62431,-0.98563,-0.92446
2.62431,2.62431,-0.92446,-0.92446
3.02856,3.02856,-4.08407,-4.08407
3.02856,3.02819,-4.08407,-3.80905
3.02819,3.02778,-3.80905,-3.53403
3.02778,3.02727,-3.53403,-3.25901
3.02727,3.02663,-3.25901,-2.98399
3.02663,3.02578,-2.98399,-2.70897
3.02578,3.02458,-2.70897,-2.43395
3.02458,3.02279,-2.43395,-2.15893
3.02279,3.01992,-2.15893,-1.88393
3.01992,3.01487,-1.88393,-1.60895
3.01487,3.00477,-1.60895,-1.33414
3.00477,2.98166,-1.33414,-1.06028
2.98166,2.93123,-1.06028,-0.79066
2.93123,2.84045,-0.79066,-0.53273
2.84045,2.84045,-0.53273,-0.53273
2.84045,2.80187,-0.53273,-0.48088
2.80187,2.80187,-0.48088,-0.48088
2.80187,2.76176,-0.48088,-0.47083
2.76176,2.72366,-0.47083,-0.50115
3.31306,3.31306,-4.08407,-4.08407
3.31306,3.31282,-4.08407,-3.80905
3.31282,3.31253,-3.80905,-3.53403
3.31253,3.31217,-3.53403,-3.25901
3.31217,3.3117,-3.25901,-2.98399
3.3117,3.31106,-2.98399,-2.70896
3.31106,3.31014,-2.70896,-2.43394
3.31014,3.30874,-2.43394,-2.15893
3.30874,3.30646,-2.15893,-1.88391
3.30646,3.30232,-1.88391,-1.60893
3.30232,3.29402,-1.60893,-1.33405
3.29402,3.27785,-1.33405,-1.05955
3.27785,3.25673,-1.05955,-0.78535
3.25673,3.24067,-0.78535,-0.51084
3.24067,3.23291,-0.51084,-0.23595
3.23291,3.23116,-0.23595,0.03905
3.23116,3.23116,0.03905,0.03905
3.23116,3.23188,0.03905,0.11951
3.23188,3.23188,0.11951,0.11951
3.23188,3.2336,0.11951,0.18964
3.2336,3.2336,0.18964,0.18964
3.2336,3.23829,0.18964,0.25189
3.23829,3.23829,0.25189,0.25189
3.23829,3.24494,0.25189,0.2792
3.24494,3.24494,0.2792,0.2792
3.24494,3.25128,0.2792,0.29068
3.25128,3.25831,0.29068,0.29864
3.25831,3.26477,0.29864,0.30517
3.26477,3.27309,0.30517,0.3109
3.27309,3.28506,0.3109,0.31571
3.28506,3.28506,0.31571,0.31571
3.28506,3.29662,0.31571,0.31874
3.29662,3.29662,0.31874,0.31874
3.29662,3.30563,0.31874,0.32398
3.30563,3.31499,0.32398,0.32864
3.31499,3.32511,0.32864,0.33201
3.32511,3.33585,0.33201,0.33395
3.33585,3.33585,0.33395,0.33395
3.33585,3.3439,0.33395,0.34225
3.3439,3.35319,0.34225,0.34868
3.35319,3.36356,0.34868,0.35305
3.36356,3.37188,0.35305,0.35875
3.37188,3.37932,0.35875,0.36494
3.37932,3.38661,0.36494,0.37048
3.38661,3.39405,0.37048,0.37543
3.39405,3.40082,0.37543,0.38028
3.40082,3.40816,0.38028,0.38418
3.40816,3.4169,0.38418,0.38666
3.4169,3.42634,0.38666,0.38787
3.42634,3.43475,0.38787,0.39074
3.43475,3.44154,0.39074,0.3965
3.44154,3.4479,0.3965,0.40229
3.4479,3.45522,0.40229,0.40653
3.45522,3.46412,0.40653,0.40847
3.46412,3.46412,0.40847,0.40847
3.46412,3.47179,0.40847,0.41201
3.47179,3.48002,0.41201,0.41429
3.48002,3.48848,0.41429,0.41574
3.48848,3.49658,0.41574,0.41843
3.49658,3.50434,0.41843,0.42275
3.50434,3.51224,0.42275,0.42739
3.51224,3.52009,0.42739,0.43255
3.52009,3.52751,0.43255,0.43756
3.52751,3.53402,0.43756,0.44267
3.53402,3.54025,0.44267,0.44725
3.54025,3.54645,0.44725,0.45134
3.54645,3.5527,0.45134,0.45516
3.5527,3.55875,0.45516,0.45895
3.55875,3.56456,0.45895,0.46246
3.56456,3.57103,0.46246,0.46494
3.57103,3.5783,0.46494,0.46603
3.5783,3.58556,0.46603,0.46638
3.58556,3.59183,0.46638,0.46927
3.59183,3.59711,0.46927,0.47437
3.59711,3.60236,0.47437,0.47879
3.60236,3.6086,0.47879,0.48165
3.6086,3.61596,0.48165,0.48231
3.61596,3.61596,0.48231,0.48231
3.61596,3.62202,0.48231,0.48517
3.62202,3.62806,0.48517,0.48798
3.62806,3.63418,0.48798,0.4905
3.63418,3.64039,0.4905,0.49266
3.64039,3.64659,0.49266,0.49474
3.64659,3.6527,0.49474,0.49707
3.6527,3.65872,0.49707,0.49965
3.65872,3.66482,0.49965,0.50205
3.66482,3.67112,0.50205,0.50388
3.67112,3.67732,0.50388,0.50677
3.67732,3.68332,0.50677,0.51048
3.68332,3.68942,0.51048,0.51386
3.68942,3.69585,0.51386,0.51633
3.69585,3.70163,0.51633,0.51978
3.70163,3.70693,0.51978,0.52365
3.70693,3.71204,0.52365,0.52712
3.71204,3.7171,0.52712,0.53019
3.7171,3.72213,0.53019,0.53307
3.72213,3.72715,0.53307,0.53593
3.72715,3.7322,0.53593,0.53888
3.7322,3.73686,0.53888,0.54198
3.73686,3.74172,0.54198,0.54432
3.74172,3.7472,0.54432,0.54543
3.7472,3.753,0.54543,0.54548
3.753,3.75833,0.54548,0.54729
3.75833,3.76276,0.54729,0.55123
3.76276,3.76696,0.55123,0.55493
3.76696,3.77178,0.55493,0.5573
3.77178,3.77744,0.5573,0.55785
3.77744,3.78326,0.55785,0.55684
3.78326,3.78326,0.55684,0.55684
3.78326,3.78744,0.55684,0.56116
3.78744,3.79149,0.56116,0.56517
3.79149,3.79614,0.56517,0.5675
3.79614,3.8016,0.5675,0.5677
3.8016,3.80725,0.5677,0.5662
3.80725,3.80725,0.5662,0.5662
3.80725,3.81126,0.5662,0.57095
3.81126,3.81531,0.57095,0.57483
3.81531,3.82003,0.57483,0.57667
3.82003,3.82549,0.57667,0.57607
3.82549,3.82549,0.57607,0.57607
3.82549,3.82997,0.57607,0.57865
3.82997,3.83464,0.57865,0.58048
3.83464,3.83953,0.58048,0.58179
3.83953,3.84444,0.58179,0.58313
3.84444,3.84918,0.58313,0.58519
3.84918,3.85374,0.58519,0.58801
3.85374,3.85834,0.58801,0.59063
3.85834,3.86316,0.59063,0.59241
3.86316,3.86815,0.59241,0.59354
3.86815,3.87313,0.59354,0.59502
3.87313,3.87802,0.59502,0.59732
3.87802,3.88282,0.59732,0.59987
3.88282,3.8873,0.59987,0.6027
3.8873,3.89158,0.6027,0.60531
3.89158,3.89571,0.60531,0.60771
3.89571,3.89973,0.60771,0.61003
3.89973,3.90368,0.61003,0.6124
3.90368,3.9076,0.6124,0.61487
3.9076,3.91158,0.61487,0.61751
3.91158,3.91575,0.61751,0.6205
3.91575,3.91974,0.6205,0.62358
3.91974,3.92355,0.62358,0.62613
3.92355,3.92775,0.62613,0.62776
3.92775,3.93262,0.62776,0.62794
3.93262,3.93748,0.62794,0.62717
3.93748,3.94158,0.62717,0.62874
3.94158,3.94493,0.62874,0.63255
3.94493,3.94817,0.63255,0.63576
3.94817,3.95199,0.63576,0.63737
3.95199,3.95654,0.63737,0.63691
3.95654,3.96114,0.63691,0.63499
3.96114,3.96114,0.63499,0.63499
3.96114,3.96433,0.63499,0.63929
3.96433,3.96739,0.63929,0.64309
3.96739,3.97098,0.64309,0.645
3.97098,3.97534,0.645,0.64456
3.97534,3.97991,0.64456,0.64202
3.97991,3.97991,0.64202,0.64202
3.97991,3.98303,0.64202,0.64641
3.98303,3.9861,0.64641,0.65011
3.9861,3.9897,0.65011,0.65178
3.9897,3.99397,0.65178,0.65106
3.99397,3.99836,0.65106,0.64863
3.99836,3.99836,0.64863,0.64863
3.99836,4.00142,0.64863,0.65318
4.00142,4.0045,0.65318,0.65703
4.0045,4.00817,0.65703,0.65866
4.00817,4.01247,0.65866,0.65768
4.01247,4.01247,0.65768,0.65768
4.01247,4.01594,0.65768,0.66011
4.01594,4.01954,0.66011,0.6619
4.01954,4.02332,0.6619,0.6628
4.02332,4.02715,0.6628,0.66333
4.02715,4.03085,0.66333,0.66461
4.03085,4.03438,0.66461,0.66686
4.03438,4.03792,0.66686,0.669
4.03792,4.04164,0.669,0.67023
4.04164,4.04552,0.67023,0.67067
4.04552,4.0494,0.67067,0.67136
4.0494,4.05317,0.67136,0.67308
4.05317,4.05698,0.67308,0.67483
4.05698,4.06104,0.67483,0.67566
4.06104,4.06534,0.67566,0.67602
4.06534,4.06984,0.67602,0.67705
4.06984,4.07493,0.67705,0.67749
4.07493,4.08121,0.67749,0.6778
3.59757,3.59757,-4.08407,-4.08407
3.59757,3.59739,-4.08407,-3.80905
3.59739,3.59718,-3.80905,-3.53403
3.59718,3.59691,-3.53403,-3.25901
3.59691,3.59654,-3.25901,-2.98398
3.59654,3.59604,-2.98398,-2.70896
3.59604,3.59531,-2.70896,-2.43394
3.59531,3.59416,-2.43394,-2.15892
3.59416,3.59223,-2.15892,-1.88391
3.59223,3.58858,-1.88391,-1.60892
3.58858,3.5812,-1.60892,-1.334
3.5812,3.56936,-1.334,-1.05925
3.56936,3.55808,-1.05925,-0.78447
3.55808,3.55168,-0.78447,-0.50953
3.55168,3.54886,-0.50953,-0.23453
3.54886,3.54822,-0.23453,0.04049
3.54822,3.55087,0.04049,0.31548
3.55087,3.55087,0.31548,0.31548
3.88207,3.88207,-4.08407,-4.08407
3.88207,3.88194,-4.08407,-3.80905
3.88194,3.88178,-3.80905,-3.53403
3.88178,3.88156,-3.53403,-3.25901
3.88156,3.88127,-3.25901,-2.98398
3.88127,3.88086,-2.98398,-2.70896
3.88086,3.88025,-2.70896,-2.43394
3.88025,3.87926,-2.43394,-2.15892
3.87926,3.87751,-2.15892,-1.88391
3.87751,3.87397,-1.88391,-1.60891
3.87397,3.86691,-1.60891,-1.33399
3.86691,3.85799,-1.33399,-1.05911
3.85799,3.85164,-1.05911,-0.78418
3.85164,3.84863,-0.78418,-0.50917
3.84863,3.84734,-0.50917,-0.23415
3.84734,3.84705,-0.23415,0.04087
3.84705,3.84785,0.04087,0.31589
3.84785,3.84785,0.31589,0.31589
-4.08407,-4.08324,2.74405,3.01907
-4.08324,-4.08266,3.01907,3.29409
-4.08266,-4.08224,3.29409,3.56911
-4.08224,-4.08193,3.56911,3.84414
-4.08407,-4.08361,1.32153,1.59655
-4.08361,-4.0829,1.59655,1.87157
-4.0829,-4.0819,1.87157,2.14659
-4.0819,-4.08072,2.14659,2.42161
-4.08148,-4.08225,-2.85121,-2.57619
-4.08225,-4.08274,-2.57619,-2.30117
-4.08274,-4.08309,-2.30117,-2.02615
-4.08309,-4.08337,-2.02615,-1.75113
-4.08337,-4.08358,-1.75113,-1.47611
-4.08358,-4.08375,-1.47611,-1.20109
-4.08375,-4.08388,-1.20109,-0.92606
-4.08388,-4.08398,-0.92606,-0.65104
-4.08398,-4.08404,-0.65104,-0.37602
-4.08404,-4.08407,-0.37602,-0.101
-4.08407,-4.08406,-0.101,0.17402
-4.08406,-4.08402,0.17402,0.44904
-4.08402,-4.08392,0.44904,0.72407
-4.08392,-4.08374,0.72407,0.99909
3.87569,3.8757,4.08407,4.06225
3.8757,3.87589,4.06225,3.78723
3.87589,3.87614,3.78723,3.51221
3.87614,3.87643,3.51221,3.23718
3.87643,3.87677,3.23718,2.96216
3.87677,3.87718,2.96216,2.68714
3.87718,3.87765,2.68714,2.41212
3.87765,3.87819,2.41212,2.1371
3.87819,3.87884,2.1371,1.86208
3.87884,3.87962,1.86208,1.58706
3.87962,3.88063,1.58706,1.31204
3.88063,3.88207,1.31204,1.03702
3.59757,3.59786,3.88207,3.60705
3.59786,3.59824,3.60705,3.33203
3.59824,3.5987,3.33203,3.05701
3.5987,3.59925,3.05701,2.78199
3.59925,3.59991,2.78199,2.50697
3.59991,3.60067,2.50697,2.23195
3.60067,3.60155,2.23195,1.95693
3.60155,3.60261,1.95693,1.68191
3.60261,3.6039,1.68191,1.40689
3.6039,3.60557,1.40689,1.13187
3.60557,3.60804,1.13187,0.85686
3.31306,3.31344,3.88207,3.60705
3.31344,3.31395,3.60705,3.33203
3.31395,3.3146,3.33203,3.05701
3.3146,3.31542,3.05701,2.78199
3.31542,3.3164,2.78199,2.50697
3.3164,3.31756,2.50697,2.23195
3.31756,3.31892,2.23195,1.95693
3.31892,3.32052,1.95693,1.68191
3.32052,3.32244,1.68191,1.4069
3.32244,3.32482,1.4069,1.13189
3.32482,3.32804,1.13189,0.85689
3.02856,3.02903,3.88207,3.60705
3.02903,3.02969,3.60705,3.33203
3.02969,3.03061,3.33203,3.05701
3.03061,3.0318,3.05701,2.78199
3.0318,3.03331,2.78199,2.50697
3.03331,3.03514,2.50697,2.23196
3.03514,3.03729,2.23196,1.95695
3.03729,3.03982,1.95695,1.68194
3.03982,3.0428,1.68194,1.40693
3.0428,3.04641,1.40693,1.13193
3.04641,3.05095,1.13193,0.85695
3.05095,3.05721,0.85695,0.582
3.05721,3.06923,0.582,0.3073
3.06923,3.06923,0.3073,0.3073
3.06923,3.07561,0.3073,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.08356,0.23811,0.21118
3.08356,3.08356,0.21118,0.21118
3.08356,3.09139,0.21118,0.20702
3.09139,3.10137,0.20702,0.20727
3.10137,3.10985,0.20727,0.21253
3.10985,3.11989,0.21253,0.21959
3.11989,3.13474,0.21959,0.23265
3.13474,3.13474,0.23265,0.23265
3.13474,3.1481,0.23265,0.24589
3.1481,3.1481,0.24589,0.24589
3.1481,3.15797,0.24589,0.25144
3.15797,3.16784,0.25144,0.2567
2.74405,2.74461,3.88207,3.60705
2.74461,2.74544,3.60705,3.33203
2.74544,2.74667,3.33203,3.05701
2.74667,2.74839,3.05701,2.782
2.74839,2.75071,2.782,2.50698
2.75071,2.75364,2.50698,2.23198
2.75364,2.7572,2.23198,1.95698
2.7572,2.76138,1.95698,1.68199
2.76138,2.76626,1.68199,1.40701
2.76626,2.77198,1.40701,1.13205
2.77198,2.77883,1.13205,0.85712
2.77883,2.78721,0.85712,0.58222
2.78721,2.79754,0.58222,0.3074
2.79754,2.80593,0.3074,0.03255
2.80593,2.80593,0.03255,0.03255
2.80593,2.80443,0.03255,-0.04458
2.80443,2.80443,-0.04458,-0.04458
2.80443,2.79641,-0.04458,-0.09662
2.79641,2.78537,-0.09662,-0.13682
2.78537,2.75126,-0.13682,-0.22228
2.45955,2.46017,3.88207,3.60705
2.46017,2.46115,3.60705,3.33203
2.46115,2.4627,3.33203,3.05701
2.4627,2.46508,3.05701,2.782
2.46508,2.46856,2.782,2.507
2.46856,2.47329,2.507,2.23202
2.47329,2.47929,2.23202,1.95707
2.47929,2.48647,1.95707,1.68214
2.48647,2.49479,1.68214,1.40725
2.49479,2.50428,1.40725,1.13239
2.50428,2.51509,1.13239,0.85758
2.51509,2.52717,0.85758,0.58283
2.52717,2.53949,0.58283,0.30809
2.53949,2.5467,0.30809,0.0332
2.5467,2.53454,0.0332,-0.24112
2.53454,2.49228,-0.24112,-0.5123
2.49228,2.49228,-0.5123,-0.5123
2.49228,2.43953,-0.5123,-0.70078
2.43953,2.43953,-0.70078,-0.70078
2.43953,2.40179,-0.70078,-0.79028
2.40179,2.40179,-0.79028,-0.79028
2.17504,2.1757,3.88207,3.60705
2.1757,2.1768,3.60705,3.33203
2.1768,2.17863,3.33203,3.05702
2.17863,2.18169,3.05702,2.78201
2.18169,2.18664,2.78201,2.50704
2.18664,2.19412,2.50704,2.23212
2.19412,2.20436,2.23212,1.9573
2.20436,2.21711,1.9573,1.68257
2.21711,2.23183,1.68257,1.40795
2.23183,2.24811,1.40795,1.13342
2.24811,2.26566,1.13342,0.85896
2.26566,2.28371,0.85896,0.58453
2.28371,2.29995,0.58453,0.31
2.29995,2.30837,0.31,0.03517
2.30837,2.29969,0.03517,-0.23947
2.29969,2.26713,-0.23947,-0.51222
2.26713,2.26713,-0.51222,-0.51222
2.26713,2.21408,-0.51222,-0.73593
2.21408,2.21408,-0.73593,-0.73593
1.89054,1.89122,3.88207,3.60705
1.89122,1.89238,3.60705,3.33203
1.89238,1.89439,3.33203,3.05702
1.89439,1.89799,3.05702,2.78202
1.89799,1.90442,2.78202,2.50708
1.90442,1.91541,2.50708,2.2323
1.91541,1.93242,2.2323,1.95782
1.93242,1.95522,1.95782,1.68377
1.95522,1.9818,1.68377,1.41005
1.9818,2.01012,1.41005,1.1365
1.60603,1.60672,3.88207,3.60705
1.60672,1.6079,3.60705,3.33203
1.6079,1.61001,3.33203,3.05702
1.61001,1.61393,3.05702,2.78203
1.61393,1.62147,2.78203,2.50712
1.62147,1.63596,2.50712,2.23252
1.63596,1.66198,2.23252,1.95884
1.66198,1.70131,1.95884,1.68674
1.32153,1.32221,3.88207,3.60705
1.32221,1.3234,3.60705,3.33203
1.3234,1.32553,3.33203,3.05702
1.32553,1.32957,3.05702,2.78203
1.32957,1.33766,2.78203,2.50714
1.33766,1.35452,2.50714,2.23271
1.35452,1.38945,2.23271,1.96022
1.38945,1.45118,1.96022,1.69272
1.45118,1.53066,1.69272,1.42949
1.53066,1.60908,1.42949,1.16597
1.60908,1.67685,1.16597,0.89953
1.67685,1.73151,0.89953,0.63012
1.73151,1.77092,0.63012,0.3581
1.77092,1.79042,0.3581,0.08403
1.79042,1.78513,0.08403,-0.19059
1.78513,1.75282,-0.19059,-0.46335
1.75282,1.68876,-0.46335,-0.73011
1.68876,1.68876,-0.73011,-0.73011
1.68876,1.62519,-0.73011,-0.88842
1.62519,1.62519,-0.88842,-0.88842
1.62519,1.55359,-0.88842,-1.00078
1.55359,1.55359,-1.00078,-1.00078
1.55359,1.46657,-1.00078,-1.08527
1.03702,1.0377,3.88207,3.60705
1.0377,1.03888,3.60705,3.33203
1.03888,1.041,3.33203,3.05702
1.041,1.04504,3.05702,2.78203
1.04504,1.05327,2.78203,2.50715
1.05327,1.07109,2.50715,2.2328
1.07109,1.11157,2.2328,1.9613
1.11157,1.11157,1.9613,1.9613
1.11157,1.17152,1.9613,1.75543
0.75252,0.75319,3.88207,3.60705
0.75319,0.75435,3.60705,3.33203
0.75435,0.75645,3.33203,3.05702
0.75645,0.76045,3.05702,2.78203
0.76045,0.76862,2.78203,2.50715
0.76862,0.78655,2.50715,2.23281
0.78655,0.82898,2.23281,1.96172
0.82898,0.82898,1.96172,1.96172
0.82898,0.88382,1.96172,1.78735
0.88382,0.97613,1.78735,1.61789
0.97613,1.07978,1.61789,1.47937
1.07978,1.22577,1.47937,1.29071
1.22577,1.22577,1.29071,1.29071
1.22577,1.34907,1.29071,1.09576
1.34907,1.44704,1.09576,0.88384
0.46801,0.46868,3.88207,3.60705
0.46868,0.46983,3.60705,3.33203
0.46983,0.4719,3.33203,3.05702
0.4719,0.47584,3.05702,2.78203
0.47584,0.4839,2.78203,2.50714
0.4839,0.50163,2.50714,2.23279
0.50163,0.54419,2.23279,1.96176
0.54419,0.54419,1.96176,1.96176
0.54419,0.59625,1.96176,1.79777
0.59625,0.59625,1.79777,1.79777
0.59625,0.6701,1.79777,1.66237
0.6701,0.77168,1.66237,1.54277
0.77168,0.89142,1.54277,1.43548
0.89142,1.06599,1.43548,1.2836
1.06599,1.06599,1.2836,1.2836
0.18351,0.18417,3.88207,3.60705
0.18417,0.18531,3.60705,3.33203
0.18531,0.18736,3.33203,3.05702
0.18736,0.19126,3.05702,2.78203
0.19126,0.19922,2.78203,2.50714
0.19922,0.21672,2.50714,2.23277
0.21672,0.25898,2.23277,1.96169
0.25898,0.25898,1.96169,1.96169
0.25898,0.30945,1.96169,1.80188
0.30945,0.30945,1.80188,1.80188
0.30945,0.38041,1.80188,1.67273
0.38041,0.48017,1.67273,1.56069
0.48017,0.59593,1.56069,1.47034
-0.101,-0.10034,3.88207,3.60705
-0.10034,-0.0992,3.60705,3.33203
-0.0992,-0.09716,3.33203,3.05702
-0.09716,-0.09327,3.05702,2.78203
-0.09327,-0.08535,2.78203,2.50714
-0.08535,-0.06792,2.50714,2.23276
-0.06792,-0.02569,2.23276,1.96168
-0.02569,-0.02569,1.96168,1.96168
-0.02569,0.02388,1.96168,1.80461
0.02388,0.02388,1.80461,1.80461
0.02388,0.09338,1.80461,1.6788
0.09338,0.19194,1.6788,1.57068
0.19194,0.30527,1.57068,1.48746
0.30527,0.44568,1.48746,1.41146
-0.3855,-0.38484,3.88207,3.60705
-0.38484,-0.3837,3.60705,3.33203
-0.3837,-0.38164,3.33203,3.05702
-0.38164,-0.37771,3.05702,2.78203
-0.37771,-0.3697,2.78203,2.50714
-0.3697,-0.352,2.50714,2.23278
-0.352,-0.30875,2.23278,1.96192
-0.30875,-0.30875,1.96192,1.96192
-0.30875,-0.25918,1.96192,1.80834
-0.25918,-0.25918,1.80834,1.80834
-0.25918,-0.18988,1.80834,1.68576
-0.18988,-0.09218,1.68576,1.58148
-0.09218,0.02028,1.58148,1.50226
0.02028,0.1575,1.50226,1.43374
-0.67001,-0.66933,3.88207,3.60705
-0.66933,-0.66816,3.60705,3.33203
-0.66816,-0.66605,3.33203,3.05702
-0.66605,-0.662,3.05702,2.78203
-0.662,-0.65364,2.78203,2.50715
-0.65364,-0.63489,2.50715,2.23289
-0.63489,-0.58806,2.23289,1.9628
-0.58806,-0.58806,1.9628,1.9628
-0.58806,-0.53697,1.9628,1.81645
-0.53697,-0.53697,1.81645,1.81645
-0.53697,-0.46588,1.81645,1.69968
-0.46588,-0.36994,1.69968,1.60214
-0.36994,-0.25763,1.60214,1.52635
-0.25763,-0.11977,1.52635,1.46069
-0.95451,-0.95381,3.88207,3.60705
-0.95381,-0.95259,3.60705,3.33203
-0.95259,-0.95035,3.33203,3.05702
-0.95035,-0.946,3.05702,2.78204
-0.946,-0.93678,2.78204,2.50719
-0.93678,-0.91522,2.50719,2.23319
-0.91522,-0.91522,2.23319,2.23319
-0.91522,-0.87557,2.23319,2.01657
-0.87557,-0.87557,2.01657,2.01657
-0.87557,-0.82539,2.01657,1.87538
-0.82539,-0.82539,1.87538,1.87538
-1.23902,-1.23827,3.88207,3.60705
-1.23827,-1.23694,3.60705,3.33203
-1.23694,-1.23446,3.33203,3.05702
-1.23446,-1.22942,3.05702,2.78205
-1.22942,-1.21809,2.78205,2.50731
-1.21809,-1.18851,2.50731,2.2343
-1.18851,-1.18851,2.2343,2.2343
-1.18851,-1.15262,2.2343,2.08029
-1.15262,-1.15262,2.08029,2.08029
-1.15262,-1.10002,2.08029,1.95822
-1.52352,-1.52269,3.88207,3.60705
-1.52269,-1.52116,3.60705,3.33203
-1.52116,-1.51814,3.33203,3.05703
-1.51814,-1.51149,3.05703,2.7821
-1.51149,-1.4936,2.7821,2.50782
-1.4936,-1.4936,2.50782,2.50782
-1.4936,-1.46718,2.50782,2.33996
-1.46718,-1.46718,2.33996,2.33996
-1.46718,-1.43443,2.33996,2.23189
-1.43443,-1.43443,2.23189,2.23189
-1.43443,-1.38431,2.23189,2.13835
-1.80803,-1.80703,3.88207,3.60705
-1.80703,-1.80506,3.60705,3.33204
-1.80506,-1.80067,3.33204,3.05706
-1.80067,-1.78783,3.05706,2.78245
-1.78783,-1.78783,2.78245,2.78245
-1.78783,-1.77654,2.78245,2.67138
-1.77654,-1.77654,2.67138,2.67138
-1.77654,-1.76243,2.67138,2.59481
-1.76243,-1.76243,2.59481,2.59481
-1.76243,-1.73775,2.59481,2.52385
-1.73775,-1.73775,2.52385,2.52385
-1.73775,-1.69829,2.52385,2.45769
-2.09253,-2.09115,3.88207,3.60705
-2.09115,-2.08789,3.60705,3.33206
-2.08789,-2.0754,3.33206,3.05755
-2.0754,-2.0754,3.05755,3.05755
-2.0754,-2.0685,3.05755,2.98866
-2.0685,-2.0685,2.98866,2.98866
-2.0685,-2.05819,2.98866,2.93731
-2.05819,-2.05819,2.93731,2.93731
-2.05819,-2.04283,2.93731,2.89641
-2.04283,-2.01712,2.89641,2.85649
-2.01712,-2.01712,2.85649,2.85649
-2.01712,-1.99623,2.85649,2.8215
-1.99623,-1.98025,2.8215,2.79658
-2.37704,-2.37421,3.88207,3.60707
-2.37421,-2.37421,3.60707,3.60707
-2.37421,-2.37193,3.60707,3.5028
-2.37193,-2.37193,3.5028,3.5028
-2.37193,-2.36916,3.5028,3.43283
-2.36916,-2.36916,3.43283,3.43283
-2.36916,-2.36412,3.43283,3.37386
-2.36412,-2.36412,3.37386,3.37386
-2.36412,-2.35747,3.37386,3.33953
-2.35747,-2.34763,3.33953,3.31575
-2.34763,-2.33938,3.31575,3.29752
-2.33938,-2.33028,3.29752,3.2821
-2.33028,-2.31732,3.2821,3.26526
-2.31732,-2.29995,3.26526,3.24055
-2.29995,-2.29995,3.24055,3.24055
-2.29995,-2.27683,3.24055,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.25303,3.21402,3.19049
-2.25303,-2.25303,3.19049,3.19049
-2.25303,-2.24307,3.19049,3.1654
-2.66155,-2.66155,3.88207,3.88207
-2.66155,-2.65943,3.88207,3.81797
-2.65943,-2.65943,3.81797,3.81797
-2.65943,-2.65684,3.81797,3.78318
-2.65684,-2.6535,3.78318,3.76348
-2.6535,-2.64984,3.76348,3.75042
-2.64984,-2.64503,3.75042,3.73958
-2.64503,-2.6379,3.73958,3.72888
-2.6379,-2.62762,3.72888,3.72158
-2.62762,-2.62762,3.72158,3.72158
-2.62762,-2.62262,3.72158,3.70933
-2.62262,-2.6153,3.70933,3.70075
-2.6153,-2.6153,3.70075,3.70075
-2.6153,-2.60815,3.70075,3.69163
-2.60815,-2.60815,3.69163,3.69163
-2.60815,-2.59959,3.69163,3.68297
-2.59959,-2.59959,3.68297,3.68297
-2.59959,-2.59415,3.68297,3.66856
-2.59415,-2.58882,3.66856,3.65579
-2.58882,-2.58456,3.65579,3.64743
-2.58456,-2.57693,3.64743,3.63598
-2.57693,-2.56568,3.63598,3.62302
-2.56568,-2.56568,3.62302,3.62302
-2.56568,-2.55615,3.62302,3.61425
-2.55615,-2.55615,3.61425,3.61425
-2.55615,-2.5486,3.61425,3.60423
-2.5486,-2.541,3.60423,3.59208
-2.541,-2.53247,3.59208,3.57799
-2.53247,-2.52156,3.57799,3.56503
-2.52156,-2.52156,3.56503,3.56503
-2.96202,-2.96202,-2.51673,-2.51673
-2.96202,-2.96444,-2.51673,-2.44312
-2.96444,-2.96444,-2.44312,-2.44312
-2.96444,-2.97003,-2.44312,-2.16816
-2.97003,-2.97315,-2.16816,-1.89316
-2.97315,-2.97534,-1.89316,-1.61814
-2.97534,-2.97697,-1.61814,-1.34313
-2.97697,-2.97821,-1.34313,-1.06811
-2.97821,-2.97914,-1.06811,-0.79309
-2.97914,-2.97978,-0.79309,-0.51807
-2.97978,-2.98016,-0.51807,-0.24305
-2.98016,-2.98027,-0.24305,0.03197
-2.98027,-2.98006,0.03197,0.307
-2.98006,-2.97948,0.307,0.58202
-2.97948,-2.97838,0.58202,0.85704
-2.97838,-2.97656,0.85704,1.13205
-2.97656,-2.97374,1.13205,1.40706
-2.97374,-2.96977,1.40706,1.68205
-2.96977,-2.96502,1.68205,1.95703
-2.96502,-2.96041,1.95703,2.23201
-2.96041,-2.95663,2.23201,2.50701
-2.95663,-2.95375,2.50701,2.78201
-2.95375,-2.95153,2.78201,3.05703
-2.95153,-2.9497,3.05703,3.33204
-2.9497,-2.94801,3.33204,3.60706
-2.94801,-2.94605,3.60706,3.88207
-3.24426,-3.2468,-2.44331,-2.1683
-3.2468,-3.24844,-2.1683,-1.89329
-3.24844,-3.24964,-1.89329,-1.61827
-3.24964,-3.25055,-1.61827,-1.34325
-3.25055,-3.25125,-1.34325,-1.06823
-3.25125,-3.25177,-1.06823,-0.79321
-3.25177,-3.25214,-0.79321,-0.51819
-3.25214,-3.25235,-0.51819,-0.24316
-3.25235,-3.25241,-0.24316,0.03186
-3.25241,-3.2523,0.03186,0.30688
-3.2523,-3.25197,0.30688,0.5819
-3.25197,-3.25135,0.5819,0.85692
-3.25135,-3.25031,0.85692,1.13194
-3.25031,-3.24869,1.13194,1.40696
-3.24869,-3.24631,1.40696,1.68197
-3.24631,-3.24325,1.68197,1.95697
-3.24325,-3.24003,1.95697,2.23198
-3.24003,-3.23726,2.23198,2.50698
-3.23726,-3.23516,2.50698,2.782
-3.23516,-3.2336,2.782,3.05701
-3.2336,-3.2324,3.05701,3.33203
-3.2324,-3.23143,3.33203,3.60705
-3.23143,-3.23056,3.60705,3.88207
-3.52193,-3.52193,-2.79424,-2.79424
-3.52193,-3.52299,-2.79424,-2.71839
-3.52299,-3.52299,-2.71839,-2.71839
-3.52299,-3.52533,-2.71839,-2.44338
-3.52533,-3.52662,-2.44338,-2.16836
-3.52662,-3.52753,-2.16836,-1.89334
-3.52753,-3.5282,-1.89334,-1.61832
-3.5282,-3.52873,-1.61832,-1.3433
-3.52873,-3.52913,-1.3433,-1.06828
-3.52913,-3.52943,-1.06828,-0.79325
-3.52943,-3.52965,-0.79325,-0.51823
-3.52965,-3.52977,-0.51823,-0.24321
-3.52977,-3.52981,-0.24321,0.03181
-3.52981,-3.52974,0.03181,0.30683
-3.52974,-3.52955,0.30683,0.58185
-3.52955,-3.52919,0.58185,0.85688
-3.52919,-3.52859,0.85688,1.1319
-3.52859,-3.52765,1.1319,1.40692
-3.52765,-3.52623,1.40692,1.68193
-3.52623,-3.52427,1.68193,1.95695
-3.52427,-3.52202,1.95695,2.23196
-3.52202,-3.51994,2.23196,2.50697
-3.51994,-3.51832,2.50697,2.78199
-3.51832,-3.51714,2.78199,3.05701
-3.51714,-3.51627,3.05701,3.33203
-3.51627,-3.5156,3.33203,3.60705
-3.5156,-3.51506,3.60705,3.88207
-3.80619,-3.8073,-2.71842,-2.4434
-3.8073,-3.80801,-2.4434,-2.16838
-3.80801,-3.80853,-2.16838,-1.89336
-3.80853,-3.80892,-1.89336,-1.61834
-3.80892,-3.80923,-1.61834,-1.34332
-3.80923,-3.80947,-1.34332,-1.0683
-3.80947,-3.80966,-1.0683,-0.79327
-3.80966,-3.80978,-0.79327,-0.51825
-3.80978,-3.80986,-0.51825,-0.24323
-3.80986,-3.80988,-0.24323,0.03179
-3.80988,-3.80984,0.03179,0.30681
-3.80984,-3.80973,0.30681,0.58183
-3.80973,-3.80951,0.58183,0.85685
-3.80951,-3.80916,0.85685,1.13188
-3.80916,-3.8086,1.13188,1.4069
-3.8086,-3.80774,1.4069,1.68192
-3.80774,-3.8065,1.68192,1.95694
-3.8065,-3.80494,1.95694,2.23195
-3.80494,-3.80337,2.23195,2.50697
-3.80337,-3.80207,2.50697,2.78199
-3.80207,-3.80113,2.78199,3.05701
-3.80113,-3.80045,3.05701,3.33203
-3.80045,-3.79995,3.33203,3.60705
-3.79995,-3.79957,3.60705,3.88207
2.17504,2.17234,-3.51506,-3.24005
2.17234,2.16971,-3.24005,-2.96504
2.16971,2.16668,-2.96504,-2.69004
2.16668,2.16278,-2.69004,-2.41505
2.16278,2.15728,-2.41505,-2.14008
2.15728,2.14873,-2.14008,-1.8652
2.14873,2.13362,-1.8652,-1.59064
2.13362,2.09962,-1.59064,-1.31817
2.09962,2.09962,-1.31817,-1.31817
2.09962,2.07725,-1.31817,-1.22499
2.07725,2.07725,-1.22499,-1.22499
2.07725,2.04563,-1.22499,-1.15097
2.04563,2.04563,-1.15097,-1.15097
2.04563,2.00396,-1.15097,-1.10435
-2.69059,-2.69728,-2.18673,-1.91179
-2.69728,-2.70158,-1.91179,-1.63681
-2.70158,-2.7047,-1.63681,-1.3618
-2.7047,-2.70703,-1.3618,-1.08679
-2.70703,-2.70876,-1.08679,-0.81178
-2.70876,-2.70997,-0.81178,-0.53676
-2.70997,-2.71069,-0.53676,-0.26174
-2.71069,-2.71092,-0.26174,0.01329
-2.71092,-2.71059,0.01329,0.28831
-2.71059,-2.70958,0.28831,0.56333
-2.70958,-2.70766,0.56333,0.83834
-2.70766,-2.70446,0.83834,1.11334
-2.70446,-2.69958,1.11334,1.38832
-2.69958,-2.693,1.38832,1.66326
-2.693,-2.68558,1.66326,1.93818
-2.68558,-2.67872,1.93818,2.21312
-2.67872,-2.67316,2.21312,2.48808
-2.67316,-2.66877,2.48808,2.76307
-2.66877,-2.6651,2.76307,3.03806
-2.6651,-2.66155,3.03806,3.31306
1.89054,1.88458,-2.94605,-2.67109
1.88458,1.87759,-2.67109,-2.39616
1.87759,1.8681,-2.39616,-2.12131
1.8681,1.85338,-2.12131,-1.84671
1.85338,1.82635,-1.84671,-1.57318
1.82635,1.82635,-1.57318,-1.57318
1.82635,1.78854,-1.57318,-1.38536
1.78854,1.78854,-1.38536,-1.38536
1.60603,1.59047,-2.66155,-2.38697
1.59047,1.57164,-2.38697,-2.11261
1.57164,1.54314,-2.11261,-1.83918
1.54314,1.48759,-1.83918,-1.57073
1.48759,1.48759,-1.57073,-1.57073
1.48759,1.44426,-1.57073,-1.46178
1.44426,1.44426,-1.46178,-1.46178
1.44426,1.38728,-1.46178,-1.38359
1.38728,1.38728,-1.38359,-1.38359
-2.40288,-2.40288,-2.20417,-2.20417
-2.40288,-2.42031,-2.20417,-1.92982
-2.42031,-2.42931,-1.92982,-1.65495
-2.42931,-2.43553,-1.65495,-1.38
-2.43553,-2.4401,-1.38,-1.10502
-2.4401,-2.44345,-1.10502,-0.83002
-2.44345,-2.44579,-0.83002,-0.55501
-2.44579,-2.44721,-0.55501,-0.27999
-2.44721,-2.4477,-0.27999,-0.00497
-2.4477,-2.44716,-0.00497,0.27005
-2.44716,-2.44537,0.27005,0.54506
-2.44537,-2.44191,0.54506,0.82006
-2.44191,-2.43616,0.82006,1.09502
-2.43616,-2.42756,1.09502,1.3699
-2.42756,-2.41646,1.3699,1.6447
-2.41646,-2.40459,1.6447,1.91946
-2.40459,-2.39385,1.91946,2.19427
-2.39385,-2.38487,2.19427,2.46914
-2.38487,-2.37704,2.46914,2.74405
-2.147,-2.147,-1.9362,-1.9362
-2.147,-2.16672,-1.9362,-1.66195
-2.16672,-2.17915,-1.66195,-1.38722
-2.17915,-2.18803,-1.38722,-1.11234
-2.18803,-2.19446,-1.11234,-0.8374
-2.19446,-2.19891,-0.8374,-0.56241
-2.19891,-2.20161,-0.56241,-0.28741
-2.20161,-2.20258,-0.28741,-0.01239
-2.20258,-2.20164,-0.01239,0.26263
-2.20164,-2.19839,0.26263,0.53763
-2.19839,-2.19207,0.53763,0.81257
-2.19207,-2.18166,0.81257,1.08738
-2.18166,-2.16649,1.08738,1.36197
-2.16649,-2.14765,1.36197,1.63634
-2.14765,-2.12803,1.63634,1.91066
-2.12803,-2.10985,1.91066,2.18507
-2.10985,-2.09253,2.18507,2.45955
1.32153,1.26166,-2.09253,-1.82459
1.26166,1.26166,-1.82459,-1.82459
1.26166,1.20395,-1.82459,-1.67367
1.20395,1.20395,-1.67367,-1.67367
1.20395,1.13701,-1.67367,-1.57271
1.13701,1.13701,-1.57271,-1.57271
1.13701,1.05631,-1.57271,-1.50642
1.05631,0.9579,-1.50642,-1.46703
0.9579,0.84853,-1.46703,-1.44878
0.84853,0.70119,-1.44878,-1.44202
-1.9408,-1.9142,1.08328,1.35698
-1.9142,-1.88167,1.35698,1.63005
-1.88167,-1.84668,1.63005,1.90282
-1.84668,-1.80803,1.90282,2.17504
-1.80803,-1.80803,2.17504,2.17504
-1.80803,-1.7847,2.17504,2.3009
-1.7847,-1.7847,2.3009,2.3009
-1.78757,-1.78757,-1.88858,-1.88858
-1.78757,-1.80803,-1.88858,-1.80803
-1.80803,-1.80803,-1.80803,-1.80803
-1.80803,-1.85088,-1.80803,-1.53682
-1.85088,-1.87628,-1.53682,-1.26303
-1.87628,-1.89381,-1.26303,-0.98859
-1.89381,-1.90603,-0.98859,-0.71385
-1.90603,-1.91402,-0.71385,-0.43896
-1.91402,-1.91819,-0.43896,-0.16397
-1.91819,-1.91852,-0.16397,0.11104
-1.91852,-1.91446,0.11104,0.38602
-1.91446,-1.90488,0.38602,0.66085
-1.52352,-1.52352,-1.52352,-1.52352
-1.52352,-1.58389,-1.52352,-1.25569
-1.58389,-1.62261,-1.25569,-0.98357
-1.62261,-1.64851,-0.98357,-0.70984
-1.64851,-1.66489,-0.70984,-0.43535
-0.70227,-0.83906,-1.64221,-1.59488
-0.83906,-0.95451,-1.59488,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-1.07013,-1.52352,-1.40849
-1.07013,-1.15899,-1.40849,-1.27626
-1.15899,-1.23596,-1.27626,-1.11281
-1.23596,-1.30128,-1.11281,-0.91248
-1.30128,-1.35376,-0.91248,-0.66909
0.17026,-0.101,-1.5625,-1.52352
-0.101,-0.36351,-1.52352,-1.44416
-0.36351,-0.59814,-1.44416,-1.32949
-0.59814,-0.79663,-1.32949,-1.18526
-1.51777,-1.51917,-0.17282,0.10212
-1.51917,-1.50704,0.10212,0.37676
-1.50704,-1.47775,0.37676,0.65
-1.47775,-1.42695,0.65,0.9123
-1.42695,-1.35813,0.9123,1.13788
-1.35813,-1.28265,1.13788,1.31227
-1.28265,-1.21047,1.31227,1.43502
-1.21047,-1.14195,1.43502,1.51829
-1.14195,-1.05965,1.51829,1.57857
-1.05965,-0.95451,1.57857,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.83209,1.60603,1.59286
-0.83209,-0.72413,1.59286,1.56445
-0.72413,-0.55076,1.56445,1.51005
-0.55076,-0.28765,1.51005,1.43384
-1.32704,-1.34014,-0.31446,-0.03995
-1.34014,-1.33203,-0.03995,0.23471
-1.33203,-1.30269,0.23471,0.48592
-1.30269,-1.23902,0.48592,0.75252
-1.23902,-1.23902,0.75252,0.75252
0.84656,0.71526,-0.84317,-0.95278
0.71526,0.55077,-0.95278,-1.03614
0.55077,0.34775,-1.03614,-1.08421
0.34775,0.11163,-1.08421,-1.0873
0.11163,-0.1273,-1.0873,-1.04619
-0.1273,-0.3855,-1.04619,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.20666,-0.02493,0.50208,0.56856
-0.02493,0.15913,0.56856,0.59752
0.15913,0.32767,0.59752,0.59423
0.32767,0.47533,0.59423,0.56438
0.47533,0.60298,0.56438,0.51017
0.60298,0.71315,0.51017,0.42866
0.71315,0.80229,0.42866,0.31491
0.80229,0.86135,0.31491,0.1697
0.86135,0.88233,0.1697,0.00293
0.88233,0.86366,0.00293,-0.16959
0.86366,0.8103,-0.16959,-0.33224
0.8103,0.72932,-0.33224,-0.47531
0.72932,0.62416,-0.47531,-0.59598
0.62416,0.49441,-0.59598,-0.6924
0.49441,0.33575,-0.6924,-0.76087
0.33575,0.14907,-0.76087,-0.79334
0.14907,-0.04693,-0.79334,-0.7846
-0.04693,-0.22899,-0.7846,-0.74134
-0.22899,-0.38595,-0.74134,-0.67313
-0.38595,-0.5186,-0.67313,-0.58282
-0.5186,-0.62982,-0.58282,-0.46561
-0.62982,-0.71441,-0.46561,-0.31852
-0.71441,-0.76415,-0.31852,-0.15103
-0.76415,-0.77721,-0.15103,0.0199
-0.77721,-0.75718,0.0199,0.18114
-0.75718,-0.70677,0.18114,0.32954
-0.70677,-0.62215,0.32954,0.46789
-0.62215,-0.49349,0.46789,0.59545
-0.49349,-0.31343,0.59545,0.70332
-0.31343,-0.09616,0.70332,0.77725
-0.09616,0.12708,0.77725,0.81221
0.12708,0.33169,0.81221,0.81337
0.33169,0.50861,0.81337,0.788
0.50861,0.66164,0.788,0.73924
0.66164,0.79618,0.73924,0.66485
0.79618,0.91459,0.66485,0.55735
0.91459,1.0107,0.55735,0.41173
1.0107,1.07484,0.41173,0.23181
1.07484,1.10052,0.23181,0.02912
1.10052,1.08683,0.02912,-0.18081
1.08683,1.03702,-0.18081,-0.3855
1.03702,1.03702,-0.3855,-0.3855
1.03702,1.03702,-0.3855,-0.3855
-0.09649,-0.16874,-0.22372,-0.15972
-0.16874,-0.21404,-0.15972,-0.07755
-0.21404,-0.2255,-0.07755,0.01942
-0.2255,-0.19248,0.01942,0.12527
-0.19248,-0.10952,0.12527,0.22143
-0.10952,0.00942,0.22143,0.28815
0.00942,0.13898,0.28815,0.31826
0.13898,0.26034,0.31826,0.31565
0.26034,0.36574,0.31565,0.2861
0.36574,0.45352,0.2861,0.23156
0.45352,0.51914,0.23156,0.15114
0.51914,0.55426,0.15114,0.04527
0.55426,0.54934,0.04527,-0.07388
0.54934,0.50436,-0.07388,-0.18944
0.50436,0.42386,-0.18944,-0.28966
0.42386,0.31335,-0.28966,-0.36531
0.31335,0.18094,-0.36531,-0.40868
0.18094,0.04032,-0.40868,-0.41555
0.04032,-0.101,-0.41555,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.22432,-0.3855,-0.32273
-0.22432,-0.32258,-0.32273,-0.22843
-0.32258,-0.38149,-0.22843,-0.1163
-0.38149,-0.40044,-0.1163,0.00143
-0.40044,-0.38249,0.00143,0.11663
-0.38249,-0.33103,0.11663,0.22229
-0.33103,-0.25074,0.22229,0.31274


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_true_vf.csv <==
x1,x2,y1,y2
-2.4446,-2.71718,-4.04033,-4.00464
-2.71718,-2.99137,-4.00464,-3.98538
-2.99137,-3.26622,-3.98538,-3.9845
-3.26622,-3.54052,-3.9845,-4.00209
-3.54052,-3.81329,-4.00209,-4.03636
-3.81329,-4.08407,-4.03636,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-1.52352,-1.79073,-4.08407,-4.01897
-1.79073,-2.05857,-4.01897,-3.95657
-2.05857,-2.32795,-3.95657,-3.90142
-2.32795,-2.59942,-3.90142,-3.85796
-2.59942,-2.87289,-3.85796,-3.83017
-2.87289,-3.14757,-3.83017,-3.82088
-3.14757,-3.42223,-3.82088,-3.83104
-3.42223,-3.69562,-3.83104,-3.85959
-3.69562,-3.96699,-3.85959,-3.90363
-3.96699,-3.96699,-3.90363,-3.90363
-3.96699,-4.08098,-3.90363,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-0.67001,-0.9408,-4.08407,-4.03645
-0.9408,-1.2095,-4.03645,-3.97803
-1.2095,-1.47664,-3.97803,-3.9127
-1.47664,-1.74312,-3.9127,-3.84471
-1.74312,-2.01006,-3.84471,-3.77856
4.08407,3.96485,-3.67806,-3.65415
3.96485,3.69396,-3.65415,-3.60725
3.69396,3.4208,-3.60725,-3.57683
3.4208,3.1462,-3.57683,-3.56604
3.1462,2.87157,-3.56604,-3.5761
2.87157,2.59833,-3.5761,-3.6059
2.59833,2.32736,-3.6059,-3.65232
2.32736,2.05873,-3.65232,-3.71103
2.05873,1.79182,-3.71103,-3.77725
1.79182,1.52558,-3.77725,-3.84619
1.52558,1.25886,-3.84619,-3.91322
1.25886,0.99067,-3.91322,-3.97397
0.99067,0.7204,-3.97397,-4.02448
0.7204,0.44796,-4.02448,-4.06127
0.44796,0.17385,-4.06127,-4.08166
0.17385,-0.101,-4.08166,-4.08407
-0.101,-0.37542,-4.08407,-4.06835
4.08407,4.05066,-3.94736,-3.94068
4.05066,3.77991,-3.94068,-3.89286
3.77991,3.50707,-3.89286,-3.85932
3.50707,3.23269,-3.85932,-3.84334
3.23269,2.95787,-3.84334,-3.8466
2.95787,2.68391,-3.8466,-3.86876
2.68391,2.41174,-3.86876,-3.90754
2.41174,2.14169,-3.90754,-3.95927
2.14169,1.87339,-3.95927,-4.01962
1.87339,1.60603,-4.01962,-4.08407
3.55567,3.28142,-4.05011,-4.03173
3.28142,3.00657,-4.03173,-4.03156
3.00657,2.73229,-4.03156,-4.04962
2.73229,2.45955,-4.04962,-4.08407
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-3.81373,3.88207,3.83191
-3.81373,-3.54122,3.83191,3.7958
-3.54122,-3.267,3.7958,3.77721
-3.267,-2.99217,3.77721,3.77808
-2.99217,-2.71807,3.77808,3.79833
-2.71807,-2.44575,3.79833,3.83584
-2.44575,-2.1756,3.83584,3.88702
-2.1756,-1.90733,3.88702,3.94747
-1.90733,-1.64013,3.94747,4.01259
-1.64013,-1.37297,4.01259,4.07787
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-3.81449,3.59757,3.54351
-3.81449,-3.54241,3.54351,3.50443
-3.54241,-3.26834,3.50443,3.4842
-3.26834,-2.99354,3.4842,3.48504
-2.99354,-2.71959,3.48504,3.50687
-2.71959,-2.4477,3.50687,3.54729
-2.4477,-2.17832,3.54729,3.6023
-2.17832,-1.91107,3.6023,3.6671
-1.91107,-1.64502,3.6671,3.73675
-1.64502,-1.37899,3.73675,3.80649
-1.37899,-1.11186,3.80649,3.87182
-1.11186,-0.8428,3.87182,3.92848
-0.8428,-0.57146,3.92848,3.97267
-0.57146,-0.29807,3.97267,4.00127
-0.29807,-0.02342,4.00127,4.01215
-0.02342,0.25132,4.01215,4.00445
0.25132,0.52499,4.00445,3.97877
0.52499,0.79672,3.97877,3.93704
0.79672,1.06617,3.93704,3.88228
1.06617,1.33359,3.88228,3.81818
1.33359,1.59973,3.81818,3.74888
1.59973,1.86569,3.74888,3.67885
1.86569,2.13265,3.67885,3.61287
2.13265,2.40163,3.61287,3.55586
2.40163,2.67311,3.55586,3.51266
2.67311,2.94679,3.51266,3.48746
2.94679,3.22155,3.48746,3.483
3.22155,3.49584,3.483,3.49977
3.49584,3.76832,3.49977,3.53591
3.76832,4.03832,3.53591,3.58771
4.03832,4.08407,3.58771,3.59767
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-3.81545,3.31306,3.25447
-3.81545,-3.54393,3.25447,3.21186
-3.54393,-3.27004,3.21186,3.18966
-3.27004,-2.99529,3.18966,3.19044
-2.99529,-2.72153,3.19044,3.21411
-2.72153,-2.45019,3.21411,3.25792
-2.45019,-2.18177,3.25792,3.31736
-2.18177,-1.91578,3.31736,3.38716
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-3.81669,3.02856,2.9646
-3.81669,-3.54589,2.9646,2.91776
-3.54589,-3.27226,2.91776,2.89314
-3.27226,-2.99757,2.89314,2.8938
-2.99757,-2.72405,2.8938,2.91964
-2.72405,-2.45343,2.91964,2.96745
-2.45343,-2.18622,2.96745,3.03209
-2.18622,-1.92182,3.03209,3.10766
-1.92182,-1.65892,3.10766,3.1884
-1.65892,-1.39598,3.1884,3.269
-1.39598,-1.13156,3.269,3.34451
-1.13156,-0.8646,3.34451,3.41034
-0.8646,-0.59465,3.41034,3.46223
-0.59465,-0.32197,3.46223,3.49657
-0.32197,-0.04753,3.49657,3.51083
-0.04753,0.22719,3.51083,3.50389
0.22719,0.50063,3.50389,3.4763
0.50063,0.7716,3.4763,3.43016
0.7716,1.03958,3.43016,3.36873
1.03958,1.30479,3.36873,3.29607
1.30479,1.5681,3.29607,3.2167
1.5681,1.83084,3.2167,3.13543
1.83084,2.09455,3.13543,3.05745
2.09455,2.36068,3.05745,2.98837
2.36068,2.63013,2.98837,2.9341
2.63013,2.9028,2.9341,2.90022
2.9028,3.17734,2.90022,2.89074
3.17734,3.45158,2.89074,2.90688
3.45158,3.72348,2.90688,2.94656
3.72348,3.99202,2.94656,3.00524
3.99202,4.08407,3.00524,3.02825
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-3.81833,2.74405,2.67367
-3.81833,-3.54851,2.67367,2.62164
-3.54851,-3.27524,2.62164,2.59398
-3.27524,-3.00062,2.59398,2.5944
-3.00062,-2.72743,2.5944,2.62284
-2.72743,-2.45774,2.62284,2.67546
-2.45774,-2.19211,2.67546,2.74622
-2.19211,-1.92973,2.74622,2.82853
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-3.82054,2.45955,2.38133
-3.82054,-3.55211,2.38133,2.32278
-3.55211,-3.27936,2.32278,2.29114
-3.27936,-3.00485,2.29114,2.29115
-3.00485,-2.73211,2.29115,2.32276
-2.73211,-2.46369,2.32276,2.38124
-2.46369,-2.20015,2.38124,2.45935
-2.20015,-1.9404,2.45935,2.5496
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.82363,2.17504,2.0871
-3.82363,-3.55724,2.0871,2.02009
-3.55724,-3.2853,2.02009,1.98302
-3.2853,-3.01097,1.98302,1.98222
-3.01097,-2.74683,1.98222,2.01628
-2.74683,-2.48001,2.01628,2.08131
-2.48001,-2.21916,2.08131,2.16788
-2.21916,-1.96279,2.16788,2.26729
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.82815,1.89054,1.79022
-3.82815,-3.56495,1.79022,1.71176
-3.56495,-3.2944,1.71176,1.6668
-3.2944,-3.03147,1.6668,1.6636
-3.03147,-2.78946,1.6636,1.69641
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.83508,1.60603,1.48954
-3.83508,-3.57735,1.48954,1.39474
-3.57735,-3.30945,1.39474,1.33715
-3.30945,-3.06564,1.33715,1.329
-3.06564,-2.84847,1.329,1.35858
-2.84847,-2.63304,1.35858,1.41877
-2.63304,-2.39868,1.41877,1.51174
-2.39868,-2.15096,1.51174,1.63088
-2.15096,-1.90746,1.63088,1.75865
-1.90746,-1.66462,1.75865,1.88772
-1.66462,-1.4195,1.88772,2.01236
-1.4195,-1.16982,2.01236,2.12746
-1.16982,-0.91402,2.12746,2.228
-0.91402,-0.65145,2.228,2.30891
-0.65145,-0.38264,2.30891,2.36526
-0.38264,-0.10946,2.36526,2.39301
-0.10946,0.16506,2.39301,2.38991
0.16506,0.43757,2.38991,2.35621
0.43757,0.70526,2.35621,2.29459
0.70526,0.96649,2.29459,2.20934
0.96649,1.221,2.20934,2.1055
1.221,1.46964,2.1055,1.98813
1.46964,1.71412,1.98813,1.86222
1.71412,1.95684,1.86222,1.73293
1.95684,2.2009,1.73293,1.60622
2.2009,2.44998,1.60622,1.48996
2.44998,2.70779,1.48996,1.3955
2.70779,2.97575,1.3955,1.33832
2.97575,3.21941,1.33832,1.33054
3.21941,3.43658,1.33054,1.36036
3.43658,3.65229,1.36036,1.42084
3.65229,3.88688,1.42084,1.51406
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-3.84643,1.32153,1.18331
-3.84643,-3.59931,1.18331,1.06352
-3.59931,-3.59931,1.06352,1.06352
-3.59931,-3.38118,1.06352,0.99157
-3.38118,-3.38118,0.99157,0.99157
-3.38118,-3.18957,0.99157,0.96378
-3.18957,-2.9949,0.96378,0.97385
-2.9949,-2.81436,0.97385,1.01633
-2.81436,-2.62694,1.01633,1.08876
-2.62694,-2.41324,1.08876,1.19694
-2.41324,-2.17616,1.19694,1.3361
-2.17616,-1.94269,1.3361,1.4814
-1.94269,-1.7088,1.4814,1.62603
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.86641,1.03702,0.86898
-3.86641,-3.64396,0.86898,0.70758
-3.64396,-3.40699,0.70758,0.56975
-3.40699,-3.40699,0.56975,0.56975
-3.40699,-3.2574,0.56975,0.51798
-3.2574,-3.2574,0.51798,0.51798
-3.2574,-3.12186,0.51798,0.50559
-3.12186,-2.98671,0.50559,0.5286
-2.98671,-2.85832,0.5286,0.57896
-2.85832,-2.71372,0.57896,0.65999
-2.71372,-2.53179,0.65999,0.78432
-2.53179,-2.31236,0.78432,0.94995
-2.31236,-2.09497,0.94995,1.11835
-2.09497,-1.87571,1.11835,1.28433
-1.87571,-1.65199,1.28433,1.44419
-1.65199,-1.42181,1.44419,1.59453
-1.42181,-1.18359,1.59453,1.73166
-1.18359,-0.93619,1.73166,1.85123
-0.93619,-0.67921,1.85123,1.94821
-0.67921,-0.41351,1.94821,2.01726
-0.41351,-0.1415,2.01726,2.05358
-0.1415,0.13289,2.05358,2.05423
0.13289,0.40286,2.05423,2.01957
0.40286,0.66892,2.01957,1.9519
0.66892,0.92633,1.9519,1.85608
0.92633,1.17419,1.85608,1.73746
1.17419,1.41285,1.73746,1.60107
1.41285,1.64341,1.60107,1.45131
1.64341,1.86745,1.45131,1.29188
1.86745,2.08693,1.29188,1.12623
2.08693,2.30447,1.12623,0.95805
2.30447,2.52392,0.95805,0.79241
2.52392,2.75216,0.79241,0.63965
2.75216,2.75216,0.63965,0.63965
2.75216,2.9338,0.63965,0.55034
2.9338,2.9338,0.55034,0.55034
2.9338,3.07799,0.55034,0.51402
3.07799,3.23078,0.51402,0.51832
3.23078,3.36034,0.51832,0.55539
3.36034,3.495,0.55539,0.61994
3.495,3.65555,0.61994,0.72027
3.65555,3.86746,0.72027,0.87373
-4.08407,-4.08407,0.75252,0.75252
-4.08407,-3.90429,0.75252,0.54479
-3.90429,-3.74944,0.54479,0.31863
-3.74944,-3.74944,0.31863,0.31863
-3.74944,-3.68025,0.31863,0.16251
-3.68025,-3.68025,0.16251,0.16251
-3.68025,-3.65481,0.16251,0.02522
-3.65481,-3.668,0.02522,-0.11564
-3.668,-3.71101,-0.11564,-0.24089
-3.71101,-3.78267,-0.24089,-0.37339
-3.78267,-3.89188,-0.37339,-0.5283
-3.89188,-4.05142,-0.5283,-0.71674
-4.05142,-4.05142,-0.71674,-0.71674
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99235,0.46801,0.27545
-3.99235,-3.99235,0.27545,0.27545
-3.99235,-3.94849,0.27545,0.10528
-3.94849,-3.94461,0.10528,-0.07193
-3.94461,-3.97712,-0.07193,-0.22904
-3.97712,-4.03908,-0.22904,-0.38303
4.08407,4.05957,-1.24145,-1.22558
4.05957,3.82574,-1.22558,-1.08108
3.82574,3.62371,-1.08108,-0.97338
3.62371,3.44797,-0.97338,-0.90167
3.44797,3.27918,-0.90167,-0.85955
3.27918,3.09549,-0.85955,-0.84954
3.09549,2.91513,-0.84954,-0.87762
2.91513,2.91513,-0.87762,-0.87762
2.91513,2.70832,-0.87762,-0.95036
2.70832,2.70832,-0.95036,-0.95036
2.70832,2.46433,-0.95036,-1.07625
2.46433,2.23035,-1.07625,-1.2205
2.23035,2.00035,-1.2205,-1.37121
2.00035,1.77007,-1.37121,-1.52155
1.77007,1.53644,-1.52155,-1.66656
1.53644,1.2971,-1.66656,-1.80186
1.2971,1.05036,-1.80186,-1.92298
1.05036,0.79526,-1.92298,-2.02506
0.79526,0.53186,-2.02506,-2.10288
0.53186,0.26165,-2.10288,-2.15144
0.26165,-0.01235,-2.15144,-2.16699
-0.01235,-0.28617,-2.16699,-2.14822
-0.28617,-0.55585,-2.14822,-2.09672
-0.55585,-0.81849,-2.09672,-2.0164
-0.81849,-1.07277,-2.0164,-1.91231
-1.07277,-1.31874,-1.91231,-1.78965
-1.31874,-1.55745,-1.78965,-1.65326
-1.55745,-1.79065,-1.65326,-1.50756
-1.79065,-2.02071,-1.50756,-1.3569
-2.02071,-2.25081,-1.3569,-1.20631
-2.25081,-2.48534,-1.20631,-1.06302
-2.48534,-2.68264,-1.06302,-0.96037
-2.68264,-2.85617,-0.96037,-0.89247
-2.85617,-3.02553,-0.89247,-0.85383
-3.02553,-3.21281,-0.85383,-0.84866
-3.21281,-3.395,-0.84866,-0.88235
-3.395,-3.395,-0.88235,-0.88235
-3.395,-3.60894,-0.88235,-0.96347
-3.60894,-3.60894,-0.96347,-0.96347
-3.60894,-3.85106,-0.96347,-1.09312
-3.85106,-4.08407,-1.09312,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-1.22019,-1.46734,-2.04345,-1.92301
-1.46734,-1.70992,-1.92301,-1.79352
-1.70992,-1.95033,-1.79352,-1.65998
-1.95033,-2.19166,-1.65998,-1.52815
-2.19166,-2.43775,-1.52815,-1.40567
-2.43775,-2.66166,-1.40567,-1.3144
-2.66166,-2.868,-1.3144,-1.25562
-2.868,-3.07721,-1.25562,-1.22734
-3.07721,-3.31574,-1.22734,-1.23766
-3.31574,-3.58238,-1.23766,-1.30048
-3.58238,-3.83778,-1.30048,-1.4014
-3.83778,-4.08407,-1.4014,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-1.56511,-1.81301,-2.10951,-1.99044
-1.81301,-2.06099,-1.99044,-1.87156
-2.06099,-2.31211,-1.87156,-1.75965
-2.31211,-2.56949,-1.75965,-1.66356
-2.56949,-2.80547,-1.66356,-1.60059
-2.80547,-3.04061,-1.60059,-1.56858
-3.04061,-3.29796,-1.56858,-1.57293
-3.29796,-3.56793,-1.57293,-1.62091
-3.56793,-3.82985,-1.62091,-1.70347
-3.82985,-4.08407,-1.70347,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
4.08407,4.06347,-2.09331,-2.08545
4.06347,3.80372,-2.08545,-1.99567
3.80372,3.54151,-1.99567,-1.9286
3.54151,3.28398,-1.9286,-1.89276
3.28398,3.00971,-1.89276,-1.89191
3.00971,2.73783,-1.89191,-1.92913
2.73783,2.47187,-1.92913,-1.9977
2.47187,2.21226,-1.9977,-2.08798
2.21226,1.95726,-2.08798,-2.19087
1.95726,1.70433,-2.19087,-2.29884
1.70433,1.45091,-2.29884,-2.40566
1.45091,1.19485,-2.40566,-2.50588
1.19485,0.93456,-2.50588,-2.59435
0.93456,0.66926,-2.59435,-2.66613
0.66926,0.39921,-2.66613,-2.71668
0.39921,0.12572,-2.71668,-2.74239
0.12572,-0.14894,-2.74239,-2.74121
-0.14894,-0.4222,-2.74121,-2.71323
-0.4222,-0.69187,-2.71323,-2.66065
-0.69187,-0.95672,-2.66065,-2.58719
-0.95672,-1.2166,-2.58719,-2.49751
-1.2166,-1.47236,-2.49751,-2.39654
-1.47236,-1.72566,-2.39654,-2.28942
-1.72566,-1.97867,-2.28942,-2.18165
-1.97867,-2.23397,-2.18165,-2.07954
-2.23397,-2.49404,-2.07954,-1.99071
-2.49404,-2.75536,-1.99071,-1.92533
-2.75536,-3.01327,-1.92533,-1.89117
-3.01327,-3.28753,-1.89117,-1.89232
-3.28753,-3.55915,-1.89232,-1.93136
-3.55915,-3.82476,-1.93136,-2.00132
-3.82476,-4.08407,-2.00132,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-2.20303,-2.46584,-2.37588,-2.29535
-2.46584,-2.73381,-2.29535,-2.23492
-2.73381,-3.00639,-2.23492,-2.20225
-3.00639,-3.28085,-2.20225,-2.20243
-3.28085,-3.5534,-2.20243,-2.23546
-3.5534,-3.82133,-2.23546,-2.29623
-3.82133,-4.08407,-2.29623,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
4.08407,3.94802,-2.66022,-2.6228
3.94802,3.68067,-2.6228,-2.55911
3.68067,3.40915,-2.55911,-2.51751
3.40915,3.13492,-2.51751,-2.50339
3.13492,2.86075,-2.50339,-2.51884
2.86075,2.58938,-2.51884,-2.56162
2.58938,2.32223,-2.56162,-2.62622
2.32223,2.05905,-2.62622,-2.70581
2.05905,1.79849,-2.70581,-2.79375
1.79849,1.5387,-2.79375,-2.884
1.5387,1.27787,-2.884,-2.97115
1.27787,1.0145,-2.97115,-3.05013
1.0145,0.74766,-3.05013,-3.11624
0.74766,0.47723,-3.11624,-3.16523
0.47723,0.20391,-3.16523,-3.19364
0.20391,-0.07079,-3.19364,-3.19928
-0.07079,-0.34499,-3.19928,-3.1817
-0.34499,-0.61696,-3.1817,-3.14227
-0.61696,-0.88557,-3.14227,-3.08391
-0.88557,-1.15055,-3.08391,-3.01059
-1.15055,-1.41246,-3.01059,-2.92681
-1.41246,-1.67255,-2.92681,-2.83743
-1.67255,-1.93249,-2.83743,-2.74763
-1.93249,-2.19418,-2.74763,-2.66316
-2.19418,-2.45927,-2.66316,-2.59041
-2.45927,-2.72863,-2.59041,-2.53621
-2.72863,-3.0017,-2.53621,-2.50692
-3.0017,-3.27629,-2.50692,-2.50659
-3.27629,-3.54943,-2.50659,-2.53529
-3.54943,-3.8189,-2.53529,-2.58905
-3.8189,-4.08407,-2.58905,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-2.18775,-2.45455,-2.94926,-2.88295
-2.45455,-2.72493,-2.88295,-2.83384
-2.72493,-2.99836,-2.83384,-2.8073
-2.99836,-3.27303,-2.8073,-2.8067
-3.27303,-3.54657,-2.8067,-2.83212
-3.54657,-3.81712,-2.83212,-2.88035
-3.81712,-4.08407,-2.88035,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
4.08407,4.0109,-3.23046,-3.21307
4.0109,3.74178,-3.21307,-3.15696
3.74178,3.46967,-3.15696,-3.11851
3.46967,3.19543,-3.11851,-3.10192
3.19543,2.92078,-3.10192,-3.1092
2.92078,2.64766,-3.1092,-3.13946
2.64766,2.37733,-3.13946,-3.18923
2.37733,2.11,-3.18923,-3.25352
2.11,1.84495,-3.25352,-3.32684
1.84495,1.58091,-3.32684,-3.40378
1.58091,1.31648,-3.40378,-3.47932
1.31648,1.0504,-3.47932,-3.54875
1.0504,0.78185,-3.54875,-3.60771
0.78185,0.5106,-3.60771,-3.65227
0.5106,0.23708,-3.65227,-3.67923
0.23708,-0.03765,-3.67923,-3.68656
-0.03765,-0.31218,-3.68656,-3.6737
-0.31218,-0.58516,-3.6737,-3.64164
-0.58516,-0.85568,-3.64164,-3.59277
-0.85568,-1.12349,-3.59277,-3.53049
-1.12349,-1.38901,-3.53049,-3.45892
-1.38901,-1.6532,-3.45892,-3.38251
-1.6532,-1.91737,-3.38251,-3.30606
-1.91737,-2.18294,-3.30606,-3.23468
-2.18294,-2.45104,-3.23468,-3.17381
-2.45104,-2.72219,-3.17381,-3.12891
-2.72219,-2.99588,-3.12891,-3.10465
-2.99588,-3.27062,-3.10465,-3.1039
-3.27062,-3.54444,-3.1039,-3.12675
-3.54444,-3.81578,-3.12675,-3.1705
-3.81578,-4.08407,-3.1705,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-1.91232,-2.17923,-3.58587,-3.51969
-2.17923,-2.44836,-3.51969,-3.46346
-2.44836,-2.7201,-3.46346,-3.42212
-2.7201,-2.994,-3.42212,-3.39979
-2.994,-3.26879,-3.39979,-3.39896
-3.26879,-3.54281,-3.39896,-3.41972
-3.54281,-3.81475,-3.41972,-3.45976
-3.81475,-4.08407,-3.45976,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
3.88207,3.61221,-2.94605,-2.89397
3.61221,3.33918,-2.89397,-2.8632
3.33918,3.06454,-2.8632,-2.85749
3.06454,2.79058,-2.85749,-2.87761
2.79058,2.51923,-2.87761,-2.92098
2.51923,2.25135,-2.92098,-2.98268
2.25135,1.98656,-2.98268,-3.05681
1.98656,1.72365,-3.05681,-3.13751
1.72365,1.46109,-3.13751,-3.21933
1.46109,1.19735,-3.21933,-3.29723
1.19735,0.93125,-3.29723,-3.36644
3.88207,3.62589,-1.52352,-1.42454
3.62589,3.35958,-1.42454,-1.35949
3.35958,3.10682,-1.35949,-1.34272
3.10682,2.88558,-1.34272,-1.36634
2.88558,2.67003,-1.36634,-1.42107
2.67003,2.43937,-1.42107,-1.50771
2.43937,2.19024,-1.50771,-1.62385
2.19024,1.94597,-1.62385,-1.75013
4.08407,4.07966,-0.86521,-0.86108
4.07966,3.88207,-0.86108,-0.67001
3.88207,3.69251,-0.67001,-0.47117
3.69251,3.51867,-0.47117,-0.25904
3.51867,3.51867,-0.25904,-0.25904
3.51867,3.44425,-0.25904,-0.13221
3.44425,3.44425,-0.13221,-0.13221
3.44425,3.41532,-0.13221,-0.02916
3.41532,3.4273,-0.02916,0.08304
3.4273,3.46585,0.08304,0.17305
3.46585,3.53212,0.17305,0.27609
3.53212,3.64032,0.27609,0.41121
3.64032,3.81351,0.41121,0.59971
4.08407,4.03696,-0.67157,-0.6115
4.03696,3.88207,-0.6115,-0.3855
3.88207,3.88207,-0.3855,-0.3855
3.88207,3.80142,-0.3855,-0.21155
3.80142,3.80142,-0.21155,-0.21155
3.80142,3.76721,-0.21155,-0.05973
3.76721,3.77259,-0.05973,0.09758
3.77259,3.81102,0.09758,0.23633
3.04319,3.22287,0.75174,0.74938
3.22287,3.39532,0.74938,0.78648
3.39532,3.39532,0.78648,0.78648
3.39532,3.64637,0.78648,0.89587
3.64637,3.88207,0.89587,1.03702
0.78779,1.04991,2.53875,2.45604
1.04991,1.30687,2.45604,2.35826
1.30687,1.55984,2.35826,2.25046
1.55984,1.81074,2.25046,2.13784
1.81074,2.06202,2.13784,2.02611
2.06202,2.31648,2.02611,1.92203
2.31648,2.57678,1.92203,1.83409
2.57678,2.82523,1.83409,1.77584
2.82523,3.0757,1.77584,1.74899
3.0757,3.34965,1.74899,1.75985
3.34965,3.61942,1.75985,1.8101
3.61942,3.88207,1.8101,1.89054
2.26875,2.53145,2.21851,2.13777
2.53145,2.79991,2.13777,2.07997
2.79991,3.07099,2.07997,2.05332
3.07099,3.34525,2.05332,2.06202
3.34525,3.61644,2.06202,2.10487
3.61644,3.88207,2.10487,2.17504
-1.46418,-1.20391,2.78025,2.86901
-1.20391,-0.94051,2.86901,2.94782
-0.94051,-0.67322,2.94782,3.01197
-0.67322,-0.40217,3.01197,3.05723
-0.40217,-0.12839,3.05723,3.08037
-0.12839,0.14635,3.08037,3.07955
0.14635,0.41999,3.07955,3.05485
0.41999,0.69081,3.05485,3.00818
0.69081,0.95783,3.00818,2.94289
0.95783,1.22099,2.94289,2.86327
1.22099,1.4811,2.86327,2.77403
1.4811,1.73961,2.77403,2.68018
1.73961,1.99839,2.68018,2.58711
1.99839,2.25948,2.58711,2.50085
2.25948,2.52457,2.50085,2.42823
2.52457,2.79438,2.42823,2.37663
2.79438,3.06788,2.37663,2.35267
3.06788,3.34233,2.35267,2.35994
3.34233,3.61442,2.35994,2.39733
3.61442,3.88207,2.39733,2.45955
1.20591,1.46831,3.11553,3.03325
1.46831,1.72938,3.03325,2.94678
1.72938,1.99077,2.94678,2.86132
1.99077,2.25422,2.86132,2.78256
2.25422,2.5211,2.78256,2.71673
2.5211,2.79191,2.71673,2.67028
2.79191,3.06571,2.67028,2.64872
3.06571,3.34028,2.64872,2.65498
3.34028,3.61299,2.65498,2.68819
3.61299,3.88207,2.68819,2.74405
0.91741,1.1851,3.69482,3.63198
1.1851,1.45081,3.63198,3.5611
1.45081,1.71557,3.5611,3.48666
1.71557,1.98066,3.48666,3.41347
1.98066,2.24737,3.41347,3.34657
2.24737,2.51666,3.34657,3.29123
2.51666,2.78877,3.29123,3.25253
2.78877,3.06295,3.25253,3.2346
3.06295,3.33767,3.2346,3.23951
3.33767,3.61114,3.23951,3.26669
3.61114,3.88207,3.26669,3.31306
1.70695,1.97445,4.03332,3.96951
1.97445,2.24325,3.96951,3.91151
2.24325,2.51403,3.91151,3.86383
2.51403,2.78691,3.86383,3.8307
2.78691,3.06133,3.8307,3.81536
3.06133,3.33613,3.81536,3.81942
3.33613,3.61003,3.81942,3.84245
3.61003,3.88207,3.84245,3.88207
3.59757,3.35674,-0.67001,-0.54015
3.35674,3.35674,-0.54015,-0.54015
3.35674,3.21468,-0.54015,-0.50131
3.21468,3.06097,-0.50131,-0.50304
3.06097,2.93253,-0.50304,-0.53873
2.93253,2.80068,-0.53873,-0.60142
2.80068,2.64354,-0.60142,-0.69944
-1.70796,-1.92442,-1.31585,-1.14635
-1.92442,-2.13466,-1.14635,-0.9692
-2.13466,-2.34002,-0.9692,-0.78638
-2.34002,-2.54179,-0.78638,-0.5997
-2.54179,-2.74159,-0.5997,-0.41132
-2.74159,-2.91063,-0.41132,-0.25444
-2.91063,-3.00566,-0.25444,-0.17355
-3.00566,-3.0671,-0.17355,-0.13118
-3.0671,-3.12547,-0.13118,-0.10845
-3.12547,-3.18411,-0.10845,-0.11418
-3.18411,-3.18411,-0.11418,-0.11418
-3.18411,-3.24499,-0.11418,-0.14789
-3.24499,-3.24499,-0.14789,-0.14789
-3.24499,-3.31293,-0.14789,-0.20113
-3.31293,-3.31293,-0.20113,-0.20113
-3.31293,-3.51506,-0.20113,-0.3855
2.07044,2.3074,1.4435,1.30404
2.3074,2.54133,1.30404,1.18125
2.54133,2.74123,1.18125,1.09754
2.74123,2.92776,1.09754,1.04509
2.92776,3.12071,1.04509,1.0232
3.12071,3.31306,1.0232,1.03702
3.31306,3.31306,1.03702,1.03702
3.31306,3.31306,1.03702,1.03702
-0.62662,-0.35448,3.28832,3.32669
-0.35448,-0.08025,3.32669,3.34423
-0.08025,0.19448,3.34423,3.33956
0.19448,0.46801,3.33956,3.31306
-3.36275,-3.23056,0.27315,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.15344,0.18351,0.16152
-3.15344,-3.06699,0.16152,0.17906
-3.06699,-2.9982,0.17906,0.21693
-2.9982,-2.90621,0.21693,0.28573
-2.90621,-2.76574,0.28573,0.40735
-2.76574,-2.56293,0.40735,0.59261
-2.56293,-2.35991,0.59261,0.77789
0.69354,0.42293,-2.94117,-2.98902
0.42293,0.14937,-2.98902,-3.01446
0.14937,-0.12535,-3.01446,-3.01551
-0.12535,-0.3991,-3.01551,-2.9921
-0.3991,-0.67001,-2.9921,-2.94605
2.64436,2.83969,0.48803,0.29498
2.83969,2.97816,0.29498,0.15276
2.97816,3.04153,0.15276,0.08198
3.04153,3.07168,0.08198,0.04011
3.07168,3.08861,0.04011,-0.00639
3.08861,3.07237,-0.00639,-0.04722
3.07237,3.07237,-0.04722,-0.04722
3.07237,3.02856,-0.04722,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.84047,-0.101,-0.29519
2.84047,2.64496,-0.29519,-0.48806
2.64496,2.44651,-0.48806,-0.67804
2.44651,2.24436,-0.67804,-0.86434
2.24436,2.03758,-0.86434,-1.04556
4.08407,3.97071,-2.32806,-2.29162
3.97071,3.70623,-2.29162,-2.21703
3.70623,3.43637,-2.21703,-2.16619
3.43637,3.16263,-2.16619,-2.14636
3.16263,2.88857,-2.14636,-2.16087
2.88857,2.61792,-2.16087,-2.2073
2.61792,2.35258,-2.2073,-2.27882
2.35258,2.09222,-2.27882,-2.36716
2.09222,1.83508,-2.36716,-2.46463
1.83508,1.5789,-2.46463,-2.56466
1.5789,1.32153,-2.56466,-2.66155
2.74405,3.01474,1.60603,1.56229
3.01474,3.26809,1.56229,1.56239
3.26809,3.50156,1.56239,1.59781
3.50156,3.73809,1.59781,1.6641
-0.87621,-0.60921,2.71147,2.77663
-0.60921,-0.33797,2.77663,2.82038
-0.33797,-0.06394,2.82038,2.83948
-0.06394,0.21066,2.83948,2.83242
0.21066,0.48344,2.83242,2.79977
0.48344,0.75252,2.79977,2.74405
0.75252,1.01699,2.74405,2.66917
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.67168,-0.101,0.02596
-2.67168,-2.64698,0.02596,0.15271
-2.64698,-2.5953,0.15271,0.27311
-2.5953,-2.51242,0.27311,0.40791
-2.51242,-2.3873,0.40791,0.57065
-2.3873,-2.20432,0.57065,0.7735
1.70378,1.45699,-1.95695,-2.07826
1.45699,1.20637,-2.07826,-2.19135
1.20637,0.95024,-2.19135,-2.29116
0.95024,0.68779,-2.29116,-2.3726
0.68779,0.41932,-2.3726,-2.43076
0.41932,0.14645,-2.43076,-2.46154
0.14645,-0.12813,-2.46154,-2.4625
-0.12813,-0.40121,-2.4625,-2.43356
-0.40121,-0.67001,-2.43356,-2.37704
-0.67001,-0.93288,-2.37704,-2.29702
1.84735,2.04705,1.07294,0.88411
2.04705,2.23474,0.88411,0.68348
2.23474,2.37976,0.68348,0.50293
2.37976,2.47888,0.50293,0.35162
2.47888,2.54358,0.35162,0.21798
2.54358,2.58037,0.21798,0.08613
2.58037,2.58353,0.08613,-0.06706
2.58353,2.54622,-0.06706,-0.21298
2.54622,2.54622,-0.21298,-0.21298
2.54622,2.45955,-0.21298,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29914,-0.3855,-0.60775
2.29914,2.13082,-0.60775,-0.79841
2.13082,1.93599,-0.79841,-0.99222
1.93599,1.73033,-0.99222,-1.17456
1.73033,1.51444,-1.17456,-1.34469
1.51444,1.28807,-1.34469,-1.50054
1.28807,1.05064,-1.50054,-1.6388
1.05064,0.80182,-1.6388,-1.75512
0.80182,0.54215,-1.75512,-1.84424
0.54215,0.27361,-1.84424,-1.9007
0.27361,93e-5,-1.9007,-1.92014
93e-5,-0.26259,-1.92014,-1.9024
-0.26259,-0.52146,-1.9024,-1.85024
-0.52146,-0.78062,-1.85024,-1.76419
-0.78062,-1.03046,-1.76419,-1.65005
-1.03046,-1.26893,-1.65005,-1.51353
-1.26893,-1.49634,-1.51353,-1.35916
-2.47707,-2.21986,1.82638,1.92325
-2.21986,-1.96764,1.92325,2.03276
-1.96764,-1.7175,2.03276,2.14707
-1.7175,-1.4667,2.14707,2.25988
-1.4667,-1.21293,2.25988,2.36575
-1.21293,-0.95451,2.36575,2.45955
-0.95451,-0.69063,2.45955,2.53631
-1.81563,-2.00528,-0.9948,-0.79603
-2.00528,-2.15925,-0.79603,-0.60494
-2.15925,-2.26898,-0.60494,-0.43663
-2.26898,-2.34331,-0.43663,-0.28382
-2.34331,-2.38792,-0.28382,-0.13501
-2.38792,-2.40104,-0.13501,0.02634
-2.40104,-2.37704,0.02634,0.18351
-2.37704,-2.37704,0.18351,0.18351
-2.37704,-2.37704,0.18351,0.18351
1.22806,1.44939,1.39678,1.23402
1.44939,1.65674,1.23402,1.05376
1.65674,1.8486,1.05376,0.85717
1.8486,2.00693,0.85717,0.66249
2.00693,2.12209,0.66249,0.48624
2.12209,2.20163,0.48624,0.32333
2.20163,2.25061,0.32333,0.16446
2.25061,2.26825,0.16446,-0.00579
2.26825,2.24197,-0.00579,-0.20268
2.24197,2.17504,-0.20268,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.12087,-2.18524,-0.41198,-0.2497
-2.18524,-2.21953,-0.2497,-0.08471
-2.21953,-2.21826,-0.08471,0.09734
-2.21826,-2.17785,0.09734,0.27388
-2.17785,-2.17785,0.27388,0.27388
-2.17785,-2.09253,0.27388,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94345,0.46801,0.69798
-1.94345,-1.78507,0.69798,0.88851
-1.78507,-1.59113,0.88851,1.08303
2.03153,2.03153,-0.43489,-0.43489
2.03153,1.89054,-0.43489,-0.67001
1.89054,1.71887,-0.67001,-0.88411
1.71887,1.52589,-0.88411,-1.07952
1.52589,1.31578,-1.07952,-1.25645
-1.20855,-0.98483,1.16123,1.32037
-0.98483,-0.7524,1.32037,1.44748
-0.7524,-0.51863,1.44748,1.53957
-0.51863,-0.28251,1.53957,1.59773
-0.28251,-0.04173,1.59773,1.6216
-0.04173,0.20607,1.6216,1.60899
0.20607,0.46138,1.60899,1.55646
0.46138,0.71893,1.55646,1.46218
0.71893,0.96147,1.46218,1.33382
0.96147,1.18676,1.33382,1.17696
1.18676,1.39282,1.17696,0.99557
1.39282,1.56473,0.99557,0.80628
1.56473,1.69769,0.80628,0.62066
1.69769,1.79459,0.62066,0.44119
1.79459,1.85913,0.44119,0.26442
1.85913,1.8922,0.26442,0.08333
1.8922,1.89054,0.08333,-0.101
1.89054,1.89054,-0.101,-0.101
1.89054,1.89054,-0.101,-0.101
1.02798,0.79412,-1.31178,-1.44476
0.79412,0.55914,-1.44476,-1.54241
0.55914,0.32222,-1.54241,-1.606
0.32222,0.08108,-1.606,-1.63546
0.08108,-0.16673,-1.63546,-1.62891
-0.16673,-0.42234,-1.62891,-1.58299
-0.42234,-0.68211,-1.58299,-1.49509
-0.68211,-0.92763,-1.49509,-1.3725
-0.92763,-1.15656,-1.3725,-1.221
-1.15656,-1.36714,-1.221,-1.04484
-1.36714,-1.55001,-1.04484,-0.85421
-1.55001,-1.69328,-0.85421,-0.66649
-1.69328,-1.79919,-0.66649,-0.48575
-1.79919,-1.87185,-0.48575,-0.30962
-1.87185,-1.91336,-0.30962,-0.13133
-1.91336,-1.92071,-0.13133,0.05956
-1.92071,-1.88401,0.05956,0.27024
-1.88401,-1.80803,0.27024,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.40271,1.52168,0.74388,0.56319
1.52168,1.60686,0.56319,0.3833
1.60686,1.66016,0.3833,0.20152
1.66016,1.68052,0.20152,0.01185
1.68052,1.66225,0.01185,-0.19103
1.66225,1.60603,-0.19103,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.51051,-0.3855,-0.5827
1.51051,1.38837,-0.5827,-0.76262
1.38837,1.22969,-0.76262,-0.94191
-1.40373,-1.50995,-0.67604,-0.49624
-1.50995,-1.58317,-0.49624,-0.31612
-1.58317,-1.62448,-0.31612,-0.13186
-1.62448,-1.63123,-0.13186,0.06283
-1.63123,-1.59641,0.06283,0.27107
-1.59641,-1.52352,0.27107,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.41132,0.46801,0.66484
-1.41132,-1.27333,0.66484,0.84277
1.04731,0.86877,-0.82903,-0.9888
0.86877,0.67527,-0.9888,-1.11619
0.67527,0.47278,-1.11619,-1.21004
0.47278,0.26386,-1.21004,-1.27019
0.26386,0.0491,-1.27019,-1.29598
0.0491,-0.17053,-1.29598,-1.2856
-0.17053,-0.3855,-1.2856,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.59935,-1.23902,-1.15526
-0.59935,-0.79659,-1.15526,-1.0406
-0.79659,-0.9818,-1.0406,-0.89276
-0.9818,-1.1464,-0.89276,-0.7147
-1.1464,-1.27838,-0.7147,-0.51447
-1.27838,-1.36705,-0.51447,-0.3053
-1.05525,-0.87997,0.80312,0.9654
-0.87997,-0.68901,0.9654,1.09547
-0.68901,-0.48823,1.09547,1.19224
-0.48823,-0.28085,1.19224,1.25529
-0.28085,-0.06748,1.25529,1.28411
-0.06748,0.15085,1.28411,1.27692
0.15085,0.37205,1.27692,1.23147
0.37205,0.58944,1.23147,1.14732
0.58944,0.79373,1.14732,1.02801
0.79373,0.97448,1.02801,0.88215
0.97448,1.12491,0.88215,0.71962
1.12491,1.24223,0.71962,0.54854
1.24223,1.32674,0.54854,0.37266
1.32674,1.37903,0.37266,0.19175
1.37903,1.3977,0.19175,0.00304
1.3977,1.37828,0.00304,-0.19521
1.37828,1.32153,-0.19521,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
0.56097,0.7232,0.86981,0.75012
0.7232,0.8585,0.75012,0.60871
0.8585,0.96306,0.60871,0.45317
0.96306,1.03584,0.45317,0.28785
1.03584,1.07587,0.28785,0.1144
1.07587,1.08068,0.1144,-0.06672
1.08068,1.0465,-0.06672,-0.25292
1.0465,0.97119,-0.25292,-0.43699
0.97119,0.85819,-0.43699,-0.60772
0.85819,0.71558,-0.60772,-0.75521
0.71558,0.55252,-0.75521,-0.87317
0.55252,0.37605,-0.87317,-0.95887
0.37605,0.1903,-0.95887,-1.01115
0.1903,-0.00177,-1.01115,-1.02862
-0.00177,-0.19684,-1.02862,-1.00957
-0.19684,-0.3855,-1.00957,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.7371,-0.572,0.77012,0.89045
-0.572,-0.39359,0.89045,0.97849
-0.39359,-0.20603,0.97849,1.03313
-0.20603,-0.01194,1.03313,1.05311
-0.01194,0.18351,1.05311,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
-0.7562,-0.88488,-0.72029,-0.57509
-0.88488,-0.98246,-0.57509,-0.41705
-0.98246,-1.04804,-0.41705,-0.24989
-1.04804,-1.08049,-0.24989,-0.07479
-1.08049,-1.07698,-0.07479,0.10776
-1.07698,-1.03382,0.10776,0.29404
-1.03382,-0.95451,0.29404,0.46801
-0.95451,-0.95451,0.46801,0.46801
-0.95451,-0.95451,0.46801,0.46801
0.76068,0.79232,0.22037,0.06322
0.79232,0.78798,0.06322,-0.09968
0.78798,0.74543,-0.09968,-0.26198
0.74543,0.66576,-0.26198,-0.41411
0.66576,0.55445,-0.41411,-0.54628
0.55445,0.41947,-0.54628,-0.65116
0.41947,0.26819,-0.65116,-0.72479
0.26819,0.1062,-0.72479,-0.7649
0.1062,-0.06138,-0.7649,-0.76956
-0.06138,-0.22808,-0.76956,-0.73756
-0.22808,-0.3855,-0.73756,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.67626,-0.7496,-0.40474,-0.26027
-0.7496,-0.79017,-0.26027,-0.10518
-0.79017,-0.7955,-0.10518,0.0569
-0.7955,-0.76304,0.0569,0.22039
-0.76304,-0.69271,0.22039,0.37652
-0.69271,-0.5889,0.37652,0.51509
-0.5889,-0.45924,0.51509,0.62802
-0.45924,-0.31139,0.62802,0.71053
-0.31139,-0.15151,0.71053,0.75999
-0.15151,0.01535,0.75999,0.77451
0.01535,0.18351,0.77451,0.75252
0.18351,0.18351,0.75252,0.75252
0.18351,0.18351,0.75252,0.75252
-0.29699,-0.366,-0.27822,-0.17951
-0.366,-0.40285,-0.17951,-0.06566
-0.40285,-0.40412,-0.06566,0.05488
-0.40412,-0.36883,0.05488,0.17115
-0.36883,-0.3003,0.17115,0.2719
-0.3003,-0.20529,0.2719,0.34793
-0.20529,-0.0929,0.34793,0.39251
-0.0929,0.02764,0.39251,0.40197
0.02764,0.14625,0.40197,0.37511
0.14625,0.25129,0.37511,0.31463
0.25129,0.33323,0.31463,0.22702
0.33323,0.38572,0.22702,0.11973
0.38572,0.40398,0.11973,0.00178
0.40398,0.3857,0.00178,-0.11728
0.3857,0.33185,-0.11728,-0.22628
0.33185,0.24838,-0.22628,-0.31394
0.24838,0.14336,-0.31394,-0.37286
0.14336,0.02557,-0.37286,-0.39816
0.02557,-0.101,-0.39816,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21841,-0.3855,-0.33432
0.21096,0.18351,-0.0034,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11472,-0.101,-0.17663
0.11472,0.03167,-0.17663,-0.20897
0.03167,-0.0562,-0.20897,-0.20454
-0.0562,-0.13457,-0.20454,-0.16506
-0.13457,-0.1907,-0.16506,-0.09695
-0.1907,-0.21448,-0.09695,-0.01218
-0.21448,-0.20192,-0.01218,0.07515
-0.20192,-0.15521,0.07515,0.15014
-0.15521,-0.08203,0.15014,0.20038
-0.08203,0.00522,0.20038,0.21716


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/segments_vf.csv <==
x1,x2,y1,y2
-0.7822141560798548,-0.836227039003756,-1,-0.9552942341937376
-0.836227039003756,-0.8876860030774901,-0.9552942341937376,-0.9076783776513364
-0.8876860030774901,-0.9364389978542812,-0.9076783776513364,-0.8572935480397882
-0.9364389978542812,-0.9823328052043926,-0.8572935480397882,-0.8042985927553012
-0.6370235934664247,-0.695008857122686,-1,-0.9606071190995873
-0.695008857122686,-0.7505617462341513,-0.9606071190995873,-0.9178587607966904
-0.7505617462341513,-0.803491353660767,-0.9178587607966904,-0.8719022725645507
-0.803491353660767,-0.8536109383487347,-0.8719022725645507,-0.8229001062483123
-0.8536109383487347,-0.9007503411270115,-0.8229001062483123,-0.7710183722327745
-0.9007503411270115,-0.944741368800016,-0.7710183722327745,-0.7164415857712219
-0.944741368800016,-0.985426641685571,-0.7164415857712219,-0.6593659235412823
-0.49183303085299457,-0.5537279738914281,-1,-0.9671038814159251
-0.5537279738914281,-0.613417422663314,-0.9671038814159251,-0.9303915853741607
-0.613417422663314,-0.6706964707732472,-0.9303915853741607,-0.889989063299921
-0.6706964707732472,-0.725317810710737,-0.889989063299921,-0.8460692755297167
-0.725317810710737,-0.7770701109594635,-0.8460692755297167,-0.7988028783631016
-0.7770701109594635,-0.8257497484686196,-0.7988028783631016,-0.7483757114646148
-0.8257497484686196,-0.8711598899217791,-0.7483757114646148,-0.6949921932372416
-0.8711598899217791,-0.9131265963757114,-0.6949921932372416,-0.6388570860141985
-0.9131265963757114,-0.9514850740237283,-0.6388570860141985,-0.5801892480213684
-0.9514850740237283,-0.9860796547163463,-0.5801892480213684,-0.5192255601981153
-0.34664246823956435,-0.4120534917314298,-1,-0.9748734777512577
-0.4120534917314298,-0.47567046196324614,-0.9748734777512577,-0.9454678018359653
-0.47567046196324614,-0.537205742093291,-0.9454678018359653,-0.9119139914958407
-0.537205742093291,-0.5963740959498232,-0.9119139914958407,-0.8743686001596072
-0.12885662431941913,-0.19798156959752233,-1,-0.988642121090098
-0.19798156959752233,-0.2661793866644103,-0.988642121090098,-0.9725041899993143
-0.2661793866644103,-0.3330928003218231,-0.9725041899993143,-0.951667475654216
-0.3330928003218231,-0.3983678200389249,-0.951667475654216,-0.9262455351442409
0.9967531461884189,0.9884964064873101,-0.08292352120082103,-0.15251875894907763
0.9884964064873101,0.9753877109757114,-0.15251875894907763,-0.22135924724371625
0.9753877109757114,0.9574987469405132,-0.22135924724371625,-0.2890869088482121
0.9574987469405132,0.9349057633735891,-0.2890869088482121,-0.3554156514841772
0.9349057633735891,0.9077263920301899,-0.3554156514841772,-0.41999506713318535
0.9077263920301899,0.8760900898011685,-0.41999506713318535,-0.4825175555422232
0.8760900898011685,0.8401553276228886,-0.4825175555422232,-0.5426693743004494
0.8401553276228886,0.8001008344641622,-0.5426693743004494,-0.6001530311469732
0.8001008344641622,0.7561193155981754,-0.6001530311469732,-0.6546927324597904
0.7561193155981754,0.7084297334971092,-0.6546927324597904,-0.7060172027742022
0.7084297334971092,0.6572659567963142,-0.7060172027742022,-0.7538756051505213
0.6572659567963142,0.602870322441764,-0.7538756051505213,-0.798040300719354
0.602870322441764,0.5455216857563652,-0.798040300719354,-0.8382845735357857
0.5455216857563652,0.4854906340931846,-0.8382845735357857,-0.8744185265339595
0.4854906340931846,0.423076742415353,-0.8744185265339595,-0.9062609845269101
0.423076742415353,0.3585853186258394,-0.9062609845269101,-0.9336559590921286
0.3585853186258394,0.29232918616582726,-0.9336559590921286,-0.9564698175388807
0.29232918616582726,0.2246632804652473,-0.9564698175388807,-0.9745826113388342
0.2246632804652473,0.1558602317014759,-0.9745826113388342,-0.9879202464414443
0.1558602317014759,0.08628883298416845,-0.9879202464414443,-0.9964070674979748
0.08628883298416845,0.016333938294010864,-0.9964070674979748,-1
0.016333938294010864,-0.05374056210257083,-1,-0.998691527642148
0.9758010029631603,0.9450333510995961,-0.43789489290387384,-0.5008455228342943
0.9450333510995961,0.9102031948121445,-0.5008455228342943,-0.5616575015128071
0.9102031948121445,0.8714662194861398,-0.5616575015128071,-0.6200567472534317
0.8714662194861398,0.8289884553531239,-0.6200567472534317,-0.6757933228675937
0.8289884553531239,0.7829446499688113,-0.6757933228675937,-0.7286363165366432
0.7829446499688113,0.733543670609383,-0.7286363165366432,-0.7783454402658727
0.733543670609383,0.6809865222318168,-0.7783454402658727,-0.8247181499847668
0.6809865222318168,0.6255119304607328,-0.8247181499847668,-0.8675437923701369
0.6255119304607328,0.5673512185390257,-0.8675437923701369,-0.9066447658368371
0.5673512185390257,0.5067530705296723,-0.9066447658368371,-0.9418535967385391
0.5067530705296723,0.4439961368701266,-0.9418535967385391,-0.9730102983505146
0.4439961368701266,0.3793103448275863,-0.9730102983505146,-1
0.9923421261528436,0.9538626220084181,-0.6097675953576761,-0.6683569922688517
0.9538626220084181,0.9119301737940999,-0.6683569922688517,-0.7245232122985334
0.9119301737940999,0.8666938894824419,-0.7245232122985334,-0.7780666958775703
0.8666938894824419,0.8183189425768655,-0.7780666958775703,-0.8287917386955377
0.8183189425768655,0.7669836479978613,-0.8287917386955377,-0.8765119948399688
0.7669836479978613,0.7128667729219147,-0.8765119948399688,-0.9210611886359029
0.7128667729219147,0.6561754432417626,-0.9210611886359029,-0.9622692422300025
0.6561754432417626,0.5970961887477315,-0.9622692422300025,-1
0.9908738030008932,0.946852309317407,-0.754438984374936,-0.8089968414210088
0.946852309317407,0.8998285524355962,-0.8089968414210088,-0.8609935365151502
0.8998285524355962,0.849953103607989,-0.8609935365151502,-0.9102621190285091
0.849953103607989,0.7973846172842656,-0.9102621190285091,-0.9566458511166446
0.7973846172842656,0.7422867513611617,-0.9566458511166446,-1
-1,-0.9566458511166446,0.7422867513611617,0.7973846172842656
-0.9566458511166446,-0.9102621190285091,0.7973846172842656,0.849953103607989
-0.9102621190285091,-0.8609935365151501,0.849953103607989,0.8998285524355962
-0.8609935365151501,-0.8089968414210088,0.8998285524355962,0.946852309317407
-0.8089968414210088,-0.754438984374936,0.946852309317407,0.9908738030008932
-1,-0.9622692422300025,0.5970961887477315,0.6561754432417626
-0.9622692422300025,-0.9210611886359029,0.6561754432417626,0.7128667729219147
-0.9210611886359029,-0.8765119948399688,0.7128667729219147,0.7669836479978613
-0.8765119948399688,-0.8287917386955377,0.7669836479978613,0.8183189425768655
-0.8287917386955377,-0.7780666958775704,0.8183189425768655,0.8666938894824419
-0.7780666958775704,-0.7245232122985334,0.8666938894824419,0.9119301737940999
-0.7245232122985334,-0.6683569922688517,0.9119301737940999,0.9538626220084181
-0.6683569922688517,-0.6097675953576762,0.9538626220084181,0.9923421261528436
-1,-0.9730102983505146,0.3793103448275863,0.4439961368701266
-0.9730102983505146,-0.9418535967385391,0.4439961368701266,0.5067530705296723
-0.9418535967385391,-0.9066447658368371,0.5067530705296723,0.5673512185390257
-0.9066447658368371,-0.8675437923701369,0.5673512185390257,0.6255119304607328
-0.8675437923701369,-0.8247181499847668,0.6255119304607328,0.6809865222318168
-0.8247181499847668,-0.7783454402658727,0.6809865222318168,0.733543670609383
-0.7783454402658727,-0.7286363165366432,0.733543670609383,0.7829446499688113
-0.7286363165366432,-0.6757933228675937,0.7829446499688113,0.8289884553531239
-0.6757933228675937,-0.6200567472534317,0.8289884553531239,0.8714662194861398
-0.6200567472534317,-0.5616575015128071,0.8714662194861398,0.9102031948121445
-0.5616575015128071,-0.5008455228342943,0.9102031948121445,0.9450333510995961
-0.5008455228342943,-0.43789489290387384,0.9450333510995961,0.9758010029631603
-1,-0.9864397300127343,0.16152450090744108,0.23028830295671376
-0.9864397300127343,-0.968167514613436,0.23028830295671376,0.29791536980180333
-0.968167514613436,-0.9452547679191802,0.29791536980180333,0.3641444676207002
-0.9452547679191802,-0.9178191561652655,0.3641444676207002,0.4286276249086336
-0.9178191561652655,-0.8859958672231809,0.4286276249086336,0.49105074033439844
-0.8859958672231809,-0.8499311337356656,0.49105074033439844,0.5511283369431177
-0.8499311337356656,-0.8098073749980135,0.5511283369431177,0.6085583394270433
-0.8098073749980135,-0.7658029874353496,0.6085583394270433,0.6630858818293781
-0.7658029874353496,-0.7181400034912988,0.6630858818293781,0.7144353727493145
-0.7181400034912988,-0.6670384782379882,0.7144353727493145,0.7623703154614405
-0.6670384782379882,-0.6127448164134099,0.7623703154614405,0.8066588403422421
-0.6127448164134099,-0.5555226361913791,0.8066588403422421,0.8470862761149927
-0.5555226361913791,-0.49563812256382367,0.8470862761149927,0.883464358984124
-0.49563812256382367,-0.43338580473546695,0.883464358984124,0.915614019541646
-0.43338580473546695,-0.3690424184952048,0.915614019541646,0.9433906123805411
-0.3690424184952048,-0.3029329610074577,0.9433906123805411,0.9666517743022731
-0.3029329610074577,-0.23540103206730756,0.9666517743022731,0.9852797799571065
-0.23540103206730756,-0.166716496241626,0.9852797799571065,0.9992094314367332
-0.6258860832194275,-0.6789697100471344,-0.7801356642788397,-0.7343971392610721
-0.6789697100471344,-0.7287297778327726,-0.7343971392610721,-0.6850444611553274
-0.7287297778327726,-0.7749023030282479,-0.6850444611553274,-0.6323396310410997
-0.7749023030282479,-0.8172773795973738,-0.6323396310410997,-0.5765228947091725
-0.8172773795973738,-0.8556358056091231,-0.5765228947091725,-0.5178825331449507
-0.8556358056091231,-0.889789980433678,-0.5178825331449507,-0.4567085739047324
-0.889789980433678,-0.9195833187690936,-0.4567085739047324,-0.3932803489749045
-0.9195833187690936,-0.9448535614485839,-0.3932803489749045,-0.3279461105929721
-0.9448535614485839,-0.9654960198882493,-0.3279461105929721,-0.2609756897637032
-0.9654960198882493,-0.9813990632264377,-0.2609756897637032,-0.19271931992016855
-0.9813990632264377,-0.9924784547786938,-0.19271931992016855,-0.12355308372069973
-0.9924784547786938,-0.998691527642148,-0.12355308372069973,-0.05374056210257083
-0.998691527642148,-1,-0.05374056210257083,0.016333938294010864
-1,-0.9964070674979748,0.016333938294010864,0.08628883298416845
0.21552234553859595,0.14675763929249697,-0.9242578417712175,-0.9376342315885648
0.14675763929249697,0.07717884922722318,-0.9376342315885648,-0.9459030097771819
0.07717884922722318,0.007211599331242713,-0.9459030097771819,-0.9490154924318197
0.007211599331242713,-0.06281432836878409,-0.9490154924318197,-0.946958334817595
-0.06281432836878409,-0.13250993691768576,-0.946958334817595,-0.9397394140853657
-0.13250993691768576,-0.20145190562613424,-0.9397394140853657,-0.9274047186932849
-0.20145190562613424,-0.2693227489302291,-0.9274047186932849,-0.9100188530069298
-0.2693227489302291,-0.3357367066606505,-0.9100188530069298,-0.8876692004906948
-0.3357367066606505,-0.4002894689882851,-0.8876692004906948,-0.8604944843672031
-0.4002894689882851,-0.4626767555492135,-0.8604944843672031,-0.8286249512632329
-0.4626767555492135,-0.5225466436673094,-0.8286249512632329,-0.7922378278005378
-0.5225466436673094,-0.5795753594434079,-0.7922378278005378,-0.7515283437152775
-0.5795753594434079,-0.6334405823438591,-0.7515283437152775,-0.7067263697903386
-0.6334405823438591,-0.6838529736592845,-0.7067263697903386,-0.6580736416574404
-0.6838529736592845,-0.7305383125177188,-0.6580736416574404,-0.6058351791373409
-0.9229987970543797,-0.9388945148978143,-0.2510195650579362,-0.18277887426113892
-0.9388945148978143,-0.9497486270052107,-0.18277887426113892,-0.11358700933964083
-0.9497486270052107,-0.9555116880024789,-0.11358700933964083,-0.04376408299245815
-0.9555116880024789,-0.956148180610814,-0.04376408299245815,0.02630517888695927
-0.956148180610814,-0.9516567535778561,0.02630517888695927,0.09619857126279219
-0.9516567535778561,-0.9420588290998408,0.09619857126279219,0.1655998822213054
-0.9420588290998408,-0.9274047186932849,0.1655998822213054,0.2341197822141563
-0.9274047186932849,-0.9077899105419232,0.2341197822141563,0.30135631805042196
-0.9077899105419232,-0.8832923667140201,0.30135631805042196,0.36701406315097374
-0.8832923667140201,-0.8540566136850145,0.36701406315097374,0.4306955045751981
-0.8536803002322823,-0.8344517715256273,0.20729515111201136,0.274633915766066
-0.8344517715256273,-0.8099157631786601,0.274633915766066,0.34023847897126847
-0.8099157631786601,-0.7802395193714939,0.34023847897126847,0.40366357521903673
-0.7802395193714939,-0.745597718871021,0.40366357521903673,0.464536590724111
-0.745597718871021,-0.7062187474303969,0.464536590724111,0.5224533530919513
-0.7062187474303969,-0.6623464676608298,0.5224533530919513,0.577054406846788
-0.6623464676608298,-0.6142628820176921,0.577054406846788,0.627987233271674
-0.6142628820176921,-0.5622841685998519,0.627987233271674,0.674918943168197
-0.5622841685998519,-0.5067239376332369,0.674918943168197,0.7175668176511256
-0.5067239376332369,-0.44796452601966263,0.7175668176511256,0.7556396601945705
-0.44796452601966263,-0.38633447493240414,0.7556396601945705,0.7889242013220141
-0.38633447493240414,-0.3222611070560406,0.7889242013220141,0.8171876937525315
-0.3222611070560406,-0.25613072085112887,0.8171876937525315,0.8402602020702081
-0.25613072085112887,-0.18836276897763649,0.8402602020702081,0.857992912674068
-0.18836276897763649,-0.1194367295427855,0.857992912674068,0.8702640225646772
-0.1194367295427855,-0.049707239019616156,0.8702640225646772,0.877009684466658
-0.049707239019616156,0.02034248763029356,0.877009684466658,0.8781771998814383
0.02034248763029356,0.09021268282163164,0.8781771998814383,0.873763648183054
0.09021268282163164,0.15955624968174198,0.873763648183054,0.8637912003197925
0.15955624968174198,0.2278835805443098,0.8637912003197925,0.8483246577688686
0.2278835805443098,0.29471900928720096,0.8483246577688686,0.8274772406578668
0.29471900928720096,0.35971362800852513,0.8274772406578668,0.8013589632575739
0.35971362800852513,0.4224180931874211,0.8013589632575739,0.7701462570360742
0.4224180931874211,0.48242664036633376,0.7701462570360742,0.7340429494409746
0.48242664036633376,0.5393762115622891,0.7340429494409746,0.6932676492722758
0.5393762115622891,0.5928897020608364,0.6932676492722758,0.6480900778877534
0.5928897020608364,0.6426312169824198,0.6480900778877534,0.5987956974401769
0.6426312169824198,0.688290101991935,0.5987956974401769,0.545692329657383
0.688290101991935,0.7295779015694275,0.545692329657383,0.4891131592297635
0.7295779015694275,0.7662158716449461,0.4891131592297635,0.42944273356971063
0.7662158716449461,0.7979997102978675,0.42944273356971063,0.36701018858023216
0.7979997102978675,0.8247068938591609,0.36701018858023216,0.30224290018061706
0.8247068938591609,0.8461549516527251,0.30224290018061706,0.2355976535224713
0.8461549516527251,0.8622339937944847,0.2355976535224713,0.1674192334660436
0.8622339937944847,0.8728275065485276,0.1674192334660436,0.09818872851649152
0.8728275065485276,0.8778707245082038,0.09818872851649152,0.028356572276895475
0.8778707245082038,0.8773340232499025,0.028356572276895475,-0.04169315662804873
0.8773340232499025,0.8712187037048087,-0.04169315662804873,-0.11146076010693984
0.8712187037048087,0.8595680874013496,-0.11146076010693984,-0.18050056423026473
0.8595680874013496,0.8424475728622438,-0.18050056423026473,-0.2484190966197083
0.8424475728622438,0.8199753053641503,-0.2484190966197083,-0.31474225032530156
0.8199753053641503,0.7922852142315591,-0.31474225032530156,-0.37907588594269837
0.7922852142315591,0.7595550932298025,-0.37907588594269837,-0.4410018893049764
0.7595550932298025,0.7220089217718932,-0.4410018893049764,-0.5001019347192357
0.7220089217718932,0.679861658036238,-0.5001019347192357,-0.5560388147768893
0.679861658036238,0.6333921287144051,-0.5560388147768893,-0.6084387141274943
0.6333921287144051,0.5828954035667566,-0.6084387141274943,-0.6569691113536207
0.5828954035667566,0.5286892156385194,-0.6569691113536207,-0.7013240303602735
0.5286892156385194,0.4711176398818995,-0.7013240303602735,-0.7412206520680653
0.4711176398818995,0.41054787573853324,-0.7412206520680653,-0.7764035957373172
0.41054787573853324,0.3473843623698363,-0.7764035957373172,-0.8066402059359061
0.3473843623698363,0.2819988109377496,-0.8066402059359061,-0.8317530878639683
0.2819988109377496,0.21484375406053835,-0.8317530878639683,-0.8515696782492729
0.21484375406053835,0.14630968337390837,-0.8515696782492729,-0.8659760036328967
0.14630968337390837,0.0768269700425186,-0.8659760036328967,-0.8748775860757394
0.0768269700425186,0.006892531377246547,-0.8748775860757394,-0.8782128981589039
0.006892531377246547,-0.06310720878561027,-0.8782128981589039,-0.8759652308320984
-0.06310720878561027,-0.13271983566285994,-0.8759652308320984,-0.8681447245681273
-0.13271983566285994,-0.20145190562613424,-0.8681447245681273,-0.8548094373865699
-0.20145190562613424,-0.2689312224410835,-0.8548094373865699,-0.8360417589318163
-0.2689312224410835,-0.3347088598994874,-0.8360417589318163,-0.811952957696451
-0.3347088598994874,-0.39833438510804775,-0.811952957696451,-0.7827101138863851
-0.11451189623791769,-0.044688817510742496,0.9549596036345742,0.9607586673364561
-0.044688817510742496,0.02538161706473896,0.9607586673364561,0.9614590876495677
0.02538161706473896,0.09528179568963102,0.9614590876495677,0.957059397527134
0.09528179568963102,0.16470246984273396,0.957059397527134,0.9475800202922444
0.16470246984273396,0.233254842394095,0.9475800202922444,0.9330704553866453
0.233254842394095,0.3005398885504236,0.9330704553866453,0.9136178504659633
0.3005398885504236,0.3662648249945475,0.9136178504659633,0.8893061120207664
0.3662648249945475,0.4300435678330188,0.8893061120207664,0.860273974199492
0.4300435678330188,0.4915137016043756,0.860273974199492,0.8266901239693005
0.4915137016043756,0.5503921030847714,0.8266901239693005,0.7887105343679217
0.5503921030847714,0.6063427894933691,0.7887105343679217,0.7465505319455428
0.6063427894933691,0.6590721766502468,0.7465505319455428,0.7004331796245429
0.6590721766502468,0.7083068850119119,0.7004331796245429,0.6505979022445192
0.7083068850119119,0.7537812831377622,0.6505979022445192,0.5973136113117281
0.7537812831377622,0.7952590078186192,0.5973136113117281,0.5408570811428748
0.7952590078186192,0.8325238375595505,0.5408570811428748,0.4815192855288679
0.8325238375595505,0.8653630321846506,0.4815192855288679,0.4196392358177612
0.8653630321846506,0.8936123695002636,0.4196392358177612,0.35552874672604906
0.8936123695002636,0.9171236788891608,0.35552874672604906,0.2895192737738601
0.9171236788891608,0.9357590510377649,0.2895192737738601,0.22200395662188388
0.9357590510377649,0.9494359768647376,0.22200395662188388,0.1532826425446936
0.9494359768647376,0.9580736714546041,0.1532826425446936,0.08374114042351688
0.9580736714546041,0.9616241228268578,0.08374114042351688,0.013794605586368025
0.9616241228268578,0.960072595281307,0.013794605586368025,-0.056261343012704024
0.316792018774394,0.38270997077890545,0.9825131057635681,0.958757849034372
0.38270997077890545,0.44687040713492965,0.958757849034372,0.9305830031729858
0.44687040713492965,0.508966413731466,0.9305830031729858,0.8981232808210988
0.508966413731466,0.5687260969448222,0.8981232808210988,0.8615202908960968
0.5687260969448222,0.6258589314248089,0.8615202908960968,0.820951604304192
0.6258589314248089,0.6801143326394659,0.820951604304192,0.7765949882607719
0.6801143326394659,0.7312358088331277,0.7765949882607719,0.7286589224715789
0.7312358088331277,0.7789844392114134,0.7286589224715789,0.6773678618171644
0.7789844392114134,0.823146409377028,0.6773678618171644,0.6229512957334717
0.823146409377028,0.8635059874019806,0.6229512957334717,0.5656766632828081
0.8635059874019806,0.8998939556374126,0.5656766632828081,0.5057844354823993
0.8998939556374126,0.9321281362300333,0.5057844354823993,0.4435747039211049
0.9321281362300333,0.960072595281307,0.4435747039211049,0.3793103448275863
0.960072595281307,0.9835961245180005,0.3793103448275863,0.3133050326826108
0.5602009161494337,0.6199705955156845,0.982077341230591,0.9454801527947954
0.6199705955156845,0.677366299137883,0.9454801527947954,0.9052438537465455
0.677366299137883,0.7321593529000772,0.9052438537465455,0.8615274260105847
0.7321593529000772,0.7841336047892042,0.8615274260105847,0.8145038953347092
0.7841336047892042,0.8330970095457837,0.8145038953347092,0.7643472796244961
0.8330970095457837,0.8788529671195977,0.7643472796244961,0.7112595435807514
0.8788529671195977,0.9212329661351231,0.7112595435807514,0.6554370939963252
0.9212329661351231,0.960072595281307,0.6554370939963252,0.5970961887477315
0.960072595281307,0.9952265096234005,0.5970961887477315,0.5364626330568902
0.7088490509350911,0.7645386508682304,0.9850291935465203,0.9424574505645815
0.7645386508682304,0.8176822270039823,0.9424574505645815,0.8967369024394325
0.8176822270039823,0.8680948029967619,0.8967369024394325,0.8480263056343968
0.8680948029967619,0.9156129357103839,0.8480263056343968,0.7964835561622645
0.9156129357103839,0.960072595281307,0.7964835561622645,0.7422867513611617
-0.4370569343470092,-0.4958429517644767,-0.7400693059200117,-0.7020348873955349
-0.4958429517644767,-0.5513431874634991,-0.7020348873955349,-0.6593373827955791
-0.5513431874634991,-0.6031800395406022,-0.6593373827955791,-0.6122669463821752
-0.6031800395406022,-0.6510129378766917,-0.6122669463821752,-0.5611336796601232
-0.6510129378766917,-0.6945315601475326,-0.5611336796601232,-0.5062673572782705
-0.6945315601475326,-0.7334327330959536,-0.5062673572782705,-0.448050256197593
-0.7334327330959536,-0.7674696518675963,-0.448050256197593,-0.3868524411516735
-0.7674696518675963,-0.7964094065409898,-0.3868524411516735,-0.3230919629697374
-0.7964094065409898,-0.8200689941778465,-0.3230919629697374,-0.2571673796701228
-0.8200689941778465,-0.8382827766926289,-0.2571673796701228,-0.1895312006547546
-0.8382827766926289,-0.8509220180044302,-0.1895312006547546,-0.12068014093676971
-0.8509220180044302,-0.8579190692478735,-0.12068014093676971,-0.05097738762512993
-0.8579190692478735,-0.8592160150279599,-0.05097738762512993,0.019066548333384947
-0.8592160150279599,-0.8548094373865699,0.019066548333384947,0.08892921960072608
-0.7096188747731398,-0.7599307120727781,-0.7822141560798548,-0.7334361920591301
-0.7599307120727781,-0.8069037211925563,-0.7334361920591301,-0.6814213952840503
-0.8069037211925563,-0.8503212271685705,-0.6814213952840503,-0.6264087723320921
-0.8503212271685705,-0.8899951134120507,-0.6264087723320921,-0.56863717298546
-0.8899951134120507,-0.9257515072329336,-0.56863717298546,-0.5083592127148746
0.7960779102163038,0.8049912087224873,0.137524913475066,0.06806686527449579
0.8049912087224873,0.8078559673019039,0.06806686527449579,-0.0018733131201172926
0.8078559673019039,0.8046561031436639,-0.0018733131201172926,-0.07179236756024399
0.8046561031436639,0.7954102328479915,-0.07179236756024399,-0.1412053630663629
0.7954102328479915,0.7801944339714957,-0.1412053630663629,-0.20953249132727014
0.7801944339714957,0.7591193908935054,-0.20953249132727014,-0.2762892991779261
0.7591193908935054,0.7323409017124094,-0.2762892991779261,-0.340977490602987
0.7323409017124094,0.7000711388092531,-0.340977490602987,-0.4030881640314239
0.7000711388092531,0.6625346062446837,-0.4030881640314239,-0.46218867243400774
0.6625346062446837,0.6200260031726519,-0.46218867243400774,-0.5178117926860581
0.6200260031726519,0.5728539093497409,-0.5178117926860581,-0.5695528864651624
0.5728539093497409,0.5213734526939959,-0.5695528864651624,-0.6170191507247135
0.5213734526939959,0.4659901403592226,-0.6170191507247135,-0.6598385429168082
0.4659901403592226,0.4070927654190746,-0.6598385429168082,-0.6977105469466705
0.4070927654190746,0.3451634284603293,-0.6977105469466705,-0.7303270194452121
0.3451634284603293,0.2806254829751995,-0.7303270194452121,-0.7574664973510049
0.2806254829751995,0.21399642932087382,-0.7574664973510049,-0.7789111063070631
0.21399642932087382,0.1457466808374912,-0.7789111063070631,-0.7945097162390439
0.1457466808374912,0.07638331555685474,-0.7945097162390439,-0.8041418911521672
0.07638331555685474,0.006490004101253444,-0.8041418911521672,-0.8077297211294375
0.006490004101253444,-0.06347582386201445,-0.8077297211294375,-0.8052521597390612
-0.06347582386201445,-0.13298294535250432,-0.8052521597390612,-0.7967223892835976
-0.13298294535250432,-0.20145190562613424,-0.7967223892835976,-0.7822141560798548
-0.20145190562613424,-0.26844142845601515,-0.7822141560798548,-0.761833472154954
-0.26844142845601515,-0.3334165036322001,-0.761833472154954,-0.7357266373822015
0.8967850800630324,0.8729097089678255,-0.28774595221281185,-0.3536142950529989
0.8729097089678255,0.8442109112732734,-0.3536142950529989,-0.41751119265212266
0.8442109112732734,0.810837105476971,-0.41751119265212266,-0.47910756474600336
0.810837105476971,0.7729733388958444,-0.47910756474600336,-0.5380579056720758
0.7729733388958444,0.730842203491542,-0.5380579056720758,-0.5940176669998267
0.730842203491542,0.6846583102934567,-0.5940176669998267,-0.6467020406669568
0.6846583102934567,0.6346869729136904,-0.6467020406669568,-0.695806150107427
0.6346869729136904,0.5812006185490373,-0.695806150107427,-0.7410619454876636
0.5812006185490373,0.5245009074410165,-0.7410619454876636,-0.7822141560798548
0.7829896157699014,0.8365378473944662,0.9809010607409816,0.9356496298695949
0.8365378473944662,0.887477313974592,0.9356496298695949,0.887477313974592
0.887477313974592,0.9356496298695949,0.887477313974592,0.8365378473944662
0.9356496298695949,0.9809010607409816,0.8365378473944662,0.7829896157699014
-0.7822141560798548,-0.7410619454876636,0.5245009074410165,0.5812006185490373
-0.7410619454876636,-0.695806150107427,0.5812006185490373,0.6346869729136904
-0.695806150107427,-0.6467020406669568,0.6346869729136904,0.6846583102934567
-0.6467020406669568,-0.5940176669998267,0.6846583102934567,0.730842203491542
-0.5940176669998267,-0.5380579056720758,0.730842203491542,0.7729733388958444
-0.5380579056720758,-0.47910756474600336,0.7729733388958444,0.810837105476971
-0.77771296890084,-0.7961653334420314,-0.24879019903083333,-0.18123407058582652
-0.7961653334420314,-0.8087557666738161,-0.18123407058582652,-0.11238398160295904
-0.8087557666738161,-0.8154048304251094,-0.11238398160295904,-0.04268493487682601
-0.8154048304251094,-0.8160577772276655,-0.04268493487682601,0.02734498363202742
-0.8160577772276655,-0.8107126893840547,0.02734498363202742,0.09712879382368311
-0.8107126893840547,-0.7994046252869105,0.09712879382368311,0.166229660301199
-0.7994046252869105,-0.7822141560798548,0.166229660301199,0.2341197822141563
-0.6056798834090722,-0.6429002859166589,-0.42183159991070185,-0.36257171093968377
-0.6429002859166589,-0.6743468965459027,-0.36257171093968377,-0.3000405104436026
-0.6743468965459027,-0.6997176420882176,-0.3000405104436026,-0.23484526376134318
-0.6997176420882176,-0.7188111274461353,-0.23484526376134318,-0.16750114587747467
-0.7188111274461353,-0.7314361594290557,-0.16750114587747467,-0.09867243677938031
-0.7314361594290557,-0.7374848449776383,-0.09867243677938031,-0.028986868327353532
-0.7374848449776383,-0.7369065660989542,-0.028986868327353532,0.041010297145496866
-0.7369065660989542,-0.7297032978431804,0.041010297145496866,0.11061312646598753
-0.7297032978431804,-0.7159461009804609,0.11061312646598753,0.1791992507042024
-0.7159461009804609,-0.6957444590168943,0.1791992507042024,0.24621097779845091
-0.6957444590168943,-0.6692939646004625,0.24621097779845091,0.3109900625898303
-0.6692939646004625,-0.6368206603786101,0.3109900625898303,0.37298481717992593
-0.6368206603786101,-0.5986202846167503,0.37298481717992593,0.4316260014898545
-0.5986202846167503,-0.5550451078148035,0.4316260014898545,0.4863755648047423
-0.5550451078148035,-0.5064847996904893,0.4863755648047423,0.5367480244010074
-0.5064847996904893,-0.4533652894803326,0.5367480244010074,0.5823007918173788
-0.4533652894803326,-0.3961630004084501,0.5823007918173788,0.6226220332157615
-0.3961630004084501,-0.33543284757770275,0.6226220332157615,0.6573257650585003
-0.33543284757770275,-0.271639804810627,0.6573257650585003,0.6861436852299534
-0.271639804810627,-0.20541746536826222,0.6861436852299534,0.7087834873127499
-0.20541746536826222,-0.13737960755693357,0.7087834873127499,0.7250422278488982
-0.13737960755693357,-0.06806576029812317,0.7250422278488982,0.7347893859447439
-0.06806576029812317,0.001827309309744729,0.7347893859447439,0.7379255294373315
0.001827309309744729,0.07169559254140667,0.7379255294373315,0.7344291558098779
0.07169559254140667,0.14095573601426592,0.7344291558098779,0.7243251534059421
0.14095573601426592,0.20891756771983516,0.7243251534059421,0.7077131708849731
0.20891756771983516,0.27501772978097017,0.7077131708849731,0.6847325919395311
0.27501772978097017,0.33865080700751893,0.6847325919395311,0.6555899050750618
0.33865080700751893,0.3992049589084232,0.6555899050750618,0.6205698393166379
0.3992049589084232,0.4561985708681304,0.6205698393166379,0.5799511891159355
0.4561985708681304,0.5090841397398638,0.5799511891159355,0.5341187889262164
0.5090841397398638,0.5573831394209094,0.5341187889262164,0.48349000106259665
0.5573831394209094,0.6006724641491776,0.48349000106259665,0.428509228788021
0.6006724641491776,0.638566914445553,0.428509228788021,0.3696604496871787
0.638566914445553,0.6707129909291403,0.3696604496871787,0.30748927550341154
0.6707129909291403,0.6968152330952742,0.30748927550341154,0.24257599889488968
0.6968152330952742,0.7166584848245732,0.24257599889488968,0.1754542730225408
0.7166584848245732,0.7300468795343427,0.1754542730225408,0.10679033346476596
0.7300468795343427,0.7368722460824191,0.10679033346476596,0.03716073619981275
0.7368722460824191,0.7370701499808572,0.03716073619981275,-0.03283632168071959
0.7370701499808572,0.7306397934668076,-0.03283632168071959,-0.10249467416350422
0.7306397934668076,0.7176378615084094,-0.10249467416350422,-0.17124417053529395
0.7176378615084094,0.6981741809858919,-0.17124417053529395,-0.2384753393028458
0.6981741809858919,0.6724400490281472,-0.2384753393028458,-0.30353102163720014
0.6724400490281472,0.6406430675618564,-0.30353102163720014,-0.36588542587804207
0.6406430675618564,0.6030795690425272,-0.36588542587804207,-0.4249467408901255
0.6030795690425272,0.5600960358224316,-0.4249467408901255,-0.4801730117798334
0.5600960358224316,0.5120770087345285,-0.4801730117798334,-0.5310742426750834
0.5120770087345285,0.4594468822662485,-0.5310742426750834,-0.577200366651084
0.4594468822662485,0.4026728663889352,-0.577200366651084,-0.6181385575936249
0.4026728663889352,0.3423162845340233,-0.6181385575936249,-0.6534900923678861
0.3423162845340233,0.27884187989497233,-0.6534900923678861,-0.6829831154243504
0.27884187989497233,0.21287801616662683,-0.6829831154243504,-0.7063219562097156
0.21287801616662683,0.14500048832805823,-0.7063219562097156,-0.7233060288547155
0.14500048832805823,0.07579296548074632,-0.7233060288547155,-0.7337855153549401
0.07579296548074632,0.005952305148007708,-0.7337855153549401,-0.7376580244778923
0.005952305148007708,-0.06396805047328435,-0.7376580244778923,-0.7348958225436997
-0.06396805047328435,-0.13333310302967027,-0.7348958225436997,-0.7255171051857425
-0.13333310302967027,-0.20145190562613424,-0.7255171051857425,-0.7096188747731398
-0.20145190562613424,-0.2678064977726502,-0.7096188747731398,-0.6873372422595407
-0.2678064977726502,-0.33175977022974157,-0.6873372422595407,-0.6588621202154248
-0.33175977022974157,-0.39267608173857715,-0.6588621202154248,-0.6244840296232632
-0.39267608173857715,-0.4500900524235236,-0.6244840296232632,-0.5844696241182644
-0.4500900524235236,-0.5034471573073627,-0.5844696241182644,-0.5392010343495676
-0.1860491530110816,-0.11723374544733067,0.8096617076738288,0.8224438838007035
-0.11723374544733067,-0.047545293832590985,0.8224438838007035,0.8293903926493071
-0.047545293832590985,0.02248942535004117,0.8293903926493071,0.8304423580098941
0.02248942535004117,0.09231206680545578,0.8304423580098941,0.8255968090734827
0.09231206680545578,0.16152450090744108,0.8255968090734827,0.8148820326678767
-0.7096188747731398,-0.6789610009936489,0.3067150635208713,0.36966884895845187
-0.6789610009936489,-0.6427343619064851,0.36966884895845187,0.4295878235391448
-0.6427343619064851,-0.6012585585685539,0.4295878235391448,0.4859540173091488
-0.6012585585685539,-0.55484377629335,0.4859540173091488,0.5383507920881816
-0.55484377629335,-0.5038894950274,0.5383507920881816,0.5863263400214029
0.2114215369045349,0.14402551253305163,-0.633847767685289,-0.6524609878534648
0.14402551253305163,0.07501546390574321,-0.6524609878534648,-0.6639337324089469
0.07501546390574321,0.0052404386921900414,-0.6639337324089469,-0.6681276358508662
0.0052404386921900414,-0.06461958855969907,-0.6681276358508662,-0.6650059588300736
-0.06461958855969907,-0.13379681806999977,-0.6650059588300736,-0.6545942739065477
-0.13379681806999977,-0.20145190562613424,-0.6545942739065477,-0.6370235934664247
-0.20145190562613424,-0.26694938730079687,-0.6370235934664247,-0.612481263759374
-0.26694938730079687,-0.3295467528384982,-0.612481263759374,-0.5812122022341046
-0.3968368343113714,-0.4502504438729612,-0.5239862780474921,-0.47885469001545145
-0.4502504438729612,-0.49856735153365717,-0.47885469001545145,-0.42830373522108656
-0.49856735153365717,-0.5412433219411115,-0.42830373522108656,-0.37290123975669254
-0.5412433219411115,-0.5777946812127885,-0.37290123975669254,-0.31327173418235754
-0.5777946812127885,-0.6078000115211928,-0.31327173418235754,-0.2501023830618173
-0.6078000115211928,-0.6309252844446036,-0.2501023830618173,-0.1840965617167708
-0.6309252844446036,-0.6468956662576641,-0.1840965617167708,-0.1160624790075695
-0.6468956662576641,-0.6555561862189159,-0.1160624790075695,-0.046655499199240946
-0.6555561862189159,-0.6567908097849189,-0.046655499199240946,0.023295386976006638
-0.6567908097849189,-0.650593752837606,0.023295386976006638,0.09290238092910319
-0.650593752837606,-0.6370235934664247,0.09290238092910319,0.16152450090744108
-0.6370235934664247,-0.6162545348719908,0.16152450090744108,0.2283274693781867
-0.6162545348719908,-0.5885293629919397,0.2283274693781867,0.2924893885001576
-0.5885293629919397,-0.5541228073041014,0.2924893885001576,0.35338162439474696
-0.5541228073041014,-0.5134624358789128,0.35338162439474696,0.4102447854847704
-0.5134624358789128,-0.4669637775417077,0.4102447854847704,0.4624965701234125
-0.4669637775417077,-0.41518531420769844,0.4624965701234125,0.5095029306250378
-0.41518531420769844,-0.35871226084184993,0.5095029306250378,0.5507371180511027
-0.35871226084184993,-0.2981690473162034,0.5507371180511027,0.5857430282767602
-0.2981690473162034,-0.23427666894938337,0.5857430282767602,0.6141074025605902
-0.23427666894938337,-0.16769989756772286,0.6141074025605902,0.6355344167289263
-0.16769989756772286,-0.09923760203767451,0.6355344167289263,0.6497637844777395
-0.09923760203767451,-0.029685177936862872,0.6497637844777395,0.6566381218667232
-0.029685177936862872,0.04026584037025582,0.6566381218667232,0.6560848272070186
0.04026584037025582,0.10972846404819703,0.6560848272070186,0.6481065658786924
0.10972846404819703,0.1779258025359136,0.6481065658786924,0.6328021965016453
0.1779258025359136,0.24415331708545396,0.6328021965016453,0.6103271014625722
0.24415331708545396,0.3075998796914954,0.6103271014625722,0.5809527690430034
0.3075998796914954,0.3676018650449908,0.5809527690430034,0.544983003824528
0.3676018650449908,0.4234279947857391,0.544983003824528,0.5028520389239244
0.4234279947857391,0.47446107764082224,0.5028520389239244,0.4550295666787809
0.47446107764082224,0.5201242136645725,0.4550295666787809,0.4020570262476113
0.5201242136645725,0.5598845493215043,0.4020570262476113,0.34456074390233904
0.5598845493215043,0.5933257451204839,0.34456074390233904,0.28314512909695044
0.5933257451204839,0.6200462739011108,0.28314512909695044,0.21854751561116226
0.6200462739011108,0.6397646885132726,0.21854751561116226,0.15144410614381898
0.6397646885132726,0.6522447991133122,0.15144410614381898,0.08261195307492986
0.6522447991133122,0.6573392934633442,0.08261195307492986,0.01291609852117337
0.6573392934633442,0.6550013622077475,0.01291609852117337,-0.05699799120150906
0.6550013622077475,0.6452464980698978,-0.05699799120150906,-0.12627892165915977
0.6452464980698978,0.6282098517244394,-0.12627892165915977,-0.19405036680406373
0.6282098517244394,0.6040470698952156,-0.19405036680406373,-0.25969999075337313
0.6040470698952156,0.5730409242124643,-0.25969999075337313,-0.3224203672289685
0.5730409242124643,0.5355747071133479,-0.3224203672289685,-0.38145025589722514
0.5355747071133479,0.49204781601295067,-0.38145025589722514,-0.43617347773476656
0.49204781601295067,0.4429587727249238,-0.43617347773476656,-0.48596260824557636
0.4429587727249238,0.3888599972517215,-0.48596260824557636,-0.530258256756851
0.3888599972517215,0.330372103153612,-0.530258256756851,-0.5685542742264562
0.330372103153612,0.2681093625967994,-0.5685542742264562,-0.6004422083470397
-0.4572540324969774,-0.5128110818193192,-0.6542906052314271,-0.6117130418461758
-0.5128110818193192,-0.5644283121597096,-0.6117130418461758,-0.5644283121597096
-0.5644283121597096,-0.6117130418461758,-0.5644283121597096,-0.5128110818193192
-0.6117130418461758,-0.6542906052314271,-0.5128110818193192,-0.4572540324969774
0.14272390500240784,0.07396850991822856,-0.5821294764213015,-0.5947747005399338
0.07396850991822856,0.004279162995613817,-0.5947747005399338,-0.5993275351660996
0.004279162995613817,-0.06549596662488799,-0.5993275351660996,-0.5957394686595605
-0.06549596662488799,-0.13441744278806256,-0.5957394686595605,-0.5840467751899321
-0.13441744278806256,-0.20145190562613424,-0.5840467751899321,-0.5644283121597096
-0.20145190562613424,-0.2658020064940214,-0.5644283121597096,-0.5371480298170057
-0.2658020064940214,-0.32654265491127643,-0.5371480298170057,-0.5025586667326691
-0.32654265491127643,-0.38282566650526395,-0.5025586667326691,-0.46114676519764597
-0.38282566650526395,-0.4339008647606062,-0.46114676519764597,-0.4134712016950808
-0.4339008647606062,-0.479097365870238,-0.4134712016950808,-0.3601536152171231
-0.479097365870238,-0.5177792525608271,-0.3601536152171231,-0.3019373466188289
-0.5177792525608271,-0.5493986858083053,-0.3019373466188289,-0.23966452843663555
-0.5493986858083053,-0.5735745042270521,-0.23966452843663555,-0.17408854572740617
-0.5735745042270521,-0.5899478640204877,-0.17408854572740617,-0.10617252659760312
-0.5899478640204877,-0.5983077693844682,-0.10617252659760312,-0.03681561260864208
-0.5983077693844682,-0.5985391837593528,-0.03681561260864208,0.03309058293794531
-0.5985391837593528,-0.5906412063285779,0.03309058293794531,0.10248722729263471
-0.5906412063285779,-0.5747169105158041,0.10248722729263471,0.1705216539634995
-0.5747169105158041,-0.5509726082999604,0.1705216539634995,0.2362687581869869
-0.5509726082999604,-0.5197737214196205,0.2362687581869869,0.29873986881269987
0.292460201275609,0.35656171560380523,0.7531511794290418,0.7249994628257825
0.35656171560380523,0.41798931369886994,0.7249994628257825,0.6914016420902604
0.41798931369886994,0.47628331682510106,0.6914016420902604,0.6526073083885973
0.47628331682510106,0.5309924335650082,0.6526073083885973,0.6089170345498416
0.5309924335650082,0.5817145583887731,0.6089170345498416,0.5606530949460697
0.5817145583887731,0.6280674094045646,0.5606530949460697,0.5081789759048085
0.6280674094045646,0.6696914700544465,0.5081789759048085,0.4519056261343013
0.6696914700544465,0.7063062464756249,0.4519056261343013,0.39223211547386794
0.7063062464756249,0.7376089974956856,0.39223211547386794,0.3296311468761144
0.7376089974956856,0.7633880085272,0.3296311468761144,0.2645215600858728
-0.6575453384029719,-0.6132159593374706,0.4927018038153208,0.5468804748753786
-0.6132159593374706,-0.5644283121597096,0.5468804748753786,0.5970961887477315
-0.5644283121597096,-0.5115540326792867,0.5970961887477315,0.6429809772929531
-0.5115540326792867,-0.4549591953784464,0.6429809772929531,0.6842025072996905
-0.06678941701919805,-0.13530894733791798,-0.5273172819347824,-0.5139989639222198
-0.13530894733791798,-0.20145190562613424,-0.5139989639222198,-0.49183303085299457
-0.20145190562613424,-0.2642158452568526,-0.49183303085299457,-0.46118705557745177
-0.2642158452568526,-0.32234899700770503,-0.46118705557745177,-0.4226293958664177
-0.32234899700770503,-0.37482259373511817,-0.4226293958664177,-0.3768993641625715
-0.37482259373511817,-0.4209837902157322,-0.3768993641625715,-0.32455930689588086
-0.39399045015115264,-0.43054738766130896,-0.29623215917031565,-0.2399795106359912
-0.43054738766130896,-0.4591703730195572,-0.2399795106359912,-0.1791727506341294
-0.4591703730195572,-0.47919889763549184,-0.1791727506341294,-0.11527427450973204
-0.47919889763549184,-0.4904033001702288,-0.11527427450973204,-0.04902398427680554
-0.4904033001702288,-0.4924899389108899,-0.04902398427680554,0.018207247345353617
-0.4924899389108899,-0.48545331430908556,0.018207247345353617,0.08480746661309846
-0.48545331430908556,-0.4693794096923526,0.08480746661309846,0.1500640384240972
-0.4693794096923526,-0.44461081748422904,0.1500640384240972,0.21245406176115478
-0.44461081748422904,-0.41161349668362235,0.21245406176115478,0.2708671399935634
-0.41161349668362235,-0.37094246772488015,0.2708671399935634,0.3243077635743381
-0.37094246772488015,-0.32343877381872677,0.3243077635743381,0.37167249092371857
-0.32343877381872677,-0.2698076054488482,0.37167249092371857,0.41223288674960723
-0.2698076054488482,-0.2113511381215405,0.41223288674960723,0.4450192734371674
-0.2113511381215405,-0.14887930613012845,0.4450192734371674,0.46960141919412113
-0.14887930613012845,-0.08352596972819126,0.46960141919412113,0.4854822619511545
-0.08352596972819126,-0.01697651233079034,0.4854822619511545,0.49230161826223995
-0.01697651233079034,0.05016744520820704,0.49230161826223995,0.4900115337707929
0.05016744520820704,0.11639330468028897,0.4900115337707929,0.4786019542914719
0.11639330468028897,0.18036572517862481,0.4786019542914719,0.45831713330554136
0.18036572517862481,0.24100901413560605,0.45831713330554136,0.42951160437618063
0.24100901413560605,0.29714700379765735,0.42951160437618063,0.3927447279648333
0.29714700379765735,0.34776759441195115,0.3927447279648333,0.34868558527720905
0.34776759441195115,0.3919532576169009,0.34868558527720905,0.29812033975302943
0.3919532576169009,0.42880998106342294,0.29812033975302943,0.24208329214614532
0.42880998106342294,0.45774640676945255,0.24208329214614532,0.18146528294692232
0.45774640676945255,0.4780979372754808,0.18146528294692232,0.11774234131438921
0.4780979372754808,0.48965340185772743,0.11774234131438921,0.05156952167964812
0.48965340185772743,0.4920924432398972,0.05156952167964812,-0.015620359278031515
0.4920924432398972,0.485401018206433,-0.015620359278031515,-0.08224456068007602
0.485401018206433,0.4696653923787313,-0.08224456068007602,-0.14755259302474688
0.4696653923787313,0.44523396853982167,-0.14755259302474688,-0.21000798754497207
0.44523396853982167,0.41253884888070913,-0.21000798754497207,-0.2685656141440361
0.41253884888070913,0.37215197350357854,-0.2685656141440361,-0.32217677142650303
0.37215197350357854,0.3248953145212181,-0.32217677142650303,-0.36975292017196926
0.3248953145212181,0.2714797435400147,-0.36975292017196926,-0.41055079375881476
0.2714797435400147,0.21322892658104475,-0.41055079375881476,-0.44358315970581397
0.21322892658104475,0.15089367162640177,-0.44358315970581397,-0.46844717468660124
0.15089367162640177,0.08561567526028457,-0.46844717468660124,-0.48462424027745477
0.08561567526028457,0.016333938294010864,-0.48462424027745477,-0.49183303085299457
0.4527865331318943,0.4930611549718307,0.362222695495533,0.30511306851276787
0.4930611549718307,0.5261489119017733,0.30511306851276787,0.24362467975590762
0.5261489119017733,0.5516168183710572,0.24362467975590762,0.17856901666042213
0.5516168183710572,0.5690666240544371,0.17856901666042213,0.11096665960126173
0.5690666240544371,0.5782667763067761,0.11096665960126173,0.04171641826154615
0.5782667763067761,0.5790694021598479,0.04171641826154615,-0.028172479800642858
0.5790694021598479,0.57146972614327,-0.028172479800642858,-0.09756959798907683
0.57146972614327,0.5555668759186589,-0.09756959798907683,-0.16560556278741334
0.5555668759186589,0.531593355304361,-0.16560556278741334,-0.23123716630467828
0.531593355304361,0.499926507613782,-0.23123716630467828,-0.2934586707598559
0.499926507613782,0.46098496378213305,-0.2934586707598559,-0.3514536891203818
0.46098496378213305,0.41535227203111225,-0.3514536891203818,-0.4043410709692026
0.41535227203111225,0.3636858515600121,-0.4043410709692026,-0.45135807715840814
0.3636858515600121,0.3067150635208713,-0.45135807715840814,-0.49183303085299457
0.3067150635208713,0.24534153317653984,-0.49183303085299457,-0.5251657050775679
0.24173871199047237,0.18637482649503312,-0.36614371895447506,-0.3971678873652378
0.18637482649503312,0.1273459170879745,-0.3971678873652378,-0.41980982866966254
0.1273459170879745,0.06545675234959569,-0.41980982866966254,-0.4337645482417113
0.06545675234959569,0.0024218156101682986,-0.4337645482417113,-0.4386454387854303
0.0024218156101682986,-0.06085894145835402,-0.4386454387854303,-0.4343855787345723
-0.06085894145835402,-0.12885662431941913,-0.4343855787345723,-0.41923774954627946
-0.12885662431941913,-0.1935073888019887,-0.41923774954627946,-0.3936361305700181
-0.1935073888019887,-0.24834251240764116,-0.3936361305700181,-0.3615819250447396
-0.24834251240764116,-0.29785417715184015,-0.3615819250447396,-0.3220547808989874
-0.29785417715184015,-0.3411015737285722,-0.3220547808989874,-0.27587456225725193
-0.3411015737285722,-0.37733461799310974,-0.27587456225725193,-0.22382266150943264
-0.37733461799310974,-0.40566117787042455,-0.22382266150943264,-0.16714600032555038
-0.40566117787042455,-0.42552839335185055,-0.16714600032555038,-0.10698267055490918
-0.42552839335185055,-0.43651752278480427,-0.10698267055490918,-0.04464100901861556
-0.43651752278480427,-0.4384162436302861,-0.04464100901861556,0.018777579059894522
-0.4384162436302861,-0.43119995518607157,0.018777579059894522,0.08153868496330796
-0.43119995518607157,-0.4149562607025167,0.08153868496330796,0.14287812910215703
-0.4108424098427208,-0.3590673293751365,0.4016234890411019,0.44849256788522274
-0.3590673293751365,-0.3019620768144575,0.44849256788522274,0.48874929604866546
-0.3019620768144575,-0.24043851013830986,0.48874929604866546,0.5217550736635965
-0.24043851013830986,-0.17532722187457628,0.5217550736635965,0.5470661871420248
-0.17532722187457628,-0.10766414186863238,0.5470661871420248,0.5642796937923649
-0.10766414186863238,-0.03839467160814347,0.5642796937923649,0.5731587852689248
-0.03839467160814347,0.03148873543977815,0.5731587852689248,0.573563956136478
0.03148873543977815,0.10083347831080225,0.573563956136478,0.5654925762930789
0.10083347831080225,0.16871956863349857,0.5654925762930789,0.549058225006003
0.16871956863349857,0.2341197822141563,0.549058225006003,0.5245009074410165
0.2341197822141563,0.29602522637381323,0.5245009074410165,0.4922400454733724
0.29602522637381323,0.3536039878394319,0.4922400454733724,0.4526735955985455
-0.17880589041811434,-0.22730653723032201,-0.324970065001461,-0.293067130684472
-0.22730653723032201,-0.2704470073925148,-0.293067130684472,-0.2537595795142127
-0.2704470073925148,-0.30673023381466813,-0.2537595795142127,-0.20840250824689732
-0.30673023381466813,-0.3355923474643132,-0.20840250824689732,-0.1577075696823571
-0.3355923474643132,-0.35609150894717545,-0.1577075696823571,-0.10330634892600943
-0.35609150894717545,-0.3678588934086091,-0.10330634892600943,-0.04617452087097218
-0.3678588934086091,-0.3705223296832606,-0.04617452087097218,0.012030126502439398
-0.3705223296832606,-0.36403054951057323,0.012030126502439398,0.06994515925848144
-0.36403054951057323,-0.3485467148149737,0.06994515925848144,0.1261149187811832
-0.3485467148149737,-0.32444044432307373,0.1261149187811832,0.17918504647277045
-0.32444044432307373,-0.2924672061090845,0.17918504647277045,0.22762100072558278
-0.2924672061090845,-0.25310121237461336,0.22762100072558278,0.2706789086176
-0.25310121237461336,-0.20769111025098186,0.2706789086176,0.3068732949367401
-0.20769111025098186,-0.15697335471954366,0.3068732949367401,0.33562638041196036
-0.15697335471954366,-0.10253587324690594,0.33562638041196036,0.35602181601029437
-0.10253587324690594,-0.045406222190278345,0.35602181601029437,0.36767147673986145
-0.045406222190278345,0.012784117791078797,0.36767147673986145,0.370215976178055
0.012784117791078797,0.0706610122432465,0.370215976178055,0.36360607792971256
0.0706610122432465,0.12677704159974645,0.36360607792971256,0.34800740572005684
0.12677704159974645,0.17977147011485073,0.34800740572005684,0.32379452861644187
0.17977147011485073,0.22812354300418924,0.32379452861644187,0.2917187270732957
0.22812354300418924,0.27107330271155616,0.2917187270732957,0.2522664214001953
0.27107330271155616,0.3071502910674322,0.2522664214001953,0.20677835141033252
0.3071502910674322,0.3357626259422497,0.20677835141033252,0.1560158779725347
0.3357626259422497,0.3560170799671638,0.1560158779725347,0.10153200618237612
0.3560170799671638,0.36751136315646704,0.10153200618237612,0.04439849744945401
0.36751136315646704,0.3698989125855774,0.04439849744945401,-0.013779611781421619
0.3698989125855774,0.36313329006766715,-0.013779611781421619,-0.07161261537004737
0.36313329006766715,0.347383155284956,-0.07161261537004737,-0.12766481070596924
0.347383155284956,0.3230295791144373,-0.12766481070596924,-0.1805667944250693
0.3230295791144373,0.29081871606845433,-0.1805667944250693,-0.22881525213123222
0.29081871606845433,0.25125211431561434,-0.22881525213123222,-0.27163071622226287
0.25125211431561434,0.20566109917880304,-0.27163071622226287,-0.30756116281204127
0.20566109917880304,0.15483012753751857,-0.30756116281204127,-0.3360013565003982
0.15483012753751857,0.10029254662736342,-0.3360013565003982,-0.35607595013599935
0.10029254662736342,0.04314955497606565,-0.35607595013599935,-0.36737682938455196
0.04314955497606565,-0.015018063690672045,-0.36737682938455196,-0.3695691012427771
-0.015018063690672045,-0.07280137078046534,-0.3695691012427771,-0.36260985930048883
-0.07280137078046534,-0.12885662431941913,-0.36260985930048883,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
0.2936229931373453,0.30229732954549315,0.075909595545125,0.023922279608399766
0.30229732954549315,0.30184150092799755,0.023922279608399766,-0.02875506071756595
0.30184150092799755,0.29226508630999404,-0.02875506071756595,-0.08059426401670822
0.29226508630999404,0.27392067342225257,-0.08059426401670822,-0.12985055338243467
0.27392067342225257,0.2471624130087111,-0.12985055338243467,-0.1754516557435004
0.2471624130087111,0.21312877967884902,-0.1754516557435004,-0.21547203354628908
0.21312877967884902,0.1725924459202397,-0.21547203354628908,-0.24908422747578862
0.1725924459202397,0.12676336605915317,-0.24908422747578862,-0.27521139499024283
0.12676336605915317,0.07713841308697433,-0.27521139499024283,-0.2929829969265053
0.07713841308697433,0.02520519316301839,-0.2929829969265053,-0.30188286169001755
0.02520519316301839,-0.02743798129674435,-0.30188286169001755,-0.3016536836556296
-0.02743798129674435,-0.07929633063266761,-0.3016536836556296,-0.29229954974425343
-0.07929633063266761,-0.12885662431941913,-0.29229954974425343,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
0.24230148138661756,0.2933148354887578,0.37423183037545527,0.3357156935075054
0.2933148354887578,0.3382629693707033,0.3357156935075054,0.29033764412083585
0.3382629693707033,0.3793103448275863,0.29033764412083585,0.2341197822141563
0.3793103448275863,0.4111829600245891,0.2341197822141563,0.1721813002347885
-0.17097165022222216,-0.2092292644257231,-0.23221775735692074,-0.19839180725562644
-0.2092292644257231,-0.24112650114734524,-0.19839180725562644,-0.15802844311989095
-0.24112650114734524,-0.26528971787081135,-0.15802844311989095,-0.11276433444459577
-0.26528971787081135,-0.28108991426517804,-0.11276433444459577,-0.0637311024231707
-0.28108991426517804,-0.2879009699492253,-0.0637311024231707,-0.012870766466668404
-0.2879009699492253,-0.28557418587795236,-0.012870766466668404,0.03845783039710793
-0.28557418587795236,-0.27404718693284935,0.03845783039710793,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.25383507239302416,0.08892921960072608,0.13637846132701248
-0.25383507239302416,-0.22557951348562366,0.13637846132701248,0.17934919170081387
-0.22557951348562366,-0.1902515488690708,0.17934919170081387,0.21651164379054744
-0.1902515488690708,-0.14868293613091788,0.21651164379054744,0.24695593925415427
-0.14868293613091788,-0.10246036973670192,0.24695593925415427,0.26947497965775313
-0.10246036973670192,-0.052949316843863725,0.26947497965775313,0.28342899747382067
-0.052949316843863725,-0.0017151055836162055,0.28342899747382067,0.28836455396782146
-0.0017151055836162055,0.04916333177168686,0.28836455396782146,0.2841832677357965
0.04916333177168686,0.09897624843228958,0.2841832677357965,0.270928521552255
0.09897624843228958,0.14523383981676075,0.270928521552255,0.24925064078617343
0.14523383981676075,0.18722687362611556,0.24925064078617343,0.21951280403636075
0.18722687362611556,0.22311669933224887,0.21951280403636075,0.1829732209186996
0.22311669933224887,0.2521572200108535,0.1829732209186996,0.14034952220422414
-0.09875261510759281,-0.13507688304868115,-0.18601181381796295,-0.16151121090400167
-0.13507688304868115,-0.16580565447869722,-0.16151121090400167,-0.12968747481649467
-0.16580565447869722,-0.1887569546862493,-0.12968747481649467,-0.09306878814895492
-0.1887569546862493,-0.20396730766958948,-0.09306878814895492,-0.05163697189323213
-0.20396730766958948,-0.21020062420543684,-0.05163697189323213,-0.007988401469081974
-0.21020062420543684,-0.20726000167659397,-0.007988401469081974,0.03564620336834179
-0.20726000167659397,-0.1951996178033154,0.03564620336834179,0.07812355902767654
-0.1951996178033154,-0.1748656167849919,0.07812355902767654,0.11665377563623291
-0.1748656167849919,-0.14674365037570836,0.11665377563623291,0.15043663893609271
-0.14674365037570836,-0.11216982179643598,0.15043663893609271,0.17765704784887348
-0.11216982179643598,-0.07281272412180817,0.17765704784887348,0.19703160988892066
-0.07281272412180817,-0.029959779265119835,0.19703160988892066,0.20785631243088631
-0.029959779265119835,0.013147477514595662,0.20785631243088631,0.20954635428614665
0.013147477514595662,0.0565081494032349,0.20954635428614665,0.20215736460413702
0.0565081494032349,0.09734910045692247,0.20215736460413702,0.18591177566211203
0.09734910045692247,0.13373008178181922,0.18591177566211203,0.16166483808660193
0.13373008178181922,0.16456320572287875,0.16166483808660193,0.13006508196675814
0.16456320572287875,0.18763806668725702,0.13006508196675814,0.09365161471208627
0.18763806668725702,0.20301313421984557,0.09365161471208627,0.05236746062603692
0.20301313421984557,0.20942458648111462,0.05236746062603692,0.008775540364263978
0.20942458648111462,0.2066538223095442,0.008775540364263978,-0.034773102768578035
0.2066538223095442,0.19476247137928304,-0.034773102768578035,-0.07720987505115129
0.19476247137928304,0.17456545146240443,-0.07720987505115129,-0.1157607253157189
0.17456545146240443,0.14658386075011776,-0.1157607253157189,-0.14955144703562806
0.14658386075011776,0.11214140167392794,-0.14955144703562806,-0.1767936764079442
0.11214140167392794,0.07289015515704156,-0.1767936764079442,-0.1962085073872516
0.07289015515704156,0.030124955859316183,-0.1962085073872516,-0.20707949492011313
0.030124955859316183,-0.012890571594083688,-0.20707949492011313,-0.2088156747837936
-0.012890571594083688,-0.056261343012704024,-0.2088156747837936,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
0.10724070654327322,0.08136400280695755,-0.09150780276864268,-0.11504555772915548
0.08136400280695755,0.04919182904329422,-0.11504555772915548,-0.13195894184001522
0.04919182904329422,0.013400547668342755,-0.13195894184001522,-0.14011113148993026
0.013400547668342755,-0.021171061100085375,-0.14011113148993026,-0.13908516235290158
-0.021171061100085375,-0.056261343012704024,-0.13908516235290158,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.08764933220031235,-0.12885662431941913,-0.11004759613981319
-0.08764933220031235,-0.11208610087423199,-0.11004759613981319,-0.08513512179543359
-0.11208610087423199,-0.1303491325400521,-0.08513512179543359,-0.05331525276379201
-0.1303491325400521,-0.13969642751497013,-0.05331525276379201,-0.018465977178473425
-0.13969642751497013,-0.14007061700576906,-0.018465977178473425,0.01592508927114733
-0.14007061700576906,-0.13121545237999532,0.01592508927114733,0.051755715195654695
-0.13121545237999532,-0.11373202343286093,0.051755715195654695,0.08356982394331958
-0.11373202343286093,-0.08988457342378264,0.08356982394331958,0.1088935388047827
0.042614329964284936,0.015877729555185294,-0.0678314335689697,-0.07835453844388807
0.015877729555185294,-0.010077475857882767,-0.07835453844388807,-0.07920162814077758
-0.010077475857882767,-0.03283115385552493,-0.07920162814077758,-0.07268875001651298
-0.03283115385552493,-0.056261343012704024,-0.07268875001651298,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.07268875001651298,-0.056261343012704024,-0.03283115385552493
-0.07268875001651298,-0.07920162814077758,-0.03283115385552493,-0.010077475857882767
-0.07920162814077758,-0.07835453844388807,-0.010077475857882767,0.015877729555185294
-0.07835453844388807,-0.0678314335689697,0.015877729555185294,0.042614329964284936
-0.0035983080144048607,0.02894238363890267,0.125966527459624,0.12257565546833549
0.02894238363890267,0.0607794394812724,0.12257565546833549,0.11021037165130632
0.0607794394812724,0.08892921960072608,0.11021037165130632,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.11021037165130632,0.08892921960072608,0.0607794394812724
0.11021037165130632,0.12257565546833549,0.0607794394812724,0.02894238363890267
0.12257565546833549,0.125966527459624,0.02894238363890267,-0.0035983080144048607


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_learned_hamiltonian_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_learned_polynomial_vf.csv <==
t,theta_dot,theta
0.2,-1.6340492631711927,0.8804721513677154
0.4,-2.8233099575093643,0.4229880191550948
0.6000000000000001,-3.0810127863950374,-0.1860313455241817
0.8,-2.2433382057374276,-0.7348297037851151
1,-0.7100818472763616,-1.0368376549492782
1.2000000000000002,0.9946101201585763,-1.0078640053259613
1.4000000000000001,2.454236891423908,-0.6549210096372626
1.6,3.1634923794153664,-0.07646327896451814
1.8,2.758316591484145,0.5347810165268568
2,1.4244721412416605,0.9639451289365517
2.2,-0.2807204969524297,1.0804303485459845
2.4000000000000004,-1.922228303202694,0.8556998073117581
2.6,-3.032921992889201,0.34674551431262646
2.8000000000000003,-3.12104219899515,-0.2883536323558871
3,-2.1059994657427916,-0.8265070314245817
3.2,-0.47610797762227947,-1.0899680019832827
3.4000000000000004,1.261035522090978,-1.010121894047462
3.6,2.6897966339380543,-0.605619546384584
3.8000000000000003,3.2785632417960864,0.009367107160826699
4,2.701710800767818,0.6264772249126916
4.2,1.2458033732162535,1.0307114479681843
4.4,-0.5105196276694047,1.1055039849848636
4.6000000000000005,-2.156002328227852,0.8335036174031035
4.800000000000001,-3.19822034125862,0.2832177908421833
5,-3.144485527513634,-0.37156535848541344
5.2,-1.9914403844480182,-0.8996822196292309
5.4,-0.29166920020640735,-1.1321932634787057
5.6000000000000005,1.470659091506947,-1.0123646174183891
5.800000000000001,2.875665405337762,-0.567207077897834
6,3.3680396284424363,0.07648466955532122
6.2,2.657754047008514,0.6980368530828895
6.4,1.1127589798917665,1.0834624064549105
6.6000000000000005,-0.6817129609884008,1.1272968880163527
6.800000000000001,-2.334206531529073,0.8196968414308592
7,-3.328119411433372,0.23748577615422323
7.2,-3.1689422248842694,-0.4333418473000578
7.4,-1.915648725575664,-0.9555821813318763
7.6000000000000005,-0.16583837743719257,-1.167225649537993
7.800000000000001,1.6194321101523672,-1.0196157558066663
8,3.015560480340375,-0.5448083405870007
8.200000000000001,3.445134136898769,0.12148311633326048
8.4,2.6425872410558693,0.7491739086703368
8.6,1.0357513499444753,1.124625427344276
8.8,-0.7886061621738529,1.1497996257613805
9,-2.456249936961617,0.8189576185654909
9.200000000000001,-3.430460622666285,0.21353353177683068
9.4,-3.2086130249116316,-0.47201557155590285
9.600000000000001,-1.8902226077414557,-0.9952572703939386
9.8,-0.10517509383300279,-1.19788673933093
10,1.7039397403300776,-1.0357050195375295


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_pos_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819632926207452,-0.0708619086826011,2.825770796599071,-0.033397324569333954
0.2,0.7716723462393368,-0.14122866811835524,2.820774638062209,-0.06700036559649701
0.3,0.7545675856135052,-0.21059737273448173,2.8124195387136885,-0.1010183872348834
0.4,0.7307235665620083,-0.2784503959657071,2.8006624654736263,-0.13566766038899633
0.5,0.7002529998996728,-0.3442500055896086,2.785441613566268,-0.17117473465849714
0.6,0.6633143055991239,-0.4074353298777812,2.7666748531027054,-0.20777941561978128
0.7,0.6201202149586751,-0.46742238821709914,2.744257739041767,-0.24573731688441197
0.8,0.5709465969329042,-0.5236077886588996,2.718061089964135,-0.2853218257321336
0.9,0.5161405608318012,-0.5753764896755992,2.687928143615892,-0.3268252737565256
1,0.45612683262594217,-0.6221137240526671,2.6536713130687866,-0.370559045056966
1.1,0.39141144701939495,-0.663220788283441,2.6150685728162713,-0.41685227412397735
1.2,0.32258195967106196,-0.698133945028749,2.571859554854446,-0.46604869125303
1.3,0.250303655062549,-0.7263452280306399,2.5237414718144437,-0.518501034230546
1.4,0.1753115751292927,-0.7474235532961916,2.470365107014482,-0.5745622925265892
1.5,0.09839857433390306,-0.7610343071374657,2.4113312764231334,-0.6345729307983335
1.6,0.020399965174706235,-0.7669555643933893,2.3461884021635835,-0.6988430394685565
1.7,-0.057824388505728325,-0.7650893173402905,2.274432222441134,-0.767628284390451
1.8,-0.135409467452699,-0.755466552058281,2.1955091436897125,-0.841098535370469
1.9,-0.21150480682843392,-0.7382456358834488,2.1088253475926515,-0.9192983022699779
2,-0.2852933212295582,-0.7137041868372132,2.013764359325289,-1.0020988047714703
2.1,-0.35600811166129687,-0.6822252777393067,1.9097161394640088,-1.0891428153438543
2.2,-0.4229462783071112,-0.6442793828943433,1.796120444607415,-1.1797856124757873
2.3,-0.48547901245009323,-0.600403826357617,1.6725255815731455,-1.2730385362890801
2.4,-0.5430575694188232,-0.5511815985999555,1.5386601202463515,-1.3675254305870368
2.5,-0.5952150988600817,-0.49722128422900785,1.3945094621510785,-1.461465654375711
2.6,-0.6415646821534057,-0.43913952636643,1.2403824106456878,-1.5526984961807684
2.7,-0.6817942426407609,-0.3775470222836399,1.0769479879485833,-1.6387602939083694
2.8,-0.7156592174965348,-0.31303858241779153,0.9052240898981717,-1.7170162811475276
2.9,-0.742973985557443,-0.24618734819980997,0.7265104264446463,-1.7848354428928788
3,-0.7636030378432345,-0.1775429132060862,0.5422776231363586,-1.8397836700624226
3.1,-0.7774527834186551,-0.10763284234169661,0.354044277673829,-1.8798050612472665
3.2,-0.7844647346485089,-0.03696692595413188,0.16328256295918545,-1.9033667639791432
3.3,-0.7846106359596517,0.033956580029099834,-0.028617183925718256,-1.909556255432508
3.4,-0.7778899091865998,0.10464351168493649,-0.22031889207864558,-1.8981328855339055
3.5,-0.7643295989467639,0.17459594448462334,-0.41047615875651494,-1.8695405235903735
3.6,-0.7439868253066957,0.24330471442170556,-0.5976745389231436,-1.824883915729293
3.7,-0.7169535637008646,0.3102431140719841,-0.7804212939180927,-1.7658641885925481
3.8,-0.6833633844126233,0.3748625396397831,-0.9572002058401327,-1.6946671144628362
3.9,-0.6433996007401572,0.4365908385038877,-1.1265785018820071,-1.613805558455757
4,-0.5973040912532178,0.49483402987267017,-1.2873303876602105,-1.5259316085084387
4.1,-0.545385905003436,0.5489819173493388,-1.4385374189357503,-1.4336457581523412
4.2,-0.48802866039331166,0.5984178559829963,-1.5796392133034314,-1.3393327932437509
4.3,-0.42569574831027085,0.6425325833123686,-1.7104289604379959,-1.2450456802806504
4.4,-0.35893244409316466,0.6807416289639808,-1.8310055740908435,-1.1524449076812036
4.5,-0.28836424727971366,0.712505300561651,-1.9417022298679671,-1.0627878669440127
4.6,-0.21469108818799926,0.737349854761438,-2.0430099842640965,-0.9769553322983539
4.7,-0.13867740486750468,0.7548881153436944,-2.1355093772424794,-0.895500153352824
4.8,-0.06113847511894709,0.7648376698820275,-2.219816212808648,-0.8187053766132986
4.9,0.017076281685639405,0.7670348777098883,-2.296542674660804,-0.7466426514560098
5,0.09510206598033907,0.7614432626631956,-2.3662719895497704,-0.6792254651307694
5.1,0.17207839437010986,0.7481554109875783,-2.4295436939208903,-0.6162546213722182
5.2,0.24716853323087817,0.7273881729556325,-2.4868464990976196,-0.5574553009743183
5.3,0.3195774913745279,0.6994716758752009,-2.5386162156361674,-0.5025061447129876
5.4,0.38856750214369584,0.6648332871830606,-2.5852368141236837,-0.45106133842549484
5.5,0.4534701269388178,0.6239781329795092,-2.627043271505615,-0.40276683364570165
5.6,0.5136944023182877,0.5774680133485975,-2.664325305585753,-0.3572718227473254
5.7,0.5687308087675513,0.5259005495312793,-2.6973314339850125,-0.3142364612045955
5.8,0.6181512199728202,0.4698901728501417,-2.726273018713598,-0.2733366678932902
5.9,0.6616053439506823,0.4100521848062006,-2.7513280989882096,-0.2342666735907598
6,0.6988144424944346,0.34699065990314365,-2.7726448953204166,-0.196739858249855
6.1,0.7295632812716675,0.2812905059042649,-2.7903449380780536,-0.1604882939899738
6.2,0.7536913133694882,0.21351360001690234,-2.8045257849580234,-0.12526131762259005
6.3,0.7710840499435924,0.14419861439298978,-2.8152633218288536,-0.0908233610440774
6.4,0.7816654473652471,0.07386393435582717,-2.8226136165814513,-0.05695126243648112
6.5,0.7853919642893136,0.003012957442519955,-2.826614340536179,-0.023431196467449376
6.6,0.7822487638477676,-0.06785899152757385,-2.82728575509793,0.0099446749019058
6.7,0.7722483440250298,-0.13825692396384168,-2.8246312436543777,0.043381701352167755
6.8,0.755431693267464,-0.2076784142527132,-2.81863740053984,0.0770862851447836
6.9,0.7318718901897691,-0.27560658496984236,-2.8092736812782286,0.11126941858568598
7,0.7016798800513511,-0.3415046383073138,-2.796491592955383,0.1461501121334809
7.1,0.6650119722173037,-0.40481270747976594,-2.7802234528326153,0.18195856918607062
7.2,0.6220784112240421,-0.46494774655961824,-2.7603807139162284,0.21893905898551919
7.3,0.5731522113000456,-0.5213070594385307,-2.736851827329329,0.2573523242947182
7.4,0.5185773115232489,-0.5732758879620672,-2.709499703168697,0.2974773145446056
7.5,0.45877504309217865,-0.6202391574243181,-2.678158757783763,0.3396120860363645
7.6,0.39424795601302126,-0.6615971138403234,-2.642631529255535,0.38407352590300264
7.7,0.32558019228223706,-0.6967841189909277,-2.6026849801478305,0.43119554124554266
7.8,0.25343386854681377,-0.7252894055767032,-2.5580465332961557,0.48132526477185966
7.9,0.1785412802947464,-0.7466782100268188,-2.508399969196699,0.5348165901475509
8,0.10169311712010036,-0.7606114624081043,-2.45338151291782,0.5920203147615256
8.1,0.023723237748726686,-0.7668621833082792,-2.392576545772379,0.6532699676521073
8.2,-0.054509148789490605,-0.7653269526601376,-2.3255176894104257,0.7188622540764689
8.3,-0.13213883952647248,-0.7560312632572971,-2.2516854109118403,0.789030917741909
8.4,-0.20831435826751796,-0.7391281939207972,-2.170512846819007,0.8639129839241653
8.5,-0.282216842496757,-0.7148905427480811,-2.0813971288549116,0.943506684741451
8.6,-0.3530769568247221,-0.6836972467004567,-1.983720057525052,1.0276211859785482
8.7,-0.4201888500273724,-0.6460154749492031,-1.8768812000467936,1.1158197913378212
8.8,-0.4829204156083666,-0.6023801449817995,-1.7603458453010983,1.207360821765563
8.9,-0.5407194427976447,-0.5533727293930912,-1.633708092068321,1.3011437648372226
9,-0.5931156183074576,-0.4996011045232547,-1.4967651604679622,1.3956720916244736
9.1,-0.6397187130812872,-0.44168188325692503,-1.349592820057873,1.4890471131711602
9.2,-0.6802136086426638,-0.3802262471771604,-1.1926052547835293,1.579007204542064
9.3,-0.714353044126357,-0.31582982793698106,-1.0265791825438506,1.6630216006929877
9.4,-0.7419490771597443,-0.24906675087333444,-0.852625918069622,1.738436971158979
9.5,-0.76286424267358,-0.18048760015639717,-0.6721090108293644,1.8026607471803318
9.6,-0.777003319097,-0.11062080798788626,-0.48652572233756086,1.8533538571762607
9.7,-0.7843064432587841,-0.03997680498784724,-0.29738842028926793,1.8886032137206648
9.8,-0.7847441459707015,0.030945809476747636,-0.10614554242678073,1.9070528659761918
9.9,-0.7783146922306252,0.10165285868536691,0.08583403513627749,1.907987026537266
10,-0.7650439204935784,0.1716467344587434,0.2772185240201904,1.891369366938072
10.1,-0.7449875920508582,0.2404188892016631,0.46664577678482155,1.8578449112526203
10.2,-0.7182360759331351,0.30744346593941707,0.652676209666857,1.8087049459274627
10.3,-0.6849210184561084,0.37217284449049537,0.8338014775300823,1.7458089541034238
10.4,-0.6452234450250222,0.434035863951476,1.008517487565112,1.6714584877486
10.5,-0.5993825671304196,0.4924393878450885,1.175440583623581,1.5882282823652478
10.6,-0.5477044164165075,0.5467737388001936,1.3334279996553922,1.4987743234132944
10.7,-0.49056931957183325,0.59642228732049,1.481665279587967,1.4056481022148712
10.8,-0.4284372132761078,0.6407751283206656,1.6197001889756257,1.3111451621352228
10.9,-0.3618499001233806,0.6792463471144797,1.7474235141309862,1.2172053816242807
11,-0.2914295614786654,0.7112939206652172,1.8650120091183013,1.1253682503593334
11.1,-0.2178731397111759,0.736440877069364,1.9728537109425905,1.036774861044442
11.2,-0.14194258618233438,0.7542959703247951,2.071472930940261,0.9522025127496104
11.3,-0.06445134057186333,0.7645720181952874,2.1614656864918578,0.8721174059519967
11.4,0.01375225702981632,0.7671001211198842,2.2434501068736603,0.7967336285958682
11.5,0.09180366216331479,0.7618383158551555,2.3180318552759074,0.726070443533612
11.6,0.16884180670902513,0.7488737584393851,2.3857822789756935,0.6600033764031327
11.7,0.2440285684111086,0.7284182046217417,2.4472262398521614,0.5983071907583108
11.8,0.31656684731006385,0.700797266484269,2.5028367256814454,0.5406904918399209
11.9,0.38571617402224856,0.6664345598696446,2.5530338828670427,0.48682260935798166
12,0.4508049707704571,0.6258323325070335,2.598186727374862,0.4363538123118874
12.1,0.5112388736935621,0.5795504093024997,2.6386163323896774,0.3889300056157559
12.2,0.5665048785565002,0.5281852946623644,2.674599708397351,0.3442029903828872
12.3,0.6161714525935686,0.47235105490119284,2.706373883495982,0.3018372320373438
12.4,0.6598851098399449,0.41266322875567213,2.734139901254121,0.26151392632143705
12.5,0.6973642271135279,0.349726558164566,2.7580665598068883,0.22293298844871764
12.6,0.7283910494523276,0.2841268720420552,2.7782938144007834,0.18581346941133353
12.7,0.7528028876509849,0.2164270546970016,2.7949357884385475,0.1498927721786505
12.8,0.7704834628832439,0.14716672345528897,2.8080833617250134,0.1149249822817109
12.9,0.7813552331914986,0.07686503044257419,2.8178063340622,0.08067853688294725
13,0.7853733698613585,0.0060258784392441915,2.8241551623523464,0.04693339488836925
13.1,0.7825218626569325,-0.064855219759627,2.82716224900906,0.013477865017419793
13.2,0.7728120421043901,-0.1352834218095137,2.8268427865753485,-0.019894777072397746
13.3,0.756283630353603,-0.20475676729269585,2.823195166510782,-0.053389812208124596
13.4,0.7330082411665215,-0.2727591171235055,2.816200933189292,-0.08721465513103002
13.5,0.7030950700363482,-0.33875460395037865,2.8058242924206045,-0.12158234092003276
13.6,0.6666983287066416,-0.402184367424499,2.792011187855878,-0.1567148817015246
13.7,0.6240257890903039,-0.4624662993867873,2.7746879129769413,-0.19284640139655146
13.8,0.575347626948113,-0.5189984144839725,2.753759298719225,-0.23022585468235174
13.9,0.5210046214564152,-0.571166255640174,2.7291064807685976,-0.26911925498343603
14,0.4614147191665747,-0.618354469969006,2.7005842025257802,-0.3098112066512412
14.1,0.3970769862497524,-0.6599622928060717,2.6680177376070753,-0.3526054616722599
14.2,0.328572142397482,-0.6954222236997606,2.6311994348804686,-0.3978242529851388
14.3,0.25655912168931977,-0.7242207298979105,2.589884896470677,-0.44580594174903215
14.4,0.18176745264729216,-0.7459194017522712,2.5437889565799856,-0.496900476004806
14.5,0.10498563316730546,-0.7601747425633792,2.4925816171724913,-0.5514620267600772
14.6,0.027046036071888813,-0.7667547401160973,2.4358842529918068,-0.6098379708728469
14.7,-0.05119281965291595,-0.7655505722733738,2.3732666295241365,-0.6723531853570075
14.8,-0.1288655832095194,-0.7565822364635513,2.304245605713862,-0.7392886594130461
14.9,-0.20511980171805883,-0.7399975085664752,2.228286795995784,-0.810853197872334
15,-0.27913486607847865,-0.7160643420343442,2.1448110596397885,-0.8871472484890139
15.1,-0.35013902992096996,-0.6851575052023188,2.0532082899860287,-0.968118306091854
15.2,-0.4174235091491233,-0.6477408247232923,1.952861482296374,-1.0535084130842818
15.3,-0.4803529105167551,-0.6043467730363319,1.8431840679545621,-1.142796099734551
15.4,-0.5383715606229349,-0.5555552681083616,1.723672494510875,-1.2351378712925167
15.5,-0.5910056795493477,-0.5019734458551472,1.5939733175331348,-1.3293179631617402
15.6,-0.6378617183794462,-0.44421786381678363,1.4539592144308588,-1.4237188218872021
15.7,-0.6786215036698332,-0.38290017028962575,1.3038017892071068,-1.5163271031138223
15.8,-0.7130350617712534,-0.31861680739592146,1.1440228857594503,-1.6047886204827038
15.9,-0.7409121114200836,-0.2519428807415897,0.9755044511625027,-1.6865186542369315
16,-0.7621132186214294,-0.1834299681590803,0.7994437733244049,-1.7588617849550578
16.1,-0.7765415200086532,-0.11360737405442645,0.617257462397343,-1.8192812134145977
16.2,-0.7841357651313346,-0.04298618055715992,0.4304586000622557,-1.865548371620858
16.3,-0.7848652654323645,0.02793465368700581,0.24054612632186684,-1.8959046807961835
16.4,-0.7787271303721497,0.0986609234429642,0.04894337640065553,-1.9091784277199708
16.5,-0.7657459975708019,0.16869532504406295,-0.1429982299090799,-1.9048540137837335
16.6,-0.7459762765890899,0.23752991682276764,-0.33394485621513337,-1.8830995947353693
16.7,-0.7195067432501359,0.30463968264852964,-0.5225141623759165,-1.8447582804506832
16.8,-0.6864671343716868,0.36947798433011003,-0.7072421356801206,-1.7913010079938227
16.9,-0.6470361996840918,0.43147465375685407,-0.88661147875598,-1.7247343685525827
17,-0.6014505016895036,0.49003740557686876,-1.0591408364527948,-1.647460538813683
17.1,-0.5500130716679994,0.5445571026387235,-1.2235066219182404,-1.5620988781609444
17.2,-0.4931009525973459,0.5944171617125159,-1.378656991924292,-1.4712925876675604
17.3,-0.4311706288330496,0.6390070603468291,-1.5238844863604795,-1.3775305904852913
17.4,-0.364760429647502,0.6777394715715181,-1.658843209891932,-1.2830103008519718
17.5,-0.29448920723067745,0.7100700843557551,-1.7835163296158905,-1.189554590641493
17.6,-0.22105089838459166,0.7355187344899975,-1.8981516832981182,-1.0985822303560855
17.7,-0.14520494376950177,0.7536901394879907,-2.003185449322254,-1.0111211787850372
17.8,-0.06776291511393782,0.7642923736322009,-2.0991694204765032,-0.9278500243094319
17.9,0.010427960662179851,0.7671512946655561,-2.186710684479057,-0.8491536134965338
18,0.08850343005075276,0.7622194565319746,-2.266426640240894,-0.7751821962162254
18.1,0.16560187588910158,0.7495785766906953,-2.338914510971728,-0.70590719929513
18.2,0.24088381995989533,0.7294352967702973,-2.4047327034960704,-0.6411700057313383
18.3,0.31355008192684247,0.7021106846193851,-2.464390942669941,-0.5807224086746523
18.4,0.38285751185768524,0.6680245691448043,-2.5183464189851033,-0.524258818794391
18.5,0.4481314077877387,0.6276762813633628,-2.567003774960986,-0.4714410424939626
18.6,0.5087740127773084,0.5816236329993699,-2.610717361232946,-0.4219167324250033
18.7,0.5642688377866094,0.5304619769276563,-2.6497946960814245,-0.37533265121501463
18.8,0.6141809370283454,0.4748049855590204,-2.6845004447836205,-0.33134380054281715
18.9,0.6581536193822142,0.4152684134163395,-2.7150605001516883,-0.2896193121224327
19,0.695902363986943,0.35245765575872756,-2.741665918984079,-0.249845834090346
19.1,0.7272068796249911,0.28695945336184175,-2.764476566537678,-0.21172900194708813
19.2,0.7519023170645676,0.21933769614626478,-2.7836244035469666,-0.17499346123336654
19.3,0.769870591645222,0.15013295382207645,-2.7992163689153102,-0.13938179967531283
19.4,0.7810326535714339,0.07986515654102186,-2.8113368539975183,-0.10465265060712223
19.5,0.7853423811947136,0.009038722682330799,-2.8200497355216028,-0.0705781925976315
19.6,0.7827825873298607,-0.06185063286160694,-2.8253999721114216,-0.036941217528519865
19.7,0.7733634377785432,-0.1323081989590861,-2.827414767124835,-0.0035318868808914064
19.8,0.757123394199976,-0.20183246954712403,-2.826104285971142,0.02985573022239324
19.9,0.7341326133877786,-0.269908033646341,-2.821461921023599,0.06342718386113753
20,0.7044985553839772,-0.33599994559213214,-2.813464122404493,0.09739118755574801
20.1,0.6683733532637652,-0.3995503514683247,-2.802069771733759,0.1319631180981777
20.2,0.6259623227792932,-0.4599780912939961,-2.787219113585873,0.16736829206312315
20.3,0.577532812290486,-0.5166819004129533,-2.7688322613923053,0.20384497450518174
20.4,0.5234224550087626,-0.5690476433057111,-2.7468072386711664,0.24164700697711075
20.5,0.4640458185757657,-0.6164597183471782,-2.7210176036836247,0.2810458232189964
20.6,0.39989848691696,-0.6583163788808921,-2.691309667681141,0.3223317199953851
20.7,0.3315577532591269,-0.6940483021662396,-2.657499271507485,0.3658141023438956
20.8,0.2596793545806616,-0.7231392319369481,-2.6193682120963335,0.41182033548213665
20.9,0.18499003025950983,-0.7451471488835296,-2.576660373529624,0.4606928201165503
21,0.10827605882878194,-0.7597241586688949,-2.5290776542489404,0.512783700336001
21.1,0.030368295242577226,-0.7666332366815107,-2.476275930333381,0.56844645922221
21.2,-0.047875466407848934,-0.7657601685169948,-2.417861448341169,0.628023628030359
21.3,-0.1255897630155844,-0.7571194541404864,-2.3533882413097786,0.6918295354932804
21.4,-0.20192119918066032,-0.7408535528077899,-2.282357543148305,0.7601269699167539
21.5,-0.27604744998766756,-0.7172255490759514,-2.2042206690501494,0.8330966082272798
21.6,-0.3471943834891703,-0.6866060106732892,-2.118387400749599,0.9107983487660466
21.7,-0.41465030162784117,-0.6494553848569617,-2.0242425139984124,0.9931242550885144
21.8,-0.47777653596961656,-0.6063036607227047,-1.9211735011432183,1.07974405385893
21.9,-0.5360139546432635,-0.5577291649478797,-1.8086123323236472,1.1700462442444068
22,-0.5888853083911414,-0.5043382605064047,-1.686092612440127,1.263080964364427
22.1,-0.6359937196705884,-0.4467474228881778,-1.5533201935004812,1.3575144701089115
22.2,-0.6770179460651911,-0.3855687477499659,-1.4102498125831644,1.4516086318422539
22.3,-0.7117052840982829,-0.3213994776103969,-1.257153594282519,1.5432403046374703
22.4,-0.7398630990246587,-0.25481569602163834,-1.0946620072331414,1.629972553638143
22.5,-0.7613499738998201,-0.18636997572599306,-0.9237582431626536,1.7091810328368755
22.6,-0.7760673894104139,-0.11659250175397849,-0.7457168643244834,1.7782252637206177
22.7,-0.7839527006551494,-0.04599501788213216,-0.5619963403450057,1.8346412687228388
22.8,-0.7849739940999093,0.024923147039291382,-0.37411547594533895,1.876325472055998
22.9,-0.7791272213084312,0.09566774334669037,-0.183554211619511,1.9016841987689497
23,-0.7664358233191982,0.1657417565095359,0.00828876899231007,1.9097360696606978
23.1,-0.7469528687502104,0.23463783824294346,0.20007439884390066,1.9001680797491471
23.2,-0.7207655523117888,0.3018318074851702,0.3904606123577209,1.8733521052888618
23.3,-0.6880017133930192,0.36677800409300376,0.5780417332837207,1.8303252077352956
23.4,-0.6488378444198319,0.4289072548894875,0.7613318450054785,1.7727298160510099
23.5,-0.6035078722677124,0.48762813606946326,0.9388128145142979,1.7027071387833563
23.6,-0.5523118401885593,0.5423320624024783,1.1090371317961512,1.622743976630994
23.7,-0.4956235214418554,0.5924025229573043,1.270751659312704,1.5354869055136677
23.8,-0.43389595253079133,0.6372284151488548,1.4230020316843308,1.4435503264628797
23.9,-0.3676639841330712,0.6762210373602924,1.565189257178263,1.3493483061741356
24,-0.297543129853743,0.7088338230591573,1.6970707560865839,1.2549727754402658
24.1,-0.22422430491524467,0.734583452108077,1.8187162223267872,1.1621270536817636
24.2,-0.14846441540869262,0.7530706399201332,1.9304376848567215,1.0721104775188428
24.3,-0.07107313476671474,0.7639987445403343,2.032712935464975,0.9858416579499403
24.4,0.007103457359153655,0.7671883974368953,2.126115883317089,0.9039054809073438
24.5,0.08520143395918096,0.7625866741777342,2.2112606990026022,0.8266107376699637
24.6,0.16235866396347728,0.7502698461373407,2.2887613625302894,0.7540488163778392
24.7,0.2377343462665956,0.7304394217300997,2.359205022257194,0.6861476491005324
24.8,0.3105272488480041,0.7034118959986624,2.4231362868373445,0.6227180682509771
24.9,0.37999156380007326,0.669603275673065,2.4810494161621723,0.5634917508251636
25,0.44544948030467324,0.629509936678895,2.5333858122138584,0.5081511068586498
25.1,0.5062998559782483,0.5836876394432011,2.5805348208207297,0.45635204963367104
25.2,0.5620227171835536,0.5327305505542052,2.6228364378933207,0.4077407846365854
25.3,0.6121796989889029,0.477251919549063,2.66058498311725,0.36196573961761097
25.4,0.656410894357695,0.41786769450177264,2.694033142751852,0.3186856382188149
25.5,0.6944288690366418,0.3551839082883307,2.723396027684634,0.277574575407905
25.6,0.7260107802217259,0.28978820740146827,2.7488550300849055,0.2383247759505822
25.7,0.750989605556141,0.22224548587858892,2.770561369388152,0.20064759642646823
25.8,0.7692454396391855,0.15309726849893654,2.7886392678401863,0.164273183850986
25.9,0.7806977111510978,0.0828642737188159,2.803188708212515,0.1289491339169586
26,0.7852989981396876,0.012051450546658252,2.8142877716917307,0.09443840205348925
26.1,0.7830309355852695,-0.058845270032320665,2.8219945469671095,0.060516660830282294
26.2,0.7739025262529429,-0.1293312961928641,2.8263486027091442,0.02696924246116198
26.3,0.7579509766922982,-0.19890556273505056,2.8273720086588576,-0.006412165864624189
26.4,0.7352449983527438,-0.26705337602818624,2.825069921925154,-0.039832994998893756
26.5,0.705890327053682,-0.3332407076618628,2.819430726050283,-0.07349937463919753
26.6,0.6700370305682969,-0.3969107068258303,2.8104257165711184,-0.10762165554793607
26.7,0.6278879879050098,-0.4574831658806622,2.7980083546682857,-0.14241782871796752
26.8,0.5797077378316084,-0.5143575591943099,2.782113064897399,-0.1781167755276023
26.9,0.5258307764805166,-0.566920095275841,2.7626535918554476,-0.21496116044152214
27,0.4666682993535171,-0.6145549441562402,2.7395209414727955,-0.2532098758515935
27.1,0.4027124106011238,-0.6566594137266661,2.7125808663142914,-0.29313989156355846
27.2,0.33453697003639626,-0.6926623960915069,2.681670938248523,-0.33504722869472225
27.3,0.2627945050373566,-0.7220449483285245,2.646597245838614,-0.3792468311904809
27.4,0.1882089459634108,-0.744361478416953,2.60713071023861,-0.42607095929456634
27.5,0.11156432418504367,-0.7592597264197497,2.5630031237816064,-0.4758655907607909
27.6,0.033689944368472946,-0.7664976771283012,2.513903076988622,-0.5289842888826882
27.7,-0.04455715926170334,-0.7659557342605501,2.4594720072804663,-0.5857787808029533
27.8,-0.12231144694847142,-0.7576428986719063,2.39930079886513,-0.6465852605458083
27.9,-0.19871861485699976,-0.7416962997373651,2.3329276827342467,-0.7117054316385147
28,-0.2729546533126938,-0.718374129437496,2.2598385106444008,-0.7813811493823852
28.1,-0.3442430707190243,-0.6880427228563823,2.1794710332518985,-0.8557615182851112
28.2,-0.4118692743476102,-0.6511591106906387,2.091225402941503,-0.9348617164335435
28.3,-0.47519133226113097,-0.6082507600125717,1.9944837158130488,-1.0185135261332872
28.4,-0.5336466581411786,-0.5598943694959706,1.8886416613823511,-1.1063090843307508
28.5,-0.5867545306340161,-0.5066954972745997,1.7731548342607422,-1.19754172067915
28.6,-0.6341147355740557,-0.4492705109416845,1.647600315007617,-1.291151072653157
28.7,-0.6754029494984245,-0.3882319338522566,1.511750149678147,-1.3856834909941391
28.8,-0.7103637233309881,-0.32417779601776786,1.365647353172527,-1.4792818849848897
28.9,-0.7388020506712115,-0.25768515467117487,1.2096683654941591,-1.5697196006638858
29,-0.7605745153591499,-0.18930758206671422,1.0445518517932906,-1.6544882757837975
29.1,-0.7755809319785714,-0.11957615112995924,0.8713767266086649,-1.7309393204654084
29.2,-0.7837572519561004,-0.04900327662508796,0.6914850712527505,-1.7964645157446089
29.3,-0.7850703310668541,0.02191132732044191,0.5063659559580439,-1.8486892153346959
29.4,-0.7795149632153453,0.09267335403789803,0.3175348627136786,-1.8856482023037706
29.5,-0.767113395158777,0.16278606570689919,0.1264489026687795,-1.9059217868631744
29.6,-0.7479173614872106,0.23174269397620728,-0.06551582060496688,-1.9087238617592257
29.7,-0.7220124891980181,0.29901988232732934,-0.2570267126807725,-1.8939454579342734
29.8,-0.689524738013053,0.3640729465578918,-0.4467277804754689,-1.8621604517689434
29.9,-0.65062835681021,0.42633371301940215,-0.6331883796085291,-1.8145946001284345
30,-0.6055546502205752,0.4852116233552975,-0.8149050403886854,-1.753052348895893


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819605337085597,-0.07069665628761918,2.825728601317488,-0.03361302943289381
0.2,0.7716626301786459,-0.14090772892939735,2.820605250887063,-0.06743845753708483
0.30000000000000004,0.7545504920176117,-0.2101393052523815,2.8120361703578296,-0.10169231973486748


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_hamiltonian_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7817220542790827,-0.06429664287350949,2.8264429709765078,-0.029570404502736215
0.2,0.7737657880471959,-0.12872865822935228,2.830684743329743,-0.060684565056413564
0.30000000000000004,0.7610003171321473,-0.19291027499593352,2.8381843243059834,-0.09328905261954537


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_poly_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7823618157092036,-0.060971282135395176,2.823799846020431,-0.06286942618458206
0.2,0.7731672423607947,-0.12304003180668052,2.815840520258507,-0.0941234114981634
0.3,0.7577432165316983,-0.18542453573235224,2.805165193108478,-0.11924173077188722
0.4,0.7360998281827804,-0.24728287145360878,2.791924896221932,-0.14627721781806557
0.5,0.7083335789320916,-0.3077326279321295,2.7757040197980922,-0.1794844884712627
0.6,0.6746301374572229,-0.3658780005853002,2.755687670120794,-0.22295410069375435
0.7,0.6352640339005691,-0.4208436760846331,2.73058634964921,-0.28232476465837236
0.8,0.5905947272504617,-0.4718128496934811,2.698417763612965,-0.3659253381449793
0.9,0.5410588447279878,-0.5180649470426754,2.656266044728199,-0.4832833486826708
1,0.48715887950387593,-0.5590078818609638,2.6006749541825003,-0.6317722287840153
1.1,0.42944913430355836,-0.594200215767062,2.5301474670857638,-0.7727942149151809
1.2,0.36852008597635405,-0.6233602643090745,2.4478279461329464,-0.8648614183794784
1.3,0.3049825321913293,-0.6463614100733472,2.358513591393383,-0.9170009573374022
1.4,0.23945284767866143,-0.6632149668252427,2.2649740103643516,-0.95225159505212
1.5,0.17254046197898779,-0.6740434532477494,2.1682429182596206,-0.9818871669601484
1.6,0.10483833817456735,-0.6790479601664211,2.068649380285485,-1.0098681347166496
1.7,0.03691684720064936,-0.678473491948132,1.966274784167057,-1.0376613906287213
1.8,-0.03067894303112386,-0.6725758926439276,1.8611009667165916,-1.0659287980597085
1.9,-0.09742887751611347,-0.6615933314080849,1.7530619225776394,-1.095002862137349
2,-0.16283479458434122,-0.6457245012010848,1.6420689467854976,-1.1250146321716143
2.1,-0.226415818097113,-0.6251148606995589,1.5280289997659788,-1.155920243560542
2.2,-0.2877027095052481,-0.5998516300509861,1.410862482428013,-1.1874913410726093
2.3,-0.34623217318458777,-0.5699678715955703,1.2905229086013026,-1.2192889773805127
2.4,-0.40154203002993283,-0.5354558663576409,1.167019565850428,-1.2506311363416445
2.5,-0.45316819756845095,-0.49628982065387583,1.04044333732905,-1.2805640373567955
2.6,-0.5006443919988369,-0.4524574486586182,0.9109946548923922,-1.3078512040650145
2.7,-0.5435053741956817,-0.40399888034595044,0.779010863806879,-1.3309993265887512
2.8,-0.5812943217688066,-0.35104953316877846,0.6449882163887966,-1.3483441609143123
2.9,-0.6135744616717219,-0.2938813244076917,0.5095913572544605,-1.3582171577424023
3,-0.6399444296563743,-0.23293461956602346,0.373641940481858,-1.359193250937494
3.1,-0.6600560150665513,-0.1688326846975577,0.2380801252544007,-1.3503719766606468
3.2,-0.6736321902557258,-0.10237212578521117,0.10390074246990501,-1.331579861824984
3.3,-0.6804828689095513,-0.034487121358173896,-0.02792110512669997,-1.3033609671388025
3.4,-0.6805159103890595,0.03380872232914007,-0.15649015440032657,-1.2667029831807528
3.5,-0.6737415706242463,0.10149331293540945,-0.2810137425691836,-1.222590597481838
3.6,-0.660269749232819,0.16760699376291535,-0.4007784930955102,-1.171558472410785
3.7,-0.6403006725185069,0.2313110740772793,-0.515087927453456,-1.1133693610947601
3.8,-0.6141107172661439,0.29192554568820994,-0.6231756898047991,-1.0468472372731346
3.9,-0.582035641737924,0.34894326509223533,-0.7241092044103871,-0.9698512794599774
4,-0.5444534843262057,0.4020232062448365,-0.8166983779357064,-0.8794122783630814
4.1,-0.5017689401942096,0.4509687712451129,-0.8994299375514008,-0.7721325989918034
4.2,-0.45440036249507554,0.49569811603912034,-0.9704615289201541,-0.6450075171218033
4.3,-0.4027698743427733,0.5362125011132541,-1.0277229675280823,-0.4967375823762378
4.4,-0.34729656410143145,0.5725667490485048,-1.069163054942337,-0.32922947073539377
4.5,-0.2883924347881459,0.6048439254878166,-1.0931217033460667,-0.14842160295510873
4.6,-0.22646064511144365,0.6331348244952509,-1.0987085990562864,0.03652168868022358
4.7,-0.16189557315240624,0.6575219267573423,-1.0860138307491496,0.21564170361867355
4.8,-0.09508429068518678,0.6780670888984062,-1.0560454768262266,0.38092807993519007
4.9,-0.026409117606463264,0.6948021218602454,-1.0104448505401469,0.5278280858514062
5,0.043748993586756865,0.7077214545141187,-0.9511381684787404,0.6550470784096473
5.1,0.11500640712894802,0.7167761376633733,-0.8800669195587354,0.7633469574230606
5.2,0.1869722032274158,0.7218685614909399,-0.799046351415568,0.8543206126804292
5.3,0.25924306391563945,0.7228474074672053,-0.7097239406091806,0.9296538739179218
5.4,0.3313976415717977,0.71950274379511,-0.6135855850620898,0.9908829193614533
5.5,0.40299048033444745,0.7115618491241044,-0.5119700823359657,1.0394298124816475
5.6,0.47354561890885827,0.698687135058282,-0.40607571113835017,1.0766944564861265
5.7,0.542550171879551,0.6804786679743259,-0.29696051286842906,1.1040775533050353
5.8,0.6094485364682514,0.6564847179442471,-0.1855447484319801,1.1229188017371858
5.9,0.6736382129607718,0.6262238698557351,-0.07262185776683777,1.13439865645111
6,0.7344685218925228,0.5892212066125058,0.04112119719566011,1.13945520748374
6.1,0.7912436484770107,0.54505819786837,0.15507702161363035,1.1387365136766183
6.2,0.8432311692693238,0.4934312046145407,0.2686875453643753,1.1325781642518817
6.3,0.889676459312145,0.43420855957969146,0.38141182595685835,1.1209826459350742
6.4,0.9298222010013361,0.3674733532790849,0.4926910183179602,1.1035810110814785
6.5,0.9629309863506841,0.293541320648295,0.6019083503779155,1.079572223934592
6.6,0.9883083209247235,0.21295147470081077,0.7083425374752614,1.0476577151746467
6.7,1.005323663599447,0.12643865625128295,0.8111161951593518,1.0060170730929545
6.8,1.0134285561093075,0.03490620699066094,0.9091469540006062,0.9524011337755055
6.9,1.012172841110658,-0.06058223147058443,1.0011175146576379,0.884431115047833
7,1.0012214753532407,-0.15878231104934776,1.0854879785503175,0.8001420036372131
7.1,0.9803745747780014,-0.2582277290966172,1.1605706797783373,0.6986497037850614
7.2,0.9495915907790017,-0.3571946515547882,1.2246647184244024,0.5806118649676164
7.3,0.9090171723931224,-0.45370992374880764,1.2762103855225835,0.44811873193239254
7.4,0.8590025576148907,-0.545636661600615,1.313900403018188,0.3039758131308762
7.5,0.8001140510747805,-0.6308447052961386,1.3367055517742923,0.15080758363424274
7.6,0.7331214800875688,-0.7074315397692779,1.3438269506628735,-0.00942565718141182
7.7,0.6589647828213993,-0.7739260216558675,1.3346367698429062,-0.17514904601598213
7.8,0.5787039795098393,-0.8294085358657314,1.308685287100632,-0.3441609089582152
7.9,0.49346260649759777,-0.873521558572312,1.2658300673051377,-0.5123128777347927
8,0.404374792341919,-0.9063931303263664,1.2064751844080936,-0.6728336469869687
8.1,0.3125424565810569,-0.9285184524049076,1.1317928957528043,-0.8175244231139057
8.2,0.2190048439598224,-0.9406357227553659,1.043721623661937,-0.9398289613184501
8.3,0.12472005995775018,-0.9436113166295265,0.9446569558372117,-1.0373772030440795
8.4,0.030557540140865907,-0.9383357509468937,0.8370214894435901,-1.1117212457220638
8.5,-0.06269958700912935,-0.9256300397770354,0.7229765543340558,-1.1661393555979027
8.6,-0.15434341267557383,-0.9061655397758912,0.604352547904716,-1.2037582733456789
8.7,-0.24372301657253798,-0.8804021680517757,0.4827078845275229,-1.22686270880224
8.8,-0.3302211478779945,-0.848548799850487,0.35941135432837235,-1.2370156844555977
8.9,-0.41322812812430193,-0.8105472736250224,0.23569580327212117,-1.2354365406196344
9,-0.49211537640323894,-0.7660815097955983,0.11267589739329321,-1.2233047167748023
9.1,-0.5662112742981539,-0.7146161246475642,-0.008654747499364145,-1.201860370993591
9.2,-0.6347827103139735,-0.6554732086495256,-0.12742620312772635,-1.172308806958573
9.3,-0.6970266694807286,-0.5879581998279565,-0.24287900829312326,-1.1356169168126395
9.4,-0.7520771750576085,-0.5115409427967242,-0.35432955653268344,-1.0923036881181887
9.5,-0.7990327442649282,-0.42608117148583063,-0.4611171067924295,-1.0422883691313922
9.6,-0.8370071003920434,-0.3320589043169742,-0.5625393463575159,-0.9848136519062151
9.7,-0.8652003529890452,-0.23073908424673603,-0.6577840182810742,-0.9184444352463195
9.8,-0.882979871561792,-0.12418945493907352,-0.7458648460861351,-0.841161365774475
9.9,-0.8899533758881335,-0.015103369228503395,-0.8255737588776295,-0.7506057743736289
10,-0.8860152112439026,0.09354765141110574,-0.8954686346180833,-0.6445582863961521
10.1,-0.8713533353396861,0.19893116250091042,-0.9539229367925626,-0.5216980253482206
10.2,-0.846416597215119,0.2987100277639738,-0.9992618248577267,-0.3825337302132994
10.3,-0.8118537208810276,0.39124152276750757,-1.0299854945785938,-0.2301334274884403
10.4,-0.7684414830706329,0.4755975807808735,-1.0450328806246114,-0.07011827411234872
10.5,-0.7170180783318546,0.5514517029983967,-1.0439939437420949,0.09035877839290903
10.6,-0.6584314068006721,0.6189063702459695,-1.027181175765623,0.24429350290832608
10.7,-0.5935048565415612,0.6783235186899507,-0.9955340992916379,0.3863443663820827
10.8,-0.5230183693357375,0.7301917788141988,-0.9504110072842815,0.5135059733366591
10.9,-0.447700573446837,0.7750372130246783,-0.8933609681597264,0.624871286970207
11,-0.36822798091929265,0.813369386709674,-0.8259484195456435,0.7209069138241032
11.1,-0.2852283293572517,0.8456503486323057,-0.7496536131792577,0.8027262522719785
11.2,-0.1992863275865166,0.8722762131696784,-0.6658341978863836,0.8716126583731946
11.3,-0.1109508904782276,0.8935650621229478,-0.5757207022318557,0.9288072966601291
11.4,-0.020743405859754357,0.9097480122505093,-0.48042395197261434,0.9754630850519694
11.5,0.07083318644668687,0.9209616680069214,-0.38094338495154423,1.0126576773550366
11.6,0.1632845430858763,0.9272401036217137,-0.278174098761502,1.041398828925917
11.7,0.25611419643999644,0.9285040370834546,-0.17291472078877698,1.0626025858742356
11.8,0.3488114089267703,0.9245445532209066,-0.06587844898251259,1.0770546359767936
11.9,0.4408371732724741,0.9150009104068415,0.04229194022073973,1.0853720413371868
12,0.5316077284688742,0.8993346880361152,0.15100568872296657,1.0879739399645376
12.1,0.620475671356131,0.876808609849998,0.2597030701850851,1.085057823314929
12.2,0.7067097186374576,0.8464850210555538,0.36783188824386615,1.0765710824220895
12.3,0.7894762027314947,0.8072649614091144,0.47482047929406496,1.0621684783243188
12.4,0.8678273884033152,0.7579887109931374,0.5800456700784079,1.0411547122146954
12.5,0.9407033639379949,0.6976060801063791,0.6827947614756478,1.0124263287407738
12.6,1.0069536889431843,0.6253941050291358,0.7822230254731707,0.9744477645578715
12.7,1.0653806871806497,0.5411587705719494,0.8773128037164379,0.925318353944247
12.8,1.1147984679385283,0.4453334865727994,0.9668466616880035,0.862996455759104
12.9,1.154093854053301,0.33891434131239995,1.0494124771994557,0.7857130824253542
13,1.1822732094542276,0.22325511944168214,1.1234569091971793,0.6925010558207874
13.1,1.1984862021107787,0.09983506515378138,1.1873887303956765,0.5836141531354044
13.2,1.2020311096290879,-0.029855543718767932,1.239706431194704,0.4605553708839332
13.3,1.192359031978957,-0.16421427419925072,1.279103793557212,0.3256184626420607
13.4,1.1690992250469858,-0.3012163324441256,1.3045142309640165,0.18118895707707258
13.5,1.1321208372494933,-0.43803077959494485,1.3150917063960483,0.02924870390080486
13.6,1.0816262160068102,-0.5708244553256979,1.3101676270347218,-0.1285731080215922
13.7,1.01824164001144,-0.6950511759712742,1.289244258064178,-0.29033393378777406
13.8,0.9430496169612937,-0.8063107947868586,1.2520767698901294,-0.4527408716596154
13.9,0.8575206173313313,-0.9013992938322192,1.1988532184855705,-0.6103689033033649
14,0.763358049925801,-0.9788941762489864,1.1304004947926767,-0.7560814949891753
14.1,0.6623234978379762,-1.0389688579027174,1.048263121778871,-0.8831123702452381
14.2,0.5561078165923526,-1.0827477392078544,0.9545346477460631,-0.9875772756102098
14.3,0.4462679858908966,-1.1117057360854765,0.8515091506319354,-1.0692793799024187
14.4,0.33421031736883233,-1.127352406458537,0.7413644849526742,-1.1304263609767973
14.5,0.22119245260911688,-1.1311491852291466,0.6260145835643601,-1.173834408485687
14.6,0.10832830564713296,-1.1245089167927818,0.5071084773375987,-1.2018942276207132
14.7,-0.0034061396159864553,-1.108767595010923,0.38608766097576475,-1.2163834205310984
14.8,-0.11316124393714119,-1.08509768765215,0.2642376533714329,-1.2186936325838165
14.9,-0.22019148191796384,-1.0543885839627032,0.14271240748475547,-1.2101008049535504
15,-0.32382132784246687,-1.0171345559314822,0.02253798738255236,-1.1918923040945646
15.1,-0.4234015120444968,-0.9733570227129708,-0.09538736119903157,-1.1653162188300852
15.2,-0.5182596467595636,-0.9225702395910518,-0.21028150041801597,-1.131413942776768
15.3,-0.6076497466623346,-0.8637947512608541,-0.32144797232451017,-1.0908277775042967
15.4,-0.6907060422145853,-0.7956338836898948,-0.4282280591474271,-1.0436504094156742
15.5,-0.766408937469477,-0.7164471036111973,-0.5299410331963654,-0.9893405387235619
15.6,-0.8335750087457645,-0.6246644946018273,-0.6258193712741758,-0.9267068491973651
15.7,-0.8908867049684489,-0.5192661794137886,-0.7149461800891119,-0.8539724287979574
15.8,-0.936976507651133,-0.4003724886011948,-0.7962047444609315,-0.7689631144075235
15.9,-0.9705684853021062,-0.26976016175329215,-0.8682560582417098,-0.6694913296690255
16,-0.9906559552419338,-0.13101893651207402,-0.929567199288737,-0.5539942214805528
16.1,-0.9966668480537709,0.010869139138819872,-0.9785149872403934,-0.42237676508556127
16.2,-0.9885592878569821,0.1504643785626011,-1.0135740478138064,-0.2767913215120396
16.3,-0.9668127377753348,0.2829451224736963,-1.0335604112325387,-0.12188551668419875
16.4,-0.9323238842960632,0.40487248999515363,-1.0378562996266583,0.035851548541527556
16.5,-0.886252885259116,0.5144061010759199,-1.0265271684400292,0.18951700888685405
16.6,-0.8298733110032963,0.611049419616519,-1.000283470379841,0.3333381260743795
16.7,-0.7644603962716132,0.6951850238057355,-0.9603135903423792,0.46361147441781914
16.8,-0.691225862755341,0.7676382521771218,-0.9080669123854533,0.5787658049441178
16.9,-0.6112897077677408,0.8293821085258204,-0.8450651199351926,0.6788074856347818
17,-0.5256740498010507,0.8813854904330888,-0.7727803951946441,0.7646093506283391
17.1,-0.43530697025362985,0.9245554369460341,-0.6925781473445808,0.8373643988659822
17.2,-0.34102968701859465,0.9597207619373331,-0.6057016579361217,0.8982923587986495
17.3,-0.24360480051667144,0.987623245631938,-0.5132756260988154,0.948539043966598
17.4,-0.1437256376181614,1.0089037611029557,-0.4163143442769106,0.9891685110774654
17.5,-0.04202723463527769,1.0240840934772273,-0.3157293933847867,1.0211711779799795
17.6,0.0609008322681162,1.0335487709505407,-0.2123373320629143,1.0454533938338582
17.7,0.16449987076468875,1.0375281901287003,-0.10686947426673393,1.062807849704841
17.8,0.2682257552937044,1.0360795965280594,14976703259374224e-21,1.0738784948456388
17.9,0.37153034972690197,1.0290599835119272,0.10771250592856901,1.0791308500566974
18,0.4738396154945493,1.0160867041898776,0.21565623876286377,1.0788284566057105
18.1,0.5745272273602569,0.9964882341140311,0.32329454760133547,1.073007875867608
18.2,0.6728832998448184,0.9692590007542086,0.4300666753859872,1.0614426736519438
18.3,0.7680799397035386,0.9330472282529682,0.5353739878705236,1.0435920800953609
18.4,0.8591390084602862,0.8862196250216828,0.6385455731402444,1.0185418154567378
18.5,0.9449122113870314,0.8270499971045807,0.7387984921866504,0.9849621502448493
18.6,1.0240872512454968,0.7540496832146486,0.8351965335126592,0.9411294208034391
18.7,1.0952320116852168,0.6663790262358322,0.9266168682234912,0.8850733485640565
18.8,1.1568774611515344,0.5641762001798096,1.0117400482841727,0.8149012032366483
18.9,1.2076207453131682,0.4486027902374438,1.089080891730635,0.7292782329846265
19,1.2462144838227824,0.32152921002542967,1.1570693616368404,0.6279091529322746
19.1,1.2716122932032683,0.18501815324405968,1.2141686690012177,0.5117538695331874
19.2,1.2829656352889776,0.04092334049634791,1.2589924850087462,0.38278216309305435
19.3,1.2795983832928524,-0.10912220238708786,1.29037701555268,0.24335894115723736
19.4,1.261004176559708,-0.26324391632801103,1.307388086598405,0.09563354466709206
19.5,1.2269082906336888,-0.4185456330761685,1.309284690858958,-0.05866610731128743
19.6,1.177406372364454,-0.5704508193193281,1.2954913329755937,-0.21784369411697924
19.7,1.113134767706302,-0.7128491844978756,1.2656363544210056,-0.37934578430010246
19.8,1.035363621556783,-0.8395029912217525,1.219687845943923,-0.5388030116569138
19.9,0.9459068163681875,-0.9460862018130524,1.1581564520869763,-0.6898092486938618
20,0.8468615678440339,-1.0312990806783373,1.0822473484008526,-0.82523707927534
20.1,0.7403218339618102,-1.0963004104496827,0.9938113148401355,-0.9397236998458449
20.2,0.6282010631913798,-1.143311033315961,0.8950663416746435,-1.0314071860537437
20.3,0.5121850383807268,-1.1745445924042788,0.7882503232409944,-1.1015215357681112
20.4,0.39375684582612935,-1.1918260789812911,0.6753934354632914,-1.152688671196785
20.5,0.27423462799257786,-1.1966593585519225,0.5582570719990174,-1.187500015444477
20.6,0.15479423353386546,-1.1904145134130126,0.43837052081091604,-1.2079818512071172
20.7,0.036476245070986374,-1.174432263328487,0.31708685199208797,-1.2156722404518168
20.8,-0.0798103067092344,-1.1499857839041119,0.1956185182836155,-1.2118891261580758
20.9,-0.19327465888040407,-1.1181389920373335,0.0750484555368028,-1.1979236167097844
21,-0.3032148587427028,-1.0795774496140178,-0.04366980169873591,-1.1750619062336443
21.1,-0.4089726872761489,-1.0344720786295325,-0.1597062753844019,-1.1444599667231041
21.2,-0.5098777446990673,-0.9824002120860251,-0.2723322611887349,-1.1069554171444145
21.3,-0.6051866741499741,-0.9223276568297507,-0.3808795740142531,-1.0628969356153752
21.4,-0.6940239675310363,-0.8526618515472508,-0.4846855160479089,-1.0120325611170924
21.5,-0.7753330240974251,-0.7714122015138885,-0.5830300091746308,-0.9534647451099658
21.6,-0.8478511228564861,-0.6765192813963086,-0.6750716864577522,-0.8856765059692636
21.7,-0.9101282626311489,-0.5664089822383619,-0.7597911859430135,-0.8066566720881749
21.8,-0.9606122019906173,-0.44074487023812775,-0.8359543165562735,-0.714184918150408
21.9,-0.9978109131058578,-0.3011717125923589,-0.9021148339098856,-0.606348130993493
22,-1.0205128505908894,-0.1516539114270112,-0.9566814100867398,-0.48230024889656675
22.1,-1.0280043889987052,0.0019589155608098676,-0.9980672272517394,-0.3431077177260833
22.2,-1.0202035338343949,0.15312465804845915,-1.0249128025399552,-0.1922888955236163
22.3,-0.9976561786574615,0.2960513294997806,-1.0363276932710959,-0.03558968191045156
22.4,-0.9614041712654691,0.42672113259588285,-1.032063798696892,0.12013442327098736
22.5,-0.9127887848308871,0.5431413276789725,-1.0125485686173736,0.2684868363951717
22.6,-0.8532639666215855,0.6449522786195953,-0.9787704103171788,0.4047958383187505
22.7,-0.7842646846433302,0.732786103672756,-0.9320760508516163,0.5265687342900304
22.8,-0.7071371523385602,0.8077101532333338,-0.8739636041164471,0.6331723299747745
22.9,-0.6231141074011481,0.8708885969329178,-0.8059296438738156,0.7251510982901271
23,-0.5333136226198754,0.9234385718466522,-0.7293848563250728,0.8035892556465103
23.1,-0.4387460170911236,0.9663972787278874,-0.6456224469753491,0.8697058277158792
23.2,-0.3403218109261041,1.000723960383779,-0.5558151010856732,0.9246771615553517
23.3,-0.23885963861925774,1.0272947799402898,-0.4610219953518923,0.9695965713614064
23.4,-0.13509551560001243,1.046881308653044,-0.3621968805868806,1.0054807033953774
23.5,-0.02969475939028316,1.0601209644196918,-0.2601956034488521,1.033269121440871
23.6,0.07673317849404593,1.0674895192958986,-0.15578473248958308,1.053802817041002
23.7,0.18361738795874025,1.0692785092649635,-0.04965304823017366,1.0677907444870907
23.8,0.290405975251874,1.065572419838287,0.05757359285627049,1.0757776089070494
23.9,0.3965438811064383,1.0562170894839844,0.1653145080852227,1.0781184145840863
24,0.5014468422847267,1.0407737579471221,0.2730140872692788,1.0749555046844286
24.1,0.6044701386610206,1.0184624108519313,0.3801191308694598,1.066188730484684
24.2,0.7048718375656527,0.9881129922265945,0.4860525268463743,1.051431304175139
24.3,0.8017730423837885,0.9481623340359646,0.5901817956055045,1.0299526086927435
24.4,0.8941223955998866,0.8967524220581291,0.691781858607675,1.0006240826806543
24.5,0.9806778776746454,0.831985331258282,0.7899939568681954,0.9619041628310905
24.6,1.0600226445836733,0.7523431631105831,0.8837872918281497,0.9119183008848869
24.7,1.1306274451535567,0.6571700679637459,0.9719360355089082,0.848695105060426
24.8,1.1909550855452253,0.546988209164722,1.053029003788056,0.7705805772185743
24.9,1.239578125360294,0.4234183706459116,1.1255267042840413,0.676744245783419
25,1.2752668162455176,0.2886884976775064,1.18786460378913,0.567551711801153
25.1,1.2970180055565763,0.1450092491791789,1.2385758195718048,0.4445468446267229
25.2,1.3040318249685472,-0.0057842956214782595,1.2763886330838397,0.309982402056041
25.3,1.295677883907202,-0.1620600843648214,1.3002641373033468,0.16615785735733152
25.4,1.2715066655522413,-0.32168004466821665,1.3093756705571176,0.014985265763679083
25.5,1.2313479794664197,-0.48104427758745916,1.3030700619270519,-0.14190959649590956
25.6,1.1754918589566734,-0.6345359197811579,1.2808686974210097,-0.30250878670893844
25.7,1.1048688181214315,-0.7752126256660702,1.2425558907225487,-0.4634062071352863
25.8,1.0210850988911355,-0.8969233060055357,1.1883581756902246,-0.619123018604313
25.9,0.9262270013709633,-0.9964687279324441,1.1191387316889452,-0.7626323559854927
26,0.8225271598866769,-1.0740078043513666,1.0364586711382713,-0.8874370928754783
26.1,0.7120866677541015,-1.131720721820619,0.9423994994848534,-0.9899230843787007
26.2,0.5967562369863021,-1.1722203578632842,0.8392233205020041,-1.0700071183285924
26.3,0.4781422414039559,-1.1977121217769684,0.7290732018019549,-1.1298517998354816
26.4,0.3576575165112895,-1.2098827848811122,0.6138366754473251,-1.1721681804063744
26.5,0.23656348366321428,-1.2101175304235412,0.49514629525225207,-1.1992623758289684
26.6,0.11598834541080899,-1.199722855706854,0.3744332133089278,-1.2128745694024607
26.7,-0.003070354003454852,-1.1800037463258946,0.2529742738793169,-1.2143973387181601
26.8,-0.1197425950334313,-1.15218177160111,0.13191366127173348,-1.205123544611187
26.9,-0.23326928984558087,-1.1172224321959454,0.012266123657479172,-1.1863514635352463
27,-0.3429675064092874,-1.0756566360615796,-0.10508159858948293,-1.1593208056191802
27.1,-0.4481799846335922,-1.0274505246723333,-0.21935694735493677,-1.1250433783017
27.2,-0.5482148342248218,-0.971939835273428,-0.32986927195514776,-1.0841170638652196
27.3,-0.6422819624445054,-0.9078309435846615,-0.4359608564300547,-1.0365843723356458
27.4,-0.729433549770781,-0.8332862446136524,-0.5369470163894471,-0.9818562495367291
27.5,-0.8085191837798827,-0.746142961042686,-0.6320519173979864,-0.9187031416745352
27.6,-0.8781725453425046,-0.644336579619703,-0.7203473332391366,-0.8453276181906553
27.7,-0.9368527417323604,-0.5265713227438098,-0.8007045118376971,-0.7595641792418185
27.8,-0.9829624339814992,-0.39315376709503563,-0.8717753408406501,-0.6592776381845795
27.9,-1.01504560393788,-0.24668264905519663,-0.932025722041951,-0.5430123812348187
28,-1.0320278866374204,-0.09213456705062545,-0.9798446577626652,-0.41083003716706146
28.1,-1.0334214969127606,0.06394053567216204,-1.0137357113033287,-0.26505257578974395
28.2,-1.0194125355674275,0.21487995280919703,-1.0325588591876356,-0.11044673339125297
28.3,-0.990797239660948,0.3553404337440464,-1.0357471284626822,0.0464868725433383
28.4,-0.9488047395795308,0.48206150668098496,-1.0234118967917833,0.19895095836218551
28.5,-0.8948860185695618,0.5937978911780154,-0.9962949126456825,0.3413485069269394
28.6,-0.8305394565324848,0.6907295047189016,-0.9555977320417507,0.470151759159343
28.7,-0.7572029060093849,0.7737850148171843,-0.9027675915904664,0.5839150089037932
28.8,-0.6762054486312385,0.8441501532698779,-0.8393146083090685,0.6827084293342098
28.9,-0.5887561007544587,0.9030157133281429,-0.7666955102279228,0.767422535534688
29,-0.4959483719556162,0.951496609679411,-0.6862598445371471,0.8392442397750214
29.1,-0.3987683639904679,0.9906275321187126,-0.5992361121877264,0.8993796480803993
29.2,-0.2981024597630595,1.0213677185395715,-0.506735637012566,0.9489606648886352
29.3,-0.19474537133272138,1.044587417344622,-0.40976068628727874,0.9890380755036614
29.4,-0.08941043640818927,1.0610382447882536,-0.3092121725471723,1.0205881714806235
29.5,0.017256852235974854,1.0713203399704092,-0.2058974936267523,1.044501196008261
29.6,0.12466227663124295,1.0758550747841378,-0.10054050918929348,1.0615519614083195
29.7,0.2322438726353973,1.0748624034376275,0.006205201307859034,1.0723658737437138
29.8,0.33945055551755554,1.0683348269900834,0.1137399070099164,1.0773903420023914
29.9,0.445717591452965,1.0559992048804079,0.22149874925249516,1.0768716824388527
30,0.5504374865440993,1.0372637947555188,0.32893042723938715,1.0708298019913105


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_true_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7818647138069821,-0.07062728601037477,2.8258870784411636,-0.030950697451056258
0.2,0.7712894234632991,-0.14075282421004612,2.821233438567535,-0.062195763308686064
0.3,0.7537478111789845,-0.2098680615188343,2.8134282424299997,-0.09403145355431718
0.4,0.7293668474491098,-0.2774516244934092,2.8023974676871264,-0.1267577296786009
0.5,0.6983264750918816,-0.34296486382740776,2.7880368399614017,-0.16067993159463903
0.6,0.6608614678998436,-0.40584966889729013,2.770211220963109,-0.19611021141508345
0.7,0.6172633678443552,-0.4655291733405239,2.748753869821921,-0.23336861183395002
0.8,0.5678821867280848,-0.5214118243041562,2.723465620489738,-0.27278363664002475
0.9,0.5131275206615691,-0.5728990769720539,2.69411403560797,-0.31469211353857135
1,0.4534687129699406,-0.619396700604484,2.660432620061125,-0.3594380884029856
1.1,0.38943371959376,-0.6603293467231072,2.6221202072551533,-0.4073704130272825
1.2,0.32160638155706883,-0.6951576765808061,2.5788406694919943,-0.4588385947272246
1.3,0.25062190040224974,-0.723396975092603,2.530223152332678,-0.5141863665762173
1.4,0.17716043352090766,-0.7446358980672703,2.4758630929654233,-0.5737423160667378
1.5,0.10193887139341097,-0.7585538208736768,2.4153243549818226,-0.6378067881878445
1.6,0.025701014561042013,-0.7649352467598421,2.348142895752736,-0.7066341767479427
1.7,-0.05079348529697837,-0.7636799161257047,2.2738324742140734,-0.7804096704315069
1.8,-0.126780936906301,-0.754807624510499,2.191892998270251,-0.859219583261827
1.9,-0.20150561568139627,-0.7384572655150354,2.101822187310364,-0.9430146544369524
2,-0.2742313871314958,-0.71488019534761,2.003131262046039,-1.031566259215744
2.1,-0.34425240823173586,-0.6844285816990567,1.8953653344780517,-1.1244164604302098
2.2,-0.41090245853611285,-0.647539867694706,1.778129005678691,-1.220824374591711
2.3,-0.4735625825910154,-0.6047187910839791,1.6511173284026297,-1.3197134948690703
2.4,-0.5316668769723473,-0.5565185166061675,1.5141516951983591,-1.4196273245500721
2.5,-0.5847064089848936,-0.5035223726806922,1.367219331474029,-1.5187035763944907
2.6,-0.6322313933606355,-0.4463274646196006,1.2105139233271358,-1.6146795601882773
2.7,-0.6738518654987448,-0.38553111665607404,1.0444735870265536,-1.7049420399211241
2.8,-0.7092371668926389,-0.32172072968491117,0.8698111596591562,-1.7866322433342272
2.9,-0.738114597562907,-0.25546728861955315,0.6875310297121113,-1.856810043490306
3,-0.7602675989330338,-0.1873224404061347,0.4989268380650429,-1.9126699013344475
3.1,-0.775533810758587,-0.11781879807808202,0.3055558340474617,-1.9517870869246663
3.2,-0.7838032975997972,-0.04747294384570794,0.10918849364279952,-1.9723596923666513
3.3,-0.7850171846413435,0.023209520117185183,-0.08826414201447974,-1.9734050612818894
3.4,-0.7791668700689462,0.09372761275340998,-0.2848388636486033,-1.954872611563819
3.5,-0.7662939062120339,0.1635780803889802,-0.478614711913173,-1.9176497485098059
3.6,-0.7464905638219185,0.23224876403641403,-0.6678025149794508,-1.8634596246489281
3.7,-0.7199010139184915,0.2992130135716597,-0.8508195973818409,-1.7946719475206871
3.8,-0.6867229842267512,0.3639259014447815,-1.026342713216853,-1.714063769656262
3.9,-0.6472096753178737,0.42582292535584365,-1.193336303992202,-1.6245719446527478
4,-0.6016716567699109,0.48432177600549375,-1.3510571173077435,-1.5290726732123145
4.1,-0.550478416557609,0.5388275779094089,-1.4990391539507233,-1.4302112568634815
4.2,-0.4940592027592727,0.5887417886746932,-1.6370645156572812,-1.3302908088054353
4.3,-0.4329027971385669,0.633474624677876,-1.7651259936883612,-1.2312170036560632
4.4,-0.3675558870832519,0.6724605695720853,-1.883386524188549,-1.1344885869673702
4.5,-0.29861976454470296,0.7051761274401444,-1.9921394341451288,-1.041220493429458
4.6,-0.2267451861337399,0.7311586403579565,-2.091772089231614,-0.9521867801770535
4.7,-0.15262535785762638,0.7500247462600597,-2.182734375519658,-0.8678728210434734
4.8,-0.07698715628847944,0.7614869270479311,-2.2655125320201503,-0.7885291026113006
4.9,-0.0005808524902117806,0.765366642877252,-2.340608228049563,-0.714221713512418
5,0.07583125222429289,0.7616027912626123,-2.408522405114028,-0.6448768530134001
5.1,0.15148676505899789,0.7502546547589193,-2.4697432211141703,-0.5803182935173405
5.2,0.2256351454494953,0.7314990405066086,-2.524737384457847,-0.5202977733982828
5.3,0.29754908178319356,0.7056218995242819,-2.5739441962686627,-0.4645188925963251
5.4,0.3665347866480355,0.6730052567280108,-2.617771692319952,-0.4126553650891453
5.5,0.4319408014832107,0.6341107039730411,-2.6565943669854155,-0.36436456145425444
5.6,0.49316504069450745,0.5894609561584537,-2.6907520535184632,-0.3192972361483595
5.7,0.5496599596495659,0.5396210255256609,-2.7205496200021284,-0.27710423619073454
5.8,0.6009358815608656,0.4851804476365457,-2.746257213915295,-0.23744086523236838
5.9,0.6465626496146559,0.42673773529809544,-2.768110849411945,-0.19996945783985456
6,0.6861698724040031,0.36488789634491986,-2.7863131813839286,-0.16436060631804175
6.1,0.7194460961272878,0.30021348109714324,-2.801034349658728,-0.13029338709835553
6.2,0.7461372638740018,0.2332792825785318,-2.8124128073046077,-0.09745485496991077
6.3,0.7660448206896093,0.16463052101299772,-2.820556070554454,-0.06553901055292771
6.4,0.7790237957447375,0.09479410175640982,-2.825541345828693,-0.034245397776105906
6.5,0.7849811407589846,0.024282365829383687,-2.827416003084898,-0.003277451827773245
6.6,0.7838745393225547,-0.04640134490734632,-2.8261978754597106,0.027659307207043918
6.7,0.77571183307578,-0.11675606630985153,-2.8218753739199895,0.05885915759823243
6.8,0.760551129492386,-0.18627631716259813,-2.8144074126763408,0.09061806716926073
6.9,0.7385015798319543,-0.25444572444972857,-2.803723148086268,0.1232355218891707
7,0.7097247360641334,-0.320731947749723,-2.78972154083415,0.15701621794302906
7.1,0.6744363195351549,-0.38458363781429766,-2.7722707592881664,0.19227152638435013
7.2,0.6329081643548878,-0.4454300876152328,-2.7512074523090027,0.22932061595223627
7.3,0.585470037868661,-0.502684107943425,-2.7263359329532775,0.26849108545434436
7.4,0.5325109975905998,-0.5557484591697229,-2.6974273317383486,0.3101189128392337
7.5,0.4744799222500321,-0.6040259421482062,-2.6642187987846473,0.3545474665113213
7.6,0.4118848585650966,-0.646932902251419,-2.626412865651727,0.40212525032314783
7.7,0.34529087039114187,-0.6839155801037307,-2.5836771126857414,0.45320196184948136
7.8,0.27531614696902224,-0.7144683609005226,-2.5356443364222314,0.5081223337927588
7.9,0.2026262437813932,-0.7381526431066748,-2.4819134703832435,0.5672171094191162
8,0.12792646780146316,-0.7546148416890412,-2.4220515834055067,0.6307903807538943
8.1,0.05195257055764174,-0.7636019717909084,-2.355597362198802,0.6991024127930427
8.2,-0.02453993550461084,-0.7649733691289957,-2.2820665759138925,0.7723470214024409
8.3,-0.10078739049534752,-0.7587074083212528,-2.200960112598509,0.8506226202956576
8.4,-0.17602999181656287,-0.7449025483814483,-2.111775256391457,0.9338962824688147
8.5,-0.24952361313260046,-0.7237726000487608,-2.014020916672074,1.0219606805248855
8.6,-0.32055087844507385,-0.6956366904734669,-1.9072374912301773,1.1143847060248562
8.7,-0.38843100690898263,-0.6609049108608539,-1.7910218966332776,1.2104600485677506
8.8,-0.45252806189377853,-0.6200610015809308,-1.665057969731472,1.3091481196792003
8.9,-0.5122573843489062,-0.5736436139639045,-1.529151878321532,1.4090343675663928
9,-0.5670901455387505,-0.5222276824279566,-1.3832713280201843,1.5082999436812157
9.1,-0.6165561003411515,-0.4664072687809141,-1.2275862258488106,1.6047231525381023
9.2,-0.6602447442785654,-0.4067809443687309,-1.0625071463404523,1.6957239867550584
9.3,-0.6978051670095698,-0.3439404346276989,-0.8887167057510962,1.778462943054396
9.4,-0.7289449504796344,-0.27846286957862104,-0.7071881040948427,1.8499990624349647
9.5,-0.7534284739765641,-0.21090665794555838,-0.5191850894641821,1.9075011424707349
9.6,-0.7710749771701714,-0.14181073368207509,-0.32623891460683774,1.948492189679337
9.7,-0.7817566980188683,-0.07169670359269492,-0.1301005317958738,1.971093792005117
9.8,-0.7853973455877205,-0.0010732743467340017,0.06732993743464226,1.9742293220060625
9.9,-0.7819710997749716,0.06955775323751433,0.264090346757729,1.9577471032781584
10,-0.771502257363959,0.13969468275062136,0.4582508384190291,1.9224381318944412
10.1,-0.7540655655115717,0.2088291120591625,0.6480044023360494,1.8699446167478866
10.2,-0.7297872035417514,0.2764399010895949,0.8317435269327836,1.8025785055884715
10.3,-0.6988462969129796,0.3419886860480608,1.0081156750885718,1.7230855992954086
10.4,-0.6614767724236743,0.404917654271705,1.1760541733188044,1.634396955642051
10.5,-0.6179692966681399,0.4646502013308466,1.334785179393639,1.5394042611500842
10.6,-0.5686729838949942,0.5205949489006156,1.4838144713223698,1.4407836261864555
10.7,-0.5139965213210472,0.5721533846058763,1.6228995143558136,1.3408779933605517
10.8,-0.4544083505149855,0.6187311108354747,1.7520126596468835,1.2416363322000386
10.9,-0.39043555330077817,0.6597523719843837,1.8713007224159368,1.1445999093052563
11,-0.32266115167516135,0.6946771425571232,1.9810449982441423,1.0509225804439395
11.1,-0.25171961137760934,0.7230197348079032,2.0816244644783595,0.9614121698150745
11.2,-0.178290464681856,0.7443675565878953,2.1734837112748555,0.876582096698208
11.3,-0.10309011402674975,0.7583984906038818,2.2571062027556663,0.7967052789382163
11.4,-0.026862031330538546,0.7648953570245111,2.3329928159560684,0.7218651340234563
11.5,0.04963428535129407,0.7637560968030419,2.4016452069435945,0.652000795472494
11.6,0.1256351161335183,0.7549986754027662,2.463553353656836,0.5869453378038564
11.7,0.2003845267735505,0.7387602144588205,2.5191865638353677,0.5264568993466596
11.8,0.2731460025516321,0.7152904388088409,2.5689872603508324,0.47024322931288337
11.9,0.34321316698549625,0.6849400939518844,2.6133669266244777,0.4179804946739617
12,0.40991913654104417,0.6481454588011206,2.652703684524039,0.3693272785708394
12.1,0.4726441902589696,0.6054103905273379,2.6873410696005617,0.3239346725575358
12.2,0.5308215854900009,0.5572874589364379,2.717587654395338,0.28145327087032734
12.3,0.5839415044799586,0.5043596634417536,2.7437172454811765,0.2415377551639475
12.4,0.6315532561185333,0.4472240091428883,2.7659694425908503,0.20384963588238325
12.5,0.6732659696868049,0.3864779011823071,2.7845503990634217,0.1680586039291943
12.6,0.708748094254202,0.32270894708148995,2.799633663194944,0.13384284905032098
12.7,0.7377260619507722,0.25648841402343786,2.811361011536218,0.10088862081800518
12.8,0.7599824770024767,0.1883682490029196,2.8198432092815784,0.06888924414320152
12.9,0.7753541709159307,0.11888133616680054,2.8251606519961157,0.037543749829310996
13,0.7837304243035136,0.04854446682493667,2.82736385648488,0.006555244090086586
13.1,0.785051594859398,-0.022136635596744333,2.8264737796577575,-0.02437088535140104
13.2,0.7793083202048344,-0.09266097039303077,2.8224819532267684,-0.05552884802739795
13.3,0.766541388647339,-0.16252536967047246,2.8153504291458615,-0.08721434393617748
13.4,0.7468422937183937,-0.23121785413961243,2.8050115378378555,-0.11972640279121921
13.5,0.7203544074702798,-0.29821202729942664,2.7913674681138048,-0.15336909454161912
13.6,0.6872746308834882,-0.3629632570920469,2.7742896864460094,-0.18845302215954737
13.7,0.6478553076465053,-0.42490733457314905,2.75361822196519,-0.22529648713646858
13.8,0.6024061237019839,-0.4834621889329378,2.7291608574450237,-0.26422618235281026
13.9,0.5512956644203209,-0.5380330756627753,2.700692282278461,-0.305577224671815
14,0.49495226922691915,-0.5880214240433376,2.6679532848510332,-0.34969228056464186
14.1,0.43386382471661883,-0.6328372099586874,2.6306500907565593,-0.3969194637709019
14.2,0.3685761586440431,-0.671914426244228,2.5884539895306893,-0.44760859433691313
14.3,0.2996897672961595,-0.7047287975683607,2.5410014386595337,-0.5021053024324588
14.4,0.2278547051600098,-0.7308165974776947,2.487894890378272,-0.5607423441933743
14.5,0.15376359617849422,-0.7497931289119286,2.4287046577547646,-0.6238273656852033
14.6,0.07814287913015944,-0.7613693118528483,2.3629722180978057,-0.6916262487454149
14.7,0.0017425524289094996,-0.765364876795145,2.2902154405293755,-0.7643411119970042
14.8,-0.07467517677367444,-0.7617169023255677,2.2099363191370247,-0.8420820658992321
14.9,-0.15034782722588438,-0.7504828505183262,2.121631873165621,-0.9248320330076994
15,-0.22452459125720026,-0.7318377940746359,2.0248089235563285,-1.0124044256783296
15.1,-0.29647772447782655,-0.7060661145470762,1.9190034356067243,-1.1043943586323925
15.2,-0.36551286062393396,-0.6735484950335238,1.8038049838448686,-1.200125491410474
15.3,-0.43097784131931055,-0.6347454545330736,1.678886589183945,-1.298596631819658
15.4,-0.4922697880984974,-0.5901789217945494,1.5440396386652098,-1.3984348464795437
15.5,-0.5488402989567175,-0.5404134044730751,1.3992127779612853,-1.4978647353352776
15.6,-0.6001988023821068,-0.48603818977277957,1.2445525663176453,-1.5947060738723358
15.7,-0.6459142335170864,-0.4276517560251285,1.080442395130915,-1.6864131703157452
15.8,-0.6856152985031854,-0.36584923924754065,0.9075348802893801,-1.770167590084729
15.9,-0.7189896590470446,-0.3012134260612646,0.726772036527478,-1.8430299450706664
16,-0.7457823994623899,-0.234309402222159,0.5393874605942798,-1.9021461497639798
16.1,-0.7657941369303571,-0.16568268491502294,0.34688587243411306,-1.9449897236172313
16.2,-0.7788791012259425,-0.09586043379255195,0.15099790977669486,-1.9696080710444814
16.3,-0.7849434663709827,-0.02535517229421897,-0.04638822379566483,-1.9748320301027324
16.4,-0.7839441520763734,0.04532966940240134,-0.24331253153741067,-1.9604090190927166
16.5,-0.7758882395187061,0.11569314261363363,-0.43783727540316997,-1.9270325577573968
16.6,-0.7608330689385712,0.18522988423251913,-0.6281384589007382,-1.876261889976703
16.7,-0.7388870077960854,0.2534237286153931,-0.8125843798526277,-1.8103484854710732
16.8,-0.7102108003898124,0.31974260563771256,-0.9897935556127967,-1.7320040140822088
16.9,-0.6750193317201413,0.38363546554732225,-1.1586682644143493,-1.6441512199762112
17,-0.6335835697430474,0.44453188466916804,-1.3184039257472848,-1.5496953142744925
17.1,-0.586232390427501,0.5018448837032853,-1.4684777788537502,-1.4513418783341647
17.2,-0.5333539452823708,0.5549773065074939,-1.6086222292880716,-1.3514729971810435
17.3,-0.47539620662042037,0.6033318586896317,-1.7387887283630599,-1.2520807980789699
17.4,-0.4128663347873202,0.6463245668296589,-1.859107517514758,-1.1547493115926657
17.5,-0.3463285525204933,0.6834010881588232,-1.9698474468238765,-1.0606717896877358
17.6,-0.2764002800064438,0.7140549372165444,-2.071378745761874,-0.970690409791529
17.7,-0.20374640643624942,0.7378463533719226,-2.1641404078820297,-0.8853472470751996
17.8,-0.12907170174839128,0.7544203348270565,-2.2486128811514536,-0.8049382273314858
17.9,-0.05311153256330068,0.7635222709625484,-2.3252960635915216,-0.7295646069737128
18,0.023378803579612854,0.7650097293954076,-2.394692186218134,-0.659178884127138
18.1,0.09963568115991189,0.758859255819786,-2.4572929464210698,-0.5936237851423064
18.2,0.1748991497055196,0.7451675077286287,-2.513570181894269,-0.5326641237086481
18.3,0.2484247596700333,0.7241466075141714,-2.563969392112554,-0.4760120090363841
18.4,0.31949465187940773,0.696114181557821,-2.6089054812925805,-0.423346217776928
18.5,0.38742742399921976,0.6614790639822056,-2.64876018536468,-0.37432665843094304
18.6,0.4515864058695528,0.6207240155444463,-2.683880738210041,-0.32860483759557246
18.7,0.5113861212474439,0.5743869955745314,-2.7145794192582122,-0.28583114795682035
18.8,0.5662968688572864,0.5230425218119513,-2.7411337007310186,-0.24565967958008425
18.9,0.6158475018397302,0.46728448261375005,-2.763786776695913,-0.2077511333552025
19,0.6596266073622924,0.4077114756555315,-2.782748308410113,-0.17177430191201676
19.1,0.6972823776277915,0.3449153961167455,-2.7981952618865527,-0.1374064831011413
19.2,0.7285215188732674,0.2794736339876146,-2.810272745403123,-0.1043331103893202
19.3,0.7531075614005243,0.2119448959484702,-2.8190947802589323,-0.07224681767345989
19.4,0.7708589261237319,0.14286840446813354,-2.8247449568579563,-0.0408461042763658
19.5,0.7816470595343131,0.07276600120077525,-2.827276942742547,-0.009833727293324058
19.6,0.7853948987062166,0.002146545210918449,-2.826714820413913,0.02108507937238069
19.7,0.7820758618787973,-0.06848810756771678,-2.8230532417296015,0.05220447833119555
19.8,0.7717134844149974,-0.1386363112165015,-2.816257393378674,0.08381992311206024
19.9,0.7543817418010027,-0.20778981319266168,-2.8062627747215223,0.11623000618530391
20,0.7302060225173238,-0.27542770472499967,-2.792974796085303,0.14973818728261148
20.1,0.6993646348996723,-0.34101190607503873,-2.7762682140968935,0.1846543141563979
20.2,0.6620906596500169,-0.40398490272300513,-2.75598642942029,0.22129582909757847
20.3,0.6186738884633383,-0.4637703571442823,-2.731940685102712,0.25998852048961446
20.4,0.5694625376179061,-0.51977706847178,-2.7039092199437182,0.30106663577790693
20.5,0.5148643863948973,-0.5714065525187167,-2.671636452445014,0.3448721157570006
20.6,0.45534697441560135,-0.6180642459477708,-2.634832297975623,0.39175264101590596
20.7,0.39143650886161896,-0.6591739909033986,-2.5931717566662256,0.44205808671128305
20.8,0.32371519171164587,-0.6941950842252288,-2.5462949561956214,0.49613488429311153
20.9,0.2528167499614386,-0.7226408745446263,-2.493807888183851,0.554317666158418
21,0.17942008846031937,-0.7440975234284413,-2.4352841466936295,0.6169174460679462
21.1,0.10424112003970613,-0.7582414211154808,-2.3702680573690342,0.684205478147369
21.2,0.028022986080271088,-0.7648537060858357,-2.298279675326087,0.7563918674259476
21.3,-0.04847497153043394,-0.76383052132386,-2.2188222226035705,0.8335980252677897
21.4,-0.12448900705613031,-0.7551880026238508,-2.131392619266731,0.9158222464842786
21.5,-0.1992629797382669,-0.7390614982136002,-2.035495814957931,1.0028981322191886
21.6,-0.2720599970464858,-0.7156990987915112,-1.9306636172854414,1.0944464188384058
21.7,-0.34217315125861303,-0.6854501239788697,-1.816478594428004,1.1898221288995874
21.8,-0.4089348975325925,-0.6487496841904734,-1.6926033445054818,1.2880609294894445
21.9,-0.47172475082471116,-0.6061007512642944,-1.5588149120286563,1.3878311442723783
22,-0.5299751301599112,-0.5580552952435204,-1.4150433433720677,1.4874007691354443
22.1,-0.5831753328765076,-0.5051959829031345,-1.2614122991153702,1.5846314871783602
22.2,-0.6308737614639114,-0.44811971795708644,-1.0982783586055265,1.677012989189882
22.3,-0.6726786383541168,-0.3874239848574618,-0.9262643654833019,1.761749614334088
22.4,-0.7082575214723266,-0.3236965976181715,-0.7462811768332529,1.8359058732905593
22.5,-0.737335976215879,-0.2575091006445215,-0.5595320091834164,1.8966075542191723
22.6,-0.7596957683380909,-0.18941373946705187,-0.3674945353428544,1.94128150555933
22.7,-0.7751729193661551,-0.11994367339056222,-0.17187830128551218,1.9679033337514946
22.8,-0.7836559255110513,-0.04961590570706197,0.025441368179374216,1.975212847970679
22.9,-0.7850843771198496,0.021063718305528237,0.22250768201700225,1.9628569208242266
23,-0.7794481513894688,0.09159417839521547,0.4173760820469824,1.9314306822342016
23.1,-0.7667872730046644,0.1614723904140118,0.6082064826966396,1.8824083778450462
23.2,-0.7471924584620059,0.2301865545527417,0.7933436269230478,1.8179783996738188
23.3,-0.7208062809842278,0.2972105266198309,0.9713774698785661,1.7408154737530028
23.4,-0.6878248150218803,0.3619999679846272,1.141179350204094,1.65383138945641
23.5,-0.6484995481310005,0.4239909614959693,1.3019138087344448,1.5599428088357155
23.6,-0.6031392833122672,0.48260168013426513,1.4530292393125637,1.4618834174562825
23.7,-0.5521117027785166,0.5372375186351109,1.5942325813310558,1.3620737126366245
23.8,-0.49584423762800606,0.587299874873489,1.7254539310411423,1.262548780907869
23.9,-0.434823879359517,0.6321984836611508,1.8468065033919445,1.1649356162404085
24,-0.3695955962842765,0.6713668457889705,1.9585462810857321,1.070467323409256
24.1,-0.30075908768692805,0.7042799167346752,2.0610343753399336,0.9800210184409373
24.2,-0.22896370356508988,0.7304729106492988,2.154703875940758,0.894168045651846
24.3,-0.1549014822976632,0.7495598008945787,2.240031967829037,0.8132279206280434
24.4,-0.07929842277255121,0.7612499459060038,2.3175173783928154,0.7373202558516622
24.5,-0.0029042487332025385,0.7653613469245257,2.3876627697263717,0.6664113522761992
24.6,0.07351892940042132,0.7618292639496619,2.450961454552609,0.6003539456148912
24.7,0.14920854444799803,0.7507093381011641,2.5078877283249863,0.5389198073519572
24.8,0.2234135244776136,0.732174905793799,2.5588901197384426,0.4818256237063932
24.9,0.2954056945878242,0.706508776212282,2.60438692527914,0.4287529428495084
25,0.3644901117465583,0.6740902869069448,2.6447634802769286,0.379363115552895
25.1,0.4300139194354196,0.6353788798262018,2.6803707121070004,0.33330814467451086
25.2,0.4913734476819486,0.5908956929820306,2.711524608878323,0.2902382748136694
25.3,0.5480194380883455,0.5412047244651133,2.7385063143834802,0.24980703679268534
25.4,0.5994604246831493,0.4868950083781123,2.761562625383299,0.21167433855639273
25.5,0.6452644337370261,0.42856498725375475,2.780906720602075,0.17550807886098627
25.6,0.6850592678022724,0.3668099258047328,2.7967189932771834,0.14098465940087299
25.7,0.7185317044708582,0.30221284643568885,2.8091478923188204,0.10778868693735924
25.8,0.7454259709157249,0.23533912437951077,2.8183107027521817,0.0756120892207617
25.9,0.7655418560854705,0.16673457117746102,2.8242942157060003,0.04415281554841808
26,0.7787327885154597,0.09692660389189767,2.8271552531662247,0.01311325329162338
26.1,0.7849041639620985,0.02642793193244576,2.826921024581171,-0.01780153848285865
26.2,0.7840121382533283,-0.04425792447167002,2.8235893012840165,-0.048885696264238124
26.3,0.7760630323814534,-0.11463003188506439,2.8171284021843888,-0.08043444743553334
26.4,0.7611134195374661,-0.1841831446795874,2.8074769912770354,-0.1127459667248559
26.5,0.7392708839299723,-0.2524013032262261,2.794543694447064,-0.14612312094456967
26.6,0.7106953623725971,-0.31875270766720804,2.778206550679461,-0.18087501701823638
26.7,0.6756009036873141,-0.38268660618433037,2.758312322587663,-0.2173182474103595
26.8,0.6342576100645627,-0.4436328557798203,2.734675703533359,-0.25577769698884206
26.9,0.5869934670959205,-0.501004690922503,2.7070784725172174,-0.2965867341821767
27,0.534195719623043,-0.5542050494471561,2.675268670808095,-0.3400865523244345
27.1,0.47631143290917477,-0.602636544166219,2.6389598988901684,-0.3866243591547265
27.2,0.41384688186736496,-0.6457148774361505,2.5978308677421262,-0.4365500236277239
27.3,0.3473654474676279,-0.6828851245499803,2.551525382795801,-0.4902106866474965
27.4,0.2774837800324427,-0.7136399353559703,2.499652993705499,-0.5479427258319606
27.5,0.20486610006072653,-0.7375383990554365,2.44179061003233,-0.6100603415303825
27.6,0.13021663763485547,-0.7542241025606732,2.3774854620156884,-0.6768399175932109
27.7,0.05427037135772113,-0.7634408118548133,2.3062598740863582,-0.7484992356290889
27.8,-0.022217618710344972,-0.7650443266182384,2.2276184141074444,-0.8251706209232644
27.9,-0.09848374389307891,-0.7590093629950898,2.141058063644901,-0.9068672720901113
28,-0.17376790818737176,-0.7454307758360189,2.0460821122502075,-0.9934424355634889
28.1,-0.24732534139749124,-0.724518997008691,1.9422184783669265,-1.084541871290853
28.2,-0.3184377033121933,-0.6965901491245241,1.8290430533172675,-1.179551355131933
28.3,-0.386422972028828,-0.6620518055697028,1.706208400864301,-1.2775428645797873
28.4,-0.45064374543898955,-0.6213857434358391,1.5734776595319038,-1.3772255998410023
28.5,-0.5105137314499311,-0.5751292254534311,1.4307627368434879,-1.4769108818410843
28.6,-0.5655023572749167,-0.5238563473985769,1.2781648394310197,-1.5745026785124852
28.7,-0.615137574698227,-0.4681608196268336,1.1160141136587773,-1.6675270270353777
28.8,-0.6590070616525074,-0.40864126316120675,0.9449038770967311,-1.7532126588161614
28.9,-0.6967581114656554,-0.34588974525029315,0.7657138875108103,-1.8286302582356413
29,-0.728096554095816,-0.2804839156326924,0.5796167861021985,-1.8908882149925952
29.1,-0.7527850725484067,-0.21298277712870242,0.38806272154684823,-1.9373695384995786
29.2,-0.7706412691597413,-0.14392583815848853,0.19273939686250224,-1.9659805170567508
29.3,-0.7815357978051045,-0.07383517624221879,-0.004491709013760559,-1.975371570296773
29.4,-0.7853908225302998,-0.003219807487724005,-0.20167808053885056,-1.9650894736115976
29.5,-0.7821789999399421,0.0674183550827758,-0.3968693616616709,-1.9356301881084315
29.6,-0.7719231042570501,0.13757771492546392,-0.5882102958812325,-1.8883810990414245
29.7,-0.7546963396762275,0.20675016864011322,-0.7740227697879833,-1.825464864144107
29.8,-0.7306233040458703,0.27441503848505716,-0.95286857255675,-1.749516422640165
29.9,-0.6998814892971185,0.34003452841682896,-1.1235882313106669,-1.6634340278733681
30,-0.6627031299991154,0.40305142127250315,-1.2853153047218788,-1.570143652839784


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_vf_all_side_info.csv <==
t,theta,theta_dot
0,0.7853981633974483,0
0.5050505050505051,0.7126888429847618,-0.28395018857877075
1.0101010101010102,0.5066785457080729,-0.5197807287361764
1.5151515151515151,0.20370212849574304,-0.66073356006518
2.0202020202020203,-0.13901146766983555,-0.6737354526326437
2.525252525252525,-0.4545545521124012,-0.5554994397905311
3.0303030303030303,-0.6827212092641324,-0.33442227368097205
3.5353535353535355,-0.7827003206637297,-0.055935834496577776
4.040404040404041,-0.7376742162829307,0.23171811420163646
4.545454545454546,-0.5551569737953588,0.4805388114009508
5.05050505050505,-0.2668965032584427,0.6430043731495612
5.555555555555555,0.07335009507925723,0.6818065438741581
6.0606060606060606,0.3991938415927421,0.5873936512075325
6.565656565656566,0.6480145265711273,0.38272205884805743
7.070707070707071,0.7745837264439652,0.11146787937638217
7.575757575757576,0.757555183839604,-0.1781395169838385
8.080808080808081,0.5996060728701289,-0.438154763021692
8.585858585858587,0.32805662762513715,-0.6205913092381088
9.090909090909092,-0.00721666503850895,-0.6848612178977138
9.595959595959595,-0.34097666425504747,-0.6151692591387283
10.1010101010101,-0.6087640645173716,-0.4285133776485813
10.606060606060606,-0.7611546729420484,-0.16627251770350232
11.11111111111111,-0.7721318315090208,0.1235309259880614
11.616161616161616,-0.6398079693031272,0.3929490608823893
12.121212121212121,-0.38673336566976174,0.593854843115233
12.626262626262626,-0.05891344431717253,0.6828972109467375
13.131313131313131,0.28042715574877203,0.6384716742762883
13.636363636363637,0.5652361942804356,0.4714924900408082
14.141414141414142,0.742529252813192,0.2200136569033066
14.646464646464647,0.7812964498220415,-0.06823643348366712
15.151515151515152,0.6754785340174607,-0.34528015318061944
15.656565656565656,0.4425526099109907,-0.562846733127998
16.161616161616163,0.12462504000143015,-0.6760531723141634
16.666666666666668,-0.21788797555266948,-0.6571784813507843
17.171717171717173,-0.5177782326144774,-0.5113777752743475
17.67676767676768,-0.7186793254505073,-0.2724071849286816
18.181818181818183,-0.7853294437985813,0.012571541320311859
18.68686868686869,-0.70632058854449,0.2954677126938787
19.19191919191919,-0.49524380608399804,0.5281075413706801
19.696969696969695,-0.18922411107013415,0.6641321899572472
20.2020202020202,0.15361973544084198,0.6713552684522042
20.707070707070706,0.46670870579393514,0.5476978348575038
21.21212121212121,0.6899558779642188,0.32311636356873236
21.717171717171716,0.7838760302838376,0.04320476418749966
22.22222222222222,0.7324842138100854,-0.24382895707037813
22.727272727272727,0.5443753282725112,-0.4899017985474383
23.232323232323232,0.25253171498521765,-0.6474356552676972
23.737373737373737,-0.08846882803922765,-0.6804984096485079
24.242424242424242,-0.4121823338704991,-0.5804512630552133
24.747474747474747,-0.6564763836049912,-0.37174580369112975
25.252525252525253,-0.7769154129140388,-0.09864689114332709
25.757575757575758,-0.7534749605315251,0.19067603609243577
26.262626262626263,-0.589666601414008,0.4482623847388299
26.767676767676768,-0.3140482703237673,0.626261975544805
27.272727272727273,0.022618365694246332,0.6846112157314083
27.77777777777778,0.35480093295525345,0.6090684630556604
28.282828282828284,0.6182761706901063,0.4180629577661081
28.78787878787879,0.7648317194751449,0.15353801580862897
29.292929292929294,0.7691006696374877,-0.13638655109065417
29.7979797979798,0.6308056397091206,-0.4037845781905689
30.303030303030305,0.37318233729184436,-0.600387520712256
30.80808080808081,0.04355156507336231,-0.6839585913113507
31.31313131313131,-0.2948746743856748,-0.6333473253727713
31.818181818181817,-0.5758472021993174,-0.4617162453607235
32.323232323232325,-0.747321030824873,-0.20752809208839793
32.82828282828283,-0.7798064246580775,0.08127696734629641
33.333333333333336,-0.6674509784699896,0.3567173266922494
33.83838383838384,-0.4297366341487282,0.5705147882608171
34.343434343434346,-0.10916085626328674,0.678064220514792
34.84848484848485,0.23262069649731013,0.6533904899736839
35.35353535353536,0.5293515317092278,0.5022439954015653
35.85858585858586,0.7247902533278628,0.2602272482307124
36.36363636363637,0.7848851522499128,-0.0256722057341303
36.86868686868687,0.6996440034805709,-0.3073688822571967
37.37373737373738,0.48316073966252765,-0.536722875166824
37.878787878787875,0.1741515205311,-0.667362018831536
38.38383838383838,-0.16897056938383145,-0.6683973772674424
38.888888888888886,-0.4789775603821434,-0.5395850094169952
39.39393939393939,-0.6972083848463166,-0.3113205675914528
39.898989898989896,-0.7846193149779159,-0.030048072715135384
40.4040404040404,-0.7267480060534537,0.2561408386340481
40.90909090909091,-0.5331565952415567,0.4991247520656282
41.41414141414141,-0.23781088259970432,0.6518982560337664
41.91919191919192,0.10389542729812576,0.6787213830358237
42.42424242424242,0.4253534738471193,0.573043906985499
42.92929292929293,0.6647193155927833,0.36052052996207046
43.43434343434343,0.7791385247105914,0.08564707677825519
43.93939393939394,0.7488930825128337,-0.20332201765518648
44.44444444444444,0.5793630024291426,-0.45837300044238827
44.94949494949495,0.2996965346365804,-0.6315474067295309
45.45454545454545,-0.03805230722916591,-0.6842460396083186
45.95959595959596,-0.3686091960706652,-0.6026503678558581
46.464646464646464,-0.6277340980024161,-0.40740767991659105
46.96969696969697,-0.7681000431380667,-0.14069865360458453
47.474747474747474,-0.7661004452716491,0.1492511353198309
47.97979797979798,-0.6214843651480523,0.4145308344651896
48.484848484848484,-0.3595385817131227,0.6069542716744593
48.98989898989899,-0.027877486114019818,0.6844717763707827
49.494949494949495,0.3091048631386531,0.6281922466756127
50,0.5862333933205239,0.4516630620016999


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_simple_pendulum_vf_no_side_info.csv <==
t,theta,theta_dot
0,0.7853981633974483,0
0.5050505050505051,0.6742684659941176,-0.4161460048991343
1.0101010101010102,0.3897538360643573,-0.676269655293717
1.5151515151515151,0.041752829746930786,-0.6456453573402265
2.0202020202020203,-0.22707749543186495,-0.41325836826192225
2.525252525252525,-0.38764302915787097,-0.2403663211361306
3.0303030303030303,-0.4849876735159335,-0.15593872428376504
3.5353535353535355,-0.5524115276759983,-0.11561978955968497
4.040404040404041,-0.6047892750712979,-0.09371385906169652
4.545454545454546,-0.648431016017071,-0.08003517405044214
5.05050505050505,-0.6863635222905266,-0.07071916130537956
5.555555555555555,-0.7203179344529708,-0.06409698179742972
6.0606060606060606,-0.7514223359153394,-0.05933170178051414
6.565656565656566,-0.7804826667773227,-0.05593843511708029
7.070707070707071,-0.8081115410052735,-0.053620911491357094
7.575757575757576,-0.8348018578268271,-0.052192542269833775
8.080808080808081,-0.8609718518177614,-0.05154110800047046
8.585858585858587,-0.8869968926275074,-0.051606950416919116
9.090909090909092,-0.9132332470922826,-0.05237310690698698
9.595959595959595,-0.9400383717208556,-0.0538607501933116
10.1010101010101,-0.967790162853912,-0.05612975492925567
10.606060606060606,-0.9969075412594918,-0.05928344598987564
11.11111111111111,-1.0278744808743476,-0.06347924862168246
11.616161616161616,-1.0612703760032565,-0.06894635058599795
12.121212121212121,-1.0978104983166619,-0.07601353061005071
12.626262626262626,-1.1384028134841242,-0.08514647624761577
13.131313131313131,-1.1842333437056287,-0.09697056292477131
13.636363636363637,-1.2368933752745073,-0.11226580031408241
14.141414141414142,-1.2985009039224569,-0.13251371649440424
14.646464646464647,-1.371982557649724,-0.15999922196467709
15.151515151515152,-1.4615997411639232,-0.19664127120307756
15.656565656565656,-1.573186449803974,-0.247606391781467
16.161616161616163,-1.7152584395250206,-0.318215104209725
16.666666666666668,-1.8996539029338004,-0.41786503250708285
17.171717171717173,-2.142895860180065,-0.5521728475840111
17.67676767676768,-2.4656495174877326,-0.732588018354222
18.181818181818183,-2.892019159911615,-0.9635416172289473
18.68686868686869,-3.448476277231591,-1.2486265902214462
19.19191919191919,-4.163374724492534,-1.591726946269879
19.696969696969695,-5.067546555690267,-1.999776731722867
20.2020202020202,-6.196449165738766,-2.483950785672257
20.707070707070706,-7.592271082168476,-3.0596048272996406
21.21212121212121,-9.306053182985067,-3.746542736088804
21.717171717171716,-11.399995007694713,-4.569249083202156
22.22222222222222,-13.949977293427047,-5.5572832163171535
22.727272727272727,-17.048500236210216,-6.746757140404529
23.232323232323232,-20.807827255434336,-8.18044182272943
23.737373737373737,-25.364152452784136,-9.910610276450816
24.242424242424242,-30.88268580003725,-12.00019221385769
24.747474747474747,-37.56322616316817,-14.524780562277625
25.252525252525253,-45.648760920601674,-17.575496580995406
25.757575757575758,-55.43391940130562,-21.26489016431459
26.262626262626263,-67.26905276385244,-25.72469296919626
26.767676767676768,-81.59111710166844,-31.117845136122437
27.272727272727273,-98.90902497028092,-37.64046868666465
27.77777777777778,-119.86373134107912,-45.52683559586752
28.282828282828284,-145.19923477182257,-55.06814126520717
28.78787878787879,-175.8516480438892,-66.59673783070035
29.292929292929294,-212.9125225610103,-80.56072374758745
29.7979797979798,-257.7371993797862,-97.41415759318917
30.303030303030305,-311.9525338794741,-117.80903782304739
30.80808080808081,-377.5114831429937,-142.49852848956635
31.31313131313131,-456.79516005137805,-172.3393693811692
31.818181818181817,-552.6791342713593,-208.41945599331288
32.323232323232325,-668.6409464594647,-252.04814419861714
32.82828282828283,-808.8929205308161,-304.80230793896436
33.333333333333336,-978.5349993809717,-368.62875904880946
33.83838383838384,-1183.6745879334082,-445.8562012108238
34.343434343434346,-1431.769454299267,-539.1998114242533
34.84848484848485,-1731.8946655139289,-652.0959446009214
35.35353535353536,-2094.782461303006,-788.7312463517849
35.85858585858586,-2533.7109501682753,-953.7830174557001
36.36363636363637,-3064.5973049482773,-1153.6562326872615
36.86868686868687,-3706.524267700324,-1395.2763619990283
37.37373737373738,-4483.035315273595,-1687.0638834483748
37.878787878787875,-5422.038453526405,-2040.8229015561637
38.38383838383838,-6557.550982091735,-2468.237264211675
38.888888888888886,-7930.900866336777,-2984.7288153169156
39.39393939393939,-9591.997952718291,-3609.3954571794766
39.898989898989896,-11600.71780816508,-4365.793743175559
40.4040404040404,-14029.913933315604,-5280.118444196261
40.90909090909091,-16967.824763475735,-6385.368390553877
41.41414141414141,-20521.522138023643,-7721.46468024446
41.91919191919192,-24818.9821666632,-9339.773597013627
42.42424242424242,-30015.88846913005,-11295.702891168114
42.92929292929293,-36301.95833850166,-13659.305744003466
43.43434343434343,-43904.61893470704,-16521.555191578664
43.93939393939394,-53097.77440244049,-19981.946872952387
44.44444444444444,-64217.68980248422,-24162.529016332395
44.94949494949495,-77666.34057000114,-29226.225992483836
45.45454545454545,-93928.55155433346,-35347.838018782626
45.95959595959596,-113597.82646882336,-42744.00317262312
46.464646464646464,-137388.0520717246,-51696.625448268715
46.96969696969697,-166155.22689704763,-62528.082981509244
47.474747474747474,-200945.71968884472,-75617.90393561721
47.97979797979798,-243026.82916581834,-91438.07054459433
48.484848484848484,-293918.72860032215,-110599.41670008641
48.98989898989899,-355460.23523381935,-133765.9564906392
49.494949494949495,-429890.4221055391,-161764.98507993403
50,-519917.42064380395,-195612.8644925734


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/data/pendulum/trajectory_true_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/imgs/invariance_set.tikz <==
\begin{figure}[H]
%todo: violate montonocity cdts for which N or P is empty
\begin{minipage}[c]{0.41\textwidth}
\centering
\begin{tikzpicture}[scale=.2]
\draw[rounded corners=.5cm] (0,0) -- (0,5) -- (10,10) -- (15, 5) -- (10,0) -- cycle node[text=black] {$B$};
\draw[rounded corners=.5cm, fill=gray!20] (0,0) -- (0,5) -- (10,10) -- (15, 5) -- (10,0) -- cycle;
\draw[blue, -{Latex[length=2mm, width=1mm]}] (5, 7.5) -- (6.5, 5)node[below]{$\nabla h_i(\bar{x})$};
\draw[red, -{Latex[length=2mm, width=1mm]}] (5, 7.5) -- (3, 5)node[above left]{$f(\bar{x})$};
\draw[blue, -{Latex[length=2mm, width=1mm]}] (14, 5) -- (10, 5)node[below right]{$\nabla h_j(\hat x)$};
\draw[red, -{Latex[length=2mm, width=1mm]}] (14, 5)node[above right]{$f(\hat x)$} -- (11, 8);
\end{tikzpicture}
\end{minipage}
% \captionsetup{margin={1.5cm, 0cm, 0cm, 0cm}}
\begin{minipage}[c]{0.51\textwidth}
\centering
\caption{\label{fig:invariance}An example of the behavior of
  a vector field $f: \mathbb R^2 \rightarrow \mathbb R^2$
  satisfying $\INV{\{ B\}}$, where
  \(B \coloneqq \{x  \in \R^2 \; | \; h_1(x) \ge 0, \ldots, h_m(x) \ge 0\}\) is the
  set shaded in gray.}
\end{minipage}
\end{figure}


%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../Learning_with_side_information_SIREV_v1.tex"
%%% fill-column: 61
%%% End:


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/imgs/monotonicity.tikz <==
\begin{figure}[H]
%todo: violate montonocity cdts for which N or P is empty

 \begin{minipage}[c]{0.4\textwidth}
\centering
\begin{tikzpicture}[scale=.75]
      \draw[black] (0, 0) -- (1, 0);
      \draw[black] (1, 0) -- (2, 0);
      \draw[black, -{Latex[length=2.0mm, width=1mm]}] (2, 0) -- (5, 0) node[right]{$x_1$};
      \draw[black, -{Latex[length=2.0mm, width=1mm]}] (0, 0) -- (0, 3) node[right]{$x_2$};
      \draw[black, -{Latex[length=2.0mm, width=1mm]}] (0, 0) -- (.5, .5);
      \draw[black, -{Latex[length=2.0mm, width=1mm]}] (1.5, 0) -- (2, 1.2);
      \draw[black, -{Latex[length=2.0mm, width=1mm]}] (3, 0) -- (2.5, 1.9) node[right]{$f(x_1, x_2)$};
\end{tikzpicture}
\end{minipage}\hfill
\begin{minipage}[c]{0.57\textwidth}
  %\captionsetup{margin={1.5cm, 0cm, 0cm, 0cm}}
\caption{\label{fig:coord_mon}An example of the behavior of a vector field $f: \mathbb R^2 \rightarrow \mathbb R^2$ satisfying $\MON{ \{(P_{ij},N_{ij})\}_{i, j=1}^2}$ with $P_{21} = N_{11} = [0, 1] \times \{0\}$  (i.e., $\frac{\partial f_2}{\partial x_1}(x_1, 0)~\ge~0 \text{ and } \frac{\partial f_1}{\partial x_1}(x_1, 0) \le 0\; \forall x_1 \in [0,1]$), and with the rest of the sets $P_{ij}$ and $N_{ij}$ equal to the empty set.}
\end{minipage}
\vspace{-5mm}
\end{figure}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../Learning_with_side_information_SIREV_v1.tex"
%%% fill-column: 61
%%% End:


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/imgs/pendulum/trajectory_pendulum.tikz <==
\newcommand{\trajectoryplot}[2]{
\begin{figure}[H]\centering
\begin{tikzpicture}
\begin{axis}
  \addplot table [x=t, y=theta, col sep=comma, dashed] {data/pendulum/#1};
\end{axis}
\end{tikzpicture}
\caption{#2}
\end{figure}
}

\begin{figure}
  \scriptsize
  \centering
\begin{tikzpicture}
  \begin{axis}[align=center,  enlargelimits=false, xlabel=$t$, xlabel near ticks, ylabel=$\theta(t)$, xlabel shift=-10pt, xtick={0,10}, yticklabels={$-\frac{\pi}4$, $0$, $\frac{\pi}{4}$}, ytick={-0.7854, 0, 0.7854}, ymin=-1, ymax=1.4, width=.4\textwidth, ylabel shift=-10pt, height=3cm]
    
    \addplot[restrict x to domain=0:3.5, mark=*, red, mark repeat={8}] table [x=t, y=theta1, col sep=comma]
    {data/pendulum/trajectory_simple_pendulum_true_vf.csv};
    \addplot[smooth, restrict x to domain=0:10,  red, dashed] table [x=t, y=theta1, col sep=comma]
    {data/pendulum/trajectory_simple_pendulum_true_vf.csv};
    \addplot[smooth] table [x=t, y=theta, restrict x to domain=0:11,
    col sep=comma]
    {data/pendulum/trajectory_simple_pendulum_vf_no_side_info.csv};
  \end{axis}
\end{tikzpicture}
\begin{tikzpicture}
  \begin{axis}[legend pos=outer north east, enlargelimits=false, xlabel=$t$, xlabel near ticks, ylabel={}, xlabel shift=-10pt,xtick={0,10}, yticklabels={}, ytick={-0.7854, 0, 0.7854}, ymin=-1, ymax=1.4, width=.4\textwidth, height=3cm]
    \addlegendentry{Training Data}
    \addplot[restrict x to domain=0:3.5, mark=*, red, mark repeat={8}] table [x=t, y=theta1, col sep=comma]
    {data/pendulum/trajectory_simple_pendulum_true_vf.csv};

    \addlegendentry{Ground truth}
    \addplot[smooth, restrict x to domain=0:10,  red, dashed] table [x=t, y=theta1, col sep=comma]
    {data/pendulum/trajectory_simple_pendulum_true_vf.csv};

    \addlegendentry{Learned vector field}
    \addplot[smooth] table [x=t, y=theta, restrict x to domain=0:11,
    col sep=comma]
    {data/pendulum/trajectory_simple_pendulum_vf_all_side_info.csv};

  \end{axis}
\end{tikzpicture}
\caption{\label{fig:trajectory-pendulum}Comparison of the trajectory
  of the simple pendulum in \eqref{eq:ode-pendulum} starting from
  $(\frac \pi4, 0)^T$ (dotted) with the trajectory from the same
  initial condition of the polynomial vector field of degree 5 that
  best agrees with the data (in the least-squares solution) in the
  absence of side information (left), and subject to side information
  constraints $\NSYM \cap \NPOS \cap \NHAMILTONIAN$ (right).}
\vspace{-5mm}
\end{figure}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "../../Learning_with_side_information_SIREV_v1"
%%% End:


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/imgs/simple_pendulum.tikz <==
\begin{tikzpicture}[scale=.8, transform shape]
    % save length of g-vector and theta to macros
    \pgfmathsetmacro{\Gvec}{1.5}
    \pgfmathsetmacro{\myAngle}{30}
    % calculate lengths of vector components
    \pgfmathsetmacro{\Gcos}{\Gvec*cos(\myAngle)}
    \pgfmathsetmacro{\Gsin}{\Gvec*sin(\myAngle)}

    \coordinate (centro) at (0,0);
    \draw[dashed,gray,-] (centro) -- ++ (0,-3.5) node (mary)
    [black,below]{$ $};
    \draw[thick] (centro) -- ++(270+\myAngle:3) coordinate (bob) node
    [black, midway, above right]{$\ell$};
    \pic [draw, ->, "$\theta$", angle eccentricity=1.5] {angle = mary--centro--bob};
    % \draw [blue,-stealth] (bob) -- ($(bob)!\Gcos cm!(centro)$) node
    % [midway, below left]{$\vec T$};
    % \draw [-stealth] (bob) -- ($(bob)!-\Gcos cm!(centro)$)
    %   coordinate (gcos)
    %   node[midway,above right] {$a\cos\theta$};
    % \draw [-stealth] (bob) -- ($(bob)!\Gsin cm!90:(centro)$)
    %   coordinate (gsin)
    %   node[midway,above left] {$a\sin\theta$};
    \draw [-stealth] (bob) -- ++(0,-\Gvec)
      coordinate (g)
      node[near end,right] {gravity};
    % \pic [draw, ->, "$\theta$", angle eccentricity=1.5] {angle = g--bob--gcos};
    \filldraw [fill=black!40,draw=black] (bob) circle[radius=0.1];
\end{tikzpicture}


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data-set-two.txt <==
Time a b c d
0 49 70 100 1.3
67 55 9 33 1.6
134 61 10 26 1.9
200 65 12 20 1.9


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data-set.txt <==
Time a b c d
0 49 7 41 1.3
67 55 9 33 1.6
134 61 10 26 1.9
200 65 12 20 1.9


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9353382916604237,0.9714891844038697,0.9559794312279134,1.5374058901144565,1.5482902137477788,1.5010162457927332
0.633243254257153,0.6141927151126968,0.6509674469529535,-0.03946930792007919,0.005162054556993367,-0.00014611094598515617
0.9243643779067475,0.899010159943688,0.9357446447598049,0.00019312601472221136,0.03809316765296522,0.04392827044277359
1.2055569960553938,1.178971596040454,1.2154720050191563,-0.009420321032201584,0.026766651498223437,0.03501718280018162
1.2478125305216858,1.2207708884106583,1.2571604346771745,0.14047029109265385,0.17597997112234498,0.1851510793964669
1.4155670158101952,1.3880880375896756,1.4243579790913445,0.23188280665540295,0.2667197754806244,0.27678740421316106
1.9716808845165859,1.9439338817888707,1.9801237373687988,0.17924877291618313,0.21366151707564862,0.2242857539963946
2.0114426856113345,1.9834781786103841,2.0195990916900257,0.32207710134023404,0.35613862384829653,0.36721872900356944
2.1809023546311255,2.1527910643522397,2.188863390090552,0.41756104864827115,0.4513819183950841,0.46277184531139925
1.9564474982743234,1.9869459765990078,1.9519343438316343,3.5947457127170717,3.565315012347833,3.548600535867446
1.413109507071543,1.4438934682861242,1.4090489555521182,3.5509410655481224,3.5221063029013076,3.504712514165072
1.4131543230707178,1.4439503664682953,1.4091131512982185,3.408442311360046,3.379633165677145,3.3622103897019437
1.2770590958162678,1.3079320008959483,1.273141648800158,3.2891807172991934,3.2605353090274822,3.242927664688329
1.277164952410207,1.308065147397334,1.2732916182769052,3.147145199326085,3.118558250645988,3.100884773831494
1.141002041088789,1.1719849921685532,1.1372630766971885,3.027426830767168,2.999018213248632,2.9811444686044464
0.8682897386393768,0.8993868400854089,0.8647376204680169,2.9278492942896404,2.899689304663521,2.8815377316604676
1.0049485099153581,1.0360681968151852,1.0014335704709603,2.765611306497004,2.7375008792592395,2.7192941141935356
0.5952493473600325,0.6264761935833688,0.5919117697847366,2.6837761057044656,2.6559025289443934,2.6374328811286607
0.7320515631524024,0.7633267201392177,0.7287944734786055,2.522685942717425,2.4949200747107083,2.476331353651658
0.45865467713975205,0.48998078708913007,0.45548283860520333,2.4186295441854972,2.3909779118082097,2.3722632235255228
0.5955849696130876,0.6270130920425868,0.5925849444355532,2.2587850027400203,2.231364075366485,2.212395992298229
0.5957711202953716,0.6273257831943003,0.5929863680113895,2.118074855665061,2.090943887836742,2.071659213320073
0.32209562380857537,0.35369752242026553,0.31939185380054524,1.8692048420904839,1.8421832108695275,1.8227796980184783
0.32222065436832514,0.3539644649893986,0.3197622789958209,1.7280129540879563,1.7013234989540629,1.681560740443691
0.048236788915178797,0.07978398267439535,0.045439262698625416,1.6183356800937352,1.5911874786864741,1.571921562309866
0.32241398605795213,0.35463192689527234,0.3207996960557301,1.4475314099597671,1.4219944082072313,1.4010058156329035
0.1853104358419606,0.21736601290663793,0.18340271866826385,1.3194539460840016,1.293514589391771,1.272950399670978
0.048235980285547764,0.08010549722726756,0.04599767779349806,1.1916390510615011,1.1652485957956764,1.1451647617592635
0.1852680143644202,0.21796665285139727,0.18455177594627326,1.038978984290774,1.0146848440371157,0.9924087707914916
0.048068686169635444,0.08058906918981157,0.047014066466964266,0.7666744653018814,0.7419100002389861,0.7201170222871697
0.047893380865353885,0.08071177609007552,0.04740825719044439,0.6254566581986233,0.6014851533451134,0.5788805286509845
0.047601634368448664,0.08073551044237282,0.04774094118578365,0.4843660586680164,0.4612719484364972,0.43778532855325436
0.04731908748477209,0.08075379752989309,0.0480768434690384,0.34327334862036996,0.3210564171585123,0.2967044391629251
3.600986702016568,3.5736304097722233,3.6099352654627554,0.023368699870271792,0.058396781982309576,0.06821147117586235
2.4574438391699105,2.4290399087943606,2.465010248808011,0.6784237278142141,0.7117557987139679,0.7237688209938126
2.846195400933623,2.8178277663020537,2.8538111331879965,0.6787609497885038,0.7121543109003307,0.7240896524265309
3.235843446232028,3.2075462846616736,3.2435546366641534,0.6814755484792453,0.7149873698445052,0.7267722095100052
3.495579521985572,3.467293838549639,3.503306221630385,0.7306904859756816,0.7642215338060169,0.7759819013166153
2.573535933917945,2.5447274951868466,2.580545152699342,1.162580256239658,1.1952160519203714,1.208102734992147
3.624679832938344,3.5961955052046277,3.632136601799895,0.9669964327233275,1.000192058544608,1.01237755862457
2.7002319393022347,2.6712697516123627,2.7070256512061457,1.39098596893737,1.4233505586279618,1.4365732459742993
2.9628441677795605,2.9338499276606127,2.969592685701885,1.4485245958517732,1.4808321768514676,1.4941251936681814
3.358471588434037,3.329509322146666,3.3652651896288366,1.4689918282173324,1.501356278313697,1.5145791379988172
2.9593163209102347,2.930146358244979,2.9658154016354623,1.7222607386832571,1.7542528407345586,1.7679331906348557
2.9576882277358587,2.9284375401794054,2.964071758702654,1.8593418344511763,1.8911873164532387,1.9050466182777774
3.0892438999052865,3.0599245722976716,3.0955286944987392,1.9601729796852854,1.9918929373814556,2.0059049136290303
3.0878796395280115,3.058474741610122,3.0940407115687263,2.0979405144001686,2.1295028729041223,2.143705849525631
3.6202860948552584,3.590895625987199,3.6264680788674677,2.094323743916846,2.1259127644958875,2.1400834818072654
3.3514868959244146,3.3217822047504293,3.357208820968212,2.442914329806719,2.473914526590068,2.4887926781706358
3.484542561934435,3.454707825662728,3.4900711537578926,2.548523198030003,2.579274539563311,2.594448569859011
3.617985166157649,3.587993739397063,3.6232784464311094,2.6557322948102637,2.686179626442329,2.7017126585709073
3.7520353613546713,3.721846588372285,3.7570284810580588,2.7650609103879105,2.795118671162255,2.811107862190449
2.6247575327286032,2.6548216872997714,2.6195743708951507,3.7373409066099086,3.70703626363131,3.6913356514172904
3.1132592185324395,3.1429567378824994,3.1075266822763394,3.85722053236906,3.8262067011165835,3.8113448131244576
3.3789797176042966,3.4084658223089295,3.3729367172855436,3.925579870390007,3.8941682336529233,3.8797833009627487
0.7878679779370253,0.8189162406381097,0.7842357028225352,3.9855519343178027,3.957285190663155,3.939252713122884
2.3102807429983065,2.3405603635775836,2.3054272644979545,3.6712413314158985,3.6413654851796364,3.62516475687562
2.366317599321702,2.3381103957866665,2.3741500554528847,0.492703692989498,0.5263656963374931,0.5379590408286937
3.7463236029983844,3.774320573009089,3.7382102608659307,3.552522305011925,3.518513751002211,3.5073652777527036
0.7457450267326428,0.7227229251625126,0.7596748722951719,0.59561975957303,0.6363668575603875,0.6378653463632756
3.0479571616177767,3.018381747462135,3.05386955786444,2.375474155344639,2.4067187084145463,2.4213045463115277
1.186417598680996,1.1590175968470064,1.19531013725994,0.9275532805134995,0.9625134920831268,0.9724181659028136
2.7657364412019527,2.73687232912117,2.772667866567643,1.2458657310584313,1.2784037491497005,1.291411844669459
1.6465459980676291,1.618148346137711,1.6541209473039156,1.1894530694634171,1.2227957560250236,1.2347953328706875
2.4695752259793218,2.440840493615991,2.476687017147255,1.0634809949242898,1.0962455014066683,1.10897188823447
2.0300780909165357,2.0012944523880067,2.037121875586434,1.4507395281342692,1.483418724945187,1.4962514166066092


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.13759944635214583,0.11962408130084812,0.13868222798318253,-0.10200982389662788,-0.0874173763293502,-0.07588076289348628
0.227002053665036,0.20972467096726677,0.22926655922661276,-0.06386123357401452,-0.04767683008841972,-0.03788333053718307
0.5424896934031648,0.5256957580778486,0.5455051004370212,-0.08203450134937346,-0.06486669530890687,-0.05620899275564317
0.861554886746107,0.8442092180593764,0.8637092486442609,-0.09173775922463817,-0.07569945658736194,-0.06574120964284147
1.3386983573020972,1.3206796860714944,1.3397033015397928,-0.10768978834985377,-0.09320408181283252,-0.08155453615413871
1.7393566757911398,1.7209941750913709,1.7397212808620965,-0.11147664590160467,-0.09787783099770198,-0.08530800715568954
0.006839290210641946,-0.013191642953031268,-0.005467454921887549,2.091714499536498,2.084139744994472,2.1112971753590104
0.09135427354070147,0.07201520275876383,0.07762912525218568,2.049988135223928,2.0394233436676137,2.067593764638509
0.11784083969614756,0.09955242610496107,0.10270397534726783,1.9290095409956596,1.9152133593313216,1.9441365454453265
0.07945566817895,0.06225175785300652,0.06331071203530692,1.627644564588015,1.611305057228332,1.6405299615835869
0.04463448052750929,0.024242728772819355,0.03949557136142334,1.421668931202937,1.4269919518565395,1.4468180390360548
0.054001456105434276,0.035282973867147294,0.05365478597733164,1.2297750385043091,1.2423704130756574,1.2559441625837717
0.058220790368956,0.03873693300664649,0.056108522331650756,1.0879688628276103,1.0979899472243924,1.113972289716136
0.05849543735825624,0.03809423520636246,0.05331158875531394,0.9603029708648244,0.965553391511386,0.9854337070867957
0.05475792953110348,0.03403714307684147,0.04579916980457133,0.7661570629632054,0.7649744785100717,0.78907537039488
0.05467903908419547,0.03407258435914029,0.04457272270167123,0.6243644807717367,0.6210770776894611,0.6463117936193249
0.11338913057916933,0.10501924519971362,0.09486227847319817,0.645950603270595,0.6191768561940195,0.6446897248027154
0.603048294533257,0.5876875340321724,0.6080495829453113,0.07251551701394177,0.09217499944316188,0.09771980963143523
0.10994137988226116,0.09089887543961739,0.10889394938700248,0.25179066610638845,0.2633785982758561,0.27792259634628547
0.23522511351855702,0.21928805144769536,0.23946539889901897,0.11745575410020992,0.13617952948748202,0.14293634088022722
0.12445516232987552,0.10650695676919586,0.12558646119782801,0.05682630509672548,0.07148516879645683,0.08295127266869706
1.7993151667844893,1.7810658583545629,1.799895182360241,-0.06655942699451889,-0.052660516925258194,-0.040398530998714044
1.1440473781311415,1.1280233096267254,1.148168697381767,0.20418275565644461,0.2227580766711197,0.2297021807612356
1.4503693850469594,1.4339974573817549,1.4540033700522774,0.24679828818885996,0.26475944297235854,0.27246473905453683
1.4575561072733723,1.4418276273590047,1.4620771007820133,0.3619566959508489,0.38102844113679013,0.3873410058235406
1.5378070942350557,1.5223513562051956,1.5426860392231485,0.44545833139463464,0.464969026331964,0.4707103275221626
1.5442843088191633,1.5292372772085066,1.549681699945264,0.5482357198813993,0.5683725277870099,0.5732767795141979
1.5494914105886797,1.5346680747226862,1.5551640634836117,0.6448085470903678,0.6652730546535986,0.669728160288389
1.6948547037819046,1.6797066294442327,1.7001258346405712,0.6730757864276774,0.6930611773130119,0.6981703446576478
1.695576831399403,1.680390894337103,1.7008003330589796,0.7555992039864649,0.7755272968171313,0.7807135855764192
1.9129117522355275,1.8970379971584448,1.9172378966467245,0.7531962682862862,0.7720268222949168,0.7786481003330042
1.6125680092062797,1.5963039301876738,1.6163551498525313,0.9878534691200184,1.0060086791931666,1.0134757936101306
1.829060434859111,1.8117749410550208,1.8313119136158864,1.0445747554028517,1.0607419039800798,1.0705549129654486
1.9823004009456282,1.9641059921725748,1.9829832130643879,1.0883219844291272,1.1023634806623042,1.1144779396074065
1.8286625333677846,1.8102226094364604,1.828876980290671,1.148550349934851,1.1619389300588812,1.1747222965299007
1.9189752090729963,1.8992489836414346,1.9162028035476077,1.2554864046158447,1.2645140892524482,1.2813660767657935
2.0149572202072954,1.9943018174644367,2.0081718485781606,1.4019694562432443,1.4045743349255533,1.426328938376268
2.1469820815247207,2.1263363557518677,2.137162799289528,1.570314861352092,1.5675614596794012,1.5925201071772892
2.0945023876306106,2.073991472077161,2.083851057834645,1.595242940217131,1.5909267913076874,1.616670902198083
2.0997100606255925,2.0795079095316593,2.0878831476700648,1.6732614975028368,1.666653912225303,1.6934243260223951
2.105858306546557,2.086287504449168,2.092543301601247,1.8321570667137288,1.8224792170440134,1.8503790703991152
2.0642314494352862,2.0451867591351696,2.0500480584997884,1.929185787219013,1.9176050101674154,1.9460527013475772
1.836797738229226,1.8189563983648922,1.82120463383675,1.6540713398343896,1.6391549720313936,1.6682455759495634
1.8055760467396658,1.7912786743249298,1.7878400839177666,1.857064986328865,1.8358684218241552,1.8647264195609186
1.7780193517722949,1.7635857449760906,1.7603335806576066,2.001515336235708,1.9805034242684671,2.009404423144475
1.697185442712171,1.6862349380136825,1.6787166121877868,1.9253102645441125,1.9004596211617568,1.927731844538489
1.5813375948677053,1.5755721084486733,1.563095277886573,1.7755400326077928,1.7474306328233924,1.7708048316420122
1.4932263354884365,1.4880641788414732,1.4750935078086895,1.9325773238005124,1.9042353695423802,1.9270680123909298
1.41328103687172,1.406444005032049,1.3948836148924224,2.008121489671814,1.9804945341636855,2.0047889157034873
1.3350314327800148,1.3287846512105776,1.3167131161139394,2.0087672082724453,1.9808633328625609,2.004657542914885
1.2554721166727645,1.249496899656736,1.2371954294954528,2.0086478729811694,1.980625824113008,2.004184373663508
1.1749077094988136,1.16894121226977,1.1566324129250214,2.007831500815814,1.9798057525432706,2.003356678118103
1.2140334620122433,1.218190467716723,1.1994428189546587,1.6568088581737337,1.6281397389825538,1.6406484379004196
1.0934793283056057,1.0978851182447409,1.079030194601443,1.724947691322726,1.6963526474149262,1.7085360528979514
0.9739472252144755,0.9769209415968877,0.9587179841043513,1.793137602256968,1.7641769449617257,1.7781963618069119
0.84615799708982,0.8385565756922265,0.827681953077639,2.001802291231583,1.9745759723620306,1.9994928782088728
0.7627330828213029,0.7543488422328645,0.744205559865,2.0010702606230777,1.9743054585909396,1.9998291655227187
0.7745236582423259,0.7810483691928559,0.761385903269253,1.6579470067584579,1.6301700683818732,1.6394705968795948
0.6380730693862636,0.642502376282092,0.6236374442744507,1.7262860973459877,1.6976982885362197,1.7098508050704848
0.5373304062685814,0.541207334608733,0.522583491751539,1.725868615914091,1.6971214617872628,1.7099931562098676
0.40546932311024364,0.39983631764069094,0.38724970458322416,1.855113801247056,1.8269509666278911,1.8502076708707804
0.40633161333854917,0.41545450547236573,0.39508215454675966,1.547171338934433,1.5208919760793238,1.5263609169915888
0.2767428572558046,0.2592647616294783,0.26082276230294665,2.0710021604809223,2.055252733101372,2.084433112561746
0.5712837401794809,0.5579314944432178,0.5786366731720388,0.17903055610517393,0.20142094500812846,0.2030598333678516
1.4085252453283355,1.3910179791544977,1.410414545279549,0.024451665209672124,0.040136445908531715,0.05048923065372013
0.7887498903663962,0.7738806390652936,0.7943665127915497,0.1809397264857906,0.20133779876953883,0.20588459872091802
0.38227609247553074,0.39486779130489036,0.37413090687780703,1.3248595587612249,1.301608336963763,1.3013445167279576
0.37928955637555806,0.3928035816028026,0.372111381292902,1.1934079028726594,1.1712116220544124,1.1692736387451879
0.27295701197204936,0.286678458735243,0.26600629221248884,1.1873781049474497,1.1654366812740857,1.1631116290558081
0.4045948685052866,0.4196529639077271,0.39921124297206256,0.9637941032188598,0.9436737700822108,0.9387471437684473
0.9347398576934364,0.919450079206256,0.9398318293437121,0.20953893630136933,0.2293082915483894,0.23470704766527162
0.2319660224791361,0.23043303502346768,0.21480803681314264,1.6961305551985357,1.6669475379243006,1.6861879115920173
0.3685365019855733,0.3851422676423535,0.36524134372443595,0.814692625910555,0.7971641358616081,0.7889352652319092
0.3630545663745932,0.3805396478247258,0.3611285000656177,0.7475723352310032,0.7318383555788778,0.7215401341605704
0.26550963918339654,0.283686306533496,0.26479383380447896,0.6231328038594884,0.609045628983737,0.5969786052129255
0.21359342466477527,0.23381442224186189,0.218001424860512,0.47188733409812633,0.4653955540064999,0.44646348395861
0.8051430273135404,0.7945987734127192,0.8152109165812261,0.45328515692340365,0.47848321786452364,0.4752676090742548
1.470709486434807,1.4636416257786315,1.4522854465712833,1.5320464516342036,1.5045354070733494,1.529020820745337
1.3790244368248024,1.3789977169964263,1.3624235808959324,1.6023992512951164,1.5731361939068886,1.590724191896797
0.9353047134506914,0.9232649145924637,0.9439966363303635,0.5306767491082008,0.5545029555741882,0.5537987545766775
1.0393020745965065,1.0458085578789498,1.0261522026007643,1.4685504230005462,1.440764972220058,1.4500911850626763
1.4227683087251313,1.4068372932622215,1.4270168200501723,0.9568350931399433,0.9755691119071556,0.9823129513597014
0.48838450729210414,0.5027960381159952,0.4822196975957146,1.0198129394001771,0.9987708763296986,0.9951271836636587
0.7668128984992567,0.7776490574180533,0.7570022627938527,1.1426995866377943,1.1177493358719426,1.1204867319779162
0.9183775473437147,0.9255010796004867,0.9056462826118362,1.2146452433532366,1.1871628053311158,1.195610634491763


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9499538671504385,0.9868649306580591,0.9663482470157067,1.7474266859154701,1.7501609168856445,1.708892916182804
0.026789060099576933,0.043744651990462735,0.05985084859869594,0.028405946175402375,0.07248960981315722,0.027836005617778437
0.1709858717263254,0.19021547022102903,0.20393542693911015,0.3060746993095702,0.3484442442371679,0.30237775352871943
0.3114741727272886,0.32763979179192726,0.34453666723201926,0.165906560097139,0.2105214763982829,0.16639722995945594
0.45074787736809185,0.47115665225009795,0.4835698179781688,0.5830422744262954,0.624406524987741,0.5776772552970318
0.5914676780855982,0.6063411503544683,0.6244915728609296,0.3029886261824619,0.34840581676153526,0.3051874456059539
0.7186701668189145,0.7342534073880927,0.7517212529262535,0.5791267254447271,0.6241132777320487,0.5803912872204514
0.8662541155368398,0.8795687698114739,0.899168934633077,0.43982871215500186,0.48610888958887044,0.44404626252201573
0.9832558239326324,0.996698317255054,1.016182074978801,0.7148225021764941,0.7610360771350017,0.7188761644371245
1.159945461824846,1.1729243179773294,1.1928281821044227,0.3018385363163878,0.34829018741899087,0.30648518668896185
1.2603679120839768,1.2709866785384905,1.2929428705954513,0.7125027023209661,0.7600216963588303,0.720110065820443
1.4452938014128485,1.4580177496455473,1.4781501686360334,0.3016820900608237,0.3482605763072125,0.30665314186799675
1.4968212019420228,1.505611399292225,1.529062853757611,0.9836373798614771,1.0318242174773182,0.9934750199171206
1.6844732899945183,1.6931982593895558,1.7167015749058656,0.7112083679122888,0.7594165503664719,0.7211245741841376
1.846845993460128,1.8566429171808054,1.8792811225384458,0.5750027172600184,0.6228386018537103,0.5836191616484557
1.9898746651442782,1.9996257857783148,2.0223015186246496,0.5749969108498251,0.6228496468903794,0.5836692696935738
2.1330272398719172,2.1427804391642975,2.16545447001577,0.5750265150373061,0.6228784881560253,0.5836963370791212
2.291581428424259,2.302898340715224,2.324262116318531,0.4386074935954781,0.4858353946947459,0.4453488953851453
2.43468992296664,2.446073182415722,2.4673800261420675,0.43866319547881216,0.4858623719544407,0.44532187756961694
2.5778155225365844,2.5892745844586758,2.6105162473940084,0.4387248706346337,0.4858910017356194,0.4452889535655965
2.720951139315342,2.7324926697358674,2.753663255569276,0.4387905681989922,0.48592047223889734,0.4452516226968132
2.864091793221159,2.8757199908909654,2.896815695850247,0.4388586241521094,0.4859501463596906,0.44521128055846726
3.007234169460786,3.01895158264112,3.039970006503972,0.438927959331861,0.48597963816858136,0.44516889723571407
3.150374800203635,3.1621826921864744,3.183122534444209,0.43899766039518806,0.48600858576697303,0.44512515949739184
3.1448699489003737,3.1468995832342657,3.175210997603297,1.248783151714414,1.2983180566954942,1.2664181123440539
3.357786531002574,3.363628756549869,3.3893255711063293,0.9826980091208416,1.0316842995120736,0.9960203523953898
3.5023858255278104,3.5084204275778084,3.5339767681823058,0.9830197591469992,1.0319640317048635,0.9961187612073769
3.646973792579194,3.653205190913152,3.6786169672296425,0.983338839125569,1.0322386808367616,0.9962087897199087
3.7278548525735187,3.730786310324399,3.7585081069173927,1.251138696071881,1.3005922030280077,1.267772906117456
0.007087011737239024,0.04404059226018031,0.022672700658984524,3.8608893392477586,3.8622384711790168,3.8217558839263686
0.23642466694712905,0.27338714473978765,0.25073433485725694,3.7316874333124646,3.730890083777022,3.6916858333572518
0.47587048309436153,0.5127560347153471,0.4886595895700908,3.587418793043153,3.584122335285977,3.5465001372043328
1.6410388416617385,1.6760342030610014,1.645507160566165,3.744458032644529,3.7284718532444416,3.7004927832783587
1.250656993737394,1.2864405915746326,1.2575467126455968,3.327721326875723,3.3152681165387388,3.2843230199546287
1.1266428096218606,1.1625613757131736,1.134016094807186,2.9836746807338823,2.9719420844791644,2.940419718462966
0.9984931848644835,1.0346288711659302,1.006710026113867,2.6470060768387387,2.6365428500309975,2.604025763592877
0.8642528801090475,0.9006860758021181,0.8738173638710761,2.3198703190549965,2.311468120463482,2.2773950130734493
0.8450412609671526,0.8817178600440537,0.8560106693466841,2.0658258731538472,2.059617097786526,2.0239666202750075
0.4493990245885976,0.4863659135810393,0.4640545660905565,1.6222433319889449,1.622023221764619,1.582467891924645
0.18494726996081778,0.2215955533105255,0.20348316827850443,1.2137734798504924,1.2202764091963747,1.1770293084255226
3.81869152581143,3.821202000233423,3.849201243759038,1.2947625476266365,1.3442577518226941,1.3118654013541753
3.6378235439974413,3.6273574201579506,3.662000880221209,2.0888428069391134,2.136422750583407,2.1191111424582756
3.64608657104027,3.630407572955517,3.6665970171665525,2.361701922719007,2.4066285139617403,2.3965054229607694
3.70104316809539,3.6823035445284984,3.719039645886116,2.5150125578011444,2.5577756608174838,2.5522365290708375
3.887137892011402,3.8703434946415514,3.906765846952957,2.454317041337999,2.4985116912608527,2.4900252499985798
3.6457686397141544,3.618043540196496,3.654240139973983,2.8713129141917513,2.9041271859489832,2.9142040977014814
3.7630522440493617,3.726807034572412,3.7543706924780156,3.263521679725069,3.2732788495736855,3.3063371535098995
3.9103918353501403,3.8750854446741863,3.8875043832425447,3.5974196145626753,3.582716596653927,3.6294431038824526
3.6797964732848585,3.6620309751686446,3.646755403486265,3.733162179326761,3.6896567146560177,3.7348329091849632
3.465225237314804,3.464327662488062,3.4353011237293445,3.7442211009042468,3.694625993041822,3.7253466878762986
3.1960264389516886,3.2142475553091754,3.177583115842418,3.9150050377437196,3.8718402726343997,3.878177067385461
3.25880296862344,3.270920007804856,3.2357097897931024,3.7551725555751054,3.7083035171773777,3.7234161708783895
2.083852735195066,2.117337938077779,2.084716686989844,3.9936938030534637,3.972674646662363,3.949336658614284
3.7608879690563524,3.748241480145103,3.728039946992967,3.890612600014261,3.84399613781375,3.885543198034443
0.6814441029364325,0.718189787939029,0.6929093061001429,3.556902955472306,3.5514795141326334,3.5152836660332167
0.4704400837453565,0.5073463734427642,0.4835048713860314,3.779495143831056,3.776647223085009,3.7387336385414813
2.0778230965008793,2.110794589482582,2.0776380854357104,3.700441082725179,3.6780069996086557,3.6560694829873905
3.860358696313152,3.8324054769125593,3.8685300568876717,2.9393204137219766,2.971784271859282,2.982316339710004
2.7538227201530114,2.7782004836799015,2.741341561744018,3.4372798832127507,3.399985501264038,3.396190332361106
0.9410509266203334,0.9774393056487071,0.9503931467967793,3.3561742406538992,3.34742926909102,3.313609940344607
1.924742449549584,1.9580945415583337,1.9253279707941822,3.367740088944703,3.3463431851391854,3.323374752452064
0.615387742592148,0.652071735839267,0.6264073077725486,2.9231273043254986,2.916997704992606,2.8812917835304996
0.999418845666931,1.035550334442548,1.0076184648021709,2.7989018858931445,2.7884125856969733,2.755915649726567
0.6156391509885596,0.6522896143900901,0.6264359644737784,2.3519411951177087,2.345460430608121,2.310001205662013
0.6042211138386787,0.6401999151333423,0.6254057433806254,1.345977652834962,1.357373019704363,1.3119092077165897
2.6256025430484744,2.651772022040505,2.6151822725566083,3.202482742220414,3.167443244127935,3.1603715715980383
1.7806576783271724,1.8145952774067835,1.7825074044257665,3.2013763529206694,3.1817072663659736,3.1570735469925424
2.940060903598629,2.925109152340664,2.961127100652139,2.415975310304365,2.4613461882403804,2.4501757580674086
2.6543891065360623,2.648122399792499,2.6810281945248846,1.9547361216058916,2.0036278365016535,1.9810207005183265
2.6375621676167573,2.6337272532928515,2.665442442962562,1.7092871706376207,1.7586292417056044,1.7331411365207825
2.4402154783428895,2.4374906364773845,2.468618895645265,1.8362246994373481,1.8856994816616939,1.8589399836805294
1.8223730036533312,1.8435032351091718,1.8550914990468819,1.833529666569691,1.8742362946620954,1.8271270476722434
2.085556861926871,2.0901798717301974,2.1167477011282427,1.7181059252576105,1.7673262008897148,1.7328308042064484
2.174219173535276,2.1786148772429437,2.2053414391891404,1.8452964512345766,1.8945542168890523,1.860280360442247


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/arrows_two_compartment_model_vf.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/cancer_data_points.csv <==
N,K
0.6040500184930704,0.4581445307903662
0.7697755212879407,0.9346692241633671
0.7190604525041012,1.3598772553538403
0.2618639250858411,1.4740057101925
0.9829192451192518,0.4217927710107462
0.5664523032378039,1.3733917314770663
1.677874509753601,1.5671623219158666
1.7498569883479203,1.6457215898830304
0.6274932745479578,1.5944361080509903
1.7299995503481993,1.2447174516654043
1.0836266309868585,0.9591983285290542
0.9056619619144377,1.5707878409682414
0.8870767757426972,0.27115495109740706
1.4098345726860655,1.0041607758602717
0.6717853484285947,0.5872761519883567
0.5642085597971062,0.6817862868567165
0.6270688146883374,0.40604897861072864
0.2805623030690009,0.9636231947736071
0.6815522684135341,0.875021113464326
1.5392682041314916,1.0320810728868315
0.3654263303218135,1.612747917945656
1.2105943689849084,0.4042473669345956
1.560316195406028,1.2556308738422461
0.6678736300431678,1.383122835920018
1.3769689491792552,1.223584397719271
1.2173250309131396,1.2406004890899136
0.36673966594005203,1.609315968501417
1.522278221500049,0.6631234732383962
0.3784527523067377,1.5548884495760218
1.0798083181870868,0.46246613261687863
0.9450253688853981,1.7051605375968846
0.5287319649589807,1.5597350325023709
0.41797131543725075,0.601506448120683
1.7144678224290386,1.408022751372131
0.32742193101149064,1.1281512582004427
1.0570443718097249,1.075146599363305
0.9335380774412554,0.9598453986349498
0.6690926660088408,1.3990375774455166
0.517369155312529,1.5604569576397598
1.073474307943791,0.9688326215925364
0.8064559942922033,0.7895232722261187
1.591248878898639,1.1632608227945007
1.2220806223347842,1.734913869776046
0.8755590308261593,1.257859881516816
0.46684831362040846,0.7658344716706448
1.1836047742310216,0.36898816400203016
1.5585016530612963,0.5109724601432425
1.0374619849251692,1.6254914092168407
0.6123859124069446,1.5931437635430954
1.5772553883601192,1.7156834261370766
0.9113461350596667,1.0383450284055589
0.8570089580485301,1.4488734858520362
1.3551802028655393,0.4651401729754435
1.6807051347262865,0.5953751141588155
0.3927783885961934,1.2825941782421924
1.0295129976905952,0.6555932048909995
0.27031049886616587,0.3412593822442961
0.7050982183084732,1.2075438582113838
1.3038357032731867,0.7502003203989239
1.1448055103241215,1.1002023149336382
1.2084022595404313,1.2817276789167629
1.5585211727714865,0.4550536688996788
1.0729527182798964,0.7909737799591922
0.6444880485063474,1.5274243882986265
1.0396650274885237,0.96315844933508
0.9475289779430746,1.5961505053432257
0.6632790029949032,0.38602619065703714
0.9427338867706768,0.27953655217094875
1.6777920933857304,0.533223812767024
0.6831059879600487,0.3375349632346505
1.2418482332630814,1.4493513886519822
0.5418517096718872,1.0068873288143676
0.839790246484636,0.36487020297697703
1.7361109831005945,0.36234049762399156
1.075501320937086,1.2222784634815935
1.1211724519789947,0.32614477582938584
1.4025379417470454,0.8137076132212273
1.0292869858627913,0.9162260967832666
1.0222944566581653,0.49149284876644705
1.747204085616906,1.0742297628401436
1.1555225328896344,1.1715801579161338
1.3881621963427146,1.0314865283376942
1.1364297368694445,1.2677680168265202
1.3331284138791957,1.5790720364587023
1.6798105609770986,1.3942443440935213
0.8266170427782594,0.5596032267974431
0.7300167548691202,0.6006889263230619
1.5484372159693764,0.6077738260426664
0.9318546569095851,1.6478865476105222
0.8804297620583307,1.549847838825096
0.5877265615052537,1.1923512858649157
0.6792537109815444,0.9815002429824815
0.7137159416058043,1.6412814396545294
0.5055862320290345,0.4747184356755061
0.47074285494448276,1.168444305954385
0.5950942254562628,1.4141415873730276
0.3893938614018855,0.7960050848723313
1.2721220443492873,0.680966682045268
1.3934146947561146,0.6379935768689942
0.758621849676507,1.0455932553658618


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.09503378691734299,-0.09503378691734299,-0.0947785017789593,-0.0947785017789593
-0.09503378691734299,0.04280738418669455,-0.0947785017789593,-0.1
0.04280738418669455,0.17989099079326817,-0.1,-0.08876745158127826
0.17989099079326817,0.17989099079326817,-0.08876745158127826,-0.08876745158127826
0.17989099079326817,0.25094669233592615,-0.08876745158127826,-0.0702052313288056
0.25094669233592615,0.25094669233592615,-0.0702052313288056,-0.0702052313288056
0.25094669233592615,0.30328975238475564,-0.0702052313288056,-0.0431494185604357
0.30328975238475564,0.30328975238475564,-0.0431494185604357,-0.0431494185604357
0.30328975238475564,0.3401280401394874,-0.0431494185604357,-0.008353968763330846
0.3401280401394874,0.36571646378947376,-0.008353968763330846,0.03605371051096312
0.36571646378947376,0.38111566948468123,0.03605371051096312,0.08508049438964099
0.38111566948468123,0.3908661517425148,0.08508049438964099,0.14531233869442
0.3908661517425148,0.39775011691487405,0.14531233869442,0.22512133834659484
0.39775011691487405,0.4087840861040398,0.22512133834659484,0.3494154593607025
0.4087840861040398,0.42962891861147523,0.3494154593607025,0.481393091970603
0.42962891861147523,0.42962891861147523,0.481393091970603,0.481393091970603
0.42962891861147523,0.44753302869531375,0.481393091970603,0.5756720563310851
0.44753302869531375,0.47142584913450913,0.5756720563310851,0.6699773332085849
0.47142584913450913,0.5009232282424383,0.6699773332085849,0.7639663798406758
0.5009232282424383,0.5350300271381044,0.7639663798406758,0.8556723225151909
0.5350300271381044,0.573467093047826,0.8556723225151909,0.9451710144395177
0.573467093047826,0.6155531173068355,0.9451710144395177,1.0319963319584236
0.6155531173068355,0.6617843460917743,1.0319963319584236,1.1174062545096082
0.6617843460917743,0.7126396707088927,1.1174062545096082,1.2023234376323528
0.7126396707088927,0.7687783202001913,1.2023234376323528,1.2876283696358086
0.7687783202001913,0.8291658067485494,1.2876283696358086,1.3719370171514622
0.8291658067485494,0.8902265318866207,1.3719370171514622,1.451506216298353
0.8902265318866207,0.9565671991074937,1.451506216298353,1.5314914076837218
0.9565671991074937,1.026645062231298,1.5314914076837218,1.6103833519269721
1.026645062231298,1.1002717951456953,1.6103833519269721,1.6879993492136274
1.1002717951456953,1.1776493725701918,1.6879993492136274,1.7645610440598172
1.1776493725701918,1.2554805886400071,1.7645610440598172,1.837533853997245
1.2554805886400071,1.331623943786795,1.837533853997245,1.9055669599953218
1.331623943786795,1.4128279552283995,1.9055669599953218,1.9740060990469597
1.4128279552283995,1.4999490299394427,1.9740060990469597,2.043203487112585
1.4999490299394427,1.5833070447652096,2.043203487112585,2.1068345986706887
1.5833070447652096,1.6659893189537833,2.1068345986706887,2.1672977222977154
1.6659893189537833,1.7460224840952887,2.1672977222977154,2.2236005569400583
1.7460224840952887,1.8263194050762264,2.2236005569400583,2.2776728749630526
1.8263194050762264,1.9027902230295202,2.2776728749630526,2.327565648323373
1.9027902230295202,1.9799924703489609,2.327565648323373,2.375847666077599
1.9799924703489609,2.05422163942982,2.375847666077599,2.4207494583635984
2.05422163942982,2.1226906547612803,2.4207494583635984,2.46121362550295
2.1226906547612803,2.183395179324225,2.46121362550295,2.496668631381316
2.183395179324225,2.239413541347764,2.496668631381316,2.528726488951006
2.239413541347764,2.2993630562330893,2.528726488951006,2.561217616094716
2.2993630562330893,2.3612401102761296,2.561217616094716,2.592988126368911
2.3612401102761296,2.3612401102761296,2.592988126368911,2.592988126368911
2.3612401102761296,2.399048232094135,2.592988126368911,2.614863784759816
2.399048232094135,2.4370663646584267,2.614863784759816,2.6356435896633137
2.4370663646584267,2.470429263208134,2.6356435896633137,2.65364394724418
2.470429263208134,2.470429263208134,2.65364394724418,2.65364394724418
2.470429263208134,2.5062544755907528,2.65364394724418,2.6720596015450804
2.5062544755907528,2.548151856573808,2.6720596015450804,2.6922242802878262
2.548151856573808,2.5880510421032965,2.6922242802878262,2.7104212901459435
2.5880510421032965,2.5880510421032965,2.7104212901459435,2.7104212901459435
2.5880510421032965,2.61601332620842,2.7104212901459435,2.7241203523168958
2.61601332620842,2.6367123270019084,2.7241203523168958,2.7350208647235927
2.6367123270019084,2.6565581539041756,2.7350208647235927,2.745038930380667
2.6565581539041756,2.6565581539041756,2.745038930380667,2.745038930380667
2.6565581539041756,2.6724973782191697,2.745038930380667,2.753484405180437
2.6724973782191697,2.694455585894321,2.753484405180437,2.7634044548421555
2.694455585894321,2.7155965301593876,2.7634044548421555,2.772299057408665
2.7155965301593876,2.7328406397543543,2.772299057408665,2.7794346087357487
2.7328406397543543,2.7448917510320237,2.7794346087357487,2.7852082736587884
2.7448917510320237,2.7448917510320237,2.7852082736587884,2.7852082736587884
2.7448917510320237,2.7531165634149515,2.7852082736587884,2.7900365474521966
2.7531165634149515,2.7531165634149515,2.7900365474521966,2.7900365474521966
2.7531165634149515,2.7621934670893475,2.7900365474521966,2.7946457550796793
2.7621934670893475,2.774047235902553,2.7946457550796793,2.799114463219547
2.774047235902553,2.780698707685903,2.799114463219547,2.802776872365614
2.780698707685903,2.7839585302710805,2.802776872365614,2.805554001536185
2.7839585302710805,2.7889077561240345,2.805554001536185,2.8082755499481284
2.7889077561240345,2.7966792864767207,2.8082755499481284,2.8112352282636266
2.7966792864767207,2.807272897344958,2.8112352282636266,2.8137341050447127
2.807272897344958,2.807272897344958,2.8137341050447127,2.8137341050447127
2.807272897344958,2.809205212703352,2.8137341050447127,2.8157714034973456
2.809205212703352,2.8109785033093844,2.8157714034973456,2.8175410353668835
2.8109785033093844,2.814172725656073,2.8175410353668835,2.819157900938316
2.814172725656073,2.8190542010896986,2.819157900938316,2.8205863993765745
2.8190542010896986,2.8190542010896986,2.8205863993765745,2.8205863993765745
2.8190542010896986,2.822168827977115,2.8205863993765745,2.8218305124829395
2.822168827977115,2.8251296432744786,2.8218305124829395,2.8229084718410116
2.8251296432744786,2.8274901323304045,2.8229084718410116,2.8238761529189214
2.8274901323304045,2.8291118628287184,2.8238761529189214,2.824780333940983
2.8291118628287184,2.8303717505772394,2.824780333940983,2.8256054303929554
2.8303717505772394,2.8317162387751296,2.8256054303929554,2.826316935904566
2.8317162387751296,2.8333005666767606,2.826316935904566,2.8269019899318923
2.8333005666767606,2.8349113802631294,2.8269019899318923,2.8273875744500674
2.8349113802631294,2.836111162172202,2.8273875744500674,2.827844370505163
2.836111162172202,2.836733732634449,2.827844370505163,2.8283144723713023
2.836733732634449,2.8371117334787965,2.8283144723713023,2.8287597610516144
2.8371117334787965,2.837656807288479,2.8287597610516144,2.8291243641304384
2.837656807288479,2.8385175299134744,2.8291243641304384,2.8293876663021633
2.8385175299134744,2.839499372109755,2.8293876663021633,2.829581179955387
2.839499372109755,2.840169174869879,2.829581179955387,2.82978385244586
2.840169174869879,2.8403321244850672,2.82978385244586,2.830039140979446
2.8403321244850672,2.840293177052292,2.830039140979446,2.8302990267811063
2.840293177052292,2.8404529758355332,2.8302990267811063,2.830495453929536
2.8404529758355332,2.8409597976558234,2.830495453929536,2.8306030683534553
2.8409597976558234,2.84158291290785,2.8306030683534553,2.830664867154279
2.84158291290785,2.8419821350602175,2.830664867154279,2.8307475949721725
2.8419821350602175,2.842055454151208,2.8307475949721725,2.83087463591146
2.842055454151208,2.842022414517366,2.83087463591146,2.8310064098672245
2.842022414517366,2.8421129148463082,2.8310064098672245,2.8311001240995743
2.8421129148463082,2.8423752884390296,2.8311001240995743,2.831147527585605
2.8423752884390296,2.8426847791651397,2.831147527585605,2.831174170403267
2.8426847791651397,2.8428732880027385,2.831174170403267,2.8312147116052917
2.8428732880027385,2.8429041664207992,2.8312147116052917,2.8312778554088815
2.8429041664207992,2.8428864651324735,2.8312778554088815,2.831342869216357
2.8428864651324735,2.842933829181943,2.831342869216357,2.8313877888456713
2.842933829181943,2.843066243552924,2.8313877888456713,2.831409320604096
2.843066243552924,2.843215856594326,2.831409320604096,2.8314218690447075
2.843215856594326,2.84330350602442,2.8314218690447075,2.8314421503822356
2.84330350602442,2.8433170082515495,2.8314421503822356,2.831473210860594
2.8433170082515495,2.84330961693445,2.831473210860594,2.8315046641103883
2.84330961693445,2.8433351366508712,2.8315046641103883,2.8315259453004162
2.8433351366508712,2.843400799832361,2.8315259453004162,2.831535977587924
2.843400799832361,2.843472032477435,2.831535977587924,2.831542215483465
2.843472032477435,2.8435124725472907,2.831542215483465,2.8315524339821994
2.8435124725472907,2.8435185711782944,2.8315524339821994,2.8315676126079254
2.8435185711782944,2.8435160750190893,2.8315676126079254,2.8315826702172613
2.8435160750190893,2.8435298298923324,2.8315826702172613,2.831592700760686
2.8435298298923324,2.8435620391286927,2.831592700760686,2.831597457198332
2.8435620391286927,2.843595682928936,2.831597457198332,2.8316006355044427
2.843595682928936,2.8436142802546454,2.8316006355044427,2.8316057859059547
2.8436142802546454,2.843617116146793,2.8316057859059547,2.831613171891014
2.843617116146793,2.8436165503800233,2.831613171891014,2.831620341931382
2.8436165503800233,2.8436238890509857,2.831620341931382,2.831625062256
2.8436238890509857,2.8436395825924374,2.831625062256,2.8316273426632077
2.8436395825924374,2.843655406835838,2.8316273426632077,2.831628975451892
2.843655406835838,2.84366395174567,2.831628975451892,2.8316315652004818
2.84366395174567,2.8436653047348655,2.8316315652004818,2.831635148839724
2.8436653047348655,2.8436653663886187,2.831635148839724,2.8316385540304445
2.8436653663886187,2.843669234051993,2.8316385540304445,2.8316407757841935
2.843669234051993,2.8436768470303626,2.8316407757841935,2.8316418770601905
2.8436768470303626,2.843684273548074,2.8316418770601905,2.831642716435939
2.843684273548074,2.84368820133336,2.831642716435939,2.8316440143452164
2.84368820133336,2.843688861161109,2.8316440143452164,2.831645749439202
2.843688861161109,2.8436890570960096,2.831645749439202,2.831647364605298
2.8436890570960096,2.8436910721803987,2.831647364605298,2.8316484113763867
2.8436910721803987,2.8436947537385024,2.8316484113763867,2.8316489458770677
2.8436947537385024,2.8436982348994797,2.8316489458770677,2.8316493763415065
2.8436982348994797,2.8437000424753593,2.8316493763415065,2.8316500245949228
2.8437000424753593,2.8437003701350076,2.8316500245949228,2.8316508633005832
2.8437003701350076,2.8437005451388315,2.8316508633005832,2.8316516289977702
2.8437005451388315,2.843701584567324,2.8316516289977702,2.8316521228600187
2.843701584567324,2.8437033606367965,2.8316521228600187,2.831652383230993
2.8437033606367965,2.8437049913119465,2.831652383230993,2.831652603221159
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.64366091965671,-0.1,-0.02119927247983598
0.64366091965671,0.5412300775392378,-0.02119927247983598,0.07043213056962627
0.5412300775392378,0.5412300775392378,0.07043213056962627,0.07043213056962627
0.5412300775392378,0.48911709536458947,0.07043213056962627,0.13382981002934
0.48911709536458947,0.48911709536458947,0.13382981002934,0.13382981002934
0.48911709536458947,0.45427372835993785,0.13382981002934,0.19617203853620838
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.060278963287649,-0.1,-0.041395259573055156
1.060278963287649,0.9361170546033891,-0.041395259573055156,0.018929773108382952
0.9361170546033891,0.8134773567264862,0.018929773108382952,0.08226552078537105
0.8134773567264862,0.6938565965569984,0.08226552078537105,0.15103668351200514
0.6938565965569984,0.581402914456361,0.15103668351200514,0.23050970928994138
0.581402914456361,0.581402914456361,0.23050970928994138,0.23050970928994138
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.3441121111177048,-0.1,-0.04535109567872307
1.3441121111177048,1.217516833887105,-0.04535109567872307,0.009697570687216633
1.217516833887105,1.0912942351071102,0.009697570687216633,0.06559302909176878
1.0912942351071102,0.9657724357710017,0.06559302909176878,0.12303647869230341
0.9657724357710017,0.8415471384755929,0.12303647869230341,0.18320709913141078
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.7714932832433812,-0.1,-0.04783192666235903
1.7714932832433812,1.64356492283538,-0.04783192666235903,0.004045166346056547
1.64356492283538,1.51558174537995,0.004045166346056547,0.0557870523709289
1.51558174537995,1.3876266987503316,0.0557870523709289,0.10759883847995164
1.3876266987503316,1.2598168379410533,0.10759883847995164,0.1597668972421977
1.2598168379410533,1.132325344052099,0.1597668972421977,0.21270526945166082
1.132325344052099,1.0054301297948702,0.21270526945166082,0.2670504146070537
1.0054301297948702,0.8796403930233138,0.2670504146070537,0.3238862516201575
0.8796403930233138,0.7560567346869327,0.3238862516201575,0.3852954964575679
0.7560567346869327,0.6377909734899754,0.3852954964575679,0.45604573253044445
0.6377909734899754,0.6377909734899754,0.45604573253044445,0.45604573253044445
0.6377909734899754,0.5707930675375251,0.45604573253044445,0.5085553750224546
0.5707930675375251,0.5707930675375251,0.5085553750224546,0.5085553750224546
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.1995929000188954,-0.1,-0.04862972513907525
2.1995929000188954,2.0712388342314076,-0.04862972513907525,0.0021845631022286566
2.0712388342314076,1.9426968705591374,0.0021845631022286566,0.05252183638619973
1.9426968705591374,1.8140053893423818,0.05252183638619973,0.10247610543497127
1.8140053893423818,1.685210588641805,0.10247610543497127,0.15216382080282123
1.685210588641805,1.5563705315498333,0.15216382080282123,0.2017340721041219
1.5563705315498333,1.4275608370901955,0.2017340721041219,0.25138280664257184
1.4275608370901955,1.2988858589228103,0.25138280664257184,0.3013788584899777
1.2988858589228103,1.1705011818510604,0.3013788584899777,0.3521135772377797
1.1705011818510604,1.0426623284013283,0.3521135772377797,0.40420174296990175
1.0426623284013283,0.9158402125029507,0.40420174296990175,0.4586982419843917
0.9158402125029507,0.791059760180289,0.4586982419843917,0.5176463617096554
0.791059760180289,0.6713328228621832,0.5176463617096554,0.5859010282193012
0.6713328228621832,0.6713328228621832,0.5859010282193012,0.5859010282193012
0.6713328228621832,0.6053219309896309,0.5859010282193012,0.6354452435702729
0.6053219309896309,0.6053219309896309,0.6354452435702729,0.6354452435702729
0.6053219309896309,0.5643898444738988,0.6354452435702729,0.6795628072030028
0.5643898444738988,0.5643898444738988,0.6795628072030028,0.6795628072030028
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.6280046258160215,-0.1,-0.048656140803340506
2.6280046258160215,2.4995882754866385,-0.048656140803340506,0.0020001535848771235
2.4995882754866385,2.370922493128443,0.0020001535848771235,0.05201967362253124
2.370922493128443,2.2420324993370437,0.05201967362253124,0.10145899598002034
2.2420324993370437,2.112945840059091,0.10145899598002034,0.15038299010485381
2.112945840059091,1.983693729601689,0.15038299010485381,0.19886836876431588
1.983693729601689,1.8543118971614865,0.19886836876431588,0.24700649658337767
1.8543118971614865,1.7248425412385158,0.24700649658337767,0.2949088323807729
1.7248425412385158,1.5953387378499737,0.2949088323807729,0.34271809959681043
1.5953387378499737,1.4658707322442008,0.34271809959681043,0.39062419381427094
1.4658707322442008,1.3365369600958723,0.39062419381427094,0.43889090725401425
1.3365369600958723,1.2074870546127061,0.43889090725401425,0.48790912436947154
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.0565880236667704,-0.1,-0.048255824632421174
3.0565880236667704,2.928299218075684,-0.048255824632421174,0.002722321559014043
2.928299218075684,2.799723485953096,0.002722321559014043,0.05297256094500011
2.799723485953096,2.6708811743859804,0.05297256094500011,0.10253568574598243
2.6708811743859804,2.541793453569995,0.10253568574598243,0.15145645141512284
2.541793453569995,2.4124826148684635,0.15145645141512284,0.19978448636920668
2.4124826148684635,2.282972087638336,0.19978448636920668,0.24757482186485105
2.282972087638336,2.153287059424131,0.24757482186485105,0.2948897208372909
2.153287059424131,2.0234558948726673,0.2948897208372909,0.3418023741821544
2.0234558948726673,1.8935116434286374,0.3418023741821544,0.38840116484742016
1.8935116434286374,1.7634943556045304,0.38840116484742016,0.4347960963075721
1.7634943556045304,1.6334551641904824,0.4347960963075721,0.48112977897979414
1.6334551641904824,1.5034627664063938,0.48112977897979414,0.5275943255296183
1.5034627664063938,1.3736141946625309,0.5275943255296183,0.574458304801644
1.3736141946625309,1.2440571768582156,0.574458304801644,0.6221197515763807
1.2440571768582156,1.1150397906770806,0.6221197515763807,0.6712158918903854
1.1150397906770806,0.9870362076025171,0.6712158918903854,0.7228747592577365
0.9870362076025171,0.8611563541556434,0.7228747592577365,0.7794227120606912
0.8611563541556434,0.741151274450115,0.7794227120606912,0.8470067872796949
0.741151274450115,0.741151274450115,0.8470067872796949,0.8470067872796949
0.741151274450115,0.6885664075227845,0.8470067872796949,0.88717682693397
0.6885664075227845,0.6885664075227845,0.88717682693397,0.88717682693397
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.4852817432857788,-0.1,-0.04758938635294686
3.4852817432857788,3.357238456213372,-0.04758938635294686,0.0040020998592059515
3.357238456213372,3.228880630165542,0.0040020998592059515,0.05480615032459357
3.228880630165542,3.1002264962005266,0.05480615032459357,0.10485550913456701
3.1002264962005266,2.9712946405507337,0.10485550913456701,0.1541852835021804
2.9712946405507337,2.8421037814067804,0.1541852835021804,0.20283270852732468
2.8421037814067804,2.7126725493570283,0.20283270852732468,0.25083698053581294
2.7126725493570283,2.5830200612852243,0.25083698053581294,0.29824058532300957
2.5830200612852243,2.4531663669383876,0.29824058532300957,0.34509046321582126
2.4531663669383876,2.3231329952907878,0.34509046321582126,0.3914396182420189
2.3231329952907878,2.1929437055596406,0.3914396182420189,0.4373493403743104
2.1929437055596406,2.0626258063016705,0.4373493403743104,0.4828929468184042
2.0626258063016705,1.9322114652421933,0.4828929468184042,0.5281597443910008
1.9322114652421933,1.801739905610286,0.5281597443910008,0.5732614150040176
1.801739905610286,1.6712614861229622,0.5732614150040176,0.6183432074043029
1.6712614861229622,1.5408442723047455,0.6183432074043029,0.6636014496866326
1.5408442723047455,1.4105862597954115,0.6636014496866326,0.709314843239528
1.4105862597954115,1.28063996558444,0.709314843239528,0.7559040189725146
1.28063996558444,1.1512676308590069,0.7559040189725146,0.8040556118982554
1.1512676308590069,1.0229883965735038,0.8040556118982554,0.855020687506783
1.0229883965735038,0.8970970323557877,0.855020687506783,0.911512267127952
0.8970970323557877,0.7785666812661266,0.911512267127952,0.9813440951038533
0.7785666812661266,0.7785666812661266,0.9813440951038533,0.9813440951038533
0.7785666812661266,0.7347751224965318,0.9813440951038533,1.0182097845613236
0.7347751224965318,0.7347751224965318,1.0182097845613236,1.0182097845613236
0.7347751224965318,0.7066908822840205,1.0182097845613236,1.0559095209115381
0.7066908822840205,0.7066908822840205,1.0559095209115381,1.0559095209115381
0.7066908822840205,0.6943946304163451,1.0559095209115381,1.0941389374211945
-0.1,0.03685065545800417,3.8986067572274474,3.8804723941025676
0.03685065545800417,0.17363938605360854,3.8804723941025676,3.8618768057841653
0.17363938605360854,0.3103634888673502,3.8618768057841653,3.8428118756916447
0.3103634888673502,0.447020112034645,3.8428118756916447,3.82326916187443
0.447020112034645,0.5836062365979386,3.82326916187443,3.8032397706300074
0.5836062365979386,0.7201186304895045,3.8032397706300074,3.7827139454179237
0.7201186304895045,0.8565538348103673,3.7827139454179237,3.761681183445035
0.8565538348103673,0.9929081389106614,3.761681183445035,3.7401302813161874
0.9929081389106614,1.129177510512024,3.7401302813161874,3.7180488339016327
1.129177510512024,1.2653575351920145,3.7180488339016327,3.695422933058591
1.2653575351920145,1.4014433615352315,3.695422933058591,3.672237298351337
1.4014433615352315,1.5374296201088,3.672237298351337,3.6484748509296514
1.5374296201088,1.6733102077323563,3.6484748509296514,3.624115546976021
1.6733102077323563,1.80907818393132,3.624115546976021,3.5991363359128865
1.80907818393132,1.9447255433992665,3.5991363359128865,3.5735104568723854
1.9447255433992665,2.0802427125310468,3.5735104568723854,3.5472051028631166
2.0802427125310468,2.215618187304657,3.5472051028631166,3.520180261624705
2.215618187304657,2.3508376775793,3.520180261624705,3.4923858660778997
2.3508376775793,2.485882718225393,3.4923858660778997,3.4637565898661213
2.485882718225393,2.6207288223301997,3.4637565898661213,3.4342054129082498
2.6207288223301997,2.75534152863321,3.4342054129082498,3.4036098459324955
2.75534152863321,2.889669059355894,3.4036098459324955,3.3717879124295465
2.889669059355894,3.0236271376045267,3.3717879124295465,3.3384498470171278
3.0236271376045267,3.15706048913969,3.3384498470171278,3.3030813413531788
3.15706048913969,3.2896180656058682,3.3030813413531788,3.2645963872808226
3.2896180656058682,3.4201005499306594,3.2645963872808226,3.2197926242128614
3.4201005499306594,3.4201005499306594,3.2197926242128614,3.2197926242128614
3.4201005499306594,3.482451652757393,3.2197926242128614,3.1921579162187985
3.482451652757393,3.482451652757393,3.1921579162187985,3.1921579162187985
3.482451652757393,3.512317261078861,3.1921579162187985,3.1737906221611034
3.512317261078861,3.512317261078861,3.1737906221611034,3.1737906221611034
3.512317261078861,3.528310873904767,3.1737906221611034,3.1562491051682997
3.528310873904767,3.528310873904767,3.1562491051682997,3.1562491051682997
3.528310873904767,3.5297040938592694,3.1562491051682997,3.1401751139196143
3.5297040938592694,3.5188692838539213,3.1401751139196143,3.125269873011818
3.5188692838539213,3.5003752985561025,3.125269873011818,3.111814904743746
3.5003752985561025,3.470255925378316,3.111814904743746,3.0963966220403427
3.470255925378316,3.4190333170198084,3.0963966220403427,3.0749842147820474
3.4190333170198084,3.339110692528347,3.0749842147820474,3.0444013486250814
3.339110692528347,3.2367035342405637,3.0444013486250814,3.0079650029999807
3.2367035342405637,3.2367035342405637,3.0079650029999807,3.0079650029999807
3.2367035342405637,3.198508415724789,3.0079650029999807,2.990188610340881
3.198508415724789,3.169171633599115,2.990188610340881,2.976522493835018
3.169171633599115,3.169171633599115,2.976522493835018,2.976522493835018
3.169171633599115,3.130102012429624,2.976522493835018,2.9602188454289755
3.130102012429624,3.0945965060049048,2.9602188454289755,2.945086426333913
3.0945965060049048,3.0716051822318597,2.945086426333913,2.9348112730094496
3.0716051822318597,3.0238262099220594,2.9348112730094496,2.916931795521347
3.0238262099220594,3.0238262099220594,2.916931795521347,2.916931795521347
3.0238262099220594,2.999848237696741,2.916931795521347,2.906867189206095
2.999848237696741,2.983409588875829,2.906867189206095,2.8991024008951984
-0.1,0.03684670244705188,3.755799373040753,3.7376351600558935
0.03684670244705188,0.17363228140918327,3.7376351600558935,3.7190163576886253
0.17363228140918327,0.3103541059585624,3.7190163576886253,3.6999350501011383
0.3103541059585624,0.44700940960357916,3.6999350501011383,3.680383064722152
0.44700940960357916,0.583595257162761,3.680383064722152,3.660351735595207
0.583595257162761,0.7201085097258625,3.660351735595207,3.639831571714178
0.7201085097258625,0.8565457982111323,3.639831571714178,3.6188122837642047
0.8565457982111323,0.9929035095316138,3.6188122837642047,3.597282898638042
0.9929035095316138,1.1291777086456463,3.597282898638042,3.5752312107912103
1.1291777086456463,1.2653640538715671,3.5752312107912103,3.5526433337637338
1.2653640538715671,1.4014577849681857,3.5526433337637338,3.529504091033612
1.4014577849681857,1.5374535436126884,3.529504091033612,3.5057960290753205
1.5374535436126884,1.6733452389360866,3.5057960290753205,3.4814987205058747
1.6733452389360866,1.8091258118895828,3.4814987205058747,3.4565880437192464
1.8091258118895828,1.9447869683822394,3.4565880437192464,3.4310352885582893
1.9447869683822394,2.0803186985828046,3.4310352885582893,3.4048050744674456
2.0803186985828046,2.2157083417683334,3.4048050744674456,3.377851376422302
2.2157083417683334,2.350939806554155,3.377851376422302,3.3501154496456977
2.350939806554155,2.4859913877872004,3.3501154496456977,3.321517395743435
2.4859913877872004,2.6208317030083306,3.321517395743435,3.291940582565593
2.6208317030083306,2.7554127975790177,3.291940582565593,3.2612078227505057
2.7554127975790177,2.889653395437676,3.2612078227505057,3.229025033912015
2.889653395437676,3.0233919535844667,3.229025033912015,3.194829345526645
3.0233919535844667,3.1562087663613014,3.194829345526645,3.157267135958864
-0.1,-0.1,3.6129919888540583,3.6129919888540583
-0.1,0.03684293455513593,3.6129919888540583,3.594799353972748
0.03684293455513593,0.17362590356769772,3.594799353972748,3.5761613240510686
0.17362590356769772,0.3103464128668131,3.5761613240510686,3.557070529972747
0.3103464128668131,0.44700184085363337,3.557070529972747,3.5375193464350403
0.44700184085363337,0.5835894258742443,3.5375193464350403,3.517499794530953
0.5835894258742443,0.7201062062539492,3.517499794530953,3.4970030375080996
0.7201062062539492,0.856549021037339,3.4970030375080996,3.4760195722265337
0.856549021037339,0.9929144837775022,3.4760195722265337,3.454539254158079
0.9929144837775022,1.129198909877698,3.454539254158079,3.4325507677616542
1.129198909877698,1.265398235564999,3.4325507677616542,3.410041197431242
1.265398235564999,1.401507986108961,3.410041197431242,3.386996271587057
1.401507986108961,1.5375231548163537,3.386996271587057,3.3633997135224987
1.5375231548163537,1.6734379202366083,3.3633997135224987,3.3392316790710663
1.6734379202366083,1.8092455577582653,3.3392316790710663,3.3144688588073965
1.8092455577582653,1.9449380253937942,3.3144688588073965,3.2890827972417447
1.9449380253937942,2.080505295281779,3.2890827972417447,3.263036790652926
2.080505295281779,2.215934486181571,3.263036790652926,3.23628244175092
2.215934486181571,2.3512080882163757,3.23628244175092,3.2087528002392696
2.3512080882163757,2.486301008370247,3.2087528002392696,3.1803509202869575
2.486301008370247,2.6211738331443626,3.1803509202869575,3.1509235506544013
2.6211738331443626,2.7557563385343267,3.1509235506544013,3.12019953400661
2.7557563385343267,2.889898243166552,3.12019953400661,3.0876179817674556
2.889898243166552,3.023137636620136,3.0876179817674556,3.0515934800910283
3.023137636620136,3.023137636620136,3.0515934800910283,3.0515934800910283
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.03683943404357831,3.4701846046673634,3.4519655830768894
0.03683943404357831,0.1736205070981822,3.4519655830768894,3.4333135606254706
0.1736205070981822,0.31034093073034696,3.4333135606254706,3.4142220662144944
0.31034093073034696,0.4469983339741842,3.4142220662144944,3.3946846007177998
0.4469983339741842,0.5835902275982604,3.3946846007177998,3.3746943656024837
0.5835902275982604,0.7201139757941772,3.3746943656024837,3.3542439597127984
0.7201139757941772,0.8565667769394356,3.3542439597127984,3.3333254167250583
0.8565667769394356,0.9929456809640534,3.3333254167250583,3.3119304732114214
0.9929456809640534,1.1292475001570097,3.3119304732114214,3.290049918730823
1.1292475001570097,1.2654687466658632,3.290049918730823,3.2676732335862235
1.2654687466658632,1.4016056511578787,3.2676732335862235,3.2447890959584442
1.4016056511578787,1.5376540037682125,3.2447890959584442,3.221384426944681
1.5376540037682125,1.673608993330264,3.221384426944681,3.197443491835562
1.673608993330264,1.809464975645801,3.197443491835562,3.1729470503907087
1.809464975645801,1.945215316783543,3.1729470503907087,3.147872023043358
1.945215316783543,2.0808516247655042,3.147872023043358,3.122187667371058
2.0808516247655042,2.216362615534232,3.122187667371058,3.09585041009644
2.216362615534232,2.3517325168939456,3.09585041009644,3.0687979419914737
2.3517325168939456,2.486936338259552,3.0687979419914737,3.040928604596007
2.486936338259552,2.6219285779923664,3.040928604596007,3.0120543605107835
2.6219285779923664,2.7566051946522543,3.0120543605107835,2.9817494705775096
-0.1,-0.1,3.327377220480669,3.327377220480669
-0.1,0.036836313338331594,3.327377220480669,3.309134679935466
0.036836313338331594,0.1736164109949528,3.309134679935466,3.290475399389581
0.1736164109949528,0.3103383289729055,3.290475399389581,3.2713944955178516
0.3103383289729055,0.44700006028771666,3.2713944955178516,3.251887205280013
0.44700006028771666,0.5835995640386827,3.251887205280013,3.2319489000987094
0.5835995640386827,0.7201347057265488,3.2319489000987094,3.211574549430748
0.7201347057265488,0.8566033034016276,3.211574549430748,3.190759143876461
0.8566033034016276,0.9930031347946459,3.190759143876461,3.1694978420287936
0.9930031347946459,1.1293319089976395,3.1694978420287936,3.1477856523863195
1.1293319089976395,1.265587221329036,3.1477856523863195,3.125617111055615
1.265587221329036,1.401766661076509,3.125617111055615,3.1029872007748494
1.401766661076509,1.5378677620001977,3.1029872007748494,3.0798909389972424
1.5378677620001977,1.673887886612645,3.0798909389972424,3.0563225122750692
1.673887886612645,1.8098243746307874,3.0563225122750692,3.0322764370562134
1.8098243746307874,1.9456744802970043,3.0322764370562134,3.0077471083400407
1.9456744802970043,2.0814354005210656,3.0077471083400407,2.9827291044813986
2.0814354005210656,2.21710406035003,2.9827291044813986,2.9572157291387997
2.21710406035003,2.352677310109191,2.9572157291387997,2.931200379813527
2.352677310109191,2.4881517988802972,2.931200379813527,2.9046770700407585
2.4881517988802972,2.6235228506646964,2.9046770700407585,2.8776327100633656
2.6235228506646964,2.758778159988276,2.8776327100633656,2.850032566929717
2.758778159988276,2.758778159988276,2.850032566929717,2.850032566929717
2.758778159988276,2.7932520568290427,2.850032566929717,2.842900044489316
2.7932520568290427,2.7932520568290427,2.842900044489316,2.842900044489316
2.7932520568290427,2.8205513056566365,2.842900044489316,2.8371963607902893
2.8205513056566365,2.8205513056566365,2.8371963607902893,2.8371963607902893
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.03683370548109255,3.1845698362939743,3.1663076280288043
0.03683370548109255,0.1736140238804659,3.1663076280288043,3.147649831762448
0.1736140238804659,0.31033944245840783,3.147649831762448,3.128593884944512
0.31033944245840783,0.4470085159886772,3.128593884944512,3.1091379432918456
0.4470085159886772,0.5836198537461152,3.1091379432918456,3.089280703569713
0.5836198537461152,0.7201721253750037,3.089280703569713,3.0690212777527357
0.7201721253750037,0.8566641082676232,3.0690212777527357,3.0483595494048554
0.8566641082676232,0.9930947960598672,3.0483595494048554,3.027296904113862
0.9930947960598672,1.129463395962912,3.027296904113862,3.0058359671526347
1.129463395962912,1.2657694357841536,3.0058359671526347,2.9839811658738644
1.2657694357841536,1.4020130328356957,2.9839811658738644,2.961740388115183
1.4020130328356957,1.5381950953533516,2.961740388115183,2.939125932877211
1.5381950953533516,1.6743176517690102,2.939125932877211,2.9161559971303954
1.6743176517690102,1.8103846915116746,2.9161559971303954,2.892859414125903
1.8103846915116746,1.9464036292205775,2.892859414125903,2.869283790382863
1.9464036292205775,2.0823878986065374,2.869283790382863,2.8455089921414483
2.0823878986065374,2.2183632193567635,2.8455089921414483,2.821684691432368
2.2183632193567635,2.3543868092375417,2.821684691432368,2.798139395890712
2.3543868092375417,2.4906128427913874,2.798139395890712,2.7758553213488475
-0.1,-0.1,3.0417624521072804,3.0417624521072804
-0.1,0.03683179427600333,3.0417624521072804,3.0234857879851993
0.03683179427600333,0.17361386008098076,3.0234857879851993,3.004840644954959
0.17361386008098076,0.3103453500509429,3.004840644954959,2.9858281341756054
0.3103453500509429,0.4470256072678972,2.9858281341756054,2.9664507200100534
0.4470256072678972,0.5836542250958576,2.9664507200100534,2.9467125030519274
0.5836542250958576,0.7202310685058698,2.9467125030519274,2.926619139832197
0.7202310685058698,0.8567564274841221,2.926619139832197,2.9061788378149687
0.8567564274841221,0.9932312229855328,2.9061788378149687,2.88540358241158
0.9932312229855328,1.1296571803009583,2.88540358241158,2.864309984135787
1.1296571803009583,1.2660371417385246,2.864309984135787,2.842920903379373
1.2660371417385246,1.4023758066840826,2.842920903379373,2.8212701247465684
1.4023758066840826,1.5386805714911074,2.8212701247465684,2.799406812462904
1.5386805714911074,1.6749629937350778,2.799406812462904,2.7774048411276633
1.6749629937350778,1.8112420820423047,2.7774048411276633,2.7553823824578276
1.8112420820423047,1.947550301271364,2.7553823824578276,2.733543085121848
1.947550301271364,2.0839480321941903,2.733543085121848,2.712275987763186
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.03683079645821949,2.8989550679205855,2.8806707709039636
0.03683079645821949,0.17361657866686062,2.8806707709039636,2.8620527204923634
0.17361657866686062,0.3103574095905334,2.8620527204923634,2.8431072990187407
0.3103574095905334,0.4470537738823217,2.8431072990187407,2.823843608709948
0.4470537738823217,0.5837066878784649,2.823843608709948,2.8042740410035205
0.5837066878784649,0.720317812943042,2.8042740410035205,2.7844147986040255
0.720317812943042,0.856889760465937,2.7844147986040255,2.7642878110931832
0.856889760465937,0.9934265159589776,2.7642878110931832,2.7439234054908073
0.9934265159589776,1.1299339302986275,2.7439234054908073,2.7233631829152407
1.1299339302986275,1.2664205566511981,2.7233631829152407,2.7026654205500367
1.2664205566511981,1.4028993501264255,2.7026654205500367,2.6819161596251906
1.4028993501264255,1.5393900583373892,2.6819161596251906,2.661246128072599
1.5393900583373892,1.6759238814518393,2.661246128072599,2.6408645184628123
1.6759238814518393,1.8125529509201541,2.6408645184628123,2.6211388935597317
1.8125529509201541,1.949371131109166,2.6211388935597317,2.6028001120332855
1.949371131109166,2.086555447393707,2.6028001120332855,2.587642660388213
2.086555447393707,2.224015464047931,2.587642660388213,2.5825543758828005
2.224015464047931,2.224015464047931,2.5825543758828005,2.5825543758828005
-0.1,-0.1,2.756147683733891,2.756147683733891
-0.1,0.03683101067537936,2.756147683733891,2.7378648028637125
0.03683101067537936,0.1736230192230657,2.7378648028637125,2.7192923383021714
0.1736230192230657,0.3103773661595133,2.7192923383021714,2.700444493884392
0.3103773661595133,0.44709614974023393,2.700444493884392,2.681340310735065
0.44709614974023393,0.5837824452482758,2.681340310735065,2.6620049947514315
0.5837824452482758,0.7204405921726732,2.6620049947514315,2.642471650845575
0.7204405921726732,0.85707674780475,2.642471650845575,2.622785000920875
0.85707674780475,0.9936997426525792,2.622785000920875,2.6030072346498025
0.9936997426525792,1.1303221872077158,2.6030072346498025,2.5832258099754104
1.1303221872077158,1.2669624181024675,2.5832258099754104,2.5635682527624897
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.03683279704990702,2.6133402995471964,2.5950705931248796
0.03683279704990702,0.17363424047500473,2.5950705931248796,2.576567524545131
0.17363424047500473,0.31040743613088706,2.576567524545131,2.557856709024614
0.31040743613088706,0.44715675103509844,2.557856709024614,2.538972068758893
0.44715675103509844,0.583888244838462,2.538972068758893,2.519958775330225
0.583888244838462,0.7206102134440219,2.519958775330225,2.500877089230427
0.7206102134440219,0.857334237270687,2.500877089230427,2.481810291447979
0.857334237270687,0.9940767726517651,2.481810291447979,2.462877074685356
0.9940767726517651,1.1308614200207938,2.462877074685356,2.444252064444454
1.1308614200207938,1.267723197614162,2.444252064444454,2.4262051907173903
1.267723197614162,1.404715018697503,2.4262051907173903,2.4091865823769347
1.404715018697503,1.5419192414598293,2.4091865823769347,2.394019924915648
1.5419192414598293,1.6794541875035984,2.394019924915648,2.3824512887417146
-0.1,-0.1,2.4705329153605016,2.4705329153605016
-0.1,0.03683662547032718,2.4705329153605016,2.452291707567195
0.03683662547032718,0.17365160073800215,2.452291707567195,2.4338887493096357
0.17365160073800215,0.3104504547423381,2.4338887493096357,2.41536626424361
0.3104504547423381,0.4472407609328014,2.41536626424361,2.396780732744083
0.4472407609328014,0.5840328579938763,2.396780732744083,2.3782084454510297
0.5840328579938763,0.7208408974024781,2.3782084454510297,2.3597543325122334
0.7208408974024781,0.857684705883464,2.3597543325122334,2.341568070867302
0.857684705883464,0.9945925021523411,2.341568070867302,2.3238727532933483
0.9945925021523411,1.1316054093957375,2.3238727532933483,2.307017111318368
1.1316054093957375,1.2687837337145729,2.307017111318368,2.29158767256527
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.03684309239412589,2.327725531173807,2.3095327372668795
0.03684309239412589,0.1736768143963248,2.3095327372668795,2.29126955489784
0.1736768143963248,0.3105100401650953,2.29126955489784,2.2730026806163797
0.3105100401650953,0.44735482170541074,2.2730026806163797,2.2548227470708095
0.44735482170541074,0.58422763414778,2.2548227470708095,2.2368557136556606
0.58422763414778,0.7211512407151202,2.2368557136556606,2.2192811694643626
0.7211512407151202,0.8581575733158706,2.2192811694643626,2.202367829196767
0.8581575733158706,0.99529233666339,2.202367829196767,2.1865411156429198
0.99529233666339,1.1326202937416183,2.1865411156429198,2.17252496847488
1.1326202937416183,1.2702220480334425,2.17252496847488,2.161691686562797
1.2702220480334425,1.4081027533997899,2.161691686562797,2.1570926613478285
-0.1,-0.1,2.184918146987113,2.184918146987113
-0.1,0.03685294247256818,2.184918146987113,2.1667995306882033
0.03685294247256818,0.17371205308160984,2.1667995306882033,2.1487276462695553
0.17371205308160984,0.31059076732010693,2.1487276462695553,2.1308051338403877
0.31059076732010693,0.44750738578401295,2.1308051338403877,2.1131754282683937
0.44750738578401295,0.5844871086004719,2.1131754282683937,2.096044874385609
0.5844871086004719,0.7215647877748658,2.096044874385609,2.079722441344713
0.7215647877748658,0.8587892474232032,2.079722441344713,2.064699953804067
0.8587892474232032,0.9962268482093014,2.064699953804067,2.05182402102454
0.9962268482093014,1.133946603217012,2.05182402102454,2.0427167623339306
1.133946603217012,1.2718617660868332,2.0427167623339306,2.04102803329822
1.2718617660868332,1.2718617660868332,2.04102803329822,2.04102803329822
1.2718617660868332,1.384572013598822,2.04102803329822,2.0509345951823152
1.384572013598822,1.384572013598822,2.0509345951823152,2.0509345951823152
-0.1,-0.1,1.8993033786137237,1.8993033786137237
-0.1,0.03688679680033424,1.8993033786137237,1.8814429999657334
0.03688679680033424,0.17382408471359947,1.8814429999657334,1.8639752334918294
0.17382408471359947,0.31083987829506965,1.8639752334918294,1.8471370366548843
0.31083987829506965,0.44797248239694876,1.8471370366548843,1.831286164679081
0.44797248239694876,0.5852738689288746,1.831286164679081,1.8169940806526668
0.5852738689288746,0.7228101773037603,1.8169940806526668,1.805247374520776
0.7228101773037603,0.8606296947748875,1.805247374520776,1.7979517656812418
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.036913373891797635,1.756495994427029,1.7388417955286835
0.036913373891797635,0.17390822923701857,1.7388417955286835,1.7218344512490253
0.17390822923701857,0.311023438354621,1.7218344512490253,1.7058338480195214
0.311023438354621,0.4483115160932152,1.7058338480195214,1.6914136722190332
0.4483115160932152,0.585838337000315,1.6914136722190332,1.6795609657223158
0.585838337000315,0.7236534444433587,1.6795609657223158,1.6721670653265344
0.7236534444433587,0.861540401633658,1.6721670653265344,1.673481365182745
0.861540401633658,0.861540401633658,1.673481365182745,1.673481365182745
-0.1,-0.1,1.6136886102403345,1.6136886102403345
-0.1,0.03694850868782548,1.6136886102403345,1.5963116494116285
0.03694850868782548,0.1740169618050104,1.5963116494116285,1.5799149088263493
0.1740169618050104,0.3112578081610792,1.5799149088263493,1.5650484401534408
0.3112578081610792,0.44873757407536663,1.5650484401534408,1.5526497083697977
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.03699400497244115,1.4708812260536401,1.4538717778249626
0.03699400497244115,0.1741550372777159,1.4538717778249626,1.4382823725322351
0.1741550372777159,0.311550212312266,1.4382823725322351,1.4249611418439108
0.311550212312266,0.4492469300459293,1.4249611418439108,1.4154789406800312
0.4492469300459293,0.5871767345875714,1.4154789406800312,1.4131964884785684
0.5871767345875714,0.7239706914194161,1.4131964884785684,1.42694134983863
0.7239706914194161,0.7239706914194161,1.42694134983863,1.42694134983863
0.7239706914194161,0.7963483632050864,1.42694134983863,1.4456443243232264
0.7963483632050864,0.7963483632050864,1.4456443243232264,1.4456443243232264
-0.1,-0.1,1.3280738418669455,1.3280738418669455
-0.1,0.03705172708696711,1.3280738418669455,1.3115451544075125
0.03705172708696711,0.1743262756210389,1.3115451544075125,1.2970188264341602
0.1743262756210389,0.31190098675398026,1.2970188264341602,1.2858176800226708
0.31190098675398026,0.44978768427893223,1.2858176800226708,1.2806600096855958
0.44978768427893223,0.5872670542884465,1.2806600096855958,1.2883434201237014
0.5872670542884465,0.5872670542884465,1.2883434201237014,1.2883434201237014
0.5872670542884465,0.6653583399790113,1.2883434201237014,1.3033044782564862
0.6653583399790113,0.6653583399790113,1.3033044782564862,1.3033044782564862
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.037123032667071204,1.1852664576802507,1.1693571903279711
0.037123032667071204,0.1745317117630731,1.1693571903279711,1.156222611997007
0.1745317117630731,0.3122931694260278,1.156222611997007,1.1479516642974337
0.3122931694260278,0.45015439080641595,1.1479516642974337,1.1494223690866419
0.45015439080641595,0.45015439080641595,1.1494223690866419,1.1494223690866419
-0.1,-0.1,1.0424590734935564,1.0424590734935564
-0.1,0.03720847090715301,1.0424590734935564,1.0273341806304805
0.03720847090715301,0.1747664332090508,1.0273341806304805,1.0160034993450808
0.1747664332090508,0.3126636392469173,1.0160034993450808,1.0117942873503047
0.3126636392469173,0.4496197366877325,1.0117942873503047,1.023751605635486
0.4496197366877325,0.4496197366877325,1.023751605635486,1.023751605635486
0.4496197366877325,0.5180743089658336,1.023751605635486,1.041110829484955
0.5180743089658336,0.5180743089658336,1.041110829484955,1.041110829484955
-0.1,-0.1,0.7568443051201673,0.7568443051201673
-0.1,0.037413068338279176,0.7568443051201673,0.7438510877838425
0.037413068338279176,0.17523992535515223,0.7438510877838425,0.7376547289218403
0.17523992535515223,0.3125485098133123,0.7376547289218403,0.7466717810054297
0.3125485098133123,0.3125485098133123,0.7466717810054297,0.7466717810054297
0.3125485098133123,0.38103849589659433,0.7466717810054297,0.7622249543913598
0.38103849589659433,0.38103849589659433,0.7622249543913598,0.7622249543913598
-0.1,-0.1,0.6140369209334728,0.6140369209334728
-0.1,0.037520870416197394,0.6140369209334728,0.6023780009405454
0.037520870416197394,0.1753966707501413,0.6023780009405454,0.5995278158176401
0.1753966707501413,0.1753966707501413,0.5995278158176401,0.5995278158176401
0.1753966707501413,0.27777707036255517,0.5995278158176401,0.6090622839426374
0.27777707036255517,0.27777707036255517,0.6090622839426374,0.6090622839426374
0.27777707036255517,0.3438642471477792,0.6090622839426374,0.6263347770807405
0.3438642471477792,0.3438642471477792,0.6263347770807405,0.6263347770807405
0.3438642471477792,0.39436707483254496,0.6263347770807405,0.652355988600392
-0.1,-0.1,0.47122953674677825,0.47122953674677825
-0.1,0.037620157794112125,0.47122953674677825,0.4610160344804476
0.037620157794112125,0.1754342112544758,0.4610160344804476,0.4618340386820594
0.1754342112544758,0.1754342112544758,0.4618340386820594,0.4618340386820594
0.1754342112544758,0.2613461836696378,0.4618340386820594,0.4734777610087567
0.2613461836696378,0.2613461836696378,0.4734777610087567,0.4734777610087567
0.2613461836696378,0.3221925502325421,0.4734777610087567,0.4932509911348637
0.3221925502325421,0.3221925502325421,0.4932509911348637,0.4932509911348637
0.3221925502325421,0.3676142621290486,0.4932509911348637,0.52132172610421
-0.1,-0.1,0.32842215256008367,0.32842215256008367
-0.1,0.03770287684476442,0.32842215256008367,0.31966610698820197
0.03770287684476442,0.1753411596664395,0.31966610698820197,0.3241110735855619
0.1753411596664395,0.1753411596664395,0.3241110735855619,0.3241110735855619
0.1753411596664395,0.2507795115877548,0.3241110735855619,0.33756049811252453
0.2507795115877548,0.2507795115877548,0.33756049811252453,0.33756049811252453
0.2507795115877548,0.3076231684101213,0.33756049811252453,0.35971322313018694
0.3076231684101213,0.3076231684101213,0.35971322313018694,0.35971322313018694
0.3076231684101213,0.3496576563780994,0.35971322313018694,0.3903951540297522
3.868705473661316,3.741017928066583,-0.06129306936263506,-0.008827188581422687
3.741017928066583,3.6129919888540583,-0.008827188581422687,0.04280738418669455
3.6129919888540583,3.4846454319997293,0.04280738418669455,0.09363983494634773
3.4846454319997293,3.355995445313389,0.09363983494634773,0.1436996989185188
3.355995445313389,3.227059210552068,0.1436996989185188,0.1930179232728528
3.8986067572274474,3.769918370932554,0.1856147683733891,0.23557592811551523
3.769918370932554,3.640937764481795,0.23557592811551523,0.284777816728347
3.640937764481795,3.5116802664095945,0.284777816728347,0.3332476225227826
3.5116802664095945,3.3821607357322394,0.3332476225227826,0.38101294179850653
3.3821607357322394,3.252393984922759,0.38101294179850653,0.42810268625626313
3.252393984922759,3.122394947818894,0.42810268625626313,0.4745475685318772
3.122394947818894,2.9921787483697533,0.4745475685318772,0.5203803434891554
2.9921787483697533,2.861761093410245,0.5203803434891554,0.5656368667284266
2.861761093410245,2.7311583758960323,0.5656368667284266,0.6103565973226219
2.7311583758960323,2.6003878533354836,0.6103565973226219,0.6545833133993209
2.6003878533354836,2.469468289110243,0.6545833133993209,0.6983669929012176
2.469468289110243,2.3384208017646553,0.6983669929012176,0.7417664401857678
2.3384208017646553,2.20726981942756,0.7417664401857678,0.7848522827961305
2.20726981942756,2.0760444453571245,0.7848522827961305,0.8277111748512712
2.0760444453571245,1.9447808841823861,0.8277111748512712,0.8704530820410942
1.9447808841823861,1.8135263742274805,0.8704530820410942,0.9132227708237571
1.8135263742274805,1.682345973847702,0.9132227708237571,0.9562189374517968
1.682345973847702,1.551335551275286,0.9562189374517968,0.9997291434810663
1.551335551275286,1.4206479891283703,0.9997291434810663,1.0441961394377308
1.4206479891283703,1.2905545718004416,1.0441961394377308,1.0903616514718057
1.2905545718004416,1.161619845492629,1.0903616514718057,1.1396333308455258
1.161619845492629,1.035385266382925,1.1396333308455258,1.1952819930958944
1.035385266382925,1.035385266382925,1.1952819930958944,1.1952819930958944
1.035385266382925,0.9441808562792132,1.1952819930958944,1.2473620559537926
0.9441808562792132,0.9441808562792132,1.2473620559537926,1.2473620559537926
3.8986067572274474,3.7694024852723476,0.32842215256008367,0.3770335896035212
3.7694024852723476,3.639929056427451,0.3770335896035212,0.42492367755473714
3.639929056427451,3.510200477859235,0.42492367755473714,0.4721184431650095
3.510200477859235,3.380230662700429,0.4721184431650095,0.5186450163418852
3.380230662700429,3.2500337493734515,0.5186450163418852,0.5645324641588131
3.2500337493734515,3.1196241557138142,0.5645324641588131,0.6098120391091686
3.1196241557138142,2.9890164592134796,0.6098120391091686,0.6545170236875819
2.9890164592134796,2.8582256556633796,0.6545170236875819,0.6986835228676469
2.8582256556633796,2.7272676356553105,0.6986835228676469,0.742351837143428
2.7272676356553105,2.596159596617112,0.742351837143428,0.7855678003740458
2.596159596617112,2.464920671751059,0.7855678003740458,0.82838480643368
2.464920671751059,2.3335728025479323,0.82838480643368,0.8708666068769171
2.3335728025479323,2.2021418229952423,0.8708666068769171,0.9130907472407243
2.2021418229952423,2.070659308412036,0.9130907472407243,0.9551542786092401
2.070659308412036,1.9391657006105887,0.9551542786092401,0.9971831794617775
1.9391657006105887,1.8077154801075086,0.9971831794617775,1.0393474495319532
3.8986067572274474,3.7689329468726993,0.47122953674677825,0.5185746220686704
3.7689329468726993,3.639010506323768,0.5185746220686704,0.5652332975900543
3.639010506323768,3.508852817830683,0.5652332975900543,0.6112317232793677
3.508852817830683,3.378473110490753,0.6112317232793677,0.656597064148364
3.378473110490753,3.247884705517942,0.656597064148364,0.7013581787682421
3.247884705517942,3.1171012184760274,0.7013581787682421,0.7455461538222334
3.1171012184760274,2.986136671812118,0.7455461538222334,0.7891947069749758
2.986136671812118,2.855005847387574,0.7891947069749758,0.8323412968047187
2.855005847387574,2.7237246388635135,0.8323412968047187,0.8750282892626178
2.7237246388635135,2.592310537439611,0.8750282892626178,0.9173045629216624
3.8986067572274474,3.7685045702552,0.6140369209334728,0.6601918669504554
3.7685045702552,3.6381723614542145,0.6601918669504554,0.7056933019060739
3.6381723614542145,3.5076225285449962,0.7056933019060739,0.750566643928809
3.5076225285449962,3.3768676018420782,0.750566643928809,0.7948389504489612
3.3768676018420782,3.245920435816126,0.7948389504489612,0.8385395258454093
3.245920435816126,3.114794281758662,0.8385395258454093,0.8817002130869409
3.114794281758662,2.9835029729284512,0.8817002130869409,0.9243560286482738
3.8986067572274474,3.768111107937647,0.7568443051201673,0.8018749565751395
3.768111107937647,3.637401889017501,0.8018749565751395,0.8462820425902771
3.637401889017501,3.506490968531647,0.8462820425902771,0.8900911222846122
3.506490968531647,3.375390468411995,0.8900911222846122,0.9333297396768633
3.375390468411995,3.2441129331056073,0.9333297396768633,0.9760279940833251
3.2441129331056073,3.112671438692624,0.9760279940833251,1.0182189550717982
3.112671438692624,2.9810798302282158,1.0182189550717982,1.0599394926963983
2.9810798302282158,2.8493531392133122,1.0599394926963983,1.101231677389555
2.8493531392133122,2.7175080736326476,1.101231677389555,1.1421444653619803
2.7175080736326476,2.5855639599419793,1.1421444653619803,1.1827368215803526
2.5855639599419793,2.4535436958213297,1.1827368215803526,1.2230809428305796
2.4535436958213297,2.3214752783318695,1.2230809428305796,1.2632672471721764
2.3214752783318695,2.189394623519308,1.2632672471721764,1.3034133381939979
2.189394623519308,2.0573502338929583,1.3034133381939979,1.3436783997950836
2.0573502338929583,1.925411818689247,1.3436783997950836,1.3842887348286386
1.925411818689247,1.79368725366758,1.3842887348286386,1.4255854017629215
1.79368725366758,1.6623601398185894,1.4255854017629215,1.468122905877435
1.6623601398185894,1.5317897451217926,1.468122905877435,1.512909224972281
1.5317897451217926,1.4028584130494783,1.512909224972281,1.5621313522773543
1.4028584130494783,1.2790201123855847,1.5621313522773543,1.6223857207150658
1.2790201123855847,1.2790201123855847,1.6223857207150658,1.6223857207150658
1.2790201123855847,1.2354641396009913,1.6223857207150658,1.651641354546621
1.2354641396009913,1.2354641396009913,1.651641354546621,1.651641354546621
1.2354641396009913,1.2052346573870727,1.651641354546621,1.6825921990235675
1.2052346573870727,1.2052346573870727,1.6825921990235675,1.6825921990235675
3.8986067572274474,3.7677480007480217,0.8996516893068619,0.9436162036702219
3.7677480007480217,3.6366908785571574,0.9436162036702219,0.9869858919583593
3.6366908785571574,3.505446807837176,0.9869858919583593,1.0297866101119337
3.505446807837176,3.374027591078657,1.0297866101119337,1.0720465959007899
3.8986067572274474,3.7674114113342623,1.0424590734935564,1.08540875693116
3.7674114113342623,3.6360313414058254,1.08540875693116,1.1277901404659856
3.6360313414058254,3.504477697382844,1.1277901404659856,1.1696297617417935
3.504477697382844,3.3727621530833063,1.1696297617417935,1.210957003515315
3.3727621530833063,3.24089705975706,1.210957003515315,1.251804677399939
3.24089705975706,3.108895615164644,1.251804677399939,1.292209680835694
3.108895615164644,2.976772321812788,1.292209680835694,1.3322145836416313
2.976772321812788,2.844543568141786,1.3322145836416313,1.3718696657207061
2.844543568141786,2.712228526361998,1.3718696657207061,1.4112360339362557
2.712228526361998,2.57985042587223,1.4112360339362557,1.4503899826768425
2.57985042587223,2.447438377977749,1.4503899826768425,1.4894290907910273
2.447438377977749,2.315030650819227,1.4894290907910273,1.5284828621295632
2.315030650819227,2.1826805693964584,1.5284828621295632,1.5677312864424209
2.1826805693964584,2.050467783093922,1.5677312864424209,1.6074387483748118
2.050467783093922,1.9185221092179834,1.6074387483748118,1.6480216876911677
1.9185221092179834,1.7870814094740446,1.6480216876911677,1.6902007283761038
1.7870814094740446,1.6566693496178229,1.6902007283761038,1.7354188915686792
1.6566693496178229,1.5289029977730917,1.7354188915686792,1.7874073857295865
1.5289029977730917,1.5289029977730917,1.7874073857295865,1.7874073857295865
1.5289029977730917,1.4529195605326843,1.7874073857295865,1.8280738852463974
1.4529195605326843,1.4529195605326843,1.8280738852463974,1.8280738852463974
1.4529195605326843,1.4173707949601742,1.8280738852463974,1.8553010950127915
1.4173707949601742,1.4173707949601742,1.8553010950127915,1.8553010950127915
3.8986067572274474,3.767096769161142,1.1852664576802507,1.2272431671789465
3.767096769161142,3.635414642857749,1.2272431671789465,1.2686768122778234
3.635414642857749,3.5035713313735006,1.2686768122778234,1.3095947834570445
3.5035713313735006,3.371578469371996,1.3095947834570445,1.3500278647421062
3.371578469371996,3.2394485684225156,1.3500278647421062,1.390010971446125
3.2394485684225156,3.107195281814432,1.390010971446125,1.4295841437643075
3.107195281814432,2.9748339009542346,1.4295841437643075,1.4687943559327947
2.9748339009542346,2.8423820935959627,1.4687943559327947,1.5076981275586063
2.8423820935959627,2.7098611529874574,1.5076981275586063,1.5463658697321825
2.7098611529874574,2.5772976591266072,1.5463658697321825,1.5848875793662622
2.5772976591266072,2.4447261604749877,1.5848875793662622,1.6233817659612308
2.4447261604749877,2.3121942297757156,1.6233817659612308,1.662011790276422
2.3121942297757156,2.179771910443359,1.662011790276422,1.7010151909186442
2.179771910443359,2.0475716529622914,1.7010151909186442,1.7407623079213754
2.0475716529622914,1.915795352576314,1.7407623079213754,1.7818849187060097
3.8986067572274474,3.7668018702020443,1.3280738418669455,1.3691150922688733
3.7668018702020443,3.6348363716757524,1.3691150922688733,1.4096370499022293
3.6348363716757524,3.502721188836766,1.4096370499022293,1.44966841938779
3.502721188836766,3.370468106695071,1.44966841938779,1.4892419568414526
3.370468106695071,3.2380899630652333,1.4892419568414526,1.5283952521726556
3.2380899630652333,3.105600977738333,1.5283952521726556,1.5671719787371539
3.105600977738333,2.973017507696594,1.5671719787371539,1.6056245810629446
2.973017507696594,2.840359014144262,1.6056245810629446,1.6438177338942939
3.8986067572274474,3.7665220415586096,1.4708812260536401,1.5110130226940588
3.7665220415586096,3.634287369417348,1.5110130226940588,1.550647997792468
3.634287369417348,3.501913765819755,1.550647997792468,1.5898165552920596
3.501913765819755,3.3694133069032173,1.5898165552920596,1.6285539091058434
3.3694133069032173,3.2367993921534506,1.6285539091058434,1.6669011624227035
3.2367993921534506,3.1040872237887243,1.6669011624227035,1.7049071137925427
3.1040872237887243,2.9712947748575798,1.7049071137925427,1.742631755646233
2.9712947748575798,2.8384441760973145,1.742631755646233,1.7801512579581438
2.8384441760973145,2.7055640455269465,1.7801512579581438,1.817566157477079
2.7055640455269465,2.572693134747426,1.817566157477079,1.8550137749795317
2.572693134747426,2.4398873092324154,1.8550137749795317,1.8926911702054192
2.4398873092324154,2.3072341767290117,1.8926911702054192,1.9309012539627757
2.3072341767290117,2.1748872092548432,1.9309012539627757,1.9701538783140808
2.1748872092548432,2.0431617589757,1.9701538783140808,2.0114254257733655
2.0431617589757,1.9129114306671822,2.0114254257733655,2.057042568792397
3.8986067572274474,3.7662552429712974,1.6136886102403345,1.6529315085495984
3.7662552429712974,3.6337633991216336,1.6529315085495984,1.6916981206900936
3.6337633991216336,3.5011424230630532,1.6916981206900936,1.7300207976103346
3.5011424230630532,3.368404803695051,1.7300207976103346,1.7679376585632478
3.368404803695051,3.23556470255682,1.7679376585632478,1.8054940923056284
3.23556470255682,3.1026388180509046,1.8054940923056284,1.8427459211761281
3.1026388180509046,2.9696475776504863,1.8427459211761281,1.8797638405809474
2.9696475776504863,2.8366169633950564,1.8797638405809474,1.9166400995091135
2.8366169633950564,2.7035821014800283,1.9166400995091135,1.9535010469245666
2.7035821014800283,2.5705933849142677,1.9535010469245666,1.9905278690538353
2.5705933849142677,2.4377292383226905,1.9905278690538353,2.027998094737589
2.4377292383226905,2.3051259481008004,2.027998094737589,2.0663773446273095
2.3051259481008004,2.173061966124193,2.0663773446273095,2.106557456877445
2.173061966124193,2.0422878805839226,2.106557456877445,2.150668084504152
2.0422878805839226,1.9168122227082924,2.150668084504152,2.2069785209991037
1.9168122227082924,1.9168122227082924,2.2069785209991037,2.2069785209991037
1.9168122227082924,1.886303666335212,2.2069785209991037,2.227355386307229
1.886303666335212,1.886303666335212,2.227355386307229,2.227355386307229
1.886303666335212,1.8669962237806625,2.227355386307229,2.2494346141594206
1.8669962237806625,1.8669962237806625,2.2494346141594206,2.2494346141594206
3.8986067572274474,3.7659971111777155,1.756495994427029,1.7948576939660454
3.7659971111777155,3.6332560238898464,1.7948576939660454,1.8327621551478521
3.6332560238898464,3.5003950262590537,1.8327621551478521,1.8702442522567577
3.5003950262590537,3.36742725126575,1.8702442522567577,1.9073459053425572
3.36742725126575,3.2343679776641947,1.9073459053425572,1.944118219687251
3.2343679776641947,3.101235630650013,1.944118219687251,1.9806252758958025
3.101235630650013,2.9680536125011585,1.9806252758958025,2.0169508980495214
2.9680536125011585,2.8348534678247885,2.0169508980495214,2.0532101196177135
2.8348534678247885,2.701680785714323,2.0532101196177135,2.089569912018951
2.701680785714323,2.5686061237586757,2.089569912018951,2.12628592072028
2.5686061237586757,2.435751301424803,2.12628592072028,2.1637863367360333
2.435751301424803,2.3033648479828375,2.1637863367360333,2.2028952175150334
2.3033648479828375,2.172121632057693,2.2028952175150334,2.24560796940904
3.8986067572274474,3.7657442904876515,1.8993033786137237,1.936780120078843
3.7657442904876515,3.632757919878891,1.936780120078843,1.973814969361733
3.632757919878891,3.499659619597837,1.973814969361733,2.0104457101651936
3.499659619597837,3.36646354489459,2.0104457101651936,2.046719426800153
3.36646354489459,3.2331865850471377,2.046719426800153,2.082694895775312
3.2331865850471377,3.0998497688547,2.082694895775312,2.1184479967448473
3.0998497688547,2.966481143551612,2.1184479967448473,2.1540823814074352
2.966481143551612,2.8331209459364057,2.1540823814074352,2.1897482895793003
2.8331209459364057,2.6998316835838962,2.1897482895793003,2.225677811692344
2.6998316835838962,2.566721726355604,2.225677811692344,2.2622634084038613
2.566721726355604,2.434014196996817,2.2622634084038613,2.3002718362629593
2.434014196996817,2.3023250579074808,2.3002718362629593,2.3416081391477634
2.3023250579074808,2.1753585942402753,2.3416081391477634,2.394725500266467
2.1753585942402753,2.1753585942402753,2.394725500266467,2.394725500266467
3.8986067572274474,3.765492021223282,2.042110762800418,2.078681336651078
3.765492021223282,3.6322598680427824,2.078681336651078,2.1148219007666897
3.6322598680427824,3.4989226868570653,2.1148219007666897,2.1505731785147257
3.4989226868570653,3.3654953650962645,2.1505731785147257,2.185986764437736
3.3654953650962645,3.2319964413175377,2.185986764437736,2.221129725846637
3.8986067572274474,3.764961305593025,2.327725531173807,2.3623061943455324
3.764961305593025,3.6312032655245923,2.3623061943455324,2.3964489158469084
3.6312032655245923,3.4973451114864913,2.3964489158469084,2.430197287861064
3.4973451114864913,3.363403209636482,2.430197287861064,2.463612020022498
3.363403209636482,3.2294004481805474,2.463612020022498,2.4967819142562337
3.2294004481805474,3.0953715792851675,2.4967819142562337,2.5298461241737327
3.0953715792851675,2.961377897928011,2.5298461241737327,2.563052291682112
2.961377897928011,2.82755414684119,2.563052291682112,2.5969325400221916
2.82755414684119,2.6943473111014296,2.5969325400221916,2.6331132813283786
2.6943473111014296,2.6943473111014296,2.6331132813283786,2.6331132813283786
2.6943473111014296,2.611399562366776,2.6331132813283786,2.660209751611065
2.611399562366776,2.611399562366776,2.660209751611065,2.660209751611065
2.611399562366776,2.5794911355340324,2.660209751611065,2.674830495438157
2.5794911355340324,2.5794911355340324,2.674830495438157,2.674830495438157
3.8986067572274474,3.76465936099138,2.4705329153605016,2.5039249525807343
3.76465936099138,3.630593517925356,2.5039249525807343,2.5368381075700315
3.630593517925356,3.4964198012190986,2.5368381075700315,2.5693085929989956
3.4964198012190986,3.3621520631622874,2.5693085929989956,2.6013882316384356
3.3621520631622874,3.22781056642365,2.6013882316384356,2.633158237881968
3.22781056642365,3.0934315852135414,2.633158237881968,2.664769393110887
3.8986067572274474,3.764304147141458,2.6133402995471964,2.645272568903843
3.764304147141458,3.6298622404137264,2.645272568903843,2.676613505907538
3.6298622404137264,3.495283636288946,2.676613505907538,2.7073620428076066
3.495283636288946,3.3605699376075813,2.7073620428076066,2.737511789053372
3.3605699376075813,3.2257186858144093,2.737511789053372,2.76703858532716
3.2257186858144093,3.0907174723954123,2.76703858532716,2.7958714834497664
3.8986067572274474,3.7638447376185096,2.756147683733891,2.7860801538725704
3.7638447376185096,3.628889090833778,2.7860801538725704,2.815124265784573
3.628889090833778,3.493710906833231,2.815124265784573,2.8431120218196813
3.493710906833231,3.3582498325403733,2.8431120218196813,2.8696844619393116
1.121127792852162,1.2573141653666,3.999140631979912,3.976553038867435
1.2573141653666,1.3934062106230054,3.976553038867435,3.953403938778139
1.3934062106230054,1.5293988608739426,3.953403938778139,3.9296780298281795
1.5293988608739426,1.6652865367402354,3.9296780298281795,3.905358281155199
1.6652865367402354,1.8010629587956033,3.905358281155199,3.8804249869969563
1.8010629587956033,1.9367211303568732,3.8804249869969563,3.8548562587249133
1.9367211303568732,2.0722530449710583,3.8548562587249133,3.828626774008921
2.0722530449710583,2.2076494156006974,3.828626774008921,3.801706616033275
2.2076494156006974,2.342899372941343,3.801706616033275,3.774060435608131
2.342899372941343,2.4779898295809564,3.774060435608131,3.7456454606931326
2.4779898295809564,2.6129047847599187,3.7456454606931326,3.7164091306805735
2.6129047847599187,2.7476241669063044,3.7164091306805735,3.686285080922449
2.7476241669063044,2.882121757864836,3.686285080922449,3.655186463119005
2.882121757864836,3.0163621181117577,3.655186463119005,3.6229968938378696
3.0163621181117577,3.150295184109671,3.6229968938378696,3.589554022342588
3.150295184109671,3.2838455968880993,3.589554022342588,3.554618082822183
3.2838455968880993,3.41688944605588,3.554618082822183,3.5178071145870864
3.41688944605588,3.549196638716194,3.5178071145870864,3.478447982274516
3.549196638716194,3.680243896483149,3.478447982274516,3.435137885850786
3.680243896483149,3.7881078296334985,3.435137885850786,3.3932039388060042
3.7881078296334985,3.8456489387919643,3.3932039388060042,3.36573508022879
3.8456489387919643,3.8986067572274474,3.36573508022879,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.9128841169899276,3.327377220480669,3.298014386486724
3.9128841169899276,3.9128841169899276,3.298014386486724,3.298014386486724
3.9128841169899276,3.9066577116120595,3.298014386486724,3.278821342466914
3.9066577116120595,3.893272656452803,3.278821342466914,3.264256723077529
3.893272656452803,3.8665054567432495,3.264256723077529,3.246584588241109
3.8665054567432495,3.8243825616713685,3.246584588241109,3.2262003868932054
3.8243825616713685,3.7584760012616454,3.2262003868932054,3.1998682004836465
3.7584760012616454,3.656140618949104,3.1998682004836465,3.1624657659931934
2.428010249233048,2.5630512694347294,3.9882016948724472,3.9595525094811923
2.5630512694347294,2.6979231067074516,3.9595525094811923,3.930117583734662
2.6979231067074516,2.8326096435270527,3.930117583734662,3.899846499766736
2.8326096435270527,2.9670908139853056,3.899846499766736,3.8686761980406312
2.9670908139853056,3.1013412710897574,3.8686761980406312,3.836527531561158
3.1013412710897574,3.2353280237783926,3.836527531561158,3.803298190095266
3.2353280237783926,3.369006031983971,3.803298190095266,3.768849512791524
3.369006031983971,3.5023107939715428,3.768849512791524,3.7329861206109403
3.5023107939715428,3.635144354941877,3.7329861206109403,3.6954198151393607
3.635144354941877,3.7673445368672698,3.6954198151393607,3.655692163311471
3.7673445368672698,3.8986067572274474,3.655692163311471,3.6129919888540583
3.0990671455509067,3.23318193074142,3.9715074190859165,3.9387974746636814
3.23318193074142,3.367031430819075,3.9387974746636814,3.905019404082315
3.367031430819075,3.500573355323728,3.905019404082315,3.8700463749110336
3.500573355323728,3.6337489323039054,3.8700463749110336,3.833705267660215
3.6337489323039054,3.766472047013552,3.833705267660215,3.7957487997891426
3.766472047013552,3.8986067572274474,3.7957487997891426,3.755799373040753
0.6398277954478382,0.7763105268059419,3.9846412156715245,3.9639190895008602
0.7763105268059419,0.9127138244737693,3.9639190895008602,3.942680490344363
0.9127138244737693,1.0490338494987976,3.942680490344363,3.9209139071039156
1.0490338494987976,1.1852664576802507,3.9209139071039156,3.8986067572274474
1.4847662701884867,1.620686078042808,3.804689115305466,3.7805495662333115
1.620686078042808,1.756495994427029,3.7805495662333115,3.755799373040753
1.756495994427029,1.8921888587564804,3.755799373040753,3.7304153991620073
1.8921888587564804,2.0277564087138527,3.7304153991620073,3.7043707065148683
2.0277564087138527,2.1631889467648713,3.7043707065148683,3.67763313710009
2.1631889467648713,2.2984749160835447,3.67763313710009,3.650163826858645
2.2984749160835447,2.433600122334164,3.650163826858645,3.6219146860075724
2.433600122334164,2.568546822102448,3.6219146860075724,3.592825406491181
2.568546822102448,2.7032920470418667,3.592825406491181,3.562817525597606
2.7032920470418667,2.8378046145212292,3.562817525597606,3.531784391684452
2.8378046145212292,2.9720402182978476,3.531784391684452,3.4995760679396617
2.9720402182978476,3.105932123799681,3.4995760679396617,3.465970947133537
3.105932123799681,3.2393701646132165,3.465970947133537,3.4306132467690085
3.028588137033618,2.8989550679205855,0.2809655274606311,0.32842215256008367
2.8989550679205855,2.7690986807323914,0.32842215256008367,0.37526432079746364
2.7690986807323914,2.6390366798718685,0.37526432079746364,0.42153267999355604
2.6390366798718685,2.508787802458579,0.42153267999355604,0.4672725406164956
2.508787802458579,2.3783724370632,0.4672725406164956,0.512535772049568
2.3783724370632,2.2478131990915675,0.512535772049568,0.5573825885295177
2.2478131990915675,2.1171358259916873,0.5573825885295177,0.6018842697176184
2.1171358259916873,1.986370866740312,0.6018842697176184,0.6461281491730024
1.986370866740312,1.8555561306628228,0.6461281491730024,0.6902247449429565
1.8555561306628228,1.7247403383057178,0.6902247449429565,0.7343181676082298
1.7247403383057178,1.5939897766955233,0.7343181676082298,0.7786043365952471
3.4701846046673634,3.6027098535300444,3.6129919888540583,3.5743611645595097
3.6027098535300444,3.7343296612673367,3.5743611645595097,3.5327741507785833
3.7343296612673367,3.8643170667731077,3.5327741507785833,3.4864218100173625
3.8643170667731077,3.989837506181184,3.4864218100173625,3.429664185476562
3.989837506181184,4.000000000000001,3.429664185476562,3.424193128408467
0.8805225092901285,0.7568443051201673,0.5528924357626497,0.6140369209334728
0.7568443051201673,0.6418460795613573,0.6140369209334728,0.6892948117961125
0.6418460795613573,0.6418460795613573,0.6892948117961125,0.6892948117961125
0.6418460795613573,0.597388252465896,0.6892948117961125,0.7309950951760311
0.597388252465896,0.597388252465896,0.7309950951760311,0.7309950951760311
0.597388252465896,0.5690583817316464,0.7309950951760311,0.773554830674824
0.5690583817316464,0.5690583817316464,0.773554830674824,0.773554830674824
0.5690583817316464,0.5562246132148717,0.773554830674824,0.8163568818400986
3.461055900100485,3.327377220480669,2.2932728751826286,2.327725531173807
3.327377220480669,3.193641746274307,2.327725531173807,2.3619571849075283
3.193641746274307,3.05988176260313,2.3619571849075283,2.3960930910000533
3.05988176260313,2.9261486364352463,2.3960930910000533,2.430333970900364
2.9261486364352463,2.79253680327372,2.430333970900364,2.4650433816771273
2.79253680327372,2.6592604650190785,2.4650433816771273,2.501008004798627
2.6592604650190785,2.5270658248863094,2.501008004798627,2.5406507216645213
2.5270658248863094,2.5270658248863094,2.5406507216645213,2.5406507216645213
1.4583593847240928,1.3280738418669455,0.8540206100107355,0.8996516893068619
1.3280738418669455,1.1984124474169873,0.8996516893068619,0.9470162434133717
1.1984124474169873,1.0699657341034061,0.9470162434133717,0.997544945216598
1.0699657341034061,0.9443200270521667,0.997544945216598,1.0545127484279317
0.9443200270521667,0.9443200270521667,1.0545127484279317,1.0545127484279317
0.9443200270521667,0.8528120708010328,1.0545127484279317,1.1080617476500958
0.8528120708010328,0.8528120708010328,1.1080617476500958,1.1080617476500958
3.0417624521072804,2.909813016970141,1.1852664576802507,1.2258412712061506
2.909813016970141,2.777753338480451,1.2258412712061506,1.266055971930533
2.777753338480451,2.645602733642864,1.266055971930533,1.3059709900156307
2.645602733642864,2.513384307535976,1.3059709900156307,1.3456608828281285
2.316594158666727,2.184918146987113,1.0010052435961392,1.0424590734935564
2.184918146987113,2.0532186529421725,1.0424590734935564,1.0838383373828078
2.0532186529421725,1.9215436768909373,1.0838383373828078,1.125295486476274
1.9215436768909373,1.7899606357764895,1.125295486476274,1.1670430104917304
1.7899606357764895,1.658570768480169,1.1670430104917304,1.209392978289305
1.658570768480169,1.5275405669748814,1.209392978289305,1.2528383871904218
1.5275405669748814,1.3971791566770468,1.2528383871904218,1.2982371386892428
1.3971791566770468,1.268177393024251,1.2982371386892428,1.3473153621670408
1.268177393024251,1.1427155872252626,1.3473153621670408,1.4045419773529146
1.1427155872252626,1.1427155872252626,1.4045419773529146,1.4045419773529146
1.1427155872252626,1.0752784513662064,1.4045419773529146,1.4453601823727225
1.0752784513662064,1.0752784513662064,1.4453601823727225,1.4453601823727225
1.0752784513662064,1.037966105150671,1.4453601823727225,1.4781912478266352
1.037966105150671,1.037966105150671,1.4781912478266352,1.4781912478266352
1.037966105150671,1.0175567953527633,1.4781912478266352,1.5106985579772079
1.0175567953527633,1.0175567953527633,1.5106985579772079,1.5106985579772079
2.745012670225029,2.6133402995471964,1.000994063918298,1.0424590734935564
2.6133402995471964,2.4815688800224187,1.0424590734935564,1.0836083937994412
2.4815688800224187,2.3497225903055474,1.0836083937994412,1.1245173493897558
2.3497225903055474,2.2178313150192186,1.1245173493897558,1.1652811718415106
2.2178313150192186,2.085933780795203,1.1652811718415106,1.2060247828360406
2.1742492966805145,2.042110762800418,1.4309265996750047,1.4708812260536401
2.042110762800418,1.910149417434598,1.4708812260536401,1.5114156399811638
1.910149417434598,1.7785217991149453,1.5114156399811638,1.5530163664754966
1.7785217991149453,1.6475249363995506,1.5530163664754966,1.5965480459388461


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,y1,y2
0.22044583768721712,0.14375231043598055,-0.1,-0.08940832621960212
0.14375231043598055,0.06661894309798233,-0.08940832621960212,-0.0830436374404857
0.06661894309798233,-0.010752454417004467,-0.0830436374404857,-0.08240798669756015
-0.010752454417004467,-0.08792532378095036,-0.08240798669756015,-0.0879809135507048
0.4607802159526301,0.3850056529429413,-0.1,-0.0840344625800382
0.3850056529429413,0.30933543368466676,-0.0840344625800382,-0.06758344842537328
0.30933543368466676,0.23352454346220167,-0.06758344842537328,-0.05180789229609543
0.23352454346220167,0.15724754742571076,-0.05180789229609543,-0.03856811482634589
0.15724754742571076,0.08032074125217453,-0.03856811482634589,-0.030225287675842052
0.08032074125217453,0.002992932437135276,-0.030225287675842052,-0.028699953408700254
0.002992932437135276,-0.07414851271312026,-0.028699953408700254,-0.03442125203504233
0.7011145942180429,0.6249453759591994,-0.1,-0.08605889940031552
0.6249453759591994,0.5491298244257486,-0.08605889940031552,-0.0703150142126297
0.5491298244257486,0.47370670178367613,-0.0703150142126297,-0.0527794649499467
0.47370670178367613,0.3986607075366839,-0.0527794649499467,-0.03368720636103585
0.3986607075366839,0.32385908654820084,-0.03368720636103585,-0.013655315102120313
1.02156043190526,0.944700324482057,-0.1,-0.0905656685421863
0.944700324482057,0.8680406528144862,-0.0905656685421863,-0.07963197662128016
0.8680406528144862,0.7916395023886919,-0.07963197662128016,-0.06702471827736578
0.7916395023886919,0.7155701490926306,-0.06702471827736578,-0.05255394423580252
0.7155701490926306,0.6399210384360704,-0.05255394423580252,-0.03603345697100624
0.6399210384360704,0.5647922108709864,-0.03603345697100624,-0.017300835160333955
1.4221177290142812,1.3448366284482645,-0.1,-0.09505366997314034
1.3448366284482645,1.2676244542971313,-0.09505366997314034,-0.08914188192835569
1.2676244542971313,1.190501771318487,-0.08914188192835569,-0.08216506855581215
1.190501771318487,1.113495162155897,-0.08216506855581215,-0.07400585971473553
1.8226750261233027,1.7452483964531358,-0.1,-0.09855072508770067
1.7452483964531358,1.6678383966349195,-0.09855072508770067,-0.09640311001453376
1.6678383966349195,1.5904528396476951,-0.09640311001453376,-0.09351881340869173
1.5904528396476951,1.5131010118925095,-0.09351881340869173,-0.08985034617539862
0.07390539588727069,0.046586511461596314,2.2000000000000006,2.1628026801186744
0.046586511461596314,0.00015117787262089455,2.1628026801186744,2.1008366751515726
0.00015117787262089455,-0.04817870381250936,2.1008366751515726,2.0403576602909306
-0.04817870381250936,-0.1,2.0403576602909306,1.9828979449669113
0.17422002120079652,0.1662517609897051,2.2000000000000006,2.187652137340195
0.1662517609897051,0.12459066652407647,2.187652137340195,2.1223774625938105
0.12459066652407647,0.08326574660625466,2.1223774625938105,2.056887869953908
0.08326574660625466,0.04133072871866414,2.056887869953908,1.9917909971145185
0.04133072871866414,-0.002835432409849639,1.9917909971145185,1.9282228163823008
-0.002835432409849639,-0.044546339868431234,1.9282228163823008,1.8762819300215805
-0.044546339868431234,-0.1,1.8762819300215805,1.8226750261233027
-0.1,-0.1,1.8226750261233027,1.8226750261233027
0.2161585220108718,0.17891100582804323,2.1390178290202897,2.0711347746728666
0.17891100582804323,0.1432212874136472,2.0711347746728666,2.0024199558079685
0.1432212874136472,0.10856653740935246,2.0024199558079685,1.9331740777802193
0.10856653740935246,0.07383676906789641,1.9331740777802193,1.8639746226245613
0.07383676906789641,0.039022616870015014,1.8639746226245613,1.7998936410088526
0.039022616870015014,0.008654704096798735,1.7998936410088526,1.7528660561590577
0.008654704096798735,-0.02215568975377631,1.7528660561590577,1.7158661375205664
-0.02215568975377631,-0.05850917832332404,1.7158661375205664,1.6849935386359556
-0.05850917832332404,-0.1,1.6849935386359556,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
0.13098226593870044,0.10759732086216606,1.8287777374620109,1.7549761040855094
0.10759732086216606,0.08546316595502446,1.7549761040855094,1.6807816636397614
0.08546316595502446,0.06744342299594483,1.6807816636397614,1.6242578537599033
0.06744342299594483,0.05195546689703026,1.6242578537599033,1.5856166204530875
0.05195546689703026,0.03576037171621471,1.5856166204530875,1.5569369900186536
0.03576037171621471,0.014288018823969628,1.5569369900186536,1.5327886188699233
0.014288018823969628,-0.012928738610502172,1.5327886188699233,1.5159368487526041
-0.012928738610502172,-0.012928738610502172,1.5159368487526041,1.5159368487526041
-0.012928738610502172,-0.048671838418210524,1.5159368487526041,1.505766664667551
-0.048671838418210524,-0.048671838418210524,1.505766664667551,1.505766664667551
-0.048671838418210524,-0.1,1.505766664667551,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
0.07827303746072395,0.06971665176458558,1.5394269426434004,1.4981083371269495
0.06971665176458558,0.061127190767229916,1.4981083371269495,1.4701943407101512
0.061127190767229916,0.05027540187103963,1.4701943407101512,1.4490392468748805
0.05027540187103963,0.03126029264122537,1.4490392468748805,1.4298472570580274
0.03126029264122537,0.007262197906661952,1.4298472570580274,1.4200829163257824
0.007262197906661952,0.007262197906661952,1.4200829163257824,1.4200829163257824
0.007262197906661952,-0.023031962407832896,1.4200829163257824,1.4165417195457919
-0.023031962407832896,-0.023031962407832896,1.4165417195457919,1.4165417195457919
-0.023031962407832896,-0.1,1.4165417195457919,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
0.08045257866336372,0.08046861701602404,1.3485996347164502,1.3115994089147593
0.08046861701602404,0.079318260637772,1.3115994089147593,1.287531237442216
0.079318260637772,0.07626632433406566,1.287531237442216,1.2706949351801933
0.07626632433406566,0.07018573525899549,1.2706949351801933,1.257418625523085
0.07018573525899549,0.05932065910150108,1.257418625523085,1.247779121117363
0.05932065910150108,0.05932065910150108,1.247779121117363,1.247779121117363
0.05932065910150108,0.04127900080087624,1.247779121117363,1.2425285774303807
0.04127900080087624,0.04127900080087624,1.2425285774303807,1.2425285774303807
0.04127900080087624,0.018919894499836123,1.2425285774303807,1.2419387846126715
0.018919894499836123,0.018919894499836123,1.2419387846126715,1.2419387846126715
0.018919894499836123,-0.024086884827384872,1.2419387846126715,1.246769929818086
-0.024086884827384872,-0.024086884827384872,1.246769929818086,1.246769929818086
-0.024086884827384872,-0.1,1.246769929818086,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
0.08692951984612488,0.08826004492624714,1.2127057177311653,1.1792906316734504
0.08826004492624714,0.08753984733702996,1.1792906316734504,1.1551975043501672
0.08753984733702996,0.08437029583176844,1.1551975043501672,1.1362384031263197
0.08437029583176844,0.07744564620338265,1.1362384031263197,1.1197882942821136
0.07744564620338265,0.06535149589391878,1.1197882942821136,1.107519272151185
0.06535149589391878,0.06535149589391878,1.107519272151185,1.107519272151185
0.06535149589391878,0.04643931747228125,1.107519272151185,1.0992357848379166
0.04643931747228125,0.04643931747228125,1.0992357848379166,1.0992357848379166
0.04643931747228125,0.02073313802426753,1.0992357848379166,1.0950778873193991
0.02073313802426753,0.02073313802426753,1.0950778873193991,1.0950778873193991
0.02073313802426753,-0.022941846900240898,1.0950778873193991,1.094705359563359
-0.022941846900240898,-0.022941846900240898,1.094705359563359,1.094705359563359
-0.022941846900240898,-0.1,1.094705359563359,1.1016718913270642
-0.1,-0.1,1.1016718913270642,1.1016718913270642
0.09286792947797326,0.08921977064255787,1.0545692557479074,1.0291415583860803
0.08921977064255787,0.08204239823359774,1.0291415583860803,1.0073296559381304
0.08204239823359774,0.0677016943946592,1.0073296559381304,0.9846781936556618
0.0677016943946592,0.04759860344025063,0.9846781936556618,0.9694571968704436
0.04759860344025063,0.04759860344025063,0.9694571968704436,0.9694571968704436
0.04759860344025063,0.018634177996542628,0.9694571968704436,0.9575604062067545
0.018634177996542628,0.018634177996542628,0.9575604062067545,0.9575604062067545
0.018634177996542628,-0.023017969086688878,0.9575604062067545,0.9485695599374401
-0.023017969086688878,-0.023017969086688878,0.9485695599374401,0.9485695599374401
-0.023017969086688878,-0.1,0.9485695599374401,0.9414489724834557
0.09466573382565946,0.08930076344174381,0.8990190223001876,0.8617599020264178
0.08930076344174381,0.08054506626137159,0.8617599020264178,0.8301655491168335
0.08054506626137159,0.06572265060760826,0.8301655491168335,0.7990212828606341
0.06572265060760826,0.04450881478093316,0.7990212828606341,0.7731252585015008
0.04450881478093316,0.04450881478093316,0.7731252585015008,0.7731252585015008
0.04450881478093316,0.014486249075829558,0.7731252585015008,0.7497567520437495
0.014486249075829558,0.014486249075829558,0.7497567520437495,0.7497567520437495
0.014486249075829558,-0.027446073632820714,0.7497567520437495,0.7276952847526001
-0.027446073632820714,-0.027446073632820714,0.7276952847526001,0.7276952847526001
-0.027446073632820714,-0.1,0.7276952847526001,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
0.08859270879937481,0.08020569801328609,0.7303800381576072,0.6950980159308401
0.08020569801328609,0.06590678613057893,0.6950980159308401,0.6605961954973014
0.06590678613057893,0.044856072116273044,0.6605961954973014,0.6309646253391388
0.044856072116273044,0.044856072116273044,0.6309646253391388,0.6309646253391388
0.044856072116273044,0.01459453952106407,0.6309646253391388,0.6032173554180977
0.01459453952106407,0.01459453952106407,0.6032173554180977,0.6032173554180977
0.01459453952106407,-0.030261151520451182,0.6032173554180977,0.5742867517659237
-0.030261151520451182,-0.030261151520451182,0.5742867517659237,0.5742867517659237
-0.030261151520451182,-0.1,0.5742867517659237,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
0.10058335218577141,0.10099685808616962,0.9372618907648412,0.8622363319962714
0.10099685808616962,0.10100846701059199,0.8622363319962714,0.7867243577278767
0.10100846701059199,0.10182557211515364,0.7867243577278767,0.7109042691998091
0.10182557211515364,0.10448710828178878,0.7109042691998091,0.6347461746054314
0.10448710828178878,0.10605088653930667,0.6347461746054314,0.5889929844093984
0.10605088653930667,0.10498015610098976,0.5889929844093984,0.555826576782616
0.10498015610098976,0.0998014661449684,0.555826576782616,0.5264649395831287
0.0998014661449684,0.0880778400732821,0.5264649395831287,0.49979424973407416
0.0880778400732821,0.0880778400732821,0.49979424973407416,0.49979424973407416
0.0880778400732821,0.06768827695247692,0.49979424973407416,0.47509510925305565
0.06768827695247692,0.06768827695247692,0.47509510925305565,0.47509510925305565
0.06768827695247692,0.037482945291561626,0.47509510925305565,0.45118806919243715
0.037482945291561626,0.037482945291561626,0.45118806919243715,0.45118806919243715
0.037482945291561626,-0.029567165764631823,0.45118806919243715,0.41279523089988535
-0.029567165764631823,-0.1,0.41279523089988535,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
1.2912537808453133,1.214261764945981,-0.05373908496766604,-0.0454430889010837
1.214261764945981,1.1374173979797704,-0.0454430889010837,-0.035885463989944896
1.1374173979797704,1.0607628592067622,-0.035885463989944896,-0.024914352411701646
1.0607628592067622,0.9843539032050607,-0.024914352411701646,-0.012352979909009423
0.9843539032050607,0.9082645764830165,-0.012352979909009423,0.0020058300747568397
0.9082645764830165,0.8325950767186154,0.0020058300747568397,0.018425803289180837
0.8325950767186154,0.7574820447706163,0.018425803289180837,0.0372192198275281
0.7574820447706163,0.6831122039682419,0.0372192198275281,0.05874492187895311
0.6831122039682419,0.6097480276992676,0.05874492187895311,0.08345853389382688
0.6097480276992676,0.5377596477537226,0.08345853389382688,0.11190233226102761
0.5377596477537226,0.4676711407183224,0.11190233226102761,0.14470899059371195
0.4676711407183224,0.40021935198884584,0.14470899059371195,0.18258215946790804
0.40021935198884584,0.3364311301684403,0.18258215946790804,0.22629637351343238
0.3364311301684403,0.277983324261998,0.22629637351343238,0.2758783771729276
0.277983324261998,0.22491618045725695,0.2758783771729276,0.3318468509621071
0.22491618045725695,0.19961366131037708,0.3318468509621071,0.36261303150330937
0.19961366131037708,0.18559265779095793,0.36261303150330937,0.37857737197321295
0.18559265779095793,0.17203393851239737,0.37857737197321295,0.3891791285605397
0.17203393851239737,0.15615682378442017,0.3891791285605397,0.3931300550466731
0.15615682378442017,0.15615682378442017,0.3931300550466731,0.3931300550466731
0.15615682378442017,0.1372050225195509,0.3931300550466731,0.39027020067481544
0.1372050225195509,0.1372050225195509,0.39027020067481544,0.39027020067481544
0.1372050225195509,0.11663661719100557,0.39027020067481544,0.38405919900252905
0.11663661719100557,0.11663661719100557,0.38405919900252905,0.38405919900252905
0.11663661719100557,0.04420512262025442,0.38405919900252905,0.3570016241907954
0.04420512262025442,-0.02783320840199896,0.3570016241907954,0.3286360370001681
-0.02783320840199896,-0.1,0.3286360370001681,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
0.23562906170195883,0.1924067185066938,0.2225636227956602,0.24422304948256798
0.1924067185066938,0.14878758312092744,0.24422304948256798,0.25893833276951916
0.14878758312092744,0.10345664200416957,0.25893833276951916,0.2643808664355827
0.10345664200416957,0.10345664200416957,0.2643808664355827,0.2643808664355827
0.10345664200416957,0.04946221942778692,0.2643808664355827,0.26007143049624093
0.04946221942778692,0.04946221942778692,0.26007143049624093,0.26007143049624093
0.04946221942778692,-0.025947728412831272,0.26007143049624093,0.24303175361916166
-0.025947728412831272,-0.1,0.24303175361916166,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
0.5250962699038321,0.45167347471777053,0.021838166966259925,0.04640073179415205
0.45167347471777053,0.3791465717446969,0.04640073179415205,0.07349571272299404
0.3791465717446969,0.3073009718383236,0.07349571272299404,0.10236494332642412
0.3073009718383236,0.23531706159198104,0.10236494332642412,0.1308681152956828
0.23531706159198104,0.1751018872363538,0.1308681152956828,0.1508211709588327
0.1751018872363538,0.11409534896586584,0.1508211709588327,0.1632619140618217
0.11409534896586584,0.05226852098082069,0.1632619140618217,0.16587301383156897
0.05226852098082069,0.05226852098082069,0.16587301383156897,0.16587301383156897
0.05226852098082069,-0.024487351875740082,0.16587301383156897,0.157239185560656
-0.024487351875740082,-0.1,0.157239185560656,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
0.27848356372638017,0.20389724184805993,0.03359986356521172,0.05433953521461099
0.20389724184805993,0.13055294152500627,0.05433953521461099,0.06941177419109235
0.13055294152500627,0.053594338473290815,0.06941177419109235,0.07604762437665094
0.053594338473290815,-0.02359096761359368,0.07604762437665094,0.07232742767447084
-0.02359096761359368,-0.1,0.07232742767447084,0.06022291884360856
-0.1,-0.1,0.06022291884360856,0.06022291884360856
2.2000000000000006,2.192423150841748,-0.059559406863527516,-0.05961678843374798
2.192423150841748,2.114984168167897,-0.05961678843374798,-0.05986330534654036
2.114984168167897,2.037546142861384,-0.05986330534654036,-0.059412732263790236
2.037546142861384,1.9601154840071255,-0.059412732263790236,-0.058253245446384785
1.9601154840071255,1.8826990325454045,-0.058253245446384785,-0.05636759188040064
1.8826990325454045,1.8053042147204492,-0.05636759188040064,-0.05373057663644093
1.8053042147204492,1.727939966872976,-0.05373057663644093,-0.0503151484837289
1.727939966872976,1.6506165564718165,-0.0503151484837289,-0.04608669710610807
1.6506165564718165,1.5733456561755406,-0.04608669710610807,-0.04099670983583071
1.5733456561755406,1.4961412183078324,-0.04099670983583071,-0.03498387445082364
1.4961412183078324,1.4190206772122405,-0.03498387445082364,-0.027975375053146026
1.4190206772122405,1.342006269592477,-0.027975375053146026,-0.019888540578195724
2.14312086381052,2.065819651578244,0.06022291884360856,0.06484036462681636
2.065819651578244,1.988586819847694,0.06484036462681636,0.07048164995798337
1.988586819847694,1.9114383978007417,0.07048164995798337,0.07717196208287327
1.9114383978007417,1.8343919228287306,0.07717196208287327,0.08495119674051829
1.8343919228287306,1.757467920120412,0.08495119674051829,0.09386009625087419
1.757467920120412,1.6806902134518142,0.09386009625087419,0.10394628086513358
1.6806902134518142,1.6040867100145884,0.10394628086513358,0.11527856617795659
1.6040867100145884,1.5276914206060106,0.11527856617795659,0.12793581575754784
1.5276914206060106,1.4515460207851076,0.12793581575754784,0.14201505414522636
1.4515460207851076,1.3757030384760611,0.14201505414522636,0.15763928338041575
1.3757030384760611,1.3002294204810334,0.15763928338041575,0.17495648250426868
1.3002294204810334,1.2252122167823856,0.17495648250426868,0.19414692373299422
1.2252122167823856,1.1507682579689025,0.19414692373299422,0.21544385479816588
1.1507682579689025,1.0770587007052248,0.21544385479816588,0.23914705464162242
1.0770587007052248,1.0043132589968253,0.23914705464162242,0.2656473698502164
1.0043132589968253,0.932875654938896,0.2656473698502164,0.2954753518870882
0.932875654938896,0.8632793403258204,0.2954753518870882,0.32934351441022214
0.8632793403258204,0.796436106056672,0.32934351441022214,0.36830047836625024
0.796436106056672,0.7340664192280594,0.36830047836625024,0.413952313609948
0.7340664192280594,0.7340664192280594,0.413952313609948,0.413952313609948
0.7340664192280594,0.6886420484905416,0.413952313609948,0.45796913879339185
0.6886420484905416,0.6886420484905416,0.45796913879339185,0.45796913879339185
0.6886420484905416,0.6586457982429341,0.45796913879339185,0.49886099909165216
0.6586457982429341,0.6586457982429341,0.49886099909165216,0.49886099909165216
0.6586457982429341,0.6409727891058755,0.49886099909165216,0.537209928695876
0.6409727891058755,0.6335156100978062,0.537209928695876,0.5795847690374011
0.6335156100978062,0.6368633672975255,0.5795847690374011,0.6163416729014143
0.6368633672975255,0.6478068097229792,0.6163416729014143,0.6500001641853747
0.6478068097229792,0.6654188265512346,0.6500001641853747,0.6829330104304671
0.6654188265512346,0.69023869371159,0.6829330104304671,0.7171001956491907
0.69023869371159,0.7229587563867468,0.7171001956491907,0.7537224457446419
0.7229587563867468,0.7638743841981213,0.7537224457446419,0.7934124468304241
0.7638743841981213,0.8106587176525305,0.7934124468304241,0.8337153629348796
0.8106587176525305,0.8106587176525305,0.8337153629348796,0.8337153629348796
0.8106587176525305,0.831792831489542,0.8337153629348796,0.8536048231573151
0.831792831489542,0.831792831489542,0.8536048231573151,0.8536048231573151
0.831792831489542,0.8505733403412472,0.8536048231573151,0.8694921351876538
0.8505733403412472,0.8505733403412472,0.8694921351876538,0.8694921351876538
0.8505733403412472,0.8608743419739936,0.8694921351876538,0.8786460214039904
0.8608743419739936,0.8682206389407279,0.8786460214039904,0.8848093155150554
0.8682206389407279,0.8738865003643074,0.8848093155150554,0.8886779054941939
0.8738865003643074,0.8738865003643074,0.8886779054941939,0.8886779054941939
0.8738865003643074,0.876383415690681,0.8886779054941939,0.8910815985730953
0.876383415690681,0.8792740832186443,0.8910815985730953,0.8922114723462411
0.8792740832186443,0.8806051251162954,0.8922114723462411,0.8930410531881742
0.8806051251162954,0.8806648531630797,0.8930410531881742,0.8939435618580499
0.8806648531630797,0.8807246537030992,0.8939435618580499,0.8945132259774375
0.8807246537030992,0.8810589189950923,0.8945132259774375,0.8947141569812215
0.8810589189950923,0.8814949518794762,0.8947141569812215,0.8947034463429352
0.8814949518794762,0.8817114055420083,0.8947034463429352,0.8947251288079732
0.8817114055420083,0.8816564088004819,0.8947251288079732,0.8948530167685056
0.8816564088004819,0.8815827050816153,0.8948530167685056,0.8949572909266569
0.8815827050816153,0.881614198742818,0.8949572909266569,0.8949746318899205
0.881614198742818,0.8817012691066712,0.8949746318899205,0.8949434435600333
0.8817012691066712,0.8817450552942201,0.8949434435600333,0.894930340242141
0.8817450552942201,0.8817240799960832,0.894930340242141,0.8949521655186797
0.8817240799960832,0.8816944571065568,0.8949521655186797,0.8949760804559025
0.8816944571065568,0.8816954188719848,0.8949760804559025,0.8949788679050859
0.8816954188719848,0.8817160393645517,0.8949788679050859,0.8949680998281242
0.8817160393645517,0.8817277149829795,0.8949680998281242,0.8949621094621953
0.8817277149829795,0.8817221735701108,0.8949621094621953,0.89496637131038
0.8817221735701108,0.8817129920495512,0.89496637131038,0.8949726029523141
0.8817129920495512,0.8817119466869785,0.8949726029523141,0.8949735673998286
0.8817119466869785,0.8817171219714572,0.8949735673998286,0.8949705294708783
0.8817171219714572,0.8817205570046557,0.8949705294708783,0.8949685034253494
0.8817205570046557,0.8817192978581085,0.8949685034253494,0.8949693626347501
0.8817192978581085,0.8817166534058442,0.8949693626347501,0.8949710594799055
0.8817166534058442,0.8817160835645028,0.8949710594799055,0.8949714441695128
0.8817160835645028,0.8817173938177757,0.8949714441695128,0.8949706440174117
0.8817173938177757,0.8817184212577898,0.8949706440174117,0.8949700133194102
0.8817184212577898,0.881718171243588,0.8949700133194102,0.8949701759557004
0.881718171243588,0.8817174330706096,0.8949701759557004,0.8949706410047576
0.8817174330706096,0.8817172071412203,0.8949706410047576,0.8949707847971187
0.8817172071412203,0.8817175349219513,0.8949707847971187,0.894970581848528
0.8817175349219513,0.8817178396223385,0.894970581848528,0.8949703925792034
0.8817178396223385,0.8817178004037554,0.8949703925792034,0.894970417619936
0.8817178004037554,0.8817175983371861,0.894970417619936,0.8949705441506339
0.8817175983371861,0.8817175184370626,0.8949705441506339,0.8949705943077996
0.8817175184370626,0.8817175985768431,0.8949705943077996,0.8949705444464826
0.8817175985768431,0.881717687640781,0.8949705444464826,0.8949704889251222
0.881717687640781,0.8817176854227289,0.8949704889251222,0.8949704903484059
0.8817176854227289,0.8817176310081082,0.8949704903484059,0.8949705243517375
0.8817176310081082,0.8817176044457925,0.8949705243517375,0.8949705409659935
0.8817176044457925,0.881717623408895,0.8949705409659935,0.8949705291476272
0.881717623408895,0.8817176490499726,0.8949705291476272,0.8949705131460998
0.8817176490499726,0.8817176508586294,0.8949705131460998,0.8949705120170258
0.8817176508586294,0.8817176364401869,0.8949705120170258,0.8949705210203933
0.8817176364401869,0.8817176279626162,0.8949705210203933,0.8949705263173683
0.8817176279626162,0.8817176322463297,0.8949705263173683,0.8949705236463162
0.8817176322463297,0.8817176395201543,0.8949705236463162,0.8949705191056321
0.8817176395201543,0.8817176406880374,0.8949705191056321,0.8949705183755812
0.8817176406880374,0.881717636933046,0.8949705183755812,0.8949705207196353
0.881717636933046,0.8817176343076408,0.8949705207196353,0.8949705223594624
0.8817176343076408,0.8817176352087682,0.8949705223594624,0.8949705217976017
0.8817176352087682,0.8817176372428843,0.8949705217976017,0.8949705205277209
0.8817176372428843,0.8817176377470619,0.8949705205277209,0.8949705202126207
0.8817176377470619,0.8817176367880247,0.8949705202126207,0.8949705208112089
0.8817176367880247,0.8817176359941892,0.8949705208112089,0.8949705213069633
0.8817176359941892,0.8817176361610616,0.8949705213069633,0.8949705212029694
0.8817176361610616,0.8817176367219159,0.8949705212029694,0.8949705208528367
0.8817176367219159,0.8817176369097643,0.8949705208528367,0.8949705207354637
0.8817176369097643,0.8817176366703835,0.8949705207354637,0.8949705208848574
0.8817176366703835,0.8817176364351161,0.8949705208848574,0.8949705210317703
0.8817176364351161,0.8817176364577213,0.8949705210317703,0.8949705210177089
0.8817176364577213,0.8817176366101636,0.8949705210177089,0.8949705209225451
0.8817176366101636,0.8817176366748408,0.8949705209225451,0.8949705208821402
0.8817176366748408,0.8817176366167632,0.8949705208821402,0.8949705209183813
0.8817176366167632,0.8817176365482474,0.8949705209183813,0.8949705209611633
0.8817176365482474,0.8817176365478644,0.8949705209611633,0.8949705209614165
0.8817176365478644,0.8817176365886853,0.8949705209614165,0.8949705209359348
0.8817176365886853,0.8817176366098577,0.8949705209359348,0.8949705209227099
0.8817176366098577,0.8817176365962824,0.8949705209227099,0.8949705209311798
0.8817176365962824,0.8817176365766427,0.8949705209311798,0.8949705209434424
0.8817176365766427,0.8817176365746935,0.8949705209434424,0.8949705209446631
0.8817176365746935,0.881717636585451,0.8949705209446631,0.8949705209379484
0.881717636585451,0.881717636592137,0.8949705209379484,0.8949705209337724
0.881717636592137,0.8817176365891272,0.8949705209337724,0.89497052093565
0.8817176365891272,0.8817176365835802,0.89497052093565,0.8949705209391132
0.8817176365835802,0.8817176365825365,0.8949705209391132,0.8949705209397658
0.8817176365825365,0.8817176365853217,0.8949705209397658,0.8949705209380274
0.8817176365853217,0.8817176365873752,0.8949705209380274,0.8949705209367449
0.8817176365873752,0.8817176365867615,0.8949705209367449,0.8949705209371276
0.8817176365867615,0.8817176365852172,0.8949705209371276,0.8949705209380918
0.8817176365852172,0.8817176365847923,0.8949705209380918,0.8949705209383574
0.8817176365847923,0.881717636585499,0.8949705209383574,0.8949705209379163
0.881717636585499,0.8817176365861157,0.8949705209379163,0.8949705209375312
0.8817176365861157,0.8817176365860091,0.8949705209375312,0.8949705209375975
0.8817176365860091,0.8817176365855853,0.8949705209375975,0.8949705209378621
0.8817176365855853,0.8817176365854318,0.8949705209378621,0.8949705209379583
0.8817176365854318,0.8817176365856066,0.8949705209379583,0.8949705209378491
0.8817176365856066,0.8817176365857884,0.8949705209378491,0.8949705209377355
0.8817176365857884,0.881717636585777,0.8949705209377355,0.8949705209377427
0.881717636585777,0.8817176365856623,0.8949705209377427,0.8949705209378143
0.8817176365856623,0.8817176365856102,0.8949705209378143,0.8949705209378468
0.8817176365856102,0.8817176365856522,0.8949705209378468,0.8949705209378206
0.8817176365856522,0.8817176365857048,0.8949705209378206,0.8949705209377877
0.8817176365857048,0.8817176365857067,0.8949705209377877,0.8949705209377866
0.8817176365857067,0.8817176365856761,0.8949705209377866,0.8949705209378056
0.8817176365856761,0.8817176365856593,0.8949705209378056,0.8949705209378161
0.8817176365856593,0.8817176365856692,0.8949705209378161,0.8949705209378098
0.8817176365856692,0.8817176365856843,0.8949705209378098,0.8949705209378004
0.8817176365856843,0.8817176365856858,0.8949705209378004,0.8949705209377994
0.8817176365856858,0.8817176365856778,0.8949705209377994,0.8949705209378046
0.8817176365856778,0.8817176365856726,0.8949705209378046,0.8949705209378077
0.8817176365856726,0.8817176365856749,0.8949705209378077,0.8949705209378062
0.8817176365856749,0.881717636585679,0.8949705209378062,0.8949705209378037
0.881717636585679,0.8817176365856799,0.8949705209378037,0.8949705209378033
0.8817176365856799,0.8817176365856779,0.8949705209378033,0.8949705209378044
0.8817176365856779,0.8817176365856761,0.8949705209378044,0.8949705209378056
0.8817176365856761,0.8817176365856766,0.8949705209378056,0.8949705209378053
0.8817176365856766,0.8817176365856779,0.8949705209378053,0.8949705209378044
0.8817176365856779,0.8817176365856781,0.8949705209378044,0.8949705209378043
0.8817176365856781,0.8817176365856776,0.8949705209378043,0.8949705209378046
0.8817176365856776,0.8817176365856773,0.8949705209378046,0.8949705209378049
0.8817176365856773,0.8817176365856773,0.8949705209378049,0.8949705209378049
0.8817176365856773,0.8817176365856775,0.8949705209378049,0.8949705209378047
0.8817176365856775,0.8817176365856776,0.8949705209378047,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856775,0.8949705209378046,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
2.14312086381052,2.066057984218853,0.14033437826541284,0.14794153018296677
2.066057984218853,1.9891305643737227,0.14794153018296677,0.15681739974446776
1.9891305643737227,1.9123641584411493,0.15681739974446776,0.16698984432976624
1.9123641584411493,1.835787308815304,0.16698984432976624,0.1785005840172961
1.835787308815304,1.7594323220533952,0.1785005840172961,0.1914004930540317
1.7594323220533952,1.683336302052964,0.1914004930540317,0.20574546277028868
1.683336302052964,1.6075428165697552,0.20574546277028868,0.2216102027353186
1.6075428165697552,1.5321034334206343,0.2216102027353186,0.2390773815753988
1.5321034334206343,1.4570808493978056,0.2390773815753988,0.2582516347935616
1.4570808493978056,1.3825527969139255,0.2582516347935616,0.2792630298765346
1.3825527969139255,1.3086168173418984,0.2792630298765346,0.30226702932391825
1.3086168173418984,1.2353984916142797,0.30226702932391825,0.32745590993827434
1.2353984916142797,1.163064615693859,0.32745590993827434,0.35507394446714635
1.163064615693859,1.0918466081734663,0.35507394446714635,0.3854439174551517
1.0918466081734663,1.0220747238396628,0.3854439174551517,0.4189885469180702
1.0220747238396628,0.9542522662644352,0.4189885469180702,0.45629008017936157
0.9542522662644352,0.8892226502693775,0.45629008017936157,0.4982225360165813
0.8892226502693775,0.8285786718628049,0.4982225360165813,0.5461688950100847
0.8285786718628049,0.8285786718628049,0.5461688950100847,0.5461688950100847
0.8285786718628049,0.784101770991268,0.5461688950100847,0.5918569036557522
0.784101770991268,0.784101770991268,0.5918569036557522,0.5918569036557522
0.784101770991268,0.7562286213418369,0.5918569036557522,0.6317142285033795
0.7562286213418369,0.7562286213418369,0.6317142285033795,0.6317142285033795
2.14312086381052,2.066403921107861,0.22044583768721712,0.23097909022523358
2.066403921107861,1.9899084920581305,0.23097909022523358,0.24301417652610843
1.9899084920581305,1.9136711234065102,0.24301417652610843,0.2565865794286577
1.9136711234065102,1.8377322483576333,0.2565865794286577,0.2717400526405992
1.8377322483576333,1.762136376823355,0.2717400526405992,0.2885205146513252
1.762136376823355,1.686932617055954,0.2885205146513252,0.3069744668992699
1.686932617055954,1.612177556207872,0.3069744668992699,0.32716723364971145
1.612177556207872,1.5379357229055144,0.32716723364971145,0.3491704115482822
1.5379357229055144,1.4642816658413889,0.3491704115482822,0.37306536643807187
1.4642816658413889,1.3913028034082642,0.37306536643807187,0.3989465073044842
1.3913028034082642,1.319104450856676,0.3989465073044842,0.4269282839883374
1.319104450856676,1.2478183822470712,0.4269282839883374,0.4571562879481311
1.2478183822470712,1.177607375876278,0.4571562879481311,0.4897997196774757
1.177607375876278,1.1086899657116298,0.4897997196774757,0.5250839649021362
1.1086899657116298,1.0413852141546653,0.5250839649021362,0.5633435125148066
1.0413852141546653,0.9761999754514054,0.5633435125148066,0.6050871775138088
0.9761999754514054,0.9141012111741903,0.6050871775138088,0.6512388019008988
0.9141012111741903,0.8574924109740526,0.6512388019008988,0.7037904447897942
0.8574924109740526,0.8574924109740526,0.7037904447897942,0.7037904447897942
0.8574924109740526,0.8292072068009089,0.7037904447897942,0.7387726039406404
0.8292072068009089,0.8292072068009089,0.7387726039406404,0.7387726039406404
2.14312086381052,2.066830153959171,0.30055729710902146,0.31382318160696365
2.066830153959171,1.9908587237852156,0.31382318160696365,0.3288086631597693
1.9908587237852156,1.9152533681540311,0.3288086631597693,0.3455426003107137
1.9152533681540311,1.840063869331918,0.3455426003107137,0.3640556248690764
1.840063869331918,1.7653423135267432,0.3640556248690764,0.3843744748070481
1.7653423135267432,1.6911433208036644,0.3843744748070481,0.4065238035644294
1.6911433208036644,1.6175253400170881,0.4065238035644294,0.4305329410930179
1.6175253400170881,1.5445497129588377,0.4305329410930179,0.4564288106616352
1.5445497129588377,1.4722796035534529,0.4564288106616352,0.4842327750581875
1.4722796035534529,1.4007780632365727,0.4842327750581875,0.5139558049111896
1.4007780632365727,1.3301156697477052,0.5139558049111896,0.5456208584488585
1.3301156697477052,1.2603692296595623,0.5456208584488585,0.5792550556214481
1.2603692296595623,1.1916212682223242,0.5792550556214481,0.614884403618855
1.1916212682223242,1.1239797494179304,0.614884403618855,0.6525697386511484
1.1239797494179304,1.0576097325351406,0.6525697386511484,0.6924467788541705
1.0576097325351406,0.9928184054232657,0.6924467788541705,0.7348305950611673
0.9928184054232657,0.9304268007622029,0.7348305950611673,0.780619148190674
0.9304268007622029,0.9304268007622029,0.780619148190674,0.780619148190674
0.9304268007622029,0.8851710086734517,0.780619148190674,0.8207482133837448
0.8851710086734517,0.8851710086734517,0.8207482133837448,0.8207482133837448
2.14312086381052,2.067288711934258,0.38066875653082566,0.39633903040641827
2.067288711934258,1.9918742163207201,0.39633903040641827,0.41391015503514816
1.9918742163207201,1.916929770074975,0.41391015503514816,0.43338942411143344
1.916929770074975,1.8425066856040184,0.43338942411143344,0.45477381974166586
1.8425066856040184,1.7686551009970144,0.45477381974166586,0.4780547371482895
1.7686551009970144,1.695423314106249,0.4780547371482895,0.5032180121285702
1.695423314106249,1.6228535257565944,0.5032180121285702,0.5302322395102848
1.6228535257565944,1.5509774714551614,0.5302322395102848,0.5590418667509649
1.5509774714551614,1.4798192401339338,0.5590418667509649,0.5895822257215383
1.4798192401339338,1.4093924687689185,0.5895822257215383,0.6217751421931271
1.4093924687689185,1.3396860262523307,0.6217751421931271,0.6555013787955576
1.3396860262523307,1.270673226996586,0.6555013787955576,0.690626582708506
1.270673226996586,1.2022981063374765,0.690626582708506,0.7269796286870097
1.2022981063374765,1.1344728816169087,0.7269796286870097,0.7643496581149184
1.1344728816169087,1.0670675263444411,0.7643496581149184,0.8024719294808005
1.0670675263444411,0.9998553631414392,0.8024719294808005,0.8409230262278741
0.9998553631414392,0.9322071942274784,0.8409230262278741,0.8784959671236321
0.9322071942274784,0.9322071942274784,0.8784959671236321,0.8784959671236321
0.9322071942274784,0.9147407304448302,0.8784959671236321,0.887713123147646
0.9147407304448302,0.9147407304448302,0.887713123147646,0.887713123147646
2.14312086381052,2.0677153996179194,0.4607802159526301,0.4783862913412842
2.0677153996179194,1.9928103329024656,0.4783862913412842,0.49801304809569547
1.9928103329024656,1.9184561051834534,0.49801304809569547,0.5196334746770408
1.9184561051834534,1.8446978293857577,0.5196334746770408,0.5432074208934962
1.8446978293857577,1.7715723018096263,0.5432074208934962,0.5686773883826332
1.7715723018096263,1.6991053072106164,0.5686773883826332,0.5959664394027715
1.6991053072106164,1.627304860290209,0.5959664394027715,0.624966191506027
1.627304860290209,1.5561564880121161,0.624966191506027,0.6555328727903038
1.5561564880121161,1.4856263191468209,0.6555328727903038,0.687502505091391
1.4856263191468209,1.415646781974692,0.687502505091391,0.7206628825202223
1.415646781974692,1.3461098475251663,0.7206628825202223,0.7547439733286037
1.3461098475251663,1.276860608598129,0.7547439733286037,0.7894074811929084
1.276860608598129,1.2076700288132323,0.7894074811929084,0.824187449991755
1.2076700288132323,1.138187590045833,0.824187449991755,0.8583711253202079
1.138187590045833,1.0677971293168187,0.8583711253202079,0.8905893012232098
1.0677971293168187,0.9950769246792907,0.8905893012232098,0.916638884056619
0.9950769246792907,0.9950769246792907,0.916638884056619,0.916638884056619
0.9950769246792907,0.9708907500366694,0.916638884056619,0.9229131447031192
0.9708907500366694,0.9708907500366694,0.9229131447031192,0.9229131447031192
0.9708907500366694,0.9481609608175009,0.9229131447031192,0.9257985093548796
0.9481609608175009,0.9481609608175009,0.9257985093548796,0.9257985093548796
0.9481609608175009,0.9296621280459475,0.9257985093548796,0.9244211116063857
0.9296621280459475,0.9296621280459475,0.9244211116063857,0.9244211116063857
0.9296621280459475,0.9150345615497978,0.9244211116063857,0.9194205551260654
0.9150345615497978,0.9035241387136407,0.9194205551260654,0.9121144866055219
0.9035241387136407,0.8959117006413836,0.9121144866055219,0.9073980261851448
0.8959117006413836,0.890503733440677,0.9073980261851448,0.9034350356478061
2.14312086381052,2.0680315560697773,0.5408916753744343,0.5597973960187241
2.0680315560697773,1.9934996452164455,0.5597973960187241,0.5807949922990283
1.9934996452164455,1.9195668372564199,0.5807949922990283,0.6038155361770983
1.9195668372564199,1.8462610917645192,0.6038155361770983,0.6287628193859693
1.8462610917645192,1.7735938314724653,0.6287628193859693,0.6555148532754094
1.7735938314724653,1.7015566035080396,0.6555148532754094,0.6839222973427054
1.7015566035080396,1.630116506687382,0.6839222973427054,0.713802537383471
1.630116506687382,1.5592036000554659,0.713802537383471,0.7449164753667521
1.5592036000554659,1.488712073120868,0.7449164753667521,0.7769763386888036
1.488712073120868,1.4184940261889611,0.7769763386888036,0.8096329095678704
1.4184940261889611,1.3483381679396178,0.8096329095678704,0.8424225157844198
1.3483381679396178,1.2779521976930022,0.8424225157844198,0.8747117787667077
1.2779521976930022,1.2069148358773534,0.8747117787667077,0.9055153321078383
1.2069148358773534,1.134577683333538,0.9055153321078383,0.9330041603708973
2.14312086381052,2.0681674740767777,0.6210031347962386,0.6404387818806893
2.0681674740767777,1.9937933093419007,0.6404387818806893,0.6619880631894585
1.9937933093419007,1.9200256715600852,0.6619880631894585,0.6855335287108011
1.9200256715600852,1.8468716201208468,0.6855335287108011,0.7109243626227757
1.8468716201208468,1.7743137018427675,0.7109243626227757,0.7379745736660457
1.7743137018427675,1.7023028171038035,0.7379745736660457,0.7664524868133696
1.7023028171038035,1.6307571787527533,0.7664524868133696,0.7960830711097115
1.6307571787527533,1.5595573958516562,0.7960830711097115,0.826538309312409
1.5595573958516562,1.4885338903312981,0.826538309312409,0.8574039576796841
1.4885338903312981,1.4174562051102684,0.8574039576796841,0.8881420207867845
1.4174562051102684,1.3460172489353945,0.8881420207867845,0.9180218538634527
1.3460172489353945,1.2737985556816462,0.9180218538634527,0.9459332981123355
2.14312086381052,2.068061697035095,0.7011145942180429,0.720134884952561
2.068061697035095,1.9935713018320107,0.720134884952561,0.7412781823134005
1.9935713018320107,1.919660189815306,0.7412781823134005,0.7643702486393145
1.919660189815306,1.8463116116901162,0.7643702486393145,0.7891953749861567
1.8463116116901162,1.7734783597464707,0.7891953749861567,0.8154974810594174
1.7734783597464707,1.7010789368941455,0.8154974810594174,0.8429748079113432
1.7010789368941455,1.6289917067146558,0.8429748079113432,0.8712644091224945
2.14312086381052,2.0671169446580655,0.8613375130616514,0.8761247416814909
2.0671169446580655,1.9915769703220194,0.8761247416814909,0.8931365427849052
1.9915769703220194,1.9164957784441974,0.8931365427849052,0.9120767320443209
1.9164957784441974,1.8418308310265343,0.9120767320443209,0.9326012346593359
1.8418308310265343,1.7674998969284208,0.9326012346593359,0.9543097015168417
1.7674998969284208,1.6933768822490896,0.9543097015168417,0.9767216765451857
1.6933768822490896,1.6192877329419766,0.9767216765451857,0.9992442275354213
1.6192877329419766,1.5450047922851669,0.9992442275354213,1.0211067263760045
1.5450047922851669,1.470250063362208,1.0211067263760045,1.041261536788265
1.470250063362208,1.3947210657038376,1.041261536788265,1.0581919068790653
1.3947210657038376,1.318248449382267,1.0581919068790653,1.069559017137916
1.318248449382267,1.2411967871803484,1.069559017137916,1.0717769475478722
1.2411967871803484,1.2411967871803484,1.0717769475478722,1.0717769475478722
1.2411967871803484,1.1849440949271712,1.0717769475478722,1.065990972579436
1.1849440949271712,1.128413095305805,1.065990972579436,1.051236771237418
1.128413095305805,1.0800895813991003,1.051236771237418,1.031578397982362
1.0800895813991003,1.035104096310378,1.031578397982362,1.007394130644735
2.14312086381052,2.0658708273398476,1.02156043190526,1.0266767040031635
2.0658708273398476,1.9888459483883496,1.0266767040031635,1.0345230268546142
1.9888459483883496,1.9120863067567435,1.0345230268546142,1.0446767598606241
1.9120863067567435,1.83558488515245,1.0446767598606241,1.0566332245947838
1.83558488515245,1.7592801717115385,1.0566332245947838,1.0698004794960425
1.7592801717115385,1.6830562069238297,1.0698004794960425,1.0834441886445958
1.6830562069238297,1.606759859375043,1.0834441886445958,1.0966475369809277
1.606759859375043,1.5302099888805591,1.0966475369809277,1.10822757825887
1.5302099888805591,1.4532741699386804,1.10822757825887,1.1165757697540801
2.14312086381052,2.065732146119856,1.1016718913270642,1.0997973702873731
2.065732146119856,1.9883276320532444,1.0997973702873731,1.101104404553422
1.9883276320532444,1.911009915829721,1.101104404553422,1.105123492021073
1.911009915829721,1.8338249312100958,1.105123492021073,1.1112733918431505
2.14312086381052,2.066378780360308,1.1817833507488684,1.1716849102909324
2.066378780360308,1.9892379715780981,1.1716849102909324,1.1652777927787077
1.9892379715780981,1.9118915643766305,1.1652777927787077,1.1621051763403647
1.9118915643766305,1.8344762621008475,1.1621051763403647,1.161543218486179
1.8344762621008475,1.7570660347817129,1.161543218486179,1.162806208569345
1.7570660347817129,1.6796758837738053,1.162806208569345,1.1649061308591684
1.6796758837738053,1.6022858616430398,1.1649061308591684,1.1666353965930187
1.6022858616430398,1.5249005193299985,1.1666353965930187,1.1665110044046858
1.5249005193299985,1.4476673135845295,1.1665110044046858,1.1627137547023811
1.4476673135845295,1.370994218852645,1.1627137547023811,1.1532184203875038
2.14312086381052,2.071115713650761,1.342006269592477,1.3136259276199957
2.071115713650761,1.9975849801480514,1.3136259276199957,1.2894902432603452
1.9975849801480514,1.9228058343470282,1.2894902432603452,1.26953905399951
1.9228058343470282,1.8471039470230022,1.26953905399951,1.2533909143418194
1.8471039470230022,1.7708123129161966,1.2533909143418194,1.2403438895168462
1.7708123129161966,1.694183466640747,1.2403438895168462,1.229387086674905
2.14312086381052,2.0800233331587927,1.5022291884360857,1.4573763176891052
2.0800233331587927,2.0146865268648972,1.4573763176891052,1.4158808278757737
2.0146865268648972,1.9470205655084136,1.4158808278757737,1.3783495243866155
1.9470205655084136,1.8771359308149473,1.3783495243866155,1.3451345876039993
1.8771359308149473,1.8053580742176742,1.3451345876039993,1.3162327771882376
2.2000000000000006,2.1996320174681614,1.6356271650828937,1.6352735456434484
2.1996320174681614,2.14312086381052,1.6352735456434484,1.58234064785789
2.14312086381052,2.085015159675785,1.58234064785789,1.531177090805758
2.085015159675785,2.0248290274268577,1.531177090805758,1.4824930154595282
2.2000000000000006,2.1956397014180253,1.7241351702555172,1.719357278419425
2.1956397014180253,2.14312086381052,1.719357278419425,1.6624521072796943
2.14312086381052,2.0896626803929585,1.6624521072796943,1.6064379147009882
2.0896626803929585,2.0346363861258623,1.6064379147009882,1.551973726423139
2.0346363861258623,1.9774015819396906,1.551973726423139,1.4998597380493222
1.9774015819396906,1.9174211865621844,1.4998597380493222,1.450969307790792
1.9174211865621844,1.8543957400077626,1.450969307790792,1.4061138937831898
2.2000000000000006,2.1925538450126023,1.8111208962771015,1.8021703664737516
2.1925538450126023,2.14312086381052,1.8021703664737516,1.7425635667014983
2.14312086381052,2.0935597976243963,1.7425635667014983,1.6830663249878144
2.0935597976243963,2.043201651155122,1.6830663249878144,1.624248699886178
2.043201651155122,1.9912705897322684,1.624248699886178,1.5668303256771294
1.9912705897322684,1.93696675038038,1.5668303256771294,1.5116795080121197
2.2000000000000006,2.1896881064528912,1.9779387238202188,1.9646494856129912
2.1896881064528912,2.14312086381052,1.9646494856129912,1.902786485545107
2.14312086381052,2.0981558284499937,1.902786485545107,1.8397476289784462
2.0981558284499937,2.0542962511943355,1.8397476289784462,1.7759319421748065
2.0542962511943355,2.010817639212611,1.7759319421748065,1.7118532865675669
2.010817639212611,1.96676416278495,1.7118532865675669,1.648172484887859
1.96676416278495,1.9210217054511398,1.648172484887859,1.5857158631940267
2.2000000000000006,2.191154493804097,2.1343820350756166,2.123724900562136
2.191154493804097,2.14312086381052,2.123724900562136,2.0630094043887155
2.14312086381052,2.0979868680293547,2.0630094043887155,2.00011058456665
2.0979868680293547,2.05572249508053,2.00011058456665,1.9352461694543361
2.05572249508053,2.0160227128009605,1.9352461694543361,1.8687723904528506
2.0160227128009605,1.9782217687203287,1.8687723904528506,1.801195644385343
1.9782217687203287,1.9413090421497814,1.801195644385343,1.7331263938336658
1.9413090421497814,1.9039768932880348,1.7331263938336658,1.6652898867808432
2.0630094043887155,2.0192805344768945,2.14312086381052,2.0792627087789386
2.0192805344768945,1.9798777843914768,2.0792627087789386,2.012650934423561
1.9798777843914768,1.9447413524608934,2.012650934423561,1.9436849173344557
1.9447413524608934,1.91327555963485,1.9436849173344557,1.8729540702649294
1.91327555963485,1.884320952593384,1.8729540702649294,1.8011482372926655
1.884320952593384,1.8562681887827723,1.8011482372926655,1.7289798887318155
1.8562681887827723,1.8272034371031098,1.7289798887318155,1.6572204211244004
1.8272034371031098,1.7950691058361272,1.6572204211244004,1.5868289577071986
1.7950691058361272,1.7579041394213581,1.5868289577071986,1.5190363270078235
1.7579041394213581,1.7141729662896108,1.5190363270078235,1.4553658389904918
1.7141729662896108,1.6632308281527535,1.4553658389904918,1.3973824956010032
1.6632308281527535,1.6091646197306055,1.3973824956010032,1.3487316764669905
1.6091646197306055,1.550022959458112,1.3487316764669905,1.3056315761585606
1.550022959458112,1.4841612147478513,1.3056315761585606,1.265401232805971
1.4841612147478513,1.4162543029436327,1.265401232805971,1.2285361800706092
1.902786485545107,1.8669609829862321,2.14312086381052,2.0745704103784894
1.8669609829862321,1.8375664229666087,2.0745704103784894,2.0030218895580645
1.8375664229666087,1.8141273346958482,2.0030218895580645,1.9292840003427765
1.8141273346958482,1.795259000198958,1.9292840003427765,1.8542161029051407
1.795259000198958,1.7788439533472016,1.8542161029051407,1.778549422814785
1.7788439533472016,1.7623279388526394,1.778549422814785,1.7029061225551099
1.7623279388526394,1.7430121925464657,1.7029061225551099,1.6279724813885432
1.7430121925464657,1.718244648305204,1.6279724813885432,1.5547393913685543
1.718244648305204,1.6856854052993673,1.5547393913685543,1.4847235120805435
1.8226750261233027,1.7913984029986405,2.14312086381052,2.0724123665539023
1.7913984029986405,1.7676871046238494,2.0724123665539023,1.998811509190657
1.7676871046238494,1.7507760523626827,1.998811509190657,1.9233221574849981
1.7507760523626827,1.7388064334725128,1.9233221574849981,1.8468457536215837
1.7425635667014983,1.7158681496199106,2.14312086381052,2.0705928155330002
1.7158681496199106,1.6978445200990855,2.0705928155330002,1.9954222710848173
1.6978445200990855,1.6874409501450711,1.9954222710848173,1.9187747533176518
1.6874409501450711,1.68235502232568,1.9187747533176518,1.841537188517839
1.68235502232568,1.6795678947161927,1.841537188517839,1.7641608582769424
1.6795678947161927,1.6758048822234708,1.7641608582769424,1.6868426922821986
1.6758048822234708,1.6676787315194381,1.6868426922821986,1.609925461030491
1.58234064785789,1.5634743319374833,2.14312086381052,2.0682350388408968
1.5634743319374833,1.5553265871674453,2.0682350388408968,1.9949909589163775
1.5553265871674453,1.555774697362571,1.9949909589163775,1.9195421687017147
1.555774697362571,1.5628269794044942,1.9195421687017147,1.8424781305711533
1.5628269794044942,1.5731849158785924,1.8424781305711533,1.765743099215554
1.5731849158785924,1.583193141156653,1.765743099215554,1.688968694273675
1.583193141156653,1.5889821233970043,1.688968694273675,1.6118318192688803
1.5889821233970043,1.5864184677640423,1.6118318192688803,1.5346731346216376
1.5864184677640423,1.5864184677640423,1.5346731346216376,1.5346731346216376
1.5864184677640423,1.5760853004315265,1.5346731346216376,1.4745881018850997
1.5760853004315265,1.5558233251550542,1.4745881018850997,1.4158862999456538
1.5558233251550542,1.5289532911681596,1.4158862999456538,1.366757358764096
1.5289532911681596,1.495970788687363,1.366757358764096,1.3238194645377208
1.5022291884360857,1.4861082465235849,2.14312086381052,2.067615318093963
1.4861082465235849,1.4812036610308577,2.067615318093963,1.9956608858604414
1.4812036610308577,1.4852733880740099,1.9956608858604414,1.9225253522557786
1.4852733880740099,1.4969437393856069,1.9225253522557786,1.846041465954826
1.4969437393856069,1.5128597200199336,1.846041465954826,1.7702729866702158
1.5128597200199336,1.5293862990680096,1.7702729866702158,1.6946261343472877
1.4221177290142812,1.4078291790047512,2.14312086381052,2.0672582306726017
1.4078291790047512,1.4050364711074936,2.0672582306726017,1.9959667974692117
1.4050364711074936,1.4115330956598147,1.9959667974692117,1.9245528983673474
1.4115330956598147,1.4265762359466736,1.9245528983673474,1.8492171107172863
1.4265762359466736,1.4469986880472503,1.8492171107172863,1.7745478692474534
1.342006269592477,1.328736227104548,2.14312086381052,2.067075128879334
1.328736227104548,1.327094519354932,2.067075128879334,1.9958642390309533
1.327094519354932,1.3350117659396432,1.9958642390309533,1.9255940570137429
1.3350117659396432,1.3517889777862617,1.9255940570137429,1.852973664990557
1.3517889777862617,1.3754377094812875,1.852973664990557,1.779281183283897
1.2618948101706728,1.2489530805630769,2.14312086381052,2.067013295511756
1.2489530805630769,1.247685238685014,2.067013295511756,1.9953970567696109
1.247685238685014,1.2562429181127563,1.9953970567696109,1.925622702847483
1.2562429181127563,1.273846204919127,1.925622702847483,1.8548783389823031
1.273846204919127,1.2996095754510872,1.8548783389823031,1.7819219246839306
1.1817833507488684,1.1686372823071496,2.14312086381052,2.067037374569499
1.1686372823071496,1.167125219466091,2.067037374569499,1.9945737132672825
1.167125219466091,1.17570377022362,1.9945737132672825,1.9248114871177822
1.17570377022362,1.1934677027831273,1.9248114871177822,1.8552682727068481
1.1934677027831273,1.2204146427830063,1.8552682727068481,1.7827650405490174
1.1016718913270642,1.0879216052938525,2.14312086381052,2.067130028814755
1.0879216052938525,1.0856845704612779,2.067130028814755,1.9935063194435432
1.0856845704612779,1.093830111690198,1.9935063194435432,1.923340861313278
1.093830111690198,1.111295682836436,1.923340861313278,1.854441101142832
1.111295682836436,1.137998804182349,1.854441101142832,1.7838381829512309
1.137998804182349,1.1714298221478565,1.7838381829512309,1.7140398227594302
1.1714298221478565,1.2082866318693941,1.7140398227594302,1.645944781695548
1.2082866318693941,1.2459298497368263,1.645944781695548,1.5782700834961723
1.2459298497368263,1.2814772190802182,1.5782700834961723,1.509506255411795
1.2814772190802182,1.3109677304568832,1.509506255411795,1.4380639833878694
1.3109677304568832,1.3109677304568832,1.4380639833878694,1.4380639833878694
1.3109677304568832,1.3255899518512742,1.4380639833878694,1.38249328698215
1.3255899518512742,1.3255899518512742,1.38249328698215,1.38249328698215
1.3255899518512742,1.3297816341614226,1.38249328698215,1.3349574972235305
1.3297816341614226,1.323264251280399,1.3349574972235305,1.286456727447573
1.323264251280399,1.3082928431894703,1.286456727447573,1.2470480352371363
1.3082928431894703,1.2868331533132689,1.2470480352371363,1.2128043169686273
1.2868331533132689,1.2587943935486325,1.2128043169686273,1.1806538464666139
1.2587943935486325,1.2226503873670596,1.1806538464666139,1.1480572353840628
1.02156043190526,1.0069023914433368,2.14312086381052,2.067283420147383
1.0069023914433368,1.003542788821004,2.067283420147383,1.992204666466563
1.003542788821004,1.010891708655383,1.992204666466563,1.921327362532867
1.010891708655383,1.0277220925883521,1.921327362532867,1.852686419807905
1.0277220925883521,1.053738990620504,1.852686419807905,1.7835857251564533
1.053738990620504,1.0877639869559927,1.7835857251564533,1.7140960428861538
1.0877639869559927,1.1261228246636719,1.7140960428861538,1.6468490121099941
1.1261228246636719,1.1663674411969207,1.6468490121099941,1.580689763354089
1.1663674411969207,1.2060771626239084,1.580689763354089,1.5142156171337333
1.2060771626239084,1.2422875559322903,1.5142156171337333,1.4458330112883133
1.2422875559322903,1.2702120832098402,1.4458330112883133,1.3738979145699795
1.2702120832098402,1.2702120832098402,1.3738979145699795,1.3738979145699795
1.2702120832098402,1.2806103671175946,1.3738979145699795,1.3247170692464854
1.2806103671175946,1.2806103671175946,1.3247170692464854,1.3247170692464854
1.2806103671175946,1.2814116848324182,1.3247170692464854,1.2817708399202046
1.2814116848324182,1.2720713613295134,1.2817708399202046,1.2389937657976022
0.9414489724834557,0.9256485393025097,2.14312086381052,2.067495523023808
0.9256485393025097,0.9208165715510092,2.067495523023808,1.9907293582986405
0.9208165715510092,0.9270615867818351,1.9907293582986405,1.9188681889994372
0.9270615867818351,0.9429895529521731,1.9188681889994372,1.850122881257771
0.9429895529521731,0.9680727520945652,1.850122881257771,1.782135187274191
0.9680727520945652,1.0022614022242413,1.782135187274191,1.7127460695113226
1.0022614022242413,1.041579768423864,1.7127460695113226,1.6460701442475238
1.041579768423864,1.0836639873200216,1.6460701442475238,1.581072002917901
1.0836639873200216,1.1263644339517067,1.581072002917901,1.5164688553034127
1.1263644339517067,1.1673664887422988,1.5164688553034127,1.4508002499014698
1.1673664887422988,1.203399716720939,1.4508002499014698,1.3823804629636378
1.203399716720939,1.203399716720939,1.3823804629636378,1.3823804629636378
0.8613375130616514,0.8441843813573985,2.14312086381052,2.0677724861642077
0.8441843813573985,0.837536346684679,2.0677724861642077,1.9908285724547237
0.837536346684679,0.8421297694453843,1.9908285724547237,1.9176537630401942
0.8421297694453843,0.8566981602713475,1.9176537630401942,1.8485476658680522
0.8566981602713475,0.8804226288367132,1.8485476658680522,1.78140803569515
0.7812260536398472,0.762524423428171,2.14312086381052,2.0681224565682714
0.762524423428171,0.7537746697738014,2.0681224565682714,1.9913730587603622
0.7537746697738014,0.7562937251958831,1.9913730587603622,1.9164927156333627
0.7562937251958831,0.7691878154947284,1.9164927156333627,1.8467064266163193
0.7691878154947284,0.791325801526457,1.8467064266163193,1.7801102214072773
0.7011145942180429,0.680643628730263,2.14312086381052,2.068566257575246
0.680643628730263,0.6694785240500148,2.068566257575246,1.992111854263352
0.6694785240500148,0.6694174542811933,1.992111854263352,1.9150782674245912
0.6694174542811933,0.6802806581112797,1.9150782674245912,1.844181850425662
0.6802806581112797,0.700590036731943,1.844181850425662,1.7778320908573453
0.700590036731943,0.729896831391082,1.7778320908573453,1.7132802608577578
0.729896831391082,0.7689304575572371,1.7132802608577578,1.6473273766864278
0.7689304575572371,0.8135785596072057,1.6473273766864278,1.5841117604054122
0.8135785596072057,0.8613751200382996,1.5841117604054122,1.5232013726638935
0.8613751200382996,0.910598482016178,1.5232013726638935,1.4634201300151197
0.910598482016178,0.9597416975196295,1.4634201300151197,1.403574074530533
0.9597416975196295,1.0071926844529973,1.403574074530533,1.3423990836709754
1.0071926844529973,1.050539534695208,1.3423990836709754,1.2783298570911452
1.050539534695208,1.050539534695208,1.2783298570911452,1.2783298570911452
1.050539534695208,1.0800383759421206,1.2783298570911452,1.2218032478190877
1.0800383759421206,1.0800383759421206,1.2218032478190877,1.2218032478190877
1.0800383759421206,1.0943632100787053,1.2218032478190877,1.178882367367556
1.0943632100787053,1.0943632100787053,1.178882367367556,1.178882367367556
1.0943632100787053,1.0986819681308089,1.178882367367556,1.142517744193232
1.0986819681308089,1.0986819681308089,1.142517744193232,1.142517744193232
1.0986819681308089,1.094602481734496,1.142517744193232,1.1105730535764873
1.094602481734496,1.0822126467513946,1.1105730535764873,1.0803725886893238
0.6210031347962386,0.5985275211688145,2.14312086381052,2.0691244294185456
0.5985275211688145,0.5845758266506812,2.0691244294185456,1.9931058551285235
0.5845758266506812,0.581126671089457,1.9931058551285235,1.9159558320094816
0.581126671089457,0.5890451416693364,1.9159558320094816,1.8431951574269754
0.5890451416693364,0.6068671434625371,1.8431951574269754,1.776469939774002
0.6068671434625371,0.6336192873496801,1.776469939774002,1.7132343159061698
0.6336192873496801,0.6695463148851252,1.7132343159061698,1.6503999474383453
0.6695463148851252,0.7141085424749791,1.6503999474383453,1.587157719002814
0.7141085424749791,0.7627449336387747,1.587157719002814,1.5269321162826877
0.7627449336387747,0.8135834818998159,1.5269321162826877,1.4685243512449437
0.8135834818998159,0.8651806939253665,1.4685243512449437,1.4107783934826852
0.8651806939253665,0.9162660875673373,1.4107783934826852,1.3525840436382623
0.9162660875673373,0.9653832683104105,1.3525840436382623,1.2927422452692279
0.5408916753744343,0.516126621478169,2.14312086381052,2.0698373123302543
0.516126621478169,0.49893848965113996,2.0698373123302543,1.9944576576430562
0.49893848965113996,0.49134059497183435,1.9944576576430562,1.9175758803555656
0.49134059497183435,0.49526293912418795,1.9175758803555656,1.841688129661834
0.49526293912418795,0.5099404413406402,1.841688129661834,1.7735239652481227
0.5099404413406402,0.5337078745507562,1.7735239652481227,1.7109929371077313
0.5337078745507562,0.566229626796615,1.7109929371077313,1.6508386486430617
0.566229626796615,0.6087241940968302,1.6508386486430617,1.5894022970718413
0.6087241940968302,0.65781288070825,1.5894022970718413,1.5295716538098845
0.65781288070825,0.7099376128357463,1.5295716538098845,1.472322194876364
0.7099376128357463,0.763540183206559,1.472322194876364,1.4164362167527496
0.763540183206559,0.8174432880499543,1.4164362167527496,1.3608365949396377
0.8174432880499543,0.8705883599996317,1.3608365949396377,1.3045190815145091
0.4607802159526301,0.4334183744066521,2.14312086381052,2.0707434630532466
0.4334183744066521,0.41248268100116425,2.0707434630532466,1.9962841903095812
0.41248268100116425,0.39980110267712565,1.9962841903095812,1.920031190883122
0.39980110267712565,0.3976869896338485,1.920031190883122,1.8428445087321685
0.3976869896338485,0.4074107288958241,1.8428445087321685,1.7709407979540903
0.4074107288958241,0.4270791890339576,1.7709407979540903,1.7074420289187968
0.4270791890339576,0.45533415140389977,1.7074420289187968,1.6491307586807695
0.45533415140389977,0.4924934174248724,1.6491307586807695,1.5922892095267758
0.4924934174248724,0.540445978836995,1.5922892095267758,1.533156107917023
0.38066875653082566,0.3503607619329099,2.14312086381052,2.071904587244409
0.3503607619329099,0.3250872206180204,2.071904587244409,1.9987697245867042
0.3250872206180204,0.306187934487561,1.9987697245867042,1.923766286947214
0.306187934487561,0.2956554494448237,1.923766286947214,1.8471957934955234
0.2956554494448237,0.29624781193749294,1.8471957934955234,1.770015379792443
0.29624781193749294,0.3090638480139827,1.770015379792443,1.7006821067798608
0.3090638480139827,0.33145111104688463,1.7006821067798608,1.6414539921583895
0.33145111104688463,0.36193190672032116,1.6414539921583895,1.58812169389182
0.36193190672032116,0.4014533668728755,1.58812169389182,1.5359626232494514
0.4014533668728755,0.45245540956483443,1.5359626232494514,1.4810646744216107
0.45245540956483443,0.5088523882567488,1.4810646744216107,1.4280356456748755
0.5088523882567488,0.5671799084861833,1.4280356456748755,1.3771078601745415
0.5671799084861833,0.6262887098752002,1.3771078601745415,1.327079537888392
0.6262887098752002,0.6854153801986805,1.327079537888392,1.27707127160554
0.6854153801986805,0.7439613192362399,1.27707127160554,1.2263884590288519
0.7439613192362399,0.8013094028399785,1.2263884590288519,1.1743635085044732
0.8013094028399785,0.856502958868037,1.1743635085044732,1.120087369647998
0.856502958868037,0.9070438629226402,1.120087369647998,1.0616130646603672
0.9070438629226402,0.9070438629226402,1.0616130646603672,1.0616130646603672
0.9070438629226402,0.9291968699303464,1.0616130646603672,1.0289692061007187
0.9291968699303464,0.9291968699303464,1.0289692061007187,1.0289692061007187
0.9291968699303464,0.9409922212203609,1.0289692061007187,1.0035306570489542
0.9409922212203609,0.9409922212203609,1.0035306570489542,1.0035306570489542
0.9409922212203609,0.9449278886990359,1.0035306570489542,0.982541927191562
0.9449278886990359,0.9449278886990359,0.982541927191562,0.982541927191562
0.30055729710902146,0.2669458389494127,2.14312086381052,2.0733819395769086
0.2669458389494127,0.2367473995597876,2.0733819395769086,2.002106294230565
0.2367473995597876,0.21049018405457057,2.002106294230565,1.9292978645539538
0.21049018405457057,0.18895539444469225,1.9292978645539538,1.8549732079527923
1.0930322041461913,1.0170293777599164,0.028579110482133407,0.04339252010442285
1.0170293777599164,0.9414489724834557,0.04339252010442285,0.06022291884360856
0.9414489724834557,0.8664264465958803,0.06022291884360856,0.07937529919418373
0.8664264465958803,0.7921578593569704,0.07937529919418373,0.10124946747944877
0.7921578593569704,0.7189317305214858,0.10124946747944877,0.12636949521934657
0.7189317305214858,0.6471931243277744,0.12636949521934657,0.15543683249705595
0.6471931243277744,0.5776636568321142,0.15543683249705595,0.18939795780449784
0.5776636568321142,0.5116284886855612,0.18939795780449784,0.2296337903487474
0.5116284886855612,0.45173643148576836,0.2296337903487474,0.2783253379065789
0.45173643148576836,0.45173643148576836,0.2783253379065789,0.2783253379065789
0.45173643148576836,0.4170501597603701,0.2783253379065789,0.31864438627537395
0.4170501597603701,0.4170501597603701,0.31864438627537395,0.31864438627537395
0.4170501597603701,0.3968936304279287,0.31864438627537395,0.3554808627714514
0.3968936304279287,0.3968936304279287,0.3554808627714514,0.3554808627714514
0.3968936304279287,0.38838415428720663,0.3554808627714514,0.38961218983561785
0.38838415428720663,0.39038828270505943,0.38961218983561785,0.4248572113205732
0.39038828270505943,0.4009742008734358,0.4248572113205732,0.45574217964973984
0.4009742008734358,0.41865240586127583,0.45574217964973984,0.48570824347931874
0.41865240586127583,0.4446930111644357,0.48570824347931874,0.5179761665842225
0.4446930111644357,0.4817000247295201,0.5179761665842225,0.555307384829644
0.4817000247295201,0.5336911187052725,0.555307384829644,0.6015227006649531
1.491774849726132,1.4149606319903174,0.026873983070035967,0.03667712691404881
1.4149606319903174,1.3383197694583786,0.03667712691404881,0.04775046925954013
1.3383197694583786,1.2618948101706728,0.04775046925954013,0.06022291884360856
1.2618948101706728,1.1857406839090268,0.06022291884360856,0.07425012067572379
1.0910989875239847,1.015949342283018,0.10060237688285342,0.11925288584669144
1.015949342283018,0.9414489724834557,0.11925288584669144,0.14033437826541284
0.9414489724834557,0.8678247778315604,0.14033437826541284,0.16428255691004265
0.8678247778315604,0.7954238467127981,0.16428255691004265,0.1916790222535705
0.7954238467127981,0.7248030547401804,0.1916790222535705,0.22334145888812615
0.7248030547401804,0.6569242794976557,0.22334145888812615,0.2604463908575737
0.6569242794976557,0.593647013885925,0.2604463908575737,0.3047850103135882
0.593647013885925,0.593647013885925,0.3047850103135882,0.3047850103135882
0.593647013885925,0.5494775821108648,0.3047850103135882,0.34664646333688753
0.5494775821108648,0.5494775821108648,0.34664646333688753,0.34664646333688753
0.5494775821108648,0.5205363855093972,0.34664646333688753,0.3861018409305489
0.5205363855093972,0.5205363855093972,0.3861018409305489,0.3861018409305489
0.5205363855093972,0.5040781718853187,0.3861018409305489,0.4233524151506092
0.5040781718853187,0.49810469181651107,0.4233524151506092,0.4642164272670485
0.14033437826541284,0.1449662673564621,1.6624521072796943,1.58553110941929
0.1449662673564621,0.1449662673564621,1.58553110941929,1.58553110941929
0.1449662673564621,0.15922780477030649,1.58553110941929,1.533665432058554
0.15922780477030649,0.18405630614522098,1.533665432058554,1.4859729386654281
0.18405630614522098,0.2158653418685961,1.4859729386654281,1.4455297649940364
0.2158653418685961,0.25724588265069537,1.4455297649940364,1.4053408286758013
0.25724588265069537,0.313281951468664,1.4053408286758013,1.3600488533014443
0.313281951468664,0.37598803389029656,1.3600488533014443,1.314630089545821
0.37598803389029656,0.4397346517964106,1.314630089545821,1.2706627509784938
0.4397346517964106,0.5037490895380807,1.2706627509784938,1.2270830011002893
0.5037490895380807,0.5676236984643056,1.2270830011002893,1.1833005213681322
0.5676236984643056,0.6311226289252249,1.1833005213681322,1.1389781818005789
0.6311226289252249,0.6940769994816726,1.1389781818005789,1.0938887334699112
0.6940769994816726,0.7562803081719152,1.0938887334699112,1.0477735852575134
0.7562803081719152,0.8172159528268679,1.0477735852575134,1.0000242338949104
0.10340223655093109,0.11874839997912545,1.4007125487040013,1.3691851934742696
0.11874839997912545,0.11874839997912545,1.3691851934742696,1.3691851934742696
0.11874839997912545,0.14033437826541284,1.3691851934742696,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.18914553726522473,1.342006269592477,1.2993446728591733
0.18914553726522473,0.24068768367829838,1.2993446728591733,1.2638148814621548
0.24068768367829838,0.30637231272081145,1.2638148814621548,1.222813355977505
0.30637231272081145,0.37282125457100257,1.222813355977505,1.1830459568743477
0.37282125457100257,0.4394523670376409,1.1830459568743477,1.1435843419633271
0.4394523670376409,0.506052687411318,1.1435843419633271,1.1040710495440365
0.506052687411318,0.5725606073268503,1.1040710495440365,1.0644021698060984
0.5725606073268503,0.6390032855548259,1.0644021698060984,1.024627805026177
0.6390032855548259,0.7054842682019209,1.024627805026177,0.9849264141688484
0.7054842682019209,0.7722311641638527,0.9849264141688484,0.9456769141968707
0.11851121653977395,0.11851121653977395,1.2836507859676465,1.2836507859676465
0.11851121653977395,0.14033437826541284,1.2836507859676465,1.2618948101706728
0.14033437826541284,0.14033437826541284,1.2618948101706728,1.2618948101706728
0.14033437826541284,0.20238254517791035,1.2618948101706728,1.2159272148746199
0.20238254517791035,0.2664485826474555,1.2159272148746199,1.1769747758769726
0.2664485826474555,0.33371515184321776,1.1769747758769726,1.1386093387569254
0.33371515184321776,0.40138583856221766,1.1386093387569254,1.1009583150062918
0.40138583856221766,0.4692341936636545,1.1009583150062918,1.0636281337092557
0.4692341936636545,0.5372246511598157,1.0636281337092557,1.0265603186264722
0.10713127713200529,0.12215984458961204,1.1460782196993609,1.1213678074413005
0.12215984458961204,0.12215984458961204,1.1213678074413005,1.1213678074413005
0.12215984458961204,0.14033437826541284,1.1213678074413005,1.1016718913270642
0.14033437826541284,0.14033437826541284,1.1016718913270642,1.1016718913270642
0.14033437826541284,0.20127859817118296,1.1016718913270642,1.0545406468459444
0.20127859817118296,0.25879576057040765,1.0545406468459444,1.020940678189699
0.25879576057040765,0.3276997251390804,1.020940678189699,0.9856408982453951
0.3276997251390804,0.3979041227486795,0.9856408982453951,0.9529821426428139
0.3979041227486795,0.46908851320756495,0.9529821426428139,0.9225156537827807
0.46908851320756495,0.5412342772624062,0.9225156537827807,0.8944214949083735
0.5412342772624062,0.6145293525942215,0.8944214949083735,0.8695659321057981
0.6145293525942215,0.6893939908680939,0.8695659321057981,0.8503826898249728
0.6893939908680939,0.6893939908680939,0.8503826898249728,0.8503826898249728
0.6893939908680939,0.7378753484094158,0.8503826898249728,0.8433076346321889
0.7378753484094158,0.7378753484094158,0.8433076346321889,0.8433076346321889
1.0145571167230056,0.9414489724834557,0.19496987821473502,0.22044583768721712
0.9414489724834557,0.8696435832898335,0.22044583768721712,0.24937329056829152
0.8696435832898335,0.7997145080843071,0.24937329056829152,0.2825391728331449
0.7997145080843071,0.7326624124760034,0.2825391728331449,0.3211187050565646
0.22044583768721712,0.22044583768721712,1.7425635667014983,1.7425635667014983
0.22044583768721712,0.22693432594916954,1.7425635667014983,1.6789699072118718
0.22693432594916954,0.24490791986229124,1.6789699072118718,1.6172085035456532
0.24490791986229124,0.2714326991159278,1.6172085035456532,1.5649704572941148
0.2714326991159278,0.3058767534435539,1.5649704572941148,1.5172379318199707
0.22044583768721712,0.22044583768721712,0.8613375130616514,0.8613375130616514
0.22044583768721712,0.29012388512407983,0.8613375130616514,0.8279869303624278
0.29012388512407983,0.36188051912414265,0.8279869303624278,0.8030897733479377
0.36188051912414265,0.4368548689623907,0.8030897733479377,0.7839910019220944
0.4368548689623907,0.5131334496745108,0.7839910019220944,0.7712468517754814
0.5131334496745108,0.5902238801246142,0.7712468517754814,0.7666168713663322
0.5902238801246142,0.5902238801246142,0.7666168713663322,0.7666168713663322
0.5902238801246142,0.6478814691199302,0.7666168713663322,0.7702305575539199
0.6478814691199302,0.6478814691199302,0.7702305575539199,0.7702305575539199
0.1809482353870259,0.1809482353870259,0.8060409533845563,0.8060409533845563
0.1809482353870259,0.22044583768721712,0.8060409533845563,0.7812260536398472
0.22044583768721712,0.22044583768721712,0.7812260536398472,0.7812260536398472
0.22044583768721712,0.29182339723650164,0.7812260536398472,0.7520121690129264
0.29182339723650164,0.35667455601784215,0.7520121690129264,0.7353542939842472
0.35667455601784215,0.43315175956123053,0.7353542939842472,0.7240872458937007
0.43315175956123053,0.5103552253793621,0.7240872458937007,0.721345472732284
0.5103552253793621,0.5869999878392509,0.721345472732284,0.7289596238284146
0.5869999878392509,0.5869999878392509,0.7289596238284146,0.7289596238284146
0.1858552388448372,0.1858552388448372,0.6363102762318964,0.6363102762318964
0.1858552388448372,0.22044583768721712,0.6363102762318964,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.272230205662472,0.6210031347962386,0.6096699503136492
0.272230205662472,0.32406109641362957,0.6096699503136492,0.6068453304007658
0.32406109641362957,0.38505167376612937,0.6068453304007658,0.6113330165951262
0.38505167376612937,0.4513286609145245,0.6113330165951262,0.6243812873446695
0.15268362376570285,0.16396643859274537,0.4819893120632235,0.46825470995574814
0.16396643859274537,0.17899809986030787,0.46825470995574814,0.4591769790465282
0.17899809986030787,0.17899809986030787,0.4591769790465282,0.4591769790465282
0.17899809986030787,0.19920142026741341,0.4591769790465282,0.45722053888928005
0.19920142026741341,0.19920142026741341,0.45722053888928005,0.45722053888928005
0.19920142026741341,0.22044583768721712,0.45722053888928005,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.2752603518049427,0.4607802159526301,0.4797042472797908
0.2752603518049427,0.3265878848238989,0.4797042472797908,0.5023451017003362
0.3265878848238989,0.39540747765953177,0.5023451017003362,0.5373544420582682
0.9414489724834557,0.8743620702148627,0.38066875653082566,0.41924178967237824
0.8743620702148627,0.8109751336149452,0.41924178967237824,0.4635484842638151
0.8109751336149452,0.7539446744026079,0.4635484842638151,0.5155584977799158
0.7539446744026079,0.7539446744026079,0.5155584977799158,0.5155584977799158
0.7539446744026079,0.7209594990551916,0.5155584977799158,0.557361730698914
0.7209594990551916,0.7209594990551916,0.557361730698914,0.557361730698914
0.7209594990551916,0.7009994368073357,0.557361730698914,0.5957591571259512
0.7009994368073357,0.7009994368073357,0.5957591571259512,0.5957591571259512
0.7009994368073357,0.6916992949846305,0.5957591571259512,0.6313776127388561
1.4221177290142812,1.4460951562600686,1.6624521072796943,1.5888697330715629
1.4460951562600686,1.4629038965623917,1.5888697330715629,1.5134804763170795
1.4629038965623917,1.4629038965623917,1.5134804763170795,1.5134804763170795
1.4629038965623917,1.4677175727587002,1.5134804763170795,1.4551139836460825
1.4677175727587002,1.4677175727587002,1.4551139836460825,1.4551139836460825
1.4677175727587002,1.4636201903146024,1.4551139836460825,1.4039269740533868
1.4636201903146024,1.4496117466289429,1.4039269740533868,1.3537404017667174
1.4496117466289429,1.4283351778760036,1.3537404017667174,1.3113236220167408
1.342006269592477,1.3725755172601268,1.6624521072796943,1.5913195060655287
1.3725755172601268,1.3983300684456421,1.5913195060655287,1.5184000916996134
1.3983300684456421,1.3983300684456421,1.5184000916996134,1.5184000916996134
1.3983300684456421,1.4125715211166825,1.5184000916996134,1.45532278660489
1.4125715211166825,1.4125715211166825,1.45532278660489,1.45532278660489
1.4125715211166825,1.4161612091538491,1.45532278660489,1.4026924652177157
1.0747652805353696,1.0069230820633932,0.462342863372304,0.49962490603832255
1.0069230820633932,0.9414489724834557,0.49962490603832255,0.5408916753744343
0.9414489724834557,0.8795227727473687,0.5408916753744343,0.587245182461062
0.8795227727473687,0.8238030147180974,0.587245182461062,0.6406689524494453
0.8238030147180974,0.8238030147180974,0.6406689524494453,0.6406689524494453
0.8238030147180974,0.7941848309762348,0.6406689524494453,0.679635331129773
0.7941848309762348,0.7941848309762348,0.679635331129773,0.679635331129773
0.7941848309762348,0.7775753430546549,0.679635331129773,0.7131249911811822
0.7775753430546549,0.7775753430546549,0.7131249911811822,0.7131249911811822
0.8975221215528506,0.9414489724834557,1.64609027009205,1.58234064785789
0.9414489724834557,0.9874356861069552,1.58234064785789,1.5200387380993374
0.9874356861069552,1.0337011071172493,1.5200387380993374,1.4579392417076869
1.0337011071172493,1.0783099813837287,1.4579392417076869,1.394662104078041
1.0783099813837287,1.1184730023178127,1.394662104078041,1.3285634528582313
1.1184730023178127,1.1184730023178127,1.3285634528582313,1.3285634528582313
1.1184730023178127,1.1443495691855687,1.3285634528582313,1.2718374445084533
1.1443495691855687,1.1443495691855687,1.2718374445084533,1.2718374445084533
1.1443495691855687,1.1565302828119117,1.2718374445084533,1.227112706173271
1.1565302828119117,1.1565302828119117,1.227112706173271,1.227112706173271
1.1565302828119117,1.158933403104263,1.227112706173271,1.1887694230295327
1.158933403104263,1.1511435861621864,1.1887694230295327,1.1500363101301045
1.5745713701925093,1.5022291884360857,0.9138195244402986,0.9414489724834557
1.5022291884360857,1.4295031752433451,0.9414489724834557,0.9680431105696304
1.4295031752433451,1.3560250885898288,0.9680431105696304,0.992440845407114
1.3560250885898288,1.2813569938776825,0.992440845407114,1.012771702122982
1.2813569938776825,1.2052268643713107,1.012771702122982,1.0256853755655893
1.2052268643713107,1.2052268643713107,1.0256853755655893,1.0256853755655893
1.2052268643713107,1.150126775412476,1.0256853755655893,1.0280268981355867
1.150126775412476,1.150126775412476,1.0280268981355867,1.0280268981355867
0.4128306706980378,0.48176172477382795,1.0445181072113345,1.0092305802405224
0.48176172477382795,0.5510984149985355,1.0092305802405224,0.974751620166599
0.5510984149985355,0.6210031347962386,0.974751620166599,0.9414489724834557
0.6210031347962386,0.6918517793811471,0.9414489724834557,0.9102646216890061
0.6404042181334302,0.7011145942180429,1.2298532756827714,1.1817833507488684
0.7011145942180429,0.7608548914890039,1.1817833507488684,1.1325189455629558
0.7608548914890039,0.8189912218182636,1.1325189455629558,1.081391017480158
0.8189912218182636,0.8737742896021434,1.081391017480158,1.026771700031236
0.8737742896021434,0.8737742896021434,1.026771700031236,1.026771700031236
0.8737742896021434,0.8993301841857311,1.026771700031236,0.9959621836947931
0.8993301841857311,0.8993301841857311,0.9959621836947931,0.9959621836947931
0.8613375130616514,0.9128017201278643,1.2618948101706728,1.2040760609575274
0.9128017201278643,0.9592149577530679,1.2040760609575274,1.142262002217258
0.9592149577530679,0.9592149577530679,1.142262002217258,1.142262002217258
0.9592149577530679,0.9835252838237584,1.142262002217258,1.0995045716777443
0.9835252838237584,0.9835252838237584,1.0995045716777443,1.0995045716777443
0.9835252838237584,0.995400879221472,1.0995045716777443,1.0663054365972158
0.995400879221472,0.995400879221472,1.0663054365972158,1.0663054365972158


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.09964620762171492,-0.1,0.03804582534292858
-0.09964620762171492,-0.09592360749543787,0.03804582534292858,0.17600634410042862
-0.09592360749543787,-0.08330654726482122,0.17600634410042862,0.3133376345864901
-0.08330654726482122,-0.057129891290679996,0.3133376345864901,0.4486082521032583
-0.057129891290679996,-0.015746230625928018,0.4486082521032583,0.5799862783774097
-0.015746230625928018,0.03949981789838053,0.5799862783774097,0.7062161587217817
0.03949981789838053,0.10602783665005153,0.7062161587217817,0.8269517561251182
0.10602783665005153,0.1813889688874644,0.8269517561251182,0.9424582124335948
0.1813889688874644,0.26365977991130374,0.9424582124335948,1.0532010300015222
0.26365977991130374,0.3514647171640569,1.0532010300015222,1.1596274931170805
0.3514647171640569,0.4438311792210864,1.1596274931170805,1.262148240504238
0.4438311792210864,0.540030013984684,1.262148240504238,1.3610868486348433
0.540030013984684,0.6395437678357263,1.3610868486348433,1.4566882769979759
0.6395437678357263,0.741985323994188,1.4566882769979759,1.5491581963178165
0.741985323994188,0.8470439468400206,1.5491581963178165,1.6386624455691068
0.8470439468400206,0.9544595625980176,1.6386624455691068,1.7253313077926133
0.9544595625980176,1.0640145129009002,1.7253313077926133,1.809274393555036
1.0640145129009002,1.1755253426341308,1.809274393555036,1.890604062746342
1.1755253426341308,1.2888233328657397,1.890604062746342,1.9694342017562314
1.2888233328657397,1.403738502792429,1.9694342017562314,2.0458642136468144
1.403738502792429,1.5201156305598913,2.0458642136468144,2.1200049605834392
1.5201156305598913,1.6378146143523342,2.1200049605834392,2.1920022111917583
1.6378146143523342,1.7567108362875232,2.1920022111917583,2.2620411734437607
1.7567108362875232,1.876606657596432,2.2620411734437607,2.3303063513001616
1.876606657596432,1.9972948400186654,2.3303063513001616,2.397002771067687
1.9972948400186654,2.1186693325975394,2.397002771067687,2.4624227360178748
2.1186693325975394,2.2404234274233117,2.4624227360178748,2.526832359268139
2.2404234274233117,2.3624723119971316,2.526832359268139,2.590629488628924
2.3624723119971316,2.4841571665036186,2.590629488628924,2.654024221196307
2.4841571665036186,2.605415568148491,2.654024221196307,2.7174673798058753
2.605415568148491,2.7206662528144268,2.7174673798058753,2.77888749966615
2.7206662528144268,2.7206662528144268,2.77888749966615,2.77888749966615
2.7206662528144268,2.7708192509655682,2.77888749966615,2.8054692683401234
2.7708192509655682,2.7708192509655682,2.8054692683401234,2.8054692683401234
2.7708192509655682,2.7978202065256106,2.8054692683401234,2.819676688041293
2.7978202065256106,2.8247030764982304,2.819676688041293,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8355512901589583,2.83519185090416,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.838309153599717,2.8466970447781716,2.8460753437708846
2.838309153599717,2.8395725834085757,2.8460753437708846,2.8458844055848047
2.8395725834085757,2.840374215292956,2.8458844055848047,2.84574613361615
2.840374215292956,2.8407881321757857,2.84574613361615,2.845687414319046
2.8407881321757857,2.841075873124397,2.845687414319046,2.8456302614681803
2.841075873124397,2.841039481518654,2.8456302614681803,2.8456876315133632
2.841039481518654,2.840725415605299,2.8456876315133632,2.845851635355499
2.840725415605299,2.8404610664952576,2.845851635355499,2.8459842192353384
2.8404610664952576,2.8405421098947845,2.8459842192353384,2.845957245932927
2.8405421098947845,2.8408502727149694,2.845957245932927,2.8458245934997715
2.8408502727149694,2.841067568413118,2.8458245934997715,2.8457293424348435
2.841067568413118,2.841009260399577,2.8457293424348435,2.845755453143726
2.841009260399577,2.840732343639084,2.845755453143726,2.8458791233810667
2.840732343639084,2.840518973107036,2.8458791233810667,2.8459755224609595
2.840518973107036,2.8405964522560474,2.8459755224609595,2.845942549554501
2.8405964522560474,2.8408551435325458,2.845942549554501,2.845827753646128
2.8408551435325458,2.8410292238885595,2.845827753646128,2.8457494955844314
2.8410292238885595,2.8409677821570414,2.8457494955844314,2.8457758171965035
2.8409677821570414,2.8407320761898935,2.8457758171965035,2.8458804634338324
2.8407320761898935,2.8405634610264485,2.8458804634338324,2.8459563645435844
2.8405634610264485,2.8406378094508464,2.8459563645435844,2.845924301180695
2.8406378094508464,2.840855682952259,2.845924301180695,2.8458274619241406
2.840855682952259,2.840994895821566,2.8458274619241406,2.845764753846312
2.840994895821566,2.840933281593718,2.845764753846312,2.845791290111363
2.840933281593718,2.840733431334375,2.845791290111363,2.8458800503136708
2.840733431334375,2.8406006906526344,2.8458800503136708,2.845939859555464
2.8406006906526344,2.8406709272808874,2.845939859555464,2.8459094289051716
2.8406709272808874,2.8408543907323707,2.8459094289051716,2.845827846379806
2.8408543907323707,2.840965128981005,2.845827846379806,2.845777907921564
2.840965128981005,2.8409051141573434,2.845777907921564,2.8458038866701725
2.8409051141573434,2.8407361222453495,2.8458038866701725,2.845878986290676
2.8407361222453495,2.8406320482913596,2.845878986290676,2.8459259387527798
2.8406320482913596,2.840697520058791,2.8459259387527798,2.845897474648904
2.840697520058791,2.8408518768284385,2.845897474648904,2.845828806055587
2.8408518768284385,2.8409394183123595,2.845828806055587,2.8457892787758112
2.8409394183123595,2.840882212984075,2.8457892787758112,2.845814137512195
2.840882212984075,2.8407396885540828,2.845814137512195,2.8458775119103934
2.8407396885540828,2.8406585043143897,2.8458775119103934,2.845914190516815
2.8406585043143897,2.8407188606763123,2.845914190516815,2.845887877276607
2.8407188606763123,2.8408485655818487,2.845887877276607,2.8458301504854435
2.8408485655818487,2.8409172802807956,2.8458301504854435,2.845799078948856
2.8409172802807956,2.8408636669689855,2.845799078948856,2.8458224478440783
2.8408636669689855,2.840743773327925,2.8458224478440783,2.8458757894275992
2.840743773327925,2.840680837725292,2.8458757894275992,2.845904270144158
2.840680837725292,2.840735958044409,2.845904270144158,2.8458801842178034
2.840735958044409,2.840844779060272,2.8458801842178034,2.845831730569356
2.840844779060272,2.840898279273279,2.845831730569356,2.8458074977180132
2.840898279273279,2.840848711943451,2.8458074977180132,2.845829156442973
2.840848711943451,2.8407481099483562,2.845829156442973,2.845873939726878
2.8407481099483562,2.8406996888018567,2.845873939726878,2.845895893942473
2.8406996888018567,2.8407496217434036,2.845895893942473,2.845874032259074
2.8407496217434036,2.840840759326479,2.845874032259074,2.845833433942521
2.840840759326479,2.8408820230000624,2.845833433942521,2.8458147060857035
2.8408820230000624,2.8408367081551567,2.8458147060857035,2.845834547287792
2.8408367081551567,2.8407525032946057,2.845834547287792,2.845872051693007
2.8407525032946057,2.8407155908496327,2.845872051693007,2.8458888256699413
2.8407155908496327,2.8407605059301324,2.8458888256699413,2.8458691280349617
2.8407605059301324,2.840836684912865,2.8458691280349617,2.84583517748833
2.840836684912865,2.8408681588872153,2.84583517748833,2.845820858215858
2.8408681588872153,2.840827121252843,2.845820858215858,2.845838857879665
2.840827121252843,2.8407568141990462,2.845838857879665,2.8458701891259124
2.8407568141990462,2.840728992168391,2.8458701891259124,2.845882866768191
2.840728992168391,2.840769141557739,2.845882866768191,2.8458652334960908
2.840769141557739,2.840832684187262,2.8458652334960908,2.845836901153715
2.840832684187262,2.8408563713471047,2.845836901153715,2.845826092449365
2.8408563713471047,2.840819506243158,2.845826092449365,2.8458422862380774
2.840819506243158,2.8407609468748856,2.8458422862380774,2.8458683963215363
2.8407609468748856,2.840740271955046,2.8458683963215363,2.845877849287517
2.840740271955046,2.840775960746029,2.845877849287517,2.845862154928391
2.840775960746029,2.840828846247292,2.845862154928391,2.8458385629296683
2.840828846247292,2.8408463793401246,2.8458385629296683,2.8458305322401762
2.8408463793401246,2.8408134937764546,2.8458305322401762,2.8458449969014783
2.8408134937764546,2.840764838809837,2.8458449969014783,2.845866702569324
2.840764838809837,2.840749752254546,2.845866702569324,2.8458736305779864
2.840749752254546,2.8407813156466193,2.8458736305779864,2.8458597344661705
2.8407813156466193,2.840825229777283,2.8458597344661705,2.8458401347857145
2.840825229777283,2.8408379339599645,2.8458401347857145,2.845834287118284
2.8408379339599645,2.8408087783585763,2.845834287118284,2.845847126101331
2.8408087783585763,2.840768452693312,2.845847126101331,2.845865125753893
2.840768452693312,2.8407577072400314,2.845865125753893,2.845870089172992
2.8407577072400314,2.840785493317911,2.845870089172992,2.845857843409592
2.840785493317911,2.8408218702121646,2.845857843409592,2.8458415993899226
2.8408218702121646,2.840830815960489,2.8458415993899226,2.845837453705464
2.840830815960489,2.8408051082143793,2.845837453705464,2.845848786223083
2.8408051082143793,2.8407717700123882,2.845848786223083,2.845863675219231
2.8407717700123882,2.840764370621442,2.845863675219231,2.84586712150721
2.840764370621442,2.840788727622496,2.84586712150721,2.845856376886101
2.840788727622496,2.840818785493142,2.845856376886101,2.8458429474779074
2.840818785493142,2.8408248332325066,2.8458429474779074,2.8458401167729575
2.8408248332325066,2.840802276592981,2.8458401167729575,2.8458500696413047
2.840802276592981,2.840774786009386,2.8458500696413047,2.84586235402943
2.840774786009386,2.8407699416940977,2.84586235402943,2.84586463923986
2.8407699416940977,2.840791208845931,2.84586463923986,2.8458552495384515
2.840791208845931,2.8408159806553837,2.8458552495384515,2.8458441757574686
2.8408159806553837,2.8408198182753646,2.8458441757574686,2.845842350316167
2.8408198182753646,2.840800114338378,2.845842350316167,2.8458510520030607
2.840800114338378,2.8407775057436937,2.8458510520030607,2.84586116073877
2.8407775057436937,2.8407745903638006,2.84586116073877,2.8458625670326194
2.8407745903638006,2.840793091534523,2.8458625670326194,2.8458543920137602
2.840793091534523,2.840813451451868,2.8458543920137602,2.845845285253698
2.840813451451868,2.840815625716631,2.845845285253698,2.845844218619125
2.840815625716631,2.840798483569254,2.845844218619125,2.845851795025732
2.840798483569254,2.8407799410437047,2.845851795025732,2.84586009076533
2.8407799410437047,2.840778461376587,2.84586009076533,2.8458608406802233
2.840778461376587,2.8407945009171223,2.8458608406802233,2.8458537480884654
2.8407945009171223,2.8408111871869894,2.8458537480884654,2.845846280014368
2.8408111871869894,2.840812129927867,2.845846280014368,2.8458457772848047
2.840812129927867,2.8407972723266672,2.8458457772848047,2.845852348869849
2.8407972723266672,2.8407821081718314,2.845852348869849,2.845859137446291
2.8407821081718314,2.840781677912808,2.845859137446291,2.845859405522472
2.840781677912808,2.840795538185964,2.845859405522472,2.8458532723050114
2.840795538185964,2.840809172906877,2.8458532723050114,2.845847166108114
2.840809172906877,2.840809222773696,2.845847166108114,2.845847074212785
2.840809222773696,2.8407963900613082,2.845847074212785,2.845852754142285
2.8407963900613082,2.8407840260572774,2.845852754142285,2.8458582928392353
2.8407840260572774,2.8407843446611776,2.8458582928392353,2.845858215086154
2.8407843446611776,2.8407962848487895,2.845858215086154,2.845852928024637
2.8407962848487895,2.840807391070078,2.845852928024637,2.845847950858943
2.840807391070078,2.8408068115195144,2.845847950858943,2.845848150511536
2.8408068115195144,2.8407957638445436,2.845848150511536,2.8458530435801146
2.8407957638445436,2.840785714977974,2.8458530435801146,2.8458575483220545
2.840785714977974,2.8407865504593763,2.8458575483220545,2.845857229918393
2.8407865504593763,2.8407968063193687,2.845857229918393,2.8458526858210913
2.8407968063193687,2.8408058228019066,2.8458526858210913,2.8458486422699916
2.8408058228019066,2.8408048169123252,2.8458486422699916,2.8458490413377446
2.8408048169123252,2.8407953351997004,2.8458490413377446,2.845853243460298
2.8407953351997004,2.8407871955954507,2.845853243460298,2.8458568950342924
2.8407871955954507,2.8407883705682346,2.8458568950342924,2.8458564165817197
2.8407883705682346,2.840797154880222,2.8458564165817197,2.8458525221552127
2.840797154880222,2.840804448818086,2.8458525221552127,2.845849248597653
2.840804448818086,2.8408031714402227,2.845849248597653,2.845849776659363
2.8408031714402227,2.8407950574619028,2.845849776659363,2.845853374775364
2.8407950574619028,2.8407884882649803,2.845853374775364,2.845856324194507
2.8407884882649803,2.840789868632917,2.845856324194507,2.8458557467872194
2.840789868632917,2.8407973721260076,2.8458557467872194,2.84585241828173
2.8407973721260076,2.8408032500880807,2.84585241828173,2.8458497780441094
2.8408032500880807,2.8408018177691043,2.8458497780441094,2.8458503819423084
2.8408018177691043,2.840794893586055,2.8458503819423084,2.8458534542104044
2.840794893586055,2.840789612558645,2.8458534542104044,2.8458558273215173
2.840789612558645,2.840791098374795,2.8458558273215173,2.8458551966464727
2.840791098374795,2.8407974909764584,2.8458551966464727,2.8458523593484872
2.8407974909764584,2.840802208295638,2.8458523593484872,2.845850238542216
2.840802208295638,2.8408007073502737,2.845850238542216,2.8458508787631214
2.8408007073502737,2.8407948143330595,2.8458508787631214,2.845853494952183
2.8407948143330595,2.840790586951487,2.845853494952183,2.845855396381824
2.840790586951487,2.840792105050463,2.845855396381824,2.8458547460262076
2.840792105050463,2.8407975373321763,2.8458547460262076,2.8458523336553
2.8407975373321763,2.8408013061430784,2.8458523336553,2.8458506376116532
2.8408013061430784,2.840799799189162,2.8458506376116532,2.8458512853514963
2.840799799189162,2.8407947967739235,2.8458512853514963,2.845853507356986
2.8407947967739235,2.8407914286311717,2.845853507356986,2.8458550238809535
2.8407914286311717,2.8407929267088736,2.8458550238809535,2.845854377992014
2.8407929267088736,2.8407975314340606,2.845854377992014,2.8458523320452573
2.8407975314340606,2.840800527536744,2.8458523320452573,2.8458509822693787
2.840800527536744,2.8407990587634027,2.8458509822693787,2.845851617067586
2.8407990587634027,2.840794823060036,2.845851617067586,2.8458534995000715
2.840794823060036,2.8407921533998626,2.8458534995000715,2.845854702912778
2.8407921533998626,2.8407935952731496,2.845854702912778,2.845854078329433
2.8407935952731496,2.8407974889769547,2.845854078329433,2.8458523474058834
2.8407974889769547,2.8407998576834674,2.8458523474058834,2.845851278980877
2.8407998576834674,2.840798457077417,2.845851278980877,2.845851886819528
2.840798457077417,2.8407948794155033,2.845851886819528,2.8458534776262683
2.8407948794155033,2.8407927756437235,2.8458534776262683,2.84585442717787
2.8407927756437235,2.840794137470112,2.84585442717787,2.8458538351322686
2.840794137470112,2.840797422019663,2.8458538351322686,2.8458523742613218
2.840797422019663,2.8407992831216435,2.8458523742613218,2.8458515336414894
2.8407992831216435,2.8407979698403776,2.8458515336414894,2.845852105426839
2.8407979698403776,2.8407949553141565,2.845852105426839,2.845853446518282
2.8407949553141565,2.840793308350904,2.845853446518282,2.8458541909795514
2.840793308350904,2.840794575627579,2.8458541909795514,2.8458536384493067
2.840794575627579,2.840797339726516,2.8458536384493067,2.8458524084398387
2.840797339726516,2.8407987917054136,2.8458524084398387,2.8458517515794353
2.8407987917054136,2.840797576754617,2.8458517515794353,2.8458522819352523
2.840797576754617,2.8407950428096282,2.8458522819352523,2.8458534097967396
2.8407950428096282,2.8407937631631146,2.8458534097967396,2.8458539892043286
2.8407937631631146,2.840794928356958,2.8458539892043286,2.845853479981713
2.840794928356958,2.840797248969835,2.845853479981713,2.845852446803536
2.840797248969835,2.840798372556335,2.845852446803536,2.845851937573989
2.840798372556335,2.840797260902136,2.845851937573989,2.845852423888369
2.840797260902136,2.8407951359919332,2.845852423888369,2.8458533701637827
2.8407951359919332,2.8407941504494585,2.8458533701637827,2.845853817291885
2.8407941504494585,2.8407952111364825,2.845853817291885,2.8458533528243493
2.8407952111364825,2.8407971548177526,2.8458533528243493,2.8458524870293505
2.8407971548177526,2.8407980159935518,2.8458524870293505,2.8458520958837936
2.8407980159935518,2.8407970082176104,2.8458520958837936,2.845852537561175
2.8407970082176104,2.8407952305482893,2.845852537561175,2.8458533296001
2.8407952305482893,2.8407944793938746,2.8458533296001,2.845853671198543
2.8407944793938746,2.8407954368085457,2.845853671198543,2.845853251245102
2.8407954368085457,2.840797060927799,2.845853251245102,2.8458525274322417
2.840797060927799,2.8407977134508644,2.8458525274322417,2.845852230281493
2.8407977134508644,2.8407968070372753,2.845852230281493,2.8458526281600807
2.8407968070372753,2.840795323409563,2.8458526281600807,2.8458532895236957
2.840795323409563,2.8407947580897193,2.8458532895236957,2.8458535473571493
2.8407947580897193,2.8407956160028727,2.8458535473571493,2.8458531704970107
2.8407956160028727,2.840796969863193,2.8458531704970107,2.845852566822976
2.840796969863193,2.84079745738694,2.845852566822976,2.845852344091801
2.84079745738694,2.8407966477139626,2.845852344091801,2.8458526999937224
2.8407966477139626,2.840795412466837,2.8458526999937224,2.8458532509172816
2.840795412466837,2.840794993636764,2.8458532509172816,2.8458534426355473
2.840794993636764,2.840795757495839,2.8458534426355473,2.845853106658678
2.840795757495839,2.8407968833459294,2.845853106658678,2.8458526043942354
2.8407968833459294,2.8407972411932554,2.8458526043942354,2.845852440230925
2.8407972411932554,2.840796522289589,2.845852440230925,2.845852756618378
2.840796522289589,2.8407954963452418,2.845852756618378,2.845853214430055
2.8407954963452418,2.8407951922371875,2.845853214430055,2.8458533542952136
2.8407951922371875,2.840795868514903,2.8458533542952136,2.8458530564989926
2.840795868514903,2.8407968024583186,2.8458530564989926,2.845852639629829
2.8407968024583186,2.8407970591030596,2.845852639629829,2.845852521245801
2.8407970591030596,2.8407964242173,2.845852521245801,2.8458528009613917
2.8407964242173,2.840795574224386,2.8458528009613917,2.845853180458584
2.840795574224386,2.840795359288191,2.845853180458584,2.8458532799511618
2.840795359288191,2.8407959549959734,2.8458532799511618,2.845853017362712
2.8407959549959734,2.8407967278026396,2.845853017362712,2.8458526722326956
2.8407967278026396,2.840796906103642,2.8458526722326956,2.845852589352095
2.840796906103642,2.8407963481263936,2.845852589352095,2.845852835425669
2.8407963481263936,2.8407956456965766,2.845852835425669,2.845853149210764
2.8407956456965766,2.840795499469655,2.845853149210764,2.8458532175338513
2.840795499469655,2.840796021800513,2.8458532175338513,2.845852987073896
2.840796021800513,2.8407966596268523,2.845852987073896,2.8458527020681323
2.8407966596268523,2.8407967778534045,2.8458527020681323,2.845852646470255
2.8407967778534045,2.8407962896239516,2.845852646470255,2.845852861977888
2.8407962896239516,2.840795710655585,2.845852861977888,2.845853120756059
2.840795710655585,2.8407956168258597,2.845853120756059,2.8458531652535717
2.8407956168258597,2.8407960728982724,2.8458531652535717,2.845852963854596
2.8407960728982724,2.840796597922922,2.845852963854596,2.8458527291193327
2.840796597922922,2.8407966706046466,2.8458527291193327,2.845852694259173
2.8407966706046466,2.8407962451278723,2.845852694259173,2.8458528822228053
2.8407962451278723,2.8407957692100108,2.8458528822228053,2.8458530950647027
2.8407957692100108,2.8407957148407665,2.8458530950647027,2.8458531215675555
2.8407957148407665,2.8407961115207456,2.8458531215675555,2.845852946256531
2.8407961115207456,2.8407965425031265,2.845852946256531,2.845852753452821
2.8407965425031265,2.840796581132569,2.845852753452821,2.84585273414722
2.840796581132569,2.840796211726695,2.84585273414722,2.8458528974656496
2.840796211726695,2.8407958216163562,2.8458528974656496,2.845853072038036
2.8407958216163562,2.840795796506637,2.845853072038036,2.845853085149941
2.840795796506637,2.840796140289755,2.845853085149941,2.8458529331038194
2.840796140289755,2.840796493058744,2.8458529331038194,2.8458527751918066
2.840796493058744,2.840796506670642,2.8458527751918066,2.845852767360543
2.840796506670642,2.840796187062201,2.845852767360543,2.8458529087644253
2.840796187062201,2.8407958682278416,2.8458529087644253,2.8458530515317633
2.8407958682278416,2.840795864386076,2.8458530515317633,2.845853054864569
2.840795864386076,2.840796161324947,2.845853054864569,2.8458529234450722
2.840796161324947,2.8407964492047006,2.8458529234450722,2.845852794495878
2.8407964492047006,2.8407964448522676,2.845852794495878,2.8458527949486623
2.8407964448522676,2.840796169231326,2.8458527949486623,2.84585291697362
2.840796169231326,2.84079590945571,2.84585291697362,2.845853033373579
2.84079590945571,2.8407959206676967,2.845853033373579,2.8458530297405327
2.8407959206676967,2.8407961763334524,2.8458530297405327,2.8458529165134165
2.8407961763334524,2.8407964105130996,2.8458529165134165,2.8458528115456905
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.043414942227467834,-0.1,0.03804446496292205
0.043414942227467834,0.04473620089918057,0.03804446496292205,0.17607782472262937
0.04473620089918057,0.05115290565758965,0.17607782472262937,0.3139192758418974
0.05115290565758965,0.06760080745350971,0.3139192758418974,0.45081601556293216
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.18637062496737392,-0.1,0.03803993746566725
0.18637062496737392,0.18609676423538565,0.03803993746566725,0.17608647767050353
0.18609676423538565,0.1880759690376482,0.17608647767050353,0.31410280960893966
0.1880759690376482,0.19665464685342907,0.31410280960893966,0.4518003746748781
0.19665464685342907,0.21627140572087852,0.4518003746748781,0.5882484779831939
0.21627140572087852,0.2498305357117249,0.5882484779831939,0.721872828417915
0.2498305357117249,0.29774395553470956,0.721872828417915,0.8510479502774823
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.3292644792099093,-0.1,0.03803557069497171
0.3292644792099093,0.3279236524931133,0.03803557069497171,0.17607451387791292
0.3279236524931133,0.3267861359979619,0.17607451387791292,0.3141140096979258
0.3267861359979619,0.3293389522969017,0.3141140096979258,0.45210271087300524
0.3293389522969017,0.3398673597898979,0.45210271087300524,0.58963200869854
0.3398673597898979,0.36240059911674993,0.58963200869854,0.7256179450043715
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.4721206290213631,-0.1,0.038032219706468584
0.4721206290213631,0.4700627990300408,0.038032219706468584,0.17605877353434293
0.4700627990300408,0.4667586916697327,0.17605877353434293,0.3140659861023538
0.4667586916697327,0.46486536642616316,0.3140659861023538,0.4520897251131978
0.46486536642616316,0.468037931625752,0.4520897251131978,0.5900452808108165
0.468037931625752,0.480503851429644,0.5900452808108165,0.7273915089172015
0.480503851429644,0.5060062951991909,0.7273915089172015,0.8628100777873942
0.5060062951991909,0.5463465219243436,0.8628100777873942,0.9944931563794225
0.5463465219243436,0.6009786862493104,0.9944931563794225,1.1209320514918248
0.6009786862493104,0.6679040077084636,1.1209320514918248,1.241385603687058
0.6679040077084636,0.7447763825484592,1.241385603687058,1.3558136601304767
0.7447763825484592,0.8295667636373361,1.3558136601304767,1.464576538119624
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.61495273241135,-0.1,0.038029905234914285
0.61495273241135,0.6124133782862619,0.038029905234914285,0.17604477427365242
0.6124133782862619,0.607612946333855,0.17604477427365242,0.31400604170492585
0.607612946333855,0.6025127227192586,0.31400604170492585,0.4519578420912621
0.6025127227192586,0.6000140276290519,0.4519578420912621,0.5899629199664169
0.6000140276290519,0.6039322277544655,0.5899629199664169,0.7278820198687234
0.6039322277544655,0.6185473652292311,0.7278820198687234,0.8649736631840489
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7577691446630058,-0.1,0.03802844791964466
0.7577691446630058,0.7549089001510035,0.03802844791964466,0.17603401418014372
0.7549089001510035,0.7490841010527917,0.17603401418014372,0.31395233850179793
0.7490841010527917,0.7417090873992278,0.31395233850179793,0.45180162465006113
0.7417090873992278,0.7349849316355636,0.45180162465006113,0.5896803588534385
0.7349849316355636,0.7320534420107487,0.5896803588534385,0.727665866228957
0.7320534420107487,0.7370038835539994,0.727665866228957,0.8655171826831491
0.7370038835539994,0.7541197752230487,0.8655171826831491,1.0022609287454007
0.7541197752230487,0.786430086495798,1.0022609287454007,1.13613245893997
0.786430086495798,0.8345731992419598,1.13613245893997,1.2651395878435432
0.8345731992419598,0.8962985281407676,1.2651395878435432,1.3866935584132716
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.9005752739776015,-0.1,0.03802764209815365
0.9005752739776015,0.8975051072560676,0.03802764209815365,0.17602645268965075
0.8975051072560676,0.8909871559870227,0.17602645268965075,0.31391043709826494
0.8909871559870227,0.8820195767498646,0.31391043709826494,0.4516628160982048
0.8820195767498646,0.872222461617791,0.4516628160982048,0.5893611972108057
0.872222461617791,0.8640364617331152,0.5893611972108057,0.7271551629167066
0.8640364617331152,0.8609559504246904,0.7271551629167066,0.865114531082271
0.8609559504246904,0.8673316110832965,0.865114531082271,1.00286152188417
0.8673316110832965,0.8874073687070385,1.00286152188417,1.139155585931636
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0433743873779744,-0.1,0.03802731669085094
1.0433743873779744,1.040172409674506,0.03802731669085094,0.17602159198911974
1.040172409674506,1.0331979410875398,0.17602159198911974,0.31388045225111405
1.0331979410875398,1.0231351140975902,0.31388045225111405,0.451553721100562
1.0231351140975902,1.011145220413975,0.451553721100562,0.5890774878761876
1.011145220413975,0.9990529246539867,0.5890774878761876,0.7265921504862186
0.9990529246539867,0.9896393503206754,0.7265921504862186,0.8642968327982242
0.9896393503206754,0.986769324618599,0.8642968327982242,1.0022320962351867
0.986769324618599,0.9950542386295015,1.0022320962351867,1.139831221361556
0.9950542386295015,1.0187098632777865,1.139831221361556,1.2754763859032612
1.0187098632777865,1.058852873404585,1.2754763859032612,1.4045270152451947
1.058852873404585,1.1120713190603768,1.4045270152451947,1.5220262627832526
1.1120713190603768,1.179631052375199,1.5220262627832526,1.635841808771703
1.179631052375199,1.2610647338072225,1.635841808771703,1.746994860610162
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1861690230101705,-0.1,0.038027327976761255
1.1861690230101705,1.1828898934213967,0.038027327976761255,0.17601882495793467
1.1828898934213967,1.1756258119798566,0.17601882495793467,0.3138606508057302
1.1756258119798566,1.1648279853363035,0.3138606508057302,0.4514749366120746
1.1648279853363035,1.1513059305788815,0.4514749366120746,0.5888531094910296
1.1513059305788815,1.136380163580218,0.5888531094910296,0.7260902604029185
1.136380163580218,1.122163207210227,0.7260902604029185,0.8633979661387152
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.328960485754778,-0.1,0.03802758120063601
1.328960485754778,1.3256438834368218,0.03802758120063601,0.176017665592568
1.3256438834368218,1.3182113712722492,0.176017665592568,0.31384906132668977
1.3182113712722492,1.3069391765265856,0.31384906132668977,0.45142261154897145
1.3069391765265856,1.2923719553389332,0.45142261154897145,0.5886901909293443
1.2923719553389332,1.275438412808726,0.5886901909293443,0.7256913358923165
1.275438412808726,1.257686085348648,0.7256913358923165,0.8625916457106285
1.257686085348648,1.2415397311544427,0.8625916457106285,0.9996797410869079
1.2415397311544427,1.2305601559224577,0.9996797410869079,1.1372353274317195
1.2305601559224577,1.2295519538777504,1.1372353274317195,1.2751117292659562
1.2295519538777504,1.2437801528593846,1.2751117292659562,1.4120522027193254
1.2437801528593846,1.2757321336926024,1.4120522027193254,1.542101689587622
1.2757321336926024,1.3208230195764052,1.542101689587622,1.6559770789307096
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.471750100351742,-0.1,0.03802799195362308
1.471750100351742,1.4684237178888424,0.03802799195362308,0.17601765287460333
1.4684237178888424,1.4609091024559477,0.17601765287460333,0.3138436746350305
1.4609091024559477,1.449353738054333,0.3138436746350305,0.4513916898637981
1.449353738054333,1.4341013456520217,0.4513916898637981,0.5885815137763507
1.4341013456520217,1.4157808655309594,0.5885815137763507,0.7254003285378378
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.614538467633275,-0.1,0.038028512289674354
1.614538467633275,1.6112227422599106,0.038028512289674354,0.1760184881081919
1.6112227422599106,1.6036888557032665,0.1760184881081919,0.31384294712724603
1.6036888557032665,1.5919876935849557,0.31384294712724603,0.45137720490576005
1.5919876935849557,1.5763149346603815,0.45137720490576005,0.5885169920538315
1.5763149346603815,1.557071965449741,0.5885169920538315,0.7252054259255781
1.557071965449741,1.535015537577124,0.7252054259255781,0.8614736039761118
1.535015537577124,1.5114284644135283,0.8614736039761118,0.9974897979931298
1.5114284644135283,1.4883693736659445,0.9974897979931298,1.1335928805857778
1.4883693736659445,1.4690603203290058,1.1335928805857778,1.2702475134593054
1.4690603203290058,1.4582818288085357,1.2702475134593054,1.4077306768053588
1.4582818288085357,1.4621345702863313,1.4077306768053588,1.5453545610946786
1.4621345702863313,1.4853649937346973,1.5453545610946786,1.67776325265388
1.4853649937346973,1.5225881700148318,1.67776325265388,1.7885126648418805
1.5225881700148318,1.5727613933041902,1.7885126648418805,1.8897652332465342
1.5727613933041902,1.6370024131615044,1.8897652332465342,1.987765700454891
1.6370024131615044,1.7167358509536843,1.987765700454891,2.0852649768026534
1.7167358509536843,1.813266683197619,2.0852649768026534,2.183475265341202
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.7573262149024187,-0.1,0.038029096853222366
1.7573262149024187,1.7540353585568966,0.038029096853222366,0.17601989816385585
1.7540353585568966,1.7465275318873998,0.17601989816385585,0.3138455878386164
1.7465275318873998,1.734782461898753,0.3138455878386164,0.45137518690912837
1.734782461898753,1.7188831668993356,0.45137518690912837,0.5884869298042072
1.7188831668993356,1.6990629164461053,0.5884869298042072,0.7250897209921111
1.6990629164461053,1.6758163414201361,0.7250897209921111,0.861155855253741
1.6758163414201361,1.6500315756059665,0.861155855253741,0.996769164731124
1.6500315756059665,1.6231837602764034,0.996769164731124,1.1321794044329907
1.6231837602764034,1.5976638549103606,1.1321794044329907,1.267838534833514
1.5976638549103606,1.5772794804283634,1.267838534833514,1.4043102477399032
1.5772794804283634,1.5676270359851674,1.4043102477399032,1.541806183291201
1.5676270359851674,1.575555599690079,1.541806183291201,1.6791286507013194
1.575555599690079,1.6016962065244382,1.6791286507013194,1.799127347177795
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.9001136744402598,-0.1,0.03802972041089364
1.9001136744402598,1.8968580388322942,0.03802972041089364,0.17602170946195364
1.8968580388322942,1.8894086481112458,0.17602170946195364,0.3138506087670824
1.8894086481112458,1.8776924511531006,0.3138506087670824,0.45138216201873815
1.8776924511531006,1.861710616995654,0.45138216201873815,0.5884829770930718
1.861710616995654,1.8415680429004213,0.5884829770930718,0.7250361950444689
1.8415680429004213,1.8175645176937674,0.7250361950444689,0.8609671374453497
1.8175645176937674,1.790288324607115,0.8609671374453497,0.996283792401527
1.790288324607115,1.7607582598716132,0.996283792401527,1.131132341623651
1.7607582598716132,1.7306848105708235,1.131132341623651,1.2658628508903833
1.7306848105708235,1.7029033923003691,1.2658628508903833,1.4010650797042083
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.0429011212772483,-0.1,0.038030360943310554
2.0429011212772483,2.0396878740613755,0.038030360943310554,0.17602377742572908
2.0396878740613755,2.032320593057312,0.17602377742572908,0.31385730346178065
2.032320593057312,2.0206873170461064,0.31385730346178065,0.4513956966490734
2.0206873170461064,2.0047270537564335,0.4513956966490734,0.5884981919839631
2.0047270537564335,1.984451765771083,0.5884981919839631,0.7250300589493789
1.984451765771083,1.9600138089663877,0.7250300589493789,0.8608805880567617
1.9600138089663877,1.9317759407666024,0.8608805880567617,0.9959954532621621
1.9317759407666024,1.9004152161611279,0.9959954532621621,1.1304250859153766
1.9004152161611279,1.867113250080328,1.1304250859153766,1.2643927927222605
1.867113250080328,1.8338853498220187,1.2643927927222605,1.3983775060978059
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.185688766207022,-0.1,0.03803100442185697
2.185688766207022,2.1825228234244403,0.03803100442185697,0.1760260003481929
2.1825228234244403,2.1752536483024074,0.1760260003481929,0.3138650654066606
2.1752536483024074,2.163741385771457,0.3138650654066606,0.45141368359389755
2.163741385771457,2.1478801240058583,0.45141368359389755,0.588527246765019
2.1478801240058583,2.127611033778933,0.588527246765019,0.725058901718856
2.127611033778933,2.102978134281665,0.725058901718856,0.8608720092564147
2.102978134281665,2.07417718802516,0.8608720092564147,0.9958642613135652
2.07417718802516,2.0416278297759334,0.9958642613135652,1.130005928389819
2.0416278297759334,2.0061114004024985,1.130005928389819,1.2633991111069316
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.3284766951220566,-0.1,0.038031641435340074
2.3284766951220566,2.325361414716263,0.038031641435340074,0.1760283082868103
2.325361414716263,2.31820220887397,0.1760283082868103,0.3138735447766239
2.31820220887397,2.306838614350692,0.3138735447766239,0.45143473364888576
2.306838614350692,2.2911315195242543,0.45143473364888576,0.5885659319178566
2.2911315195242543,2.2709715355298945,0.5885659319178566,0.725113100155383
2.2709715355298945,2.246321435377941,0.725113100155383,0.8609215642696999
2.246321435377941,2.2172516009715846,0.8609215642696999,0.9958533115179372
2.2172516009715846,2.1839921291146456,0.9958533115179372,1.1298162549662547
2.1839921291146456,2.147031284801473,1.1298162549662547,1.2628107623393905
2.4705329153605016,2.4705329153605016,-0.1,-0.1
2.4705329153605016,2.4712650636081195,-0.1,0.03803226375897051
2.4712650636081195,2.46820236394874,0.03803226375897051,0.1760306398751663
2.46820236394874,2.4611602398103973,0.1760306398751663,0.3138823767209994
2.4611602398103973,2.4499644441893533,0.3138823767209994,0.4514576631606181
2.4499644441893533,2.434452030635136,0.4514576631606181,0.588611137295625
2.434452030635136,2.4144756806654004,0.588611137295625,0.7251850241563367
2.4144756806654004,2.3899390655735364,0.7251850241563367,0.861013088628308
2.3899390655735364,2.360821401282545,0.861013088628308,0.9959325303224394
2.360821401282545,2.327211957979125,0.9959325303224394,1.129804599468089
2.327211957979125,2.289381072396791,1.129804599468089,1.262549081037923
2.6133402995471964,2.6133402995471964,-0.1,-0.1
2.6133402995471964,2.614053852285909,-0.1,0.038032868701264794
2.614053852285909,2.6110449946542182,0.038032868701264794,0.1760329667291304
2.6110449946542182,2.6041250211423366,0.1760329667291304,0.3138913908597615
2.6041250211423366,2.5931098322187274,0.3138913908597615,0.4514816751672147
2.5931098322187274,2.577819951063985,0.4514816751672147,0.5886604304293329
2.577819951063985,2.5580816022485013,0.5886604304293329,0.7252689337501876
2.5580816022485013,2.5337547502220152,0.7252689337501876,0.8611342451215492
2.5337547502220152,2.5047504286984608,0.8611342451215492,0.9960767710722142
2.5047504286984608,2.471054385080181,0.9960767710722142,1.1299245584866728
2.471054385080181,2.432779188185858,1.1299245584866728,1.2625375137871835
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.756843182365917,-0.1,0.03803345122210111
2.756843182365917,2.753888441624522,0.03803345122210111,0.1760352509385554
2.753888441624522,2.747092958100071,0.1760352509385554,0.3139003878243737
2.747092958100071,2.7362669516314937,0.3139003878243737,0.4515061676270735
2.7362669516314937,2.721219316197371,0.4515061676270735,0.5887121113902531
2.721219316197371,2.7017572182171903,0.5887121113902531,0.7253604790259506
2.7017572182171903,2.677709550008181,0.7253604790259506,0.8612753452875144
2.677709550008181,2.648938409309256,0.8612753452875144,0.9962670717980905
2.648938409309256,2.615354268296654,0.9962670717980905,1.1301413246778673
2.615354268296654,2.5769531452232806,1.1301413246778673,1.262714860876815
2.8989550679205855,2.8989550679205855,-0.1,-0.1
2.8989550679205855,2.8996330030190838,-0.1,0.03803401173481255
2.8996330030190838,2.896732428797665,0.03803401173481255,0.17603748393884286
2.896732428797665,2.89006257677387,0.17603748393884286,0.3139092807476024
2.89006257677387,2.8794301721077598,0.3139092807476024,0.4515306686777153
2.8794301721077598,2.8646372825557527,0.4515306686777153,0.5887648095554032
2.8646372825557527,2.845478280217676,0.5887648095554032,0.7254563791897243
2.845478280217676,2.8217598691400476,0.7254563791897243,0.8614292358013388
2.8217598691400476,2.7933083156184124,0.8614292358013388,0.9964883812767794
2.7933083156184124,2.7599785744532768,0.9964883812767794,1.1304252441932094
2.7599785744532768,2.7216830911470815,1.1304252441932094,1.263027357970651
3.0417624521072804,3.0417624521072804,-0.1,-0.1
3.0417624521072804,3.0424233814834922,-0.1,0.038034547585488965
3.0424233814834922,3.0395764033576924,0.038034547585488965,0.17603964498285704
3.0395764033576924,3.03303193931272,0.17603964498285704,0.31391797412511757
3.03303193931272,3.022595742773906,0.31391797412511757,0.4515549139935805
3.022595742773906,3.008065275706069,0.4515549139935805,0.5888176309757707
3.008065275706069,2.9892269466298735,0.5888176309757707,0.7255542586681072
2.9892269466298735,2.9658723693223448,0.7255542586681072,0.8615904020319571
2.9658723693223448,2.9378027963534588,0.8615904020319571,0.996729528101652
2.9378027963534588,2.90483436780649,0.996729528101652,1.1307553825924122
2.90483436780649,2.8668180757533013,1.1307553825924122,1.2634366445592615
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.1852142871798175,-0.1,0.03803505977608551
3.1852142871798175,3.1824202169861326,0.03803505977608551,0.1760417315368241
3.1824202169861326,3.1760000570043547,0.1760417315368241,0.3139264191545389
3.1760000570043547,3.1657598585324367,0.3139264191545389,0.4515786220432516
3.1657598585324367,3.1514957257731937,0.4515786220432516,0.5888698536924314
3.1514957257731937,3.132989164636818,0.5888698536924314,0.7256523317402065
3.132989164636818,3.1100220259499953,0.7256523317402065,0.8617549019018881
3.1100220259499953,3.082378177643085,0.8617549019018881,0.9969820478209798
3.082378177643085,3.049845250717047,0.9969820478209798,1.131114299993018
3.049845250717047,3.012231363533143,1.131114299993018,1.263909722666468
3.327377220480669,3.327377220480669,-0.1,-0.1
3.327377220480669,3.3280057298203123,-0.1,0.038035547795343516
3.3280057298203123,3.3252635885190243,0.038035547795343516,0.17604373611775484
3.3252635885190243,3.318966102319887,0.17604373611775484,0.3139345834940024
3.318966102319887,3.308920947315014,0.3139345834940024,0.45160169521000204
3.308920947315014,3.2949238623725234,0.45160169521000204,0.5889210037020803
3.2949238623725234,3.2767548491599956,0.5889210037020803,0.7257493377384755
3.2767548491599956,3.254189743056498,0.7257493377384755,0.8619196963463267
3.254189743056498,3.227001150220213,0.8619196963463267,0.9972396138215381
3.227001150220213,3.194958305478424,0.9972396138215381,1.1314901049040123
3.194958305478424,3.157838216255389,1.1314901049040123,1.2644243885045334
3.157838216255389,3.115448308499141,1.2644243885045334,1.395770733643022
3.115448308499141,3.067642055598244,1.395770733643022,1.5252406493346433
3.067642055598244,3.014343306271056,1.5252406493346433,1.6525452673514733
3.014343306271056,2.955594066088951,1.6525452673514733,1.7774276920018681
2.955594066088951,2.891632279089051,1.7774276920018681,1.8997253901346425
2.891632279089051,2.8230118456798223,1.8997253901346425,2.0194799803782812
2.8230118456798223,2.7508580412839554,2.0194799803782812,2.137155405145744
2.7508580412839554,2.6775331234581667,2.137155405145744,2.2541166937018158
2.6775331234581667,2.6087820374491826,2.2541166937018158,2.373693764155577
2.6087820374491826,2.6087820374491826,2.373693764155577,2.373693764155577
2.6087820374491826,2.5722735467878675,2.373693764155577,2.4562501457551353
2.5722735467878675,2.5722735467878675,2.4562501457551353,2.4562501457551353
2.5722735467878675,2.556591966532339,2.4562501457551353,2.518811411610189
2.556591966532339,2.556591966532339,2.518811411610189,2.518811411610189
2.556591966532339,2.5560918970093853,2.518811411610189,2.5727411766806494
2.5560918970093853,2.5722946081825175,2.5727411766806494,2.6261910065346084
2.5722946081825175,2.5984697251644278,2.6261910065346084,2.6687245101879267
3.4701846046673634,3.4701846046673634,-0.1,-0.1
3.4701846046673634,3.4707977001954737,-0.1,0.0380360124736229
3.4707977001954737,3.4681063988517473,0.0380360124736229,0.1760456577003097
3.4681063988517473,3.4619292753111015,0.1760456577003097,0.31394243659626697
3.4619292753111015,3.452076491238895,0.31394243659626697,0.4516239836792313
3.452076491238895,3.4383455660887856,0.4516239836792313,0.5889707618051768
3.4383455660887856,3.4205160769893066,0.5889707618051768,0.7258443737003363
3.4205160769893066,3.3983613639392765,0.7258443737003363,0.8620827401811514
3.3983613639392765,3.371647171282417,0.8620827401811514,0.9974977086320626
3.371647171282417,3.340129633123635,0.9974977086320626,1.131873045717834
3.340129633123635,3.303565504817389,1.131873045717834,1.2649617075296247
3.303565504817389,3.2617292040901007,1.2649617075296247,1.3964852753282178
3.2617292040901007,3.2144211708275994,1.3964852753282178,1.526136961465776
3.2144211708275994,3.1614863680662326,1.526136961465776,1.6535908938122803
3.1614863680662326,3.1028492678812736,1.6535908938122803,1.778521231576597
3.1028492678812736,3.0385557745757223,1.778521231576597,1.9006363120275296
3.0385557745757223,2.968853376314185,1.9006363120275296,2.0197505781509824
2.968853376314185,2.8943194785765356,2.0197505781509824,2.1359141524623495
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.613590175456883,-0.1,0.038036454547125065
3.613590175456883,3.6109485456627874,0.038036454547125065,0.17604749645090864
3.6109485456627874,3.6048894486288168,0.17604749645090864,0.31394998172688626
3.6048894486288168,3.5952261062900375,0.31394998172688626,0.4516454720858216
3.5952261062900375,3.5817581861104952,0.4516454720858216,0.5890188851526829
3.5817581861104952,3.564267398370147,0.5890188851526829,0.7259368313885427
3.564267398370147,3.5425261960519707,0.7259368313885427,0.8622424531433458
3.5425261960519707,3.5162971096928146,0.8622424531433458,0.9977529251756477
3.5162971096928146,3.4853292866334082,0.9977529251756477,1.1322567020444747
3.4853292866334082,3.449365416323627,1.1322567020444747,1.265509427645155
3.449365416323627,3.408157062147822,1.265509427645155,1.3972313569730546
3.408157062147822,3.3614694985535505,1.3972313569730546,1.5271073944801143
3.3614694985535505,3.3090917721562225,1.5271073944801143,1.654789950940813
3.3090917721562225,3.2508607415850714,1.654789950940813,1.7799071054965294
3.2508607415850714,3.1866998077092816,1.7799071054965294,1.9020862139628631
3.1866998077092816,3.116657049171896,1.9020862139628631,2.020990280560525
3.116657049171896,3.040976334980042,2.020990280560525,2.1363930479313717
3.755799373040753,3.755799373040753,-0.1,-0.1
3.755799373040753,3.7563831622352457,-0.1,0.03803687458787949
3.7563831622352457,3.753789913640237,0.03803687458787949,0.17604925165795007
3.753789913640237,3.7478459216688305,0.17604925165795007,0.3139571987005614
3.7478459216688305,3.7383681076837063,0.3139571987005614,0.4516660892012172
3.7383681076837063,3.725159512056904,0.4516660892012172,0.5890652626388729
3.725159512056904,3.708004075042355,0.5890652626388729,0.7260262654009119
3.708004075042355,3.6866760929237823,0.7260262654009119,0.8623978411787391
3.6866760929237823,3.660936924798747,0.8623978411787391,0.9980029585898286
3.660936924798747,3.6305316798498417,0.9980029585898286,1.1326358283087636
3.6305316798498417,3.5951954898226046,1.1326358283087636,1.2660571789308865
3.5951954898226046,3.5546654354936424,1.2660571789308865,1.3979899869888497
3.5546654354936424,3.5086814387566423,1.3979899869888497,1.5281169778010093
3.5086814387566423,3.4569930259027357,1.5281169778010093,1.6560797865910923
3.4569930259027357,3.399382855046123,1.6560797865910923,1.7814826618518578
3.399382855046123,3.335682773898547,1.7814826618518578,1.9038991767491846
3.335682773898547,3.2658103412123034,1.9038991767491846,2.022896592367149
3.2658103412123034,3.1898081950724424,2.022896592367149,2.1380753697833894
3.8986067572274474,3.8986067572274474,-0.1,-0.1
3.8986067572274474,3.8991766161762977,-0.1,0.03803727401131202
3.8991766161762977,3.8966305162590724,0.03803727401131202,0.17605092777930628
3.8966305162590724,3.8907989235174867,0.17605092777930628,0.3139641064250207
3.8907989235174867,3.8815025618222627,0.3139641064250207,0.4516858512707881
3.8815025618222627,3.868548134555443,0.4516858512707881,0.5891097930399282
3.868548134555443,3.8517236252729736,0.5891097930399282,0.7261124679400961
3.8517236252729736,3.8308053431231044,0.7261124679400961,0.8625481695306421
3.8308053431231044,3.8055560683515406,0.8625481695306421,0.9982461361624794
3.8055560683515406,3.7757203582967724,0.9982461361624794,1.1330072140131113
3.7757203582967724,3.741029242271184,1.1330072140131113,1.2665985276512932
3.741029242271184,3.701210002252356,1.2665985276512932,1.3987484165678548
3.701210002252356,3.6559875797833787,1.3987484165678548,1.5291426188115125
3.6559875797833787,3.605086477438035,1.5291426188115125,1.6574209335415313
3.605086477438035,3.548246576119644,1.6574209335415313,1.7831744645680756
3.548246576119644,3.48524172202789,1.7831744645680756,1.9059487799530577
3.48524172202789,3.4158995758740587,1.9059487799530577,2.0252518620956748
3.4158995758740587,3.340129774255598,2.0252518620956748,2.140575162241413
3.340129774255598,3.2579707062098104,2.140575162241413,2.2514347132364265
3.2579707062098104,3.169657817827213,2.2514347132364265,2.357452440397307
3.169657817827213,3.075702526602301,2.357452440397307,2.458512752677817
3.075702526602301,2.9772018268489218,2.458512752677817,2.555174312455232
2.9772018268489218,2.8770604805596425,2.555174312455232,2.6501647287941132
2.8770604805596425,2.8770604805596425,2.6501647287941132,2.6501647287941132
-0.1,-0.1,3.755799373040753,3.755799373040753
-0.1,0.010671885733864364,3.755799373040753,3.8383043983564376
0.010671885733864364,0.12284182851289127,3.8383043983564376,3.918759527081923
0.12284182851289127,0.23651564071948586,3.918759527081923,3.9970752233927738
0.23651564071948586,0.24085038790326888,3.9970752233927738,4.000000000000001
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.011291713777184631,3.4701846046673634,3.551850278331569
0.011291713777184631,0.12416163326092342,3.551850278331569,3.631318816388804
0.12416163326092342,0.2386152675210634,3.631318816388804,3.7084884466469976
0.2386152675210634,0.3546573446779899,3.7084884466469976,3.783248071729412
0.3546573446779899,0.47229126274472766,3.783248071729412,3.8554758330377465
0.47229126274472766,0.5915204645074894,3.8554758330377465,3.925036152340661
0.5915204645074894,0.7123488430010717,3.925036152340661,3.9917777166365904
0.7123488430010717,0.7276704589305105,3.9917777166365904,4.000000000000001
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.011941580214364228,3.1845698362939743,3.2653408900829635
0.011941580214364228,0.125545382822229,3.2653408900829635,3.3437548723774086
0.125545382822229,0.24081605435888156,3.3437548723774086,3.419696416581132
0.24081605435888156,0.357757606826142,3.419696416581132,3.493038714173552
0.357757606826142,0.4763720124107653,3.493038714173552,3.5636423810730307
0.4763720124107653,0.5966610852523938,3.5636423810730307,3.631351077035545
0.5966610852523938,0.7186252449868225,3.631351077035545,3.695990771119732
0.7186252449868225,0.8422621627653432,3.695990771119732,3.7573671815467375
0.8422621627653432,0.9675653355802608,3.7573671815467375,3.8152624257454315
0.9675653355802608,1.0945217699798548,3.8152624257454315,3.8694323169241773
1.0945217699798548,1.2231098720702138,3.8694323169241773,3.919602053396232
1.2231098720702138,1.3532944318460942,3.919602053396232,3.9654640099110208
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.01260421731061638,2.8989550679205855,2.9787980275194164
0.01260421731061638,0.1269560295755248,2.9787980275194164,3.0561150488266495
0.1269560295755248,0.2430583325090058,3.0561150488266495,3.1307764680726557
0.2430583325090058,0.36091299984654523,3.1307764680726557,3.202639191623458
0.36091299984654523,0.48052041755367814,3.202639191623458,3.2715445015373064
0.48052041755367814,0.6018793564006901,3.2715445015373064,3.337313968380371
0.6018793564006901,0.724985006833332,3.337313968380371,3.399749671880886
0.724985006833332,0.8498292433782221,3.399749671880886,3.458628356442987
0.8498292433782221,0.9763977690360809,3.458628356442987,3.51369905548339
0.9763977690360809,1.1046655550872049,3.51369905548339,3.564681138009731
1.1046655550872049,1.2345941761791666,3.564681138009731,3.6112578624297176
1.2345941761791666,1.3661290452207486,3.6112578624297176,3.6530701918719464
1.3661290452207486,1.4991924860822459,3.6530701918719464,3.68971149791493
1.4991924860822459,1.6336761923201597,3.68971149791493,3.720718856449191
1.6336761923201597,1.7694282054464163,3.720718856449191,3.7455662207212295
1.7694282054464163,1.9062345223859456,3.7455662207212295,3.7636667637050305
1.9062345223859456,2.0438089864852227,3.7636667637050305,3.774344735469789
2.0438089864852227,2.1817644343903275,3.774344735469789,3.776829624064015
2.1817644343903275,2.319568688583538,3.776829624064015,3.770257529240501
2.319568688583538,2.4565025256453814,3.770257529240501,3.7536434134412198
2.4565025256453814,2.5915900383601707,3.7536434134412198,3.7258665376241935
2.5915900383601707,2.723473284521046,3.7258665376241935,3.6856738648940564
2.723473284521046,2.850224709201147,3.6856738648940564,3.631607001814068
2.850224709201147,2.968971754456541,3.631607001814068,3.5619158096521564
2.968971754456541,3.0715817719107155,3.5619158096521564,3.4778792485503014
3.0715817719107155,3.0715817719107155,3.4778792485503014,3.4778792485503014
3.0715817719107155,3.1365647311023914,3.4778792485503014,3.4029449680218953
3.1365647311023914,3.1365647311023914,3.4029449680218953,3.4029449680218953
3.1365647311023914,3.1791498501072954,3.4029449680218953,3.330439079004331
3.1791498501072954,3.1791498501072954,3.330439079004331,3.330439079004331
3.1791498501072954,3.2015161673296286,3.330439079004331,3.263026188031268
3.2015161673296286,3.205246543973592,3.263026188031268,3.191057512803372
3.205246543973592,3.1910569040219303,3.191057512803372,3.131253481831295
3.1910569040219303,3.164821302603872,3.131253481831295,3.0808331497276362
3.164821302603872,3.1284771056706155,3.0808331497276362,3.0357767984403807
3.1284771056706155,3.081529952201464,3.0357767984403807,2.9931434763381857
3.081529952201464,3.0240785106211696,2.9931434763381857,2.951879177841772
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.013242775712926244,2.6133402995471964,2.6922731818040058
0.013242775712926244,0.1283147051894347,2.6922731818040058,2.7685121978038065
0.1283147051894347,0.2452155356074713,2.7685121978038065,2.8419144556020703
0.2452155356074713,0.3639433985678584,2.8419144556020703,2.912321981113862
0.3639433985678584,0.48449414570405513,2.912321981113862,2.9795592912188664
0.48449414570405513,0.6068622054796303,2.9795592912188664,3.0434275175446994
0.6068622054796303,0.7310358920883416,3.0434275175446994,3.1037070869025407
0.7310358920883416,0.8569974222659368,3.1037070869025407,3.1601507560105944
0.8569974222659368,0.9847208079664799,3.1601507560105944,3.212478810090097
0.9847208079664799,1.1141665083784635,3.212478810090097,3.260378917266862
1.1141665083784635,1.2452778775312325,3.260378917266862,3.303499317510536
1.2452778775312325,1.3779769081578408,3.303499317510536,3.3414391924428615
1.3779769081578408,1.5121554477962074,3.3414391924428615,3.373744318791058
1.5121554477962074,1.6476594219434677,3.373744318791058,3.399912084545256
1.6476594219434677,1.784279604055877,3.399912084545256,3.4193684017623114
1.784279604055877,1.9217384998383533,3.4193684017623114,3.4314606813616315
1.9217384998383533,2.0596600576750665,3.4314606813616315,3.435456188178851
2.0596600576750665,2.1975347332476205,3.435456188178851,3.430524054232921
2.1975347332476205,2.3346781619335935,3.430524054232921,3.415703587425132
2.3346781619335935,2.4701593365214394,3.415703587425132,3.3898999501936897
2.4701593365214394,2.6026581843351035,3.3898999501936897,3.3517892886049836
2.6026581843351035,2.730186879366761,3.3517892886049836,3.2996295651401306
2.730186879366761,2.849276879294152,3.2996295651401306,3.230726577413716
2.849276879294152,2.849276879294152,3.230726577413716,3.230726577413716
2.849276879294152,2.9267731869048217,3.230726577413716,3.1677667401376643
2.9267731869048217,2.9267731869048217,3.1677667401376643,3.1677667401376643
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.013781181643717375,2.327725531173807,2.405878700034631
0.013781181643717375,0.12945919753621235,2.405878700034631,2.4811931149314193
0.12945919753621235,0.24702843571209146,2.4811931149314193,2.553517805776006
0.24702843571209146,0.3664809552064664,2.553517805776006,2.6226861569030357
0.3664809552064664,0.48780538479019375,2.6226861569030357,2.688513942401483
0.48780538479019375,0.6109878484472769,2.688513942401483,2.750792889784823
0.6109878484472769,0.7360070589041842,2.750792889784823,2.8092936884773296
0.7360070589041842,0.8628334973614316,2.8092936884773296,2.863760250158956
0.8628334973614316,0.9914269653680438,2.863760250158956,2.913905275950299
0.9914269653680438,1.1217321908303095,2.913905275950299,2.959407924542748
1.1217321908303095,1.2536731529085723,2.959407924542748,2.999912507859755
1.2536731529085723,1.387147595081939,2.999912507859755,3.035023705331672
1.387147595081939,1.5220167575672987,3.035023705331672,3.06430602969688
1.5220167575672987,1.658096149848185,3.06430602969688,3.0872763629157527
1.658096149848185,1.7951476037172986,3.0872763629157527,3.103406911740858
1.7951476037172986,1.9328631774075924,3.103406911740858,3.112117192402108
1.9328631774075924,2.070841587376952,3.112117192402108,3.11278278452387
2.070841587376952,2.208571848055041,3.11278278452387,3.1047245323276282
2.208571848055041,2.3454016672565343,3.1047245323276282,3.0871696835517652
2.3454016672565343,2.4804760739227727,3.0871696835517652,3.059265997722908
2.4804760739227727,2.6125944202284286,3.059265997722908,3.019850682848927
-0.1,-0.1,2.042110762800418,2.042110762800418
-0.1,0.014061391731064785,2.042110762800418,2.1198535248577177
0.014061391731064785,0.13005467548023367,2.1198535248577177,2.1946807298440083
0.13005467548023367,0.24796558789860126,2.1946807298440083,2.2664463397869437
0.24796558789860126,0.3677769641054137,2.2664463397869437,2.3349904922368965
0.3677769641054137,0.4894665670313969,2.3349904922368965,2.4001400715826064
0.4894665670313969,0.6130088579721163,2.4001400715826064,2.4617015301770024
0.6130088579721163,0.7383696441164129,2.4617015301770024,2.519466515720637
0.7383696441164129,0.8655052124662393,2.519466515720637,2.573208158219954
0.8655052124662393,0.9943605545165483,2.573208158219954,2.622678541227674
0.9943605545165483,1.1248651626220985,2.622678541227674,2.6676110424490713
1.1248651626220985,1.2569283609382234,2.6676110424490713,2.707724636003813
1.2569283609382234,1.390435848691762,2.707724636003813,2.7427261076548337
1.390435848691762,1.5252412497271897,2.7427261076548337,2.772326176516457
1.5252412497271897,1.6611668872214636,2.772326176516457,2.7962374819969256
1.6611668872214636,1.7980024483649146,2.7962374819969256,2.8142052360865537
1.7980024483649146,1.9355029149963747,2.8142052360865537,2.826033821819756
1.9355029149963747,2.0733951327367883,2.826033821819756,2.8316535293218292
2.0733951327367883,2.211401410160997,2.8316535293218292,2.831215070905649
2.211401410160997,2.3492824371815937,2.831215070905649,2.825326870500186
2.3492824371815937,2.4869344571205505,2.825326870500186,2.815671080317614
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.013743736967729209,1.756495994427029,1.834703517318604
0.013743736967729209,0.12939012965932284,1.834703517318604,1.910067176319791
0.12939012965932284,0.24691230497118025,1.910067176319791,1.9824697411248948
0.24691230497118025,0.36628092607317386,1.9824697411248948,2.0517849448566503
0.36628092607317386,0.4874586072556232,2.0517849448566503,2.11788567738425
0.4874586072556232,0.6104037805130588,2.11788567738425,2.1806362922208273
0.6104037805130588,0.7350674461812867,2.1806362922208273,2.239897849884022
0.7350674461812867,0.8613903797273699,2.239897849884022,2.295532483324407
0.8613903797273699,0.9893032044394588,2.295532483324407,2.34740514531183
0.9893032044394588,1.1187213044231445,2.34740514531183,2.3953965058609854
1.1187213044231445,1.2495451181403272,2.3953965058609854,2.4394088088541235
1.2495451181403272,1.3816597426361505,2.4394088088541235,2.479378103896158
1.3816597426361505,1.5149323716968288,2.479378103896158,2.5152994397429786
1.5149323716968288,1.6492078597050122,2.5152994397429786,2.5472783821075735
1.6492078597050122,1.7843028059203812,2.5472783821075735,2.5755881512259466
1.7843028059203812,1.9200277327467976,2.5755881512259466,2.6006957434616655
1.9200277327467976,2.0561706428795516,2.6006957434616655,2.623418515123989
2.0561706428795516,2.192448244457262,2.623418515123989,2.6451919437155906
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.012056640423205964,1.4708812260536401,1.5514905448663558
0.012056640423205964,0.1258899069321614,1.5514905448663558,1.6295699566889137
0.1258899069321614,0.24146023792832252,1.6295699566889137,1.705053691801615
0.24146023792832252,0.3587241599900245,1.705053691801615,1.7778780878154246
0.3587241599900245,0.47763185012099374,1.7778780878154246,1.8479867916798112
0.47763185012099374,0.598123720137848,1.8479867916798112,1.9153360457073876
0.598123720137848,0.7201344800331404,1.9153360457073876,1.9798912510417268
0.7201344800331404,0.8435962283952468,1.9798912510417268,2.041625793822529
0.8435962283952468,0.9684284140504632,2.041625793822529,2.1005396886238614
0.9684284140504632,1.0945379251731935,2.1005396886238614,2.1566658475353755
1.0945379251731935,1.2218192056180952,2.1566658475353755,2.210079550157641
1.2218192056180952,1.3501564471422085,2.210079550157641,2.26091041553733
1.3501564471422085,1.4794024365469227,2.26091041553733,2.3093844080213284
1.4794024365469227,1.6093850931594977,2.3093844080213284,2.355826552523465
1.6093850931594977,1.7399161813630377,2.355826552523465,2.4006740781616642
1.7399161813630377,1.8707695640258368,2.4006740781616642,2.4445220288136307
1.8707695640258368,2.0016657848316424,2.4445220288136307,2.4881533745662003
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.007139790328177589,1.1852664576802507,1.2723062028061665
0.007139790328177589,0.11595370185059051,1.2723062028061665,1.3572421006597546
0.11595370185059051,0.2263992874077894,1.3572421006597546,1.4400445579933014
0.2263992874077894,0.3384218130933023,1.4400445579933014,1.5207009040199024
0.3384218130933023,0.451968500597719,1.5207009040199024,1.5991981535070827
0.451968500597719,0.5669879297080148,1.5991981535070827,1.6755215189200083
0.5669879297080148,0.6834132075313661,1.6755215189200083,1.7496774687426608
0.6834132075313661,0.8011740593454059,1.7496774687426608,1.821688357453715
0.8011740593454059,0.9202024760272355,1.821688357453715,1.8915864252253134
0.9202024760272355,1.0404181614626704,1.8915864252253134,1.9594211425891248
1.0404181614626704,1.1617265548774254,1.9594211425891248,2.025269458402414
1.1617265548774254,1.284038393965962,2.025269458402414,2.0892368006620012
-0.1,-0.1,0.8996516893068619,0.8996516893068619
-0.1,-0.0053863161755317995,0.8996516893068619,1.0001384762069616
-0.0053863161755317995,0.09197456373259102,1.0001384762069616,1.097968882285907
0.09197456373259102,0.1918423029693818,1.097968882285907,1.1932456014234634
0.1918423029693818,0.2940012673021505,1.1932456014234634,1.2860569512926956
0.2940012673021505,0.3982954143309826,1.2860569512926956,1.3764614233184833
0.3982954143309826,0.5045882953499741,1.3764614233184833,1.46451114941691
3.8986067572274474,3.86764087587728,1.0424590734935564,1.1769647555181064
3.86764087587728,3.831787931260476,1.1769647555181064,1.310248420021336
3.831787931260476,3.7907689294107323,1.310248420021336,1.4420298231405717
3.7907689294107323,3.7442992123863075,1.4420298231405717,1.5719836223539914
3.7442992123863075,3.6920927512499726,1.5719836223539914,1.6997348739578795
3.987640098906844,3.945852207417872,1.352474993762674,1.484014683050025
3.945852207417872,3.8986067572274474,1.484014683050025,1.6136886102403345
3.8986067572274474,3.8456002908577673,1.6136886102403345,1.7411092665059014
3.8456002908577673,3.7865357915325855,1.7411092665059014,1.8658302556206405
3.7865357915325855,3.7211363703267204,1.8658302556206405,1.9873409971956906
3.7211363703267204,3.649156500897877,1.9873409971956906,2.105064088987005
3.649156500897877,3.57039961301531,2.105064088987005,2.218358343224599
3.57039961301531,3.484763309321021,2.218358343224599,2.3265340903053535
3.484763309321021,3.3922442780149193,2.3265340903053535,2.4288696823716314
3.3922442780149193,3.2929602081066793,2.4288696823716314,2.5246422430235933
3.2929602081066793,3.1872184108753303,2.5246422430235933,2.613208334600603
3.1872184108753303,3.07550065358174,2.613208334600603,2.6940746990923303
3.07550065358174,2.9586398284559388,2.6940746990923303,2.767227866788099
2.9586398284559388,2.9586398284559388,2.767227866788099,2.767227866788099
2.9586398284559388,2.9008954098913344,2.767227866788099,2.8007310210925076
2.9008954098913344,2.9008954098913344,2.8007310210925076,2.8007310210925076
2.9008954098913344,2.8706376957484,2.8007310210925076,2.818415817309221
2.8706376957484,2.8706376957484,2.818415817309221,2.818415817309221
3.9653070620677746,3.8986067572274474,1.9213075479464705,2.042110762800418
3.8986067572274474,3.8252200811066075,2.042110762800418,2.158958214476797
3.8252200811066075,3.744909858086861,2.158958214476797,2.2711461136967883
3.744909858086861,3.657495250754368,2.2711461136967883,2.377879471392793
3.657495250754368,3.562897729147839,2.377879471392793,2.478278929617984
3.562897729147839,3.4611224605754773,2.478278929617984,2.571364452224596
3.4611224605754773,3.3522865978148455,2.571364452224596,2.656043208962013
3.3522865978148455,3.2365893503958394,2.656043208962013,2.7309875557323355
3.2365893503958394,3.1141281996882504,2.7309875557323355,2.794122097152746
3.1141281996882504,3.1141281996882504,2.794122097152746,2.794122097152746
4.000000000000001,3.9806576531120874,2.1887875797634644,2.2168001665225687
3.9806576531120874,3.8986067572274474,2.2168001665225687,2.327725531173807
3.8986067572274474,3.809326170104767,2.327725531173807,2.4328910649793776
3.809326170104767,3.7126910843486,2.4328910649793776,2.531317492235505
3.7126910843486,3.608679499675534,2.531317492235505,2.62187948106549
3.608679499675534,3.4973759728049387,2.62187948106549,2.703260821472039
3.4973759728049387,3.378989040387721,2.703260821472039,2.7738211417816925
3.378989040387721,3.2537420826681958,2.7738211417816925,2.83113796788709
3.2537420826681958,3.2537420826681958,2.83113796788709,2.83113796788709
3.2537420826681958,3.142654750684806,2.83113796788709,2.866615279803683
3.142654750684806,3.142654750684806,2.866615279803683,2.866615279803683
4.000000000000001,3.989208902523798,2.353163715326811,2.366495720366372
3.989208902523798,3.8986067572274474,2.366495720366372,2.4705329153605016
3.8986067572274474,3.800582687355093,2.4705329153605016,2.567570314191008
3.800582687355093,3.695126705294853,2.567570314191008,2.6564297837809177
3.695126705294853,3.582336659028488,2.6564297837809177,2.7357076455401184
3.8986067572274474,3.781690296766431,2.756147683733891,2.8291953459709247
3.781690296766431,3.6580063780627587,2.8291953459709247,2.889912147215726
3.6580063780627587,3.5282891176400626,2.889912147215726,2.936053411944007
3.5282891176400626,3.394673946913071,2.936053411944007,2.964532542475579
3.394673946913071,3.271200192165299,2.964532542475579,2.9725272393464506
3.8986067572274474,3.766608071062641,3.327377220480669,3.2878130252474835
3.766608071062641,3.637235627201906,3.2878130252474835,3.2405699885772647
3.637235627201906,3.5104531949901867,3.2405699885772647,3.1871843437061376
3.5104531949901867,3.3857124783447103,3.1871843437061376,3.1289755993297343
3.965424868227809,3.965424868227809,3.7331468964723897,3.7331468964723897
3.965424868227809,3.8986067572274474,3.7331468964723897,3.6129919888540583
3.8986067572274474,3.814355695754458,3.6129919888540583,3.5045484688082946
3.814355695754458,3.730436909342862,3.5045484688082946,3.417548658629088
3.730436909342862,3.6292259003586835,3.417548658629088,3.3296957822005684
3.6129919888540583,3.6129919888540583,3.8986067572274474,3.8986067572274474
3.6129919888540583,3.64611898439727,3.8986067572274474,3.8039007594189678
3.64611898439727,3.662401741311474,3.8039007594189678,3.702861987018275
3.662401741311474,3.659720458527136,3.702861987018275,3.6073649462760358
3.659720458527136,3.640544006873272,3.6073649462760358,3.518694724606717
3.640544006873272,3.607032906486792,3.518694724606717,3.436511106628781
3.210100410154748,3.224066599821251,4.000000000000001,3.989525579011026
3.224066599821251,3.327377220480669,3.989525579011026,3.8986067572274474
3.327377220480669,3.327377220480669,3.8986067572274474,3.8986067572274474
3.327377220480669,3.4002099206777596,3.8986067572274474,3.8115084622172497
3.4002099206777596,3.458094665332825,3.8115084622172497,3.7124228863415887
3.458094665332825,3.4924953735203332,3.7124228863415887,3.614199556890026
3.4924953735203332,3.504779236382454,3.614199556890026,3.521254768371586
3.504779236382454,3.4980085952114846,3.521254768371586,3.4359547074135404
3.4980085952114846,3.475630466886264,3.4359547074135404,3.3588037074207495
3.475630466886264,3.4400569924760718,3.3588037074207495,3.2883199993161245
3.0250890846445997,3.0697452833891554,4.000000000000001,3.974629517743972
3.0697452833891554,3.1845698362939743,3.974629517743972,3.8986067572274474
3.1845698362939743,3.286719509020972,3.8986067572274474,3.8064774517430338
3.286719509020972,3.362579336881197,3.8064774517430338,3.7102963866882055
2.9185816293082234,3.0417624521072804,3.960365274179488,3.8986067572274474
3.0417624521072804,3.15583727325595,3.8986067572274474,3.821507187448141
3.15583727325595,3.2530302987339237,3.821507187448141,3.731732604454605
3.2530302987339237,3.3257382136162437,3.731732604454605,3.6365113754916907
3.3257382136162437,3.3728294520715805,3.6365113754916907,3.5407610386568225
3.3728294520715805,3.3951415621145564,3.5407610386568225,3.4496386827710293
3.3951415621145564,3.395943868687221,3.4496386827710293,3.3669206327006878
3.395943868687221,3.3797122710748306,3.3669206327006878,3.2935607511236076
1.530514868023551,1.6646981659953075,3.879981291609841,3.9122643075052816
1.6646981659953075,1.8001671198583482,3.9122643075052816,3.938611147084466
1.8001671198583482,1.9367335831428525,3.938611147084466,3.9584553091928014
1.9367335831428525,2.0741379986548716,3.9584553091928014,3.971159312211691
2.0741379986548716,2.2120318727387005,3.971159312211691,3.9759962481131557
2.2120318727387005,2.3499433863709207,3.9759962481131557,3.972139171977052
2.3499433863709207,2.4872284488972713,3.972139171977052,3.9586619822540894
2.4872284488972713,2.6230209239834092,3.9586619822540894,3.9345361881419163
2.6230209239834092,2.756147683733891,3.9345361881419163,3.8986067572274474
3.7065936912858746,3.7188906080859834,4.000000000000001,3.9663431586947193
3.7188906080859834,3.746570554468085,3.9663431586947193,3.8634949903278084
3.746570554468085,3.755799373040753,3.8634949903278084,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.747300620241423,3.755799373040753,3.6633608523094168
3.747300620241423,3.722765994178347,3.6633608523094168,3.5715574477968923
0.3198353373816545,0.4383557688845623,3.329551393851227,3.4003113320371394
0.4383557688845623,0.5585883310963963,3.4003113320371394,3.468119284653117
0.5585883310963963,0.680531744741134,3.468119284653117,3.532796614929412
0.680531744741134,0.8041829337324466,3.532796614929412,3.594142412642345
0.8041829337324466,0.9295336971058527,3.594142412642345,3.651932242593485
0.9295336971058527,1.0565697166978307,3.651932242593485,3.7059126487203513
1.0565697166978307,1.1852664576802507,3.7059126487203513,3.755799373040753
1.1852664576802507,1.3155844219652977,3.755799373040753,3.801277001130257
0.35330243397514505,0.47122953674677825,3.6840530632937187,3.755799373040753
0.47122953674677825,0.5907787584180678,3.755799373040753,3.824807195273078
0.5907787584180678,0.7119525329965102,3.824807195273078,3.890918332888633
0.7119525329965102,0.8347518882957543,3.890918332888633,3.9539560747652804
1.5214791758868869,1.656463703078572,3.6044980485931117,3.633226633751103
1.656463703078572,1.7926475280382956,3.633226633751103,3.6555429417690544
1.7926475280382956,1.9297938206034955,3.6555429417690544,3.6708127160026747
1.9297938206034955,2.067571649193577,3.6708127160026747,3.6783315680961124
2.067571649193577,2.2055339240447966,3.6783315680961124,3.677295585662362
2.2055339240447966,2.3430834342934634,3.677295585662362,3.666774423989304
2.3430834342934634,2.479396636068977,3.666774423989304,3.6457347493701855
2.479396636068977,2.6133402995471964,3.6457347493701855,3.6129919888540583
2.6133402995471964,2.743328131907778,3.6129919888540583,3.5671448050101158
2.743328131907778,2.867002200989522,3.5671448050101158,3.506495121402694
4.000000000000001,3.9973494857657745,2.8978529552391588,2.899284527737205
3.9973494857657745,3.8726359545988145,2.899284527737205,2.9580146604128807
3.8726359545988145,3.7422230523913917,2.9580146604128807,3.00265084407936
3.7422230523913917,3.6074766262843387,3.00265084407936,3.031244137612876
3.6074766262843387,3.4701846046673634,3.031244137612876,3.0417624521072804
3.4701846046673634,3.4701846046673634,3.0417624521072804,3.0417624521072804
2.4803833376163764,2.6133402995471964,3.50667426457215,3.4701846046673634
2.6133402995471964,2.741670021168117,3.4701846046673634,3.4199693024298794
2.741670021168117,2.8624467004302026,3.4199693024298794,3.3538990427646627
2.8624467004302026,2.8624467004302026,3.3538990427646627,3.3538990427646627
2.8624467004302026,2.951307749887516,3.3538990427646627,3.2867444889333504
2.951307749887516,2.951307749887516,3.2867444889333504,3.2867444889333504
2.951307749887516,3.013945187515799,3.2867444889333504,3.220634146835406
3.013945187515799,3.013945187515799,3.220634146835406,3.220634146835406
3.013945187515799,3.0520457272925285,3.220634146835406,3.1599634842906394
3.0520457272925285,3.0520457272925285,3.1599634842906394,3.1599634842906394
0.5633752738533759,0.6864805948660977,3.1556820415886406,3.218116792583886
0.6864805948660977,0.8113590678851961,3.218116792583886,3.2769208492161748
0.8113590678851961,0.9379931218600001,3.2769208492161748,3.3318370107583157
0.9379931218600001,1.066355036187658,3.3318370107583157,3.3825758132492743
1.066355036187658,1.1964018390662081,3.3825758132492743,3.4288144491345487
1.1964018390662081,1.3280738418669455,3.4288144491345487,3.4701846046673634
1.3280738418669455,1.4612881081562359,3.4701846046673634,3.5062696557291733
1.640655274783296,1.77736474299722,3.3150944012998345,3.3339076179066107
1.77736474299722,1.9148793050932,3.3339076179066107,3.3453160319969073
1.9148793050932,2.0528178914210073,3.3453160319969073,3.3485945990944685
2.0528178914210073,2.1906642898551367,3.3485945990944685,3.3429227689518486
2.1906642898551367,2.327725531173807,3.3429227689518486,3.327377220480669
0.3701091290732852,0.4911526883218619,2.7697487393946614,2.8360907221601064
0.4911526883218619,0.6140369209334728,2.8360907221601064,2.8989550679205855
0.6140369209334728,0.7387463533929765,2.8989550679205855,2.9581136844380422
0.7387463533929765,0.8652575775249761,2.9581136844380422,3.0133090178661286
0.8652575775249761,0.9935364464279796,3.0133090178661286,3.0642543516799394
0.36898221444829793,0.490578517671745,2.486290725670816,2.551612658758495
0.490578517671745,0.6140369209334728,2.551612658758495,2.6133402995471964
0.6140369209334728,0.7393315746078094,2.6133402995471964,2.671247302070455
0.7393315746078094,0.8664261575518104,2.671247302070455,2.7250839436913834
0.8664261575518104,0.9952721333272455,2.7250839436913834,2.7745758465421058
0.9952721333272455,1.1258062204088506,2.7745758465421058,2.819418120123203
1.1258062204088506,1.257944885281822,2.819418120123203,2.859275521096789
1.257944885281822,1.3915787652039313,2.859275521096789,2.893781238266503
1.3915787652039313,1.5265606193126195,2.893781238266503,2.9225460038477946
1.5265606193126195,1.6627015216759977,2.9225460038477946,2.9451623700621434
1.6627015216759977,1.7997699311527664,2.9451623700621434,2.9611836819900508
1.7997699311527664,1.9374740978905733,2.9611836819900508,2.970164294873992
0.36897576307571345,0.4905945479093813,2.2006812218726477,2.265963138706728
0.4905945479093813,0.6140369209334728,2.265963138706728,2.327725531173807
0.6140369209334728,0.7392632112741427,2.327725531173807,2.3857835518003156
0.7392632112741427,0.8662219763478969,2.3857835518003156,2.4399449730707015
0.8662219763478969,0.994849196280777,2.4399449730707015,2.4900105811118616
0.4477076151472803,0.5275476347518722,1.1080805224523558,1.2205792755390257
0.5275476347518722,0.6140369209334728,1.2205792755390257,1.3280738418669455
0.6140369209334728,0.7059298819083075,1.3280738418669455,1.4309821017182571
0.7059298819083075,0.8022795873692837,1.4309821017182571,1.5297478963330133
2.3469425392513155,2.481812398981848,3.254672792892941,3.225867138956803
2.481812398981848,2.6133402995471964,3.225867138956803,3.1845698362939743
2.6133402995471964,2.7391387347058966,3.1845698362939743,3.128509416559622
2.7391387347058966,2.7391387347058966,3.128509416559622,3.128509416559622
2.7391387347058966,2.8318934656362305,3.128509416559622,3.0708766188464414
2.8318934656362305,2.8318934656362305,3.0708766188464414,3.0708766188464414
2.8318934656362305,2.8893182650914078,3.0708766188464414,3.0209743424994175
2.8893182650914078,2.8893182650914078,3.0209743424994175,3.0209743424994175
2.8893182650914078,2.919328251089024,3.0209743424994175,2.981999747254307
2.919328251089024,2.919328251089024,2.981999747254307,2.981999747254307
1.498884947055293,1.6346928657741173,3.1362137678274506,3.1607371973813474
1.6346928657741173,1.7715468462561732,3.1607371973813474,3.178470339049662
1.7715468462561732,1.9091468694945268,3.178470339049662,3.188816854870112
1.9091468694945268,2.047106166682472,3.188816854870112,3.1911001691364773
2.047106166682472,2.184918146987113,3.1911001691364773,3.1845698362939743
3.0417624521072804,2.9514687184811845,2.327725531173807,2.4321052006858053
2.9514687184811845,2.8590469596587753,2.4321052006858053,2.5346297826569697
2.8590469596587753,2.7731084944545197,2.5346297826569697,2.642223425506171
2.7731084944545197,2.7731084944545197,2.642223425506171,2.642223425506171
2.7731084944545197,2.750815148491577,2.642223425506171,2.6780351042708395
2.750815148491577,2.750815148491577,2.6780351042708395,2.6780351042708395
2.8989550679205855,2.847705700157309,1.4708812260536401,1.5990311783468405
2.847705700157309,2.791413686957601,1.5990311783468405,1.7250498645698638
2.791413686957601,2.730543256598012,1.7250498645698638,1.848927833081045
2.730543256598012,2.666022683463314,1.848927833081045,1.9709556898515679
2.666022683463314,2.5996938047606357,1.9709556898515679,2.0920211931677453
2.5996938047606357,2.53546070146428,2.0920211931677453,2.214171969120618
2.53546070146428,2.4830440110885372,2.214171969120618,2.3414123132527243
2.4830440110885372,2.4830440110885372,2.3414123132527243,2.3414123132527243
2.4830440110885372,2.4655347069865496,2.3414123132527243,2.414186794816212
2.4655347069865496,2.4655347069865496,2.414186794816212,2.414186794816212
2.4655347069865496,2.4634263948025215,2.414186794816212,2.4783024152915
2.756147683733891,2.7050652490901865,1.4708812260536401,1.5991025354112856
2.7050652490901865,2.649491294530384,1.5991025354112856,1.72544717325166
2.649491294530384,2.5902584609669606,1.72544717325166,1.8501276348418754
2.5902584609669606,2.528975207237085,1.8501276348418754,1.973822881407314
2.528975207237085,2.468834735083134,1.973822881407314,2.0980656935668573
2.6133402995471964,2.562878803590854,1.4708812260536401,1.5993544437640137
2.562878803590854,2.508734955310203,1.5993544437640137,1.7263277524162068
2.508734955310203,2.452315401339318,1.7263277524162068,1.852315382599372
2.452315401339318,2.3962925724714417,1.852315382599372,1.9784739885600722
2.3962925724714417,2.3461086560031177,1.9784739885600722,2.1069612553000585
2.3461086560031177,2.3461086560031177,2.1069612553000585,2.1069612553000585
2.3461086560031177,2.317065033126043,2.1069612553000585,2.213529768718695
2.317065033126043,2.317065033126043,2.213529768718695,2.213529768718695
2.317065033126043,2.308089890375768,2.213529768718695,2.2959182074366185
2.308089890375768,2.308089890375768,2.2959182074366185,2.2959182074366185
2.308089890375768,2.314378912207875,2.2959182074366185,2.368413588371608
2.314378912207875,2.336854513533482,2.368413588371608,2.438793542445897
2.336854513533482,2.370884227410593,2.438793542445897,2.4995098610879283
1.8993033786137237,1.867870215792845,1.4708812260536401,1.6052559785461886
1.867870215792845,1.8462976455820577,1.6052559785461886,1.7413998509216975
1.8462976455820577,1.8462976455820577,1.7413998509216975,1.7413998509216975
1.8462976455820577,1.8417519873420578,1.7413998509216975,1.8581193507652483
1.8417519873420578,1.8417519873420578,1.8581193507652483,1.8581193507652483
1.8417519873420578,1.8526979851825518,1.8581193507652483,1.9588566858259382
1.8526979851825518,1.8806332416449745,1.9588566858259382,2.057757676174083
1.8806332416449745,1.9213997438520334,2.057757676174083,2.1452656094480833
1.9213997438520334,1.9751187735270799,2.1452656094480833,2.2278782106199846
2.184918146987113,2.1411336911348244,1.4708812260536401,1.6017999843581958
2.1411336911348244,2.0991051332097523,1.6017999843581958,1.7332778797300692
2.0991051332097523,2.0641319378264016,1.7332778797300692,1.8666945410927642
2.0641319378264016,2.0455467905483227,1.8666945410927642,2.0029141567131648
2.0455467905483227,2.0455467905483227,2.0029141567131648,2.0029141567131648
2.0455467905483227,2.04773205309867,2.0029141567131648,2.0968716102713874
2.327725531173807,2.2806195704877905,1.4708812260536401,1.6006372850324575
2.2806195704877905,2.232767897922328,1.6006372850324575,1.7301231928551346
2.232767897922328,2.1876994504810297,1.7301231928551346,1.860572131177454
2.1876994504810297,2.152104309220441,1.860572131177454,1.993720613723967
2.152104309220441,2.152104309220441,1.993720613723967,1.993720613723967
2.152104309220441,2.13779999360302,1.993720613723967,2.0972630134972516
2.13779999360302,2.13779999360302,2.0972630134972516,2.0972630134972516
2.13779999360302,2.1399216335082727,2.0972630134972516,2.1850124897630163
2.1399216335082727,2.1597325444165385,2.1850124897630163,2.2726992336286496
2.1597325444165385,2.1924145385719687,2.2726992336286496,2.346977454092009


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/segments_two_compartment_model_vf.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/cancer/trajectory_grwoth_tumor.csv <==
t,N,K
0,0.5,0.2
1,0.45282079907382555,0.2806992256129956
2,0.434731114182878,0.3514964392295973
3,0.42928218970086773,0.41646019451703187
4,0.43093141966915877,0.47753196300845313
5,0.43721884856179294,0.5358188450846945
6,0.44687590265002575,0.5920167175619643
7,0.45916662162130634,0.6465965957081882
8,0.4736458457246948,0.6998856345361874
9,0.49001988795063806,0.752122601349621
10,0.5080889093881256,0.8034828179138209
11,0.5277157504611568,0.8540942680546817
12,0.5487996525978043,0.9040516038723704
13,0.5712612178524017,0.9534265116755432
14,0.5950398897034292,1.0022697308654407
15,0.6200864960167306,1.0506145566325231
16,0.6463595764101295,1.0984791744692728
17,0.6738193401760421,1.1458744504645169
18,0.7024273497947889,1.1928042939537746
19,0.7321459272528669,1.239266586957913
20,0.7629375577769323,1.285250876291226
21,0.794765565517252,1.3307360434725606
22,0.8275896136871064,1.375700703124001
23,0.8613654091075137,1.4201238246886443
24,0.8960447022072305,1.4639847324306003
25,0.9315750615028036,1.5072639363515596
26,0.9679022562248146,1.549938096485069
27,1.0049741495053564,1.5919690648778335
28,1.0427344524479816,1.6333224460612832
29,1.0811220632246172,1.6739696401595734
30,1.1200710670755665,1.7138878428895852
31,1.1595107363095059,1.753060045560924
32,1.1993654160072817,1.791475703710224
33,1.2395606544875533,1.8291210132866966
34,1.2800320695623715,1.8659566330797712
35,1.3207132628426999,1.901949024094489
36,1.361534206379835,1.9370751674690703
37,1.4024212426654052,1.9713225644749144
38,1.4432970846313713,2.0046892365165996
39,1.4840808156500267,2.0371837251318827
40,1.5246883657267578,2.0688245413713715
41,1.5650503940548575,2.0996073832443005
42,1.6051159059853182,2.129497931844832
43,1.6448322951043672,2.1584731181874766
44,1.684144249238336,2.1865235332251656
45,1.7229937504536623,2.213653427849252
46,1.7613200750568883,2.2398807128895086
47,1.7990597935946615,2.2652369591141315
48,1.8361467921502448,2.2897673235396896
49,1.8725265989341933,2.3135012684250453
50,1.908180554835255,2.336413537050071
51,1.9430930864462537,2.358483637186374
52,1.977245203639841,2.379705063783987
53,2.0106144995684962,2.400085298971368
54,2.043175150664528,2.4196458120554007
55,2.074897916640072,2.4384220595213923
56,2.105750140487093,2.456463485033077
57,2.1356958558311376,2.473833262398929
58,2.1647190924793804,2.4905617206021073
59,2.1928408583396477,2.5066239401542867
60,2.2200800653845008,2.522006696052428
61,2.2464510214934124,2.536708323876683
62,2.2719634304527667,2.5507387197903975
63,2.2966223919558595,2.5641193405401053
64,2.3204284016028964,2.5768832034555342
65,2.3433773509009943,2.589074886449601
66,2.365460527264182,2.600750528018416
67,2.3866683324941675,2.6119707912877184
68,2.4070305182456355,2.6227291569462916
69,2.4265873619152845,2.6330074994807777
70,2.4453723144383193,2.6428003397769158
71,2.4634140837202065,2.6521102145866253
72,2.4807366346366733,2.660947676528004
73,2.4973591890337095,2.669331294085331
74,2.5132962257275664,2.677287651609063
75,2.528557480504757,2.684851349315838
76,2.543147946122055,2.6920650032884734
77,2.5570678723064972,2.698979245475966
78,2.5703334855066937,2.705617980091252
79,2.582990817420262,2.7119559319956883
80,2.5950746603033967,2.7179860624237913
81,2.606615898675916,2.723706449648425
82,2.617641538046818,2.729120240193784
83,2.6281747049142807,2.7342356488353916
84,2.638234646765664,2.7390659586001
85,2.647836732077506,2.7436295207660915
86,2.6569924503155278,2.747949754862878
87,2.66570941193463,2.7520551486712996
88,2.6739913483788955,2.7559792582235265
89,2.6818408583872433,2.7597563902053523
90,2.6892972278034244,2.7633617723018733
91,2.6963900988770835,2.7667839278477278
92,2.7031387208607045,2.770026488468861
93,2.709560595461158,2.7730946892546497
94,2.715671476839702,2.7759953687579055
95,2.7214853716119807,2.7787369689948704
96,2.727014538848025,2.7813295354452205
97,2.732269490072253,2.7837847170520633
98,2.7372589892634687,2.7861157662219393
99,2.7419900528548644,2.788337538824822


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_deg_2_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0017,-0.0117,-0.0014,-0.0892,-0.082,-0.0756
0.0254,0.0207,0.0317,-0.0394,-0.0256,-0.0288
0.1675,0.1784,0.1743,0.229,0.233,0.2189
0.1494,0.1476,0.1576,-0.0661,-0.0511,-0.0582
0.2061,0.2064,0.2152,0.0159,0.031,0.0216
0.2529,0.2529,0.262,0.0165,0.0317,0.0226
0.2831,0.2837,0.2924,0.0582,0.0734,0.0637
0.329,0.3291,0.3381,0.0583,0.0734,0.0642
0.392,0.3915,0.4009,0.0173,0.0325,0.024
0.4563,0.4555,0.465,-0.0232,-0.0081,-0.0163
0.4321,0.4321,0.4412,0.1402,0.1553,0.1462
0.5119,0.5111,0.5206,0.0579,0.073,0.0648
0.5761,0.5751,0.5847,0.0173,0.0325,0.0245
0.5651,0.564,0.5737,0.1379,0.153,0.1451
0.6487,0.6474,0.6572,0.0573,0.0724,0.0647
0.7326,0.7315,0.7412,-0.0231,-0.008,-0.0158
0.7206,0.7182,0.7285,0.1729,0.1877,0.1814
0.8075,0.8045,0.8151,0.1699,0.1846,0.179
0.9192,0.916,0.9266,0.13,0.1445,0.1392
0.2261,0.2317,0.2205,0.8636,0.8504,0.8524
0.1971,0.2032,0.192,0.8067,0.7939,0.795
0.129,0.1357,0.1244,0.7722,0.76,0.7601
0.0942,0.1012,0.0899,0.7081,0.6963,0.6958
0.1349,0.1425,0.1312,0.5979,0.5866,0.5853
0.0194,0.0268,0.0155,0.6184,0.6069,0.6059
0.0989,0.107,0.0959,0.4874,0.4768,0.4745
0.0597,0.0679,0.0568,0.4169,0.4064,0.4038
0.0192,0.0273,0.0161,0.3437,0.3331,0.3308
0.0184,0.0267,0.0156,0.2975,0.2872,0.2845
0.0134,0.0219,0.0108,0.252,0.2419,0.2389
-0.0233,-0.0157,-0.027,0.2228,0.2115,0.2101
-0.0347,-0.0279,-0.0392,0.1285,0.1164,0.1164
-0.0672,-0.0621,-0.0733,0.1048,0.0912,0.0939
-0.0741,-0.071,-0.0816,0.0603,0.0457,0.0512
0.9793,0.9757,0.9865,0.1328,0.1472,0.1424
-0.0494,-0.0421,-0.0534,0.4105,0.3988,0.398
-0.0501,-0.0434,-0.0547,0.1808,0.1686,0.1687
0.1725,0.1782,0.167,0.9647,0.9516,0.9534
0.9792,0.9739,0.9851,0.2154,0.2289,0.2264
1.0204,1.0135,1.0248,0.2674,0.2794,0.2797
0.8043,0.7955,0.8065,0.4149,0.4246,0.4281
0.9827,0.972,0.9815,0.4402,0.4454,0.4537
1.068,1.0567,1.0623,0.5499,0.5479,0.5611
1.076,1.0654,1.0686,0.6386,0.6334,0.6479
1.0813,1.0714,1.0729,0.7296,0.7222,0.7372
0.9831,0.9722,0.9762,0.6213,0.6171,0.6313
1.0614,1.0525,1.0523,0.874,0.8646,0.8798
0.9688,0.9596,0.9599,0.7942,0.7854,0.8006
0.9893,0.9813,0.9796,1.008,0.9972,1.0122
0.8891,0.8802,0.8799,0.7917,0.7824,0.7975
0.9016,0.8942,0.8918,1.0078,0.9964,1.0112
0.797,0.7897,0.7872,0.8755,0.8639,0.8787
0.7762,0.7702,0.7661,1.0525,1.0396,1.0537
0.7205,0.7139,0.7105,0.8304,0.8181,0.8326
0.6907,0.6857,0.6806,0.9644,0.9508,0.9644
0.6569,0.6521,0.6468,0.8773,0.8636,0.877
0.5928,0.5897,0.5829,0.8814,0.8668,0.8789
0.5174,0.5165,0.508,0.9337,0.9186,0.9286
0.429,0.4304,0.4205,0.9838,0.9688,0.9763
0.3523,0.3553,0.3448,0.9938,0.9792,0.9847
0.3816,0.3846,0.3741,0.8651,0.8505,0.856
0.1998,0.205,0.1938,1.0399,1.0264,1.029
0.1227,0.1286,0.1173,1.0717,1.0587,1.0602
0.3477,0.3522,0.3578,0.2614,0.2753,0.2621
0.7922,0.79,0.8002,0.1038,0.1187,0.1121
0.5437,0.5421,0.552,0.3414,0.3564,0.3492
0.2883,0.2929,0.2819,0.9026,0.8887,0.8922


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_deg_2_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0776,-0.0745,-0.0676,0.029,0.0436,0.0315
-0.0564,-0.0532,-0.0464,0.2051,0.2197,0.2075
0.0018,0.0049,0.0118,0.117,0.1316,0.1195
0.0478,0.0508,0.0577,0.117,0.1316,0.1195
0.0936,0.0967,0.1036,0.117,0.1316,0.1195
0.1395,0.1426,0.1495,0.117,0.1316,0.1195
0.1854,0.1885,0.1953,0.1169,0.1316,0.1195
0.2312,0.2343,0.2411,0.1169,0.1315,0.1195
0.277,0.28,0.2869,0.1169,0.1315,0.1194
0.3291,0.3322,0.3391,0.0728,0.0875,0.0755
0.3204,0.3241,0.3304,0.4693,0.4837,0.471
0.3944,0.3974,0.4043,0.2486,0.2632,0.2512
0.4093,0.4132,0.4193,0.4683,0.4826,0.4698
0.5116,0.5145,0.5215,0.0725,0.0872,0.0754
0.4899,0.4931,0.4999,0.4633,0.4779,0.4658
0.6094,0.612,0.6192,0.0284,0.0431,0.0314
0.6205,0.6225,0.6302,0.2021,0.2171,0.206
0.6114,0.6134,0.6212,0.4454,0.4603,0.4492
0.7637,0.7643,0.773,0.1118,0.127,0.1172
0.8408,0.8418,0.8502,-0.0173,-0.0022,-0.0123
0.7489,0.7515,0.7588,0.45,0.4648,0.4532
0.869,0.8717,0.8789,0.4589,0.4737,0.4619
0.9292,0.932,0.9391,0.4625,0.4772,0.4653
0.9832,0.986,0.9931,0.4643,0.479,0.4671
-0.0952,-0.0913,-0.0851,0.7315,0.7457,0.733
-0.0788,-0.0742,-0.0687,0.829,0.8429,0.8296
-0.0283,-0.0241,-0.0182,0.7389,0.753,0.74
1.0116,1.0145,1.0215,0.6092,0.6239,0.612
1.0431,1.046,1.053,0.7101,0.7248,0.7128
1.0642,1.0672,1.0741,0.9003,0.915,0.903
0.8026,0.8054,0.8125,0.5649,0.5796,0.5678
0.6357,0.6387,0.6456,0.7404,0.7551,0.7431
0.248,0.2554,0.2578,0.7452,0.7567,0.7418
0.1821,0.1891,0.192,0.7493,0.7612,0.7465
0.12,0.1256,0.1301,0.7492,0.7624,0.7484
0.0793,0.0852,0.0894,0.7892,0.8022,0.7882
0.0318,0.0365,0.0419,0.7444,0.7583,0.745
0.4989,0.5021,0.5089,1.0024,1.017,1.0048
0.3083,0.3138,0.3184,0.8214,0.8346,0.8208
0.5102,0.5135,0.5202,0.7304,0.7449,0.7327
0.4369,0.4417,0.447,0.4889,0.5027,0.4892


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_deg_3_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0786,-0.069,-0.07,-0.0648,-0.0563,-0.0722
0.3165,0.3278,0.3216,0.0954,0.0964,0.083
0.122,0.1332,0.125,-0.061,-0.0637,-0.0747
0.4275,0.4388,0.4333,0.0839,0.0861,0.0722
0.5138,0.525,0.52,0.0788,0.0818,0.0675
0.5353,0.5464,0.5414,0.0255,0.0284,0.0141
0.6204,0.6314,0.6268,0.0321,0.0356,0.021
0.5735,0.5847,0.5794,-0.0623,-0.0597,-0.0739
0.6781,0.6891,0.6846,0.0032,0.007,-0.0077
0.6932,0.7042,0.6996,-0.0285,-0.0249,-0.0395
0.7379,0.749,0.7445,-0.0275,-0.0238,-0.0385
0.8233,0.8343,0.83,-0.0317,-0.0277,-0.0425
0.9071,0.9181,0.9094,-0.0899,-0.0937,-0.1038
1.0356,1.0249,1.0284,9e-4,-0.0043,0.0109
-0.0608,-0.0503,-0.0533,0.9935,0.9994,0.984
-0.054,-0.0436,-0.0462,0.9433,0.9496,0.9341
0.1463,0.1357,0.1453,0.6619,0.6677,0.6762
0.0584,0.0474,0.0562,0.6037,0.6075,0.6176
0.065,0.0537,0.0617,0.5404,0.5426,0.554
0.0242,0.013,0.0213,0.4808,0.4836,0.4945
0.0237,0.0125,0.0207,0.4382,0.4407,0.4518
0.138,0.1267,0.1335,0.4175,0.4176,0.4303
0.0237,0.0125,0.0206,0.3009,0.3034,0.3145
0.024,0.0129,0.021,0.2531,0.2557,0.2668
-0.0168,-0.0278,-0.0189,0.1879,0.1921,0.2019
-0.0167,-0.0276,-0.0185,0.1389,0.1435,0.153
0.2039,0.1926,0.1983,0.2302,0.2282,0.2421
-0.0168,-0.0271,-0.017,0.0297,0.0366,0.044
0.8456,0.8566,0.8522,-0.0683,-0.0646,-0.0792
-0.0808,-0.0756,-0.0707,0.7489,0.763,0.7486
-0.018,-0.0079,-0.0099,-0.015,-0.0078,-0.0235
0.1069,0.118,0.1098,0.0216,0.0189,0.0079
1.0358,1.0252,1.0285,0.0952,0.0898,0.105
0.0322,0.0428,0.0396,0.9471,0.9527,0.9373
0.0075,0.0045,0.015,0.7024,0.7177,0.7119
0.9874,0.9768,0.98,0.2067,0.2011,0.2165
1.0276,1.017,1.0202,0.1505,0.1449,0.1602
1.0302,1.0197,1.0226,0.3332,0.3272,0.3427
0.984,0.9735,0.9765,0.3491,0.3432,0.3586
0.961,0.9505,0.9535,0.4031,0.3972,0.4126
0.937,0.9265,0.9294,0.4576,0.4517,0.4671
0.9348,0.9243,0.9272,0.551,0.5451,0.5605
0.9298,0.9193,0.9223,0.6461,0.6402,0.6556
0.8954,0.8848,0.8881,0.7075,0.702,0.7173
0.8475,0.8367,0.8407,0.7804,0.776,0.7909
0.6697,0.6585,0.6638,0.7016,0.699,0.7132
0.8743,0.8631,0.8709,0.9893,0.9912,1.0027
0.9018,0.8911,0.9004,1.0585,1.0636,1.0726
0.6986,0.7012,0.7085,0.8588,0.8744,0.8621
0.5047,0.5148,0.5128,0.8157,0.8229,0.8072
0.4678,0.478,0.4757,0.8604,0.8672,0.8515
0.3849,0.3953,0.3925,0.9062,0.9124,0.8969
0.2599,0.2705,0.2672,0.875,0.8804,0.8651
0.2108,0.2214,0.2181,0.877,0.8823,0.8671
0.1399,0.1506,0.1472,0.9163,0.9216,0.9063
0.0808,0.0914,0.0881,0.9459,0.9514,0.9361
0.1378,0.1267,0.1318,0.1302,0.1274,0.1417
0.3718,0.383,0.3778,0.2463,0.249,0.2348
0.1594,0.1686,0.1578,0.1409,0.1316,0.1268
0.4083,0.4194,0.4143,0.226,0.2289,0.2146
0.2008,0.1895,0.1961,0.5883,0.5878,0.6008
0.2338,0.2226,0.2285,0.4371,0.4357,0.4492
0.2991,0.288,0.2933,0.4062,0.4038,0.4179
0.2257,0.2156,0.2176,0.2042,0.1969,0.2127
0.2448,0.2335,0.2395,0.5477,0.5464,0.5599
0.3879,0.399,0.3942,0.3014,0.3048,0.2903
0.7637,0.7538,0.7641,0.888,0.8956,0.9023
0.2821,0.2927,0.2893,0.8058,0.8111,0.7958
0.3534,0.3645,0.3597,0.3128,0.3161,0.3016
0.7388,0.7278,0.7322,0.7141,0.7102,0.7249
0.6416,0.6392,0.6495,0.7445,0.7601,0.7534
0.5192,0.5292,0.5274,0.7372,0.7447,0.7289
0.3315,0.3421,0.3388,0.7414,0.7469,0.7316
0.7311,0.7204,0.7239,0.5385,0.5334,0.5486
0.6433,0.6328,0.6425,0.7214,0.7272,0.7356
0.5072,0.5156,0.5166,0.598,0.6087,0.5928
0.4514,0.4413,0.4433,0.5368,0.5297,0.5454


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_deg_3_eq_invariance.csv <==
x1,x2,x3,y1,y2,y3
-0.0601,-0.0686,-0.0575,-0.0895,-0.079,-0.0756
-0.0221,-0.0269,-0.0158,-0.0496,-0.035,-0.0383
0.3406,0.3518,0.3436,0.2459,0.2432,0.2321
0.1433,0.1527,0.1522,0.028,0.037,0.021
0.3545,0.3658,0.3579,0.1849,0.183,0.1714
0.3962,0.4075,0.3997,0.1469,0.145,0.1334
0.5385,0.5496,0.541,0.1072,0.1039,0.0933
0.5806,0.5917,0.5832,0.0403,0.0372,0.0265
0.6487,0.6598,0.6513,8e-4,-0.0024,-0.013
0.7093,0.7204,0.7119,-0.0312,-0.0344,-0.045
0.7646,0.7758,0.7673,-0.056,-0.0591,-0.0698
0.8853,0.8954,0.8936,-0.0855,-0.078,-0.0939
1.0042,0.9943,1.0048,-0.1058,-0.0978,-0.0915
0.4793,0.4886,0.4777,1.0577,1.0484,1.0435
0.348,0.3576,0.347,1.035,1.0265,1.0207
0.215,0.2249,0.2146,0.9997,0.992,0.9853
0.3473,0.357,0.3465,0.9394,0.9312,0.9251
0.3445,0.3543,0.3438,0.8793,0.8712,0.865
0.3771,0.3869,0.3765,0.7924,0.7844,0.7781
0.0955,0.0878,0.0857,0.5304,0.5185,0.5343
0.014,0.0138,0.0048,0.6631,0.6471,0.657
-0.0072,-0.0108,-0.0173,0.4004,0.3852,0.3984
-0.0654,-0.0666,-0.0749,0.5122,0.4963,0.5072
-0.054,-0.0557,-0.0637,0.2385,0.2226,0.2341
-0.0729,-0.0741,-0.0825,0.1411,0.1251,0.136
0.4707,0.4821,0.4748,0.0129,0.0121,-3e-4
1.0384,1.0284,1.0387,-0.0652,-0.0577,-0.0509
-0.0157,-0.0097,-0.0211,0.755,0.7414,0.7428
0.4823,0.4935,0.4851,0.1329,0.13,0.1191
1.0404,1.0304,1.0407,-0.018,-0.0105,-0.0037
1.0152,1.0052,1.0154,0.0279,0.0354,0.0423
1.0468,1.0368,1.0472,0.0799,0.0877,0.0943
1.0025,0.9926,1.003,0.1301,0.1379,0.1444
0.9583,0.9484,0.9588,0.1811,0.1889,0.1954
0.9586,0.9488,0.9592,0.2299,0.238,0.2443
0.9146,0.9049,0.9153,0.2831,0.2912,0.2974
0.9591,0.9494,0.96,0.3268,0.3352,0.3411
0.9155,0.9059,0.9165,0.3816,0.3901,0.3959
0.872,0.8624,0.873,0.4372,0.4458,0.4515
0.8287,0.8191,0.8298,0.4934,0.502,0.5077
0.8732,0.8638,0.8745,0.5359,0.5448,0.5501
0.9174,0.908,0.9188,0.5762,0.5853,0.5904
0.9612,0.9519,0.9628,0.6146,0.6239,0.6288
0.9183,0.909,0.9199,0.6722,0.6816,0.6864
0.9619,0.9528,0.9636,0.7096,0.7191,0.7238
0.9622,0.9531,0.964,0.7566,0.7662,0.7708
1.0054,0.9963,1.0073,0.7922,0.8019,0.8063
1.0057,0.9967,1.0076,0.839,0.8488,0.8531
1.0484,1.0395,1.0505,0.8727,0.8827,0.8867
1.0486,1.0397,1.0507,0.9189,0.9289,0.9329
1.0599,1.0511,1.0621,0.9617,0.9718,0.9757
1.0788,1.07,1.081,1.0015,1.0116,1.0155
1.0704,1.0591,1.0651,1.0573,1.0559,1.0696
1.1022,1.0925,1.0935,1.0994,1.091,1.1069
0.9559,0.9644,0.9533,1.0868,1.0762,1.073
0.8662,0.8749,0.8638,1.0869,1.0765,1.073
0.7288,0.7376,0.7266,1.0884,1.0783,1.0744
0.6343,0.6432,0.6323,1.0789,1.069,1.0648
0.172,0.1689,0.1621,0.6811,0.6657,0.6785
0.1768,0.1869,0.1767,0.9156,0.9082,0.9013
0.0807,0.0754,0.0705,0.2762,0.262,0.2764
0.2557,0.2444,0.2498,0.5714,0.569,0.5831
0.1323,0.1291,0.1223,0.2396,0.2242,0.2371
0.2262,0.2154,0.2191,0.6004,0.5954,0.6106
0.2653,0.254,0.2598,0.5421,0.5403,0.5541
0.269,0.2578,0.2629,0.4482,0.4453,0.4597
0.3592,0.3691,0.3587,0.8214,0.8135,0.8071
0.2862,0.2748,0.2811,0.5042,0.5032,0.5166
0.2389,0.2302,0.2296,0.3511,0.3408,0.3568
0.4044,0.4143,0.4039,0.7254,0.7174,0.711
0.3189,0.3296,0.3201,0.3063,0.3008,0.292
0.4367,0.4465,0.4361,0.6777,0.6697,0.6634
0.3727,0.3834,0.3739,0.3587,0.3532,0.3444
0.418,0.4278,0.4173,0.6319,0.6237,0.6176
0.4405,0.4512,0.4417,0.4174,0.412,0.4032
0.4164,0.4089,0.4066,0.485,0.4729,0.4886
0.4891,0.4995,0.4896,0.4613,0.4549,0.4469
0.5057,0.4948,0.5037,0.5387,0.5428,0.5528


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_deg_3_eq_invariance_monotone.csv <==
x1,x2,x3,y1,y2,y3
-0.0378,-0.048,-0.0457,0.0013,-0.0051,0.0097
-0.0143,-0.0248,-0.022,-0.0457,-0.0516,-0.0369
0.1843,0.1949,0.1916,0.2655,0.2706,0.2561
0.0945,0.103,0.104,-0.012,-0.0018,-0.0169
0.1966,0.2059,0.2054,0.1576,0.1661,0.1509
0.2513,0.2595,0.2608,0.119,0.1294,0.1143
0.323,0.3301,0.3329,0.1203,0.1321,0.1174
0.3506,0.3559,0.3608,-0.0136,-1e-4,-0.0138
0.3899,0.3951,0.4,0.0747,0.0882,0.0745
0.4249,0.4301,0.435,0.1633,0.1768,0.1631
0.5007,0.5035,0.5106,0.0697,0.0844,0.0726
0.5768,0.578,0.5863,0.0652,0.0803,0.0699
0.6609,0.6608,0.6699,-0.0627,-0.0475,-0.0565
0.7056,0.705,0.7144,-0.0632,-0.0481,-0.0565
0.6794,0.678,0.6878,0.1753,0.1904,0.1829
0.7807,0.7784,0.7887,0.1303,0.1452,0.1387
0.8709,0.8681,0.8786,0.1294,0.1441,0.1383
0.8972,0.8929,0.9039,0.2432,0.2573,0.2535
0.1801,0.1852,0.174,0.8109,0.7973,0.8
0.0779,0.0825,0.0715,0.8526,0.8387,0.8421
0.1088,0.1139,0.1028,0.6756,0.6621,0.6647
0.0065,0.0091,-0.0012,0.7238,0.709,0.7151
-0.0556,-0.0596,-0.0657,0.6563,0.642,0.6548
-0.0767,-0.0821,-0.0869,0.664,0.6506,0.6644
-0.0268,-0.0349,-0.0363,0.451,0.4404,0.4554
-0.0172,-0.0265,-0.026,0.3449,0.3363,0.3515
-0.02,-0.0303,-0.0279,0.2358,0.2296,0.2444
-0.0341,-0.0446,-0.0416,0.1294,0.1239,0.1386
0.1405,0.1457,0.1345,0.9132,0.8997,0.9022
1.0148,1.0124,1.0227,0.1478,0.1627,0.1564
0.0944,0.0997,0.0886,1.0095,0.9961,0.9983
0.0937,0.1003,0.089,0.5477,0.5354,0.5357
0.9817,0.9772,0.9882,0.2713,0.2852,0.2817
0.9969,0.9919,1.003,0.3203,0.334,0.3312
1.0431,1.0387,1.0497,0.3373,0.3514,0.3476
0.8872,0.8782,0.8891,0.5065,0.5156,0.5198
1.0285,1.0214,1.0327,0.5069,0.5188,0.5193
0.9557,0.9464,0.9571,0.5769,0.5855,0.5903
0.958,0.948,0.9582,0.6497,0.6568,0.6633
0.9644,0.9541,0.964,0.6873,0.6936,0.7009
0.9976,0.9876,0.9979,0.7264,0.7337,0.74
1.0032,0.9931,1.0033,0.7732,0.7801,0.7868
1.0159,1.006,1.0163,0.82,0.8274,0.8336
1.0041,0.9935,1.003,0.8817,0.8868,0.8952
1.0372,1.0348,1.0451,0.9447,0.9595,0.9533
0.9785,0.9884,0.9781,1.0648,1.0574,1.0512
0.9255,0.9223,0.9156,1.0107,0.9961,1.0082
0.8654,0.8648,0.8561,1.0315,1.0164,1.0261
0.8256,0.8163,0.8167,0.8504,0.8418,0.8569
0.7528,0.7518,0.7434,0.9867,0.9715,0.9816
0.7017,0.6991,0.6918,0.9091,0.8943,0.9059
0.6281,0.6281,0.6191,0.9196,0.9044,0.9135
0.5159,0.5198,0.509,1.0344,1.0201,1.0245
0.555,0.5555,0.5461,0.8577,0.8425,0.8511
0.3827,0.3876,0.3765,1.0388,1.0251,1.028
0.3379,0.3431,0.3319,1.0399,1.0264,1.029
0.4417,0.4448,0.4342,0.8769,0.8623,0.8677
0.214,0.2197,0.2085,1.0708,1.0577,1.0595
0.1681,0.1739,0.1626,1.0709,1.0578,1.0595
0.1219,0.1276,0.1164,1.0706,1.0575,1.0592
0.1301,0.1353,0.1241,0.724,0.7105,0.7131
0.1341,0.1442,0.134,0.4529,0.446,0.4393
0.0737,0.0829,0.072,0.4347,0.4258,0.4213
0.0543,0.0646,0.0548,0.363,0.3568,0.3494
0.1271,0.1384,0.1317,0.3344,0.3344,0.3222
0.063,0.074,0.0697,0.2142,0.218,0.2039
0.1037,0.1085,0.0975,0.718,0.7043,0.7074
0.9736,0.9636,0.9655,0.9756,0.9687,0.9837
0.5854,0.5857,0.5946,0.218,0.2331,0.2237
0.8614,0.8575,0.8683,0.2177,0.2319,0.2276
0.4539,0.4558,0.4457,0.7413,0.7264,0.7332
0.3477,0.3518,0.3409,0.7863,0.7722,0.7762
0.2874,0.2923,0.2812,0.9019,0.8881,0.8912
0.7744,0.7649,0.7755,0.5002,0.5084,0.5137
0.4878,0.4916,0.4979,0.394,0.4082,0.3956
0.808,0.7968,0.8028,0.7017,0.7005,0.7133


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_deg_3_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0321,-0.0251,-0.0221,-0.0306,-0.0179,-0.0334
0.0456,0.051,0.0557,0.0421,0.0561,0.0416
0.1396,0.1451,0.1497,0.1193,0.1333,0.1187
0.2885,0.2963,0.2981,0.2604,0.272,0.2562
0.4325,0.4437,0.4385,0.2109,0.2135,0.1993
0.277,0.2881,0.2834,-0.0263,-0.0228,-0.0374
0.4471,0.4583,0.453,0.1022,0.1047,0.0906
0.403,0.4141,0.4089,0.0039,0.0066,-0.0076
0.546,0.5572,0.5516,0.0962,0.0982,0.0843
0.5299,0.5411,0.5356,0.0326,0.0347,0.0207
0.5451,0.5563,0.5507,5e-4,0.0026,-0.0113
0.657,0.6683,0.6625,0.0605,0.0623,0.0485
0.6387,0.6499,0.6443,-0.001,9e-4,-0.0129
0.7317,0.7429,0.7372,-0.002,-1e-4,-0.0139
0.7911,0.8023,0.7967,-0.0324,-0.0304,-0.0443
0.8424,0.8536,0.8481,-0.07,-0.0678,-0.0818
0.8794,0.8905,0.8856,-0.0781,-0.0749,-0.0894
0.9059,0.9163,0.9137,-0.1003,-0.0939,-0.1094
1.0559,1.0446,1.0509,-0.0312,-0.0321,-0.0188
-0.0345,-0.0232,-0.0292,1.0236,1.0249,1.0114
-0.0017,0.0096,0.0036,1.0076,1.0089,0.9954
-0.0369,-0.0256,-0.0315,0.9338,0.9354,0.9217
-0.0193,-0.029,-0.0185,0.7328,0.741,0.7471
0.0149,0.0036,0.0111,0.6477,0.649,0.6609
0.0139,0.0026,0.0099,0.5583,0.5591,0.5714
0.0898,0.0785,0.0856,0.5589,0.5595,0.5719
0.0528,0.0415,0.0488,0.4877,0.4886,0.5008
0.1717,0.1604,0.1677,0.4557,0.4567,0.4689
-0.0605,-0.0545,-0.0504,0.7513,0.765,0.7501
0.301,0.2898,0.2974,0.4313,0.4329,0.4447
1.0259,1.0146,1.0209,0.0388,0.0379,0.0512
1.0389,1.0276,1.0338,0.0124,0.0115,0.0248
0.1181,0.1294,0.1234,0.9432,0.9445,0.931
-0.0195,-0.0107,-0.0102,0.755,0.7651,0.7492
0.0862,0.093,0.0961,0.0597,0.0724,0.0571
0.3497,0.3606,0.3565,0.2202,0.2245,0.2096
1.0231,1.0118,1.0181,0.1188,0.118,0.1313
1.026,1.0147,1.0211,0.2056,0.2049,0.2181
0.9899,0.9786,0.9851,0.2715,0.2708,0.284
0.9528,0.9414,0.948,0.3387,0.3382,0.3513
0.9502,0.9389,0.9456,0.4339,0.4337,0.4466
0.9471,0.9357,0.9427,0.5299,0.5301,0.5428
0.868,0.8567,0.8638,0.5802,0.5808,0.5932
0.8644,0.8531,0.8605,0.6316,0.6326,0.6448
0.6691,0.6583,0.6673,0.6595,0.664,0.6736
0.8507,0.8396,0.8482,0.7949,0.7983,0.8087
0.8877,0.8768,0.8857,0.8679,0.872,0.8819
0.8833,0.8728,0.8825,0.9269,0.9329,0.9412
0.9662,0.9555,0.9648,1.0024,1.0076,1.0166
1.0071,0.9964,1.0059,1.0641,1.0694,1.0783
0.4891,0.5002,0.4952,0.8589,0.8618,0.8475
0.3703,0.3815,0.3758,0.8811,0.8829,0.8691
0.3844,0.3957,0.39,0.9463,0.9481,0.9343
0.3679,0.3792,0.3735,0.9796,0.9814,0.9676
0.2051,0.2164,0.2104,0.9259,0.9272,0.9136
0.067,0.0783,0.0724,0.8557,0.8573,0.8436
0.1863,0.1792,0.1905,0.2129,0.2253,0.2259
0.5286,0.5397,0.5349,0.9892,0.9924,0.9779
0.4971,0.5083,0.5028,0.2322,0.2344,0.2204
0.1744,0.1856,0.1796,0.8228,0.8241,0.8106
0.2274,0.2243,0.2349,0.226,0.2414,0.2357
0.4152,0.4263,0.4213,0.249,0.252,0.2377
0.6208,0.632,0.6263,0.2131,0.2149,0.2011
0.913,0.9017,0.9081,0.1689,0.1681,0.1814
0.4175,0.4288,0.4232,0.838,0.84,0.8261
0.2586,0.2473,0.2542,0.5607,0.5609,0.5735
0.3243,0.3135,0.3227,0.384,0.3888,0.3982
0.7485,0.7372,0.7447,0.609,0.6104,0.6223
0.5037,0.5147,0.5101,0.7691,0.7726,0.758
0.82,0.8086,0.8153,0.398,0.3977,0.4107
0.8564,0.845,0.852,0.5147,0.515,0.5276
0.4006,0.4119,0.4062,0.7341,0.7359,0.7221
0.3584,0.3696,0.3638,0.8268,0.8284,0.8147
0.6803,0.671,0.6817,0.725,0.7339,0.7391
0.4845,0.4943,0.4931,0.5892,0.5974,0.5815


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
0.007052342370512055,-0.001168035414743862,0.0015957122889197484,0.0015601645849391277,-0.001168035414743751,0.007087890074492786
0.193392279123693,0.20161187576824935,0.1988504909912761,0.19885117198394514,0.20158175516180943,0.19332502873609747
0.12009814217915082,0.11883663182055237,0.12644419863618145,-0.0644306467642726,-0.05581171500231766,-0.059967312472047674
0.18626121283662228,0.18605788781959437,0.19310256971779793,-0.027033988586399993,-0.018324439336091847,-0.02338645263879971
0.25431696149698746,0.25460911100075345,0.26135447352038044,0.010820507094908671,0.019527496497444674,0.01406806559315038
0.32235484892990496,0.32280408467155064,0.3294498083601739,0.04835127204552181,0.057051483861346786,0.05146963448637065
0.3894566062749305,0.3898519029018128,0.39653209769273,0.08527043959190422,0.09397330305693802,0.08843329418744111
0.4551428968832285,0.45534211560282956,0.4621453476666224,0.12140952859690646,0.1301191739768643,0.12473297687076934
0.5376883452352436,0.5375482028116327,0.5445559782136408,0.12070556122117959,0.12941637243802578,0.12430272765939687
0.6010982469452444,0.6006687928842923,0.6078425347481637,0.15556169387272595,0.16426291758402084,0.15938797753619227
0.6835533878809696,0.6828985845329807,0.690196221488724,0.15478305663817538,0.16347004541071813,0.1587850964014174
0.7449479290865572,0.7439528979699462,0.7514286081141978,0.1883837002316015,0.19703789810915162,0.19264657326872375
0.8274152623900929,0.8262626769113152,0.8338171606568073,0.18758251157596462,0.19621688276934923,0.19196431589337348
0.8628572395946025,0.8610829337686167,0.8689250705752559,0.2521720049257202,0.2606989591725741,0.25701144845837237
0.25699923286983617,0.2607122207297826,0.2522292834458334,0.868942195938055,0.8610724929507407,0.8628046362065487
0.22542437927025183,0.2295009857752628,0.220946497431178,0.8110220250069071,0.8033367872766541,0.8046654675341478
0.1583212960689257,0.16288022619286752,0.15425857964874956,0.7728944030234541,0.7654887641207615,0.7662613206093332
0.1587913348953065,0.16348748533426966,0.15485295731278836,0.6902064746060621,0.6828882128162403,0.6834978539522667
0.12399937384668169,0.12893503137048107,0.12028512261203322,0.6273876665546545,0.6202308507442156,0.620550774432095
0.1243159771609626,0.12943356979825515,0.12077833793051429,0.5445654864592171,0.5375393109378566,0.5376343572440214
0.12475227754043122,0.13013749264261126,0.12148513629006952,0.46215407074580755,0.4553335331634924,0.4550897084877495
0.08845610391677683,0.09399224724324201,0.08534752010970564,0.39654055139750705,0.38984354347269484,0.3894040743802985
0.051493408497054416,0.05707059590664365,0.04842873442306028,0.32945821227192024,0.3227957926220532,0.3223025220821741
0.014091159142748555,0.019548243913824648,0.010898958489247157,0.26136208168393077,0.25459965995422756,0.2542630966828712
-0.023372254226845135,-0.018305386245110633,-0.026959706469223743,0.19311117922585302,0.18604786013140323,0.18620603581057255
-0.024680513642351076,-0.01970518456993875,-0.028356735022748436,0.14914151315079038,0.14201257876401158,0.14228383027283775
1.0068520642698449,1.0061807415688975,1.013487274796454,0.09403289633583051,0.10271860769202523,0.09804772642972037
0.8923783210272632,0.8896109740913182,0.8978325405521682,0.33545953422967995,0.34371423825881037,0.34098966921832724
1.014169413261508,1.0120866379530251,1.0200574460556804,0.2590745622149934,0.26753054559342354,0.2641339954251439
0.8840322987110932,0.8797270887210539,0.8883175235028627,0.43921750879661187,0.44677540540462096,0.4457072001590681
1.0342257919494542,1.031082509151239,1.0394203550618872,0.3477250123023648,0.355842226717271,0.3535028530487084
1.0629725509171646,1.0596242048199587,1.0680187228113462,0.36099193226170395,0.36902565061904896,0.36690149048810666
0.9211154865103327,0.9153713063055641,0.9239978592202424,0.5191020808363791,0.5256191826442655,0.5263341056205166
1.0254859020212375,1.0194675136590217,1.0280553541874897,0.5404285840972649,0.5466899896510515,0.5477791213636805
0.8633504495887191,0.855565132793502,0.863262692174588,0.6276479179396062,0.6314554442554594,0.6354396251062522
1.0234489116723782,1.015855280977315,1.0237349495273325,0.6513086364332619,0.6554899754804362,0.6590955240403642
0.9035125890900505,0.895294156143524,0.9023984076580062,0.6765340683285102,0.6792681975551151,0.6842451595345371
0.9484353693311988,0.9399041499625648,0.946193249698081,0.74007473179565,0.7415471916797574,0.7475330092668941
0.9933716830210083,0.9847166141874449,0.9899963357065314,0.8201552860027908,0.8202643398496818,0.8271679240049357
0.901211787501549,0.8926499486331055,0.8967698018613931,0.8231200564067274,0.8218402368906508,0.829502076780082
1.0079785472043596,0.99962276252319,1.0028290797853523,0.9674152187050689,0.9651416083177833,0.9732338089687591
1.039970462910925,1.031750085125669,1.0345138328293326,1.0344782851253527,1.0317500851256698,1.0400060106149065
1.000171162371812,0.9921109054250391,0.9944230355998699,1.0328825117008287,1.0297069945015507,1.0381023818431947
0.8526580912624894,0.8450382281764538,0.8463253063940622,0.9298785351873391,0.925745822985456,0.9343609244797577
0.8094006639468473,0.8024778802695899,0.8024748577557409,0.9536952843917821,0.9484656791025652,0.9571776317305103
0.7695719780326339,0.7637838191639493,0.7621080961411678,1.0240930900443304,1.017615526381029,1.0261626600317166
0.6707378919388345,0.665290475122104,0.6631776179318424,0.8225706175818657,0.8158003040392807,0.8242487238873941
0.6603869227065219,0.6565786026535674,0.6526452396786954,0.9833435721775654,0.9755201547584909,0.983280644733094
0.6222544738849448,0.6195161855478967,0.614590202065388,1.0248145003596503,1.0165499853017412,1.0237135498806031
0.5826858775290592,0.5805310977438208,0.5751173656240223,0.911694595566904,0.9032569088899889,0.9100545383855507
0.4912880144162818,0.4914178818932834,0.48441614323574644,0.9972392099055543,0.9885282373685649,0.9936502522729129
0.4847718960620694,0.48505634957753474,0.4779648200650459,0.9035730467588718,0.894865799214249,0.8998611072480507
0.32519811832191803,0.3278987960435561,0.3196994754022282,1.068521384079521,1.0602443412930478,1.0630359952929636
0.42181439857676073,0.4233212964961386,0.41559830318000424,0.9211979528534779,0.9126190368023523,0.9165530400563857
0.27305291445699464,0.27636170453015074,0.26797773739232944,1.04356226558651,1.035511961775156,1.0376779234835836
0.287441212042887,0.2906923602429997,0.28232409587164875,0.9722931671209765,0.9642191070970405,0.9664457354697531
0.17789937325183364,0.1820711540929954,0.17350082520311144,1.0064871514678884,0.9988538287430184,1.0000747261162257
-0.050759307824470606,-0.04660010322303365,-0.05516840977409479,0.10853566430189698,0.10089539248792911,0.10213058563749045
0.47893248414485745,0.479057307120793,0.48590629088563164,0.15481748289414454,0.16352853013693652,0.15820139497946906
0.8024247884829866,0.7942044106977307,0.7969681584013945,0.7969326106974135,0.7942044106977308,0.8024603361869673
0.15821936541799547,0.16354660679207977,0.15489249945830613,0.4859151517255719,0.47904864856855006,0.4788790833823315
0.786885071523728,0.7846907056008966,0.7927057053524517,0.3097013833456876,0.3181287285621465,0.3148392134740316
0.8403818173984304,0.8377656244872994,0.8459360670277679,0.33257452653777037,0.34087901235787926,0.338002865807244
0.31481056481738046,0.3181301784180286,0.30974330603829603,0.792735230871539,0.7846894422838908,0.786843979809984
0.5097976473791612,0.5092558356034916,0.5026699043916082,0.6958167629437817,0.6871218941695991,0.692775079461271


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_egments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_deg_2_eq.csv <==
x1,x2,y1,y2
0.0131,-0.0057,-0.0903,-0.0822
-0.0057,-0.0232,-0.0822,-0.0816
-0.0232,-0.0387,-0.0816,-0.0879
-0.0387,-0.054,-0.0879,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
0.0839,0.0562,-0.1,-0.0667
0.0562,0.0308,-0.0667,-0.037
0.0308,0.0308,-0.037,-0.037
0.0308,0.0218,-0.037,-0.0268
0.0218,0.0151,-0.0268,-0.0196
0.0151,0.0098,-0.0196,-0.0144
0.0098,0.0057,-0.0144,-0.0108
0.0057,0.0023,-0.0108,-0.0089
0.0023,-7e-4,-0.0089,-0.0087
-7e-4,-0.0034,-0.0087,-0.0103
-0.0034,-0.0063,-0.0103,-0.0132
-0.0063,-0.0096,-0.0132,-0.0174
-0.0096,-0.0137,-0.0174,-0.023
-0.0137,-0.0187,-0.023,-0.0302
-0.0187,-0.025,-0.0302,-0.0393
-0.025,-0.0327,-0.0393,-0.0506
-0.0327,-0.0422,-0.0506,-0.0646
0.1299,0.1056,-0.1,-0.0635
0.1056,0.0832,-0.0635,-0.0269
0.0832,0.0659,-0.0269,0.0111
0.0659,0.0659,0.0111,0.0111
0.0659,0.061,0.0111,0.0326
0.061,0.061,0.0326,0.0326
0.061,0.0608,0.0326,0.0491
0.0608,0.0634,0.0491,0.0629
0.0634,0.0688,0.0629,0.0779
0.0688,0.0779,0.0779,0.0958
0.0779,0.0927,0.0958,0.1192
0.0927,0.1094,0.1192,0.1431
0.1094,0.1285,0.1431,0.169
0.1285,0.1497,0.169,0.1968
0.1497,0.1725,0.1968,0.2258
0.1725,0.1962,0.2258,0.2543
0.1962,0.2203,0.2543,0.2819
0.2203,0.2453,0.2819,0.3093
0.2453,0.2704,0.3093,0.336
0.2704,0.2956,0.336,0.3621
0.2956,0.3216,0.3621,0.387
0.3216,0.348,0.387,0.4102
0.348,0.376,0.4102,0.4327
0.376,0.4028,0.4327,0.4523
0.4028,0.4228,0.4523,0.4661
0.4228,0.4413,0.4661,0.4774
0.4413,0.4545,0.4774,0.4843
0.4545,0.4652,0.4843,0.489
0.4652,0.4742,0.489,0.4924
0.4742,0.4811,0.4924,0.4946
0.4811,0.4862,0.4946,0.4961
0.4862,0.4901,0.4961,0.4971
0.4901,0.493,0.4971,0.4978
0.493,0.4952,0.4978,0.4983
0.4952,0.4968,0.4983,0.4986
0.4968,0.498,0.4986,0.4988
0.498,0.4989,0.4988,0.499
0.4989,0.4995,0.499,0.4991
0.4995,0.5,0.4991,0.4992
0.5,0.5004,0.4992,0.4992
0.5004,0.5007,0.4992,0.4993
0.5007,0.5009,0.4993,0.4993
0.5009,0.501,0.4993,0.4993
0.501,0.5011,0.4993,0.4993
0.5011,0.5012,0.4993,0.4993
0.5012,0.5013,0.4993,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.1759,0.1534,-0.1,-0.0619
0.1534,0.1326,-0.0619,-0.0232
0.1326,0.1154,-0.0232,0.0167
0.1154,0.1154,0.0167,0.0167
0.1154,0.1071,0.0167,0.0458
0.1071,0.1071,0.0458,0.0458
0.2678,0.2473,-0.1,-0.0606
0.2473,0.2279,-0.0606,-0.0208
0.2279,0.2103,-0.0208,0.0199
0.2103,0.1958,0.0199,0.0614
0.1958,0.1862,0.0614,0.1036
0.1862,0.1862,0.1036,0.1036
0.1862,0.1834,0.1036,0.1384
0.1834,0.1865,0.1384,0.1735
0.3138,0.2939,-0.1,-0.0603
0.2939,0.2748,-0.0603,-0.0202
0.2748,0.2571,-0.0202,0.0205
0.2571,0.2416,0.0205,0.0619
0.2416,0.2295,0.0619,0.1039
0.2295,0.2224,0.1039,0.1465
0.2224,0.2219,0.1465,0.1871
0.2219,0.2267,0.1871,0.2195
0.3598,0.3403,-0.1,-0.0601
0.3403,0.3214,-0.0601,-0.0199
0.3214,0.3036,-0.0199,0.0208
0.3036,0.2874,0.0208,0.0621
0.2874,0.2735,0.0621,0.104
0.2735,0.2632,0.104,0.1465
0.2632,0.2579,0.1465,0.1891
0.2579,0.2588,0.1891,0.2282
0.2588,0.2645,0.2282,0.2615
0.4057,0.3866,-0.1,-0.0599
0.3866,0.3679,-0.0599,-0.0196
0.3679,0.35,-0.0196,0.021
0.35,0.3332,0.021,0.0621
0.3332,0.3181,0.0621,0.1038
0.3181,0.3054,0.1038,0.1462
0.3054,0.2963,0.1462,0.1893
0.2963,0.2924,0.1893,0.2322
0.2924,0.2946,0.2322,0.2727
0.2946,0.3024,0.2727,0.3085
0.4517,0.4328,-0.1,-0.0598
0.4328,0.4142,-0.0598,-0.0194
0.4142,0.3962,-0.0194,0.0212
0.3962,0.379,0.0212,0.0621
0.379,0.3629,0.0621,0.1035
0.3629,0.3486,0.1035,0.1454
0.3486,0.3369,0.1454,0.188
0.4977,0.479,-0.1,-0.0597
0.479,0.4605,-0.0597,-0.0193
0.4605,0.4423,-0.0193,0.0213
0.4423,0.4247,0.0213,0.0621
0.4247,0.4079,0.0621,0.1032
0.4079,0.3923,0.1032,0.1447
0.5437,0.5251,-0.1,-0.0596
0.5251,0.5066,-0.0596,-0.0192
0.5066,0.4883,-0.0192,0.0213
0.4883,0.4704,0.0213,0.062
0.4704,0.453,0.062,0.1028
0.453,0.4363,0.1028,0.144
0.4363,0.4209,0.144,0.1856
0.4209,0.4072,0.1856,0.2277
0.4072,0.3963,0.2277,0.2701
0.3963,0.3895,0.2701,0.3126
0.3895,0.3895,0.3126,0.3126
0.3895,0.3881,0.3126,0.3471
0.3881,0.3915,0.3471,0.3798
0.3915,0.3993,0.3798,0.408
0.5897,0.5712,-0.1,-0.0596
0.5712,0.5528,-0.0596,-0.0191
0.5528,0.5344,-0.0191,0.0213
0.5344,0.5161,0.0213,0.0618
0.5161,0.4981,0.0618,0.1025
0.4981,0.4806,0.1025,0.1433
0.4806,0.4638,0.1433,0.1844
0.4638,0.4482,0.1844,0.2259
0.4482,0.4343,0.2259,0.268
0.6356,0.6173,-0.1,-0.0595
0.6173,0.5988,-0.0595,-0.0191
0.5988,0.5802,-0.0191,0.0213
0.5802,0.5617,0.0213,0.0617
0.5617,0.5432,0.0617,0.1021
0.5432,0.5249,0.1021,0.1426
0.5249,0.507,0.1426,0.1832
0.507,0.4898,0.1832,0.2241
0.6816,0.6634,-0.1,-0.0595
0.6634,0.6448,-0.0595,-0.0191
0.6448,0.6261,-0.0191,0.0212
0.6261,0.6072,0.0212,0.0615
0.6072,0.5883,0.0615,0.1016
0.5883,0.5693,0.1016,0.1418
0.5693,0.5504,0.1418,0.182
0.5504,0.5318,0.182,0.2223
0.5318,0.5137,0.2223,0.2628
0.5137,0.4967,0.2628,0.3036
0.4967,0.4813,0.3036,0.3445
0.4813,0.4691,0.3445,0.3856
0.4691,0.4691,0.3856,0.3856
0.4691,0.4628,0.3856,0.4198
0.4628,0.4628,0.4198,0.4198
0.4628,0.4617,0.4198,0.4393
0.4617,0.4617,0.4393,0.4393
0.4617,0.4626,0.4393,0.4535
0.4626,0.4647,0.4535,0.4638
0.4647,0.468,0.4638,0.473
0.7276,0.7094,-0.1,-0.0595
0.7094,0.6908,-0.0595,-0.0191
0.6908,0.672,-0.0191,0.0212
0.672,0.6528,0.0212,0.0612
0.6528,0.6333,0.0612,0.1012
0.6333,0.6137,0.1012,0.141
0.6137,0.5939,0.141,0.1808
0.5939,0.5741,0.1808,0.2206
0.5741,0.5544,0.2206,0.2604
0.5544,0.5351,0.2604,0.3003
0.7736,0.7554,-0.1,-0.0594
0.7554,0.7368,-0.0594,-0.0191
0.7368,0.7177,-0.0191,0.021
0.7177,0.6983,0.021,0.061
0.6983,0.6784,0.061,0.1007
0.8655,0.8474,-0.1,-0.0594
0.8474,0.8286,-0.0594,-0.0192
0.8286,0.8092,-0.0192,0.0208
0.8092,0.7891,0.0208,0.0604
0.7891,0.7683,0.0604,0.0996
0.7683,0.7468,0.0996,0.1385
0.7468,0.7246,0.1385,0.177
0.7246,0.7018,0.177,0.215
0.7018,0.6783,0.215,0.2526
0.6783,0.6541,0.2526,0.2897
0.6541,0.6292,0.2897,0.3261
0.6292,0.6039,0.3261,0.3619
0.6039,0.5781,0.3619,0.3972
0.5781,0.552,0.3972,0.4321
0.552,0.552,0.4321,0.4321
0.552,0.5394,0.4321,0.4487
0.5394,0.529,0.4487,0.4622
0.529,0.5211,0.4622,0.4723
0.9575,0.9393,-0.1,-0.0595
0.9393,0.9203,-0.0595,-0.0193
0.9203,0.9004,-0.0193,0.0204
0.9004,0.8796,0.0204,0.0596
0.8796,0.8579,0.0596,0.0983
0.8579,0.8352,0.0983,0.1365
0.8352,0.8116,0.1365,0.174
0.8116,0.7869,0.174,0.2109
0.7869,0.7613,0.2109,0.2468
0.7613,0.7346,0.2468,0.2821
0.7346,0.7069,0.2821,0.3165
0.7069,0.6783,0.3165,0.3497
0.6783,0.6488,0.3497,0.3815
0.6488,0.6183,0.3815,0.4121
0.6183,0.5875,0.4121,0.4408
0.5875,0.5875,0.4408,0.4408
0.5875,0.5682,0.4408,0.4578
0.5682,0.5682,0.4578,0.4578
1.0494,1.0311,-0.1,-0.0595
1.0311,1.0118,-0.0595,-0.0196
1.0118,0.9914,-0.0196,0.0199
0.9914,0.9699,0.0199,0.0587
0.9699,0.9472,0.0587,0.0968
0.9472,0.9232,0.0968,0.1341
0.9232,0.898,0.1341,0.1705
0.898,0.8716,0.1705,0.206
0.8716,0.844,0.206,0.2405
0.844,0.8152,0.2405,0.2739
0.8152,0.7851,0.2739,0.3061
0.7851,0.754,0.3061,0.3369
0.754,0.7221,0.3369,0.366
0.7221,0.6891,0.366,0.3939
-0.1,-0.0624,1.0954,1.0717
-0.0624,-0.0253,1.0717,1.0473
-0.0253,0.0115,1.0473,1.0224
0.0115,0.0479,1.0224,0.9969
0.0479,0.0838,0.9969,0.9708
0.0838,0.1191,0.9708,0.944
0.1191,0.154,0.944,0.9165
0.154,0.1883,0.9165,0.8883
0.1883,0.2218,0.8883,0.8593
0.2218,0.2547,0.8593,0.8296
0.2547,0.2869,0.8296,0.7991
0.2869,0.3182,0.7991,0.7678
0.3182,0.3485,0.7678,0.7358
0.3485,0.3778,0.7358,0.703
0.3778,0.406,0.703,0.6693
0.406,0.4332,0.6693,0.6346
0.4332,0.4583,0.6346,0.5995
0.4583,0.48,0.5995,0.5655
0.48,0.48,0.5655,0.5655
0.48,0.4891,0.5655,0.5498
0.4891,0.4955,0.5498,0.5372
0.4955,0.5001,0.5372,0.5271
-0.1,-0.0622,1.0034,0.98
-0.0622,-0.0248,0.98,0.9561
-0.0248,0.0124,0.9561,0.9318
0.0124,0.0492,0.9318,0.9069
0.0492,0.0857,0.9069,0.8816
0.0857,0.1217,0.8816,0.8557
0.1217,0.1575,0.8557,0.8293
0.1575,0.1927,0.8293,0.8023
0.1927,0.2274,0.8023,0.7747
0.2274,0.2615,0.7747,0.7464
0.2615,0.2951,0.7464,0.7176
0.2951,0.3281,0.7176,0.6881
0.3281,0.3602,0.6881,0.658
0.3602,0.3914,0.658,0.6273
0.3914,0.4219,0.6273,0.5959
0.4219,0.4509,0.5959,0.5647
0.4509,0.4509,0.5647,0.5647
0.4509,0.4648,0.5647,0.5491
-0.1,-0.0621,0.9115,0.8883
-0.0621,-0.0244,0.8883,0.8648
-0.0244,0.0132,0.8648,0.841
0.0132,0.0505,0.841,0.817
0.0505,0.0876,0.817,0.7925
0.0876,0.1244,0.7925,0.7677
0.1244,0.1611,0.7677,0.7426
0.1611,0.1975,0.7426,0.7172
0.1975,0.2336,0.7172,0.6914
0.2336,0.2694,0.6914,0.6653
0.2694,0.3049,0.6653,0.639
0.3049,0.3401,0.639,0.6125
0.3401,0.3749,0.6125,0.5859
0.3749,0.4093,0.5859,0.5598
0.4093,0.4093,0.5598,0.5598
-0.1,-0.0619,0.8195,0.7966
-0.0619,-0.024,0.7966,0.7734
-0.024,0.0139,0.7734,0.7502
0.0139,0.0517,0.7502,0.7269
0.0517,0.0895,0.7269,0.7036
0.0895,0.1273,0.7036,0.6801
0.1273,0.1651,0.6801,0.6568
0.1651,0.2028,0.6568,0.6336
0.2028,0.2406,0.6336,0.6105
0.2406,0.2786,0.6105,0.5878
0.2786,0.3171,0.5878,0.5658
0.3171,0.355,0.5658,0.5454
-0.1,-0.0619,0.7276,0.7048
-0.0619,-0.0237,0.7048,0.682
-0.0237,0.0145,0.682,0.6593
0.0145,0.0529,0.6593,0.6369
0.0529,0.0914,0.6369,0.6148
0.0914,0.1302,0.6148,0.5931
0.1302,0.1694,0.5931,0.5723
0.1694,0.209,0.5723,0.5524
0.209,0.249,0.5524,0.5338
0.249,0.2892,0.5338,0.5175
0.2892,0.3286,0.5175,0.5045
0.3286,0.3653,0.5045,0.4957
0.3653,0.3959,0.4957,0.4915
0.3959,0.4196,0.4915,0.4908
-0.1,-0.0619,0.6816,0.6588
-0.0619,-0.0237,0.6588,0.6361
-0.0237,0.0147,0.6361,0.6137
0.0147,0.0534,0.6137,0.5918
0.0534,0.0924,0.5918,0.5705
0.0924,0.1318,0.5705,0.55
0.1318,0.1717,0.55,0.5308
0.1717,0.2121,0.5308,0.5133
-0.1,-0.0619,0.5897,0.5667
-0.0619,-0.0236,0.5667,0.5443
-0.0236,0.0151,0.5443,0.5225
0.0151,0.0544,0.5225,0.5018
0.0544,0.0942,0.5018,0.4823
0.0942,0.1349,0.4823,0.4649
0.1349,0.1766,0.4649,0.4505
0.1766,0.2193,0.4505,0.4402
0.2193,0.2623,0.4402,0.4355
0.2623,0.3017,0.4355,0.4376
0.3017,0.3334,0.4376,0.4431
-0.1,-0.0621,0.4977,0.4745
-0.0621,-0.0238,0.4745,0.452
-0.0238,0.0152,0.452,0.4309
0.0152,0.0551,0.4309,0.4116
0.0551,0.0958,0.4116,0.3951
0.0958,0.1374,0.3951,0.3827
0.1374,0.1794,0.3827,0.3766
0.1794,0.2146,0.3766,0.3769
0.2146,0.2456,0.3769,0.3816
0.2456,0.2757,0.3816,0.3906
-0.1,-0.0626,0.4057,0.3819
-0.0626,-0.0245,0.3819,0.3592
-0.0245,0.0146,0.3592,0.3385
0.0146,0.0551,0.3385,0.3214
0.0551,0.0965,0.3214,0.3096
0.0965,0.0965,0.3096,0.3096
0.0965,0.1283,0.3096,0.3058
0.1283,0.1613,0.3058,0.3081
0.1613,0.1887,0.3081,0.315
0.1887,0.2142,0.315,0.325
-0.1,-0.063,0.3598,0.3354
-0.063,-0.0252,0.3354,0.3124
-0.0252,0.014,0.3124,0.2921
0.014,0.0546,0.2921,0.2765
0.0546,0.0546,0.2765,0.2765
0.0546,0.0861,0.2765,0.2692
0.0861,0.1172,0.2692,0.2676
0.1172,0.1446,0.2676,0.2718
-0.1,-0.0635,0.3138,0.2887
-0.0635,-0.0261,0.2887,0.2654
-0.0261,0.0129,0.2654,0.2452
0.0129,0.0129,0.2452,0.2452
0.0129,0.0461,0.2452,0.2331
0.0461,0.0461,0.2331,0.2331
0.0461,0.073,0.2331,0.2279
0.073,0.0984,0.2279,0.2276
0.0984,0.1215,0.2276,0.2321
0.1215,0.1444,0.2321,0.2412
-0.1,-0.0642,0.2678,0.2418
-0.0642,-0.0276,0.2418,0.2177
-0.0276,0.0109,0.2177,0.1976
0.0109,0.0109,0.1976,0.1976
0.0109,0.0388,0.1976,0.1884
0.0388,0.0388,0.1884,0.1884
0.0388,0.0613,0.1884,0.1853
0.0613,0.0816,0.1853,0.1865
0.0816,0.101,0.1865,0.1916
-0.1,-0.067,0.1759,0.147
-0.067,-0.0343,0.147,0.1207
-0.0343,-0.0343,0.1207,0.1207
-0.0343,-0.0073,0.1207,0.1028
-0.0073,-0.0073,0.1028,0.1028
-0.0073,0.0119,0.1028,0.0942
0.0119,0.0119,0.0942,0.0942
0.0119,0.0279,0.0942,0.0917
0.0279,0.0434,0.0917,0.0946
0.0434,0.0554,0.0946,0.1003
-0.1,-0.0699,0.1299,0.099
-0.0699,-0.0418,0.099,0.0706
-0.0418,-0.0418,0.0706,0.0706
-0.0418,-0.0219,0.0706,0.0517
-0.0219,-0.0219,0.0517,0.0517
-0.0219,-0.008,0.0517,0.0403
-0.008,-0.008,0.0403,0.0403
-0.008,0.0024,0.0403,0.0345
0.0024,0.0115,0.0345,0.0332
-0.1,-0.074,0.0839,0.0502
-0.074,-0.074,0.0502,0.0502
-0.074,-0.0574,0.0502,0.0255
-0.0574,-0.0574,0.0255,0.0255
-0.0574,-0.0477,0.0255,0.008
-0.0477,-0.0415,0.008,-0.0072
-0.0415,-0.0387,-0.0072,-0.0206
1.0954,1.0756,-0.054,-0.0143
1.0756,1.0546,-0.0143,0.0248
1.0546,1.0322,0.0248,0.0631
1.0322,1.0085,0.0631,0.1005
1.0085,0.9834,0.1005,0.1369
0.9834,0.9569,0.1369,0.1724
0.9569,0.929,0.1724,0.2067
0.929,0.8999,0.2067,0.2396
0.8999,0.8695,0.2396,0.2713
0.8695,0.8377,0.2713,0.302
0.8377,0.8049,0.302,0.3311
-0.0917,-0.054,0.4292,0.4057
-0.054,-0.0157,0.4057,0.3835
-0.0157,0.0237,0.3835,0.3632
0.0237,0.0642,0.3632,0.3461
-0.0886,-0.054,0.2029,0.1759
-0.054,-0.0186,0.1759,0.1518
-0.0186,-0.0186,0.1518,0.1518
-0.0186,0.0089,0.1518,0.1378
0.0089,0.0089,0.1378,0.1378
0.0089,0.0307,0.1378,0.1317
0.0307,0.0307,0.1317,0.1317
0.0307,0.048,0.1317,0.1311
-0.008,0.0283,1.0954,1.0698
0.0283,0.0641,1.0698,1.0436
0.0641,0.0994,1.0436,1.0166
0.0994,0.134,1.0166,0.9889
0.134,0.1681,0.9889,0.9605
0.1681,0.2015,0.9605,0.9312
0.2015,0.234,0.9312,0.9012
0.234,0.2658,0.9012,0.8703
0.2658,0.2968,0.8703,0.8386
0.2968,0.3269,0.8386,0.8061
0.3269,0.3558,0.8061,0.7728
0.3558,0.3836,0.7728,0.7387
1.0954,1.0697,0.0839,0.1198
1.0697,1.0423,0.1198,0.1546
1.0423,1.0134,0.1546,0.1879
1.0134,0.9832,0.1879,0.2198
0.9832,0.9518,0.2198,0.2503
0.9518,0.919,0.2503,0.2795
0.919,0.885,0.2795,0.3072
0.885,0.8503,0.3072,0.3335
0.8503,0.8151,0.3335,0.3581
1.0954,1.0606,0.2218,0.2476
1.0606,1.0248,0.2476,0.2721
1.0248,0.9879,0.2721,0.2958
0.9879,0.9504,0.2958,0.3183
0.9504,0.913,0.3183,0.3395
0.913,0.8756,0.3395,0.3594
1.0954,1.054,0.3598,0.363
1.054,1.0129,0.363,0.3687
1.0129,0.9721,0.3687,0.3766
0.9721,0.9313,0.3766,0.3861
0.9313,0.8907,0.3861,0.3965
0.8907,0.8499,0.3965,0.4081
0.8499,0.8087,0.4081,0.4205
0.8087,0.767,0.4205,0.4333
0.767,0.726,0.4333,0.4461
0.726,0.6873,0.4461,0.4583
0.6873,0.6514,0.4583,0.4691
0.6514,0.6189,0.4691,0.4783
0.6189,0.5903,0.4783,0.486
0.5903,0.5663,0.486,0.4923
0.5663,0.5663,0.4923,0.4923
0.5663,0.5508,0.4923,0.4958
0.5508,0.5391,0.4958,0.4979
0.5391,0.5291,0.4979,0.4992
0.5291,0.5214,0.4992,0.4998
1.0954,1.0591,0.4977,0.4749
1.0591,1.0216,0.4749,0.4582
1.0216,0.9836,0.4582,0.4472
0.9836,0.9447,0.4472,0.441
0.9447,0.902,0.441,0.4386
0.902,0.8585,0.4386,0.44
0.8585,0.8156,0.44,0.4445
1.0954,1.0663,0.5897,0.5566
1.0663,1.0342,0.5566,0.5273
1.0342,0.9992,0.5273,0.503
0.9992,0.9638,0.503,0.4853
1.0954,1.0726,0.6816,0.6437
1.0726,1.0474,0.6437,0.6076
1.0474,1.019,0.6076,0.5738
1.019,0.9873,0.5738,0.5438
1.0954,1.077,0.7736,0.7332
1.077,1.0569,0.7332,0.6937
1.0569,1.0347,0.6937,0.6554
1.0347,1.0101,0.6554,0.6189
1.0954,1.0801,0.8655,0.8238
1.0801,1.0636,0.8238,0.7826
1.0636,1.0458,0.7826,0.742
1.0458,1.0261,0.742,0.7022
1.0261,1.0044,0.7022,0.6636
1.0044,0.9802,0.6636,0.627
0.9802,0.9527,0.627,0.5927
0.9527,0.9217,0.5927,0.5617
0.9217,0.8876,0.5617,0.5356
0.8876,0.8549,0.5356,0.5172
0.8549,0.8216,0.5172,0.5041
0.8216,0.7866,0.5041,0.4949
0.7866,0.7486,0.4949,0.4891
0.7486,0.7111,0.4891,0.4872
0.7111,0.675,0.4872,0.4879
1.0954,1.0831,1.0034,0.9607
1.0831,1.0702,0.9607,0.9182
1.0702,1.0565,0.9182,0.876
1.0565,1.0419,0.876,0.8341
1.0419,1.0261,0.8341,0.7926
1.0261,1.0089,0.7926,0.7517
1.0089,0.9899,0.7517,0.7116
0.9899,0.9688,0.7116,0.6728
1.0494,1.0392,1.0954,1.0522
1.0392,1.0286,1.0522,1.009
1.0286,1.0174,1.009,0.9661
1.0174,1.0054,0.9661,0.9233
1.0054,0.9927,0.9233,0.8807
0.9927,0.979,0.8807,0.8385
0.979,0.9641,0.8385,0.7967
0.9641,0.9477,0.7967,0.7555
0.9477,0.9296,0.7555,0.7151
0.9296,0.9093,0.7151,0.6758
0.9093,0.8865,0.6758,0.6383
0.8865,0.8604,0.6383,0.6034
0.8604,0.83,0.6034,0.572
0.83,0.7985,0.572,0.5473
0.7985,0.7675,0.5473,0.5292
1.0034,0.994,1.0954,1.052
0.994,0.9841,1.052,1.0087
0.9841,0.9736,1.0087,0.9655
0.9736,0.9624,0.9655,0.9225
0.9624,0.9504,0.9225,0.8798
0.9575,0.949,1.0954,1.0518
0.949,0.94,1.0518,1.0083
0.94,0.9305,1.0083,0.9649
0.9305,0.9203,0.9649,0.9217
0.9203,0.9093,0.9217,0.8787
0.9093,0.8974,0.8787,0.836
0.8974,0.8842,0.836,0.7937
0.8842,0.8694,0.7937,0.7519
0.8694,0.8527,0.7519,0.7109
0.8527,0.8336,0.7109,0.6712
0.8336,0.8116,0.6712,0.6336
0.8116,0.7861,0.6336,0.5986
0.7861,0.756,0.5986,0.5672
0.756,0.756,0.5672,0.5672
0.756,0.731,0.5672,0.5476
0.731,0.7053,0.5476,0.5326
0.7053,0.6792,0.5326,0.5215
0.9115,0.9042,1.0954,1.0516
0.9042,0.8964,1.0516,1.0079
0.8964,0.888,1.0079,0.9643
0.888,0.879,0.9643,0.9209
0.879,0.8692,0.9209,0.8776
0.8692,0.8583,0.8776,0.8346
0.8195,0.8151,1.0954,1.0512
0.8151,0.8102,1.0512,1.0071
0.8102,0.8048,1.0071,0.9631
0.8048,0.7987,0.9631,0.9192
0.7987,0.7918,0.9192,0.8754
0.7918,0.7839,0.8754,0.8318
0.7839,0.7747,0.8318,0.7885
0.7747,0.7641,0.7885,0.7457
0.7641,0.7513,0.7457,0.7034
0.7513,0.736,0.7034,0.6624
0.736,0.7173,0.6624,0.6236
0.7173,0.694,0.6236,0.5877
0.7736,0.771,1.0954,1.0511
0.771,0.768,1.0511,1.0069
0.768,0.7644,1.0069,0.9627
0.7644,0.7602,0.9627,0.9186
0.7276,0.7271,1.0954,1.051
0.7271,0.7262,1.051,1.0067
0.7262,0.7246,1.0067,0.9624
0.7246,0.7224,0.9624,0.9181
0.7224,0.7193,0.9181,0.8738
0.7193,0.7153,0.8738,0.8297
0.7153,0.7099,0.8297,0.7857
0.7099,0.7029,0.7857,0.742
0.7029,0.6938,0.742,0.6987
0.6938,0.6821,0.6987,0.6566
0.6821,0.667,0.6566,0.6169
0.667,0.647,0.6169,0.5798
0.647,0.647,0.5798,0.5798
0.647,0.6306,0.5798,0.5577
0.6306,0.6306,0.5577,0.5577
0.6306,0.6152,0.5577,0.5419
0.6152,0.6003,0.5419,0.5303
0.6003,0.5845,0.5303,0.5213
0.6816,0.6835,1.0954,1.0511
0.6835,0.6849,1.0511,1.0068
0.6849,0.6857,1.0068,0.9624
0.6857,0.6857,0.9624,0.9181
0.6857,0.6849,0.9181,0.8738
0.6849,0.6831,0.8738,0.8295
0.6831,0.6801,0.8295,0.7854
0.6356,0.6402,1.0954,1.0514
0.6402,0.6442,1.0514,1.0073
0.6442,0.6475,1.0073,0.9633
0.6475,0.6501,0.9633,0.9192
0.6501,0.6519,0.9192,0.875
0.6519,0.6526,0.875,0.8309
0.6526,0.6522,0.8309,0.7869
0.6522,0.6501,0.7869,0.7431
0.6501,0.6462,0.7431,0.6995
0.6462,0.6396,0.6995,0.6568
0.6396,0.6295,0.6568,0.6158
0.5437,0.5542,1.0954,1.0523
0.5542,0.5639,1.0523,1.009
0.5639,0.5729,1.009,0.9656
0.5729,0.581,0.9656,0.9219
0.581,0.5881,0.9219,0.8782
0.5881,0.5942,0.8782,0.8345
0.5942,0.599,0.8345,0.7906
0.599,0.6023,0.7906,0.7468
0.6023,0.6038,0.7468,0.703
0.6038,0.6027,0.703,0.6597
0.6027,0.598,0.6597,0.6173
0.598,0.598,0.6173,0.6173
0.598,0.5899,0.6173,0.5824
0.5899,0.5899,0.5824,0.5824
0.4517,0.4685,1.0954,1.0545
0.4685,0.4843,1.0545,1.0132
0.4843,0.4992,1.0132,0.9717
0.4992,0.5131,0.9717,0.9299
0.5131,0.5259,0.9299,0.8877
0.5259,0.5376,0.8877,0.8452
0.5376,0.548,0.8452,0.8024
0.548,0.5571,0.8024,0.7591
0.5571,0.5643,0.7591,0.7155
0.3598,0.3825,1.0954,1.0575
0.3825,0.4042,1.0575,1.019
0.4042,0.4249,1.019,0.9798
0.4249,0.4445,0.9798,0.9401
0.4445,0.463,0.9401,0.8999
0.463,0.4801,0.8999,0.8593
0.4801,0.4961,0.8593,0.8184
0.4961,0.5106,0.8184,0.7771
0.2678,0.2957,1.0954,1.0609
0.2957,0.3226,1.0609,1.0256
0.3226,0.3483,1.0256,0.9896
0.3483,0.3729,0.9896,0.953
0.3729,0.3964,0.953,0.9156
0.3964,0.4187,0.9156,0.8775
0.4187,0.44,0.8775,0.8386
0.44,0.4599,0.8386,0.7992
0.1759,0.2076,1.0954,1.0644
0.2076,0.2383,1.0644,1.0326
0.2383,0.2682,1.0326,0.9999
0.2682,0.2972,0.9999,0.9663
0.2972,0.3252,0.9663,0.9319
0.3252,0.352,0.9319,0.8968
0.352,0.3776,0.8968,0.8609
0.3776,0.4022,0.8609,0.8242
0.4022,0.4255,0.8242,0.7867
0.4255,0.4475,0.7867,0.7483
0.4475,0.4678,0.7483,0.7095
0.4678,0.4862,0.7095,0.6703
0.4862,0.502,0.6703,0.631
0.502,0.5146,0.631,0.5919
0.5146,0.5146,0.5919,0.5919
0.5146,0.5207,0.5919,0.5656
0.5207,0.5207,0.5656,0.5656
0.5207,0.523,0.5656,0.5499
0.523,0.5237,0.5499,0.538
0.5237,0.5232,0.538,0.5279
0.1299,0.1631,1.0954,1.066
0.1631,0.1956,1.066,1.0357
0.1956,0.2271,1.0357,1.0046
0.2271,0.2578,1.0046,0.9727
0.2578,0.2876,0.9727,0.9399
0.0839,0.1183,1.0954,1.0674
0.1183,0.1521,1.0674,1.0386
0.1521,0.1852,1.0386,1.009
0.1852,0.2174,1.009,0.9786
0.3598,0.3526,0.2218,0.2646
0.3526,0.3509,0.2646,0.3071
0.3509,0.3509,0.3071,0.3071
0.3509,0.3539,0.3071,0.338
0.3539,0.3607,0.338,0.3662
0.8176,0.7963,0.0689,0.1079
0.7963,0.7742,0.1079,0.1464
0.7742,0.7513,0.1464,0.1844
0.7513,0.7276,0.1844,0.2218
0.5897,0.5685,0.2678,0.3068
0.5685,0.5476,0.3068,0.3458
0.5476,0.5275,0.3458,0.3844
0.5275,0.5095,0.3844,0.4223
0.5095,0.5095,0.4223,0.4223
0.5095,0.5015,0.4223,0.4414
0.5015,0.5015,0.4414,0.4414
0.5015,0.4965,0.4414,0.4557
0.4965,0.4934,0.4557,0.4664
0.2536,0.2841,0.9305,0.8985
0.2841,0.3138,0.8985,0.8655
0.3138,0.3424,0.8655,0.8318
0.3424,0.3698,0.8318,0.7973


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_deg_2_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0603,-0.1,-0.056
-0.0603,-0.0666,-0.056,-0.012
-0.0666,-0.0729,-0.012,0.032
-0.0729,-0.0791,0.032,0.076
-0.0791,-0.0853,0.076,0.12
-0.0853,-0.0914,0.12,0.164
-0.0914,-0.0975,0.164,0.2081
-0.008,-0.0144,-0.1,-0.056
-0.0144,-0.0206,-0.056,-0.012
-0.0206,-0.0269,-0.012,0.032
-0.0269,-0.0331,0.032,0.076
-0.0331,-0.0393,0.076,0.12
-0.0393,-0.0455,0.12,0.164
-0.0455,-0.0516,0.164,0.208
-0.0516,-0.0577,0.208,0.2521
-0.0577,-0.0637,0.2521,0.2961
-0.0637,-0.0696,0.2961,0.3402
-0.0696,-0.0755,0.3402,0.3842
-0.0755,-0.0813,0.3842,0.4283
-0.0813,-0.0869,0.4283,0.4724
-0.0869,-0.0924,0.4724,0.5165
-0.0924,-0.0978,0.5165,0.5606
0.0379,0.0316,-0.1,-0.056
0.0316,0.0253,-0.056,-0.012
0.0253,0.019,-0.012,0.032
0.019,0.0128,0.032,0.076
0.0128,0.0066,0.076,0.12
0.0066,4e-4,0.12,0.164
4e-4,-0.0057,0.164,0.208
-0.0057,-0.0118,0.208,0.2521
-0.0118,-0.0178,0.2521,0.2961
-0.0178,-0.0237,0.2961,0.3401
-0.0237,-0.0296,0.3401,0.3842
0.0839,0.0776,-0.1,-0.056
0.0776,0.0713,-0.056,-0.012
0.0713,0.065,-0.012,0.032
0.065,0.0587,0.032,0.076
0.0587,0.0525,0.076,0.12
0.0525,0.0463,0.12,0.164
0.0463,0.0402,0.164,0.208
0.0402,0.0341,0.208,0.252
0.0341,0.0281,0.252,0.2961
0.0281,0.0221,0.2961,0.3401
0.0221,0.0163,0.3401,0.3842
0.1299,0.1235,-0.1,-0.056
0.1235,0.1172,-0.056,-0.012
0.1172,0.1109,-0.012,0.032
0.1109,0.1046,0.032,0.076
0.1046,0.0984,0.076,0.12
0.0984,0.0922,0.12,0.164
0.0922,0.086,0.164,0.208
0.086,0.0799,0.208,0.252
0.0799,0.0739,0.252,0.2961
0.0739,0.068,0.2961,0.3401
0.068,0.0622,0.3401,0.3842
0.1759,0.1695,-0.1,-0.056
0.1695,0.1631,-0.056,-0.012
0.1631,0.1568,-0.012,0.032
0.1568,0.1505,0.032,0.076
0.1505,0.1442,0.076,0.12
0.1442,0.138,0.12,0.164
0.138,0.1319,0.164,0.208
0.1319,0.1258,0.208,0.252
0.1258,0.1197,0.252,0.296
0.1197,0.1138,0.296,0.3401
0.1138,0.108,0.3401,0.3842
0.2218,0.2154,-0.1,-0.056
0.2154,0.2091,-0.056,-0.012
0.2091,0.2027,-0.012,0.032
0.2027,0.1964,0.032,0.0759
0.1964,0.1901,0.0759,0.1199
0.1901,0.1839,0.1199,0.1639
0.1839,0.1777,0.1639,0.208
0.1777,0.1715,0.208,0.252
0.1715,0.1655,0.252,0.296
0.1655,0.1596,0.296,0.3401
0.1596,0.1538,0.3401,0.3841
0.2678,0.2614,-0.1,-0.056
0.2614,0.255,-0.056,-0.012
0.255,0.2486,-0.012,0.0319
0.2486,0.2422,0.0319,0.0759
0.2422,0.2359,0.0759,0.1199
0.2359,0.2296,0.1199,0.1639
0.2296,0.2234,0.1639,0.2079
0.2234,0.2173,0.2079,0.2519
0.2173,0.2112,0.2519,0.296
0.2112,0.2053,0.296,0.34
0.2053,0.1995,0.34,0.3841
0.3138,0.3073,-0.1,-0.056
0.3073,0.3009,-0.056,-0.0121
0.3009,0.2945,-0.0121,0.0319
0.2945,0.2881,0.0319,0.0759
0.2881,0.2817,0.0759,0.1199
0.2817,0.2754,0.1199,0.1639
0.2754,0.2691,0.1639,0.2079
0.2691,0.2629,0.2079,0.2519
0.2629,0.2568,0.2519,0.2959
0.2568,0.2509,0.2959,0.34
0.2509,0.2451,0.34,0.384
0.3598,0.3533,-0.1,-0.056
0.3533,0.3468,-0.056,-0.0121
0.3468,0.3403,-0.0121,0.0319
0.3403,0.3339,0.0319,0.0759
0.3339,0.3274,0.0759,0.1199
0.3274,0.3211,0.1199,0.1638
0.3211,0.3148,0.1638,0.2078
0.3148,0.3085,0.2078,0.2518
0.3085,0.3024,0.2518,0.2959
0.3024,0.2964,0.2959,0.3399
0.4057,0.3992,-0.1,-0.056
0.3992,0.3926,-0.056,-0.0121
0.3926,0.3861,-0.0121,0.0319
0.3861,0.3796,0.0319,0.0758
0.3796,0.3731,0.0758,0.1198
0.3731,0.3667,0.1198,0.1638
0.3667,0.3603,0.1638,0.2078
0.3603,0.3539,0.2078,0.2518
0.3539,0.3477,0.2518,0.2958
0.3477,0.3416,0.2958,0.3398
0.3416,0.3358,0.3398,0.3838
0.3358,0.3302,0.3838,0.4279
0.3302,0.3252,0.4279,0.4721
0.3252,0.321,0.4721,0.5162
0.321,0.3183,0.5162,0.5604
0.3183,0.3181,0.5604,0.6043
0.3181,0.3213,0.6043,0.6472
0.3213,0.3298,0.6472,0.6885
0.3298,0.3374,0.6885,0.7254
0.3374,0.3412,0.7254,0.7673
0.3412,0.342,0.7673,0.811
0.342,0.3411,0.811,0.8551
0.3411,0.3388,0.8551,0.8993
0.3388,0.3356,0.8993,0.9435
0.3356,0.3319,0.9435,0.9877
0.3319,0.3278,0.9877,1.032
0.3278,0.3233,1.032,1.0762
0.4517,0.4451,-0.1,-0.0561
0.4451,0.4385,-0.0561,-0.0121
0.4385,0.4319,-0.0121,0.0318
0.4319,0.4253,0.0318,0.0758
0.4253,0.4187,0.0758,0.1197
0.4187,0.4121,0.1197,0.1637
0.4121,0.4056,0.1637,0.2077
0.4056,0.3991,0.2077,0.2516
0.3991,0.3928,0.2516,0.2956
0.3928,0.3866,0.2956,0.3396
0.3866,0.3806,0.3396,0.3837
0.3806,0.375,0.3837,0.4278
0.375,0.37,0.4278,0.4718
0.37,0.3659,0.4718,0.5158
0.3659,0.364,0.5158,0.5594
0.364,0.3646,0.5594,0.6026
0.3646,0.3673,0.6026,0.6454
0.3673,0.3714,0.6454,0.6879
0.4977,0.491,-0.1,-0.0561
0.491,0.4843,-0.0561,-0.0121
0.4843,0.4776,-0.0121,0.0318
0.4776,0.4709,0.0318,0.0757
0.4709,0.4641,0.0757,0.1197
0.4641,0.4574,0.1197,0.1636
0.4574,0.4507,0.1636,0.2075
0.4507,0.4441,0.2075,0.2515
0.4441,0.4375,0.2515,0.2954
0.4375,0.431,0.2954,0.3394
0.431,0.4248,0.3394,0.3834
0.4248,0.419,0.3834,0.4275
0.419,0.4141,0.4275,0.4714
0.4141,0.4106,0.4714,0.5148
0.4106,0.4108,0.5148,0.5567
0.4108,0.4144,0.5567,0.5971
0.4144,0.4175,0.5971,0.6389
0.4175,0.4186,0.6389,0.6822
0.4186,0.4176,0.6822,0.7261
0.4176,0.4149,0.7261,0.7703
0.4149,0.4112,0.7703,0.8144
0.4112,0.4071,0.8144,0.8586
0.4071,0.4026,0.8586,0.9028
0.4026,0.3978,0.9028,0.947
0.3978,0.3929,0.947,0.9911
0.3929,0.3878,0.9911,1.0352
0.3878,0.3825,1.0352,1.0794
0.5437,0.5369,-0.1,-0.0561
0.5369,0.5301,-0.0561,-0.0122
0.5301,0.5232,-0.0122,0.0317
0.5232,0.5163,0.0317,0.0757
0.5163,0.5094,0.0757,0.1196
0.5094,0.5025,0.1196,0.1635
0.5025,0.4955,0.1635,0.2073
0.4955,0.4885,0.2073,0.2512
0.4885,0.4816,0.2512,0.2951
0.5897,0.5827,-0.1,-0.0561
0.5827,0.5757,-0.0561,-0.0122
0.5757,0.5686,-0.0122,0.0317
0.5686,0.5615,0.0317,0.0755
0.5615,0.5543,0.0755,0.1194
0.5543,0.547,0.1194,0.1632
0.547,0.5395,0.1632,0.207
0.5395,0.532,0.207,0.2508
0.532,0.5243,0.2508,0.2946
0.5243,0.5166,0.2946,0.3382
0.5166,0.5089,0.3382,0.3816
0.5089,0.5014,0.3816,0.4246
0.5014,0.4945,0.4246,0.4672
0.4945,0.4888,0.4672,0.5095
0.4888,0.4844,0.5095,0.5514
0.4844,0.4807,0.5514,0.5936
0.4807,0.4766,0.5936,0.6367
0.4766,0.4723,0.6367,0.6805
0.4723,0.4677,0.6805,0.7246
0.4677,0.4629,0.7246,0.7687
0.4629,0.4578,0.7687,0.8129
0.4578,0.4527,0.8129,0.857
0.4527,0.4474,0.857,0.9011
0.4474,0.442,0.9011,0.9453
0.442,0.4366,0.9453,0.9894
0.4366,0.4311,0.9894,1.0335
0.4311,0.4255,1.0335,1.0776
0.6356,0.6285,-0.1,-0.0561
0.6285,0.6213,-0.0561,-0.0123
0.6213,0.614,-0.0123,0.0316
0.614,0.6066,0.0316,0.0754
0.6066,0.599,0.0754,0.1191
0.599,0.5911,0.1191,0.1629
0.5911,0.5829,0.1629,0.2065
0.5829,0.5744,0.2065,0.2501
0.6816,0.6742,-0.1,-0.0562
0.6742,0.6667,-0.0562,-0.0124
0.6667,0.659,-0.0124,0.0314
0.659,0.6511,0.0314,0.0751
0.6511,0.6429,0.0751,0.1187
0.6429,0.6342,0.1187,0.1623
0.6342,0.625,0.1623,0.2056
0.625,0.6154,0.2056,0.2488
0.6154,0.6044,0.2488,0.2916
0.6044,0.5923,0.2916,0.3338
0.5923,0.5795,0.3338,0.3753
0.5795,0.5795,0.3753,0.3753
0.5795,0.5685,0.3753,0.4041
0.5685,0.5534,0.4041,0.4379
0.5534,0.5534,0.4379,0.4379
0.5534,0.5435,0.4379,0.4672
0.5435,0.5373,0.4672,0.4968
0.5373,0.53,0.4968,0.5393
0.53,0.5237,0.5393,0.5824
0.7736,0.7654,-0.1,-0.0563
0.7654,0.7569,-0.0563,-0.0127
0.7569,0.7478,-0.0127,0.0307
0.7478,0.7381,0.0307,0.074
0.7381,0.7275,0.074,0.1171
0.7275,0.7151,0.1171,0.1596
0.7151,0.7003,0.1596,0.2014
0.7003,0.6849,0.2014,0.2426
0.6849,0.669,0.2426,0.2833
0.669,0.6532,0.2833,0.3239
0.6532,0.6393,0.3239,0.3652
0.6393,0.627,0.3652,0.4071
0.627,0.6159,0.4071,0.4491
0.6159,0.6065,0.4491,0.4918
0.6065,0.5983,0.4918,0.5352
0.5983,0.5909,0.5352,0.5789
0.5909,0.5839,0.5789,0.6228
0.5839,0.5773,0.6228,0.6668
0.5773,0.5709,0.6668,0.7108
0.5709,0.5646,0.7108,0.7548
0.5646,0.5585,0.7548,0.7988
0.5585,0.5523,0.7988,0.8428
0.5523,0.5462,0.8428,0.8868
0.5462,0.5401,0.8868,0.9308
0.5401,0.5341,0.9308,0.9749
0.5341,0.528,0.9749,1.0189
0.528,0.522,1.0189,1.0629
0.8195,0.8106,-0.1,-0.0565
0.8106,0.8012,-0.0565,-0.0131
0.8012,0.791,-0.0131,0.03
0.791,0.7798,0.03,0.073
0.7798,0.768,0.073,0.1156
0.768,0.7544,0.1156,0.1578
0.7544,0.7396,0.1578,0.1995
0.7396,0.7242,0.1995,0.2409
0.7242,0.7066,0.2409,0.2809
0.7066,0.6877,0.2809,0.3202
0.6877,0.6724,0.3202,0.3609
0.6724,0.6603,0.3609,0.403
0.8655,0.8557,-0.1,-0.0567
0.8557,0.8451,-0.0567,-0.0136
0.8451,0.8326,-0.0136,0.029
0.8326,0.8189,0.029,0.0712
0.8189,0.8051,0.0712,0.1133
0.9115,0.9009,-0.1,-0.0569
0.9009,0.8896,-0.0569,-0.0139
0.8896,0.877,-0.0139,0.0286
0.877,0.8633,0.0286,0.0708
0.8633,0.849,0.0708,0.1128
0.849,0.8331,0.1128,0.1542
0.8331,0.817,0.1542,0.1955
0.817,0.8035,0.1955,0.2376
0.8035,0.7914,0.2376,0.2802
0.7914,0.7805,0.2802,0.323
0.7805,0.7708,0.323,0.3662
0.7708,0.7619,0.3662,0.4096
0.7619,0.7535,0.4096,0.4533
0.7535,0.7457,0.4533,0.497
0.7457,0.7382,0.497,0.5408
0.7382,0.731,0.5408,0.5846
0.731,0.7239,0.5846,0.6285
0.7239,0.7171,0.6285,0.6724
0.7171,0.7103,0.6724,0.7164
0.7103,0.7036,0.7164,0.7603
0.7036,0.697,0.7603,0.8043
0.697,0.6905,0.8043,0.8482
0.6905,0.684,0.8482,0.8922
0.684,0.6776,0.8922,0.9362
0.6776,0.6712,0.9362,0.9801
0.6712,0.6648,0.9801,1.0241
0.6648,0.6584,1.0241,1.0681
1.0034,0.9918,-0.1,-0.0571
0.9918,0.9798,-0.0571,-0.0144
0.9798,0.9672,-0.0144,0.0282
0.9672,0.9547,0.0282,0.0708
0.9547,0.9434,0.0708,0.1138
0.9434,0.9328,0.1138,0.1569
0.9328,0.9229,0.1569,0.2001
0.9229,0.9137,0.2001,0.2435
0.9137,0.905,0.2435,0.2871
0.905,0.8967,0.2871,0.3308
0.8967,0.8888,0.3308,0.3745
0.8888,0.8811,0.3745,0.4182
0.8811,0.8737,0.4182,0.4621
0.8737,0.8664,0.4621,0.5059
0.8664,0.8593,0.5059,0.5498
0.8593,0.8523,0.5498,0.5937
0.8523,0.8454,0.5937,0.6376
0.8454,0.8385,0.6376,0.6815
0.8385,0.8318,0.6815,0.7254
0.8318,0.8251,0.7254,0.7693
0.8251,0.8184,0.7693,0.8133
0.8184,0.8118,0.8133,0.8572
0.8118,0.8052,0.8572,0.9012
0.8052,0.7987,0.9012,0.9452
0.7987,0.7922,0.9452,0.9891
0.7922,0.7857,0.9891,1.0331
0.7857,0.7792,1.0331,1.0771
1.0494,1.0386,-0.1,-0.0569
1.0386,1.0281,-0.0569,-0.0138
1.0281,1.0178,-0.0138,0.0294
1.0178,1.0077,0.0294,0.0726
1.0077,0.9982,0.0726,0.116
0.9982,0.989,0.116,0.1595
0.989,0.9803,0.1595,0.203
0.9803,0.9719,0.203,0.2467
0.9719,0.9638,0.2467,0.2904
0.9638,0.956,0.2904,0.3341
0.956,0.9484,0.3341,0.3779
0.9484,0.9411,0.3779,0.4218
0.9411,0.9338,0.4218,0.4656
0.9338,0.9267,0.4656,0.5095
0.9267,0.9197,0.5095,0.5534
0.9197,0.9128,0.5534,0.5973
0.9128,0.906,0.5973,0.6412
0.906,0.8992,0.6412,0.6851
0.8992,0.8924,0.6851,0.729
0.8924,0.8858,0.729,0.773
0.8858,0.8791,0.773,0.8169
0.8791,0.8725,0.8169,0.8609
0.8725,0.8659,0.8609,0.9048
0.8659,0.8593,0.9048,0.9488
0.8593,0.8528,0.9488,0.9927
0.8528,0.8463,0.9927,1.0367
0.8463,0.8398,1.0367,1.0807
1.0954,1.0852,-0.1,-0.0567
1.0852,1.0756,-0.0567,-0.0134
1.0756,1.0662,-0.0134,0.03
1.0662,1.0572,0.03,0.0735
1.0572,1.0486,0.0735,0.1171
1.0486,1.0403,0.1171,0.1608
1.0403,1.0323,0.1608,0.2045
1.0323,1.0245,0.2045,0.2482
1.0245,1.0169,0.2482,0.292
1.0169,1.0094,0.292,0.3358
1.0094,1.0021,0.3358,0.3797
1.0021,0.9949,0.3797,0.4235
0.9949,0.9878,0.4235,0.4674
0.9878,0.9808,0.4674,0.5113
0.9808,0.9739,0.5113,0.5552
0.9739,0.967,0.5552,0.5991
0.967,0.9602,0.5991,0.643
0.9602,0.9535,0.643,0.6869
0.9535,0.9468,0.6869,0.7309
0.9468,0.9401,0.7309,0.7748
0.9401,0.9334,0.7748,0.8188
0.9334,0.9268,0.8188,0.8627
0.9268,0.9202,0.8627,0.9067
0.9202,0.9136,0.9067,0.9506
0.9136,0.9071,0.9506,0.9946
0.9071,0.9006,0.9946,1.0385
0.9006,0.8941,1.0385,1.0825
-0.0608,-0.0663,0.4691,0.5132
-0.0663,-0.0716,0.5132,0.5573
-0.0716,-0.0768,0.5573,0.6015
-0.0768,-0.0816,0.6015,0.6457
-0.0816,-0.0862,0.6457,0.6899
-0.0862,-0.0903,0.6899,0.7341
-0.0903,-0.094,0.7341,0.7784
-0.094,-0.0969,0.7784,0.8227
-0.0969,-0.099,0.8227,0.8671
-0.099,-0.1,0.8671,0.9115
-0.1,-0.0993,0.9115,0.9559
-0.0993,-0.0966,0.9559,1.0001
-0.0966,-0.0915,1.0001,1.0441
-0.0915,-0.0835,1.0441,1.0876
-0.0596,-0.064,0.6542,0.6984
-0.064,-0.0679,0.6984,0.7427
-0.0679,-0.0713,0.7427,0.7869
-0.0713,-0.0738,0.7869,0.8313
-0.0738,-0.0753,0.8313,0.8757
-0.0753,-0.0755,0.8757,0.92
-0.0755,-0.0737,0.92,0.9643
-0.0737,-0.0696,0.9643,1.0083
-0.0696,-0.0632,1.0083,1.0521
-0.0632,-0.054,1.0521,1.0954
0.0099,0.0043,0.4321,0.4762
0.0043,-0.001,0.4762,0.5204
-0.001,-0.0062,0.5204,0.5645
-0.0062,-0.0111,0.5645,0.6087
-0.0111,-0.0157,0.6087,0.6529
-0.0157,-0.0198,0.6529,0.6971
-0.0198,-0.0234,0.6971,0.7414
-0.0234,-0.0262,0.7414,0.7857
-0.0262,-0.028,0.7857,0.8301
-0.028,-0.0285,0.8301,0.8744
-0.0285,-0.0273,0.8744,0.9186
-0.0273,-0.0234,0.9186,0.9625
-0.0234,-0.0168,0.9625,1.0061
-0.0168,-0.008,1.0061,1.0494
-0.008,0.0026,1.0494,1.0924
1.0954,1.0876,0.1299,0.1736
1.0876,1.08,0.1736,0.2174
1.08,1.0725,0.2174,0.2612
1.0725,1.0652,0.2612,0.3051
1.0652,1.0579,0.3051,0.3489
1.0579,1.0508,0.3489,0.3928
1.0508,1.0438,0.3928,0.4367
1.0438,1.0368,0.4367,0.4806
1.0368,1.0299,0.4806,0.5245
1.0299,1.0231,0.5245,0.5684
1.0231,1.0163,0.5684,0.6123
1.0163,1.0095,0.6123,0.6562
1.0095,1.0028,0.6562,0.7002
1.0028,0.9961,0.7002,0.7441
0.9961,0.9894,0.7441,0.788
0.9894,0.9828,0.788,0.832
0.9828,0.9762,0.832,0.8759
0.9762,0.9696,0.8759,0.9199
0.9696,0.963,0.9199,0.9639
0.963,0.9565,0.9639,1.0078
0.9565,0.95,1.0078,1.0518
0.95,0.9434,1.0518,1.0957
1.0954,1.0885,0.4057,0.4496
1.0885,1.0816,0.4496,0.4936
1.0816,1.0747,0.4936,0.5375
1.0747,1.0679,0.5375,0.5814
1.0679,1.0612,0.5814,0.6253
1.0612,1.0545,0.6253,0.6693
1.0545,1.0478,0.6693,0.7132
1.0478,1.0411,0.7132,0.7571
1.0411,1.0345,0.7571,0.8011
1.0345,1.0278,0.8011,0.845
1.0278,1.0212,0.845,0.889
1.0212,1.0147,0.889,0.9329
1.0147,1.0081,0.9329,0.9769
1.0081,1.0015,0.9769,1.0208
1.0015,0.995,1.0208,1.0648
1.0954,1.0888,0.7276,0.7715
1.0888,1.0821,0.7715,0.8155
1.0821,1.0755,0.8155,0.8594
1.0755,1.0689,0.8594,0.9034
1.0689,1.0624,0.9034,0.9473
1.0624,1.0558,0.9473,0.9913
1.0558,1.0492,0.9913,1.0353
1.0492,1.0427,1.0353,1.0792
0.9209,0.9083,0.0481,0.0907
0.9083,0.8963,0.0907,0.1334
0.8963,0.8847,0.1334,0.1761
0.8847,0.8739,0.1761,0.2191
0.8739,0.8639,0.2191,0.2623
0.8639,0.8545,0.2623,0.3057
0.8545,0.8456,0.3057,0.3492
0.8456,0.8373,0.3492,0.3929
0.8373,0.8294,0.3929,0.4366
0.8294,0.8218,0.4366,0.4804
0.8218,0.8144,0.4804,0.5242
0.8144,0.8072,0.5242,0.5681
0.8072,0.8002,0.5681,0.6119
0.8002,0.7933,0.6119,0.6558
0.7933,0.7865,0.6558,0.6998
0.7865,0.7798,0.6998,0.7437
0.7798,0.7731,0.7437,0.7876
0.7731,0.7665,0.7876,0.8316
0.7665,0.7599,0.8316,0.8755
0.7599,0.7534,0.8755,0.9195
0.7534,0.7469,0.9195,0.9635
0.7469,0.7405,0.9635,1.0075
0.7405,0.734,1.0075,1.0514
0.734,0.7276,1.0514,1.0954
0.6924,0.6833,0.4369,0.4804
0.6833,0.6753,0.4804,0.5241
0.6753,0.6678,0.5241,0.5678
0.6678,0.6606,0.5678,0.6117
0.6606,0.6537,0.6117,0.6556
0.6537,0.647,0.6556,0.6995
0.647,0.6404,0.6995,0.7435
0.6404,0.6339,0.7435,0.7875
0.6339,0.6274,0.7875,0.8314
0.6274,0.6211,0.8314,0.8754
0.6211,0.6147,0.8754,0.9194
0.6147,0.6084,0.9194,0.9634
0.6084,0.6022,0.9634,1.0074
0.6022,0.5959,1.0074,1.0514
0.5959,0.5897,1.0514,1.0954
0.2603,0.2552,0.4389,0.483
0.2552,0.2506,0.483,0.5272
0.2506,0.2469,0.5272,0.5714
0.2469,0.2444,0.5714,0.6156
0.2444,0.2436,0.6156,0.6595
0.2436,0.2467,0.6595,0.7028
0.2467,0.2533,0.7028,0.7455
0.2533,0.2615,0.7455,0.7883
0.2615,0.2701,0.7883,0.8306
0.2701,0.2756,0.8306,0.8743
0.2756,0.2768,0.8743,0.9184
0.2768,0.2761,0.9184,0.9626
0.2761,0.2742,0.9626,1.0069
0.2742,0.2713,1.0069,1.0511
0.2713,0.2678,1.0511,1.0954
0.2036,0.1984,0.4409,0.485
0.1984,0.1936,0.485,0.5292
0.1936,0.1894,0.5292,0.5734
0.1894,0.1861,0.5734,0.6177
0.1861,0.184,0.6177,0.6619
0.184,0.1842,0.6619,0.7061
0.1842,0.1874,0.7061,0.75
0.1874,0.1941,0.75,0.7932
0.1941,0.2051,0.7932,0.8333
0.2051,0.2157,0.8333,0.8757
0.2157,0.2214,0.8757,0.9191
0.2214,0.2244,0.9191,0.9629
0.2244,0.2251,0.9629,1.0069
0.2251,0.2239,1.0069,1.0511
0.2239,0.2218,1.0511,1.0954
0.1496,0.1443,0.4418,0.4859
0.1443,0.1393,0.4859,0.53
0.1393,0.1347,0.53,0.5742
0.1347,0.1307,0.5742,0.6185
0.1307,0.1275,0.6185,0.6628
0.1275,0.1255,0.6628,0.7071
0.1255,0.1251,0.7071,0.7513
0.1251,0.127,0.7513,0.7946
0.127,0.1332,0.7946,0.8378
0.1332,0.1432,0.8378,0.8805
0.1432,0.1546,0.8805,0.9231
0.1546,0.1655,0.9231,0.9635
0.1655,0.1728,0.9635,1.007
0.1728,0.1754,1.007,1.0511
0.1754,0.1759,1.0511,1.0954
0.1023,0.0975,0.5253,0.5695
0.0975,0.0931,0.5695,0.6137
0.0931,0.0893,0.6137,0.658
0.0893,0.0865,0.658,0.7023
0.0865,0.0847,0.7023,0.7466
0.0847,0.0845,0.7466,0.7908
0.0845,0.0871,0.7908,0.8348
0.0871,0.0926,0.8348,0.8784
0.0926,0.1006,0.8784,0.9217
0.1006,0.1113,0.9217,0.9646
0.1113,0.121,0.9646,1.0077
0.121,0.1267,1.0077,1.0514
0.1267,0.1299,1.0514,1.0954
0.0672,0.0617,0.4372,0.4813
0.0617,0.0565,0.4813,0.5254
0.0565,0.0515,0.5254,0.5696
0.0515,0.0469,0.5696,0.6138
0.0469,0.0428,0.6138,0.658
0.0428,0.0393,0.658,0.7023
0.0393,0.0368,0.7023,0.7467
0.0368,0.0355,0.7467,0.791
0.0355,0.0363,0.791,0.8354
0.0363,0.0396,0.8354,0.8795
0.0396,0.0458,0.8795,0.9232
0.0458,0.0564,0.9232,0.9661
0.0564,0.0681,0.9661,1.0087
0.0681,0.0772,1.0087,1.0519
0.0772,0.0839,1.0519,1.0954
0.5155,0.5096,0.9173,0.9613
0.5096,0.5037,0.9613,1.0054
0.5037,0.4977,1.0054,1.0494
0.4977,0.4917,1.0494,1.0935
0.2997,0.3083,0.7451,0.7798
0.3083,0.3083,0.7798,0.7798
0.3083,0.3134,0.7798,0.8232
0.3134,0.3149,0.8232,0.8673
0.3149,0.3138,0.8673,0.9115
0.5266,0.5208,0.6454,0.6893
0.5208,0.515,0.6893,0.7333
0.515,0.5092,0.7333,0.7774
0.5092,0.5035,0.7774,0.8215
0.5035,0.4977,0.8215,0.8655
0.4517,0.4461,0.4057,0.4495
0.4461,0.4419,0.4495,0.4927
0.4419,0.4411,0.4927,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4436,0.5338,0.5551
0.4436,0.4468,0.5551,0.5789
0.4468,0.4483,0.5789,0.6193
0.4483,0.4468,0.6193,0.6582


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_deg_3_eq.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.0872,-0.1,-0.0843
-0.0872,-0.0787,-0.0843,-0.0727
-0.0787,-0.0704,-0.0727,-0.0595
-0.0704,-0.0646,-0.0595,-0.0463
-0.0646,-0.0634,-0.0463,-0.0337
-0.0634,-0.0685,-0.0337,-0.0228
-0.0685,-0.0801,-0.0228,-0.0138
-0.0801,-0.0975,-0.0138,-0.0062
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0195,-0.1,-0.0805
-0.0195,0.0115,-0.0805,-0.0671
0.0115,0.0493,-0.0671,-0.0541
0.0493,0.0888,-0.0541,-0.0401
0.0888,0.1284,-0.0401,-0.0241
0.1284,0.1685,-0.0241,-0.0064
0.1685,0.208,-0.0064,0.0137
0.208,0.2457,0.0137,0.0367
0.2457,0.282,0.0367,0.0615
0.282,0.3174,0.0615,0.0879
0.3174,0.3517,0.0879,0.116
0.3517,0.3847,0.116,0.1457
0.3847,0.4163,0.1457,0.1768
0.4163,0.447,0.1768,0.2088
0.447,0.477,0.2088,0.2416
0.477,0.506,0.2416,0.2752
0.506,0.5341,0.2752,0.3097
0.5341,0.5614,0.3097,0.3447
0.5614,0.5614,0.3447,0.3447
0.5614,0.5751,0.3447,0.3626
0.5751,0.5751,0.3626,0.3626
0.5751,0.5844,0.3626,0.3747
0.5844,0.5914,0.3747,0.3839
0.5914,0.596,0.3839,0.3897
0.596,0.5993,0.3897,0.3937
0.5993,0.6015,0.3937,0.3963
0.6015,0.603,0.3963,0.3976
0.603,0.6039,0.3976,0.3981
0.6039,0.6045,0.3981,0.3982
0.6045,0.605,0.3982,0.3981
0.605,0.6053,0.3981,0.3979
0.6053,0.6057,0.3979,0.3976
0.6057,0.606,0.3976,0.3972
0.606,0.6063,0.3972,0.3969
0.6063,0.6066,0.3969,0.3966
0.6066,0.6069,0.3966,0.3962
0.6069,0.6072,0.3962,0.3959
0.6072,0.6076,0.3959,0.3955
0.6076,0.6079,0.3955,0.3952
0.6079,0.6082,0.3952,0.3948
0.6082,0.6085,0.3948,0.3945
0.6085,0.6088,0.3945,0.3941
0.6088,0.6091,0.3941,0.3938
0.6091,0.6094,0.3938,0.3934
0.6094,0.6097,0.3934,0.393
0.6097,0.61,0.393,0.3927
0.61,0.6104,0.3927,0.3923
0.6104,0.6107,0.3923,0.392
0.6107,0.611,0.392,0.3916
0.611,0.6113,0.3916,0.3913
0.6113,0.6116,0.3913,0.3909
0.6116,0.6119,0.3909,0.3905
0.6119,0.6123,0.3905,0.3902
0.6123,0.6126,0.3902,0.3898
0.6126,0.6129,0.3898,0.3895
0.6129,0.6132,0.3895,0.3891
0.6132,0.6135,0.3891,0.3887
0.6135,0.6139,0.3887,0.3884
0.6139,0.6142,0.3884,0.388
0.6142,0.6145,0.388,0.3877
0.6145,0.6148,0.3877,0.3873
0.6148,0.6151,0.3873,0.3869
0.6151,0.6155,0.3869,0.3866
0.6155,0.6158,0.3866,0.3862
0.6158,0.6161,0.3862,0.3858
0.0379,0.0796,-0.1,-0.0854
0.0796,0.1204,-0.0854,-0.0692
0.1204,0.161,-0.0692,-0.0516
0.161,0.2008,-0.0516,-0.0322
0.1759,0.2155,-0.1,-0.0801
0.2155,0.254,-0.0801,-0.0581
0.254,0.2914,-0.0581,-0.0344
0.2914,0.3278,-0.0344,-0.009
0.3278,0.3628,-0.009,0.0182
0.3628,0.3966,0.0182,0.047
0.3966,0.4293,0.047,0.077
0.4293,0.4611,0.077,0.108
0.4611,0.4919,0.108,0.14
0.4919,0.5217,0.14,0.1729
0.5217,0.5505,0.1729,0.2067
0.5505,0.5788,0.2067,0.241
0.5788,0.6064,0.241,0.2757
0.6064,0.6309,0.2757,0.3078
0.6309,0.6309,0.3078,0.3078
0.6309,0.6391,0.3078,0.3187
0.6391,0.6453,0.3187,0.3269
0.6453,0.6495,0.3269,0.3325
0.6495,0.6525,0.3325,0.3364
0.6525,0.6545,0.3364,0.339
0.6545,0.6557,0.339,0.3406
0.6557,0.6564,0.3406,0.3413
0.6564,0.6568,0.3413,0.3416
0.6568,0.657,0.3416,0.3418
0.657,0.6571,0.3418,0.3418
0.6571,0.6573,0.3418,0.3418
0.6573,0.6574,0.3418,0.3417
0.6574,0.6574,0.3417,0.3416
0.6574,0.6575,0.3416,0.3416
0.6575,0.6576,0.3416,0.3415
0.6576,0.6577,0.3415,0.3414
0.6577,0.6577,0.3414,0.3414
0.6577,0.6578,0.3414,0.3413
0.6578,0.6579,0.3413,0.3412
0.6579,0.6579,0.3412,0.3412
0.6579,0.658,0.3412,0.3411
0.658,0.658,0.3411,0.341
0.658,0.6581,0.341,0.341
0.6581,0.6582,0.341,0.3409
0.6582,0.6582,0.3409,0.3409
0.6582,0.6583,0.3409,0.3408
0.6583,0.6583,0.3408,0.3407
0.6583,0.6584,0.3407,0.3407
0.6584,0.6585,0.3407,0.3406
0.6585,0.6585,0.3406,0.3406
0.6585,0.6586,0.3406,0.3405
0.6586,0.6586,0.3405,0.3405
0.6586,0.6587,0.3405,0.3404
0.6587,0.6587,0.3404,0.3404
0.6587,0.6588,0.3404,0.3403
0.6588,0.6588,0.3403,0.3402
0.6588,0.6589,0.3402,0.3402
0.6589,0.6589,0.3402,0.3402
0.6589,0.659,0.3402,0.3401
0.659,0.659,0.3401,0.3401
0.659,0.6591,0.3401,0.34
0.6591,0.6591,0.34,0.34
0.6591,0.6592,0.34,0.3399
0.6592,0.6592,0.3399,0.3399
0.6592,0.6592,0.3399,0.3398
0.6592,0.6593,0.3398,0.3398
0.6593,0.6593,0.3398,0.3397
0.6593,0.6594,0.3397,0.3397
0.3138,0.3502,-0.1,-0.0747
0.3502,0.3856,-0.0747,-0.0479
0.3856,0.4198,-0.0479,-0.0197
0.4198,0.453,-0.0197,0.0098
0.453,0.485,0.0098,0.0406
0.485,0.5161,0.0406,0.0723
0.5161,0.5463,0.0723,0.1048
0.5463,0.5757,0.1048,0.1382
0.5757,0.6042,0.1382,0.1723
0.6042,0.632,0.1723,0.2069
0.632,0.6593,0.2069,0.2418
0.6593,0.6854,0.2418,0.277
0.6854,0.6854,0.277,0.277
0.6854,0.6918,0.277,0.2862
0.6918,0.6918,0.2862,0.2862
0.6918,0.6972,0.2862,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6973,0.2953,0.3
0.6973,0.6965,0.3,0.3021
0.6965,0.6959,0.3021,0.3034
0.6959,0.6946,0.3034,0.3049
0.6946,0.6927,0.3049,0.3065
0.6927,0.6903,0.3065,0.3082
0.6903,0.6903,0.3082,0.3082
0.6903,0.6883,0.3082,0.3094
0.6883,0.6868,0.3094,0.3105
0.6868,0.6859,0.3105,0.3118
0.6859,0.6851,0.3118,0.313
0.6851,0.6841,0.313,0.3141
0.6841,0.6829,0.3141,0.315
0.6829,0.6819,0.315,0.3159
0.6819,0.681,0.3159,0.3169
0.681,0.6803,0.3169,0.3178
0.6803,0.6796,0.3178,0.3186
0.6796,0.679,0.3186,0.3194
0.679,0.6785,0.3194,0.3202
0.6785,0.6779,0.3202,0.3208
0.6779,0.6774,0.3208,0.3215
0.6774,0.6769,0.3215,0.3221
0.6769,0.6764,0.3221,0.3226
0.6764,0.676,0.3226,0.3231
0.676,0.6755,0.3231,0.3236
0.6755,0.6751,0.3236,0.324
0.6751,0.6747,0.324,0.3244
0.6747,0.6743,0.3244,0.3248
0.6743,0.6739,0.3248,0.3252
0.6739,0.6735,0.3252,0.3255
0.6735,0.6732,0.3255,0.3259
0.6732,0.6729,0.3259,0.3262
0.6729,0.6725,0.3262,0.3265
0.6725,0.6722,0.3265,0.3268
0.6722,0.6719,0.3268,0.3271
0.6719,0.6717,0.3271,0.3274
0.6717,0.6714,0.3274,0.3277
0.6714,0.6711,0.3277,0.3279
0.6711,0.6709,0.3279,0.3282
0.6709,0.6706,0.3282,0.3284
0.6706,0.6704,0.3284,0.3287
0.6704,0.6702,0.3287,0.3289
0.6702,0.6699,0.3289,0.3291
0.6699,0.6697,0.3291,0.3293
0.6697,0.6695,0.3293,0.3295
0.6695,0.6693,0.3295,0.3297
0.6693,0.6691,0.3297,0.3299
0.6691,0.6689,0.3299,0.3301
0.6689,0.6688,0.3301,0.3303
0.6688,0.6686,0.3303,0.3305
0.6686,0.6684,0.3305,0.3306
0.6684,0.6682,0.3306,0.3308
0.6682,0.6681,0.3308,0.3309
0.4057,0.4402,-0.1,-0.0719
0.4402,0.4736,-0.0719,-0.0428
0.4736,0.5061,-0.0428,-0.0125
0.5061,0.5375,-0.0125,0.0189
0.5375,0.5679,0.0189,0.0513
0.5679,0.5975,0.0513,0.0844
0.5975,0.6265,0.0844,0.1181
0.6265,0.6546,0.1181,0.1524
0.6546,0.6819,0.1524,0.1875
0.6819,0.6819,0.1875,0.1875
0.4977,0.5304,-0.1,-0.0699
0.5304,0.5621,-0.0699,-0.0389
0.5621,0.593,-0.0389,-0.0069
0.593,0.623,-0.0069,0.0258
0.623,0.6521,0.0258,0.0594
0.6521,0.6805,0.0594,0.0935
0.6805,0.7076,0.0935,0.1275
0.7076,0.7076,0.1275,0.1275
0.7076,0.7238,0.1275,0.1484
0.7238,0.7238,0.1484,0.1484
0.7238,0.7354,0.1484,0.1637
0.7354,0.7441,0.1637,0.1754
0.7441,0.75,0.1754,0.1832
0.75,0.7543,0.1832,0.1887
0.7543,0.7574,0.1887,0.1926
0.7574,0.7596,0.1926,0.1951
0.7596,0.7609,0.1951,0.1964
0.7609,0.7618,0.1964,0.1969
0.7618,0.7623,0.1969,0.197
0.7623,0.7627,0.197,0.197
0.7627,0.7629,0.197,0.1968
0.7629,0.7632,0.1968,0.1966
0.7632,0.7634,0.1966,0.1963
0.7634,0.7636,0.1963,0.196
0.7636,0.7638,0.196,0.1957
0.7638,0.764,0.1957,0.1954
0.764,0.7642,0.1954,0.1951
0.7642,0.7644,0.1951,0.1948
0.7644,0.7646,0.1948,0.1945
0.7646,0.7647,0.1945,0.1942
0.7647,0.7649,0.1942,0.1939
0.7649,0.7651,0.1939,0.1937
0.7651,0.7653,0.1937,0.1934
0.7653,0.7655,0.1934,0.1931
0.7655,0.7656,0.1931,0.1928
0.7656,0.7658,0.1928,0.1925
0.7658,0.766,0.1925,0.1922
0.766,0.7662,0.1922,0.192
0.7662,0.7663,0.192,0.1917
0.7663,0.7665,0.1917,0.1914
0.7665,0.7667,0.1914,0.1911
0.7667,0.7668,0.1911,0.1909
0.7668,0.767,0.1909,0.1906
0.767,0.7672,0.1906,0.1903
0.7672,0.7673,0.1903,0.1901
0.7673,0.7675,0.1901,0.1898
0.7675,0.7677,0.1898,0.1896
0.7677,0.7678,0.1896,0.1893
0.7678,0.768,0.1893,0.1891
0.768,0.7681,0.1891,0.1888
0.7681,0.7683,0.1888,0.1886
0.7683,0.7685,0.1886,0.1883
0.7685,0.7686,0.1883,0.1881
0.7686,0.7688,0.1881,0.1878
0.7688,0.7689,0.1878,0.1876
0.7689,0.7691,0.1876,0.1873
0.7691,0.7692,0.1873,0.1871
0.7692,0.7694,0.1871,0.1869
0.7694,0.7695,0.1869,0.1866
0.7695,0.7696,0.1866,0.1864
0.7696,0.7698,0.1864,0.1862
0.7698,0.7699,0.1862,0.1859
0.7699,0.7701,0.1859,0.1857
0.7701,0.7702,0.1857,0.1855
0.5437,0.5755,-0.1,-0.069
0.5755,0.6066,-0.069,-0.0373
0.6066,0.6368,-0.0373,-0.0048
0.6368,0.6661,-0.0048,0.0286
0.5897,0.6208,-0.1,-0.0684
0.6208,0.6512,-0.0684,-0.036
0.6512,0.6808,-0.036,-0.0029
0.6808,0.7094,-0.0029,0.0311
0.7094,0.7367,0.0311,0.0647
0.7367,0.7367,0.0647,0.0647
0.7367,0.7567,0.0647,0.0897
0.7567,0.7567,0.0897,0.0897
0.7567,0.77,0.0897,0.1066
0.77,0.7806,0.1066,0.1199
0.7806,0.7874,0.1199,0.1286
0.7874,0.7922,0.1286,0.1345
0.7922,0.7954,0.1345,0.1385
0.7954,0.7976,0.1385,0.141
0.7976,0.7988,0.141,0.1423
0.7988,0.7995,0.1423,0.1429
0.7995,0.8,0.1429,0.1432
0.8,0.8002,0.1432,0.1432
0.8002,0.8005,0.1432,0.1431
0.8005,0.8006,0.1431,0.143
0.8006,0.8008,0.143,0.1429
0.8008,0.8009,0.1429,0.1427
0.8009,0.8011,0.1427,0.1426
0.8011,0.8012,0.1426,0.1424
0.8012,0.8013,0.1424,0.1422
0.8013,0.8015,0.1422,0.1421
0.8015,0.8016,0.1421,0.1419
0.8016,0.8017,0.1419,0.1417
0.8017,0.8019,0.1417,0.1416
0.8019,0.802,0.1416,0.1414
0.802,0.8021,0.1414,0.1412
0.8021,0.8023,0.1412,0.1411
0.8023,0.8024,0.1411,0.1409
0.8024,0.8025,0.1409,0.1407
0.8025,0.8027,0.1407,0.1406
0.8027,0.8028,0.1406,0.1404
0.8028,0.8029,0.1404,0.1402
0.8029,0.8031,0.1402,0.1401
0.8031,0.8032,0.1401,0.1399
0.8032,0.8033,0.1399,0.1397
0.8033,0.8035,0.1397,0.1395
0.8035,0.8036,0.1395,0.1394
0.8036,0.8037,0.1394,0.1392
0.8037,0.8039,0.1392,0.139
0.8039,0.804,0.139,0.1389
0.804,0.8041,0.1389,0.1387
0.8041,0.8043,0.1387,0.1385
0.8043,0.8044,0.1385,0.1384
0.8044,0.8045,0.1384,0.1382
0.8045,0.8047,0.1382,0.138
0.8047,0.8048,0.138,0.1378
0.8048,0.8049,0.1378,0.1377
0.8049,0.8051,0.1377,0.1375
0.8051,0.8052,0.1375,0.1373
0.8052,0.8053,0.1373,0.1372
0.8053,0.8055,0.1372,0.137
0.8055,0.8056,0.137,0.1368
0.8056,0.8057,0.1368,0.1367
0.8057,0.8059,0.1367,0.1365
0.8059,0.806,0.1365,0.1363
0.806,0.8061,0.1363,0.1362
0.8061,0.8063,0.1362,0.136
0.8063,0.8064,0.136,0.1358
0.6356,0.6661,-0.1,-0.0677
0.6661,0.6958,-0.0677,-0.0347
0.6958,0.7248,-0.0347,-0.001
0.7248,0.7531,-0.001,0.0333
0.6816,0.7114,-0.1,-0.0671
0.7114,0.7407,-0.0671,-0.0336
0.7407,0.7693,-0.0336,3e-4
0.7693,0.797,3e-4,0.0348
0.797,0.797,0.0348,0.0348
0.797,0.8107,0.0348,0.0525
0.8107,0.8107,0.0525,0.0525
0.8107,0.821,0.0525,0.0661
0.821,0.8285,0.0661,0.0761
0.8285,0.833,0.0761,0.0823
0.833,0.8356,0.0823,0.0858
0.8356,0.8369,0.0858,0.0878
0.8369,0.8377,0.0878,0.0889
0.8377,0.8381,0.0889,0.0893
0.8381,0.8383,0.0893,0.0896
0.8383,0.8384,0.0896,0.0897
0.8384,0.8385,0.0897,0.0898
0.8385,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8387,0.0897,0.0897
0.8387,0.8387,0.0897,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0895
0.8387,0.8387,0.0895,0.0895
0.8387,0.8388,0.0895,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8389,0.0893,0.0892
0.8389,0.8389,0.0892,0.0892
0.8389,0.8389,0.0892,0.0891
0.8389,0.8389,0.0891,0.0891
0.8389,0.8389,0.0891,0.089
0.8389,0.839,0.089,0.089
0.839,0.839,0.089,0.089
0.839,0.839,0.089,0.0889
0.839,0.839,0.0889,0.0889
0.839,0.839,0.0889,0.0888
0.839,0.8391,0.0888,0.0888
0.8391,0.8391,0.0888,0.0887
0.8391,0.8391,0.0887,0.0887
0.8391,0.8391,0.0887,0.0886
0.8391,0.8391,0.0886,0.0886
0.8391,0.8392,0.0886,0.0885
0.8392,0.8392,0.0885,0.0885
0.8392,0.8392,0.0885,0.0884
0.8392,0.8392,0.0884,0.0884
0.8392,0.8393,0.0884,0.0883
0.8393,0.8393,0.0883,0.0883
0.8393,0.8393,0.0883,0.0882
0.8393,0.8393,0.0882,0.0881
0.8393,0.8394,0.0881,0.0881
0.8394,0.8394,0.0881,0.088
0.8394,0.8394,0.088,0.088
0.8394,0.8394,0.088,0.0879
0.8394,0.8395,0.0879,0.0878
0.8395,0.8395,0.0878,0.0878
0.8395,0.8395,0.0878,0.0877
0.7736,0.8025,-0.1,-0.0663
0.8025,0.8308,-0.0663,-0.032
0.8308,0.8308,-0.032,-0.032
0.8308,0.842,-0.032,-0.0181
0.842,0.8517,-0.0181,-0.0061
0.8517,0.8577,-0.0061,0.0012
0.8577,0.8624,0.0012,0.0067
0.8624,0.8659,0.0067,0.0106
0.8659,0.8684,0.0106,0.0131
0.8684,0.8702,0.0131,0.0143
0.8702,0.8712,0.0143,0.0146
0.8712,0.872,0.0146,0.0145
0.872,0.8725,0.0145,0.0141
0.8725,0.873,0.0141,0.0135
0.873,0.8734,0.0135,0.0129
0.8734,0.8738,0.0129,0.0122
0.8738,0.8741,0.0122,0.0115
0.8741,0.8745,0.0115,0.0107
0.8745,0.8749,0.0107,0.01
0.8749,0.8753,0.01,0.0092
0.8753,0.8757,0.0092,0.0084
0.8757,0.8761,0.0084,0.0076
0.8761,0.8765,0.0076,0.0068
0.8765,0.8769,0.0068,0.006
0.8769,0.8773,0.006,0.0052
0.8773,0.8777,0.0052,0.0043
0.8777,0.8781,0.0043,0.0035
0.8781,0.8786,0.0035,0.0026
0.8786,0.879,0.0026,0.0017
0.879,0.8795,0.0017,8e-4
0.8795,0.8799,8e-4,-1e-4
0.8799,0.8804,-1e-4,-0.001
0.8804,0.8808,-0.001,-0.0019
0.8808,0.8813,-0.0019,-0.0029
0.8813,0.8818,-0.0029,-0.0038
0.8818,0.8822,-0.0038,-0.0048
0.8822,0.8827,-0.0048,-0.0058
0.8827,0.8832,-0.0058,-0.0067
0.8832,0.8837,-0.0067,-0.0077
0.8837,0.8842,-0.0077,-0.0087
0.8842,0.8847,-0.0087,-0.0098
0.8847,0.8852,-0.0098,-0.0108
0.8852,0.8857,-0.0108,-0.0118
0.8857,0.8863,-0.0118,-0.0129
0.8863,0.8868,-0.0129,-0.0139
0.8868,0.8873,-0.0139,-0.015
0.8873,0.8878,-0.015,-0.0161
0.8878,0.8884,-0.0161,-0.0172
0.8884,0.8889,-0.0172,-0.0183
0.8889,0.8895,-0.0183,-0.0194
0.8895,0.89,-0.0194,-0.0205
0.89,0.8906,-0.0205,-0.0216
0.8906,0.8911,-0.0216,-0.0228
0.8911,0.8917,-0.0228,-0.0239
0.8917,0.8923,-0.0239,-0.0251
0.8923,0.8928,-0.0251,-0.0262
0.8928,0.8934,-0.0262,-0.0274
0.8934,0.894,-0.0274,-0.0286
0.894,0.8946,-0.0286,-0.0298
0.8946,0.8952,-0.0298,-0.031
0.8952,0.8958,-0.031,-0.0322
0.8958,0.8964,-0.0322,-0.0334
0.8964,0.897,-0.0334,-0.0346
0.9115,0.9115,-0.1,-0.1
0.9115,0.9165,-0.1,-0.0954
0.9165,0.9197,-0.0954,-0.0932
0.9197,0.9221,-0.0932,-0.0924
0.9221,0.9237,-0.0924,-0.0927
0.9237,0.9248,-0.0927,-0.0935
0.9248,0.9258,-0.0935,-0.0946
0.9258,0.9266,-0.0946,-0.0958
0.9266,0.9274,-0.0958,-0.0972
0.9274,0.9281,-0.0972,-0.0986
0.9281,0.9288,-0.0986,-0.1
1.0818,1.0571,0.0797,0.0427
1.0571,1.0321,0.0427,0.006
1.0321,1.0068,0.006,-0.0305
1.0068,0.9812,-0.0305,-0.0669
0.9812,0.969,-0.0669,-0.0839
0.969,0.9575,-0.0839,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0795,0.9115,0.9507
-0.0795,-0.057,0.9507,0.9889
-0.057,-0.0332,0.9889,1.0265
-0.0332,-0.0086,1.0265,1.0634
-0.1,-0.1,0.8195,0.8195
-0.1,-0.0873,0.8195,0.8613
-0.0873,-0.0705,0.8613,0.9
-0.0705,-0.0498,0.9,0.9391
-0.0498,-0.0272,0.9391,0.9772
-0.0272,-0.0032,0.9772,1.0146
-0.0032,0.0217,1.0146,1.0514
0.0217,0.0469,1.0514,1.088
0.429,0.4282,0.5708,0.571
0.4282,0.4282,0.571,0.571
0.4282,0.4274,0.571,0.572
0.4274,0.4263,0.572,0.5726
0.4263,0.4263,0.5726,0.5726
0.4263,0.4246,0.5726,0.575
0.4246,0.4223,0.575,0.5768
0.4223,0.4197,0.5768,0.5786
0.4197,0.417,0.5786,0.5803
0.417,0.4141,0.5803,0.5821
0.4141,0.4112,0.5821,0.5839
0.4112,0.4083,0.5839,0.5857
0.4083,0.4052,0.5857,0.5875
0.4052,0.4021,0.5875,0.5893
0.4021,0.399,0.5893,0.5911
0.399,0.3958,0.5911,0.5929
0.3958,0.3926,0.5929,0.5946
0.3926,0.3893,0.5946,0.5964
0.3893,0.386,0.5964,0.5982
0.386,0.3827,0.5982,0.6
0.3827,0.3793,0.6,0.6017
0.3793,0.3759,0.6017,0.6035
0.3759,0.3725,0.6035,0.6052
0.3725,0.369,0.6052,0.607
0.369,0.3655,0.607,0.6087
0.3655,0.362,0.6087,0.6104
0.362,0.3584,0.6104,0.6121
0.3584,0.3548,0.6121,0.6138
0.3548,0.3512,0.6138,0.6154
0.3512,0.3475,0.6154,0.6171
0.3475,0.3439,0.6171,0.6187
0.3439,0.3401,0.6187,0.6204
0.3401,0.3364,0.6204,0.622
0.3364,0.3326,0.622,0.6236
0.3326,0.3288,0.6236,0.6252
0.3288,0.325,0.6252,0.6269
0.325,0.3211,0.6269,0.6285
0.3211,0.3172,0.6285,0.63
0.3172,0.3133,0.63,0.6317
0.3133,0.3094,0.6317,0.6333
0.3094,0.3055,0.6333,0.635
0.3055,0.3017,0.635,0.6367
0.3017,0.2978,0.6367,0.6387
0.2978,0.2936,0.6387,0.6409
0.2936,0.2889,0.6409,0.6433
0.2889,0.2836,0.6433,0.646
0.2836,0.2775,0.646,0.6489
0.2775,0.2707,0.6489,0.6521
0.2707,0.2629,0.6521,0.6555
0.2629,0.2539,0.6555,0.6592
0.2539,0.2434,0.6592,0.6631
0.2434,0.231,0.6631,0.6672
0.231,0.2176,0.6672,0.6707
0.2176,0.2042,0.6707,0.6729
0.2042,0.1906,0.6729,0.6738
0.1906,0.1739,0.6738,0.6728
0.1739,0.1739,0.6728,0.6728
0.1739,0.1467,0.6728,0.6692
0.1467,0.1467,0.6692,0.6692
0.1467,0.1091,0.6692,0.664
0.1091,0.0699,0.664,0.6602
0.0699,0.0396,0.6602,0.6581
0.0396,0.0118,0.6581,0.6584
0.0118,-0.0142,0.6584,0.6633
-0.0142,-0.0375,0.6633,0.6724
-0.0375,-0.0578,0.6724,0.6851
-0.0578,-0.0743,0.6851,0.7002
-0.0743,-0.0887,0.7002,0.721
-0.0887,-0.0975,0.721,0.7471
-0.0975,-0.1,0.7471,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.1,0.7736,0.7736
0.1707,0.1707,0.6534,0.6534
0.1707,0.1354,0.6534,0.6393
0.1354,0.0976,0.6393,0.625
0.0976,0.0584,0.625,0.611
0.0584,0.0212,0.611,0.5991
0.0212,-0.018,0.5991,0.5905
-0.018,-0.0576,0.5905,0.5874
-0.0576,-0.1,0.5874,0.5897
0.1418,0.1046,0.5922,0.5697
0.1046,0.0659,0.5697,0.5485
0.0659,0.0266,0.5485,0.5294
0.0266,-0.0143,0.5294,0.5139
-0.0143,-0.0565,0.5139,0.5036
-0.0565,-0.1,0.5036,0.4977
0.0651,0.0257,0.509,0.4888
0.0257,-0.0148,0.4888,0.4721
-0.0148,-0.0567,0.4721,0.4599
-0.0567,-0.1,0.4599,0.4517
0.0641,0.0251,0.4673,0.4463
0.0251,-0.0151,0.4463,0.4285
-0.0151,-0.0569,0.4285,0.4151
-0.0569,-0.1,0.4151,0.4057
0.3344,0.3262,0.6002,0.5933
0.3262,0.3158,0.5933,0.5834
0.3158,0.3034,0.5834,0.5707
0.3034,0.3034,0.5707,0.5707
0.3034,0.2728,0.5707,0.5403
0.2728,0.2402,0.5403,0.5103
0.2402,0.2067,0.5103,0.4812
0.2067,0.1727,0.4812,0.4526
0.1727,0.1377,0.4526,0.4253
0.1377,0.1014,0.4253,0.4001
0.1014,0.0637,0.4001,0.3768
0.0637,0.0249,0.3768,0.3554
0.0249,-0.0152,0.3554,0.3374
-0.0152,-0.057,0.3374,0.3238
-0.057,-0.1,0.3238,0.3138
0.0639,0.0251,0.3304,0.309
0.0251,-0.0151,0.309,0.291
-0.0151,-0.0569,0.291,0.2775
-0.0569,-0.1,0.2775,0.2678
0.0643,0.0255,0.2825,0.2612
0.0255,-0.0148,0.2612,0.2436
-0.0148,-0.0567,0.2436,0.2307
-0.0567,-0.1,0.2307,0.2218
0.0641,0.026,0.2336,0.2131
0.026,-0.0144,0.2131,0.1959
-0.0144,-0.0566,0.1959,0.1838
-0.0566,-0.1,0.1838,0.1759
0.0623,0.0264,0.1823,0.1633
0.0264,-0.0142,0.1633,0.1468
-0.0142,-0.0565,0.1468,0.1361
-0.0565,-0.1,0.1361,0.1299
0.4288,0.4287,0.4729,0.472
0.4287,0.4285,0.472,0.4711
0.4285,0.428,0.4711,0.4699
0.428,0.4279,0.4699,0.4691
0.4279,0.4284,0.4691,0.4687
0.4284,0.4286,0.4687,0.4681
0.4286,0.4285,0.4681,0.4673
0.4285,0.428,0.4673,0.4662
0.428,0.4266,0.4662,0.4643
0.4266,0.4239,0.4643,0.461
0.4239,0.4185,0.461,0.4551
0.4185,0.4185,0.4551,0.4551
0.4185,0.412,0.4551,0.4481
0.412,0.412,0.4481,0.4481
0.412,0.3922,0.4481,0.4272
0.3922,0.3751,0.4272,0.4094
0.3751,0.3604,0.4094,0.3942
0.3604,0.3459,0.3942,0.379
0.3459,0.3312,0.379,0.3634
0.3312,0.3205,0.3634,0.3519
0.3205,0.3057,0.3519,0.3355
0.3057,0.2847,0.3355,0.3136
0.2847,0.2606,0.3136,0.2904
0.2606,0.2606,0.2904,0.2904
0.2606,0.2368,0.2904,0.2687
0.2368,0.2151,0.2687,0.2489
0.2151,0.1974,0.2489,0.2326
0.1974,0.1748,0.2326,0.2115
0.1748,0.1442,0.2115,0.1849
0.1442,0.1103,0.1849,0.1601
0.1103,0.0779,0.1601,0.1395
0.0779,0.0475,0.1395,0.1216
0.0475,0.0177,0.1216,0.1066
0.0177,-0.014,0.1066,0.0953
-0.014,-0.014,0.0953,0.0953
-0.014,-0.0564,0.0953,0.0872
-0.0564,-0.1,0.0872,0.0839
0.0412,0.0265,0.0583,0.0487
0.0265,0.0081,0.0487,0.0409
0.0081,0.0081,0.0409,0.0409
0.0081,-0.0137,0.0409,0.0369
-0.0137,-0.0137,0.0369,0.0369
-0.0137,-0.0562,0.0369,0.0358
-0.0562,-0.1,0.0358,0.0379
0.8351,0.8521,-0.0904,-0.07
0.8521,0.8655,-0.07,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8737,-0.054,-0.0445
0.8737,0.8797,-0.0445,-0.038
0.8797,0.8842,-0.038,-0.0335
-0.0572,-0.0694,0.7086,0.7304
-0.0694,-0.0756,0.7304,0.7578
-0.0756,-0.0751,0.7578,0.7905
-0.0751,-0.0685,0.7905,0.8242
-0.0685,-0.0685,0.8242,0.8242
-0.0685,-0.054,0.8242,0.8655
-0.0232,-0.0145,-0.0269,-0.0166
-0.0145,-0.008,-0.0166,-0.008
-0.008,-0.0044,-0.008,-0.0011
-0.0044,-0.0045,-0.0011,0.0044
-0.0045,-0.0104,0.0044,0.0089
-0.0104,-0.0238,0.0089,0.0128
0.0211,0.0379,-0.0125,-0.008
0.0379,0.0379,-0.008,-0.008
0.0379,0.0712,-0.008,0.0012
0.0712,0.1068,0.0012,0.0141
0.1068,0.1444,0.0141,0.0299
0.1444,0.1827,0.0299,0.0479
0.1827,0.219,0.0479,0.0678
1.0807,1.0566,0.1746,0.1372
1.0566,1.0322,0.1372,0.1001
1.0322,1.0074,0.1001,0.0632
1.0074,0.9821,0.0632,0.0267
0.9821,0.9575,0.0267,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9455,-0.008,-0.025
0.9455,0.9357,-0.025,-0.0391
-0.0246,-0.0246,0.825,0.825
-0.0246,-0.008,0.825,0.8655
-0.008,0.0127,0.8655,0.9045
0.0127,0.036,0.9045,0.9423
0.036,0.0605,0.9423,0.9793
0.0605,0.0855,0.9793,1.0161
0.0855,0.1106,1.0161,1.0527
0.1106,0.1358,1.0527,1.0893
0.0556,0.0361,0.6895,0.6953
0.0361,0.0199,0.6953,0.7029
0.0199,0.0072,0.7029,0.7134
0.0072,0.0072,0.7134,0.7134
0.0072,-0.0021,0.7134,0.728
-0.0021,-0.0021,0.728,0.728
-0.0021,-0.0081,0.728,0.7504
-0.0081,-0.008,0.7504,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
1.0782,1.055,0.3621,0.3242
1.055,1.0316,0.3242,0.2864
1.0316,1.0078,0.2864,0.2489
1.0078,0.9837,0.2489,0.2115
0.9837,0.9591,0.2115,0.1745
0.9591,0.9345,0.1745,0.1382
0.9345,0.9138,0.1382,0.108
0.9138,0.8976,0.108,0.0846
0.8976,0.8844,0.0846,0.0655
0.8844,0.8751,0.0655,0.0522
0.8751,0.8751,0.0522,0.0522
0.8751,0.8686,0.0522,0.0427
0.8686,0.8655,0.0427,0.0379
0.8655,0.8643,0.0379,0.0358
0.8643,0.8638,0.0358,0.0347
0.8638,0.8635,0.0347,0.0339
0.8635,0.8635,0.0339,0.0335
0.8635,0.8635,0.0335,0.0331
0.8635,0.8636,0.0331,0.0328
0.8636,0.8637,0.0328,0.0325
0.8637,0.8638,0.0325,0.0322
0.8638,0.8639,0.0322,0.0319
0.8639,0.8641,0.0319,0.0316
0.8641,0.8642,0.0316,0.0313
0.8642,0.8644,0.0313,0.031
0.8644,0.8645,0.031,0.0307
0.8645,0.8647,0.0307,0.0304
0.8647,0.8648,0.0304,0.0301
0.8648,0.865,0.0301,0.0298
0.865,0.8652,0.0298,0.0294
0.8652,0.8654,0.0294,0.0291
0.8654,0.8656,0.0291,0.0287
0.8656,0.8657,0.0287,0.0283
0.8657,0.8659,0.0283,0.0279
0.8659,0.8661,0.0279,0.0275
0.8661,0.8663,0.0275,0.0271
0.8663,0.8665,0.0271,0.0267
0.8665,0.8668,0.0267,0.0263
0.8668,0.867,0.0263,0.0258
0.867,0.8672,0.0258,0.0254
0.8672,0.8674,0.0254,0.0249
0.8674,0.8677,0.0249,0.0244
0.8677,0.8679,0.0244,0.024
0.8679,0.8682,0.024,0.0235
0.8682,0.8684,0.0235,0.0229
0.8684,0.8687,0.0229,0.0224
0.8687,0.869,0.0224,0.0219
0.869,0.8692,0.0219,0.0213
0.8692,0.8695,0.0213,0.0208
0.8695,0.8698,0.0208,0.0202
0.8698,0.8701,0.0202,0.0196
0.8701,0.8704,0.0196,0.019
0.8704,0.8707,0.019,0.0184
0.8707,0.871,0.0184,0.0178
0.871,0.8713,0.0178,0.0172
0.8713,0.8716,0.0172,0.0166
0.8716,0.8719,0.0166,0.0159
0.8719,0.8723,0.0159,0.0152
1.0954,1.0719,0.2678,0.2301
1.0719,1.048,0.2301,0.1926
1.048,1.0239,0.1926,0.1553
1.0239,0.9994,0.1553,0.1182
0.9994,0.9744,0.1182,0.0815
0.9744,0.9498,0.0815,0.0464
0.9498,0.9498,0.0464,0.0464
0.9498,0.9339,0.0464,0.0239
0.9339,0.9339,0.0239,0.0239
1.0954,1.0726,0.4517,0.4136
1.0726,1.0495,0.4136,0.3756
1.0495,1.0263,0.3756,0.3377
1.0263,1.0027,0.3377,0.3
1.0027,0.9788,0.3,0.2626
0.9788,0.9546,0.2626,0.2253
0.9546,0.9299,0.2253,0.1883
1.0954,1.0727,0.5437,0.5055
1.0727,1.0498,0.5055,0.4674
1.0498,1.0268,0.4674,0.4293
1.0268,1.0036,0.4293,0.3914
1.0036,0.9801,0.3914,0.3537
0.9801,0.9563,0.3537,0.3162
0.9563,0.9322,0.3162,0.2788
0.9322,0.9078,0.2788,0.2417
0.9078,0.8831,0.2417,0.2048
0.8831,0.8578,0.2048,0.1682
0.8578,0.8578,0.1682,0.1682
0.8578,0.8465,0.1682,0.1523
0.8465,0.8465,0.1523,0.1523
1.0954,1.0726,0.6356,0.5975
1.0726,1.0498,0.5975,0.5593
1.0498,1.0269,0.5593,0.5212
1.0269,1.0039,0.5212,0.4832
1.0039,0.9806,0.4832,0.4454
0.9806,0.9571,0.4454,0.4076
0.9571,0.9334,0.4076,0.3701
0.9334,0.9094,0.3701,0.3327
0.9094,0.8851,0.3327,0.2954
0.8851,0.8605,0.2954,0.2584
0.8605,0.8353,0.2584,0.2218
0.8353,0.8353,0.2218,0.2218
0.8353,0.8216,0.2218,0.2024
0.8216,0.8216,0.2024,0.2024
0.8216,0.8115,0.2024,0.1883
0.8115,0.8039,0.1883,0.1778
0.8039,0.7986,0.1778,0.1706
1.0954,1.0724,0.7276,0.6896
1.0724,1.0494,0.6896,0.6516
1.0494,1.0263,0.6516,0.6136
1.0263,1.0032,0.6136,0.5756
1.0032,0.98,0.5756,0.5377
0.98,0.9566,0.5377,0.4999
0.9566,0.9331,0.4999,0.4622
0.9331,0.9094,0.4622,0.4246
0.9094,0.8855,0.4246,0.3871
0.8855,0.8613,0.3871,0.3499
0.8613,0.8366,0.3499,0.3129
0.8366,0.8121,0.3129,0.277
0.8121,0.8121,0.277,0.277
0.8121,0.7966,0.277,0.2546
0.7966,0.7966,0.2546,0.2546
0.7966,0.7857,0.2546,0.2387
0.7857,0.7773,0.2387,0.2265
0.7773,0.7716,0.2265,0.2182
0.7716,0.7676,0.2182,0.2121
0.7676,0.7647,0.2121,0.2076
0.7647,0.7629,0.2076,0.2045
0.7629,0.762,0.2045,0.2026
0.762,0.7616,0.2026,0.2014
0.7616,0.7615,0.2014,0.2006
0.7615,0.7615,0.2006,0.2
0.7615,0.7616,0.2,0.1996
0.7616,0.7618,0.1996,0.1992
1.0954,1.0718,0.8195,0.7819
1.0718,1.0482,0.7819,0.7442
1.0482,1.0248,0.7442,0.7064
1.0248,1.0014,0.7064,0.6687
1.0014,0.978,0.6687,0.6309
0.978,0.9544,0.6309,0.5932
0.9544,0.9309,0.5932,0.5555
0.9309,0.9073,0.5555,0.5179
0.9073,0.8835,0.5179,0.4804
0.8835,0.8595,0.4804,0.4429
0.8595,0.8352,0.4429,0.4057
0.8352,0.8105,0.4057,0.3688
0.8105,0.7857,0.3688,0.332
0.7857,0.7613,0.332,0.2965
0.7613,0.7613,0.2965,0.2965
0.7613,0.7519,0.2965,0.2828
0.7519,0.744,0.2828,0.2714
0.744,0.7389,0.2714,0.264
0.7389,0.7355,0.264,0.2588
0.7355,0.7331,0.2588,0.2551
0.7331,0.7318,0.2551,0.2527
0.7318,0.7311,0.2527,0.2511
0.7311,0.7309,0.2511,0.2502
0.7309,0.7309,0.2502,0.2495
0.7309,0.7311,0.2495,0.249
0.7311,0.7312,0.249,0.2486
0.7312,0.7314,0.2486,0.2482
0.7314,0.7316,0.2482,0.2478
0.7316,0.7319,0.2478,0.2474
0.7319,0.7321,0.2474,0.247
0.7321,0.7323,0.247,0.2466
0.7323,0.7326,0.2466,0.2462
0.7326,0.7328,0.2462,0.2459
0.7328,0.733,0.2459,0.2455
0.733,0.7333,0.2455,0.2451
0.7333,0.7335,0.2451,0.2447
0.7335,0.7337,0.2447,0.2443
0.7337,0.734,0.2443,0.2439
0.734,0.7342,0.2439,0.2435
0.7342,0.7345,0.2435,0.2431
0.7345,0.7347,0.2431,0.2427
0.7347,0.7349,0.2427,0.2423
0.7349,0.7352,0.2423,0.2419
0.7352,0.7354,0.2419,0.2416
0.7354,0.7357,0.2416,0.2412
0.7357,0.7359,0.2412,0.2407
0.7359,0.7362,0.2407,0.2403
0.7362,0.7364,0.2403,0.2399
0.7364,0.7367,0.2399,0.2395
0.7367,0.7369,0.2395,0.2391
0.7369,0.7372,0.2391,0.2387
0.7372,0.7374,0.2387,0.2383
0.7374,0.7377,0.2383,0.2379
0.7377,0.7379,0.2379,0.2375
0.7379,0.7382,0.2375,0.2371
0.7382,0.7384,0.2371,0.2367
0.7384,0.7387,0.2367,0.2363
0.7387,0.7389,0.2363,0.2359
0.7389,0.7392,0.2359,0.2354
0.7392,0.7394,0.2354,0.235
0.7394,0.7397,0.235,0.2346
0.7397,0.74,0.2346,0.2342
0.74,0.7402,0.2342,0.2338
1.0954,1.0707,0.9115,0.8745
1.0707,1.0463,0.8745,0.8374
1.0463,1.0221,0.8374,0.8002
1.0221,0.998,0.8002,0.7629
0.998,0.9739,0.7629,0.7255
0.9739,0.9499,0.7255,0.6881
0.9499,0.9259,0.6881,0.6507
0.9259,0.902,0.6507,0.6133
0.902,0.878,0.6133,0.5758
0.878,0.854,0.5758,0.5385
0.854,0.8297,0.5385,0.5012
0.8297,0.8052,0.5012,0.4641
0.8052,0.7806,0.4641,0.4271
0.7806,0.7559,0.4271,0.3903
0.7559,0.7309,0.3903,0.3538
0.7309,0.7056,0.3538,0.3192
0.7056,0.7056,0.3192,0.3192
1.0954,1.0692,1.0034,0.9676
1.0692,1.0433,0.9676,0.9315
1.0433,1.0176,0.9315,0.8954
1.0176,0.9921,0.8954,0.859
0.9921,0.9667,0.859,0.8225
0.9667,0.9415,0.8225,0.7859
0.9415,0.9165,0.7859,0.7492
0.9165,0.8917,0.7492,0.7124
0.8917,0.8671,0.7124,0.6754
0.8671,0.8424,0.6754,0.6385
0.8424,0.8176,0.6385,0.6016
0.8176,0.7929,0.6016,0.5646
0.7929,0.7682,0.5646,0.5277
0.7682,0.7433,0.5277,0.4909
0.7433,0.7182,0.4909,0.4542
0.7182,0.693,0.4542,0.4183
0.693,0.693,0.4183,0.4183
0.693,0.6781,0.4183,0.3975
0.6781,0.6781,0.3975,0.3975
0.6781,0.6679,0.3975,0.3833
1.0954,1.0666,1.0954,1.0617
1.0666,1.0381,1.0617,1.0279
1.0381,1.0098,1.0279,0.994
1.0098,0.9816,0.994,0.9597
0.9816,0.9536,0.9597,0.9254
0.9536,0.9258,0.9254,0.891
0.9258,0.8984,0.891,0.8563
0.8984,0.8714,0.8563,0.8212
0.8714,0.8444,0.8212,0.786
0.8444,0.8174,0.786,0.7508
0.8174,0.7909,0.7508,0.7155
0.7909,0.7648,0.7155,0.6797
0.7648,0.7387,0.6797,0.6437
0.7387,0.7125,0.6437,0.6079
0.7125,0.6864,0.6079,0.572
0.6864,0.6605,0.572,0.5362
0.6605,0.6353,0.5362,0.5013
0.6353,0.612,0.5013,0.4694
0.612,0.612,0.4694,0.4694
0.612,0.5992,0.4694,0.4518
0.5992,0.5992,0.4518,0.4518
0.5992,0.5905,0.4518,0.4401
0.5905,0.5905,0.4401,0.4401
0.5905,0.5858,0.4401,0.4338
0.5858,0.5858,0.4338,0.4338
0.5858,0.5833,0.4338,0.4305
0.5833,0.582,0.4305,0.4289
1.0494,1.019,1.0954,1.0635
1.019,0.9884,1.0635,1.0319
0.9884,0.9577,1.0319,1.0005
0.9577,0.9273,1.0005,0.9691
0.9273,0.897,0.9691,0.9374
0.897,0.8667,0.9374,0.906
0.8667,0.8359,0.906,0.8751
0.8359,0.8056,0.8751,0.8448
0.8056,0.7763,0.8448,0.8145
0.7763,0.7472,0.8145,0.7845
0.7472,0.718,0.7845,0.7558
0.718,0.6895,0.7558,0.7291
0.6895,0.6636,0.7291,0.7042
0.6636,0.6406,0.7042,0.6809
0.6406,0.6203,0.6809,0.6607
0.6203,0.6025,0.6607,0.6443
0.6025,0.5874,0.6443,0.6326
0.5874,0.5874,0.6326,0.6326
0.5874,0.5784,0.6326,0.6281
0.5784,0.5784,0.6281,0.6281
0.5784,0.5728,0.6281,0.6287
0.5728,0.5697,0.6287,0.6342
0.5697,0.5691,0.6342,0.6434
0.5691,0.5702,0.6434,0.6566
0.5702,0.5731,0.6566,0.6755
0.5731,0.5773,0.6755,0.6989
0.5773,0.5835,0.6989,0.7247
0.5835,0.5916,0.7247,0.7524
0.5916,0.6007,0.7524,0.7822
0.6007,0.6108,0.7822,0.815
0.6108,0.622,0.815,0.8517
0.622,0.6341,0.8517,0.8909
0.6341,0.6464,0.8909,0.9314
0.6464,0.6589,0.9314,0.9732
0.6589,0.6714,0.9732,1.0155
0.6714,0.6836,1.0155,1.0581
1.0034,0.9699,1.0954,1.067
0.9699,0.9366,1.067,1.0409
0.9366,0.9048,1.0409,1.0174
0.9048,0.873,1.0174,0.9962
0.873,0.8383,0.9962,0.9786
0.8383,0.8383,0.9786,0.9786
0.8383,0.817,0.9786,0.9726
0.817,0.7988,0.9726,0.9718
0.7988,0.7859,0.9718,0.9758
0.7859,0.7761,0.9758,0.9842
0.7761,0.769,0.9842,0.9972
0.769,0.7644,0.9972,1.0152
0.7644,0.762,1.0152,1.0391
0.762,0.7619,1.0391,1.0703
0.9575,0.9229,1.0954,1.076
0.9229,0.8941,1.076,1.0642
0.8941,0.8941,1.0642,1.0642
0.8941,0.8724,1.0642,1.06
0.8724,0.8724,1.06,1.06
0.8724,0.8559,1.06,1.0619
0.8559,0.8559,1.0619,1.0619
0.8559,0.8433,1.0619,1.0687
0.8433,0.8324,1.0687,1.082
0.8324,0.8249,1.082,1.0988
0.865,0.8355,0.9414,0.9173
0.8355,0.8037,0.9173,0.894
0.8037,0.776,0.894,0.8753
0.776,0.7537,0.8753,0.8623
0.7537,0.7376,0.8623,0.8552
0.7376,0.7256,0.8552,0.8523
0.7256,0.7162,0.8523,0.8529
0.7162,0.7078,0.8529,0.8581
0.7078,0.7022,0.8581,0.8686
0.7022,0.7022,0.8686,0.8686
0.7022,0.699,0.8686,0.8879
0.699,0.699,0.8879,0.8879
0.699,0.7,0.8879,0.9283
0.7,0.705,0.9283,0.9703
0.705,0.7118,0.9703,1.012
0.7118,0.7194,1.012,1.0534
0.7194,0.7276,1.0534,1.0954
0.3922,0.3979,0.6192,0.6298
0.3979,0.4064,0.6298,0.6439
0.4064,0.4064,0.6439,0.6439
0.4064,0.4183,0.6439,0.6623
0.4183,0.4183,0.6623,0.6623
0.4183,0.4415,0.6623,0.6978
0.4415,0.4651,0.6978,0.7353
0.4651,0.4876,0.7353,0.7735
0.4876,0.5092,0.7735,0.8122
0.5092,0.5299,0.8122,0.8515
0.5299,0.5497,0.8515,0.8912
0.5497,0.5686,0.8912,0.9314
0.5686,0.5867,0.9314,0.9719
0.5867,0.6038,0.9719,1.0127
0.6038,0.6201,1.0127,1.0539
0.6201,0.6356,1.0539,1.0954
0.353,0.363,0.6671,0.6833
0.363,0.363,0.6833,0.6833
0.363,0.3777,0.6833,0.706
0.3777,0.3777,0.706,0.706
0.3777,0.402,0.706,0.7432
0.402,0.426,0.7432,0.7806
0.426,0.4495,0.7806,0.8183
0.4495,0.4721,0.8183,0.8565
0.4721,0.4937,0.8565,0.8953
0.4937,0.5145,0.8953,0.9345
0.5145,0.5345,0.9345,0.9741
0.5345,0.5537,0.9741,1.0142
0.5537,0.5721,1.0142,1.0546
0.5721,0.5897,1.0546,1.0954
0.2685,0.2685,0.7174,0.7174
0.2685,0.2909,0.7174,0.7538
0.2909,0.3157,0.7538,0.7905
0.3157,0.3406,0.7905,0.8273
0.3406,0.3651,0.8273,0.8644
0.3651,0.3889,0.8644,0.9019
0.3889,0.4121,0.9019,0.9398
0.4121,0.4346,0.9398,0.978
0.4346,0.4565,0.978,1.0168
0.4565,0.4774,1.0168,1.0559
0.4774,0.4977,1.0559,1.0954
0.1773,0.1773,0.7098,0.7098
0.1773,0.1774,0.7098,0.7208
0.1774,0.1774,0.7208,0.7208
0.1774,0.1816,0.7208,0.736
0.1816,0.1816,0.736,0.736
0.1816,0.1929,0.736,0.7602
0.1929,0.1929,0.7602,0.7602
0.1929,0.2143,0.7602,0.7966
0.2143,0.2385,0.7966,0.8333
0.2385,0.2635,0.8333,0.8701
0.2635,0.2884,0.8701,0.9068
0.2884,0.3131,0.9068,0.9438
0.3131,0.3372,0.9438,0.9811
0.3372,0.3607,0.9811,1.0188
0.3607,0.3835,1.0188,1.0569
0.3835,0.4057,1.0569,1.0954
0.1414,0.1414,0.7127,0.7127
0.1414,0.1387,0.7127,0.7247
0.1387,0.1387,0.7247,0.7247
0.1387,0.1404,0.7247,0.7409
0.1404,0.1404,0.7409,0.7409
0.1404,0.1474,0.7409,0.762
0.1474,0.1474,0.762,0.762
0.1474,0.1661,0.762,0.7982
0.1661,0.1896,0.7982,0.8351
0.1896,0.2144,0.8351,0.872
0.2144,0.2394,0.872,0.9087
0.2394,0.2643,0.9087,0.9455
0.2643,0.289,0.9455,0.9825
0.289,0.3132,0.9825,1.0197
0.3132,0.3368,1.0197,1.0574
0.3368,0.3598,1.0574,1.0954
0.077,0.0685,0.7143,0.7294
0.0685,0.0659,0.7294,0.7495
0.0659,0.0691,0.7495,0.7711
0.0691,0.0691,0.7711,0.7711
0.0691,0.078,0.7711,0.7979
0.078,0.078,0.7979,0.7979
0.078,0.0965,0.7979,0.8361
0.0965,0.1192,0.8361,0.8742
0.1192,0.1435,0.8742,0.9113
0.1435,0.1686,0.9113,0.9479
0.1686,0.194,0.9479,0.9844
0.194,0.219,0.9844,1.0212
0.219,0.2436,1.0212,1.0582
0.2436,0.2678,1.0582,1.0954
0.0189,0.0189,0.8259,0.8259
0.0189,0.0379,0.8259,0.8655
0.0379,0.0604,0.8655,0.9037
0.0604,0.0844,0.9037,0.941
0.0844,0.1093,0.941,0.9779
0.1093,0.1344,0.9779,1.0145
0.1344,0.1596,1.0145,1.0511
0.1596,0.1847,1.0511,1.0878
0.1847,0.172,0.1907,0.1766
0.172,0.172,0.1766,0.1766
0.172,0.1546,0.1766,0.1572
0.1546,0.1428,0.1572,0.1445
0.1428,0.1428,0.1445,0.1445
0.1428,0.1298,0.1445,0.1307
0.1298,0.1191,0.1307,0.1195
0.1191,0.1095,0.1195,0.1097
0.1095,0.1007,0.1097,0.1008
0.1007,0.0922,0.1008,0.0922
0.0922,0.0839,0.0922,0.0839
0.0839,0.0755,0.0839,0.0755
0.0755,0.0668,0.0755,0.0666
0.1069,0.1109,0.0855,0.0831
0.1109,0.1183,0.0831,0.0825
0.1183,0.1299,0.0825,0.0839
0.1299,0.1466,0.0839,0.0877
0.1466,0.17,0.0877,0.0943
0.17,0.194,0.0943,0.1039
0.194,0.2221,0.1039,0.1189
0.2221,0.251,0.1189,0.1372
0.251,0.2817,0.1372,0.1593
0.2817,0.3141,0.1593,0.1851
0.3141,0.3455,0.1851,0.2126
0.3455,0.375,0.2126,0.2408
0.375,0.4037,0.2408,0.2702
0.4037,0.4325,0.2702,0.302
0.4325,0.4615,0.302,0.3355
0.4615,0.49,0.3355,0.3696
0.49,0.5178,0.3696,0.4042
0.5178,0.5178,0.4042,0.4042
0.5178,0.5394,0.4042,0.4334
0.5394,0.5394,0.4334,0.4334
0.5394,0.5467,0.4334,0.4445
0.5467,0.5511,0.4445,0.4518
0.5511,0.5546,0.4518,0.4585
0.5546,0.5569,0.4585,0.464
0.5569,0.5578,0.464,0.4685
0.5578,0.5572,0.4685,0.4718
0.5572,0.5553,0.4718,0.4741
0.5553,0.5527,0.4741,0.4754
0.5527,0.5498,0.4754,0.4763
0.5498,0.5468,0.4763,0.4769
0.5468,0.5438,0.4769,0.4773
0.5438,0.5407,0.4773,0.4776
0.5407,0.5377,0.4776,0.4779
0.5377,0.5347,0.4779,0.4782
0.5347,0.5318,0.4782,0.4785
0.5318,0.529,0.4785,0.4788
0.529,0.5262,0.4788,0.479
0.5262,0.5236,0.479,0.4793
0.5236,0.5209,0.4793,0.4796
0.5209,0.5184,0.4796,0.4799
0.5184,0.516,0.4799,0.4801
0.516,0.5136,0.4801,0.4804
0.5136,0.5113,0.4804,0.4807
0.5113,0.5091,0.4807,0.481
0.5091,0.5069,0.481,0.4813
0.5069,0.5048,0.4813,0.4816
0.5048,0.5029,0.4816,0.4819
0.5029,0.5009,0.4819,0.4822
0.5009,0.4991,0.4822,0.4825
0.4991,0.4973,0.4825,0.4828
0.4973,0.4956,0.4828,0.4831
0.4956,0.494,0.4831,0.4834
0.494,0.4924,0.4834,0.4837
0.4924,0.4909,0.4837,0.484
0.4909,0.4894,0.484,0.4843
0.4894,0.4881,0.4843,0.4845
0.4881,0.4867,0.4845,0.4848
0.4867,0.4855,0.4848,0.4851
0.4855,0.4843,0.4851,0.4854
0.4843,0.4831,0.4854,0.4857
0.4831,0.482,0.4857,0.4859
0.482,0.481,0.4859,0.4862
0.481,0.48,0.4862,0.4865
0.48,0.4791,0.4865,0.4867
0.4791,0.4782,0.4867,0.487
0.4782,0.4773,0.487,0.4872
0.4773,0.4765,0.4872,0.4875
0.4765,0.4757,0.4875,0.4877
0.1642,0.1642,0.1465,0.1465
0.1642,0.1631,0.1465,0.138
0.1631,0.1669,0.138,0.1319
0.1669,0.1759,0.1319,0.1299
0.1759,0.1759,0.1299,0.1299
0.1759,0.192,0.1299,0.1327
0.3138,0.3476,0.1299,0.1585
0.3476,0.3797,0.1585,0.1886
0.3797,0.4106,0.1886,0.2196
0.4106,0.4409,0.2196,0.2515
0.4409,0.4705,0.2515,0.2847
0.4705,0.499,0.2847,0.3187
0.2403,0.2227,0.6232,0.6118
0.2227,0.2227,0.6118,0.6118
0.2227,0.1995,0.6118,0.5953
0.1995,0.1995,0.5953,0.5953
0.1995,0.1657,0.5953,0.5697
0.1657,0.1299,0.5697,0.5437
0.3274,0.2969,0.5376,0.5056
0.2969,0.2653,0.5056,0.4743
0.2653,0.2326,0.4743,0.4444
0.2326,0.1991,0.4444,0.4152
0.1991,0.1651,0.4152,0.3867
0.1651,0.1299,0.3867,0.3598
0.4127,0.3855,0.5356,0.5063
0.3855,0.357,0.5063,0.476
0.357,0.3275,0.476,0.4449
0.3275,0.2972,0.4449,0.4131
0.2972,0.2658,0.4131,0.3818
0.2658,0.2329,0.3818,0.352
0.2329,0.1992,0.352,0.3231
0.1992,0.1651,0.3231,0.2947
0.1651,0.1299,0.2947,0.2678
0.2471,0.241,0.2398,0.2323
0.241,0.2353,0.2323,0.2251
0.2353,0.2298,0.2251,0.2179
0.2298,0.2246,0.2179,0.2109
0.2246,0.2199,0.2109,0.2039
0.2199,0.2157,0.2039,0.197
0.2157,0.2122,0.197,0.1904
0.2122,0.2099,0.1904,0.1843
0.2099,0.2092,0.1843,0.1793
0.2092,0.2107,0.1793,0.1758
0.2107,0.2148,0.1758,0.1745
0.2148,0.2218,0.1745,0.1759
0.2218,0.2315,0.1759,0.18
0.2315,0.2437,0.18,0.1868
0.2882,0.274,0.5949,0.5822
0.274,0.274,0.5822,0.5822
0.274,0.2436,0.5822,0.5551
0.2436,0.21,0.5551,0.5261
0.21,0.1759,0.5261,0.4977
0.1759,0.1409,0.4977,0.4705
0.3138,0.3414,0.2218,0.2458
0.3414,0.3674,0.2458,0.2709
0.3674,0.3925,0.2709,0.2974
0.3925,0.4178,0.2974,0.3259
0.4178,0.4455,0.3259,0.3575
0.4455,0.4743,0.3575,0.3913
0.792,0.7724,0.9075,0.8991
0.7724,0.7571,0.8991,0.8955
0.7571,0.7448,0.8955,0.896
0.7448,0.7349,0.896,0.9013
0.7349,0.7276,0.9013,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7228,0.9115,0.9277
0.2333,0.2333,0.7118,0.7118
0.2333,0.2405,0.7118,0.7281
0.2405,0.2405,0.7281,0.7281
0.2405,0.2614,0.7281,0.7642
0.2614,0.2857,0.7642,0.8008
0.2857,0.3108,0.8008,0.8374
0.3108,0.3356,0.8374,0.8742
0.3356,0.3598,0.8742,0.9115
0.2973,0.2973,0.2568,0.2568
0.2973,0.3138,0.2568,0.2678
0.3138,0.3306,0.2678,0.2814
0.3306,0.346,0.2814,0.296
0.346,0.3599,0.296,0.3109
0.3599,0.3735,0.3109,0.3261
0.3735,0.3875,0.3261,0.3421
0.3875,0.4028,0.3421,0.3597
0.4028,0.4213,0.3597,0.3807
0.4213,0.4213,0.3807,0.3807
0.4213,0.4213,0.3807,0.3807
0.8774,0.8484,0.8859,0.8528
0.8484,0.8195,0.8528,0.8195
0.8195,0.7911,0.8195,0.7864
0.7911,0.7633,0.7864,0.7533
0.7633,0.7358,0.7533,0.7199
0.7358,0.708,0.7199,0.6858
0.708,0.6806,0.6858,0.6524
0.6806,0.6548,0.6524,0.6204
0.6548,0.6297,0.6204,0.5884
0.6297,0.6041,0.5884,0.5546
0.6041,0.6041,0.5546,0.5546
0.6041,0.5833,0.5546,0.5276
0.5833,0.5833,0.5276,0.5276
0.5833,0.5726,0.5276,0.5145
0.6942,0.6742,0.7694,0.7598
0.6742,0.659,0.7598,0.7551
0.659,0.6478,0.7551,0.7548
0.6478,0.6399,0.7548,0.7589
0.6399,0.635,0.7589,0.7675
0.635,0.6329,0.7675,0.7807
0.6329,0.6332,0.7807,0.7978
0.6332,0.6356,0.7978,0.8195
0.6356,0.6356,0.8195,0.8195
0.4638,0.4829,0.6268,0.6592
0.4829,0.5032,0.6592,0.6953
0.5032,0.5238,0.6953,0.734
0.5238,0.5437,0.734,0.7736
0.5437,0.5629,0.7736,0.8136
0.5629,0.5809,0.8136,0.8537
0.2925,0.2962,0.6662,0.6747
0.2962,0.3024,0.6747,0.6858
0.3024,0.3109,0.6858,0.6995
0.3109,0.3109,0.6995,0.6995
0.3109,0.3352,0.6995,0.7366
0.3352,0.3598,0.7366,0.7736
0.3598,0.3841,0.7736,0.8107
0.3841,0.4081,0.8107,0.8481
0.7779,0.7527,0.6169,0.5803
0.7527,0.7276,0.5803,0.5437
0.7276,0.7021,0.5437,0.5073
0.7021,0.6766,0.5073,0.4714
0.6766,0.652,0.4714,0.437
0.652,0.652,0.437,0.437
0.6503,0.6356,0.7336,0.7276
0.6356,0.6244,0.7276,0.7262
0.6244,0.6168,0.7262,0.7303
0.6168,0.6133,0.7303,0.7395
0.573,0.5627,0.6047,0.5998
0.5627,0.5627,0.5998,0.5998
0.5627,0.5521,0.5998,0.597
0.5521,0.5425,0.597,0.5947
0.5425,0.5339,0.5947,0.5929
0.5339,0.5262,0.5929,0.5919
0.5262,0.5199,0.5919,0.5922
0.5199,0.516,0.5922,0.5943
0.516,0.5143,0.5943,0.5987
0.5143,0.515,0.5987,0.6064
0.515,0.5183,0.6064,0.6184
0.5183,0.5245,0.6184,0.6353
0.5245,0.5331,0.6353,0.6563
0.5331,0.5437,0.6563,0.6816
0.5437,0.5437,0.6816,0.6816
0.4653,0.4653,0.5602,0.5602
0.4653,0.4517,0.5602,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4452,0.5437,0.5352
0.4452,0.4408,0.5352,0.5288
0.4408,0.4384,0.5288,0.5243
0.4384,0.4374,0.5243,0.5209
0.4374,0.4374,0.5209,0.518
0.4374,0.4383,0.518,0.5155
0.4383,0.4392,0.5155,0.5133
0.4392,0.4403,0.5133,0.5115
0.4403,0.4413,0.5115,0.5099
0.4413,0.4424,0.5099,0.5085
0.4424,0.4434,0.5085,0.5073
0.4434,0.4443,0.5073,0.5062
0.4443,0.4452,0.5062,0.5052
0.4452,0.4461,0.5052,0.5043
0.4461,0.4469,0.5043,0.5034
0.4469,0.4477,0.5034,0.5027
0.4477,0.4485,0.5027,0.502
0.4485,0.4492,0.502,0.5014
0.4492,0.4499,0.5014,0.5008
0.4499,0.4505,0.5008,0.5003
0.4505,0.4511,0.5003,0.4998
0.4511,0.4517,0.4998,0.4993
0.4517,0.4523,0.4993,0.4989
0.4523,0.4528,0.4989,0.4985
0.4528,0.4533,0.4985,0.4982
0.4533,0.4538,0.4982,0.4978
0.4538,0.4542,0.4978,0.4975
0.4542,0.4546,0.4975,0.4972
0.4546,0.455,0.4972,0.497
0.455,0.4554,0.497,0.4967
0.4554,0.4557,0.4967,0.4965
0.4557,0.4561,0.4965,0.4963
0.4561,0.4564,0.4963,0.4961
0.4564,0.4567,0.4961,0.4959
0.4567,0.457,0.4959,0.4957
0.457,0.4572,0.4957,0.4956
0.4572,0.4575,0.4956,0.4954
0.4575,0.4577,0.4954,0.4953
0.4577,0.4579,0.4953,0.4952
0.4579,0.4582,0.4952,0.495
0.4582,0.4584,0.495,0.4949
0.4584,0.4586,0.4949,0.4948
0.4586,0.4587,0.4948,0.4947
0.4587,0.4589,0.4947,0.4946
0.4589,0.4591,0.4946,0.4945
0.4591,0.4592,0.4945,0.4944
0.4592,0.4594,0.4944,0.4944
0.4594,0.4595,0.4944,0.4943
0.4595,0.4596,0.4943,0.4942
0.4596,0.4598,0.4942,0.4941
0.4598,0.4599,0.4941,0.4941
0.4599,0.46,0.4941,0.494
0.46,0.4601,0.494,0.494
0.4601,0.4602,0.494,0.4939
0.4602,0.4603,0.4939,0.4939
0.4603,0.4604,0.4939,0.4938
0.4604,0.4604,0.4938,0.4938
0.4604,0.4605,0.4938,0.4937
0.4605,0.4606,0.4937,0.4937
0.4606,0.4607,0.4937,0.4937
0.4607,0.4607,0.4937,0.4936
0.4607,0.4608,0.4936,0.4936


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_deg_3_eq_invariance.csv <==
x1,x2,y1,y2
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0596,-0.1,-0.0897
-0.0596,-0.0643,-0.0897,-0.0831
-0.0643,-0.0689,-0.0831,-0.0789
-0.0689,-0.0739,-0.0789,-0.077
-0.0739,-0.0798,-0.077,-0.0779
-0.0798,-0.0881,-0.0779,-0.0823
-0.0881,-0.0881,-0.0823,-0.0823
-0.0881,-0.0977,-0.0823,-0.0888
-0.0977,-0.0977,-0.0888,-0.0888
-0.008,-0.008,-0.1,-0.1
-0.008,-0.0135,-0.1,-0.0803
-0.0135,-0.0183,-0.0803,-0.0638
-0.0183,-0.0216,-0.0638,-0.0527
-0.0216,-0.0241,-0.0527,-0.0447
-0.0241,-0.026,-0.0447,-0.039
-0.026,-0.0275,-0.039,-0.0352
-0.0275,-0.0287,-0.0352,-0.033
-0.0287,-0.0295,-0.033,-0.032
-0.0295,-0.0302,-0.032,-0.0317
-0.0302,-0.0309,-0.0317,-0.0318
-0.0309,-0.0315,-0.0318,-0.0321
-0.0315,-0.0322,-0.0321,-0.0326
-0.0322,-0.0329,-0.0326,-0.0331
-0.0329,-0.0336,-0.0331,-0.0338
-0.0336,-0.0344,-0.0338,-0.0345
-0.0344,-0.0353,-0.0345,-0.0352
-0.0353,-0.0362,-0.0352,-0.036
-0.0362,-0.0373,-0.036,-0.0369
-0.0373,-0.0384,-0.0369,-0.0379
-0.0384,-0.0396,-0.0379,-0.039
-0.0396,-0.0409,-0.039,-0.0401
-0.0409,-0.0423,-0.0401,-0.0414
-0.0423,-0.0439,-0.0414,-0.0427
-0.0439,-0.0456,-0.0427,-0.0442
-0.0456,-0.0475,-0.0442,-0.0459
-0.0475,-0.0496,-0.0459,-0.0477
-0.0496,-0.052,-0.0477,-0.0498
-0.052,-0.0546,-0.0498,-0.052
-0.0546,-0.0576,-0.052,-0.0546
-0.0576,-0.061,-0.0546,-0.0575
-0.061,-0.065,-0.0575,-0.0609
-0.065,-0.0698,-0.0609,-0.0649
-0.0698,-0.0756,-0.0649,-0.0697
-0.0756,-0.0833,-0.0697,-0.076
0.0379,0.0296,-0.1,-0.0575
0.0296,0.0296,-0.0575,-0.0575
0.0296,0.0248,-0.0575,-0.0321
0.0248,0.0248,-0.0321,-0.0321
0.0248,0.022,-0.0321,-0.0147
0.022,0.0206,-0.0147,-0.001
0.0206,0.0207,-0.001,0.0075
0.0207,0.022,0.0075,0.0137
0.022,0.0248,0.0137,0.0188
0.0248,0.0302,0.0188,0.0244
0.0302,0.0302,0.0244,0.0244
0.0302,0.037,0.0244,0.0312
0.037,0.0451,0.0312,0.0375
0.0451,0.0532,0.0375,0.0433
0.0532,0.0647,0.0433,0.0518
0.0647,0.0797,0.0518,0.0633
0.0797,0.0941,0.0633,0.0747
0.0941,0.1087,0.0747,0.0866
0.1087,0.1238,0.0866,0.0995
0.1238,0.1404,0.0995,0.1142
0.1404,0.1603,0.1142,0.133
0.1603,0.1603,0.133,0.133
0.1603,0.1799,0.133,0.1492
0.1799,0.205,0.1492,0.1637
0.205,0.2298,0.1637,0.1764
0.2298,0.2651,0.1764,0.1955
0.2651,0.3009,0.1955,0.2169
0.3009,0.3393,0.2169,0.2378
0.3393,0.3795,0.2378,0.255
0.3795,0.4211,0.255,0.2698
0.4211,0.4635,0.2698,0.2823
0.4635,0.5066,0.2823,0.2923
0.5066,0.5503,0.2923,0.2997
0.5503,0.5936,0.2997,0.3058
0.5936,0.5936,0.3058,0.3058
0.5936,0.6264,0.3058,0.3106
0.6264,0.6264,0.3106,0.3106
0.6264,0.645,0.3106,0.314
0.645,0.645,0.314,0.314
0.645,0.6576,0.314,0.317
0.6576,0.6657,0.317,0.3201
0.6657,0.6696,0.3201,0.3231
0.6696,0.6709,0.3231,0.3263
0.6709,0.67,0.3263,0.3301
0.67,0.6669,0.3301,0.3352
0.6669,0.6632,0.3352,0.3401
0.6632,0.6592,0.3401,0.3448
0.6592,0.6551,0.3448,0.3495
0.6551,0.651,0.3495,0.3541
0.651,0.6469,0.3541,0.3586
0.6469,0.6428,0.3586,0.363
0.6428,0.6388,0.363,0.3674
0.6388,0.6348,0.3674,0.3718
0.6348,0.6308,0.3718,0.3761
0.6308,0.6268,0.3761,0.3803
0.6268,0.6228,0.3803,0.3846
0.6228,0.6189,0.3846,0.3888
0.6189,0.615,0.3888,0.393
0.615,0.6111,0.393,0.3971
0.6111,0.6072,0.3971,0.4012
0.6072,0.6033,0.4012,0.4053
0.6033,0.5995,0.4053,0.4094
0.5995,0.5957,0.4094,0.4134
0.5957,0.5919,0.4134,0.4173
0.5919,0.5881,0.4173,0.4213
0.5881,0.5844,0.4213,0.4251
0.5844,0.5808,0.4251,0.4289
0.5808,0.5772,0.4289,0.4326
0.5772,0.577,0.4326,0.4362
0.577,0.577,0.4362,0.4362
0.577,0.5761,0.4362,0.4384
0.5761,0.5755,0.4384,0.4406
0.5755,0.5753,0.4406,0.4431
0.5753,0.5754,0.4431,0.4456
0.5754,0.5752,0.4456,0.4479
0.5752,0.5747,0.4479,0.4498
0.5747,0.574,0.4498,0.4516
0.574,0.5736,0.4516,0.4535
0.5736,0.5735,0.4535,0.4554
0.1299,0.1325,-0.1,-0.0561
0.1325,0.1382,-0.0561,-0.0129
0.1382,0.1496,-0.0129,0.0292
0.1496,0.1636,0.0292,0.0643
0.1636,0.1832,0.0643,0.1012
0.1832,0.1832,0.1012,0.1012
0.1832,0.2025,0.1012,0.1264
0.2025,0.2264,0.1264,0.1483
0.1759,0.1825,-0.1,-0.0564
0.1825,0.1928,-0.0564,-0.0139
0.1928,0.2088,-0.0139,0.0266
0.2088,0.228,0.0266,0.0598
0.228,0.2538,0.0598,0.0945
0.2538,0.2836,0.0945,0.1261
0.2836,0.3174,0.1261,0.154
0.3174,0.3535,0.154,0.1768
0.3535,0.393,0.1768,0.1967
0.393,0.4336,0.1967,0.2142
0.4336,0.4752,0.2142,0.2293
0.4752,0.5177,0.2293,0.2417
0.5177,0.5608,0.2417,0.2517
0.5608,0.6042,0.2517,0.2602
0.6042,0.6474,0.2602,0.268
0.6474,0.6894,0.268,0.2755
0.6894,0.6894,0.2755,0.2755
0.6894,0.7001,0.2755,0.2776
0.7001,0.7001,0.2776,0.2776
0.7001,0.7051,0.2776,0.2791
0.7051,0.7072,0.2791,0.2803
0.7072,0.7084,0.2803,0.2821
0.7084,0.7082,0.2821,0.2846
0.7082,0.7062,0.2846,0.2883
0.2218,0.2338,-0.1,-0.0579
0.2338,0.2498,-0.0579,-0.0175
0.2498,0.271,-0.0175,0.0207
0.271,0.2956,0.0207,0.054
0.2956,0.3255,0.054,0.0864
0.3255,0.3588,0.0864,0.1146
0.3588,0.3953,0.1146,0.1388
0.3953,0.4345,0.1388,0.159
0.4345,0.4755,0.159,0.1759
0.4755,0.5175,0.1759,0.1898
0.5175,0.5603,0.1898,0.2014
0.5603,0.6035,0.2014,0.2112
0.6035,0.6469,0.2112,0.2198
0.6469,0.6902,0.2198,0.2271
0.6902,0.6902,0.2271,0.2271
0.6902,0.705,0.2271,0.2295
0.705,0.705,0.2295,0.2295
0.705,0.715,0.2295,0.2314
0.715,0.7216,0.2314,0.2332
0.7216,0.7267,0.2332,0.2354
0.7267,0.7302,0.2354,0.2381
0.7302,0.7318,0.2381,0.2413
0.3138,0.3346,-0.1,-0.0613
0.3346,0.3594,-0.0613,-0.0254
0.3594,0.3886,-0.0254,0.007
0.3886,0.4217,0.007,0.035
0.4217,0.4579,0.035,0.0594
0.4579,0.4964,0.0594,0.0808
0.4964,0.5365,0.0808,0.0991
0.5365,0.578,0.0991,0.1143
0.578,0.6203,0.1143,0.1272
0.6203,0.6633,0.1272,0.1379
0.6633,0.7057,0.1379,0.1463
0.7057,0.7057,0.1463,0.1463
0.7057,0.7268,0.1463,0.1501
0.7268,0.7441,0.1501,0.1537
0.7441,0.7566,0.1537,0.1568
0.7566,0.7656,0.1568,0.1597
0.7656,0.7717,0.1597,0.1626
0.7717,0.7753,0.1626,0.1656
0.7753,0.7768,0.1656,0.1688
0.7768,0.7767,0.1688,0.1722
0.7767,0.7757,0.1722,0.1757
0.7757,0.7741,0.1757,0.1792
0.7741,0.7723,0.1792,0.1827
0.7723,0.7703,0.1827,0.1862
0.7703,0.7681,0.1862,0.1899
0.7681,0.7659,0.1899,0.1935
0.7659,0.7637,0.1935,0.1972
0.7637,0.7614,0.1972,0.201
0.7614,0.759,0.201,0.2048
0.759,0.7567,0.2048,0.2087
0.7567,0.7543,0.2087,0.2126
0.7543,0.7518,0.2126,0.2165
0.4057,0.4343,-0.1,-0.0664
0.4343,0.4662,-0.0664,-0.036
0.4662,0.5011,-0.036,-0.0094
0.5011,0.5387,-0.0094,0.0133
0.5387,0.5786,0.0133,0.0321
0.5786,0.62,0.0321,0.0481
0.62,0.6621,0.0481,0.0619
0.6621,0.7047,0.0619,0.0734
0.7047,0.7448,0.0734,0.0833
0.7448,0.7448,0.0833,0.0833
0.7448,0.7702,0.0833,0.0901
0.7702,0.791,0.0901,0.0966
0.791,0.8036,0.0966,0.1016
0.8036,0.8113,0.1016,0.106
0.8113,0.8156,0.106,0.1102
0.8156,0.8173,0.1102,0.1147
0.8173,0.8166,0.1147,0.1197
0.8166,0.8143,0.1197,0.1248
0.8143,0.8114,0.1248,0.1297
0.8114,0.8082,0.1297,0.1344
0.8082,0.8049,0.1344,0.139
0.8049,0.8016,0.139,0.1434
0.8016,0.7983,0.1434,0.1476
0.7983,0.7951,0.1476,0.1516
0.4977,0.5317,-0.1,-0.072
0.5317,0.5682,-0.072,-0.0473
0.5682,0.6068,-0.0473,-0.0258
0.6068,0.6468,-0.0258,-0.0073
0.6468,0.6881,-0.0073,0.0082
0.6881,0.7305,0.0082,0.0212
0.7305,0.7733,0.0212,0.0329
0.7733,0.8138,0.0329,0.0436
0.8138,0.8138,0.0436,0.0436
0.8138,0.8276,0.0436,0.0474
0.8276,0.8276,0.0474,0.0474
0.8276,0.8366,0.0474,0.0504
0.8366,0.8422,0.0504,0.0531
0.8422,0.8451,0.0531,0.0554
0.8451,0.8469,0.0554,0.0586
0.8469,0.8472,0.0586,0.0628
0.8472,0.8458,0.0628,0.0683
0.8458,0.8439,0.0683,0.074
0.5897,0.6274,-0.1,-0.0769
0.6274,0.6667,-0.0769,-0.0567
0.6667,0.7073,-0.0567,-0.0393
0.7073,0.7488,-0.0393,-0.0238
0.7488,0.7906,-0.0238,-0.0093
0.7906,0.8329,-0.0093,0.0042
0.8329,0.8329,0.0042,0.0042
0.8329,0.8439,0.0042,0.008
0.8439,0.8507,0.008,0.0111
0.8507,0.8561,0.0111,0.0145
0.6816,0.7218,-0.1,-0.0813
0.7218,0.7627,-0.0813,-0.0641
0.7627,0.8041,-0.0641,-0.0482
0.8041,0.8041,-0.0482,-0.0482
0.8041,0.8345,-0.0482,-0.0373
0.8345,0.8345,-0.0373,-0.0373
0.8345,0.8481,-0.0373,-0.032
0.8655,0.8655,-0.1,-0.1
0.8655,0.8655,-0.1,-0.1
0.8655,0.8791,-0.1,-0.0925
0.8791,0.8888,-0.0925,-0.0854
0.8888,0.8952,-0.0854,-0.0784
0.8952,0.8989,-0.0784,-0.0712
0.8989,0.9002,-0.0712,-0.0632
0.9002,0.8993,-0.0632,-0.0542
0.8993,0.8971,-0.0542,-0.0457
0.8971,0.8942,-0.0457,-0.0375
0.8942,0.8911,-0.0375,-0.0297
1.0494,1.0051,-0.1,-0.0987
1.0051,1.0051,-0.0987,-0.0987
1.0051,0.9678,-0.0987,-0.0955
0.9678,0.9678,-0.0955,-0.0955
0.9678,0.9536,-0.0955,-0.0931
0.9536,0.9439,-0.0931,-0.0903
0.9439,0.935,-0.0903,-0.0865
-0.1,-0.0556,1.0954,1.0947
-0.0556,-0.0111,1.0947,1.0942
-0.0111,0.0333,1.0942,1.094
0.0333,0.0777,1.094,1.0936
0.0777,0.1222,1.0936,1.0926
0.1222,0.1666,1.0926,1.0909
0.1666,0.2109,1.0909,1.0884
0.2109,0.2552,1.0884,1.0848
0.2552,0.2994,1.0848,1.0801
0.2994,0.3434,1.0801,1.0745
0.3434,0.3873,1.0745,1.0677
0.3873,0.4311,1.0677,1.06
0.4311,0.4747,1.06,1.0514
0.4747,0.5181,1.0514,1.042
0.5181,0.5613,1.042,1.0319
0.5613,0.6044,1.0319,1.0211
0.6044,0.6474,1.0211,1.0097
0.6474,0.6902,1.0097,0.9977
0.6902,0.7328,0.9977,0.9852
0.7328,0.7753,0.9852,0.9723
0.7753,0.8175,0.9723,0.9588
0.8175,0.8566,0.9588,0.9454
0.8566,0.8566,0.9454,0.9454
0.8566,0.8749,0.9454,0.9387
0.8749,0.8899,0.9387,0.9327
0.8899,0.8989,0.9327,0.9285
0.8989,0.9049,0.9285,0.9251
0.9049,0.9084,0.9251,0.9221
0.9084,0.9099,0.9221,0.9193
0.9099,0.9097,0.9193,0.9166
0.9097,0.9085,0.9166,0.9142
0.9085,0.9069,0.9142,0.9119
0.9069,0.905,0.9119,0.9097
0.905,0.903,0.9097,0.9076
0.903,0.9009,0.9076,0.9055
0.9009,0.8988,0.9055,0.9035
0.8988,0.8967,0.9035,0.9014
0.8967,0.8946,0.9014,0.8993
0.8946,0.8924,0.8993,0.8973
0.8924,0.8903,0.8973,0.8952
0.8903,0.8881,0.8952,0.8931
0.8881,0.886,0.8931,0.891
0.886,0.8838,0.891,0.8888
0.8838,0.8816,0.8888,0.8867
0.8816,0.8793,0.8867,0.8845
0.8793,0.8771,0.8845,0.8823
0.8771,0.8747,0.8823,0.88
0.8747,0.8724,0.88,0.8776
0.8724,0.8699,0.8776,0.8753
0.8699,0.8674,0.8753,0.8728
0.8674,0.8648,0.8728,0.8702
0.8648,0.8622,0.8702,0.8675
0.8622,0.8593,0.8675,0.8647
0.8593,0.8563,0.8647,0.8617
0.8563,0.8531,0.8617,0.8585
0.8531,0.8495,0.8585,0.8549
0.8495,0.8455,0.8549,0.8508
0.8455,0.8405,0.8508,0.8458
0.8405,0.8331,0.8458,0.8383
0.8331,0.8199,0.8383,0.8295
0.8199,0.8126,0.8295,0.8227
0.8126,0.8068,0.8227,0.8173
0.8068,0.802,0.8173,0.8127
-0.1,-0.0556,1.0494,1.0476
-0.0556,-0.0113,1.0476,1.0464
-0.0113,0.0332,1.0464,1.0457
0.0332,0.0776,1.0457,1.0452
0.0776,0.122,1.0452,1.0443
0.122,0.1664,1.0443,1.043
0.1664,0.2108,1.043,1.0409
0.2108,0.2551,1.0409,1.0377
0.2551,0.2993,1.0377,1.0336
0.2993,0.3435,1.0336,1.0284
0.3435,0.3874,1.0284,1.0222
0.3874,0.4313,1.0222,1.015
0.4313,0.4749,1.015,1.007
0.4749,0.5185,1.007,0.998
0.5185,0.5618,0.998,0.9883
0.5618,0.605,0.9883,0.978
0.605,0.6481,0.978,0.9671
0.6481,0.691,0.9671,0.9555
0.691,0.7336,0.9555,0.9432
0.7336,0.7756,0.9432,0.9305
0.7756,0.8162,0.9305,0.9172
0.8162,0.8162,0.9172,0.9172
0.8162,0.8383,0.9172,0.9093
0.8383,0.8383,0.9093,0.9093
-0.1,-0.0557,1.0034,1.0002
-0.0557,-0.0114,1.0002,0.9978
-0.0114,0.033,0.9978,0.9965
0.033,0.0774,0.9965,0.9958
0.0774,0.1218,0.9958,0.995
0.1218,0.1663,0.995,0.9942
0.1663,0.2107,0.9942,0.9927
0.2107,0.255,0.9927,0.9903
0.255,0.2993,0.9903,0.987
0.2993,0.3435,0.987,0.9827
0.3435,0.3876,0.9827,0.9773
0.3876,0.4315,0.9773,0.9709
0.4315,0.4754,0.9709,0.9636
0.4754,0.519,0.9636,0.9553
0.519,0.5625,0.9553,0.9461
-0.1,-0.056,0.9575,0.9519
-0.056,-0.012,0.9519,0.9476
-0.012,0.0323,0.9476,0.9449
0.0323,0.0766,0.9449,0.9433
0.0766,0.121,0.9433,0.9421
0.121,0.1654,0.9421,0.9414
0.1654,0.2098,0.9414,0.9406
0.2098,0.2542,0.9406,0.9388
0.2542,0.2986,0.9388,0.9363
0.2986,0.3428,0.9363,0.9327
0.3428,0.387,0.9327,0.9279
0.387,0.431,0.9279,0.922
0.431,0.4749,0.922,0.9151
0.4749,0.5186,0.9151,0.9072
0.5186,0.5621,0.9072,0.8984
0.5621,0.6055,0.8984,0.8887
0.6055,0.6487,0.8887,0.8782
0.6487,0.6916,0.8782,0.8669
0.6916,0.7333,0.8669,0.8549
0.7333,0.7705,0.8549,0.8429
0.7705,0.7705,0.8429,0.8429
0.7705,0.7865,0.8429,0.8368
0.7865,0.7865,0.8368,0.8368
0.7865,0.7965,0.8368,0.8318
-0.1,-0.0569,0.9115,0.9026
-0.0569,-0.0136,0.9026,0.8948
-0.0136,0.0301,0.8948,0.8888
0.0301,0.0741,0.8888,0.8846
0.0741,0.1182,0.8846,0.8815
0.1182,0.1626,0.8815,0.8798
0.1626,0.207,0.8798,0.8787
0.207,0.2514,0.8787,0.8772
0.2514,0.2958,0.8772,0.8752
0.2958,0.3401,0.8752,0.8725
0.3401,0.3843,0.8725,0.8686
0.3843,0.4284,0.8686,0.8636
0.4284,0.4724,0.8636,0.8576
0.4724,0.5163,0.8576,0.8505
0.5163,0.56,0.8505,0.8425
0.56,0.6035,0.8425,0.8336
0.6035,0.6466,0.8336,0.8238
0.6466,0.6888,0.8238,0.813
0.6888,0.6888,0.813,0.813
0.6888,0.7146,0.813,0.8055
0.7146,0.7146,0.8055,0.8055
0.7146,0.7317,0.8055,0.7999
0.7317,0.7446,0.7999,0.7952
0.7446,0.7533,0.7952,0.7913
0.7533,0.759,0.7913,0.7878
0.759,0.7623,0.7878,0.7845
0.7623,0.7636,0.7845,0.7812
0.7636,0.763,0.7812,0.7778
0.763,0.7613,0.7778,0.7748
0.7613,0.7592,0.7748,0.7718
0.7592,0.7568,0.7718,0.769
0.7568,0.7542,0.769,0.7662
0.7542,0.7516,0.7662,0.7634
-0.1,-0.0581,0.8655,0.8518
-0.0581,-0.0161,0.8518,0.8384
-0.0161,0.0261,0.8384,0.8259
0.0261,0.0685,0.8259,0.8151
0.0685,0.1107,0.8151,0.8059
0.1107,0.1532,0.8059,0.7992
0.1532,0.1964,0.7992,0.7949
0.1964,0.24,0.7949,0.792
0.24,0.284,0.792,0.79
0.284,0.3283,0.79,0.7882
0.3283,0.3727,0.7882,0.7856
0.3727,0.4169,0.7856,0.7819
0.4169,0.4611,0.7819,0.7772
0.4611,0.5051,0.7772,0.7714
0.5051,0.5489,0.7714,0.7642
0.5489,0.5918,0.7642,0.756
0.5918,0.6318,0.756,0.7471
0.6318,0.6662,0.7471,0.7376
0.6662,0.6662,0.7376,0.7376
0.6662,0.6848,0.7376,0.731
0.6848,0.6848,0.731,0.731
0.6848,0.6957,0.731,0.7256
0.6957,0.6957,0.7256,0.7256
0.6957,0.7007,0.7256,0.7217
0.7007,0.7023,0.7217,0.7181
0.7023,0.7019,0.7181,0.7148
0.7019,0.6989,0.7148,0.7103
0.6989,0.6911,0.7103,0.7049
0.6911,0.6828,0.7049,0.7008
0.6828,0.6746,0.7008,0.6958
0.6746,0.6684,0.6958,0.6913
0.6684,0.663,0.6913,0.6865
0.663,0.6584,0.6865,0.6821
0.6584,0.6544,0.6821,0.678
0.6544,0.6508,0.678,0.6742
0.6508,0.6474,0.6742,0.6706
0.6474,0.6443,0.6706,0.6672
0.6443,0.6412,0.6672,0.6639
0.6412,0.6384,0.6639,0.6607
0.6384,0.6356,0.6607,0.6576
0.6356,0.6329,0.6576,0.6546
0.6329,0.6303,0.6546,0.6517
0.6303,0.6278,0.6517,0.6489
0.6278,0.6253,0.6489,0.6461
0.6253,0.6228,0.6461,0.6434
0.6228,0.6205,0.6434,0.6407
0.6205,0.6181,0.6407,0.638
0.6181,0.6158,0.638,0.6354
0.6158,0.6135,0.6354,0.6328
0.6135,0.6113,0.6328,0.6303
0.6113,0.609,0.6303,0.6277
0.609,0.6068,0.6277,0.6251
0.6068,0.6046,0.6251,0.6226
0.6046,0.6024,0.6226,0.62
0.6024,0.6001,0.62,0.6175
0.6001,0.5979,0.6175,0.6149
0.5979,0.5957,0.6149,0.6123
0.5957,0.5934,0.6123,0.6097
0.5934,0.5911,0.6097,0.607
0.5911,0.5888,0.607,0.6043
0.5888,0.5864,0.6043,0.6015
0.5864,0.5839,0.6015,0.5986
0.5839,0.5814,0.5986,0.5955
0.5814,0.5787,0.5955,0.5924
0.5787,0.5758,0.5924,0.5889
0.5758,0.5726,0.5889,0.5852
-0.1,-0.0609,0.8195,0.7999
-0.0609,-0.0231,0.7999,0.7794
-0.0231,0.013,0.7794,0.7576
0.013,0.0465,0.7576,0.7332
0.0465,0.0465,0.7332,0.7332
0.0465,0.0702,0.7332,0.7099
0.0702,0.0893,0.7099,0.6806
0.0893,0.0994,0.6806,0.6533
0.0994,0.1037,0.6533,0.6263
0.1037,0.1031,0.6263,0.5978
0.1031,0.0978,0.5978,0.5659
0.0978,0.0899,0.5659,0.5289
0.0899,0.0815,0.5289,0.4866
0.0815,0.0733,0.4866,0.4439
0.0733,0.066,0.4439,0.4007
0.066,0.0605,0.4007,0.3571
0.0605,0.0567,0.3571,0.3131
0.0567,0.0547,0.3131,0.269
0.0547,0.0546,0.269,0.2251
0.0546,0.0571,0.2251,0.1818
0.0571,0.0624,0.1818,0.1421
0.0624,0.0624,0.1421,0.1421
0.0624,0.067,0.1421,0.122
-0.1,-0.0652,0.7736,0.7481
-0.0652,-0.0331,0.7481,0.7193
-0.0331,-0.0059,0.7193,0.6856
-0.0059,0.0117,0.6856,0.6531
0.0117,0.0225,0.6531,0.6207
0.0225,0.0274,0.6207,0.5885
0.0274,0.0286,0.5885,0.5543
0.0286,0.0276,0.5543,0.5107
0.0276,0.0258,0.5107,0.4666
0.0258,0.0236,0.4666,0.4226
-0.1,-0.0751,0.6816,0.6455
-0.0751,-0.055,0.6455,0.607
-0.055,-0.0403,0.607,0.5662
-0.0403,-0.03,0.5662,0.5253
-0.03,-0.022,0.5253,0.4825
-0.022,-0.0163,0.4825,0.4393
-0.0163,-0.0119,0.4393,0.3959
-0.0119,-0.0077,0.3959,0.3523
-0.0077,-0.0035,0.3523,0.3086
-0.0035,8e-4,0.3086,0.2648
8e-4,0.0058,0.2648,0.2211
0.0058,0.0115,0.2211,0.1773
0.0115,0.018,0.1773,0.1338
0.018,0.0253,0.1338,0.0913
0.0253,0.0253,0.0913,0.0913
0.0253,0.0316,0.0913,0.0641
0.0316,0.0316,0.0641,0.0641
-0.1,-0.0831,0.5897,0.5489
-0.0831,-0.0694,0.5489,0.507
-0.0694,-0.0582,0.507,0.4645
-0.0582,-0.0492,0.4645,0.4216
-0.0492,-0.0413,0.4216,0.3784
-0.0413,-0.0339,0.3784,0.3351
-0.1,-0.0886,0.4057,0.3628
-0.0886,-0.078,0.3628,0.3198
-0.078,-0.068,0.3198,0.2767
-0.068,-0.0582,0.2767,0.2335
-0.0582,-0.0483,0.2335,0.1904
-0.0483,-0.0383,0.1904,0.1473
-0.0383,-0.0279,0.1473,0.1044
-0.0279,-0.0169,0.1044,0.0621
-0.0169,-0.0169,0.0621,0.0621
-0.0169,-0.01,0.0621,0.0389
-0.01,-0.01,0.0389,0.0389
-0.01,-0.0058,0.0389,0.0266
-0.0058,-0.0022,0.0266,0.0173
-0.0022,2e-4,0.0173,0.0122
2e-4,0.0024,0.0122,0.0085
0.0024,0.0046,0.0085,0.0066
0.0046,0.0069,0.0066,0.0063
0.0069,0.0098,0.0063,0.0079
0.0098,0.0128,0.0079,0.0102
-0.1,-0.0885,0.2218,0.1789
-0.0885,-0.077,0.1789,0.136
-0.077,-0.0656,0.136,0.0932
-0.0656,-0.054,0.0932,0.0507
-0.054,-0.054,0.0507,0.0507
-0.054,-0.0467,0.0507,0.0249
-0.0467,-0.0467,0.0249,0.0249
-0.0467,-0.0422,0.0249,0.0089
-0.0422,-0.0389,0.0089,-0.0035
-0.0389,-0.0365,-0.0035,-0.0127
-0.0365,-0.0349,-0.0127,-0.0196
-0.0349,-0.0339,-0.0196,-0.0249
-0.0339,-0.0336,-0.0249,-0.0286
0.3788,0.4057,-0.0886,-0.054
0.4057,0.4365,-0.054,-0.0226
0.4365,0.4707,-0.0226,0.005
0.4707,0.5079,0.005,0.0284
0.5079,0.5474,0.0284,0.0481
0.5474,0.5884,0.0481,0.065
0.5884,0.6302,0.065,0.0796
1.0864,1.042,-0.0592,-0.0582
1.042,0.9989,-0.0582,-0.0568
0.9989,0.9575,-0.0568,-0.054
0.9575,0.9575,-0.054,-0.054
0.9575,0.9413,-0.054,-0.0518
-0.054,-0.0189,0.7736,0.7494
-0.0189,0.0129,0.7494,0.7216
0.0129,0.0129,0.7216,0.7216
0.0129,0.0325,0.7216,0.6968
0.0325,0.0462,0.6968,0.6707
0.3138,0.341,-0.008,0.0262
0.341,0.3697,0.0262,0.0538
0.3697,0.4043,0.0538,0.0808
0.4043,0.4415,0.0808,0.1045
0.4415,0.4807,0.1045,0.1247
0.4807,0.5215,0.1247,0.1414
0.5215,0.5636,0.1414,0.1548
0.5636,0.6066,0.1548,0.1655
0.6066,0.6501,0.1655,0.1745
0.6501,0.6938,0.1745,0.1817
0.6938,0.6938,0.1817,0.1817
1.0891,1.0447,-0.0125,-0.011
1.0447,1.0003,-0.011,-0.0096
1.0003,0.9575,-0.0096,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9362,-0.008,-0.0067
1.0636,1.0192,0.0334,0.035
1.0192,0.9753,0.035,0.0361
0.9753,0.9409,0.0361,0.0367
0.9409,0.9115,0.0367,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.8935,0.0379,0.0395
1.0954,1.0511,0.0839,0.0869
1.0511,1.0067,0.0869,0.0895
1.0067,0.9625,0.0895,0.0914
0.9625,0.9207,0.0914,0.0932
1.0954,1.0511,0.1299,0.1337
1.0511,1.0068,0.1337,0.137
1.0068,0.9625,0.137,0.1397
0.9625,0.9189,0.1397,0.1418
0.9189,0.8772,0.1418,0.1441
1.0954,1.0512,0.1759,0.1804
1.0512,1.007,0.1804,0.1845
1.007,0.9627,0.1845,0.188
0.9627,0.9183,0.188,0.1909
0.9183,0.874,0.1909,0.1937
0.874,0.8307,0.1937,0.1959
0.8307,0.8307,0.1959,0.1959
0.8307,0.8129,0.1959,0.1969
0.8129,0.7992,0.1969,0.1981
1.0954,1.0513,0.2218,0.2273
1.0513,1.0072,0.2273,0.2323
1.0072,0.963,0.2323,0.2367
0.963,0.9187,0.2367,0.2407
0.9187,0.8745,0.2407,0.2443
0.8745,0.8304,0.2443,0.2473
0.8304,0.8304,0.2473,0.2473
0.8304,0.8012,0.2473,0.2493
0.8012,0.7764,0.2493,0.2516
0.7764,0.7581,0.2516,0.254
1.0954,1.0514,0.2678,0.274
1.0514,1.0074,0.274,0.2799
1.0074,0.9632,0.2799,0.2851
0.9632,0.9191,0.2851,0.2898
0.9191,0.8748,0.2898,0.2942
0.8748,0.8306,0.2942,0.2976
0.8306,0.7862,0.2976,0.3006
0.7862,0.7421,0.3006,0.3038
0.7421,0.7421,0.3038,0.3038
0.7421,0.7178,0.3038,0.3059
0.7178,0.7178,0.3059,0.3059
0.7178,0.7046,0.3059,0.3075
0.7046,0.7046,0.3075,0.3075
0.7046,0.7046,0.3075,0.3075
1.0954,1.0515,0.3138,0.3207
1.0515,1.0076,0.3207,0.3274
1.0076,0.9636,0.3274,0.3334
0.9636,0.9195,0.3334,0.339
0.9195,0.8754,0.339,0.3443
0.8754,0.8312,0.3443,0.3488
0.8312,0.787,0.3488,0.3528
0.787,0.7428,0.3528,0.3568
1.0954,1.0516,0.3598,0.3675
1.0516,1.0078,0.3675,0.3748
1.0078,0.9639,0.3748,0.3817
0.9639,0.92,0.3817,0.3882
0.92,0.876,0.3882,0.3943
0.876,0.8319,0.3943,0.3996
0.8319,0.7877,0.3996,0.4044
0.7877,0.7435,0.4044,0.409
0.7435,0.6993,0.409,0.4126
0.6993,0.6993,0.4126,0.4126
0.6993,0.6658,0.4126,0.4151
1.0954,1.0518,0.4057,0.4141
1.0518,1.0081,0.4141,0.4222
1.0081,0.9643,0.4222,0.4298
0.9643,0.9204,0.4298,0.437
0.9204,0.8765,0.437,0.4438
0.8765,0.8325,0.4438,0.4499
0.8325,0.7884,0.4499,0.4554
0.7884,0.7443,0.4554,0.4606
0.7443,0.7001,0.4606,0.4646
0.7001,0.6568,0.4646,0.4678
0.6568,0.6167,0.4678,0.471
0.6167,0.6167,0.471,0.471
1.0954,1.0519,0.4517,0.4607
1.0519,1.0083,0.4607,0.4695
1.0083,0.9647,0.4695,0.4777
0.9647,0.9209,0.4777,0.4856
0.9209,0.8772,0.4856,0.4931
0.8772,0.8333,0.4931,0.5
0.8333,0.7893,0.5,0.5062
0.7893,0.7452,0.5062,0.5121
0.7452,0.7011,0.5121,0.5168
0.7011,0.6572,0.5168,0.5206
0.6572,0.6148,0.5206,0.5241
0.6148,0.6148,0.5241,0.5241
0.6148,0.5852,0.5241,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5706,0.5261,0.5263
0.5706,0.5591,0.5263,0.5258
0.5591,0.548,0.5258,0.5246
0.548,0.5327,0.5246,0.5226
0.5327,0.522,0.5226,0.5206
0.522,0.5149,0.5206,0.5187
0.5149,0.5108,0.5187,0.5169
0.5108,0.5088,0.5169,0.5152
0.5088,0.5082,0.5152,0.5136
0.5082,0.5087,0.5136,0.5121
0.5087,0.5098,0.5121,0.5108
0.5098,0.5114,0.5108,0.5095
0.5114,0.5132,0.5095,0.5084
0.5132,0.5152,0.5084,0.5073
0.5152,0.5172,0.5073,0.5064
0.5172,0.5192,0.5064,0.5055
1.0954,1.052,0.4977,0.5073
1.052,1.0086,0.5073,0.5167
1.0086,0.9651,0.5167,0.5256
0.9651,0.9215,0.5256,0.5341
0.9215,0.8778,0.5341,0.5423
0.8778,0.834,0.5423,0.5499
0.834,0.7901,0.5499,0.5568
0.7901,0.7462,0.5568,0.5634
0.7462,0.7021,0.5634,0.5687
0.7021,0.6585,0.5687,0.5729
0.6585,0.6183,0.5729,0.5761
0.6183,0.6183,0.5761,0.5761
1.0954,1.0521,0.5437,0.5539
1.0521,1.0088,0.5539,0.5638
1.0088,0.9654,0.5638,0.5734
0.9654,0.922,0.5734,0.5825
0.922,0.8784,0.5825,0.5913
0.8784,0.8347,0.5913,0.5994
0.8347,0.7909,0.5994,0.6067
0.7909,0.747,0.6067,0.6134
0.747,0.703,0.6134,0.6184
0.703,0.703,0.6184,0.6184
0.703,0.6767,0.6184,0.6203
1.0954,1.0523,0.5897,0.6004
1.0523,1.0091,0.6004,0.6108
1.0091,0.9658,0.6108,0.6208
0.9658,0.9224,0.6208,0.6304
0.9224,0.879,0.6304,0.6397
0.879,0.8353,0.6397,0.6482
0.8353,0.7916,0.6482,0.6559
0.7916,0.7478,0.6559,0.6629
1.0954,1.0524,0.6356,0.6468
1.0524,1.0093,0.6468,0.6578
1.0093,0.9662,0.6578,0.6683
0.9662,0.9229,0.6683,0.6784
0.9229,0.8796,0.6784,0.6882
0.8796,0.8361,0.6882,0.6972
0.8361,0.793,0.6972,0.7052
0.793,0.793,0.7052,0.7052
0.793,0.7601,0.7052,0.7106
0.7601,0.7601,0.7106,0.7106
0.7601,0.7402,0.7106,0.7131
0.7402,0.7402,0.7131,0.7131
0.7402,0.7255,0.7131,0.7141
0.7255,0.7145,0.7141,0.7135
0.7145,0.707,0.7135,0.7116
1.0954,1.0525,0.6816,0.6933
1.0525,1.0096,0.6933,0.7048
1.0096,0.9665,0.7048,0.7158
0.9665,0.9234,0.7158,0.7263
0.9234,0.8801,0.7263,0.7363
0.8801,0.8367,0.7363,0.745
0.8367,0.8367,0.745,0.745
0.8367,0.8117,0.745,0.7492
1.0954,1.0526,0.7276,0.7397
1.0526,1.0098,0.7397,0.7515
1.0098,0.9668,0.7515,0.7627
0.9668,0.9237,0.7627,0.7735
0.9237,0.8806,0.7735,0.7836
0.8806,0.8372,0.7836,0.7913
0.8372,0.8372,0.7913,0.7913
0.8372,0.8221,0.7913,0.793
0.8221,0.8104,0.793,0.7937
0.8104,0.8018,0.7937,0.7938
1.0954,1.0527,0.7736,0.786
1.0527,1.01,0.786,0.7982
1.01,0.9671,0.7982,0.8099
0.9671,0.9241,0.8099,0.8209
0.9241,0.8811,0.8209,0.8311
0.8811,0.8811,0.8311,0.8311
0.8811,0.8637,0.8311,0.8346
0.8637,0.8637,0.8346,0.8346
0.8637,0.8517,0.8346,0.8363
0.8517,0.8517,0.8363,0.8363
1.0954,1.0529,0.8195,0.8324
1.0529,1.0103,0.8324,0.845
1.0103,0.9675,0.845,0.8569
0.9675,0.9675,0.8569,0.8569
0.9675,0.9385,0.8569,0.8642
0.9385,0.9385,0.8642,0.8642
0.9385,0.9183,0.8642,0.8689
0.9183,0.9023,0.8689,0.8721
0.9023,0.8912,0.8721,0.8738
1.0954,1.053,0.8655,0.8786
1.053,1.0105,0.8786,0.8913
1.0105,0.9679,0.8913,0.9026
0.9679,0.9679,0.9026,0.9026
0.9679,0.952,0.9026,0.9062
0.952,0.9393,0.9062,0.9088
1.0954,1.0531,0.9115,0.9249
1.0531,1.0108,0.9249,0.9376
1.0108,0.9689,0.9376,0.9466
0.9689,0.9689,0.9466,0.9466
0.9689,0.9599,0.9466,0.9475
0.9599,0.9547,0.9475,0.9475
0.9547,0.9503,0.9475,0.9469
0.9503,0.9464,0.9469,0.9457
0.9464,0.9427,0.9457,0.9436
0.9427,0.9388,0.9436,0.9406
0.9388,0.9354,0.9406,0.9378
0.9354,0.9324,0.9378,0.9351
1.0954,1.0541,0.9575,0.9709
1.0541,1.0541,0.9709,0.9709
1.0541,1.0327,0.9709,0.9776
1.0327,1.0327,0.9776,0.9776
1.0327,1.0171,0.9776,0.9822
1.0171,1.0054,0.9822,0.9852
1.0054,0.998,0.9852,0.9866
0.998,0.993,0.9866,0.9869
0.993,0.9893,0.9869,0.9864
0.9893,0.9864,0.9864,0.985
0.9864,0.9836,0.985,0.9826
1.0954,1.0954,1.0034,1.0034
1.0954,1.0756,1.0034,1.0099
1.0756,1.0588,1.0099,1.0151
1.0588,1.0478,1.0151,1.0183
1.0478,1.0397,1.0183,1.0204
1.0397,1.0337,1.0204,1.0217
1.0337,1.0293,1.0217,1.0222
1.0954,1.0954,1.0494,1.0494
1.0954,1.0846,1.0494,1.0528
1.0846,1.0773,1.0528,1.0549
1.0773,1.0716,1.0549,1.0563
1.0716,1.0673,1.0563,1.0571
1.0673,1.0642,1.0571,1.0573
1.0642,1.0619,1.0573,1.057
1.0619,1.0604,1.057,1.0564
1.0604,1.0591,1.0564,1.0557
1.0591,1.0581,1.0557,1.055
1.0581,1.0571,1.055,1.0542
1.0571,1.0562,1.0542,1.0534
1.0562,1.0553,1.0534,1.0526
1.0553,1.0544,1.0526,1.0518
1.0544,1.0536,1.0518,1.051
1.0536,1.0527,1.051,1.0501
1.0527,1.0518,1.0501,1.0493
1.0518,1.0509,1.0493,1.0485
1.0509,1.0501,1.0485,1.0477
1.0501,1.0492,1.0477,1.0469
1.0492,1.0483,1.0469,1.046
1.0483,1.0474,1.046,1.0452
1.0474,1.0465,1.0452,1.0444
1.0465,1.0456,1.0444,1.0435
1.0456,1.0447,1.0435,1.0427
1.0447,1.0438,1.0427,1.0418
1.0438,1.0429,1.0418,1.041
1.0429,1.042,1.041,1.0401
1.042,1.0411,1.0401,1.0393
1.0411,1.0402,1.0393,1.0384
1.0402,1.0393,1.0384,1.0376
1.0393,1.0384,1.0376,1.0367
1.0384,1.0375,1.0367,1.0358
1.0375,1.0365,1.0358,1.0349
1.0365,1.0356,1.0349,1.034
1.0356,1.0346,1.034,1.0331
1.0346,1.0337,1.0331,1.0322
1.0337,1.0327,1.0322,1.0313
1.0327,1.0318,1.0313,1.0304
1.0318,1.0308,1.0304,1.0295
1.0308,1.0298,1.0295,1.0286
1.0298,1.0288,1.0286,1.0276
1.0288,1.0279,1.0276,1.0267
1.0872,1.0954,1.0991,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.097,1.0954,1.094
1.097,1.0976,1.094,1.0931
1.0976,1.0973,1.0931,1.0922
1.0973,1.0963,1.0922,1.0913
1.0963,1.0946,1.0913,1.0902
1.0946,1.0925,1.0902,1.0891
1.0925,1.0913,1.0891,1.0881
1.0913,1.0908,1.0881,1.087
1.0908,1.0902,1.087,1.086
1.0902,1.089,1.086,1.0848
1.089,1.0879,1.0848,1.0837
1.0879,1.0869,1.0837,1.0826
1.0869,1.0859,1.0826,1.0815
1.0859,1.0849,1.0815,1.0805
1.0849,1.084,1.0805,1.0794
1.084,1.083,1.0794,1.0785
1.083,1.082,1.0785,1.0775
1.082,1.0811,1.0775,1.0766
1.0811,1.0801,1.0766,1.0756
1.0801,1.0791,1.0756,1.0747
1.0791,1.0782,1.0747,1.0738
1.0782,1.0772,1.0738,1.0729
0.9115,0.9532,1.0954,1.0804
0.9532,0.9909,1.0804,1.0663
0.9909,0.9909,1.0663,1.0663
0.9909,1.0078,1.0663,1.0599
1.0078,1.0209,1.0599,1.0546
0.8195,0.8616,1.0954,1.0811
0.8616,0.9035,1.0811,1.0665
0.9035,0.9449,1.0665,1.0516
0.9449,0.9449,1.0516,1.0516
0.9449,0.9717,1.0516,1.0415
0.9717,0.9717,1.0415,1.0415
0.6816,0.7241,1.0954,1.0825
0.7241,0.7665,1.0825,1.0692
0.7665,0.8088,1.0692,1.0555
0.8088,0.8509,1.0555,1.0413
0.5437,0.5867,1.0954,1.0844
0.5867,0.6296,1.0844,1.0729
0.6296,0.6724,1.0729,1.0608
0.6724,0.715,1.0608,1.0481
0.0379,0.0747,0.7736,0.7549
0.0747,0.1099,0.7549,0.7346
0.1099,0.1427,0.7346,0.7106
0.1427,0.1427,0.7106,0.7106
0.1427,0.1593,0.7106,0.691
0.1593,0.1683,0.691,0.6707
0.1683,0.1706,0.6707,0.6528
0.1706,0.1681,0.6528,0.6324
0.1681,0.1607,0.6324,0.6101
0.1607,0.1484,0.6101,0.5817
0.1484,0.1317,0.5817,0.5434
0.1317,0.1171,0.5434,0.5035
0.0839,0.1282,0.9115,0.9096
0.1282,0.1726,0.9096,0.9086
0.1726,0.217,0.9086,0.9075
0.217,0.2614,0.9075,0.9057
0.2614,0.3058,0.9057,0.9033
0.0839,0.0786,0.3598,0.3162
0.0786,0.0756,0.3162,0.2724
0.0756,0.0751,0.2724,0.2291
0.0751,0.0778,0.2291,0.1869
0.0778,0.0778,0.1869,0.1869
0.0778,0.0825,0.1869,0.1574
0.0825,0.0825,0.1574,0.1574
0.1674,0.1989,0.7244,0.7082
0.1989,0.2259,0.7082,0.6912
0.2259,0.2494,0.6912,0.6733
0.2494,0.267,0.6733,0.6579
0.267,0.2785,0.6579,0.645
0.2785,0.2846,0.645,0.6342
0.2846,0.2862,0.6342,0.6243
0.2862,0.2838,0.6243,0.6147
0.2838,0.2777,0.6147,0.6041
0.2777,0.2669,0.6041,0.5914
0.2669,0.2523,0.5914,0.5769
0.2523,0.2523,0.5769,0.5769
0.2523,0.2236,0.5769,0.548
0.2236,0.1948,0.548,0.5152
0.1948,0.1698,0.5152,0.4826
0.1698,0.1468,0.4826,0.4454
0.1468,0.1299,0.4454,0.4057
0.1299,0.1175,0.4057,0.3644
0.1175,0.109,0.3644,0.3217
0.1299,0.1286,0.2678,0.2277
0.1286,0.1286,0.2277,0.2277
0.1286,0.1323,0.2277,0.1986
0.1323,0.1323,0.1986,0.1986
0.1323,0.1391,0.1986,0.1789
0.1391,0.1391,0.1789,0.1789
0.1391,0.1474,0.1789,0.1678
0.1474,0.1474,0.1678,0.1678
0.1474,0.1559,0.1678,0.1632
0.1559,0.1671,0.1632,0.1634
0.1671,0.1799,0.1634,0.1664
0.2298,0.2311,0.6499,0.6344
0.2311,0.2273,0.6344,0.6178
0.2273,0.2172,0.6178,0.5979
0.2172,0.2023,0.5979,0.5772
0.2023,0.2023,0.5772,0.5772
0.2023,0.1759,0.5772,0.5437
0.293,0.3073,0.6496,0.6406
0.3073,0.3198,0.6406,0.632
0.3198,0.3301,0.632,0.623
0.3301,0.3366,0.623,0.6147
0.3366,0.339,0.6147,0.6073
0.339,0.3379,0.6073,0.6004
0.3379,0.3333,0.6004,0.5935
0.3333,0.3247,0.5935,0.5862
0.3247,0.3099,0.5862,0.5773
0.3099,0.2912,0.5773,0.5674
0.2912,0.2912,0.5674,0.5674
0.2912,0.2633,0.5674,0.5488
0.2633,0.2633,0.5488,0.5488
0.2633,0.2314,0.5488,0.5197
0.2314,0.2026,0.5197,0.4868
0.2026,0.1759,0.4868,0.4517
0.1759,0.1531,0.4517,0.4144
0.3834,0.3969,0.6028,0.5942
0.3969,0.4105,0.5942,0.5854
0.4105,0.4224,0.5854,0.5776
0.4224,0.4285,0.5776,0.5737
0.4285,0.4335,0.5737,0.5709
0.4335,0.4358,0.5709,0.5694
0.4358,0.4352,0.5694,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4147,0.5666,0.5481
0.4147,0.3885,0.5481,0.531
0.3885,0.3572,0.531,0.5129
0.3572,0.3224,0.5129,0.4932
0.3224,0.2927,0.4932,0.4751
0.2927,0.2662,0.4751,0.4542
0.2662,0.2662,0.4542,0.4542
0.2662,0.2368,0.4542,0.4229
0.2368,0.2124,0.4229,0.3889
0.2124,0.1924,0.3889,0.3527
0.1924,0.1759,0.3527,0.3138
0.1759,0.1642,0.3138,0.2739
0.1642,0.1642,0.2739,0.2739
0.1642,0.1599,0.2739,0.2461
0.1599,0.1607,0.2461,0.2214
0.1607,0.1607,0.2214,0.2214
0.1607,0.1653,0.2214,0.2061
0.1653,0.1653,0.2061,0.2061
0.2218,0.2661,0.8195,0.818
0.2661,0.3105,0.818,0.8166
0.3105,0.3548,0.8166,0.8145
0.3548,0.3991,0.8145,0.8112
0.3991,0.4433,0.8112,0.8068
0.4433,0.4874,0.8068,0.8013
0.3538,0.3178,0.5482,0.5305
0.3178,0.2847,0.5305,0.5113
0.2847,0.2513,0.5113,0.4838
0.2513,0.2218,0.4838,0.4517
0.3458,0.3138,0.4651,0.4442
0.3138,0.2887,0.4442,0.4261
0.2887,0.2681,0.4261,0.4064
0.2681,0.2681,0.4064,0.4064
0.2681,0.247,0.4064,0.3772
0.247,0.2322,0.3772,0.3473
0.2322,0.2218,0.3473,0.3138
0.2218,0.2218,0.3138,0.3138
0.2218,0.2189,0.3138,0.2908
0.2189,0.2189,0.2908,0.2908
0.2189,0.22,0.2908,0.2753
0.22,0.2245,0.2753,0.2639
0.2245,0.2324,0.2639,0.2561
0.2324,0.2438,0.2561,0.2522
0.2438,0.259,0.2522,0.2522
0.259,0.2784,0.2522,0.2566
0.2784,0.3026,0.2566,0.2661
0.3026,0.3264,0.2661,0.2753
0.2678,0.3114,0.7276,0.7239
0.3114,0.3557,0.7239,0.7214
0.3557,0.4001,0.7214,0.7185
0.4001,0.4444,0.7185,0.7152
0.4444,0.4885,0.7152,0.7109
0.4885,0.5325,0.7109,0.7051
0.5325,0.5752,0.7051,0.6981
0.5752,0.5752,0.6981,0.6981
0.5752,0.5976,0.6981,0.6938
0.2653,0.2678,0.3293,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2746,0.3138,0.3029
0.2746,0.2746,0.3029,0.3029
0.2746,0.2843,0.3029,0.2974
0.2843,0.2993,0.2974,0.2964
0.2993,0.316,0.2964,0.2986
0.316,0.359,0.2986,0.3057
0.359,0.4009,0.3057,0.3145
0.4009,0.4435,0.3145,0.3245
0.3138,0.3509,0.6816,0.6774
0.3509,0.3903,0.6774,0.6738
0.3903,0.4327,0.6738,0.6708
0.4327,0.4762,0.6708,0.6674
0.4762,0.5185,0.6674,0.6625
0.5185,0.5589,0.6625,0.656
0.5589,0.5589,0.656,0.656
0.3461,0.3313,0.4199,0.4042
0.3313,0.3206,0.4042,0.3899
0.3206,0.3141,0.3899,0.3777
0.3141,0.3119,0.3777,0.368
0.3119,0.3138,0.368,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3211,0.3598,0.3537
0.3211,0.3344,0.3537,0.3503
0.3344,0.3525,0.3503,0.3498
0.3525,0.3762,0.3498,0.352
0.3762,0.4064,0.352,0.3571
0.4064,0.4424,0.3571,0.3648
0.4424,0.4823,0.3648,0.3731
0.4823,0.526,0.3731,0.3807
0.3371,0.3598,0.6424,0.6356
0.3598,0.3859,0.6356,0.6295
0.3859,0.4185,0.6295,0.6246
0.4185,0.4528,0.6246,0.6213
0.4528,0.4919,0.6213,0.617
0.4919,0.5261,0.617,0.6115
0.5261,0.5548,0.6115,0.6052
0.5548,0.5548,0.6052,0.6052
0.5548,0.5663,0.6052,0.602
0.5663,0.5663,0.602,0.602
0.3848,0.3931,0.4088,0.4064
0.3931,0.4057,0.4064,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4225,0.4057,0.4073
0.4225,0.4454,0.4073,0.411
0.4454,0.4727,0.411,0.4156
0.4727,0.5166,0.4156,0.4219
0.5166,0.5607,0.4219,0.4272
0.5607,0.5607,0.4272,0.4272
0.5607,0.5607,0.4272,0.4272
0.4208,0.4176,0.5207,0.5091
0.4176,0.4146,0.5091,0.4977
0.4146,0.4118,0.4977,0.4863
0.4118,0.4093,0.4863,0.4748
0.4093,0.4072,0.4748,0.4633
0.4072,0.4057,0.4633,0.4517
0.4057,0.4063,0.4517,0.4405
0.4063,0.4063,0.4405,0.4405
0.4063,0.4103,0.4405,0.4325
0.4103,0.4103,0.4325,0.4325
0.4103,0.4178,0.4325,0.4291
0.4178,0.4178,0.4291,0.4291
0.4354,0.4354,0.4508,0.4508
0.4354,0.4354,0.4508,0.4508
0.4354,0.4517,0.4508,0.4517
0.4517,0.4517,0.4517,0.4517
0.4517,0.4906,0.4517,0.4542
0.4906,0.5242,0.4542,0.4567
0.5242,0.5514,0.4567,0.459
0.5514,0.5514,0.459,0.459
0.5514,0.5607,0.459,0.4599
0.5607,0.5607,0.4599,0.4599
0.5607,0.5663,0.4599,0.4608
0.5663,0.5663,0.4608,0.4608
0.517,0.4977,0.5474,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4863,0.5437,0.5403
0.4863,0.4793,0.5403,0.537
0.4793,0.4758,0.537,0.5336
0.4758,0.4752,0.5336,0.5301
0.4752,0.477,0.5301,0.5266
0.477,0.48,0.5266,0.5236
0.48,0.4836,0.5236,0.521


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_deg_3_eq_invariance_monotone.csv <==
x1,x2,y1,y2
0.0044,0.0042,0.061,0.0626
0.0042,0.004,0.0626,0.064
0.004,0.0036,0.064,0.0653
0.0036,0.0031,0.0653,0.0661
0.0031,0.0024,0.0661,0.0665
0.0024,0.0012,0.0665,0.0662
0.0012,-7e-4,0.0662,0.0648
-7e-4,-0.0037,0.0648,0.0616
-0.0037,-0.0081,0.0616,0.0561
-0.0081,-0.0143,0.0561,0.0476
-0.0143,-0.0219,0.0476,0.0365
-0.0219,-0.0315,0.0365,0.0218
-0.0315,-0.0445,0.0218,9e-4
-0.0445,-0.0614,9e-4,-0.0278
-0.0614,-0.0803,-0.0278,-0.0619
-0.0803,-0.1,-0.0619,-0.1
0.0115,0.0088,-0.0247,-0.0204
0.0088,0.0054,-0.0204,-0.0188
0.0054,9e-4,-0.0188,-0.0204
9e-4,-0.0049,-0.0204,-0.0254
-0.0049,-0.0126,-0.0254,-0.0343
-0.0126,-0.0228,-0.0343,-0.0486
-0.0228,-0.037,-0.0486,-0.0707
-0.037,-0.054,-0.0707,-0.1
0.0379,0.0379,-0.1,-0.1
0.0379,0.0434,-0.1,-0.0564
0.0434,0.0533,-0.0564,-0.0158
0.0533,0.0672,-0.0158,0.0259
0.0672,0.0833,0.0259,0.067
0.0833,0.1008,0.067,0.1075
0.1008,0.1199,0.1075,0.1473
0.1199,0.1407,0.1473,0.1862
0.1407,0.1635,0.1862,0.2238
0.1635,0.1877,0.2238,0.2604
0.1877,0.213,0.2604,0.2962
0.213,0.2396,0.2962,0.3303
0.2396,0.2677,0.3303,0.3618
0.2677,0.2978,0.3618,0.391
0.2978,0.33,0.391,0.4182
0.33,0.3627,0.4182,0.4422
0.3627,0.3627,0.4422,0.4422
0.3627,0.3888,0.4422,0.4586
0.3888,0.4127,0.4586,0.4712
0.4127,0.4359,0.4712,0.4817
0.4359,0.4359,0.4817,0.4817
0.4359,0.4519,0.4817,0.488
0.4519,0.4641,0.488,0.4925
0.4641,0.4748,0.4925,0.496
0.4748,0.4834,0.496,0.4986
0.4834,0.4894,0.4986,0.5003
0.4894,0.4938,0.5003,0.5014
0.4938,0.4968,0.5014,0.5022
0.4968,0.499,0.5022,0.5027
0.499,0.5006,0.5027,0.503
0.5006,0.5016,0.503,0.5032
0.5016,0.5024,0.5032,0.5034
0.5024,0.5029,0.5034,0.5035
0.5029,0.5033,0.5035,0.5036
0.5033,0.5036,0.5036,0.5036
0.5036,0.5038,0.5036,0.5037
0.5038,0.5039,0.5037,0.5037
0.5039,0.504,0.5037,0.5037
0.504,0.5041,0.5037,0.5037
0.5041,0.5041,0.5037,0.5037
0.5041,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.0839,0.0902,-0.1,-0.0562
0.0902,0.0996,-0.0562,-0.0131
0.0996,0.112,-0.0131,0.0293
0.112,0.1266,0.0293,0.0711
0.1299,0.1364,-0.1,-0.0562
0.1364,0.1454,-0.0562,-0.0129
0.1454,0.1571,-0.0129,0.0299
0.1571,0.1708,0.0299,0.0721
0.1708,0.1856,0.0721,0.1138
0.1856,0.2013,0.1138,0.155
0.2013,0.2182,0.155,0.1957
0.2182,0.2363,0.1957,0.2357
0.2363,0.2559,0.2357,0.2748
0.2559,0.2775,0.2748,0.3128
0.2775,0.3014,0.3128,0.3487
0.3014,0.3271,0.3487,0.3821
0.3271,0.3544,0.3821,0.4131
0.2218,0.2252,-0.1,-0.0558
0.2252,0.2304,-0.0558,-0.012
0.2304,0.2376,-0.012,0.0317
0.2376,0.2464,0.0317,0.075
0.2464,0.2564,0.075,0.118
0.2564,0.268,0.118,0.1607
0.268,0.2811,0.1607,0.2029
0.2811,0.2958,0.2029,0.2445
0.2958,0.3121,0.2445,0.2855
0.3121,0.3299,0.2855,0.3252
0.3299,0.3493,0.3252,0.3627
0.3138,0.3135,-0.1,-0.0557
0.3135,0.3148,-0.0557,-0.0114
0.3148,0.318,-0.0114,0.0328
0.318,0.3226,0.0328,0.0768
0.3226,0.3283,0.0768,0.1207
0.3283,0.3352,0.1207,0.1643
0.3352,0.3433,0.1643,0.2075
0.3433,0.3526,0.2075,0.2504
0.3526,0.3632,0.2504,0.2927
0.3632,0.3755,0.2927,0.334
0.3755,0.39,0.334,0.3736
0.39,0.4077,0.3736,0.4115
0.4077,0.4077,0.4115,0.4115
0.3598,0.357,-0.1,-0.0558
0.357,0.3557,-0.0558,-0.0116
0.3557,0.3562,-0.0116,0.0326
0.3562,0.3582,0.0326,0.0768
0.3582,0.3612,0.0768,0.1208
0.3612,0.3656,0.1208,0.1647
0.4057,0.4008,-0.1,-0.0559
0.4008,0.3973,-0.0559,-0.0118
0.3973,0.3954,-0.0118,0.0324
0.3954,0.3949,0.0324,0.0767
0.3949,0.3955,0.0767,0.1209
0.3955,0.3973,0.1209,0.165
0.3973,0.4003,0.165,0.2091
0.4003,0.4043,0.2091,0.2529
0.4043,0.4097,0.2529,0.2965
0.4517,0.4447,-0.1,-0.0562
0.4447,0.4391,-0.0562,-0.0122
0.4391,0.4351,-0.0122,0.032
0.4351,0.4323,0.032,0.0764
0.4323,0.4306,0.0764,0.1208
0.4306,0.43,0.1208,0.1652
0.43,0.4305,0.1652,0.2095
0.4305,0.4319,0.2095,0.2539
0.4319,0.4345,0.2539,0.2982
0.4345,0.4386,0.2982,0.3421
0.4386,0.4447,0.3421,0.3849
0.4447,0.4534,0.3849,0.4257
0.4534,0.4534,0.4257,0.4257
0.4534,0.4589,0.4257,0.4446
0.4589,0.4648,0.4446,0.46
0.4648,0.4701,0.46,0.4709
0.5437,0.5324,-0.1,-0.0571
0.5324,0.5222,-0.0571,-0.014
0.5222,0.5132,-0.014,0.0294
0.5132,0.5054,0.0294,0.0729
0.5054,0.4983,0.0729,0.1165
0.4983,0.4922,0.1165,0.1602
0.4922,0.4869,0.1602,0.2039
0.4869,0.4822,0.2039,0.2476
0.4822,0.4783,0.2476,0.2911
0.4783,0.4755,0.2911,0.3342
0.6356,0.6207,-0.1,-0.0582
0.6207,0.6067,-0.0582,-0.0161
0.6067,0.5935,-0.0161,0.0262
0.5935,0.5812,0.0262,0.0688
0.5812,0.5694,0.0688,0.1116
0.5694,0.5582,0.1116,0.1546
0.5582,0.5474,0.1546,0.1976
0.5474,0.5371,0.1976,0.2405
0.5371,0.5271,0.2405,0.2832
0.6816,0.6651,-0.1,-0.0588
0.6651,0.6493,-0.0588,-0.0173
0.6493,0.6343,-0.0173,0.0244
0.6343,0.6199,0.0244,0.0663
0.7276,0.7098,-0.1,-0.0593
0.7098,0.6924,-0.0593,-0.0184
0.6924,0.6756,-0.0184,0.0227
0.6756,0.6593,0.0227,0.0639
0.8195,0.7997,-0.1,-0.0602
0.7997,0.7802,-0.0602,-0.0204
0.7802,0.7609,-0.0204,0.0196
0.7609,0.7417,0.0196,0.0597
0.7417,0.7225,0.0597,0.0997
0.7225,0.7031,0.0997,0.1396
0.7031,0.6835,0.1396,0.1794
0.6835,0.6637,0.1794,0.2189
0.6637,0.6437,0.2189,0.2581
0.6437,0.6233,0.2581,0.2971
0.6233,0.6025,0.2971,0.3355
0.6025,0.5813,0.3355,0.3735
0.5813,0.5594,0.3735,0.4109
0.5594,0.5594,0.4109,0.4109
0.5594,0.5425,0.4109,0.4384
0.5425,0.5425,0.4384,0.4384
0.5425,0.5325,0.4384,0.4546
0.5325,0.5247,0.4546,0.4672
0.9115,0.891,-0.1,-0.0606
0.891,0.8703,-0.0606,-0.0212
0.8703,0.8495,-0.0212,0.018
0.8495,0.8282,0.018,0.0571
0.8282,0.8067,0.0571,0.0958
0.8067,0.7847,0.0958,0.1344
0.7847,0.7624,0.1344,0.1727
0.7624,0.7395,0.1727,0.2106
0.7395,0.7157,0.2106,0.2479
0.7157,0.691,0.2479,0.2846
0.691,0.6656,0.2846,0.3205
0.6656,0.6397,0.3205,0.3554
0.6397,0.6133,0.3554,0.3893
0.6133,0.5856,0.3893,0.4224
0.5856,0.5856,0.4224,0.4224
1.0034,0.9834,-0.1,-0.0604
0.9834,0.9628,-0.0604,-0.021
0.9628,0.9416,-0.021,0.0181
0.9416,0.9202,0.0181,0.057
0.9202,0.898,0.057,0.0955
0.898,0.875,0.0955,0.1334
0.875,0.8509,0.1334,0.1707
0.8509,0.8255,0.1707,0.2071
0.8255,0.7991,0.2071,0.2426
0.7991,0.7717,0.2426,0.2773
0.7717,0.7432,0.2773,0.311
0.7432,0.7134,0.311,0.3434
0.7134,0.6827,0.3434,0.3742
1.0954,1.0776,-0.1,-0.0593
1.0776,1.0594,-0.0593,-0.0188
1.0594,1.0407,-0.0188,0.0215
1.0407,1.0212,0.0215,0.0613
1.0212,1.0004,0.0613,0.1005
1.0004,0.978,0.1005,0.1388
0.978,0.954,0.1388,0.1761
0.954,0.9284,0.1761,0.2124
0.9284,0.9014,0.2124,0.2474
0.9014,0.8725,0.2474,0.281
0.8725,0.8417,0.281,0.3128
0.8417,0.8093,0.3128,0.3426
0.8093,0.7757,0.3426,0.3707
0.7757,0.7409,0.3707,0.397
0.7409,0.7044,0.397,0.4211
0.7044,0.6669,0.4211,0.443
0.6669,0.6308,0.443,0.4621
0.6308,0.598,0.4621,0.4775
0.598,0.5708,0.4775,0.4883
0.5708,0.5708,0.4883,0.4883
0.5708,0.5545,0.4883,0.4939
0.5545,0.5419,0.4939,0.4976
0.5419,0.5319,0.4976,0.5002
0.5319,0.5237,0.5002,0.5019
-0.1,-0.0698,1.0954,1.0629
-0.0698,-0.0397,1.0629,1.0305
-0.0397,-0.0094,1.0305,0.9981
-0.0094,0.021,0.9981,0.9659
0.021,0.0517,0.9659,0.9339
0.0517,0.0826,0.9339,0.9019
0.0826,0.1135,0.9019,0.87
0.1135,0.1445,0.87,0.8382
0.1445,0.1758,0.8382,0.8067
0.1758,0.2072,0.8067,0.7753
0.2072,0.2387,0.7753,0.7439
0.2387,0.2701,0.7439,0.7125
0.2701,0.3019,0.7125,0.6815
0.3019,0.3337,0.6815,0.651
0.3337,0.3652,0.651,0.6206
0.3652,0.3969,0.6206,0.5904
0.3969,0.4285,0.5904,0.5613
0.4285,0.4285,0.5613,0.5613
0.4285,0.4451,0.5613,0.5466
0.4451,0.4592,0.5466,0.5347
0.4592,0.47,0.5347,0.5259
-0.1,-0.0714,1.0494,1.0156
-0.0714,-0.043,1.0156,0.9817
-0.043,-0.0146,0.9817,0.9478
-0.0146,0.0143,0.9478,0.9144
0.0143,0.0439,0.9144,0.8813
0.0439,0.0737,0.8813,0.8484
0.0737,0.1036,0.8484,0.8156
0.1036,0.134,0.8156,0.7833
0.134,0.1654,0.7833,0.7519
0.1654,0.1974,0.7519,0.7211
0.1974,0.2295,0.7211,0.6904
0.2295,0.2622,0.6904,0.6606
-0.1,-0.0759,0.9575,0.9204
-0.0759,-0.0521,0.9204,0.8834
-0.0521,-0.0285,0.8834,0.8465
-0.0285,-0.0046,0.8465,0.8098
-0.0046,0.0206,0.8098,0.7739
0.0206,0.0475,0.7739,0.7388
0.0475,0.0754,0.7388,0.7044
0.0754,0.1046,0.7044,0.6713
0.1046,0.1359,0.6713,0.6403
0.1359,0.17,0.6403,0.6124
0.17,0.2063,0.6124,0.5873
0.2063,0.2442,0.5873,0.5647
0.2442,0.2832,0.5647,0.5461
0.2832,0.3219,0.5461,0.5317
0.3219,0.3588,0.5317,0.5207
0.3588,0.3926,0.5207,0.5127
0.3926,0.4228,0.5127,0.5077
0.4228,0.4228,0.5077,0.5077
-0.1,-0.0787,0.9115,0.8729
-0.0787,-0.0583,0.8729,0.8341
-0.0583,-0.0384,0.8341,0.7953
-0.0384,-0.0183,0.7953,0.757
-0.0183,0.0027,0.757,0.7194
0.0027,0.0256,0.7194,0.6824
0.0256,0.0515,0.6824,0.6467
0.0515,0.0797,0.6467,0.613
0.0797,0.1108,0.613,0.5823
0.1108,0.1455,0.5823,0.5564
0.1455,0.18,0.5564,0.538
-0.1,-0.0866,0.8195,0.7777
-0.0866,-0.0752,0.7777,0.7359
-0.0752,-0.0664,0.7359,0.6939
-0.0664,-0.0604,0.6939,0.6521
-0.0604,-0.0571,0.6521,0.6109
-0.0571,-0.0579,0.6109,0.5701
-0.0579,-0.0638,0.5701,0.53
-0.0638,-0.075,0.53,0.4909
-0.075,-0.0928,0.4909,0.4528
-0.0913,-0.0847,0.7449,0.7019
-0.0847,-0.0819,0.7019,0.6589
-0.0819,-0.0829,0.6589,0.6212
-0.0829,-0.0879,0.6212,0.5852
-0.0879,-0.1,0.5852,0.5437
-0.0307,-0.0288,0.5561,0.5175
-0.0288,-0.0292,0.5175,0.481
-0.0292,-0.0331,0.481,0.447
-0.0331,-0.0418,0.447,0.4137
-0.0418,-0.0553,0.4137,0.3815
-0.0553,-0.0749,0.3815,0.3479
-0.0749,-0.1,0.3479,0.3138
-0.0143,-0.0133,0.4639,0.4293
-0.0133,-0.0147,0.4293,0.3968
-0.0147,-0.0184,0.3968,0.3665
-0.0184,-0.0249,0.3665,0.3403
-0.0249,-0.0359,0.3403,0.3139
-0.0359,-0.0528,0.3139,0.2855
-0.0528,-0.0745,0.2855,0.2551
-0.0745,-0.1,0.2551,0.2218
-0.0045,-0.0049,0.3355,0.3132
-0.0049,-0.0067,0.3132,0.2934
-0.0067,-0.0104,0.2934,0.2748
-0.0104,-0.0166,0.2748,0.2563
-0.0166,-0.0258,0.2563,0.2371
-0.0258,-0.0385,0.2371,0.2161
-0.0385,-0.055,0.2161,0.1921
-0.055,-0.0758,0.1921,0.1636
-0.0758,-0.1,0.1636,0.1299
-0.0031,-0.005,0.197,0.1894
-0.005,-0.0081,0.1894,0.1812
-0.0081,-0.0131,0.1812,0.1715
-0.0131,-0.0199,0.1715,0.1604
-0.0199,-0.0293,0.1604,0.1465
-0.0293,-0.0418,0.1465,0.1282
-0.0418,-0.0581,0.1282,0.104
-0.0581,-0.078,0.104,0.0735
-0.078,-0.1,0.0735,0.0379
-0.054,-0.0225,1.0954,1.0642
-0.0225,0.0091,1.0642,1.0332
0.0091,0.0411,1.0332,1.0023
0.0411,0.0729,1.0023,0.9714
0.0729,0.1045,0.9714,0.9402
0.1045,0.1362,0.9402,0.909
0.1362,0.168,0.909,0.878
0.168,0.1996,0.878,0.8467
0.1996,0.2307,0.8467,0.815
0.2307,0.2616,0.815,0.7831
0.2616,0.2925,0.7831,0.7511
0.2925,0.323,0.7511,0.7189
0.323,0.3526,0.7189,0.6861
1.0954,1.0778,-0.008,0.0327
1.0778,1.0594,0.0327,0.0731
1.0594,1.0399,0.0731,0.1129
1.0399,1.0188,0.1129,0.1519
1.0188,0.9959,0.1519,0.1899
0.9959,0.9707,0.1899,0.2262
0.9707,0.9433,0.2262,0.261
0.9433,0.9139,0.261,0.2942
0.9139,0.8827,0.2942,0.3256
0.8827,0.8496,0.3256,0.3545
-0.008,0.0246,1.0954,1.0654
0.0246,0.0574,1.0654,1.0354
0.0574,0.09,1.0354,1.0053
0.09,0.1224,1.0053,0.9748
0.1224,0.1546,0.9748,0.9442
0.1546,0.1867,0.9442,0.9135
-0.008,0.0109,0.6816,0.6436
0.0109,0.0339,0.6436,0.6068
0.0339,0.061,0.6068,0.5721
0.061,0.0914,0.5721,0.5416
0.0914,0.1232,0.5416,0.5193
0.1232,0.1538,0.5193,0.5053
0.1538,0.1851,0.5053,0.4962
0.1851,0.2229,0.4962,0.4894
0.2229,0.2632,0.4894,0.4859
0.2632,0.3028,0.4859,0.4857
1.0954,1.077,0.0839,0.1243
1.077,1.0573,0.1243,0.1641
1.0573,1.0359,0.1641,0.2028
1.0359,1.0122,0.2028,0.2401
1.0122,0.9858,0.2401,0.2755
0.9858,0.9565,0.2755,0.3086
0.9565,0.9249,0.3086,0.3396
0.9249,0.8915,0.3396,0.3682
0.8915,0.8561,0.3682,0.394
0.8561,0.8185,0.394,0.4169
0.8185,0.7794,0.4169,0.4373
0.7794,0.7396,0.4373,0.4552
1.0954,1.0754,0.1759,0.2154
1.0754,1.0533,0.2154,0.2537
1.0533,1.0286,0.2537,0.2903
1.0286,1.001,0.2903,0.3247
1.001,0.9702,0.3247,0.356
0.9702,0.9365,0.356,0.3844
0.9365,0.9007,0.3844,0.41
0.9007,0.8626,0.41,0.4323
0.8626,0.8227,0.4323,0.4511
1.0954,1.0726,0.2678,0.3058
1.0726,1.0471,0.3058,0.3417
1.0471,1.0185,0.3417,0.3749
1.0185,0.9863,0.3749,0.4046
0.9863,0.9505,0.4046,0.4304
0.9505,0.9123,0.4304,0.4525
1.0954,1.0692,0.3598,0.3952
1.0692,1.0396,0.3952,0.4275
1.0396,1.0064,0.4275,0.4559
1.0064,0.9696,0.4559,0.4794
0.9696,0.9322,0.4794,0.4974
0.9322,0.8914,0.4974,0.5123
0.8914,0.8494,0.5123,0.5227
0.8494,0.8068,0.5227,0.529
0.8068,0.7642,0.529,0.532
0.7642,0.7222,0.532,0.5321
0.7222,0.6815,0.5321,0.5298
0.6815,0.6436,0.5298,0.526
0.6436,0.6097,0.526,0.5217
1.0954,1.0656,0.4517,0.484
1.0656,1.0324,0.484,0.512
1.0324,0.9959,0.512,0.5344
0.9959,0.9594,0.5344,0.5495
0.9594,0.9223,0.5495,0.5596
1.0954,1.0641,0.4977,0.5283
1.0641,1.0292,0.5283,0.5538
1.0292,0.9936,0.5538,0.5718
0.9936,0.9575,0.5718,0.5834
0.9575,0.9197,0.5834,0.5905
0.9197,0.8766,0.5905,0.5936
0.8766,0.8334,0.5936,0.5914
0.8334,0.7907,0.5914,0.5853
0.7907,0.7487,0.5853,0.5766
1.0954,1.0618,0.5897,0.6173
1.0618,1.0259,0.6173,0.6384
1.0259,0.9911,0.6384,0.6509
0.9911,0.9573,0.6509,0.6566
0.9573,0.923,0.6566,0.6575
0.923,0.884,0.6575,0.6537
0.884,0.8446,0.6537,0.6449
0.8446,0.8043,0.6449,0.6319
0.8043,0.7657,0.6319,0.6168
1.0954,1.0614,0.6356,0.6624
1.0614,1.0273,0.6624,0.6807
1.0273,0.9944,0.6807,0.6907
0.9944,0.9621,0.6907,0.694
0.9621,0.9303,0.694,0.6925
0.9303,0.8935,0.6925,0.6862
0.8935,0.8559,0.6862,0.6749
0.8559,0.8165,0.6749,0.6588
1.0954,1.0612,0.6816,0.7076
1.0612,1.0281,0.7076,0.7244
1.0281,0.9954,0.7244,0.7333
0.9954,0.9641,0.7333,0.7348
0.9641,0.9349,0.7348,0.7313
0.9349,0.9021,0.7313,0.723
0.9021,0.8676,0.723,0.7095
1.0954,1.0624,0.7276,0.7543
1.0624,1.0297,0.7543,0.7719
1.0297,0.9996,0.7719,0.78
0.9996,0.9709,0.78,0.7805
0.9709,0.9445,0.7805,0.7758
0.9445,0.9159,0.7758,0.7664
0.9159,0.8856,0.7664,0.752
1.0954,1.0642,0.7736,0.8016
1.0642,1.0642,0.8016,0.8016
1.0642,1.0387,0.8016,0.8175
1.0387,1.0112,0.8175,0.8271
1.0112,0.985,0.8271,0.8287
0.985,0.9601,0.8287,0.824
0.9601,0.9362,0.824,0.815
0.9362,0.9103,0.815,0.8014
1.0954,1.0671,0.8195,0.8495
1.0671,1.04,0.8495,0.8715
1.04,1.0153,0.8715,0.8841
1.0153,1.0153,0.8841,0.8841
1.0153,0.9963,0.8841,0.8873
0.9963,0.975,0.8873,0.8839
0.975,0.9556,0.8839,0.8754
0.9556,0.9349,0.8754,0.8622
0.9349,0.911,0.8622,0.843
0.911,0.8813,0.843,0.8155
1.0954,1.0734,0.8655,0.8991
1.0734,1.0542,0.8991,0.9288
1.0542,1.0381,0.9288,0.954
1.0381,1.0381,0.954,0.954
1.0381,1.0279,0.954,0.9709
1.0279,1.0213,0.9709,0.9851
1.0213,1.0191,0.9851,0.9963
1.0191,1.0207,0.9963,1.0094
1.0207,1.0273,1.0094,1.0259
1.0273,1.0386,1.0259,1.0464
1.0386,1.0543,1.0464,1.0721
0.9307,0.9538,1.0927,1.0746
0.9538,0.9697,1.0746,1.0639
0.9697,0.9834,1.0639,1.0577
0.9834,0.9834,1.0577,1.0577
0.9834,0.9991,1.0577,1.0567
0.9991,1.0148,1.0567,1.063
1.0148,1.0318,1.063,1.0765
1.0318,1.0494,1.0765,1.0954
1.0494,1.0494,1.0954,1.0954
0.8655,0.8915,1.0954,1.0618
0.8915,0.9121,1.0618,1.028
0.9121,0.9121,1.028,1.028
0.9121,0.9213,1.028,1.0035
0.9213,0.9213,1.0035,1.0035
0.9213,0.9244,1.0035,0.9812
0.9244,0.9219,0.9812,0.9573
0.9219,0.9155,0.9573,0.9339
0.9155,0.9044,0.9339,0.9068
0.9044,0.8873,0.9068,0.8745
0.8195,0.8439,1.0954,1.0592
0.8439,0.8631,1.0592,1.0217
0.8631,0.8631,1.0217,1.0217
0.8631,0.8727,1.0217,0.9916
0.8727,0.8763,0.9916,0.9591
0.8763,0.8742,0.9591,0.9304
0.8742,0.8677,0.9304,0.9001
0.7736,0.7984,1.0954,1.0591
0.7984,0.8184,1.0591,1.0208
0.8184,0.8184,1.0208,1.0208
0.8184,0.8294,1.0208,0.9882
0.8294,0.8349,0.9882,0.9536
0.8349,0.8349,0.9536,0.9202
0.8349,0.8298,0.9202,0.8851
0.8298,0.8198,0.8851,0.8503
0.8198,0.8053,0.8503,0.8147
0.8053,0.7864,0.8147,0.7772
0.7864,0.7655,0.7772,0.7416
0.7655,0.742,0.7416,0.707
0.742,0.7164,0.707,0.6733
0.7164,0.69,0.6733,0.6416
0.69,0.6629,0.6416,0.6122
0.6629,0.6346,0.6122,0.5851
0.6816,0.7076,1.0954,1.0596
0.7076,0.7303,1.0596,1.0221
0.7303,0.7486,1.0221,0.9824
0.7486,0.761,0.9824,0.941
0.761,0.7669,0.941,0.9011
0.7669,0.7669,0.9011,0.8622
0.7669,0.7615,0.8622,0.8252
0.5897,0.6177,1.0954,1.0611
0.6177,0.6434,1.0611,1.0253
0.6434,0.6658,1.0253,0.9874
0.6658,0.6839,0.9874,0.9473
0.6839,0.6971,0.9473,0.9054
0.6971,0.7047,0.9054,0.8625
0.7047,0.706,0.8625,0.8212
0.706,0.7024,0.8212,0.7816
0.7024,0.6935,0.7816,0.7394
0.6935,0.6797,0.7394,0.6991
0.6797,0.6628,0.6991,0.6623
0.6628,0.6435,0.6623,0.6278
0.4977,0.5276,1.0954,1.0627
0.5276,0.5558,1.0627,1.0285
0.5558,0.5817,1.0285,0.9926
0.5817,0.6045,0.9926,0.9548
0.6045,0.624,0.9548,0.9153
0.624,0.6394,0.9153,0.8745
0.6394,0.6494,0.8745,0.8322
0.6494,0.654,0.8322,0.7914
0.654,0.6539,0.7914,0.749
0.6539,0.6482,0.749,0.7073
0.6482,0.6385,0.7073,0.67
0.4517,0.4825,1.0954,1.0634
0.4825,0.5118,1.0634,1.0302
0.5118,0.5392,1.0302,0.9954
0.5392,0.564,0.9954,0.9587
0.564,0.5858,0.9587,0.9203
0.5858,0.6044,0.9203,0.8804
0.3598,0.392,1.0954,1.0648
0.392,0.4231,1.0648,1.0332
0.4231,0.4529,1.0332,1.0004
0.4529,0.4809,1.0004,0.966
0.4809,0.5068,0.966,0.9301
0.5068,0.5304,0.9301,0.8927
0.5304,0.5509,0.8927,0.8537
0.5509,0.5677,0.8537,0.8128
0.5677,0.5804,0.8128,0.7707
0.5804,0.5884,0.7707,0.7281
0.5884,0.5909,0.7281,0.6854
0.5909,0.5883,0.6854,0.6457
0.5883,0.5804,0.6457,0.6061
0.5804,0.5804,0.6061,0.6061
0.5804,0.5703,0.6061,0.5774
0.5703,0.5703,0.5774,0.5774
0.5703,0.5607,0.5774,0.5579
0.5607,0.5607,0.5579,0.5579
0.5607,0.5524,0.5579,0.5444
0.5524,0.5454,0.5444,0.5348
0.5454,0.538,0.5348,0.5263
0.3138,0.3466,1.0954,1.0654
0.3466,0.3785,1.0654,1.0346
0.3785,0.4092,1.0346,1.0026
0.4092,0.4385,1.0026,0.9692
0.4385,0.466,0.9692,0.9344
0.2678,0.3011,1.0954,1.0659
0.3011,0.3336,1.0659,1.0357
0.3336,0.3652,1.0357,1.0045
0.3652,0.3954,1.0045,0.9721
0.3954,0.4243,0.9721,0.9384
0.2218,0.2554,1.0954,1.0662
0.2554,0.2884,1.0662,1.0365
0.2884,0.3206,1.0365,1.006
0.3206,0.3518,1.006,0.9744
0.3518,0.3817,0.9744,0.9416
0.3817,0.4105,0.9416,0.9078
0.4105,0.4377,0.9078,0.8728
0.4377,0.4627,0.8728,0.8362
0.4627,0.4852,0.8362,0.7983
0.4852,0.505,0.7983,0.7592
0.505,0.5214,0.7592,0.7188
0.5214,0.5334,0.7188,0.6774
0.5334,0.541,0.6774,0.6358
0.541,0.5428,0.6358,0.5951
0.5428,0.5428,0.5951,0.5951
0.5428,0.5399,0.5951,0.5682
0.5399,0.5399,0.5682,0.5682
0.1759,0.2097,1.0954,1.0665
0.2097,0.2429,1.0665,1.0371
0.2429,0.2756,1.0371,1.007
0.2756,0.3075,1.007,0.9761
0.1299,0.1637,1.0954,1.0666
0.1637,0.1973,1.0666,1.0375
0.1973,0.2303,1.0375,1.0077
0.2303,0.2625,1.0077,0.9772
0.0839,0.1175,1.0954,1.0663
0.1175,0.151,1.0663,1.0371
0.151,0.1842,1.0371,1.0076
0.1842,0.2168,1.0076,0.9774
0.0379,0.0666,0.8195,0.7856
0.0666,0.0958,0.7856,0.7523
0.0958,0.1259,0.7523,0.7198
0.1259,0.1574,0.7198,0.6886
0.1574,0.1903,0.6886,0.659
0.1903,0.2244,0.659,0.6309
0.2244,0.2596,0.6309,0.6045
0.2596,0.2966,0.6045,0.5804
0.0219,0.0379,0.5205,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0599,0.4977,0.4762
0.0599,0.0851,0.4762,0.4598
0.0851,0.1103,0.4598,0.4505
0.1103,0.137,0.4505,0.4461
0.137,0.1671,0.4461,0.4457
0.1671,0.2013,0.4457,0.4484
0.2013,0.243,0.4484,0.454
0.243,0.2835,0.454,0.4612
0.2835,0.3223,0.4612,0.4689
0.0237,0.0379,0.4692,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0576,0.4517,0.4366
0.0576,0.0793,0.4366,0.4266
0.0793,0.1019,0.4266,0.4217
0.1019,0.1277,0.4217,0.4207
0.1277,0.1583,0.4207,0.4238
0.0177,0.0258,0.3747,0.3663
0.0258,0.0379,0.3663,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.058,0.3598,0.3564
0.058,0.0769,0.3564,0.3575
0.0769,0.1007,0.3575,0.3627
0.1007,0.1313,0.3627,0.3728
0.0198,0.027,0.2628,0.2639
0.027,0.0379,0.2639,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0674,0.2678,0.2846
0.0674,0.0942,0.2846,0.3034
0.0942,0.1282,0.3034,0.3275
0.1282,0.1627,0.3275,0.3508
0.1627,0.1978,0.3508,0.3733
0.1978,0.2332,0.3733,0.3951
0.2332,0.2696,0.3951,0.416
0.0161,0.0208,0.1513,0.1565
0.0208,0.0282,0.1565,0.1648
0.0282,0.0379,0.1648,0.1759
0.0379,0.0379,0.1759,0.1759
0.0379,0.0661,0.1759,0.2087
0.0661,0.0937,0.2087,0.2411
0.0937,0.1224,0.2411,0.273
0.0705,0.0996,0.7472,0.7138
0.0996,0.1299,0.7138,0.6816
0.1299,0.1623,0.6816,0.6516
0.1623,0.1966,0.6516,0.6239
0.9666,0.9719,1.0197,1.0052
0.9719,0.9727,1.0052,0.9943
0.9727,0.971,0.9943,0.9854
0.971,0.9664,0.9854,0.9738
0.9664,0.9664,0.9738,0.9738
0.9664,0.9575,0.9738,0.9575
0.9575,0.9575,0.9575,0.9575
0.9575,0.9364,0.9575,0.9239
0.6189,0.6042,0.1384,0.1801
0.6042,0.5897,0.1801,0.2218
0.5897,0.5751,0.2218,0.2636
0.5751,0.5605,0.2636,0.3054
0.5605,0.546,0.3054,0.3467
0.9162,0.8915,0.149,0.186
0.8915,0.8655,0.186,0.2218
0.8655,0.8378,0.2218,0.2563
0.8378,0.8086,0.2563,0.2896
0.8086,0.7782,0.2896,0.3216
0.3138,0.3439,0.9115,0.8789
0.3439,0.3726,0.8789,0.8451
0.3726,0.3999,0.8451,0.8102
0.3999,0.4258,0.8102,0.7742
0.4258,0.4499,0.7742,0.7371
0.4499,0.4711,0.7371,0.6987
0.4711,0.4892,0.6987,0.6596
0.4892,0.5038,0.6596,0.6207
0.5038,0.5132,0.6207,0.5828
0.5132,0.5132,0.5828,0.5828
0.5132,0.516,0.5828,0.5616
0.516,0.516,0.5616,0.5616
0.516,0.5167,0.5616,0.5468
0.5167,0.5166,0.5468,0.536
0.5166,0.5157,0.536,0.5268
0.2218,0.2533,0.9115,0.8801
0.2533,0.2841,0.8801,0.8481
0.2841,0.3142,0.8481,0.8155
0.3142,0.3436,0.8155,0.7822
0.3436,0.3719,0.7822,0.7481
0.3719,0.3988,0.7481,0.7131
0.3988,0.4245,0.7131,0.677
0.4245,0.4487,0.677,0.6405
0.4487,0.4702,0.6405,0.6041
0.2519,0.2832,0.9292,0.8977
0.2832,0.3138,0.8977,0.8655
0.3138,0.3432,0.8655,0.8323
0.3432,0.3715,0.8323,0.7981
0.861,0.8195,0.4855,0.4977
0.8195,0.7778,0.4977,0.5065
0.7778,0.7362,0.5065,0.5125
0.7362,0.6953,0.5125,0.5154
0.6953,0.6565,0.5154,0.5161
0.6565,0.6211,0.5161,0.5154
0.4977,0.4923,0.3598,0.4004
0.4923,0.4891,0.4004,0.4371
0.4891,0.4891,0.4371,0.4371
0.4891,0.4885,0.4371,0.4534
0.4885,0.4888,0.4534,0.4657
0.8403,0.8065,0.7347,0.7084
0.8065,0.7736,0.7084,0.6816
0.7736,0.7417,0.6816,0.6552
0.7417,0.7102,0.6552,0.6291


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_deg_3_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0375,-0.1,-0.0604
-0.0375,-0.0256,-0.0604,-0.0216
-0.0256,-0.0256,-0.0216,-0.0216
-0.0256,-0.0216,-0.0216,0.0076
-0.0216,-0.0216,0.0076,0.0076
-0.0216,-0.0236,0.0076,0.0298
-0.0236,-0.0317,0.0298,0.0493
-0.0317,-0.0429,0.0493,0.0626
-0.0429,-0.058,0.0626,0.0728
-0.058,-0.0776,0.0728,0.0803
-0.008,0.0123,-0.1,-0.0612
0.0123,0.0305,-0.0612,-0.022
0.0305,0.0449,-0.022,0.0188
0.0449,0.0449,0.0188,0.0188
0.0449,0.0508,0.0188,0.0486
0.0508,0.0508,0.0486,0.0486
0.0508,0.0513,0.0486,0.0716
0.0513,0.0473,0.0716,0.0912
0.0473,0.0384,0.0912,0.1066
0.0384,0.0252,0.1066,0.1178
0.0252,0.0086,0.1178,0.1251
0.0086,-0.0122,0.1251,0.1296
-0.0122,-0.0388,0.1296,0.1312
-0.0388,-0.0727,0.1312,0.1298
0.0379,0.0611,-0.1,-0.0623
0.0611,0.0831,-0.0623,-0.0245
0.0831,0.1036,-0.0245,0.014
0.1036,0.1215,0.014,0.0526
0.1215,0.1358,0.0526,0.09
0.1358,0.1449,0.09,0.1265
0.1449,0.1449,0.1265,0.1265
0.1449,0.1456,0.1265,0.1481
0.1456,0.1456,0.1481,0.1481
0.1456,0.1408,0.1481,0.1644
0.1408,0.1311,0.1644,0.1768
0.1311,0.1185,0.1768,0.1849
0.1185,0.1018,0.1849,0.1903
0.1018,0.0799,0.1903,0.1928
0.0799,0.0518,0.1928,0.1921
0.0518,0.017,0.1921,0.1878
0.017,-0.026,0.1878,0.1796
-0.026,-0.0689,0.1796,0.1694
0.0839,0.109,-0.1,-0.0635
0.109,0.1337,-0.0635,-0.027
0.1337,0.158,-0.027,0.0098
0.158,0.1818,0.0098,0.0471
0.1818,0.2047,0.0471,0.0843
0.2047,0.2266,0.0843,0.1214
0.2266,0.2471,0.1214,0.1587
0.2471,0.2653,0.1587,0.1951
0.2653,0.2812,0.1951,0.2296
0.2812,0.2947,0.2296,0.2648
0.2947,0.2947,0.2648,0.2648
0.2947,0.2996,0.2648,0.2868
0.2996,0.2996,0.2868,0.2868
0.2996,0.298,0.2868,0.3042
0.298,0.298,0.3042,0.3042
0.298,0.292,0.3042,0.3143
0.292,0.2838,0.3143,0.32
0.2838,0.2719,0.32,0.3234
0.2719,0.2553,0.3234,0.3239
0.2553,0.2327,0.3239,0.321
0.2327,0.2022,0.321,0.314
0.2022,0.1622,0.314,0.3019
0.1622,0.1209,0.3019,0.2879
0.1209,0.0807,0.2879,0.2738
0.0807,0.0401,0.2738,0.2593
0.0401,-0.001,0.2593,0.2445
-0.001,-0.0423,0.2445,0.2296
-0.0423,-0.0837,0.2296,0.2146
0.1759,0.2037,-0.1,-0.0654
0.2037,0.2317,-0.0654,-0.031
0.2317,0.2597,-0.031,0.0034
0.2597,0.288,0.0034,0.0376
0.288,0.3166,0.0376,0.0716
0.3166,0.3454,0.0716,0.1053
0.3454,0.3746,0.1053,0.1387
0.3746,0.4043,0.1387,0.1717
0.4043,0.4346,0.1717,0.2041
0.4346,0.4655,0.2041,0.236
0.4655,0.4969,0.236,0.2675
0.4969,0.5288,0.2675,0.2984
0.5288,0.5613,0.2984,0.3286
0.5613,0.5613,0.3286,0.3286
0.5613,0.5814,0.3286,0.3469
0.5814,0.5814,0.3469,0.3469
0.5814,0.594,0.3469,0.3587
0.594,0.6036,0.3587,0.3683
0.6036,0.6094,0.3683,0.3747
0.6094,0.6132,0.3747,0.3797
0.6132,0.6153,0.3797,0.3836
0.6153,0.6159,0.3836,0.3869
0.6159,0.6152,0.3869,0.3897
0.6152,0.614,0.3897,0.3921
0.614,0.6125,0.3921,0.3942
0.6125,0.6109,0.3942,0.3962
0.6109,0.6092,0.3962,0.3982
0.6092,0.6074,0.3982,0.4001
0.6074,0.6057,0.4001,0.402
0.6057,0.604,0.402,0.4039
0.604,0.6022,0.4039,0.4057
0.6022,0.6005,0.4057,0.4076
0.6005,0.5987,0.4076,0.4095
0.5987,0.5969,0.4095,0.4114
0.5969,0.5952,0.4114,0.4133
0.5952,0.5934,0.4133,0.4151
0.5934,0.5917,0.4151,0.417
0.5917,0.5899,0.417,0.4189
0.5899,0.5881,0.4189,0.4208
0.5881,0.5863,0.4208,0.4227
0.5863,0.5845,0.4227,0.4246
0.5845,0.5827,0.4246,0.4265
0.5827,0.5809,0.4265,0.4285
0.5809,0.579,0.4285,0.4305
0.579,0.5771,0.4305,0.4325
0.5771,0.576,0.4325,0.4354
0.576,0.5756,0.4354,0.4391
0.5756,0.5756,0.4391,0.4391
0.5756,0.5749,0.4391,0.4424
0.5749,0.5744,0.4424,0.446
0.5744,0.5736,0.446,0.4497
0.5736,0.5727,0.4497,0.4531
0.5727,0.5717,0.4531,0.4565
0.5717,0.5707,0.4565,0.4604
0.5707,0.5698,0.4604,0.4649
0.5698,0.5687,0.4649,0.4696
0.5687,0.5665,0.4696,0.4737
0.5665,0.5626,0.4737,0.479
0.5626,0.5556,0.479,0.4839
0.5556,0.547,0.4839,0.4881
0.547,0.5373,0.4881,0.4919
0.5373,0.5268,0.4919,0.4956
0.5268,0.5159,0.4956,0.4994
0.5159,0.5048,0.4994,0.5034
0.5048,0.4935,0.5034,0.5076
0.4935,0.4824,0.5076,0.512
0.4824,0.4716,0.512,0.5168
0.4716,0.4614,0.5168,0.5219
0.2218,0.2506,-0.1,-0.0662
0.2506,0.2796,-0.0662,-0.0325
0.2796,0.3088,-0.0325,9e-4
0.3088,0.3383,9e-4,0.0342
0.2678,0.2974,-0.1,-0.0668
0.2974,0.3272,-0.0668,-0.0339
0.3272,0.3572,-0.0339,-0.0011
0.3572,0.3875,-0.0011,0.0314
0.3875,0.4181,0.0314,0.0636
0.4181,0.4491,0.0636,0.0954
0.4491,0.4804,0.0954,0.1269
0.4804,0.512,0.1269,0.1581
0.512,0.5441,0.1581,0.1889
0.5441,0.5766,0.1889,0.2192
0.5766,0.6092,0.2192,0.2493
0.6092,0.6416,0.2493,0.2792
0.6416,0.6416,0.2792,0.2792
0.6416,0.6586,0.2792,0.2953
0.6586,0.6586,0.2953,0.2953
0.6586,0.667,0.2953,0.3038
0.667,0.667,0.3038,0.3038
0.667,0.6728,0.3038,0.3103
0.6728,0.6759,0.3103,0.3148
0.6759,0.6775,0.3148,0.3183
0.6775,0.6776,0.3183,0.3212
0.6776,0.6765,0.3212,0.324
0.6765,0.6742,0.324,0.3273
0.6742,0.6718,0.3273,0.3303
0.6718,0.6694,0.3303,0.3332
0.6694,0.667,0.3332,0.3358
0.667,0.6647,0.3358,0.3384
0.6647,0.6625,0.3384,0.3409
0.6625,0.6602,0.3409,0.3433
0.3138,0.344,-0.1,-0.0674
0.344,0.3744,-0.0674,-0.035
0.3744,0.405,-0.035,-0.0028
0.405,0.436,-0.0028,0.0291
0.436,0.4672,0.0291,0.0607
0.4672,0.4988,0.0607,0.092
0.4988,0.5306,0.092,0.123
0.3598,0.3904,-0.1,-0.0678
0.3904,0.4214,-0.0678,-0.0359
0.4214,0.4525,-0.0359,-0.0043
0.4525,0.484,-0.0043,0.0271
0.484,0.5157,0.0271,0.0583
0.5157,0.5476,0.0583,0.0892
0.5476,0.5799,0.0892,0.1197
0.5799,0.6125,0.1197,0.1499
0.6125,0.6452,0.1499,0.18
0.6452,0.678,0.18,0.2099
0.678,0.678,0.2099,0.2099
0.678,0.6979,0.2099,0.2281
0.6979,0.6979,0.2281,0.2281
0.6979,0.7076,0.2281,0.2371
0.7076,0.7148,0.2371,0.2442
0.7148,0.7194,0.2442,0.249
0.7194,0.7225,0.249,0.2529
0.7225,0.7242,0.2529,0.256
0.7242,0.7247,0.256,0.2586
0.7247,0.7242,0.2586,0.2611
0.7242,0.7233,0.2611,0.2633
0.7233,0.7223,0.2633,0.2654
0.7223,0.7211,0.2654,0.2674
0.7211,0.7198,0.2674,0.2695
0.7198,0.7185,0.2695,0.2717
0.7185,0.7171,0.2717,0.2739
0.7171,0.7156,0.2739,0.2761
0.7156,0.714,0.2761,0.2785
0.714,0.7123,0.2785,0.2811
0.7123,0.7105,0.2811,0.2838
0.7105,0.7084,0.2838,0.2868
0.7084,0.7057,0.2868,0.2901
0.7057,0.7057,0.2901,0.2901
0.4057,0.4369,-0.1,-0.0683
0.4369,0.4682,-0.0683,-0.0368
0.4682,0.4998,-0.0368,-0.0055
0.4998,0.5316,-0.0055,0.0256
0.5316,0.5637,0.0256,0.0563
0.5637,0.596,0.0563,0.0868
0.596,0.6286,0.0868,0.117
0.6286,0.6613,0.117,0.1471
0.6613,0.6942,0.1471,0.1769
0.6942,0.6942,0.1769,0.1769
0.6942,0.71,0.1769,0.1912
0.71,0.71,0.1912,0.1912
0.4517,0.4832,-0.1,-0.0686
0.4832,0.5148,-0.0686,-0.0374
0.5148,0.5467,-0.0374,-0.0065
0.5467,0.5789,-0.0065,0.0242
0.5789,0.6112,0.0242,0.0547
0.6112,0.6438,0.0547,0.0849
0.4977,0.5294,-0.1,-0.0689
0.5294,0.5614,-0.0689,-0.038
0.5614,0.5936,-0.038,-0.0074
0.5936,0.626,-0.0074,0.0231
0.626,0.6585,0.0231,0.0533
0.6585,0.6912,0.0533,0.0834
0.6912,0.7226,0.0834,0.112
0.7226,0.7226,0.112,0.112
0.7226,0.7412,0.112,0.1292
0.7412,0.7412,0.1292,0.1292
0.7412,0.7548,0.1292,0.1419
0.7548,0.7648,0.1419,0.1517
0.7648,0.7711,0.1517,0.1584
0.7711,0.7752,0.1584,0.1632
0.7752,0.7776,0.1632,0.1668
0.7776,0.7787,0.1668,0.1698
0.7787,0.7789,0.1698,0.1721
0.7789,0.7786,0.1721,0.1739
0.7786,0.778,0.1739,0.1756
0.778,0.7773,0.1756,0.1772
0.7773,0.7765,0.1772,0.1787
0.7765,0.7757,0.1787,0.1801
0.7757,0.7748,0.1801,0.1816
0.7748,0.774,0.1816,0.183
0.774,0.7731,0.183,0.1845
0.7731,0.7722,0.1845,0.1859
0.7722,0.7714,0.1859,0.1874
0.7714,0.7705,0.1874,0.1888
0.7705,0.7696,0.1888,0.1903
0.7696,0.7687,0.1903,0.1917
0.7687,0.7678,0.1917,0.1932
0.7678,0.767,0.1932,0.1946
0.767,0.7661,0.1946,0.1961
0.7661,0.7652,0.1961,0.1976
0.7652,0.7643,0.1976,0.199
0.7643,0.7634,0.199,0.2005
0.7634,0.7625,0.2005,0.2019
0.7625,0.7616,0.2019,0.2034
0.7616,0.7607,0.2034,0.2049
0.7607,0.7598,0.2049,0.2064
0.7598,0.7589,0.2064,0.2078
0.7589,0.758,0.2078,0.2093
0.758,0.757,0.2093,0.2108
0.757,0.7561,0.2108,0.2123
0.7561,0.7552,0.2123,0.2138
0.7552,0.7543,0.2138,0.2153
0.7543,0.7533,0.2153,0.2168
0.7533,0.7524,0.2168,0.2183
0.7524,0.7514,0.2183,0.2199
0.5437,0.5757,-0.1,-0.0692
0.5757,0.6079,-0.0692,-0.0385
0.6079,0.6402,-0.0385,-0.0081
0.6402,0.6728,-0.0081,0.0222
0.6728,0.7055,0.0222,0.0522
0.7055,0.7369,0.0522,0.081
0.7369,0.7369,0.081,0.081
0.7369,0.758,0.081,0.1005
0.758,0.758,0.1005,0.1005
0.6356,0.668,-0.1,-0.0695
0.668,0.7005,-0.0695,-0.0393
0.7005,0.7332,-0.0393,-0.0091
0.7332,0.7658,-0.0091,0.021
0.7658,0.7966,0.021,0.0497
0.7966,0.7966,0.0497,0.0497
0.7966,0.8113,0.0497,0.0638
0.8113,0.8113,0.0638,0.0638
0.8113,0.8222,0.0638,0.0747
0.8222,0.8296,0.0747,0.0827
0.8296,0.8336,0.0827,0.0878
0.8336,0.8354,0.0878,0.0911
0.8354,0.8361,0.0911,0.0936
0.8361,0.8359,0.0936,0.0961
0.8359,0.8351,0.0961,0.0985
0.8351,0.8343,0.0985,0.1009
0.8343,0.8333,0.1009,0.1033
0.8333,0.8322,0.1033,0.1055
0.8322,0.8309,0.1055,0.1075
0.8309,0.8295,0.1075,0.1095
0.8295,0.8281,0.1095,0.1113
0.8281,0.8268,0.1113,0.1132
0.8268,0.8254,0.1132,0.115
0.8254,0.824,0.115,0.1168
0.824,0.8227,0.1168,0.1185
0.8227,0.8213,0.1185,0.1202
0.8213,0.82,0.1202,0.122
0.82,0.8187,0.122,0.1236
0.8187,0.8174,0.1236,0.1253
0.8174,0.8161,0.1253,0.127
0.8161,0.8148,0.127,0.1286
0.8148,0.8135,0.1286,0.1302
0.8135,0.8123,0.1302,0.1318
0.8123,0.811,0.1318,0.1334
0.811,0.8098,0.1334,0.135
0.8098,0.8086,0.135,0.1365
0.8086,0.8073,0.1365,0.1381
0.8073,0.8061,0.1381,0.1396
0.8061,0.8049,0.1396,0.1411
0.8049,0.8037,0.1411,0.1426
0.8037,0.8026,0.1426,0.1441
0.8026,0.8014,0.1441,0.1455
0.8014,0.8002,0.1455,0.147
0.8002,0.799,0.147,0.1484
0.799,0.7979,0.1484,0.1499
0.7979,0.7968,0.1499,0.1513
0.7276,0.7601,-0.1,-0.0697
0.7601,0.7927,-0.0697,-0.0395
0.7927,0.8251,-0.0395,-0.0091
0.8251,0.8251,-0.0091,-0.0091
0.8251,0.838,-0.0091,0.0031
0.838,0.838,0.0031,0.0031
0.838,0.8469,0.0031,0.0118
0.8469,0.8531,0.0118,0.0182
0.8531,0.8575,0.0182,0.0232
0.8575,0.8606,0.0232,0.0272
0.8606,0.8623,0.0272,0.0304
0.8623,0.8629,0.0304,0.0332
0.8629,0.8628,0.0332,0.0356
0.8628,0.8623,0.0356,0.0377
0.8623,0.8617,0.0377,0.0397
0.8617,0.861,0.0397,0.0416
0.861,0.8602,0.0416,0.0435
0.8602,0.8594,0.0435,0.0453
0.8594,0.8586,0.0453,0.0472
0.8586,0.8578,0.0472,0.0491
0.8578,0.857,0.0491,0.051
0.857,0.8561,0.051,0.0529
0.8561,0.8553,0.0529,0.0548
0.8553,0.8545,0.0548,0.0567
0.8545,0.8536,0.0567,0.0586
0.8536,0.8528,0.0586,0.0606
0.8528,0.8519,0.0606,0.0625
0.8519,0.851,0.0625,0.0645
0.851,0.8502,0.0645,0.0664
0.8502,0.8493,0.0664,0.0684
0.8493,0.8484,0.0684,0.0704
0.8484,0.8475,0.0704,0.0724
0.8475,0.8466,0.0724,0.0744
0.8466,0.8457,0.0744,0.0765
0.8457,0.8448,0.0765,0.0785
0.8448,0.8439,0.0785,0.0806
0.8439,0.8429,0.0806,0.0827
0.8195,0.8492,-0.1,-0.0721
0.8492,0.8492,-0.0721,-0.0721
0.8492,0.8627,-0.0721,-0.059
0.8627,0.8733,-0.059,-0.0485
0.8733,0.8805,-0.0485,-0.0407
0.8805,0.8856,-0.0407,-0.0347
0.8856,0.889,-0.0347,-0.0298
0.889,0.891,-0.0298,-0.0258
0.891,0.8917,-0.0258,-0.0227
0.8917,0.8917,-0.0227,-0.0201
0.8917,0.8913,-0.0201,-0.018
0.8913,0.8906,-0.018,-0.016
0.8906,0.8899,-0.016,-0.0142
0.8899,0.8891,-0.0142,-0.0124
0.8655,0.8655,-0.1,-0.1
0.8655,0.8788,-0.1,-0.087
0.8788,0.8892,-0.087,-0.0763
0.8892,0.8962,-0.0763,-0.0686
0.8962,0.9009,-0.0686,-0.0626
0.9009,0.904,-0.0626,-0.0577
0.904,0.9056,-0.0577,-0.0537
0.9056,0.9061,-0.0537,-0.0505
0.9061,0.9059,-0.0505,-0.0479
0.9059,0.9054,-0.0479,-0.0457
0.9054,0.9046,-0.0457,-0.0436
0.9046,0.9038,-0.0436,-0.0416
0.9038,0.903,-0.0416,-0.0397
0.903,0.9021,-0.0397,-0.0378
0.9021,0.9012,-0.0378,-0.036
0.9012,0.9002,-0.036,-0.0341
0.9002,0.8993,-0.0341,-0.0323
0.9115,0.9115,-0.1,-0.1
0.9115,0.9115,-0.1,-0.1
0.9115,0.9167,-0.1,-0.0932
0.9167,0.9195,-0.0932,-0.0884
0.9195,0.9209,-0.0884,-0.0843
0.9209,0.9212,-0.0843,-0.0808
0.9212,0.9208,-0.0808,-0.0779
1.0895,1.055,0.0044,-0.0236
1.055,1.0205,-0.0236,-0.0516
1.0205,0.9857,-0.0516,-0.0793
0.9857,0.9713,-0.0793,-0.0903
0.9713,0.9575,-0.0903,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0668,0.9575,0.987
-0.0668,-0.0333,0.987,1.0162
-0.0333,4e-4,1.0162,1.0452
4e-4,0.0342,1.0452,1.074
-0.1,-0.0673,0.9115,0.9415
-0.0673,-0.0341,0.9415,0.971
-0.0341,-5e-4,0.971,1.0002
-5e-4,0.0332,1.0002,1.0291
0.0332,0.067,1.0291,1.058
0.067,0.1009,1.058,1.0868
-0.1,-0.0683,0.8655,0.8965
-0.0683,-0.0356,0.8965,0.9265
-0.0356,-0.0023,0.9265,0.956
-0.0023,0.0313,0.956,0.9851
0.0313,0.0651,0.9851,1.014
0.2936,0.2919,0.6481,0.6494
0.2919,0.2901,0.6494,0.6507
0.2901,0.2883,0.6507,0.652
0.2883,0.2864,0.652,0.6533
0.2864,0.2845,0.6533,0.6547
0.2845,0.2824,0.6547,0.6562
0.2824,0.2803,0.6562,0.6576
0.2803,0.2782,0.6576,0.6591
0.2782,0.2759,0.6591,0.6607
0.2759,0.2736,0.6607,0.6623
0.2736,0.2711,0.6623,0.6639
0.2711,0.2686,0.6639,0.6656
0.2686,0.266,0.6656,0.6673
0.266,0.2632,0.6673,0.6691
0.2632,0.2604,0.6691,0.6709
0.2604,0.2574,0.6709,0.6728
0.2574,0.2543,0.6728,0.6747
0.2543,0.251,0.6747,0.6767
0.251,0.2475,0.6767,0.6788
0.2475,0.2438,0.6788,0.681
0.2438,0.2399,0.681,0.6833
0.2399,0.2357,0.6833,0.6856
0.2357,0.2312,0.6856,0.6881
0.2312,0.2263,0.6881,0.6907
0.2263,0.2208,0.6907,0.6935
0.2208,0.2146,0.6935,0.6964
0.2146,0.2075,0.6964,0.6994
0.2075,0.1987,0.6994,0.702
0.1987,0.1896,0.702,0.7044
0.1896,0.1804,0.7044,0.7068
0.1804,0.1711,0.7068,0.7092
0.1711,0.1619,0.7092,0.7115
0.1619,0.153,0.7115,0.7137
0.153,0.1443,0.7137,0.7158
0.1443,0.1359,0.7158,0.7178
0.1359,0.1275,0.7178,0.7197
0.1275,0.1191,0.7197,0.7215
0.1191,0.1108,0.7215,0.7233
0.1108,0.1024,0.7233,0.7251
0.1024,0.0941,0.7251,0.7268
0.0941,0.0856,0.7268,0.7284
0.0856,0.0771,0.7284,0.73
0.0771,0.0684,0.73,0.7316
0.0684,0.0596,0.7316,0.7331
0.0596,0.0506,0.7331,0.7344
0.0506,0.0412,0.7344,0.7355
0.0412,0.0313,0.7355,0.7364
0.0313,0.0208,0.7364,0.7371
0.0208,0.0098,0.7371,0.7379
0.0098,-0.0016,0.7379,0.7387
-0.0016,-0.0135,0.7387,0.7396
-0.0135,-0.0256,0.7396,0.7406
-0.0256,-0.038,0.7406,0.7419
-0.038,-0.0504,0.7419,0.7435
-0.0504,-0.0626,0.7435,0.7456
-0.0626,-0.0742,0.7456,0.7485
-0.0742,-0.0847,0.7485,0.7525
-0.0847,-0.0933,0.7525,0.758
-0.0933,-0.0982,0.758,0.7646
-0.0982,-0.1,0.7646,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.0962,0.7736,0.7887
-0.0962,-0.0962,0.7887,0.7887
-0.0962,-0.0878,0.7887,0.8035
-0.0878,-0.0736,0.8035,0.8224
-0.0736,-0.0556,0.8224,0.8425
-0.0556,-0.0309,0.8425,0.8672
-0.0309,0.0016,0.8672,0.8974
0.0016,0.0348,0.8974,0.9269
0.0348,0.0684,0.9269,0.9559
0.1071,0.0936,0.7046,0.6982
0.0936,0.0936,0.6982,0.6982
0.0936,0.0543,0.6982,0.6775
0.0543,0.0156,0.6775,0.6558
0.0156,-0.023,0.6558,0.6338
-0.023,-0.0615,0.6338,0.6118
-0.0615,-0.1,0.6118,0.5897
0.1274,0.0896,0.6368,0.6134
0.0896,0.052,0.6134,0.5899
0.052,0.0143,0.5899,0.5663
0.0143,-0.0235,0.5663,0.543
-0.0235,-0.0617,0.543,0.5202
-0.0617,-0.1,0.5202,0.4977
0.2322,0.2172,0.6565,0.6481
0.2172,0.199,0.6481,0.637
0.199,0.199,0.637,0.637
0.199,0.1646,0.637,0.6151
0.1646,0.1273,0.6151,0.591
0.1273,0.09,0.591,0.5669
0.09,0.0525,0.5669,0.543
0.0525,0.0147,0.543,0.5196
0.0147,-0.0233,0.5196,0.4967
-0.0233,-0.0616,0.4967,0.4741
-0.0616,-0.1,0.4741,0.4517
0.202,0.1658,0.5915,0.5673
0.1658,0.1286,0.5673,0.5429
0.1286,0.0911,0.5429,0.5191
0.0911,0.0533,0.5191,0.4957
0.0533,0.0153,0.4957,0.4727
0.0153,-0.023,0.4727,0.4501
-0.023,-0.0614,0.4501,0.4277
-0.0614,-0.1,0.4277,0.4057
0.4287,0.4287,0.5719,0.5719
0.4287,0.4285,0.5719,0.5718
0.4285,0.4285,0.5718,0.5717
0.4285,0.4285,0.5717,0.5718
0.4285,0.4286,0.5718,0.5719
0.4286,0.4287,0.5719,0.572
0.4287,0.4286,0.572,0.5719
0.4286,0.4284,0.5719,0.5718
0.4284,0.4284,0.5718,0.5718
0.4284,0.4284,0.5718,0.5719
0.4284,0.4285,0.5719,0.572
0.4285,0.4286,0.572,0.572
0.4286,0.4285,0.572,0.572
0.4285,0.4283,0.572,0.5719
0.4283,0.4282,0.5719,0.5719
0.4282,0.4282,0.5719,0.572
0.4282,0.4283,0.572,0.5721
0.4283,0.4283,0.5721,0.5722
0.4283,0.4282,0.5722,0.5722
0.4282,0.428,0.5722,0.5721
0.428,0.4278,0.5721,0.5721
0.4278,0.4278,0.5721,0.5723
0.4278,0.4279,0.5723,0.5724
0.4279,0.4278,0.5724,0.5725
0.4278,0.4276,0.5725,0.5726
0.4276,0.4274,0.5726,0.5725
0.4274,0.4272,0.5725,0.5726
0.4272,0.4271,0.5726,0.5728
0.4271,0.427,0.5728,0.573
0.427,0.4268,0.573,0.5732
0.4268,0.4265,0.5732,0.5733
0.4265,0.4262,0.5733,0.5734
0.4262,0.4262,0.5734,0.5734
0.4262,0.4262,0.5734,0.5739
0.4262,0.4259,0.5739,0.5741
0.4259,0.4253,0.5741,0.5741
0.4253,0.4246,0.5741,0.5741
0.4246,0.4246,0.5741,0.5741
0.4246,0.4248,0.5741,0.5754
0.4248,0.4244,0.5754,0.5762
0.4244,0.4236,0.5762,0.577
0.4236,0.4226,0.577,0.5777
0.4226,0.4216,0.5777,0.5784
0.4216,0.4205,0.5784,0.5792
0.4205,0.4193,0.5792,0.5801
0.4193,0.418,0.5801,0.5809
0.418,0.4167,0.5809,0.5818
0.4167,0.4153,0.5818,0.5828
0.4153,0.4138,0.5828,0.5837
0.4138,0.4123,0.5837,0.5847
0.4123,0.4108,0.5847,0.5857
0.4108,0.4092,0.5857,0.5867
0.4092,0.4076,0.5867,0.5878
0.4076,0.406,0.5878,0.5888
0.406,0.4043,0.5888,0.5899
0.4043,0.4026,0.5899,0.591
0.4026,0.4008,0.591,0.592
0.4008,0.3991,0.592,0.5931
0.3991,0.3973,0.5931,0.5942
0.3973,0.3954,0.5942,0.5952
0.3954,0.3936,0.5952,0.5963
0.3936,0.3916,0.5963,0.5973
0.3916,0.3895,0.5973,0.5982
0.3895,0.3871,0.5982,0.5988
0.3871,0.3841,0.5988,0.5991
0.3841,0.3805,0.5991,0.5984
0.3805,0.376,0.5984,0.5967
0.376,0.3703,0.5967,0.5936
0.3703,0.3629,0.5936,0.589
0.3629,0.353,0.589,0.5824
0.353,0.3401,0.5824,0.5733
0.3401,0.3401,0.5733,0.5733
0.3401,0.3214,0.5733,0.5599
0.3214,0.3214,0.5599,0.5599
0.3214,0.2849,0.5599,0.5348
0.2849,0.2477,0.5348,0.5106
0.2477,0.2101,0.5106,0.487
0.2101,0.1722,0.487,0.4638
0.1722,0.1341,0.4638,0.4409
0.1341,0.0958,0.4409,0.4184
0.0958,0.0571,0.4184,0.3966
0.0571,0.0182,0.3966,0.3753
0.0182,-0.021,0.3753,0.3544
-0.021,-0.0604,0.3544,0.334
-0.0604,-0.1,0.334,0.3138
-0.0459,-0.0519,0.7517,0.7574
-0.0519,-0.0546,0.7574,0.7643
-0.0546,-0.054,0.7643,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.0487,0.7736,0.7865
0.3547,0.372,0.2925,0.3252
0.372,0.3865,0.3252,0.3526
0.3865,0.3993,0.3526,0.3766
0.3993,0.411,0.3766,0.3988
0.411,0.4182,0.3988,0.4135
0.4182,0.4238,0.4135,0.4287
0.4238,0.4238,0.4287,0.4287
0.4238,0.4269,0.4287,0.4491
0.4269,0.428,0.4491,0.4672
0.428,0.4286,0.4672,0.4793
0.4286,0.4285,0.4793,0.4875
0.4285,0.4275,0.4875,0.493
0.4275,0.425,0.493,0.4969
0.425,0.4199,0.4969,0.4977
0.4199,0.4199,0.4977,0.4977
0.4199,0.4112,0.4977,0.4956
0.4112,0.4112,0.4956,0.4956
0.4112,0.3974,0.4956,0.4898
0.3974,0.3974,0.4898,0.4898
0.3974,0.3735,0.4898,0.478
0.3735,0.3735,0.478,0.478
0.3735,0.3391,0.478,0.4597
0.3391,0.3016,0.4597,0.4393
0.3016,0.2632,0.4393,0.4187
0.2632,0.2251,0.4187,0.3993
0.2251,0.1864,0.3993,0.3802
0.1864,0.1469,0.3802,0.3612
0.1469,0.1069,0.3612,0.3423
0.1069,0.0668,0.3423,0.3233
0.0668,0.0267,0.3233,0.3044
0.0267,-0.0136,0.3044,0.2858
-0.0136,-0.054,0.2858,0.2678
-0.054,-0.0946,0.2678,0.2502
1.0942,1.0596,0.1022,0.0743
1.0596,1.025,0.0743,0.0463
1.025,0.9905,0.0463,0.0184
0.9905,0.9575,0.0184,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9436,-0.008,-0.0188
1.0724,1.038,0.048,0.0199
1.038,1.0034,0.0199,-0.008
1.0034,0.9687,-0.008,-0.0357
0.9687,0.9687,-0.0357,-0.0357
0.9687,0.9552,-0.0357,-0.0461
0.9552,0.9441,-0.0461,-0.0542
0.9441,0.9363,-0.0542,-0.0594
-0.0218,-0.008,0.8037,0.8195
-0.008,-0.008,0.8195,0.8195
-0.008,0.0212,0.8195,0.8489
0.0212,0.0523,0.8489,0.8774
0.0523,0.0856,0.8774,0.9068
0.0856,0.1193,0.9068,0.9358
0.1193,0.1531,0.9358,0.9646
0.1531,0.1869,0.9646,0.9935
0.1869,0.2206,0.9935,1.0224
0.2206,0.2542,1.0224,1.0515
0.2542,0.2877,1.0515,1.0808
-0.0073,-0.0108,0.7508,0.7567
-0.0108,-0.0111,0.7567,0.764
-0.0111,-0.008,0.764,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,0,0.7736,0.787
0.0839,0.0839,0.0379,0.0379
0.0839,0.0926,0.0379,0.0693
0.0926,0.0963,0.0693,0.0975
0.0963,0.0936,0.0975,0.1206
0.0936,0.0848,0.1206,0.137
0.0848,0.0717,0.137,0.1475
0.2218,0.2477,0.0379,0.0736
0.2477,0.2736,0.0736,0.1091
0.2736,0.2999,0.1091,0.1445
0.2999,0.3265,0.1445,0.18
0.3265,0.3531,0.18,0.2149
0.3531,0.3799,0.2149,0.249
0.3799,0.4075,0.249,0.2826
0.4075,0.4365,0.2826,0.3156
0.4365,0.4668,0.3156,0.348
0.4668,0.4975,0.348,0.38
0.4975,0.5286,0.38,0.4114
0.5286,0.5286,0.4114,0.4114
1.0918,1.057,0.1818,0.1542
1.057,1.0223,0.1542,0.1264
1.0223,0.9876,0.1264,0.0986
0.9876,0.9564,0.0986,0.0735
0.9564,0.9321,0.0735,0.0541
0.9321,0.9115,0.0541,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9002,0.0379,0.0294
0.9002,0.8915,0.0294,0.0233
1.0954,1.0603,0.2678,0.2406
1.0603,1.0253,0.2406,0.2132
1.0253,0.9904,0.2132,0.1857
0.9904,0.9557,0.1857,0.158
0.9557,0.922,0.158,0.1311
0.922,0.922,0.1311,0.1311
0.922,0.8965,0.1311,0.111
0.8965,0.8965,0.111,0.111
1.0954,1.0599,0.3598,0.3331
1.0599,1.0245,0.3331,0.3062
1.0245,0.9893,0.3062,0.2791
0.9893,0.9541,0.2791,0.2518
0.9541,0.9191,0.2518,0.2245
0.9191,0.8842,0.2245,0.197
0.8842,0.8492,0.197,0.1696
0.8492,0.8492,0.1696,0.1696
0.8492,0.8361,0.1696,0.1595
0.8361,0.8361,0.1595,0.1595
1.0954,1.0594,0.4517,0.4257
1.0594,1.0235,0.4257,0.3994
1.0235,0.9878,0.3994,0.373
0.9878,0.9522,0.373,0.3464
0.9522,0.9168,0.3464,0.3196
0.9168,0.8815,0.3196,0.2925
0.8815,0.8464,0.2925,0.2653
0.8464,0.8139,0.2653,0.2404
0.8139,0.8139,0.2404,0.2404
0.8139,0.799,0.2404,0.2291
1.0954,1.0588,0.5437,0.5185
1.0588,1.0223,0.5185,0.4931
1.0223,0.986,0.4931,0.4675
0.986,0.9498,0.4675,0.4417
0.9498,0.9139,0.4417,0.4156
0.9139,0.878,0.4156,0.3893
0.878,0.8424,0.3893,0.3628
0.8424,0.8069,0.3628,0.3361
0.8069,0.7715,0.3361,0.3094
0.7715,0.7715,0.3094,0.3094
0.7715,0.7525,0.3094,0.2951
0.7525,0.7525,0.2951,0.2951
1.0954,1.0581,0.6356,0.6115
1.0581,1.0209,0.6115,0.5871
1.0209,0.9839,0.5871,0.5626
0.9839,0.947,0.5626,0.5378
0.947,0.9103,0.5378,0.5128
0.9103,0.8737,0.5128,0.4876
0.8737,0.8373,0.4876,0.4621
0.8373,0.8011,0.4621,0.4363
0.8011,0.7651,0.4363,0.4102
0.7651,0.7293,0.4102,0.3842
1.0954,1.0573,0.7276,0.7047
1.0573,1.0193,0.7047,0.6816
1.0193,0.9814,0.6816,0.6585
0.9814,0.9435,0.6585,0.6353
0.9435,0.9058,0.6353,0.6118
0.9058,0.8682,0.6118,0.5882
0.8682,0.8308,0.5882,0.5642
0.8308,0.7935,0.5642,0.54
0.7935,0.7564,0.54,0.5156
0.7564,0.7195,0.5156,0.4909
0.7195,0.683,0.4909,0.4662
0.683,0.6484,0.4662,0.4422
0.6484,0.6484,0.4422,0.4422
0.6484,0.6318,0.4422,0.4305
0.6318,0.6318,0.4305,0.4305
1.0954,1.0569,0.7736,0.7515
1.0569,1.0184,0.7515,0.7293
1.0184,0.9799,0.7293,0.707
0.9799,0.9416,0.707,0.6846
0.9416,0.9032,0.6846,0.6622
0.9032,0.865,0.6622,0.6396
0.865,0.8268,0.6396,0.617
0.8268,0.7887,0.617,0.5942
0.7887,0.7509,0.5942,0.5709
0.7509,0.7133,0.5709,0.5473
0.7133,0.6758,0.5473,0.5238
0.6758,0.6394,0.5238,0.5008
0.6394,0.6064,0.5008,0.4801
0.6064,0.6064,0.4801,0.4801
1.0954,1.0559,0.8655,0.8452
1.0559,1.0164,0.8452,0.825
1.0164,0.9767,0.825,0.805
0.9767,0.9369,0.805,0.7853
0.9369,0.8971,0.7853,0.7658
0.8971,0.8572,0.7658,0.7466
0.8572,0.8171,0.7466,0.728
0.8171,0.7771,0.728,0.7097
0.7771,0.7367,0.7097,0.6919
0.7367,0.6959,0.6919,0.6759
0.6959,0.6959,0.6759,0.6759
0.6959,0.6642,0.6759,0.6655
0.6642,0.6368,0.6655,0.6583
0.6368,0.6155,0.6583,0.6555
0.6155,0.6009,0.6555,0.6571
0.6009,0.592,0.6571,0.6626
0.592,0.5871,0.6626,0.6713
0.5871,0.585,0.6713,0.6832
0.585,0.5853,0.6832,0.6993
0.5853,0.5896,0.6993,0.7211
0.5896,0.5963,0.7211,0.7422
0.5963,0.6065,0.7422,0.7705
0.6065,0.6179,0.7705,0.8008
0.6179,0.6304,0.8008,0.8343
0.6304,0.6447,0.8343,0.8704
0.6447,0.6604,0.8704,0.9076
0.6604,0.6769,0.9076,0.9463
0.6769,0.6939,0.9463,0.9864
0.6939,0.7106,0.9864,1.0261
0.7106,0.7262,1.0261,1.0648
1.0954,1.0554,0.9115,0.8924
1.0554,1.0152,0.8924,0.8735
1.0152,0.9749,0.8735,0.855
0.9749,0.9343,0.855,0.837
0.9343,0.8936,0.837,0.8195
0.8936,0.8525,0.8195,0.8029
0.8525,0.8114,0.8029,0.7881
0.8114,0.7709,0.7881,0.7757
0.7709,0.7318,0.7757,0.7673
0.7318,0.7318,0.7673,0.7673
0.7318,0.708,0.7673,0.7664
0.708,0.708,0.7664,0.7664
0.708,0.6909,0.7664,0.77
0.6909,0.6778,0.77,0.7774
0.6778,0.6691,0.7774,0.7874
0.6691,0.6633,0.7874,0.8012
0.6633,0.6607,0.8012,0.8193
0.6607,0.6617,0.8193,0.8423
0.6617,0.6666,0.8423,0.8689
1.0954,1.0548,0.9575,0.9395
1.0548,1.014,0.9395,0.9222
1.014,0.9729,0.9222,0.9056
0.9729,0.9315,0.9056,0.8901
0.9315,0.89,0.8901,0.8758
0.89,0.8481,0.8758,0.8638
0.8481,0.8067,0.8638,0.8556
0.8067,0.8067,0.8556,0.8556
0.8067,0.7749,0.8556,0.8532
0.7749,0.7749,0.8532,0.8532
0.7749,0.7524,0.8532,0.8555
0.7524,0.7524,0.8555,0.8555
0.7524,0.7365,0.8555,0.8617
0.7365,0.7245,0.8617,0.8727
0.7245,0.7178,0.8727,0.8863
0.7178,0.7146,0.8863,0.9029
0.7146,0.7141,0.9029,0.9239
0.7141,0.7166,0.9239,0.9513
1.0954,1.0542,1.0034,0.987
1.0542,1.0128,0.987,0.9713
1.0128,0.9708,0.9713,0.9569
0.9708,0.9285,0.9569,0.9444
0.9285,0.8862,0.9444,0.9344
0.8862,0.8436,0.9344,0.9295
0.8436,0.8436,0.9295,0.9295
0.8436,0.8176,0.9295,0.9311
0.8176,0.795,0.9311,0.9374
0.795,0.7795,0.9374,0.9466
0.7795,0.768,0.9466,0.9592
0.768,0.7601,0.9592,0.9752
0.7601,0.756,0.9752,0.9943
0.756,0.7552,0.9943,1.0173
0.7552,0.7576,1.0173,1.0469
0.7576,0.7635,1.0469,1.0841
1.0954,1.0536,1.0494,1.0348
1.0536,1.0116,1.0348,1.0214
1.0116,0.9689,1.0214,1.0101
0.9689,0.9264,1.0101,1.0021
0.9264,0.885,1.0021,0.9988
0.885,0.885,0.9988,0.9988
0.885,0.858,0.9988,1.0012
0.858,0.858,1.0012,1.0012
0.858,0.8377,1.0012,1.008
0.8377,0.821,1.008,1.0197
0.821,0.81,1.0197,1.0335
0.81,0.8021,1.0335,1.0505
0.8021,0.797,1.0505,1.0719
1.0954,1.053,1.0954,1.0826
1.053,1.0103,1.0826,1.0718
1.0103,0.9669,1.0718,1.0644
0.9669,0.9247,1.0644,1.0623
0.9247,0.9247,1.0623,1.0623
0.9247,0.8956,1.0623,1.0654
0.8956,0.8956,1.0654,1.0654
0.8956,0.8734,1.0654,1.0726
0.8734,0.8541,1.0726,1.0858
0.2908,0.2954,0.6661,0.6711
0.2954,0.303,0.6711,0.6782
0.303,0.3149,0.6782,0.6889
0.3149,0.3288,0.6889,0.7011
0.3288,0.3288,0.7011,0.7011
0.3288,0.3622,0.7011,0.7304
0.3622,0.3953,0.7304,0.7601
0.3953,0.428,0.7601,0.7902
0.428,0.4601,0.7902,0.8208
0.4601,0.4913,0.8208,0.8523
0.4913,0.5217,0.8523,0.8847
0.5217,0.5512,0.8847,0.9178
0.5512,0.5798,0.9178,0.9517
0.5798,0.607,0.9517,0.9864
0.607,0.6329,0.9864,1.0219
0.6329,0.6578,1.0219,1.0582
0.6578,0.6816,1.0582,1.0954
0.1989,0.2066,0.7183,0.7273
0.2066,0.2066,0.7273,0.7273
0.2066,0.2193,0.7273,0.7399
0.2193,0.2193,0.7399,0.7399
0.2193,0.2404,0.7399,0.7592
0.2404,0.2404,0.7592,0.7592
0.2404,0.2717,0.7592,0.7866
0.2717,0.3051,0.7866,0.8153
0.3051,0.3386,0.8153,0.8444
0.3386,0.3718,0.8444,0.874
0.3718,0.4046,0.874,0.904
0.4046,0.437,0.904,0.9344
0.437,0.4689,0.9344,0.9653
0.4689,0.5001,0.9653,0.9969
0.5001,0.5306,0.9969,1.0291
0.5306,0.5605,1.0291,1.0619
0.5605,0.5897,1.0619,1.0954
0.2526,0.2862,0.8219,0.8507
0.2862,0.3198,0.8507,0.8798
0.3198,0.353,0.8798,0.9093
0.353,0.386,0.9093,0.9391
0.386,0.4185,0.9391,0.9693
0.4185,0.4507,0.9693,1
0.4507,0.4823,1,1.0312
0.4823,0.5133,1.0312,1.063
0.5133,0.5437,1.063,1.0954
0.303,0.3364,0.9134,0.9427
0.3364,0.3694,0.9427,0.9724
0.3694,0.4021,0.9724,1.0025
0.4021,0.4345,1.0025,1.033
0.4345,0.4664,1.033,1.0639
0.4664,0.4977,1.0639,1.0954
0.0399,0.0414,0.7525,0.7595
0.0414,0.0458,0.7595,0.7681
0.0458,0.0535,0.7681,0.7788
0.0535,0.0658,0.7788,0.7928
0.0658,0.0823,0.7928,0.8095
0.0823,0.0823,0.8095,0.8095
0.0823,0.1057,0.8095,0.8313
0.1057,0.1057,0.8313,0.8313
0.1057,0.1388,0.8313,0.8606
0.1388,0.1725,0.8606,0.8896
0.1725,0.2063,0.8896,0.9185
0.2063,0.24,0.9185,0.9474
0.24,0.2736,0.9474,0.9765
0.2736,0.3071,0.9765,1.0058
0.3071,0.3403,1.0058,1.0353
0.3403,0.3732,1.0353,1.0652
0.3732,0.4057,1.0652,1.0954
0.0221,0.0379,0.8029,0.8195
0.0379,0.0379,0.8195,0.8195
0.0379,0.0684,0.8195,0.8484
0.0684,0.1015,0.8484,0.878
0.1015,0.1351,0.878,0.9071
0.1682,0.1831,0.09,0.1241
0.1831,0.1919,0.1241,0.1504
0.1919,0.1963,0.1504,0.1736
0.1963,0.1963,0.1736,0.194
0.1963,0.1923,0.194,0.21
0.1923,0.184,0.21,0.2222
0.184,0.1692,0.2222,0.2317
0.1692,0.1499,0.2317,0.2363
0.1499,0.1499,0.2363,0.2363
0.1499,0.1159,0.2363,0.2361
0.1159,0.0783,0.2361,0.2307
0.0783,0.0379,0.2307,0.2218
0.5006,0.531,0.9505,0.9828
0.531,0.5608,0.9828,1.0158
0.5608,0.5897,1.0158,1.0494
0.5897,0.6174,1.0494,1.0839
0.4057,0.4363,0.1299,0.1621
0.4363,0.4674,0.1621,0.1939
0.4674,0.4988,0.1939,0.2253
0.4988,0.5307,0.2253,0.2562
0.5307,0.5633,0.2562,0.2864
0.5633,0.5949,0.2864,0.3153
0.5949,0.5949,0.3153,0.3153
0.5949,0.6097,0.3153,0.3292
0.6097,0.6097,0.3292,0.3292
0.118,0.1299,0.761,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1509,0.7736,0.7935
0.1509,0.1758,0.7935,0.8156
0.1758,0.2089,0.8156,0.8442
0.2089,0.2427,0.8442,0.8732
0.2427,0.2763,0.8732,0.9022
0.2218,0.2218,0.1759,0.1759
0.2218,0.2276,0.1759,0.2005
0.2276,0.2293,0.2005,0.2212
0.2293,0.2263,0.2212,0.2383
0.2263,0.2185,0.2383,0.2504
0.2185,0.2064,0.2504,0.2579
0.2064,0.1903,0.2579,0.2619
0.1903,0.1695,0.2619,0.2627
0.3598,0.3882,0.1759,0.2096
0.3882,0.4175,0.2096,0.2425
0.4175,0.4477,0.2425,0.2749
0.4477,0.4785,0.2749,0.3069
0.5897,0.6223,0.1759,0.206
0.6223,0.6549,0.206,0.2359
0.6549,0.6869,0.2359,0.2658
0.6869,0.6869,0.2658,0.2658
0.6869,0.6955,0.2658,0.2741
0.6955,0.6955,0.2741,0.2741
0.6955,0.7016,0.2741,0.2804
0.7016,0.7016,0.2804,0.2804
0.7016,0.7045,0.2804,0.284
0.9463,0.9115,0.2035,0.1759
0.9115,0.8782,0.1759,0.1495
0.8782,0.8782,0.1495,0.1495
0.8782,0.8611,0.1495,0.1363
0.8611,0.8611,0.1363,0.1363
0.8611,0.8488,0.1363,0.1271
0.2876,0.2876,0.7139,0.7139
0.2876,0.3199,0.7139,0.742
0.3199,0.3533,0.742,0.7713
0.3533,0.3864,0.7713,0.801
0.3864,0.4192,0.801,0.831
0.4192,0.4515,0.831,0.8615
0.4515,0.483,0.8615,0.8927
0.483,0.5137,0.8927,0.9247
0.5137,0.5437,0.9247,0.9575
0.3204,0.3106,0.6107,0.6044
0.3106,0.2978,0.6044,0.5958
0.2978,0.2815,0.5958,0.5845
0.2815,0.2815,0.5845,0.5845
0.2815,0.2585,0.5845,0.5685
0.2585,0.2585,0.5685,0.5685
0.2585,0.2218,0.5685,0.5437
0.2218,0.1846,0.5437,0.5194
0.1846,0.147,0.5194,0.4957
0.3662,0.3685,0.3546,0.3696
0.3685,0.3671,0.3696,0.3805
0.3671,0.3617,0.3805,0.3879
0.3617,0.3516,0.3879,0.3918
0.3516,0.337,0.3918,0.3923
0.337,0.3177,0.3923,0.3898
0.3177,0.2938,0.3898,0.3843
0.2938,0.2938,0.3843,0.3843
0.2938,0.2589,0.3843,0.3734
0.2589,0.2218,0.3734,0.3598
0.8655,0.8267,0.6816,0.6601
0.8267,0.7879,0.6601,0.6386
0.7879,0.7492,0.6386,0.6171
0.7492,0.7105,0.6171,0.5955
0.7105,0.6722,0.5955,0.5736
0.6722,0.6344,0.5736,0.5512
0.6344,0.5979,0.5512,0.53
0.5979,0.5979,0.53,0.53
0.3655,0.3642,0.6132,0.6147
0.3642,0.3634,0.6147,0.6168
0.3634,0.3638,0.6168,0.6197
0.3638,0.3657,0.6197,0.6234
0.3657,0.3694,0.6234,0.6282
0.3694,0.3751,0.6282,0.6345
0.3751,0.3835,0.6345,0.6428
0.3835,0.3972,0.6428,0.6558
0.3972,0.4137,0.6558,0.6709
0.4137,0.4137,0.6709,0.6709
0.4137,0.4447,0.6709,0.6996
0.4447,0.4762,0.6996,0.7307
0.4762,0.5063,0.7307,0.7629
0.5063,0.5353,0.7629,0.7963
0.5353,0.5634,0.7963,0.8306
0.5634,0.5897,0.8306,0.8655
0.5897,0.6137,0.8655,0.9008
0.6137,0.6364,0.9008,0.9369
0.6364,0.6581,0.9369,0.9744
0.8915,0.8555,0.4578,0.4319
0.8555,0.8195,0.4319,0.4057
0.8195,0.7838,0.4057,0.3795
0.7838,0.7481,0.3795,0.3532
0.7481,0.7127,0.3532,0.3278
0.7127,0.7127,0.3278,0.3278
0.8933,0.8563,0.5473,0.5226
0.8563,0.8195,0.5226,0.4977
0.8195,0.783,0.4977,0.4725
0.783,0.7466,0.4725,0.4469
0.3383,0.3526,0.6694,0.6825
0.3526,0.3694,0.6825,0.6976
0.3694,0.3694,0.6976,0.6976
0.3694,0.4021,0.6976,0.7269
0.4021,0.4349,0.7269,0.757
0.4349,0.4668,0.757,0.7878
0.4668,0.4977,0.7878,0.8195
0.293,0.3264,0.7613,0.7902
0.3264,0.3598,0.7902,0.8195
0.3598,0.3928,0.8195,0.8493
0.3928,0.4254,0.8493,0.8794
0.7235,0.6987,0.7371,0.7331
0.6987,0.6768,0.7331,0.7328
0.6768,0.6596,0.7328,0.7361
0.6596,0.6467,0.7361,0.7436
0.6467,0.6385,0.7436,0.7565
0.6385,0.6356,0.7565,0.7736
0.6356,0.6356,0.7736,0.7736
0.6162,0.5932,0.6009,0.5917
0.5932,0.5712,0.5917,0.5851
0.5712,0.5712,0.5851,0.5851
0.5712,0.5472,0.5851,0.5819
0.5472,0.5267,0.5819,0.5802
0.5267,0.5117,0.5802,0.5796
0.5117,0.5017,0.5796,0.5802
0.5017,0.4953,0.5802,0.5823
0.4953,0.4922,0.5823,0.5866
0.4922,0.4931,0.5866,0.5949
0.4931,0.4984,0.5949,0.6066
0.4984,0.4984,0.6066,0.6066
0.4984,0.5099,0.6066,0.6265
0.5099,0.5246,0.6265,0.6503
0.5246,0.5437,0.6503,0.6816
0.5437,0.5655,0.6816,0.7177
0.5655,0.5655,0.7177,0.7177


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_segments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/disease/disease_training_data.csv <==
x,y
0.7,0.3
0.6742997248761061,0.3327238592761143
0.6517330626887975,0.36004814756658
0.6319922262165074,0.38291066701792686
0.6147749889414782,0.4020748546039174
0.599794712852048,0.41816146137706905
0.586785508787246,0.4316814452088337
0.575503456537353,0.44305548534976863
0.565731382529198,0.4526281600937848
0.5572736541098982,0.4606893119440414
0.5499554330370201,0.46748027768184613
0.5436265081042894,0.4731985911957638
0.5381544628648088,0.4780114738540815
0.5334213522358702,0.4820617850851344
0.5293242182331921,0.48546927186540606
0.5257780533183187,0.4883305500155687
0.5227081341604776,0.49072868147283544
0.5200476677621784,0.49273626864179493
0.5177381182394202,0.49441519180885046
0.515731632160791,0.4958152572893072


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_hamiltonian_sym_pos_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.19297,-3.1761,-3.12887,-3.21699,-3.12078,-3.19661
-1.41237,-1.44721,-1.3744,-2.94989,-2.86282,-2.87765
-0.20846,-0.14234,-0.20797,-3.69595,-3.73949,-3.78435
-0.1616,-0.09566,-0.16146,-3.90209,-3.94609,-3.99049
2.83122,2.89045,2.8199,-3.81282,-3.87155,-3.8999
-3.83351,-3.79828,-3.76768,3.15247,3.23926,3.14937
-3.37127,-3.30417,-3.32013,2.90501,2.94577,2.84928
-2.95101,-2.87736,-2.92143,2.69566,2.69586,2.61668
-2.3911,-2.31779,-2.36746,2.52442,2.51489,2.44191
-0.2322,-0.16481,-0.22901,2.74451,2.70464,2.65622
-1.59686,-1.52367,-1.57416,1.89777,1.88675,1.81479
0.10533,0.03959,0.10559,-2.29134,-2.2468,-2.20294
-0.02822,-0.09218,-0.02459,-2.6725,-2.6235,-2.58424
-2.70431,-2.75364,-2.6803,-2.69106,-2.61768,-2.60875
-3.60993,-3.63003,-3.56129,-3.02511,-2.93003,-2.9655
-3.84013,-3.82934,-3.77753,-3.26112,-3.16335,-3.2336
2.92366,2.85404,2.8766,-2.88521,-2.91743,-2.82335
3.5764,3.54564,3.51056,-3.11127,-3.20107,-3.11417
3.9222,3.86935,3.86002,-3.04127,-3.11011,-3.01207
2.39498,2.32159,2.37053,-2.5573,-2.54909,-2.47522
2.74848,2.8014,2.72868,0.9827,0.91397,0.89838
2.90864,2.96516,2.89348,1.26047,1.19712,1.17445
1.24938,1.28803,1.21469,2.94554,2.86141,2.87039
3.0116,3.05321,2.97963,2.84641,2.76485,2.76912
3.52236,3.55294,3.48099,2.88638,2.79647,2.81758
3.7562,3.77435,3.70636,3.00713,2.91135,2.94934
3.91092,3.88791,3.84575,3.35363,3.25974,3.34078
-0.27843,-0.34244,-0.27489,3.50092,3.54981,3.5892
0.21461,0.14851,0.21415,3.74153,3.7851,3.82993
-3.82585,-3.75706,-3.77728,2.77099,2.8063,2.71126
-3.80119,-3.72768,-3.77543,1.65313,1.64702,1.57177
-3.16827,-3.0962,-3.15155,0.8892,0.8689,0.8037
-2.83422,-2.88705,-2.8143,-0.8613,-0.79244,-0.77703
-2.93952,-2.91561,-2.87423,-3.20629,-3.11281,-3.19456
-0.75291,-0.80226,-0.72891,-2.87263,-2.79926,-2.7903
0.15946,0.2232,0.15544,-3.36693,-3.41645,-3.45517
2.62699,2.5534,2.59998,-0.92711,-0.92304,-0.84648
2.96409,3.0148,2.94165,0.63229,0.56062,0.54918
2.64353,2.69245,2.61906,2.7105,2.63662,2.62843
-3.3665,-3.29306,-3.34158,0.38757,0.38011,0.30575
-2.01384,-2.02776,-1.96155,-3.06561,-2.96856,-3.01185
0.20694,0.26681,0.19657,-3.19081,-3.24836,-3.27811
2.29227,2.21939,2.2716,-2.24477,-2.23054,-2.16083
2.26839,2.1965,2.22687,-2.83517,-2.85659,-2.76655
1.77682,1.81567,1.74231,2.90633,2.82237,2.83104
0.74581,0.76809,0.69857,3.10267,3.00847,3.04107
-0.25616,-0.31662,-0.2467,3.22954,3.28598,3.31703
-2.89121,-2.93408,-2.86045,-0.49659,-0.41623,-0.41842
-1.81516,-1.84185,-1.77092,-2.99703,-2.90491,-2.93153
0.62987,0.55754,0.61204,-2.82808,-2.80946,-2.74298
2.99561,2.92378,2.95387,-0.23059,-0.25242,-0.16221
-0.5792,-0.50649,-0.55947,2.88425,2.86855,2.7999
-1.83324,-1.75968,-1.80665,2.58594,2.58119,2.50507
-2.72345,-2.69326,-2.65763,-0.12661,-0.03646,-0.12295
1.21005,1.25634,1.18274,1.55405,1.47719,1.4736
2.12853,2.13737,2.07357,0.55208,0.45396,0.50334
-1.53609,-1.57215,-1.49914,-1.16719,-1.08102,-1.09401
2.00793,1.96652,1.94265,0.05664,-0.02509,0.06841
-1.94372,-1.91413,-1.87793,-0.19432,-0.10382,-0.18989
-1.13152,-1.18048,-1.10709,-1.70589,-1.63206,-1.62379
0.13607,0.19771,0.12848,1.49392,1.43982,1.40611
-0.04975,0.01521,-0.05153,1.70781,1.66124,1.61944
-0.14678,-0.20782,-0.13823,-1.39545,-1.34015,-1.3078
0.99195,1.01848,0.9476,0.84409,0.75189,0.77873
-1.38882,-1.34141,-1.32477,0.03612,0.11175,0.01548
0.41774,0.3465,0.40421,-0.99078,-0.96568,-0.90427
-0.43494,-0.3636,-0.42104,1.0134,0.98883,0.92698
-0.36776,-0.41083,-0.3372,-0.73238,-0.65221,-0.65407
0.24317,0.27406,0.20204,0.3775,0.28779,0.30845
-0.1199,-0.14698,-0.07594,-0.24261,-0.1507,-0.17678


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_hamiltonian_sym_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.47085,-3.4074,-3.47538,-3.98204,-4.03471,-4.07461
-2.32346,-2.26005,-2.32806,-3.97137,-4.02414,-4.06394
1.29274,1.35979,1.29518,-4.01198,-4.05491,-4.10471
-2.7314,-2.7998,-2.73693,3.92602,3.96445,4.01848
0.00934,-0.05652,0.00937,3.71892,3.76535,3.81171
-1.0521,-0.98612,-0.99953,2.93377,2.97986,2.87785
-3.90035,-3.85628,-3.83552,2.50831,2.59143,2.49189
-3.23434,-3.16138,-3.2132,2.62081,2.60665,2.53293
-0.00508,0.05962,-0.00736,2.63183,2.58225,2.5391
-2.87244,-2.80054,-2.85642,1.26554,1.24311,1.17554
-0.19148,-0.25409,-0.1855,-2.26087,-2.20626,-2.16846
-3.4815,-3.53466,-3.46199,-1.21816,-1.14637,-1.12953
0.01872,-0.04596,0.02103,-2.81756,-2.76793,-2.72483
-3.25796,-3.31538,-3.24403,-2.0581,-1.99314,-1.96741
-2.22836,-2.27822,-2.20494,-2.79325,-2.7169,-2.70652
-0.2259,-0.15995,-0.22574,-3.59128,-3.63745,-3.68407
-3.23858,-3.17552,-3.24379,-3.7762,-3.8298,-3.8687
0.12617,0.19209,0.12627,-3.81579,-3.86205,-3.90859
1.31993,1.24698,1.28266,-2.87209,-2.88634,-2.79558
3.74648,3.69506,3.68373,-2.52224,-2.59651,-2.494
1.32838,1.37796,1.30464,1.78669,1.70997,1.70013
2.9453,3.00355,2.93254,1.21046,1.14697,1.11942
3.02285,3.08236,3.01194,1.98988,1.92876,1.89837
1.7053,1.75044,1.6768,2.85239,2.77042,2.76873
3.41148,3.44254,3.37048,2.69675,2.60269,2.62412
2.76424,2.70131,2.76967,3.92987,3.98376,4.02235
-3.18398,-3.11236,-3.16906,0.86054,0.83637,0.77016
-2.59188,-2.64215,-2.56893,-0.96073,-0.88491,-0.87375
3.07133,3.00049,3.05911,-1.44324,-1.41487,-1.35206
3.33711,3.26489,3.31978,-0.59211,-0.57176,-0.50258
2.96383,3.01561,2.94265,0.6146,0.54084,0.52673
0.21094,0.14496,0.21073,3.54004,3.58615,3.63284
-2.9846,-2.91401,-2.97315,2.38679,2.35724,2.29542
-2.92369,-2.85022,-2.89833,0.60777,0.60069,0.52214
-1.30693,-1.23769,-1.29932,-3.26268,-3.29805,-3.35485
0.25195,0.31304,0.24348,-3.1625,-3.22043,-3.25452
2.29968,2.34218,2.26856,-2.80628,-2.891,-2.88807
2.81599,2.87323,2.80181,2.67376,2.60848,2.58315
0.89025,0.89627,0.83394,3.14469,3.04129,3.09654
0.19023,0.12363,0.18875,3.1843,3.2286,3.27707
-2.15553,-2.21971,-2.15231,3.01629,3.06716,3.10897
-3.07654,-3.11829,-3.04471,-0.36347,-0.27801,-0.28223
-2.7219,-2.78025,-2.70929,-1.70161,-1.63831,-1.61054
0.19356,0.12496,0.18757,-3.05194,-3.01417,-2.95954
1.65903,1.58541,1.63102,-1.37946,-1.37693,-1.29548
-0.4965,-0.42453,-0.4802,2.96517,2.94318,2.87526
-2.72411,-2.69385,-2.65829,-0.13112,-0.03654,-0.12739
-0.42496,-0.48507,-0.41495,-2.47705,-2.41709,-2.38533
1.67123,1.71138,1.6379,1.24769,1.16072,1.16765
2.0392,2.05843,1.99002,0.679,0.57885,0.61727
-1.7045,-1.63091,-1.67276,1.17632,1.18039,1.09502
-2.03432,-2.05006,-1.98306,-0.63677,-0.53542,-0.5785
1.53033,1.4568,1.49764,-1.11779,-1.12356,-1.03723
1.91136,1.90652,1.85064,0.44359,0.34007,0.40764
-1.94606,-1.91655,-1.88028,-0.20047,-0.10542,-0.19571
1.45843,1.38546,1.42126,-0.91771,-0.93177,-0.8411
-1.32631,-1.25373,-1.2873,0.81527,0.83283,0.7405
-0.04935,0.01565,-0.05106,1.71028,1.66149,1.61752
1.40381,1.38029,1.33857,0.26876,0.17045,0.25594
-1.37707,-1.34575,-1.31122,-0.1836,-0.0897,-0.18133
-0.37705,-0.42859,-0.35558,-1.00769,-0.93359,-0.91997
-0.36636,-0.4105,-0.33685,-0.73542,-0.65237,-0.65246
0.2412,0.2736,0.20125,0.3811,0.28793,0.30732
-0.1178,-0.14654,-0.07505,-0.24681,-0.15129,-0.17622


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.72284,-3.72959,-3.66687,-3.33374,-3.23532,-3.28713
-3.49729,-3.50616,-3.44235,-2.84181,-2.7437,-2.79305
-3.40597,-3.39493,-3.3433,-1.59648,-1.49876,-1.56924
-1.6452,-1.62772,-1.58097,-0.81757,-0.72156,-0.79793
-1.10135,-1.03788,-1.10585,-3.62489,-3.67502,-3.71308
-1.18962,-1.12665,-1.19498,-3.9562,-4.00744,-4.04431
1.89962,1.97298,1.9342,-3.69256,-3.68377,-3.7678
2.8348,2.90806,2.85811,-3.54183,-3.55189,-3.62451
3.21836,3.29082,3.23678,-3.7499,-3.76763,-3.83478
-3.81712,-3.87846,-3.87426,3.79787,3.74317,3.84185
-3.65944,-3.72213,-3.71545,3.71182,3.65993,3.75836
-3.61406,-3.68157,-3.66462,3.26239,3.22288,3.31906
-2.60641,-2.67848,-2.6231,3.72923,3.7496,3.81475
-3.73042,-3.75721,-3.68626,1.18396,1.27602,1.24954
-3.87974,-3.85409,-3.81425,-0.62054,-0.52789,-0.61102
-4.0241,-3.99868,-3.95863,-0.66025,-0.56749,-0.65043
-3.77284,-3.77249,-3.71378,-3.72951,-3.63068,-3.69035
1.00517,1.073,1.00935,-3.758,-3.79649,-3.84622
3.39785,3.3645,3.33198,-1.34998,-1.4381,-1.34942
3.87897,3.83301,3.81455,-1.45743,-1.53465,-1.43897
3.91012,3.84275,3.85938,-0.97835,-1.01827,-0.92199
3.08278,3.00994,3.04496,-0.67162,-0.68619,-0.59924
1.46336,1.47859,1.5271,1.60788,1.70458,1.63021
2.59946,2.55607,2.62971,1.26254,1.34241,1.34107
2.87946,2.83836,2.91191,1.49992,1.58193,1.57684
2.82361,2.81244,2.87738,2.43886,2.53655,2.48994
3.13597,3.13428,3.19419,2.93936,3.03817,2.9807
3.33621,3.33103,3.39291,3.04784,3.14643,3.09283
3.85956,3.83048,3.90205,2.71171,2.80252,2.77926
3.8592,3.8453,3.9115,3.28045,3.3775,3.33419
1.46512,1.5323,1.46785,3.72949,3.68899,3.64116
1.16177,1.22482,1.15654,3.38197,3.33088,3.29385
0.52124,0.55085,0.47914,2.96644,2.87595,2.89846
-1.66799,-1.73419,-1.66866,3.01573,3.05903,3.10413
-1.81108,-1.87662,-1.81042,3.41785,3.46292,3.50624
-3.00346,-2.97782,-2.93797,-0.87175,-0.7791,-0.86222
1.57098,1.64438,1.60511,-3.26263,-3.25463,-3.33824
1.22406,1.29771,1.25343,-3.06508,-3.06524,-3.14421
3.45362,3.38267,3.40945,-0.6382,-0.66469,-0.57262
3.57447,3.53783,3.61092,2.14257,2.2283,2.2162
1.09634,1.16004,1.09226,3.14356,3.09396,3.05533
-2.73624,-2.71066,-2.67075,-0.8502,-0.75752,-0.8406
-0.16581,-0.2195,-0.14696,-1.95714,-1.88949,-1.87244
2.66885,2.64918,2.71776,2.10183,2.19707,2.16104
-1.58397,-1.65071,-1.58577,2.69589,2.73766,2.78426
-1.51156,-1.57717,-1.51104,3.22015,3.26505,3.30855
-2.75804,-2.77341,-2.70657,0.99258,1.08924,1.04775
-3.19186,-3.16481,-3.12624,-0.66151,-0.56959,-0.65379
1.30943,1.23783,1.26702,-0.70879,-0.7319,-0.64116
-0.33717,-0.40662,-0.34535,1.72308,1.75597,1.8108
-2.20828,-2.18389,-2.14293,-0.8095,-0.71624,-0.79838
0.77691,0.84554,0.78299,-2.81919,-2.85504,-2.90722
2.52281,2.44923,2.49104,-0.86574,-0.86966,-0.7883
-1.16251,-1.22794,-1.16164,2.31849,2.36385,2.40688
-0.23573,-0.18184,-0.25433,-2.12449,-2.19186,-2.20929
1.04964,1.01623,1.08878,-2.12595,-2.03787,-2.05485
1.6619,1.73554,1.6922,-1.75454,-1.75312,-1.83303
0.65437,0.70728,0.63455,2.28507,2.21631,2.20077
-0.7043,-0.77153,-0.70713,2.12625,2.16661,2.21457
-2.3422,-2.32015,-2.27716,-0.94874,-0.85444,-0.93469
2.27555,2.2382,2.20984,0.08502,-15e-5,0.09106
1.869,1.80403,1.81527,-0.36483,-0.41137,-0.31369
1.96927,1.94321,2.01395,1.44198,1.53441,1.50694
-2.20463,-2.21637,-2.15116,0.97653,1.0741,1.02816
-1.5472,-1.55544,-1.49195,-1.84026,-1.74204,-1.79213
-0.83516,-0.86379,-0.79233,-1.61528,-1.52422,-1.54812
0.57644,0.62111,0.54747,1.99582,1.91724,1.91643
-0.3552,-0.40655,-0.33351,1.13799,1.20884,1.22146
0.1201,0.05441,0.12046,-1.56933,-1.52466,-1.48094
1.40606,1.36663,1.34052,0.43716,0.35368,0.44609
1.3678,1.33071,1.40386,1.11007,1.19546,1.18405
0.3424,0.27285,0.33395,-0.81071,-0.7782,-0.72304
-1.1695,-1.1424,-1.10387,0.19843,0.29034,0.20611
0.65046,0.57762,0.63001,-0.94283,-0.92826,-0.8588
1.04645,1.01621,0.98063,0.75421,0.66409,0.75062
0.35186,0.36898,0.3014,0.86726,0.77114,0.81043
-0.71921,-0.67884,-0.65379,0.44679,0.52946,0.43652
-0.45046,-0.42796,-0.38536,-0.13688,-0.04277,-0.12339
0.26798,0.23202,0.20218,0.09098,0.00473,0.09509


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_learned_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-5.965974030506658,-6.019151168395464,-6.072349124681532,0.4978382317186032,0.21224764494207804,0.4978102869846701
-5.431212340663745,-5.484394414846777,-5.537587435207111,0.501064230019729,0.2154802680416239,0.5010495368611565
-4.839532452952092,-4.892719866468096,-4.945907547636171,0.5070557115463963,0.2214789161338473,0.5070553522744596
-4.262430210595243,-4.315620223701689,-4.368805305250827,0.49657292778833906,0.21099962192654687,0.49657954746492194
-3.490869056686588,-3.5441610615795938,-3.597244100058255,0.46632751855966603,0.18089128934654042,0.4666080161780073
-0.003941727255385885,-0.10149374771577513,0.011462042922381954,-8.659492657084344,-8.47685607577478,-8.376926007124617
-0.06319097732589007,-0.16110969148923182,-0.048356973364789724,-11.80957096595472,-11.628354174794483,-11.526784685706385
-1.4627331013054246,-1.5585130165991234,-1.4446420389217298,-12.38643055399261,-12.197154741280618,-12.105014153438363
0.8976923727828439,0.7800326769075951,0.8645027163511081,-12.192907447720335,-12.146348695484363,-11.921586769080381
3.3631034303469747,3.4159144619165467,3.4694778598649396,-0.6173629251496795,-0.3312831407945609,-0.616353016557234
4.199783661503895,4.252967372416629,4.306158756118879,-0.5210926552653135,-0.2355108900448215,-0.5210823560064988
4.784446269944834,4.837634177711319,4.890821364628387,-0.5098086291259687,-0.22423249715234306,-0.509809596729049
5.3755509186193855,5.42874335762291,5.481926013191076,-0.5145848714960071,-0.22901482222061986,-0.5145980038949407
5.913739243759588,5.966936775971847,6.020114337975116,-0.518012873077554,-0.23244966166020475,-0.5180396792802497
-6.1773510337870245,-6.2384660548736415,-6.283418726238265,10.508565428321248,10.234661508838617,10.530260305069941
-6.197931030500095,-6.256253366001539,-6.304179033264619,5.699827348565908,5.421569699839914,5.7137828958661565
-6.20397897956803,-6.2527619463364985,-6.310264689537924,-3.72252127547784,-4.013710247028174,-3.7342259148553563
0.3021594858518455,0.19237051298066454,0.29482548680306486,-10.723092371467061,-10.600332825031149,-10.43819529007866
0.29605097866101104,0.1861443274563257,0.2884430503150437,-9.75908186000282,-9.637083597607974,-9.474236555025149
6.154412035770793,6.215532106134068,6.260479328152412,-10.63832426015282,-10.364428460905788,-10.660033229303583
6.18112390846807,6.239553388019969,6.287366479237743,-5.861278398983057,-5.58318279928835,-5.8755288786711475
6.152124691458024,6.200291074646101,6.258383935890743,4.4915937146245035,4.783521519857416,4.504918121142747
-0.24273058087376853,-0.13437043423210504,-0.23860002667566782,8.942998160494326,8.811406504462493,8.657636918668462
-0.3241784426722294,-0.21413369960423623,-0.31624693498507206,11.85857988319691,11.737482117890025,11.573798197806386
0.9211867296243366,1.0072513164762995,0.8899469247592187,12.250103630878261,12.02974458928174,11.977119504160584
-1.332718271993305,-1.2156150333990867,-1.3024932571902577,11.95290492243798,11.897144441042787,11.679098652830515
-2.7919476164668637,-2.8395464926341187,-2.8981795443948997,1.1360809655480217,0.8434830582228265,1.1212696860222913
2.728637394455488,2.7641692068850627,2.8336494719071244,-2.130517994160005,-1.82581589409493,-2.0849486612677204
2.1005692315346476,1.9816792112956971,2.050516627495762,-6.954161644275871,-6.962539655860359,-6.702173309290679
-0.12918025225874707,-0.0248212334679625,-0.1330701142724564,10.865229940001566,10.712094332540644,10.579844321149224
-3.79552547277539,-3.8491522652565537,-3.901899658710712,0.12451988598527208,-0.1604640772809205,0.12570031171742002
-2.242311974083295,-2.3612248460367153,-2.291536972519631,-6.500700862113339,-6.506270942315988,-6.247540276055281
-2.058400173565073,-2.1064434515003843,-1.9905812370018365,-4.74884342918358,-4.456769457915385,-4.528831517676158
1.6515900549244726,1.537740078127074,1.578537056436092,-4.54210203787412,-4.6344294721288275,-4.334517949650261
-0.10973376260629486,-0.006315121935248413,-0.11534995096846856,9.925462067332365,9.767795577465758,9.640283741201024
0.641762890736608,0.6898508384743778,0.573977611570637,5.732503373991904,5.44048238863661,5.512416719724126
-2.588981002532244,-2.5690128194551463,-2.674787878802295,4.980655860421436,4.665903898582339,4.811869502416602
-0.49589004996703334,-0.5413211327517073,-0.4261330834802033,-5.074491394628771,-4.779420207620552,-4.8588907961155545
2.1125709391636303,1.998800343560866,2.0393403340680383,-4.522673703083095,-4.615703699097821,-4.315541126183158
3.7234916381263616,3.7770326825701854,3.8298661444744653,-0.2552390970630647,0.029861041847340175,-0.2561888918793471
-0.5378234465639125,-0.42073972355024836,-0.50769402185239,7.741976005630246,7.685920941448384,7.468093816429061
-2.1145816979688936,-2.0076420061869014,-2.030171387177342,3.373349823943119,3.5130655724848125,3.199562248195768
-2.4726461080248265,-2.423423654561498,-2.5395706628984662,2.151004478682623,1.8603490315742306,1.9290274670805339
-2.4271729746907313,-2.3881045278619926,-2.501410320691365,0.9784747499731381,0.676909049339546,0.7739413494514977
-2.416167928848771,-2.496509189522479,-2.518457900520813,-0.7479596138827684,-0.9833787910091676,-0.66957873548081
-2.2473955987664977,-2.366176200966321,-2.299690776142132,-2.8220289059978416,-2.838079359607004,-2.57334454443267
0.07869374700938359,0.1624446695478543,0.044640953859090615,4.0599563478307275,3.8332632072326476,3.7894076275219426
1.6383353643211152,1.68367257740387,1.5685098472951289,5.492959090539685,5.197783865618632,5.277518480380486
1.2132569894119296,1.2557496296167567,1.1413893789866236,5.401373049097636,5.103163317785292,5.190827912228649
-0.7062713463500154,-0.6643306823056578,-0.6004627480494564,-0.9828681150279568,-0.6840957339343898,-0.9534349303200411
0.528600922482374,0.4634954773962967,0.42293620700945134,0.14028704301271944,-0.12690819249750618,0.17323560828396722
1.623941508758092,1.5576968392589112,1.5184247785043432,-0.1380241263056483,-0.4031935650399685,-0.10181853538782448
2.4729398862978282,2.3569346051138975,2.4475116730137643,-1.0188276058926036,-0.94844394174679,-0.7415301411724329
2.3393676764332056,2.4211842058453286,2.4411479205776985,0.30109378581340707,0.5328221652407663,0.21806816057209133
2.283979487393463,2.4001066414870547,2.3509680808387365,2.8083807899518654,2.8773007749684183,2.5865430390193787
-0.7223015874804828,-0.6058801030128995,-0.6562909540359181,4.386973558604257,4.452216648465669,4.16303291764406
-0.2835515205818506,-0.23541151964255747,-0.17729348337151052,-0.44286979164264295,-0.15091062443003267,-0.42947617930037296


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_learned_polynomial_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_learned_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_poly_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.77758,-3.84795,-3.7736,-3.19252,-3.14354,-3.10426
-3.4776,-3.51407,-3.55007,-3.5144,-3.60266,-3.51411
-2.90846,-2.94495,-2.98093,-3.51442,-3.60266,-3.5141
-0.19178,-0.26684,-0.1974,-1.751,-1.71379,-1.66287
-2.33773,-2.37446,-2.4102,-3.23955,-3.32764,-3.23894
-2.05314,-2.08989,-2.12561,-3.23956,-3.32764,-3.23893
-1.7654,-1.80262,-1.83786,-2.96485,-3.05264,-2.96364
-1.48405,-1.52081,-1.55651,-3.23957,-3.32764,-3.23892
-1.19627,-1.23351,-1.26873,-2.96486,-3.05264,-2.96363
-0.91502,-0.95179,-0.98748,-3.23957,-3.32764,-3.23892
-0.62722,-0.66447,-0.69968,-2.96487,-3.05264,-2.96362
-0.34268,-0.37994,-0.41514,-2.96487,-3.05264,-2.96362
-0.05811,-0.09538,-0.13057,-2.96488,-3.05264,-2.96361
0.23374,0.1953,0.16131,-2.6907,-2.7777,-2.68798
0.51141,0.47404,0.43895,-2.96495,-3.05264,-2.96356
0.79663,0.75913,0.72417,-2.96504,-3.05265,-2.96349
1.07759,1.04062,1.00513,-3.23971,-3.32765,-3.2388
1.36343,1.32617,1.29097,-3.23989,-3.32766,-3.23864
-0.48017,-0.5274,-0.4464,-1.17556,-1.09526,-1.09735
2.70378,2.73948,2.77625,-2.72906,-2.64034,-2.72841
2.98847,3.02413,3.06094,-2.45407,-2.36532,-2.45336
3.26671,3.30025,3.33913,-1.6303,-1.54033,-1.62704
3.55807,3.59368,3.63054,-2.17907,-2.0903,-2.17831
3.84316,3.87883,3.91562,-2.17903,-2.09029,-2.17835
-4.11892,-4.08256,-4.04646,3.2744,3.36272,3.27424
-4.11921,-4.08265,-4.04674,1.85199,1.9402,1.8516
-4.12011,-4.0839,-4.04764,-0.94585,-0.85743,-0.94582
3.91338,3.8773,3.84091,2.707,2.61851,2.70682
3.63608,3.6001,3.56362,2.52688,2.43834,2.52659
3.35255,3.31669,3.28008,2.52697,2.43834,2.52651
3.07121,3.03568,2.99875,2.25215,2.16333,2.2513
2.79312,2.75824,2.72067,1.97756,1.88836,1.97592
2.52208,2.48855,2.44967,1.70351,1.61354,1.70025
2.25221,2.22078,2.17989,1.70519,1.61409,1.69942
1.93375,1.8996,1.86131,2.80303,2.71341,2.80051
1.64596,1.61099,1.5735,3.07755,2.9884,3.07601
1.55994,1.55061,1.49182,1.46065,1.36248,1.43049
1.07694,1.04201,1.00448,3.07758,2.9884,3.07599
0.80345,0.77309,0.73121,2.53037,2.43873,2.52334
0.51875,0.48832,0.4465,2.53032,2.43872,2.52338
0.2269,0.19325,0.15448,2.80333,2.71343,2.80021
-0.05763,-0.0913,-0.13005,2.80332,2.71343,2.80022
-0.34208,-0.37572,-0.4145,2.80334,2.71343,2.8002
-0.62639,-0.65991,-0.69881,2.80341,2.71343,2.80013
-0.91444,-0.94927,-0.9869,3.07764,2.9884,3.07593
-1.19859,-1.2332,-1.27104,3.07777,2.98841,3.0758
-1.4824,-1.51648,-1.55484,3.07809,2.98842,3.07548
-1.76915,-1.80396,-1.8416,3.35266,3.26342,3.35094
-2.05261,-2.08477,-2.12497,3.35428,3.26356,3.34938
-2.33932,-2.37361,-2.41176,3.66918,3.57963,3.66683
-2.63401,-2.63415,-2.69888,3.8364,3.73757,3.79701
-3.01579,-2.97921,-2.94332,0.56246,0.65065,0.56203
-3.28825,-3.25181,-3.21578,0.56225,0.65053,0.56201
-3.56599,-3.52969,-3.49352,0.2871,0.37546,0.28702
-3.84608,-3.80981,-3.77361,0.28706,0.37544,0.28702
2.12695,2.16141,2.1994,-2.43588,-2.34643,-2.43372
-2.74595,-2.7091,-2.67349,0.54394,0.63195,0.54318
1.84207,1.87522,1.91447,-2.41775,-2.32757,-2.41403
1.5377,1.56451,1.60959,-2.13747,-2.04421,-2.12633
-2.48353,-2.44672,-2.41106,0.25063,0.33868,0.24993
-2.2381,-2.20083,-2.16564,0.2435,0.33125,0.24223
1.20061,1.18321,1.25696,-1.73893,-1.6424,-1.68334
-1.91992,-1.87292,-1.84832,1.61776,1.69827,1.6041
-1.94167,-1.90803,-1.86925,-0.73516,-0.64525,-0.73203
-1.65677,-1.62909,-1.58478,-1.00798,-0.9151,-0.99785
-1.16466,-1.16933,-1.10182,-1.35298,-1.25431,-1.30895
-0.11584,-0.17746,-0.0984,-1.56458,-1.50041,-1.47877
-1.4126,-1.34672,-1.34851,1.10669,1.16423,1.06542
-1.37694,-1.33812,-1.30451,-0.05818,0.02857,-0.06136
0.35898,0.28613,0.35821,-1.12826,-1.08501,-1.03987
-0.62772,-0.63968,-0.56839,-0.54622,-0.44847,-0.49545
0.59935,0.53554,0.53389,-0.04844,-0.10934,-0.01053


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.28474,-3.35204,-3.28773,-4.03211,-3.99,-3.93946
-2.62156,-2.6849,-2.61682,-3.9022,-3.84927,-3.80969
-1.23321,-1.29248,-1.22194,-4.0193,-3.95773,-3.92791
2.04642,1.97583,2.03499,-3.76117,-3.7316,-3.66983
2.93982,2.87217,2.93605,-3.89451,-3.85353,-3.80191
2.9881,2.92076,2.98502,-4.0792,-4.03721,-3.98656
-2.70176,-2.633,-2.69535,3.84717,3.81005,3.75487
-0.00256,0.06265,-0.00387,4.05795,4.00974,3.96522
-2.97743,-2.90966,-2.97339,3.23845,3.19785,3.14588
-0.02674,0.03853,-0.02792,3.55669,3.50866,3.46395
-2.98337,-2.91525,-2.97852,2.6427,2.60329,2.5502
-2.98799,-2.91964,-2.98259,2.33963,2.30102,2.24719
-3.2653,-3.19949,-3.26543,2.02934,1.98277,1.93659
-3.54223,-3.48067,-3.54995,1.75468,1.69776,1.66257
-0.08918,-0.02358,-0.08971,2.43916,2.39204,2.34641
-3.02564,-2.95524,-3.01478,1.01363,0.98318,0.92215
-0.12159,-0.05567,-0.12148,2.1,2.05378,2.00725
-3.61773,-3.659,-3.68303,0.06638,-0.01951,0.07851
-3.91623,-3.94712,-3.98207,0.13672,0.04259,0.13387
0.2431,0.17595,0.24045,-2.1989,-2.1563,-2.10623
-2.4463,-2.50041,-2.42798,-1.45046,-1.38012,-1.36137
-2.57846,-2.63705,-2.5662,-1.70836,-1.64553,-1.61724
0.10556,0.03979,0.10576,-2.78868,-2.74202,-2.69593
-3.02636,-3.09225,-3.02639,-2.24864,-2.2023,-2.15589
0.1842,0.11786,0.18324,-3.24043,-3.19541,-3.14769
-3.01848,-3.0843,-3.01837,-2.85363,-2.80711,-2.76088
0.2175,0.15101,0.21625,-3.72614,-3.68153,-3.6334
-2.74192,-2.80578,-2.73811,-3.46679,-3.41513,-3.3742
2.50632,2.436,2.49569,-2.97094,-2.94015,-2.87941
3.1156,3.04743,3.11062,-1.38829,-1.34906,-1.29581
3.50975,3.49318,3.56053,-0.31665,-0.21561,-0.25757
3.87825,3.86982,3.93341,-0.4621,-0.35908,-0.4114
3.39912,3.47179,3.4186,0.83668,0.8198,0.74808
2.0859,2.13997,2.06752,2.06464,1.99423,1.97557
3.09018,3.15678,3.09167,2.10032,2.05605,2.00759
0.98175,1.03923,0.96791,2.98309,2.91826,2.89241
2.2779,2.3371,2.26654,2.8238,2.76211,2.73244
2.27082,2.33125,2.26131,3.38862,3.32933,3.29684
2.5365,2.5993,2.53084,3.90765,3.85348,3.81525
3.25534,3.18921,3.25481,-0.54723,-0.50159,-0.45448
-2.56261,-2.59901,-2.52595,-0.63589,-0.54575,-0.55882
2.5383,2.59205,2.51952,1.2309,1.16001,1.142
-0.33599,-0.26869,-0.333,3.3743,3.33218,3.28165
-2.95308,-2.87972,-2.91858,0.2996,0.30867,0.22059
0.12927,0.06331,0.12909,-3.06091,-3.01479,-2.96816
2.85764,2.78479,2.81984,-0.33488,-0.35012,-0.25892
2.87361,2.80424,2.86564,-2.21015,-2.17534,-2.11809
3.02422,3.0901,3.02424,1.60867,1.56232,1.51592
-0.04329,0.02197,-0.04449,2.88533,2.83727,2.7926
-2.63393,-2.56591,-2.58413,0.28114,0.32091,0.22043
0.67438,0.60426,0.66436,-2.42243,-2.3907,-2.33076
1.52104,1.4474,1.49211,-1.39177,-1.39085,-1.30845
-1.71376,-1.64099,-1.69371,2.19744,2.18149,2.10909
-2.15911,-2.17939,-2.11058,-0.67374,-0.57405,-0.61101
2.00939,2.02975,1.96091,0.72722,0.62756,0.66442
-2.22486,-2.16219,-2.16884,0.25505,0.30951,0.20624
1.73678,1.66407,1.69832,-0.92309,-0.93959,-0.84779
0.74203,0.79211,0.71886,1.49949,1.42345,1.41267
-0.95002,-0.99562,-0.922,-1.40893,-1.32751,-1.32499
1.7188,1.67784,1.65345,0.06828,-0.0179,0.07994
-1.67275,-1.62559,-1.60863,0.01689,0.09654,-0.00436
-0.16718,-0.22728,-0.15716,-1.33324,-1.2733,-1.24157
0.59586,0.64409,0.57062,1.19377,1.1154,1.1081
1.01869,0.94968,0.9705,-0.43325,-0.46949,-0.37002
-0.42127,-0.35009,-0.40792,1.01778,0.99116,0.92695
-1.07486,-1.05962,-1.01112,-0.28887,-0.18742,-0.26546
0.60549,0.5319,0.57366,-0.55959,-0.5638,-0.47838
-0.74855,-0.67809,-0.70323,0.36587,0.39603,0.29856
0.24505,0.27759,0.20521,0.37952,0.2865,0.30566
-0.1203,-0.14869,-0.07729,-0.24361,-0.14793,-0.17336


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/arrows_vf.csv <==
x1,x2,x3,y1,y2,y3
-0.8419641540794425,-0.8510945497107024,-0.8323742932050697,-0.9637777424181645,-0.9415370731294342,-0.9450670869594392
-0.8091909795589226,-0.8178885098018751,-0.7992427801260586,-0.8803778113543458,-0.8578261016605091,-0.8620080326883466
-0.7827426599120201,-0.79097134471738,-0.7724191087573864,-0.8072697626356167,-0.7844026101878614,-0.7892777752722695
-0.48174120527947206,-0.4942292363175662,-0.47538320132803535,-0.9544164432224383,-0.9353481177536955,-0.9333655568488579
-0.27223536174889285,-0.2867981053307984,-0.2684179973716603,-0.9822785817993894,-0.9660835588054989,-0.9601468793895953
0.6601977436425008,0.6413543476285952,0.6514533130658184,-0.7647671567063432,-0.7667944980587679,-0.7453230679068343
0.7370515204127499,0.7182779403057538,0.7277706957708143,-0.788839693489903,-0.7918148407541099,-0.769849773132926
0.8714246966220482,0.8528941644460963,0.8610224149199261,-0.7875148450000209,-0.7925368232497229,-0.7696049125985335
0.9041366620280944,0.8855064400057353,0.8941214501834027,-0.8708364824167691,-0.875141382692038,-0.8525325608395665
-0.9147447866324789,-0.8961534159076582,-0.9045705188010058,0.8596374465246974,0.8642355908367843,0.8414925843558794
-0.832861409529657,-0.8141802662160367,-0.823075159594806,0.8283673275100414,0.8322534641886987,0.8098411644984047
-0.8299777068402674,-0.8116026924505766,-0.8190761138735458,0.6898860284476884,0.6958511064202892,0.6725205041410958
-0.7221068621411373,-0.7034037790146451,-0.712428197125375,0.7245677425017139,0.7282584450075276,0.7059398224145643
-0.8957786428980552,-0.8976536218075506,-0.8814802405017383,-0.465241925560943,-0.4399673545014474,-0.4531166565394592
-0.27540083030555107,-0.28974833910244824,-0.2712930341102613,-0.9196834442337685,-0.903145224956617,-0.8976458221390506
-0.9606634345572155,-0.9492627485726681,-0.944040005519017,0.09324859771409177,0.11350930195064679,0.08909812536409079
0.772104168446909,0.7746724680898618,0.7581487460382013,0.437995866287779,0.41283156071012006,0.4251694434743176
0.6121025588538982,0.6216610782963339,0.6028787323628069,0.7550666074992396,0.7331530896506151,0.7360266164482105
0.6858482762174773,0.6948755546230827,0.6761719987612365,0.7850700812017717,0.7627535470344862,0.7664399219146221
0.7898189520437446,0.798139486992532,0.7795679143138261,0.8229637667595981,0.8001566975683936,0.804897081717403
0.8234055494577763,0.8321969673208001,0.8135340946350165,0.9051980830889348,0.8827121943308138,0.8867537117041078
-0.7734980992762435,-0.7750839000258439,-0.759062759288249,-0.3953869105333787,-0.37007662155524346,-0.3835581959226908
-0.8125228418924558,-0.8190239807331,-0.8009227821501158,-0.6899148027809232,-0.6660642886701384,-0.6733864336515325
0.5239821796982136,0.5051108039692727,0.5155495116859263,-0.6281076319112092,-0.6295925542368936,-0.6084164997207877
0.7792470520300872,0.7612792327485578,0.7673604678454642,-0.5456973620883114,-0.5535903470046861,-0.5295407001770808
0.8422644099665852,0.8512253978693516,0.832532929058952,0.9441246573245397,0.9217599414079563,0.9255464819102044
-0.7003409157153957,-0.6817582695376432,-0.6901324874990762,0.6443215733630985,0.6489829531773044,0.6262113835306731
-0.8238079183311846,-0.8155663912582982,-0.8069012546613427,-0.04821599687509526,-0.02535719556000693,-0.0479314070631609
0.5629812481483416,0.5694613159699276,0.5513665975647315,0.4920106520197087,0.4681497877767091,0.4755007923653971
-0.042695652357289005,-0.02569421678503736,-0.04250664910590474,0.8408230915584696,0.829718609516795,0.8181062219941504
-0.6491562961373647,-0.631256953711857,-0.6371327359557437,0.43701673343434755,0.44518578095553996,0.42104410327866026
-0.07024651852335517,-0.08610833799828255,-0.06836434973888306,-0.6755892495791911,-0.6617717430319142,-0.6530121592174102
0.04574958892358039,0.06187610486248052,0.04430951600568078,0.6668555512077989,0.6536027393104744,0.6442198128391461
-0.5185159153477704,-0.5277237724131298,-0.5089914109250359,-0.6202349902789315,-0.5980520503715042,-0.60146416221266
-0.43945470704520584,-0.4465828268569386,-0.4282993261374628,-0.4220353662915297,-0.39851049468943867,-0.40496330370318245
0.5366874392978469,0.5455999552784847,0.526915765898841,0.6174171052250037,0.5950174483596025,0.5988770565663877
-0.5678560427589805,-0.5490662015696187,-0.5586827271074948,0.6076439146290131,0.6104275703374442,0.5885599183888144
-0.2074374623199804,-0.22044130478173796,-0.20166265373117986,-0.5009963595092358,-0.4825610084075578,-0.47964421009437985
0.1851337884776858,0.19825724450982407,0.17949831685861528,0.4681003576889653,0.4498186714551189,0.4466810999505886
0.5805996746915538,0.5674678780339588,0.5644685417713828,-0.09641953266216485,-0.11469040295472022,-0.08961233208141994
-0.25155850504450417,-0.26177599476711433,-0.2429219020490483,-0.3722273934316187,-0.3508574382728721,-0.352696491246141
-0.03357145250926141,-0.016627140937456986,-0.03349849525836657,0.5845459996326952,0.5732849893230618,0.5618279221343296
0.12751532227840734,0.1408014763686325,0.1220719913790369,0.3596679946061927,0.3415997148547816,0.33815921308219
0.2228986126727337,0.20407016812662726,0.2140190869449783,-0.22071902941508625,-0.22298331490780665,-0.20138578980991162
0.343753456634871,0.34955959539353754,0.3316839382674759,0.29903803562916065,0.27486595671830805,0.28312810571925917
-0.23681938717097295,-0.2182946555751646,-0.2263965102120824,0.1819518669335869,0.1870123329549549,0.16406356476407913
0.05047380421115033,0.06428646821911266,0.04567420466315908,0.21640414814356967,0.19906332867004095,0.19462039798430908
-0.08774306664603881,-0.09610281691586842,-0.07752313844354886,-0.12421071391359884,-0.10142954913420943,-0.10611223754860433
-0.029277404592530365,-0.040356429185649745,-0.021455547689155807,-0.08799296188431072,-0.06741261844820223,-0.067851828715489
0.06014541842548726,0.07073558705866478,0.051854433540428735,0.1237233978576564,0.10268355298581766,0.10392394210423994


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/real_data.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_hamiltonian_sym_pos_vf.csv <==
x1,x2,y1,y2
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-3.86924,-4.08407,-3.91252
-3.86924,-3.65415,-3.91252,-3.7415
-3.65415,-3.44372,-3.7415,-3.56509
-3.44372,-3.25537,-3.56509,-3.36726
-3.25537,-3.25537,-3.36726,-3.36726
-3.25537,-3.19145,-3.36726,-3.25348
-3.19145,-3.19145,-3.25348,-3.25348
-3.19145,-3.1711,-3.25348,-3.1491
-3.1711,-3.18959,-3.1491,-3.04437
-3.18959,-3.23645,-3.04437,-2.95239
-3.23645,-3.3125,-2.95239,-2.85506
-3.3125,-3.42816,-2.85506,-2.73976
-3.42816,-3.607,-2.73976,-2.5838
-3.607,-3.81534,-2.5838,-2.40441
-3.81534,-4.01567,-2.40441,-2.21631
-4.01567,-4.01567,-2.21631,-2.21631
-4.01567,-4.06283,-2.21631,-2.16857
-4.06283,-4.06283,-2.16857,-2.16857
-3.79957,-3.79957,-4.08407,-4.08407
-3.79957,-3.55302,-4.08407,-3.96273
-3.55302,-3.29918,-3.96273,-3.85751
-3.29918,-3.03951,-3.85751,-3.76737
-3.03951,-2.77594,-3.76737,-3.68917
-2.77594,-2.51035,-3.68917,-3.61801
-2.51035,-2.24448,-3.61801,-3.54804
-2.24448,-1.98016,-3.54804,-3.4727
-1.98016,-1.72051,-3.4727,-3.38342
-1.72051,-1.47526,-3.38342,-3.26263
-1.47526,-1.47526,-3.26263,-3.26263
-1.47526,-1.3817,-3.26263,-3.18264
-1.3817,-1.3817,-3.18264,-3.18264
-1.3817,-1.33905,-3.18264,-3.10631
-1.33905,-1.33905,-3.10631,-3.10631
-1.33905,-1.3367,-3.10631,-3.03178
-1.3367,-1.36472,-3.03178,-2.96164
-1.36472,-1.41822,-2.96164,-2.89026
-1.41822,-1.5063,-2.89026,-2.80689
-1.5063,-1.64324,-2.80689,-2.70484
-1.64324,-1.84791,-2.70484,-2.578
-1.84791,-2.09063,-2.578,-2.44898
-2.09063,-2.33999,-2.44898,-2.33321
-2.33999,-2.59457,-2.33321,-2.22938
-2.59457,-2.85285,-2.22938,-2.13499
-2.85285,-3.11239,-2.13499,-2.04405
-3.11239,-3.3694,-2.04405,-1.94644
-3.3694,-3.61811,-1.94644,-1.83006
-3.61811,-3.85072,-1.83006,-1.68488
-3.85072,-4.04785,-1.68488,-1.51807
-4.04785,-4.04785,-1.51807,-1.51807
-3.23056,-2.96191,-4.08407,-4.02565
-2.96191,-2.69095,-4.02565,-3.97893
-2.69095,-2.41871,-3.97893,-3.94011
-2.41871,-2.1458,-3.94011,-3.90613
-2.1458,-1.87257,-3.90613,-3.8749
-1.87257,-1.59915,-3.8749,-3.84533
-1.59915,-1.32558,-3.84533,-3.81724
-1.32558,-1.0518,-3.81724,-3.79127
-1.0518,-0.77772,-3.79127,-3.76867
-0.77772,-0.50328,-3.76867,-3.75113
-0.50328,-0.2285,-3.75113,-3.74036
-0.2285,0.04648,-3.74036,-3.7376
0.04648,0.32141,-3.7376,-3.7432
0.32141,0.59608,-3.7432,-3.75646
0.59608,0.87039,-3.75646,-3.77593
0.87039,1.14436,-3.77593,-3.79984
1.14436,1.41806,-3.79984,-3.82664
1.41806,1.69158,-3.82664,-3.85527
1.69158,1.96495,-3.85527,-3.88532
1.96495,2.23809,-3.88532,-3.91732
2.23809,2.51082,-3.91732,-3.95265
2.51082,2.78271,-3.95265,-3.99377
2.78271,3.05301,-3.99377,-4.04406
-2.37704,-2.10327,-4.08407,-4.05792
-2.10327,-1.82924,-4.05792,-4.03466
-1.82924,-1.55505,-4.03466,-4.01341
-1.55505,-1.28071,-4.01341,-3.99403
-1.28071,-1.00623,-3.99403,-3.97687
-1.00623,-0.73159,-3.97687,-3.96266
-0.73159,-0.45677,-3.96266,-3.95223
-0.45677,-0.18183,-3.95223,-3.94635
-0.18183,0.09318,-3.94635,-3.94553
0.09318,0.36816,-3.94553,-3.94982
0.36816,0.64302,-3.94982,-3.95887
0.64302,0.91772,-3.95887,-3.97196
0.91772,1.19225,-3.97196,-3.98826
1.19225,1.46663,-3.98826,-4.00699
1.46663,1.74087,-4.00699,-4.02765
1.74087,2.01496,-4.02765,-4.0502
2.01496,2.28883,-4.0502,-4.07528
2.53735,2.80715,-3.79901,-3.85205
2.80715,3.07486,-3.85205,-3.91471
3.07486,3.33896,-3.91471,-3.99098
3.33896,3.59757,-3.99098,-4.08407
3.59757,3.59757,-4.08407,-4.08407
-4.00824,-3.90515,2.74537,2.90937
-3.90515,-3.83789,2.90937,3.04997
-3.83789,-3.79965,3.04997,3.18686
-3.79965,-3.79561,3.18686,3.34106
-3.79561,-3.83301,3.34106,3.49059
-3.83301,-3.83301,3.49059,3.49059
-3.83301,-3.92035,3.49059,3.66189
-3.92035,-3.92035,3.66189,3.66189
-3.92035,-4.08407,3.66189,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.88937,2.17504,2.36906
-3.88937,-3.68558,2.36906,2.55356
-3.68558,-3.48209,2.55356,2.73829
-3.48209,-3.48209,2.73829,2.73829
-3.48209,-3.32749,2.73829,2.90723
-3.32749,-3.32749,2.90723,2.90723
-3.32749,-3.25764,2.90723,3.02266
-3.25764,-3.25764,3.02266,3.02266
-3.25764,-3.2295,3.02266,3.12744
-3.2295,-3.23985,3.12744,3.23686
-3.23985,-3.27946,3.23686,3.33041
-3.27946,-3.34548,3.33041,3.42573
-3.34548,-3.44569,3.42573,3.53462
-3.44569,-3.5945,3.53462,3.67035
-3.5945,-3.80554,3.67035,3.84637
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.88049,1.89054,2.07484
-3.88049,-3.65903,2.07484,2.23736
-3.65903,-3.42515,2.23736,2.38174
-3.42515,-3.18486,2.38174,2.51544
-3.18486,-2.9452,2.51544,2.65012
-2.9452,-2.71783,2.65012,2.80346
-2.71783,-2.71783,2.80346,2.80346
-2.71783,-2.6076,2.80346,2.90938
-2.6076,-2.6076,2.90938,2.90938
-2.6076,-2.55053,2.90938,3.00268
-2.55053,-2.55053,3.00268,3.00268
-2.55053,-2.53561,3.00268,3.08669
-2.53561,-2.55778,3.08669,3.16987
-2.55778,-2.60471,3.16987,3.23855
-2.60471,-2.6786,3.23855,3.30849
-2.6786,-2.79141,3.30849,3.38863
-2.79141,-2.96149,3.38863,3.4886
-2.96149,-3.20317,3.4886,3.61917
-3.20317,-3.44386,3.61917,3.75174
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.87846,1.60603,1.78765
-3.87846,-3.65471,1.78765,1.93615
-3.65471,-3.41009,1.93615,2.06113
-3.41009,-3.15649,2.06113,2.16727
-3.15649,-2.89962,2.16727,2.26548
-2.89962,-2.64367,2.26548,2.36604
-2.64367,-2.39197,2.36604,2.47662
-2.39197,-2.14774,2.47662,2.60263
-2.14774,-1.91714,2.60263,2.75149
-1.91714,-1.91714,2.75149,2.75149
-1.91714,-1.78026,2.75149,2.87312
-1.78026,-1.78026,2.87312,2.87312
-1.78026,-1.71266,2.87312,2.96963
-1.71266,-1.71266,2.96963,2.96963
-1.71266,-1.6905,2.96963,3.05305
-1.6905,-1.70941,3.05305,3.13786
-1.70941,-1.75484,3.13786,3.2018
-1.75484,-1.82605,3.2018,3.26303
-1.82605,-1.93294,3.26303,3.328
-1.93294,-2.08716,3.328,3.39864
-2.08716,-2.31045,3.39864,3.48041
-2.31045,-2.57221,3.48041,3.56424
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.93126,1.03702,1.19921
-3.93126,-3.75419,1.19921,1.33274
-3.75419,-3.55652,1.33274,1.43913
-3.55652,-3.32672,1.43913,1.53
-3.32672,-3.06484,1.53,1.61383
-3.06484,-2.80224,1.61383,1.69551
-2.80224,-2.54243,1.69551,1.78547
-2.54243,-2.28683,1.78547,1.8868
-2.28683,-2.0352,1.8868,1.99768
-2.0352,-1.78614,1.99768,2.1143
-1.78614,-1.53791,2.1143,2.23271
-1.53791,-1.28871,2.23271,2.34903
-1.28871,-1.03688,2.34903,2.45947
-1.03688,-0.78081,2.45947,2.55955
-0.78081,-0.51891,2.55955,2.64271
-0.51891,-0.25028,2.64271,2.69909
-0.25028,0.02325,2.69909,2.71686
0.02325,0.27213,2.71686,2.69517
0.27213,0.51397,2.69517,2.64327
0.51397,0.77598,2.64327,2.56062
0.77598,1.03215,2.56062,2.4609
1.03215,1.28407,2.4609,2.35067
1.28407,1.53332,2.35067,2.23445
1.53332,1.78154,2.23445,2.11603
1.78154,2.03055,2.11603,1.9993
2.03055,2.28212,1.9993,1.88826
2.28212,2.53764,1.88826,1.78673
2.53764,2.7974,1.78673,1.69661
2.7974,3.05998,1.69661,1.61487
3.05998,3.32189,1.61487,1.53114
3.32189,3.57667,1.53114,1.42875
3.57667,3.57667,1.42875,1.42875
3.57667,3.77767,1.42875,1.31616
3.77767,3.95971,1.31616,1.17132
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99123,0.46801,0.64553
-3.99123,-3.86673,0.64553,0.8003
-3.86673,-3.71932,0.8003,0.92327
-3.71932,-3.55166,0.92327,1.01919
-3.55166,-3.35527,1.01919,1.09883
-3.35527,-3.10263,1.09883,1.17982
-3.10263,-2.84073,1.17982,1.26359
-2.84073,-2.58358,1.26359,1.36064
-2.58358,-2.3326,1.36064,1.47277
-2.3326,-2.08653,1.47277,1.59548
-2.08653,-1.84283,1.59548,1.72291
-1.84283,-1.5988,1.72291,1.84973
-1.5988,-1.35214,1.84973,1.97128
-1.35214,-1.10098,1.97128,2.08312
-1.10098,-0.84395,2.08312,2.18052
-0.84395,-0.58038,2.18052,2.25813
-0.58038,-0.31074,2.25813,2.31016
-0.31074,-0.03705,2.31016,2.33133
-0.03705,0.23715,2.33133,2.31906
0.23715,0.50814,2.31906,2.27492
0.50814,0.77343,2.27492,2.20364
0.77343,1.03221,2.20364,2.11106
1.03221,1.28489,2.11106,2.00271
1.28489,1.53262,2.00271,1.88338
4.05039,3.98721,-0.29204,-0.4585
3.98721,3.89582,-0.4585,-0.60773
3.89582,3.76968,-0.60773,-0.74287
3.76968,3.6205,-0.74287,-0.84967
3.6205,3.6205,-0.84967,-0.84967
3.6205,3.42818,-0.84967,-0.94253
3.42818,3.42818,-0.94253,-0.94253
3.42818,3.16866,-0.94253,-1.03294
3.16866,2.90705,-1.03294,-1.11763
2.90705,2.65017,-1.11763,-1.21536
2.65017,2.40028,-1.21536,-1.32984
2.40028,2.1562,-1.32984,-1.45642
2.1562,1.91507,-1.45642,-1.58863
1.91507,1.67388,-1.58863,-1.72075
1.67388,1.43007,-1.72075,-1.84793
1.43007,1.18165,-1.84793,-1.96576
1.18165,0.92721,-1.96576,-2.06977
0.92721,0.66598,-2.06977,-2.15494
0.66598,0.39818,-2.15494,-2.21584
0.39818,0.12546,-2.21584,-2.24725
0.12546,-0.14903,-2.24725,-2.24581
-0.14903,-0.42143,-2.24581,-2.21169
-0.42143,-0.6887,-2.21169,-2.14839
-0.6887,-0.94931,-2.14839,-2.06124
-0.94931,-1.20315,-2.06124,-1.95575
-1.20315,-1.45105,-1.95575,-1.83685
-1.45105,-1.6945,-1.83685,-1.70898
-1.6945,-1.93553,-1.70898,-1.57656
-1.93553,-2.17676,-1.57656,-1.44451
-2.17676,-2.4212,-1.44451,-1.31864
-2.4212,-2.6716,-1.31864,-1.20535
-2.6716,-2.92897,-1.20535,-1.10893
-2.92897,-3.19073,-1.10893,-1.02463
-3.19073,-3.41193,-1.02463,-0.94848
-3.41193,-3.58837,-0.94848,-0.86803
-3.58837,-3.73929,-0.86803,-0.76865
-3.73929,-3.87006,-0.76865,-0.64048
-3.87006,-3.97499,-0.64048,-0.48165
-3.97499,-4.04784,-0.48165,-0.29735
-4.04784,-4.08407,-0.29735,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
3.95146,3.77468,-1.10309,-1.24569
3.77468,3.57902,-1.24569,-1.35597
3.57902,3.57902,-1.35597,-1.35597
3.57902,3.32416,-1.35597,-1.45807
3.32416,3.062,-1.45807,-1.54106
3.062,2.79937,-1.54106,-1.6226
2.79937,2.53985,-1.6226,-1.71337
2.53985,2.28482,-1.71337,-1.81611
2.28482,2.03381,-1.81611,-1.9284
2.03381,1.78523,-1.9284,-2.04606
1.78523,1.53714,-2.04606,-2.16474
1.53714,1.28759,-2.16474,-2.28031
1.28759,1.03489,-2.28031,-2.38869
1.03489,0.77744,-2.38869,-2.48506
0.77744,0.51399,-2.48506,-2.56298
0.51399,0.25807,-2.56298,-2.61225
0.25807,-0.00669,-2.61225,-2.62983
-0.00669,-0.28025,-2.62983,-2.60956
-0.28025,-0.54925,-2.60956,-2.55445
-0.54925,-0.81186,-2.55445,-2.47358
-0.81186,-1.06859,-2.47358,-2.37526
-1.06859,-1.32079,-2.37526,-2.26569
-1.32079,-1.57005,-2.26569,-2.1495
-1.57005,-1.81811,-2.1495,-2.03077
-1.81811,-2.06693,-2.03077,-1.91363
-2.06693,-2.31841,-1.91363,-1.80241
-2.31841,-2.57404,-1.80241,-1.70121
-2.57404,-2.83409,-1.70121,-1.61197
-2.83409,-3.09696,-1.61197,-1.53114
-3.09696,-3.35867,-1.53114,-1.44689
-3.35867,-3.57775,-1.44689,-1.35804
-3.57775,-3.76847,-1.35804,-1.25157
-3.76847,-3.93889,-1.25157,-1.117
-3.93889,-4.08407,-1.117,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-2.98582,-2.7361,-3.57403,-3.45945
-2.7361,-2.56144,-3.45945,-3.37021
-2.56144,-2.44381,-3.37021,-3.29597
-2.44381,-2.36581,-3.29597,-3.22972
-2.36581,-2.3158,-3.22972,-3.16474
-2.3158,-2.28952,-3.16474,-3.08636
-2.28952,-2.29906,-3.08636,-3.00464
-2.29906,-2.29906,-3.00464,-3.00464
-2.29906,-2.34989,-3.00464,-2.91335
-2.34989,-2.34989,-2.91335,-2.91335
-2.34989,-2.4527,-2.91335,-2.80971
-2.4527,-2.4527,-2.80971,-2.80971
-2.4527,-2.67983,-2.80971,-2.65646
-2.67983,-2.92311,-2.65646,-2.52864
-2.92311,-3.17091,-2.52864,-2.40942
-3.17091,-3.4168,-2.40942,-2.28639
-3.4168,-3.65495,-2.28639,-2.14928
-3.65495,-3.87928,-2.14928,-1.99088
-3.87928,-4.08407,-1.99088,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-3.55252,-3.53367,-3.33816,-3.21762
-3.53367,-3.55004,-3.21762,-3.09772
-3.55004,-3.55004,-3.09772,-3.09772
-3.55004,-3.60559,-3.09772,-2.96594
-3.60559,-3.60559,-2.96594,-2.96594
-3.60559,-3.72376,-2.96594,-2.79226
-3.72376,-3.72376,-2.79226,-2.79226
-3.72376,-3.90192,-2.79226,-2.58304
-3.90192,-4.08407,-2.58304,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.01395,-3.91951,-3.77711,-3.63398
-3.91951,-3.85606,-3.63398,-3.50201
-3.85606,-3.82,-3.50201,-3.36856
-3.82,-3.81706,-3.36856,-3.21363
-3.81706,-3.85308,-3.21363,-3.06611
-3.85308,-3.85308,-3.06611,-3.06611
-3.85308,-3.93503,-3.06611,-2.89224
-3.93503,-3.93503,-2.89224,-2.89224
-3.93503,-4.08407,-2.89224,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
4.08407,3.96899,-1.98323,-2.08685
3.96899,3.7574,-2.08685,-2.26198
3.7574,3.53301,-2.26198,-2.42065
3.53301,3.30217,-2.42065,-2.56997
3.30217,3.09697,-2.56997,-2.70523
3.09697,2.96044,-2.70523,-2.80869
2.96044,2.86987,-2.80869,-2.89575
2.86987,2.81244,-2.89575,-2.97442
2.81244,2.78104,-2.97442,-3.05659
2.78104,2.78248,-3.05659,-3.14401
2.78248,2.78248,-3.14401,-3.14401
2.78248,2.82439,-3.14401,-3.23667
2.82439,2.82439,-3.23667,-3.23667
2.82439,2.91537,-3.23667,-3.33889
2.91537,2.91537,-3.33889,-3.33889
2.91537,3.13439,-3.33889,-3.50382
3.13439,3.36576,-3.50382,-3.65211
3.36576,3.59757,-3.65211,-3.79957
3.59757,3.82607,-3.79957,-3.95215
4.08407,4.06589,-2.38366,-2.40447
4.06589,3.88413,-2.40447,-2.61078
3.88413,3.73746,-2.61078,-2.78386
3.73746,3.64112,-2.78386,-2.9175
3.64112,3.57899,-2.9175,-3.03439
3.57899,3.54448,-3.03439,-3.15368
3.54448,3.54802,-3.15368,-3.29785
3.54802,3.595,-3.29785,-3.43144
3.595,3.595,-3.43144,-3.43144
3.595,3.70002,-3.43144,-3.59446
3.70002,3.70002,-3.59446,-3.59446
3.70002,3.88207,-3.59446,-3.79957
3.88207,4.07863,-3.79957,-3.99138
4.07863,4.08407,-3.99138,-3.99652
4.08407,4.04864,-2.69781,-2.75132
4.04864,3.94752,-2.75132,-2.91878
3.94752,3.88167,-2.91878,-3.06288
3.88167,3.84487,-3.06288,-3.20398
3.84487,3.84319,-3.20398,-3.36357
3.84319,3.88207,-3.36357,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.65396,-1.80803,-1.96064
3.65396,3.40987,-1.96064,-2.08666
3.40987,3.15687,-2.08666,-2.19424
3.15687,2.90066,-2.19424,-2.29417
2.90066,2.64553,-2.29417,-2.39672
2.64553,2.39492,-2.39672,-2.50973
2.39492,2.15283,-2.50973,-2.63965
2.15283,1.92796,-2.63965,-2.79644
1.92796,1.92796,-2.79644,-2.79644
1.92796,1.82127,-2.79644,-2.90498
1.82127,1.82127,-2.90498,-2.90498
1.82127,1.76942,-2.90498,-2.99705
1.76942,1.76942,-2.99705,-2.99705
1.76942,1.75946,-2.99705,-3.07774
1.75946,1.78624,-3.07774,-3.15481
1.78624,1.83659,-3.15481,-3.21667
1.83659,1.91481,-3.21667,-3.27846
1.91481,2.03175,-3.27846,-3.3451
2.03175,2.20106,-3.3451,-3.4193
2.20106,2.44492,-3.4193,-3.50667
2.44492,2.70635,-3.50667,-3.592
1.5368,1.77408,1.6388,1.49984
1.77408,2.00827,1.49984,1.35569
2.00827,2.24225,1.35569,1.21121
2.24225,2.47957,1.21121,1.07245
2.47957,2.72388,1.07245,0.94675
2.72388,2.9769,0.94675,0.83975
2.9769,3.23528,0.83975,0.74564
3.23528,3.41857,0.74564,0.67248
3.41857,3.56564,0.67248,0.59267
3.56564,3.68844,0.59267,0.49388
3.68844,3.78675,0.49388,0.36996
3.78675,3.8545,0.36996,0.22338
3.8545,3.88663,0.22338,0.0646
3.88663,3.88207,0.0646,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.12875,2.37489,1.55186,1.42932
2.37489,2.62633,1.42932,1.31829
2.62633,2.88407,1.31829,1.22285
2.88407,3.14618,1.22285,1.13968
3.14618,3.38623,1.13968,1.06058
3.38623,3.57509,1.06058,0.98004
3.57509,3.73718,0.98004,0.88187
3.73718,3.88207,0.88187,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
3.61902,3.36607,4.00891,3.90167
3.36607,3.10683,3.90167,3.81053
3.10683,2.84316,3.81053,3.73281
2.84316,2.57695,3.73281,3.66399
2.57695,2.3098,3.66399,3.59878
2.3098,2.04312,3.59878,3.53188
2.04312,1.77858,3.53188,3.45753
1.77858,1.5522,3.45753,3.38049
1.5522,1.3963,3.38049,3.31286
1.3963,1.28996,3.31286,3.25157
1.28996,1.22033,3.25157,3.19468
1.22033,1.17676,3.19468,3.13671
1.17676,1.15909,3.13671,3.05691
1.15909,1.18356,3.05691,2.98
1.18356,1.18356,2.98,2.98
1.18356,1.25186,2.98,2.89148
1.25186,1.25186,2.89148,2.89148
1.25186,1.41142,2.89148,2.75881
1.41142,1.41142,2.75881,2.75881
1.41142,1.64266,2.75881,2.61046
1.64266,1.88333,2.61046,2.47756
1.88333,2.12997,2.47756,2.35605
2.12997,2.38175,2.35605,2.24557
2.38175,2.63799,2.24557,2.14587
2.63799,2.89746,2.14587,2.05476
2.89746,3.1577,2.05476,1.96586
3.1577,3.41472,1.96586,1.86832
3.41472,3.65187,1.86832,1.75509
3.65187,3.88207,1.75509,1.60603
3.46569,3.23504,3.70704,3.55801
3.23504,3.0644,3.55801,3.44059
3.0644,2.95165,3.44059,3.3492
2.95165,2.87697,3.3492,3.27033
2.87697,2.83031,3.27033,3.19554
2.83031,2.80871,3.19554,3.10888
2.80871,2.82329,3.10888,3.02117
2.82329,2.82329,3.02117,3.02117
2.82329,2.87925,3.02117,2.92479
2.87925,2.87925,2.92479,2.92479
2.87925,2.98811,2.92479,2.81335
2.98811,2.98811,2.81335,2.81335
2.98811,3.20812,2.81335,2.64943
3.20812,3.43785,2.64943,2.49844
3.43785,3.66494,2.49844,2.34347
3.66494,3.88207,2.34347,2.17504
3.88207,4.08406,2.17504,1.98893
4.08406,4.08407,1.98893,1.98892
3.43769,3.38494,3.41621,3.31638
3.38494,3.35828,3.31638,3.21177
3.35828,3.36447,3.21177,3.10436
3.36447,3.36447,3.10436,3.10436
3.36447,3.40876,3.10436,2.98796
3.40876,3.40876,2.98796,2.98796
3.40876,3.49973,2.98796,2.85408
3.49973,3.49973,2.85408,2.85408
3.49973,3.68607,2.85408,2.65232
3.68607,3.88207,2.65232,2.45955
3.88207,4.07334,2.45955,2.26212
4.07334,4.08407,2.26212,2.25057
3.67974,3.66111,3.37523,3.24455
3.66111,3.6784,3.24455,3.11485
3.6784,3.6784,3.11485,3.11485
3.6784,3.73376,3.11485,2.97439
3.73376,3.73376,2.97439,2.97439
3.73376,3.88207,2.97439,2.74405
3.88207,4.05256,2.74405,2.52842
4.05256,4.08407,2.52842,2.48986
4.02892,3.95118,3.73395,3.59255
3.95118,3.90228,3.59255,3.45704
3.90228,3.88207,3.45704,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.8991,3.31306,3.15753
3.8991,3.94701,3.15753,3.01413
3.94701,4.02526,3.01413,2.85947
2.74405,2.47322,3.88207,3.83443
2.47322,2.20154,3.83443,3.79181
2.20154,1.9295,3.79181,3.75149
1.9295,1.65737,3.75149,3.71184
1.65737,1.38522,3.71184,3.67231
1.38522,1.11297,3.67231,3.63352
1.11297,0.84037,3.63352,3.5973
0.84037,0.56711,3.5973,3.56661
0.56711,0.29298,3.56661,3.54535
0.29298,0.01819,3.54535,3.53714
0.01819,-0.25665,3.53714,3.54361
-0.25665,-0.53087,3.54361,3.56343
-0.53087,-0.80423,3.56343,3.59315
-0.80423,-1.0769,3.59315,3.62883
-1.0769,-1.34918,3.62883,3.66736
-1.34918,-1.62134,3.66736,3.70682
-1.62134,-1.89348,3.70682,3.74643
-1.89348,-2.16554,3.74643,3.78657
-2.16554,-2.4373,3.78657,3.82872
-2.4373,-2.70827,3.82872,3.87549
-2.70827,-2.97766,3.87549,3.93049
-2.97766,-3.24419,3.93049,3.99776
-3.24419,-3.50613,3.99776,4.08093
-3.50613,-3.51509,4.08093,4.08407
1.60603,1.33225,3.88207,3.85608
1.33225,1.05827,3.85608,3.83222
1.05827,0.78404,3.83222,3.81161
0.78404,0.50949,3.81161,3.7957
0.50949,0.23467,3.7957,3.78592
0.23467,-0.04031,3.78592,3.7833
-0.04031,-0.31527,3.7833,3.78812
-0.31527,-0.59001,3.78812,3.79985
-0.59001,-0.86446,3.79985,3.8173
-0.86446,-1.13862,3.8173,3.83902
-1.13862,-1.41253,3.83902,3.8636
-3.977,-3.79957,2.53412,2.74405
-3.79957,-3.64516,2.74405,2.97017
-3.64516,-3.64516,2.97017,2.97017
-3.64516,-3.59042,2.97017,3.10338
-3.59042,-3.59042,3.10338,3.10338
-3.59042,-3.57391,3.10338,3.22649
-3.57391,-3.5929,3.22649,3.35002
-4.06263,-4.06263,1.38601,1.38601
-4.06263,-4.01318,1.38601,1.43476
-4.01318,-4.01318,1.43476,1.43476
-4.01318,-3.79957,1.43476,1.60603
-3.79957,-3.56127,1.60603,1.7419
-3.56127,-3.31353,1.7419,1.84663
-3.31353,-3.05387,1.84663,1.93707
-3.93202,-3.88218,0.17354,0.32656
-3.88218,-3.79957,0.32656,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68243,0.46801,0.59302
-3.68243,-3.54613,0.59302,0.68759
-3.54613,-3.38344,0.68759,0.76538
-3.38344,-3.17619,0.76538,0.84072
-3.17619,-2.91687,0.84072,0.93208
-2.91687,-2.66373,0.93208,1.03887
-2.66373,-2.41884,1.03887,1.16357
-2.41884,-2.18018,1.16357,1.30007
-2.18018,-1.94422,1.30007,1.44131
-2.09854,-2.32996,-1.24161,-1.09312
-2.32996,-2.56575,-1.09312,-0.95186
-2.56575,-2.8096,-0.95186,-0.82541
-2.8096,-3.0624,-0.82541,-0.7178
-3.0624,-3.28559,-0.7178,-0.63102
-3.28559,-3.44623,-0.63102,-0.55678
-3.44623,-3.57445,-0.55678,-0.47348
-3.57445,-3.6791,-0.47348,-0.3704
-3.6791,-3.75585,-0.3704,-0.2453
-3.75585,-3.79957,-0.2453,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.23056,-3.02202,-3.51506,-3.33742
-3.02202,-3.02202,-3.33742,-3.33742
-3.02202,-2.94467,-3.33742,-3.2335
-2.94467,-2.94467,-3.2335,-3.2335
-2.94467,-2.91304,-3.2335,-3.1386
-2.91304,-2.92307,-3.1386,-3.03803
-2.92307,-2.96378,-3.03803,-2.9553
-2.96378,-3.03187,-2.9553,-2.87119
-3.03187,-3.13688,-2.87119,-2.77486
-3.13688,-3.29474,-2.77486,-2.65473
-1.52352,-1.25692,-3.51506,-3.44805
-1.25692,-0.99283,-3.44805,-3.37228
-0.99283,-0.73316,-3.37228,-3.28367
-0.73316,-0.48704,-3.28367,-3.1653
-0.48704,-0.48704,-3.1653,-3.1653
-0.48704,-0.43732,-3.1653,-3.1151
-0.43732,-0.43732,-3.1151,-3.1151
-0.43732,-0.42871,-3.1151,-3.0664
-0.42871,-0.45341,-3.0664,-3.02131
-0.45341,-0.49846,-3.02131,-2.97915
-0.49846,-0.58273,-2.97915,-2.9213
-0.58273,-0.72841,-2.9213,-2.83802
-0.72841,-0.97179,-2.83802,-2.71029
-0.97179,-1.21666,-2.71029,-2.58526
-1.21666,-1.46207,-2.58526,-2.46116
-1.46207,-1.70833,-2.46116,-2.33873
-1.70833,-1.95636,-2.33873,-2.21996
-1.95636,-2.20731,-2.21996,-2.10751
-2.20731,-2.46208,-2.10751,-2.00409
-0.95451,-0.68343,-3.51506,-3.46908
-0.68343,-0.41113,-3.46908,-3.4312
-0.41113,-0.1372,-3.4312,-3.4091
-0.1372,0.13753,-3.4091,-3.40941
0.13753,0.4114,-3.40941,-3.43192
0.4114,0.68367,-3.43192,-3.46983
0.68367,0.95476,-3.46983,-3.51576
0.95476,1.2254,-3.51576,-3.5644
1.2254,1.49608,-3.5644,-3.61281
3.68612,3.59757,-0.27326,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.46114,-0.3855,-0.49087
3.46114,3.31685,-0.49087,-0.56514
3.31685,3.12087,-0.56514,-0.6461
3.12087,2.86823,-0.6461,-0.75427
2.86823,2.62419,-0.75427,-0.88034
2.62419,2.38887,-0.88034,-1.0223
2.38887,2.15865,-1.0223,-1.17261
2.15865,1.92949,-1.17261,-1.32461
1.92949,1.69809,-1.32461,-1.47313
1.69809,1.46193,-1.47313,-1.61393
2.24677,2.4724,1.03446,0.87735
2.4724,2.70352,0.87735,0.7287
2.70352,2.94358,0.7287,0.59525
2.94358,3.18262,0.59525,0.47901
3.18262,3.33268,0.47901,0.4014
3.33268,3.44533,0.4014,0.32433
3.44533,3.5303,0.32433,0.23662
3.5303,3.58719,0.23662,0.13504
3.58719,3.61154,0.13504,0.02156
3.61154,3.59757,0.02156,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54287,-0.101,-0.21807
2.56534,2.43801,3.38477,3.3091
2.43801,2.35347,3.3091,3.2426
2.35347,2.29797,3.2426,3.17783
2.29797,2.26586,3.17783,3.10365
2.26586,2.26685,3.10365,3.02341
2.26685,2.26685,3.02341,3.02341
2.26685,2.30743,3.02341,2.93473
2.30743,2.30743,2.93473,2.93473
2.30743,2.39637,2.93473,2.83512
2.39637,2.39637,2.83512,2.83512
2.39637,2.61912,2.83512,2.676
2.61912,2.86121,2.676,2.546
2.86121,3.10922,2.546,2.42727
3.10922,3.35658,2.42727,2.30719
3.35658,3.59757,2.30719,2.17504
3.59757,3.82613,2.17504,2.02285
-3.47496,-3.53623,-0.2402,-0.14731
-3.53623,-3.567,-0.14731,-0.04158
-3.567,-3.56114,-0.04158,0.07284
-3.56114,-3.51506,0.07284,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42292,0.18351,0.29063
-3.42292,-3.31823,0.29063,0.3663
-3.31823,-3.17285,0.3663,0.44605
-3.17285,-2.94808,0.44605,0.56091
-2.94808,-2.71009,0.56091,0.69802
-2.71009,-2.48072,0.69802,0.84936
-2.2272,-2.09253,-3.3259,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.02664,-3.23056,-3.14936
-2.02664,-2.02664,-3.14936,-3.14936
-2.02664,-2.00324,-3.14936,-3.06836
-2.00324,-2.01801,-3.06836,-2.98563
-2.01801,-2.0599,-2.98563,-2.91225
-2.0599,-2.13092,-2.91225,-2.83378
-2.13092,-2.24104,-2.83378,-2.7443
-2.24104,-2.40295,-2.7443,-2.64097
-0.21554,-0.01012,-3.238,-3.21673
-0.01012,0.18351,-3.21673,-3.23056
0.18351,0.18351,-3.23056,-3.23056
0.18351,0.45161,-3.23056,-3.28787
0.45161,0.71773,-3.28787,-3.35619
4.08407,4.01553,-1.35538,-1.42042
4.01553,3.82068,-1.42042,-1.57938
3.82068,3.58422,-1.57938,-1.71817
3.58422,3.33197,-1.71817,-1.82683
3.33197,3.07243,-1.82683,-1.91761
3.07243,2.81128,-1.91761,-2.00385
2.81128,2.55195,-2.00385,-2.09528
2.55195,2.29628,-2.09528,-2.19644
2.29628,2.04492,-2.19644,-2.30791
2.04492,1.79774,-2.30791,-2.4284
1.79774,1.55465,-2.4284,-2.55689
1.55465,1.31664,-2.55689,-2.69442
1.31664,1.14652,-2.69442,-2.80586
1.14652,1.0398,-2.80586,-2.89003
1.0398,0.97486,-2.89003,-2.95736
0.97486,0.93854,-2.95736,-3.01567
0.93854,0.92723,-3.01567,-3.0924
0.92723,0.96043,-3.0924,-3.16197
0.96043,0.96043,-3.16197,-3.16197
0.96043,1.03702,-3.16197,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.19963,-3.23056,-3.31936
2.72011,2.49201,-2.52387,-2.64146
2.49201,2.3292,-2.64146,-2.74398
2.3292,2.21815,-2.74398,-2.83299
2.21815,2.14626,-2.83299,-2.91134
2.14626,2.10361,-2.91134,-2.98477
2.10361,2.08799,-2.98477,-3.06741
2.08799,2.11032,-3.06741,-3.14874
2.11032,2.11032,-3.14874,-3.14874
2.11032,2.17504,-3.14874,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.30831,-3.23056,-3.32714
1.89054,1.89054,3.31306,3.31306
1.89054,1.76221,3.31306,3.22514
1.76221,1.76221,3.22514,3.22514
1.76221,1.69532,3.22514,3.14368
1.69532,1.69532,3.14368,3.14368
1.69532,1.67365,3.14368,3.06472
1.67365,1.68935,3.06472,2.98435
1.68935,1.73152,2.98435,2.91188
1.73152,1.80327,2.91188,2.8326
1.80327,1.9156,2.8326,2.73987
1.9156,2.08291,2.73987,2.62974
2.08291,2.31823,2.62974,2.50257
2.31823,2.56839,2.50257,2.38863
1.03702,1.03702,3.31306,3.31306
1.03702,0.84719,3.31306,3.21517
0.84719,0.84719,3.21517,3.21517
0.84719,0.77462,3.21517,3.15077
0.77462,0.77462,3.15077,3.15077
0.77462,0.74613,3.15077,3.08533
0.74613,0.76188,3.08533,3.01706
0.76188,0.79998,3.01706,2.96444
0.79998,0.86867,2.96444,2.90074
0.86867,0.98252,2.90074,2.81863
0.98252,1.16965,2.81863,2.7038
0.46801,0.19788,3.31306,3.26383
0.19788,0.19788,3.26383,3.26383
0.19788,-0.02621,3.26383,3.25152
-0.02621,-0.25525,3.25152,3.27403
-0.25525,-0.47955,3.27403,3.3177
-0.47955,-0.74704,3.3177,3.38037
-0.74704,-1.01429,3.38037,3.44447
-2.23315,-2.44932,-0.94665,-0.77672
-2.44932,-2.66733,-0.77672,-0.60927
-2.66733,-2.88963,-0.60927,-0.44773
-2.88963,-3.06927,-0.44773,-0.32045
-3.06927,-3.17887,-0.32045,-0.23416
-3.17887,-3.25092,-0.23416,-0.15982
-3.25092,-3.29648,-0.15982,-0.08421
-3.29648,-3.31354,-0.08421,0.0047
-3.31354,-3.29238,0.0047,0.09291
-3.29238,-3.29238,0.09291,0.09291
-3.29238,-3.23056,0.09291,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.08781,0.18351,0.30795
-1.87683,-1.81704,-3.24005,-3.17866
-1.81704,-1.78055,-3.17866,-3.1089
-1.78055,-1.77552,-3.1089,-3.03123
-1.77552,-1.77552,-3.03123,-3.03123
-1.77552,-1.80803,-3.03123,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.90296,-2.94605,-2.83059
-1.90296,-2.00604,-2.83059,-2.74533
-2.00604,-2.17,-2.74533,-2.6372
1.1256,0.87597,-2.56087,-2.67619
0.87597,0.62337,-2.67619,-2.78462
0.62337,0.39284,-2.78462,-2.87161
0.39284,0.22035,-2.87161,-2.92248
0.22035,0.05685,-2.92248,-2.94955
0.05685,-0.101,-2.94955,-2.94605
-0.101,-0.101,-2.94605,-2.94605
-0.101,-0.101,-2.94605,-2.94605
2.61082,2.8028,0.5529,0.37724
2.8028,2.91706,0.37724,0.26137
2.91706,2.98899,0.26137,0.17125
2.98899,3.03275,0.17125,0.08959
3.03275,3.05026,0.08959,-0.00587
3.05026,3.02856,-0.00587,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95233,-0.101,-0.22102
2.95233,2.86673,-0.22102,-0.31512
2.86673,2.71717,-0.31512,-0.4574
2.71717,2.51217,-0.4574,-0.64049
2.51217,2.30459,-0.64049,-0.8207
2.30459,2.09392,-0.8207,-0.9973
-1.06938,-0.82081,2.61127,2.72872
-0.82081,-0.57024,2.72872,2.8417
-0.57024,-0.34482,2.8417,2.93665
-0.34482,-0.101,2.93665,3.02856
-0.101,-0.101,3.02856,3.02856
-0.101,-0.03953,3.02856,3.04257
-0.03953,-0.03953,3.04257,3.04257
-0.03953,0.03766,3.04257,3.04012
0.03766,0.12784,3.04012,3.01755
0.12784,0.25635,3.01755,2.97193
-2.57842,-2.32349,2.19619,2.2992
-2.32349,-2.0735,2.2992,2.41362
-2.0735,-1.82933,2.41362,2.53995
-1.82933,-1.59612,2.53995,2.67804
-1.59612,-1.44078,2.67804,2.78677
-1.44078,-1.33961,2.78677,2.87445
-1.33961,-1.27943,2.87445,2.94442
-1.27943,-1.23902,2.94442,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.24217,3.02856,3.11255
-1.24217,-1.27882,3.11255,3.177
-1.27882,-1.33814,3.177,3.23369
-1.33814,-1.42803,3.23369,3.29217
-1.42803,-1.5649,3.29217,3.35816
-2.49109,-2.59052,-0.4562,-0.31723
-2.59052,-2.6548,-0.31723,-0.19776
-2.6548,-2.69189,-0.19776,-0.08091
-2.69189,-2.69616,-0.08091,0.05736
-2.69616,-2.66155,0.05736,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.5759,0.18351,0.34073
-2.5759,-2.47447,0.34073,0.47762
-2.23392,-2.04269,0.67774,0.8751
-2.04269,-1.83951,0.8751,1.0602
-1.83951,-1.62558,1.0602,1.23277
-1.62558,-1.40092,1.23277,1.3911
-1.40092,-1.16536,1.3911,1.53262
-1.16536,-0.91886,1.53262,1.65393
-0.91886,-0.66189,1.65393,1.7508
-0.66189,-0.39587,1.7508,1.81854
-0.39587,-0.12712,1.81854,1.8526
-0.12712,0.14725,1.8526,1.85119
0.14725,0.41909,1.85119,1.81374
0.41909,0.68436,1.81374,1.74311
0.68436,0.94039,1.74311,1.64372
0.94039,1.18583,1.64372,1.52029
1.18583,1.4203,1.52029,1.37698
1.4203,1.64385,1.37698,1.21713
1.64385,1.85666,1.21713,1.0432
1.85666,2.05858,1.0432,0.85677
2.05858,2.24817,0.85677,0.65795
2.24817,2.39137,0.65795,0.48273
2.39137,2.48864,0.48273,0.33672
2.48864,2.55203,0.33672,0.20737
2.55203,2.58775,0.20737,0.07858
2.58775,2.58905,0.07858,-0.07256
2.58905,2.54952,-0.07256,-0.21547
2.54952,2.54952,-0.21547,-0.21547
2.54952,2.45955,-0.21547,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29485,-0.3855,-0.60461
2.29485,2.12161,-0.60461,-0.79415
2.12161,1.92337,-0.79415,-0.98447
1.92337,1.71401,-0.98447,-1.1625
1.71401,1.49393,-1.1625,-1.3271
1.66073,1.8548,1.03455,0.84022
1.8548,2.01185,0.84022,0.64985
2.01185,2.12625,0.64985,0.47653
2.12625,2.20515,0.47653,0.31631
2.20515,2.25364,0.31631,0.16012
2.25364,2.2709,0.16012,-0.00814
2.2709,2.24345,-0.00814,-0.20419
2.24345,2.17504,-0.20419,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
1.25119,1.01489,-1.33056,-1.4706
1.01489,0.76549,-1.4706,-1.58553
0.76549,0.50771,-1.58553,-1.67015
0.50771,0.24867,-1.67015,-1.72063
0.24867,-0.01508,-1.72063,-1.73646
-0.01508,-0.28667,-1.73646,-1.71518
-0.28667,-0.55479,-1.71518,-1.65681
-0.55479,-0.81356,-1.65681,-1.56523
-0.81356,-1.06045,-1.56523,-1.44504
-1.06045,-1.29398,-1.44504,-1.30045
-1.29398,-1.51305,-1.30045,-1.13475
-1.51305,-1.71628,-1.13475,-0.94996
-1.71628,-1.8948,-0.94996,-0.75403
-1.8948,-2.02947,-0.75403,-0.57165
-2.02947,-2.1256,-0.57165,-0.40355
-2.1256,-2.18927,-0.40355,-0.24369
-2.18927,-2.22302,-0.24369,-0.08079
-2.22302,-2.22098,-0.08079,0.09997
-2.22098,-2.17955,0.09997,0.27488
-2.17955,-2.17955,0.27488,0.27488
-2.17955,-2.09253,0.27488,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94097,0.46801,0.6963
-1.94097,-1.78175,0.6963,0.88291
-1.78175,-1.58446,0.88291,1.07395
-1.58446,-1.37058,1.07395,1.24629
-1.37058,-1.14187,1.24629,1.39839
1.69686,1.8145,0.72207,0.54166
1.8145,1.89793,0.54166,0.36632
1.89793,1.94998,0.36632,0.19128
1.94998,1.96977,0.19128,0.00736
1.96977,1.94961,0.00736,-0.19402
1.94961,1.89054,-0.19402,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.79071,-0.3855,-0.58276
1.79071,1.6659,-0.58276,-0.7629
1.6659,1.50179,-0.7629,-0.94869
-1.79913,-1.87172,-0.48575,-0.30969
-1.87172,-1.91312,-0.30969,-0.1307
-1.91312,-1.92027,-0.1307,0.06074
-1.92027,-1.88375,0.06074,0.27068
-1.88375,-1.80803,0.27068,0.46801
-1.80803,-1.80803,0.46801,0.46801
-1.80803,-1.80803,0.46801,0.46801
-0.59462,-0.85537,-1.86798,-1.78174
-0.85537,-1.10701,-1.78174,-1.67143
-1.10701,-1.34926,-1.67143,-1.54164
-1.34926,-1.58261,-1.54164,-1.39637
-1.58261,-1.80803,-1.39637,-1.23902
-1.63883,-1.54911,0.29877,0.51991
-1.54911,-1.41092,0.51991,0.73715
-1.41092,-1.23403,0.73715,0.93623
-1.23403,-1.03173,0.93623,1.10673
-1.03173,-0.81383,1.10673,1.24442
-0.81383,-0.58689,1.24442,1.34788
-0.58689,-0.35407,1.34788,1.41709
-0.35407,-0.11628,1.41709,1.45184
-0.11628,0.12609,1.45184,1.45098
0.12609,0.37127,1.45098,1.41278
0.37127,0.6146,1.41278,1.33645
0.6146,0.84803,1.33645,1.22424
0.84803,1.06168,1.22424,1.08258
1.06168,1.24756,1.08258,0.92038
1.24756,1.4003,0.92038,0.74716
1.4003,1.51902,0.74716,0.56912
1.51902,1.60467,0.56912,0.38896
1.60467,1.65845,0.38896,0.20516
1.65845,1.67907,0.20516,0.0134
1.67907,1.66144,0.0134,-0.18999
1.66144,1.60603,-0.18999,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
-0.57435,-0.32168,1.57651,1.63752
-0.32168,-0.06505,1.63752,1.66415
-0.06505,0.19804,1.66415,1.65462
0.19804,0.46801,1.65462,1.60603
1.42843,1.3091,-0.45821,-0.66638
1.3091,1.15097,-0.66638,-0.85809
1.15097,0.96473,-0.85809,-1.02354
0.96473,0.76017,-1.02354,-1.15746
0.76017,0.54423,-1.15746,-1.25783
0.54423,0.32061,-1.25783,-1.32415
0.32061,0.0914,-1.32415,-1.35583
0.0914,-0.1417,-1.35583,-1.35177
-0.1417,-0.37583,-1.35177,-1.31064
-0.37583,-0.60527,-1.31064,-1.23244
-0.60527,-0.82137,-1.23244,-1.12045
-0.82137,-1.01595,-1.12045,-0.98091
-1.01595,-1.18215,-0.98091,-0.82202
-1.18215,-1.31609,-0.82202,-0.65184
-1.31609,-1.41743,-0.65184,-0.47504
-1.41743,-1.48655,-0.47504,-0.29317
-1.48655,-1.52352,-0.29317,-0.101
-1.52352,-1.52352,-0.101,-0.101
-1.52352,-1.52352,-0.101,-0.101
0.44042,0.64506,1.13994,1.04927
0.64506,0.83089,1.04927,0.92877
0.83089,0.99114,0.92877,0.78531
0.99114,1.12181,0.78531,0.62561
1.12181,1.22111,0.62561,0.45497
1.22111,1.28845,0.45497,0.27594
1.28845,1.32268,0.27594,0.0893
1.32268,1.32153,0.0893,-0.101
1.32153,1.32153,-0.101,-0.101
1.32153,1.32153,-0.101,-0.101
-1.23344,-1.30503,-0.47989,-0.3014
-1.30503,-1.34385,-0.3014,-0.11517
-1.34385,-1.3473,-0.11517,0.07882
-1.3473,-1.31156,0.07882,0.2786
-1.31156,-1.23902,0.2786,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.13122,0.46801,0.648
-1.13122,-0.99689,0.648,0.80739
0.56224,0.72264,0.87265,0.75791
0.72264,0.8576,0.75791,0.62014
0.8576,0.96312,0.62014,0.46557
0.96312,1.03736,0.46557,0.29852
1.03736,1.07862,0.29852,0.12191
1.07862,1.08459,0.12191,-0.06156
1.08459,1.05266,-0.06156,-0.24774
1.05266,0.98152,-0.24774,-0.42993
0.98152,0.87349,-0.42993,-0.59895
0.87349,0.73418,-0.59895,-0.7463
0.73418,0.57116,-0.7463,-0.86555
0.57116,0.39155,-0.86555,-0.95299
0.39155,0.20104,-0.95299,-1.00665
0.20104,0.00437,-1.00665,-1.0252
0.00437,-0.19336,-1.0252,-1.00771
-0.19336,-0.3855,-1.00771,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56895,-0.95451,-0.86605
-0.56895,-0.73214,-0.86605,-0.74711
-0.73214,-0.87165,-0.74711,-0.60005
-0.87165,-0.97994,-0.60005,-0.43125
-0.97994,-1.05139,-0.43125,-0.24919
-1.05139,-1.08364,-0.24919,-0.06307
-1.08364,-1.07797,-0.06307,0.1204
-1.07797,-1.03699,0.1204,0.29703
-1.03699,-0.963,0.29703,0.46414
-0.75757,-0.59202,0.7643,0.88578
-0.59202,-0.40989,0.88578,0.97543
-0.40989,-0.21687,0.97543,1.03132
-0.21687,-0.01749,1.03132,1.05219
-0.01749,0.18351,1.05219,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
0.59493,0.69155,0.5069,0.37332
0.69155,0.75712,0.37332,0.22407
0.75712,0.78894,0.22407,0.06449
0.78894,0.78483,0.06449,-0.09971
0.78483,0.74359,-0.09971,-0.26151
0.74359,0.66643,-0.26151,-0.41241
0.66643,0.55751,-0.41241,-0.54394
0.55751,0.42331,-0.54394,-0.64905
0.42331,0.27093,-0.64905,-0.72312
0.27093,0.10704,-0.72312,-0.76333
0.10704,-0.06168,-0.76333,-0.76797
-0.06168,-0.2279,-0.76797,-0.73666
-0.2279,-0.3855,-0.73666,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.52721,-0.67001,-0.5704
-0.52721,-0.64256,-0.5704,-0.44464
-0.64256,-0.72758,-0.44464,-0.29759
-0.72758,-0.77736,-0.29759,-0.13759
-0.77736,-0.79002,-0.13759,0.02663
-0.79002,-0.76636,0.02663,0.18773
-0.76636,-0.7084,0.18773,0.33967
-0.7084,-0.61881,0.33967,0.47711
-0.61881,-0.50086,0.47711,0.59455
-0.50086,-0.35946,0.59455,0.68597
-0.35946,-0.20086,0.68597,0.74625
-0.20086,-0.03339,0.74625,0.7716
-0.03339,0.13515,0.7716,0.76095
0.13515,0.29775,0.76095,0.71495
-0.29126,-0.36103,-0.2819,-0.18279
-0.36103,-0.39845,-0.18279,-0.06787
-0.39845,-0.40027,-0.06787,0.05335
-0.40027,-0.36612,0.05335,0.16964
-0.36612,-0.29932,0.16964,0.27042
-0.29932,-0.20586,0.27042,0.34695
-0.20586,-0.09448,0.34695,0.3922
-0.09448,0.02511,0.3922,0.40234
0.02511,0.14287,0.40234,0.37623
0.14287,0.24747,0.37623,0.3163
0.24747,0.32942,0.3163,0.22842
0.32942,0.3819,0.22842,0.11992
0.3819,0.39985,0.11992,88e-5
0.39985,0.38159,88e-5,-0.11835
0.38159,0.32855,-0.11835,-0.22695
0.32855,0.24619,-0.22695,-0.31435
0.24619,0.14204,-0.31435,-0.37321
0.14204,0.02498,-0.37321,-0.39838
0.02498,-0.101,-0.39838,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21741,-0.3855,-0.33409
0.21029,0.18351,-0.00232,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11575,-0.101,-0.17747
0.11575,0.03286,-0.17747,-0.21082
0.03286,-0.05463,-0.21082,-0.20695
-0.05463,-0.13261,-0.20695,-0.16798
-0.13261,-0.18877,-0.16798,-0.10043
-0.18877,-0.21348,-0.10043,-0.01575
-0.21348,-0.20238,-0.01575,0.07264
-0.20238,-0.15677,0.07264,0.14942
-0.15677,-0.08418,0.14942,0.20131
-0.08418,0.00266,0.20131,0.21929


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_hamiltonian_sym_vf.csv <==
x1,x2,y1,y2
-4.04226,-3.76743,-4.00736,-4.00913
-3.76743,-3.49302,-4.00913,-4.02639
-3.49302,-3.21931,-4.02639,-4.053
-3.21931,-2.94605,-4.053,-4.08407
-2.61899,-2.34566,-3.98527,-4.01569
-2.34566,-2.07197,-4.01569,-4.04271
-2.07197,-1.79791,-4.04271,-4.06557
-1.79791,-1.52352,-4.06557,-4.08407
-1.2008,-0.92595,-4.06254,-4.0721
-0.92595,-0.65101,-4.0721,-4.07853
-0.65101,-0.37601,-4.07853,-4.08238
-0.37601,-0.101,-4.08238,-4.08407
-0.101,0.17402,-4.08407,-4.08381
0.17402,0.44903,-4.08381,-4.08158
0.44903,0.72401,-4.08158,-4.0771
0.72401,0.99894,-4.0771,-4.06989
0.99894,1.27375,-4.06989,-4.0594
1.27375,1.54839,-4.0594,-4.04506
1.54839,1.82277,-4.04506,-4.02643
1.82277,2.09681,-4.02643,-4.00333
2.09681,2.37046,-4.00333,-3.976
2.37046,2.64376,-3.976,-3.94526
2.64376,2.91685,-3.94526,-3.91276
2.91685,3.19006,-3.91276,-3.88126
3.19006,3.46379,-3.88126,-3.85502
3.46379,3.7383,-3.85502,-3.83996
3.7383,4.01305,-3.83996,-3.84337
4.01305,4.08407,-3.84337,-3.847
-1.61946,-1.89374,4.07862,4.05859
-1.89374,-2.16767,4.05859,4.03423
-2.16767,-2.44122,4.03423,4.0059
-2.44122,-2.71446,4.0059,3.97459
-2.71446,-2.98756,3.97459,3.94214
-2.98756,-3.26086,3.94214,3.91148
-3.26086,-3.53475,3.91148,3.88705
-3.53475,-3.80938,3.88705,3.8749
-3.80938,-4.08407,3.8749,3.88207
3.87018,3.59563,3.57232,3.56609
3.59563,3.3212,3.56609,3.58192
3.3212,3.04765,3.58192,3.61002
3.04765,2.77458,3.61002,3.64274
2.77458,2.50144,3.64274,3.67488
2.50144,2.22791,3.67488,3.7033
2.22791,1.95387,3.7033,3.72638
1.95387,1.67941,3.72638,3.74358
1.67941,1.40465,3.74358,3.75514
1.40465,1.12972,3.75514,3.76186
1.12972,0.85472,3.76186,3.76494
0.85472,0.5797,3.76494,3.76573
0.5797,0.30468,3.76573,3.76553
0.30468,0.02966,3.76553,3.7653
0.02966,-0.24536,3.7653,3.76546
-0.24536,-0.52039,3.76546,3.76573
-0.52039,-0.79541,3.76573,3.76526
-0.79541,-1.07041,3.76526,3.76279
-1.07041,-1.34536,3.76279,3.75696
-1.34536,-1.62017,3.75696,3.74653
-1.62017,-1.89471,3.74653,3.73058
-1.89471,-2.16885,3.73058,3.70874
-2.16885,-2.44249,3.70874,3.68136
-2.44249,-2.71569,3.68136,3.64982
-2.71569,-2.98874,3.64982,3.61688
-2.98874,-3.26213,3.61688,3.58718
-3.26213,-3.53637,3.58718,3.56785
-3.53637,-3.81109,3.56785,3.56826
-3.81109,-4.08407,3.56826,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-3.94234,-3.77175,1.66597,1.79599
-3.77175,-3.58422,1.79599,1.89707
-3.58422,-3.58422,1.89707,1.89707
-3.58422,-3.32614,1.89707,1.98979
-3.32614,-3.05946,1.98979,2.05658
-3.05946,-2.7918,2.05658,2.11971
-2.7918,-2.52705,2.11971,2.19372
-2.52705,-2.26718,2.19372,2.28336
-2.26718,-2.01268,2.28336,2.38736
-2.01268,-1.76295,2.38736,2.50244
-1.76295,-1.51745,2.50244,2.62625
-1.51745,-1.277,2.62625,2.75949
-1.277,-1.12802,2.75949,2.85387
-1.12802,-1.03935,2.85387,2.92218
-1.03935,-0.98826,2.92218,2.97587
-0.98826,-0.96179,2.97587,3.02525
-0.96179,-0.96294,3.02525,3.07864
-0.96294,-0.96294,3.07864,3.07864
-0.96294,-1.00926,3.07864,3.13458
-1.00926,-1.00926,3.13458,3.13458
-1.00926,-1.10315,3.13458,3.18518
-1.10315,-1.10315,3.18518,3.18518
-1.10315,-1.36755,3.18518,3.25515
-1.36755,-1.63997,3.25515,3.29012
-1.63997,-1.91444,3.29012,3.30305
-1.91444,-2.18929,3.30305,3.29882
-2.18929,-2.46364,3.29882,3.28084
-2.46364,-2.73726,3.28084,3.25338
-2.73726,-3.0106,3.25338,3.22298
-3.0106,-3.28459,3.22298,3.20045
-3.28459,-3.54891,3.20045,3.20025
-3.54891,-3.82072,3.20025,3.23645
-3.82072,-4.08407,3.23645,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08144,-4.08144,2.15879,2.15879
-4.08144,-3.96636,2.15879,2.34049
-3.96636,-3.89801,2.34049,2.46523
-3.89801,-3.85955,2.46523,2.56579
-3.85955,-3.84649,2.56579,2.66812
-3.84649,-3.86869,2.66812,2.76896
-3.86869,-3.86869,2.76896,2.76896
-3.86869,-3.93234,2.76896,2.87381
-3.93234,-3.93234,2.87381,2.87381
-3.93234,-4.08407,2.87381,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.90195,1.89054,2.09612
-3.90195,-3.69843,2.09612,2.28014
-3.69843,-3.47506,2.28014,2.43917
-3.47506,-3.2349,2.43917,2.57156
-3.2349,-2.99054,2.57156,2.68819
-2.99054,-2.99054,2.68819,2.68819
-2.99054,-2.92016,2.68819,2.72961
-2.92016,-2.92016,2.72961,2.72961
-2.92016,-2.89001,2.72961,2.77396
-2.89001,-2.92654,2.77396,2.79988
-2.92654,-2.97469,2.79988,2.81102
-2.97469,-3.08446,2.81102,2.82671
-3.08446,-3.30176,2.82671,2.86277
-3.30176,-3.56472,2.86277,2.9363
-3.56472,-3.78412,2.9363,3.02161
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.94309,1.03702,1.19645
-3.94309,-3.77501,1.19645,1.32679
-3.77501,-3.59328,1.32679,1.42085
-3.59328,-3.39127,1.42085,1.49115
-3.39127,-3.13925,1.49115,1.55597
-3.13925,-2.87219,1.55597,1.62155
-2.87219,-2.60855,1.62155,1.6993
-2.60855,-2.35026,1.6993,1.79333
-2.35026,-2.09705,1.79333,1.90049
-2.09705,-1.84707,1.90049,2.01513
-1.84707,-1.59796,2.01513,2.13165
-1.59796,-1.34742,2.13165,2.24505
-1.34742,-1.09349,2.24505,2.3505
-1.09349,-0.83467,2.3505,2.4431
-0.83467,-0.5701,2.4431,2.51732
-0.5701,-0.29997,2.51732,2.56697
-0.29997,-0.02614,2.56697,2.58644
-0.02614,0.24802,2.58644,2.57304
0.24802,0.519,2.57304,2.52868
0.519,0.78466,2.52868,2.45862
0.78466,1.04453,2.45862,2.36905
1.04453,1.29932,2.36905,2.26572
1.29932,1.55041,2.26572,2.15356
1.55041,1.79964,2.15356,2.03728
1.79964,2.04926,2.03728,1.92188
2.04926,2.30168,1.92188,1.81285
2.30168,2.55893,1.81285,1.71595
2.55893,2.82165,1.71595,1.63516
2.82165,3.08835,1.63516,1.56825
3.08835,3.35511,1.56825,1.50158
3.35511,3.61371,1.50158,1.41056
3.61371,3.61371,1.41056,1.41056
3.61371,3.7905,1.41056,1.31507
3.7905,3.94949,1.31507,1.18857
3.94949,4.07816,1.18857,1.04434
4.07816,4.08407,1.04434,1.03653
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99448,0.46801,0.64703
-3.99448,-3.87131,0.64703,0.80344
-3.87131,-3.72707,0.80344,0.92197
-3.72707,-3.56703,0.92197,1.00811
-3.56703,-3.38273,1.00811,1.07499
-3.38273,-3.14491,1.07499,1.14059
-3.14491,-2.88024,1.14059,1.21496
-2.88024,-2.62118,1.21496,1.30646
-2.62118,-2.36952,1.30646,1.41687
-2.36952,-2.12386,1.41687,1.54034
-2.12386,-1.8812,1.54034,1.66974
-1.8812,-1.6384,1.66974,1.79888
-1.6384,-1.39278,1.79888,1.92251
4.07849,4.03704,-0.16381,-0.3422
4.03704,3.97011,-0.3422,-0.50068
3.97011,3.87843,-0.50068,-0.63893
3.87843,3.7523,-0.63893,-0.76314
3.7523,3.60528,-0.76314,-0.85725
3.60528,3.60528,-0.85725,-0.85725
3.60528,3.41182,-0.85725,-0.93778
3.41182,3.41182,-0.93778,-0.93778
3.41182,3.14829,-0.93778,-1.01605
3.14829,2.88481,-1.01605,-1.09448
2.88481,2.62777,-1.09448,-1.1915
2.62777,2.37895,-1.1915,-1.30819
2.37895,2.13644,-1.30819,-1.43776
2.13644,1.89682,-1.43776,-1.5727
1.89682,1.65672,-1.5727,-1.70678
1.65672,1.41338,-1.70678,-1.83482
1.41338,1.16475,-1.83482,-1.95216
1.16475,0.90955,-1.95216,-2.05419
0.90955,0.6473,-2.05419,-2.1361
0.6473,0.37862,-2.1361,-2.19306
0.37862,0.10548,-2.19306,-2.22088
0.10548,-0.16902,-2.22088,-2.21716
-0.16902,-0.44136,-2.21716,-2.18225
-0.44136,-0.70866,-2.18225,-2.119
-0.70866,-0.96927,-2.119,-2.03189
-0.96927,-1.22284,-2.03189,-1.92581
-1.22284,-1.47005,-1.92581,-1.80551
-1.47005,-1.71239,-1.80551,-1.67556
-1.71239,-1.95208,-1.67556,-1.54073
-1.95208,-2.192,-1.54073,-1.40634
-2.192,-2.43564,-1.40634,-1.27895
-2.43564,-2.68622,-1.27895,-1.1662
-2.68622,-2.94496,-1.1662,-1.07385
-2.94496,-3.20917,-1.07385,-0.99769
-3.20917,-3.42206,-0.99769,-0.93393
-3.42206,-3.59191,-0.93393,-0.8645
-3.59191,-3.73908,-0.8645,-0.77389
-3.73908,-3.86941,-0.77389,-0.65005
-3.86941,-3.97515,-0.65005,-0.49023
-3.97515,-4.04832,-0.49023,-0.30157
-4.04832,-4.08407,-0.30157,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08403,-0.101,0.10511
-4.08403,-4.0474,0.10511,0.30614
-3.02008,-3.28644,-1.29548,-1.22702
-3.28644,-3.49559,-1.22702,-1.16343
-3.49559,-3.67191,-1.16343,-1.08643
-3.67191,-3.83037,-1.08643,-0.98181
-3.83037,-3.97241,-0.98181,-0.83918
-3.97241,-4.08407,-0.83918,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
3.98866,3.83089,-1.34311,-1.4749
3.83089,3.65539,-1.4749,-1.5773
3.65539,3.65539,-1.5773,-1.5773
3.65539,3.39952,-1.5773,-1.67536
3.39952,3.13341,-1.67536,-1.74425
3.13341,2.86583,-1.74425,-1.80774
2.86583,2.60104,-1.80774,-1.88164
2.60104,2.34106,-1.88164,-1.97096
2.34106,2.08596,-1.97096,-2.07354
2.08596,1.8343,-2.07354,-2.18442
1.8343,1.58408,-2.18442,-2.29854
1.58408,1.33325,-2.29854,-2.41131
1.33325,1.07991,-2.41131,-2.51822
1.07991,0.82248,-2.51822,-2.61468
0.82248,0.55966,-2.61468,-2.69477
0.55966,0.30187,-2.69477,-2.74882
0.30187,0.03967,-2.74882,-2.77218
0.03967,-0.2343,-2.77218,-2.75859
-0.2343,-0.50437,-2.75859,-2.70931
-0.50437,-0.76844,-2.70931,-2.6334
-0.76844,-1.02684,-2.6334,-2.53958
-1.02684,-1.28085,-2.53958,-2.43427
-1.28085,-1.53204,-2.43427,-2.32231
-1.53204,-1.78219,-2.32231,-2.20803
-1.78219,-2.03337,-2.20803,-2.09606
-2.03337,-2.28762,-2.09606,-1.99135
-2.28762,-2.5465,-1.99135,-1.89893
-2.5465,-2.81035,-1.89893,-1.82184
-2.81035,-3.07759,-1.82184,-1.75707
-3.07759,-3.3438,-1.75707,-1.69167
-3.3438,-3.55821,-1.69167,-1.62153
-3.55821,-3.75006,-1.62153,-1.5288
-3.75006,-3.93008,-1.5288,-1.39918
-3.93008,-4.08407,-1.39918,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-2.71659,-2.98371,-2.14146,-2.07622
-2.98371,-3.25126,-2.07622,-2.01267
-3.25126,-3.47975,-2.01267,-1.94306
-3.47975,-3.68762,-1.94306,-1.84972
-3.68762,-3.88831,-1.84972,-1.71522
-3.88831,-4.08407,-1.71522,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-3.90595,-3.69759,-3.12872,-3.05626
-3.69759,-3.46377,-3.05626,-3.0065
-3.46377,-3.19049,-3.0065,-2.98998
-3.19049,-2.91604,-2.98998,-3.00436
-2.91604,-2.64171,-3.00436,-3.023
-2.64171,-2.44267,-3.023,-3.02533
-2.44267,-2.30314,-3.02533,-3.01338
-2.30314,-2.20865,-3.01338,-2.99213
-2.20865,-2.15366,-2.99213,-2.96832
-2.15366,-2.11432,-2.96832,-2.93185
-2.11432,-2.10572,-2.93185,-2.88059
-2.10572,-2.10572,-2.88059,-2.88059
-2.10572,-2.13734,-2.88059,-2.82201
-2.13734,-2.13734,-2.82201,-2.82201
-2.13734,-2.22911,-2.82201,-2.74321
-2.22911,-2.22911,-2.74321,-2.74321
-2.22911,-2.42325,-2.74321,-2.63919
-2.42325,-2.42325,-2.63919,-2.63919
-2.42325,-2.68118,-2.63919,-2.5452
-2.68118,-2.94629,-2.5452,-2.47239
-2.94629,-3.21047,-2.47239,-2.40005
-3.21047,-3.44904,-2.40005,-2.31068
-3.44904,-3.68243,-2.31068,-2.17967
-3.68243,-3.8965,-2.17967,-2.00841
-3.8965,-4.08407,-2.00841,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-3.81243,-3.51506,-3.47586
-3.81243,-3.53789,-3.47586,-3.46917
-3.53789,-3.26351,-3.46917,-3.48567
-3.26351,-2.99004,-3.48567,-3.51458
-2.99004,-2.71699,-3.51458,-3.5474
-2.71699,-2.44375,-3.5474,-3.5786
-2.44375,-2.17001,-3.5786,-3.60495
-2.17001,-1.89573,-3.60495,-3.62484
-1.89573,-1.62104,-3.62484,-3.63786
-1.62104,-1.34612,-3.63786,-3.64451
-1.34612,-1.07112,-3.64451,-3.646
-1.07112,-0.79612,-3.646,-3.64403
-0.79612,-0.52112,-3.64403,-3.64063
-0.52112,-0.24612,-3.64063,-3.63775
-0.24612,0.0289,-3.63775,-3.63681
0.0289,0.30391,-3.63681,-3.63824
0.30391,0.57891,-3.63824,-3.64138
0.57891,0.85391,-3.64138,-3.64464
0.85391,1.12892,-3.64464,-3.64605
1.12892,1.40391,-3.64605,-3.64361
1.40391,1.67879,-3.64361,-3.6357
1.67879,1.95341,-3.6357,-3.62126
1.95341,2.22758,-3.62126,-3.59997
2.22758,2.5012,-3.59997,-3.57244
2.5012,2.77437,-3.57244,-3.54055
2.77437,3.04745,-3.54055,-3.508
3.04745,3.3211,-3.508,-3.48097
3.3211,3.59564,-3.48097,-3.46855
3.59564,3.8698,-3.46855,-3.48184
-4.08407,-3.80962,-3.79957,-3.78738
-3.80962,-3.53491,-3.78738,-3.79684
-3.53491,-3.26094,-3.79684,-3.82025
-3.26094,-2.98763,-3.82025,-3.8508
-2.98763,-2.71455,-3.8508,-3.88348
-2.71455,-2.44135,-3.88348,-3.91498
-2.09253,-1.81836,-3.79957,-3.82099
-1.81836,-1.54383,-3.82099,-3.8371
-1.54383,-1.26904,-3.8371,-3.84831
-1.26904,-0.99412,-3.84831,-3.85542
-0.99412,-0.71913,-3.85542,-3.85945
-0.71913,-0.44412,-3.85945,-3.86141
-0.44412,-0.1691,-3.86141,-3.86217
-0.1691,0.10592,-3.86217,-3.86223
0.10592,0.38094,-3.86223,-3.86166
0.38094,0.65596,-3.86166,-3.86004
0.65596,0.93095,-3.86004,-3.85657
0.93095,1.20589,-3.85657,-3.85026
1.20589,1.48072,-3.85026,-3.84008
1.48072,1.75532,-3.84008,-3.82515
1.75532,2.02959,-3.82515,-3.80497
2.02959,2.30342,-3.80497,-3.77953
2.30342,2.57679,-3.77953,-3.74959
2.57679,2.84987,-3.74959,-3.71692
3.98001,3.81562,-1.68161,-1.81836
3.81562,3.60592,-1.81836,-1.94194
3.60592,3.35014,-1.94194,-2.04018
3.35014,3.0841,-2.04018,-2.10926
3.0841,2.81632,-2.10926,-2.1719
2.81632,2.55115,-2.1719,-2.2444
2.55115,2.29089,-2.2444,-2.33281
2.29089,2.03637,-2.33281,-2.4367
2.03637,1.78763,-2.4367,-2.5538
1.78763,1.54512,-2.5538,-2.68325
1.54512,1.37137,-2.68325,-2.79021
1.37137,1.26323,-2.79021,-2.87063
1.26323,1.20037,-2.87063,-2.9314
1.20037,1.16506,-2.9314,-2.98416
1.16506,1.15519,-2.98416,-3.04361
1.15519,1.18244,-3.04361,-3.09709
1.18244,1.18244,-3.09709,-3.09709
1.18244,1.26092,-3.09709,-3.15171
1.26092,1.26092,-3.15171,-3.15171
1.26092,1.43528,-3.15171,-3.21028
1.43528,1.43528,-3.21028,-3.21028
1.43528,1.70612,-3.21028,-3.25322
1.70612,1.98049,-3.25322,-3.26837
1.98049,2.25533,-3.26837,-3.26393
2.25533,2.52961,-3.26393,-3.24492
2.52961,2.80318,-3.24492,-3.21682
2.80318,3.07666,-3.21682,-3.18783
3.07666,3.35096,-3.18783,-3.1707
3.35096,3.61258,-3.1707,-3.18057
3.61258,3.88207,-3.18057,-3.23056
3.94387,3.81433,-2.2248,-2.3923
3.81433,3.74037,-2.3923,-2.49925
3.74037,3.69866,-2.49925,-2.58061
3.69866,3.68024,-2.58061,-2.66183
3.68024,3.69531,-2.66183,-2.74326
3.69531,3.69531,-2.74326,-2.74326
3.69531,3.74988,-2.74326,-2.82612
3.74988,3.74988,-2.82612,-2.82612
3.74988,3.88207,-2.82612,-2.94605
3.88207,3.88207,-2.94605,-2.94605
-1.56235,-1.32123,1.60993,1.74203
-1.32123,-1.07304,1.74203,1.86015
-1.07304,-0.81696,1.86015,1.95978
-0.81696,-0.55313,1.95978,2.03623
-0.55313,-0.2829,2.03623,2.08492
-0.2829,-0.00894,2.08492,2.1023
-0.00894,0.26513,2.1023,2.08696
0.26513,0.53568,2.08696,2.04011
0.53568,0.79995,2.04011,1.96519
0.79995,1.0565,1.96519,1.86679
1.0565,1.30512,1.86679,1.74961
1.30512,1.54659,1.74961,1.61818
1.54659,1.78243,1.61818,1.4768
1.78243,2.01492,1.4768,1.32994
2.01492,2.24718,1.32994,1.18273
2.24718,2.48309,1.18273,1.04163
2.48309,2.7267,1.04163,0.91468
2.7267,2.98014,0.91468,0.80902
2.98014,3.2404,0.80902,0.72037
3.2404,3.42103,0.72037,0.65509
3.42103,3.56518,0.65509,0.58315
3.56518,3.68685,0.58315,0.49087
3.68685,3.78572,0.49087,0.37043
3.78572,3.85426,0.37043,0.22437
3.85426,3.8866,0.22437,0.06522
3.8866,3.88207,0.06522,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.16418,2.40977,1.49257,1.36901
2.40977,2.66184,1.36901,1.25959
2.66184,2.92149,1.25959,1.16979
2.92149,3.1864,1.16979,1.09613
3.1864,3.41128,1.09613,1.03206
3.41128,3.58942,1.03206,0.96345
3.58942,3.74437,0.96345,0.87403
3.74437,3.88207,0.87403,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
2.21025,2.46874,2.186,2.09244
2.46874,2.73215,2.09244,2.01386
2.73215,2.99922,2.01386,1.94842
2.99922,3.26683,1.94842,1.88512
3.26683,3.49258,1.88512,1.81725
3.49258,3.6954,1.81725,1.72789
3.6954,3.88207,1.72789,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,4.0431,1.60603,1.45681
4.0431,4.08407,1.45681,1.41262
3.92189,3.69708,3.19554,3.13426
3.69708,3.46904,3.13426,3.10433
3.46904,3.46904,3.10433,3.10433
3.46904,3.19463,3.10433,3.10383
3.19463,2.92064,3.10383,3.12663
2.92064,2.647,3.12663,3.15399
2.647,2.37272,3.15399,3.17266
2.37272,2.11377,3.17266,3.17342
2.11377,1.91759,3.17342,3.15674
1.91759,1.7814,3.15674,3.13041
1.7814,1.68655,3.13041,3.09788
1.68655,1.62822,3.09788,3.06437
1.62822,1.58861,3.06437,3.01981
1.58861,1.57885,3.01981,2.96271
1.57885,1.57885,2.96271,2.96271
1.57885,1.60804,2.96271,2.89599
1.60804,1.60804,2.89599,2.89599
1.60804,1.68337,2.89599,2.81575
1.68337,1.68337,2.81575,2.81575
1.68337,1.91008,2.81575,2.6625
1.91008,2.15557,2.6625,2.53924
2.15557,2.41078,2.53924,2.43736
2.41078,2.67299,2.43736,2.355
2.67299,2.9396,2.355,2.28778
2.9396,3.20677,2.28778,2.22271
3.20677,3.43918,2.22271,2.14969
3.43918,3.65777,2.14969,2.04774
3.65777,3.88207,2.04774,1.89054
3.88207,4.07662,1.89054,1.69775
4.07662,4.08407,1.69775,1.68914
4.08407,3.99572,3.14318,3.0922
3.99572,3.75625,3.0922,2.95834
3.75625,3.58011,2.95834,2.86496
3.58011,3.48889,2.86496,2.8119
3.48889,3.43415,2.8119,2.77001
3.43415,3.40333,2.77001,2.73023
3.40333,3.39689,2.73023,2.68092
3.39689,3.39689,2.68092,2.68092
3.39689,3.42772,2.68092,2.61929
3.42772,3.42772,2.61929,2.61929
3.42772,3.48619,2.61929,2.55381
3.48619,3.48619,2.55381,2.55381
3.48619,3.68624,2.55381,2.36736
3.68624,3.88207,2.36736,2.17504
3.88207,4.06193,2.17504,1.96774
4.06193,4.08407,1.96774,1.94011
3.88207,3.60732,3.88207,3.89006
3.60732,3.33322,3.89006,3.912
3.33322,3.0598,3.912,3.94152
3.0598,2.78668,3.94152,3.97381
2.78668,2.51351,3.97381,4.00563
2.51351,2.24005,4.00563,4.03487
2.24005,1.96622,4.03487,4.06035
1.96622,1.69203,4.06035,4.08157
-3.93059,-3.88134,0.1808,0.32978
-3.88134,-3.79957,0.32978,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68511,0.46801,0.58685
-3.68511,-3.55173,0.58685,0.67462
-3.55173,-3.3943,0.67462,0.7438
-3.3943,-3.19296,0.7438,0.80997
-3.19296,-2.9317,0.80997,0.89556
-2.9317,-2.67778,0.89556,1.00018
-2.67778,-2.43325,1.00018,1.12553
-2.43325,-2.1958,1.12553,1.26413
-2.1958,-1.96148,1.26413,1.40805
-1.40567,-1.64304,-1.6558,-1.51707
-1.64304,-1.87511,-1.51707,-1.36957
-1.87511,-2.10437,-1.36957,-1.2177
-2.10437,-2.33418,-1.2177,-1.06672
-2.33418,-2.56867,-1.06672,-0.92338
-2.56867,-2.81195,-0.92338,-0.79598
-2.81195,-3.06537,-0.79598,-0.69012
-3.06537,-3.29007,-0.69012,-0.60816
-3.29007,-3.44827,-0.60816,-0.54067
-3.44827,-3.5745,-0.54067,-0.46392
-3.5745,-3.67871,-0.46392,-0.36583
-3.67871,-3.75591,-0.36583,-0.24317
-3.75591,-3.79957,-0.24317,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
3.59757,3.59757,-1.23902,-1.23902
3.59757,3.33826,-1.23902,-1.32846
3.33826,3.08291,-1.32846,-1.39294
3.08291,2.81723,-1.39294,-1.46363
2.81723,2.55643,-1.46363,-1.55026
3.68718,3.59757,-0.27834,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.45935,-0.3855,-0.48458
3.45935,3.31542,-0.48458,-0.55235
3.31542,3.11524,-0.55235,-0.62925
3.11524,2.86181,-0.62925,-0.7353
2.24629,2.47067,1.02008,0.86121
2.47067,2.70077,0.86121,0.71101
2.70077,2.94038,0.71101,0.57682
2.94038,3.18811,0.57682,0.45835
3.18811,3.33696,0.45835,0.38474
3.33696,3.44806,0.38474,0.31215
3.44806,3.53211,0.31215,0.2285
3.53211,3.58864,0.2285,0.13
3.58864,3.61246,0.13,0.01924
3.61246,3.59757,0.01924,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54184,-0.101,-0.21436
1.60603,1.33107,3.59757,3.60194
1.33107,1.05606,3.60194,3.60089
1.05606,0.78108,3.60089,3.59638
0.78108,0.50612,3.59638,3.59079
0.50612,0.23113,3.59079,3.58653
0.23113,-0.04388,3.58653,3.58532
-0.04388,-0.31888,3.58532,3.58765
-0.31888,-0.59386,3.58765,3.59257
-0.59386,-0.86882,3.59257,3.59808
-0.86882,-1.14381,3.59808,3.60173
-1.14381,-1.41881,3.60173,3.60124
-3.51506,-3.51506,2.17504,2.17504
-3.51506,-3.25748,2.17504,2.26945
-3.25748,-2.99689,2.26945,2.33663
-2.99689,-2.73004,2.33663,2.403
-2.73004,-2.46724,2.403,2.4834
-3.48162,-3.54167,-0.2294,-0.13913
-3.54167,-3.57098,-0.13913,-0.03566
-3.57098,-3.56329,-0.03566,0.07603
-3.56329,-3.51506,0.07603,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42005,0.18351,0.28642
-3.42005,-3.31456,0.28642,0.35755
-3.31456,-3.16568,0.35755,0.43502
-3.16568,-2.92122,0.43502,0.55895
-2.92122,-2.68444,0.55895,0.69813
-2.68444,-2.45658,0.69813,0.85182
-2.45658,-2.2338,0.85182,1.01292
-2.2338,-2.01191,1.01292,1.17531
-2.01191,-1.78749,1.17531,1.33419
-3.51506,-3.24046,-3.23056,-3.2374
-3.24046,-2.9667,-3.2374,-3.26305
-2.9667,-2.69343,-3.26305,-3.29411
-2.69343,-2.41981,-3.29411,-3.3215
-2.41981,-2.14545,-3.3215,-3.33974
-2.14545,-1.87059,-3.33974,-3.34558
-1.87059,-1.59581,-3.34558,-3.33688
-1.59581,-1.32214,-3.33688,-3.31188
-1.32214,-1.05115,-3.31188,-3.26751
-1.05115,-0.78796,-3.26751,-3.19327
-0.78796,-0.78796,-3.19327,-3.19327
-0.78796,-0.70151,-3.19327,-3.14836
-0.70151,-0.70151,-3.14836,-3.14836
-0.70151,-0.65603,-3.14836,-3.0991
-0.65603,-0.65603,-3.0991,-3.0991
-0.65603,-0.65518,-3.0991,-3.05253
-0.65518,-0.68074,-3.05253,-3.01193
-0.68074,-0.73022,-3.01193,-2.96673
-0.73022,-0.81984,-2.96673,-2.90552
-0.81984,-0.97486,-2.90552,-2.81702
-0.97486,-1.21877,-2.81702,-2.69033
-1.21877,-1.46492,-2.69033,-2.56774
-1.46492,-1.71264,-2.56774,-2.44833
-1.71264,-1.96282,-2.44833,-2.33417
-0.3855,-0.11446,-3.23056,-3.18808
-0.11446,-0.11446,-3.18808,-3.18808
-0.11446,0.06327,-3.18808,-3.1856
0.06327,0.25237,-3.1856,-3.20936
0.25237,0.47542,-3.20936,-3.25007
0.47542,0.74577,-3.25007,-3.29849
0.74577,1.01759,-3.29849,-3.33881
3.55576,3.35335,-2.30785,-2.40996
3.35335,3.35335,-2.40996,-2.40996
3.35335,3.09486,-2.40996,-2.50183
3.09486,2.83031,-2.50183,-2.57692
2.83031,2.62888,-2.57692,-2.64306
2.62888,2.49051,-2.64306,-2.70392
2.49051,2.40346,-2.70392,-2.75644
2.40346,2.35562,-2.75644,-2.79833
2.35562,2.32972,-2.79833,-2.84021
2.32972,2.33456,-2.84021,-2.88525
2.33456,2.33456,-2.88525,-2.88525
2.33456,2.38226,-2.88525,-2.92126
2.38226,2.38226,-2.92126,-2.92126
2.38226,2.49023,-2.92126,-2.94787
2.49023,2.49023,-2.94787,-2.94787
2.49023,2.76393,-2.94787,-2.95397
2.76393,3.0386,-2.95397,-2.94145
3.0386,3.31306,-2.94145,-2.94605
3.31306,3.31306,-2.94605,-2.94605
3.31306,3.52678,-2.94605,-2.97838
3.52678,3.73822,-2.97838,-3.03924
2.56865,2.50807,2.90623,2.88971
2.50807,2.47225,2.88971,2.86775
2.47225,2.45869,2.86775,2.83152
2.45869,2.45869,2.83152,2.83152
2.45869,2.48934,2.83152,2.7818
2.48934,2.48934,2.7818,2.7818
2.48934,2.57761,2.7818,2.72135
2.57761,2.57761,2.72135,2.72135
2.57761,2.79216,2.72135,2.63366
2.79216,2.79216,2.63366,2.63366
2.79216,3.05464,2.63366,2.55214
3.05464,3.31306,2.55214,2.45955
3.31306,3.31306,2.45955,2.45955
1.89054,1.61604,3.31306,3.30036
1.61604,1.34342,3.30036,3.26706
1.34342,1.07726,3.26706,3.20309
1.07726,1.07726,3.20309,3.20309
1.07726,0.95944,3.20309,3.14843
0.95944,0.95944,3.14843,3.14843
0.95944,0.9042,3.14843,3.09445
0.9042,0.9042,3.09445,3.09445
0.9042,0.89548,3.09445,3.04313
0.89548,0.91617,3.04313,2.99511
0.91617,0.96056,2.99511,2.94481
0.96056,1.03799,2.94481,2.8824
1.03799,1.17135,2.8824,2.79573
1.17135,1.39201,2.79573,2.67136
1.39201,1.63648,2.67136,2.5455
1.63648,1.88455,2.5455,2.42688
0.75252,0.4811,3.31306,3.27
0.4811,0.20916,3.27,3.23131
0.20916,-0.06458,3.23131,3.22264
-0.06458,-0.31021,3.22264,3.24698
-0.31021,-0.57853,3.24698,3.28809
-0.57853,-0.85027,3.28809,3.32908
-2.1601,-2.04423,2.68372,2.75774
-2.04423,-1.97204,2.75774,2.82
-1.97204,-1.93367,2.82,2.86954
-1.93367,-1.91646,2.86954,2.92458
-1.91646,-1.93595,2.92458,2.9779
-1.93595,-1.93595,2.9779,2.9779
-1.93595,-2.00155,2.9779,3.02383
-2.00155,-2.00155,3.02383,3.02383
-2.00155,-2.13433,3.02383,3.06128
-2.13433,-2.13433,3.06128,3.06128
-2.13433,-2.40763,3.06128,3.08011
-2.40763,-2.68217,3.08011,3.06796
-2.68217,-2.95616,3.06796,3.04444
-2.95616,-3.23056,3.04444,3.02856
-2.46352,-2.68162,-0.75876,-0.5915
-2.68162,-2.90437,-0.5915,-0.43072
-2.90437,-3.0802,-0.43072,-0.30763
-3.0802,-3.18863,-0.30763,-0.22332
-3.18863,-3.25908,-0.22332,-0.15138
-3.25908,-3.30313,-0.15138,-0.07818
-3.30313,-3.31861,-0.07818,0.00935
-3.31861,-3.29505,0.00935,0.09535
-3.29505,-3.29505,0.09535,0.09535
-3.29505,-3.23056,0.09535,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.07855,0.18351,0.30988
-2.1834,-2.43806,-1.85336,-1.74978
-2.43806,-2.69814,-1.74978,-1.66087
-2.69814,-2.96321,-1.66087,-1.58803
-2.96321,-3.23056,-1.58803,-1.52352
0.50137,0.29302,-2.90341,-2.97386
0.29302,0.15116,-2.97386,-3.0108
0.15116,-0.00348,-3.0108,-3.03067
-0.00348,-0.12572,-3.03067,-3.01893
-0.12572,-0.12572,-3.01893,-3.01893
-0.12572,-0.3855,-3.01893,-2.94605
2.61366,2.8051,0.54652,0.37204
2.8051,2.91885,0.37204,0.2572
2.91885,2.99025,0.2572,0.16816
2.99025,3.03357,0.16816,0.08763
3.03357,3.05075,0.08763,-0.0071
3.05075,3.02856,-0.0071,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95121,-0.101,-0.2206
2.95121,2.86498,-0.2206,-0.31428
2.86498,2.71316,-0.31428,-0.45759
2.71316,2.50777,-0.45759,-0.64024
2.50777,2.30014,-0.64024,-0.82038
2.30014,2.08974,-0.82038,-0.99732
2.08974,1.8748,-0.99732,-1.16875
1.8748,1.6535,-1.16875,-1.33186
1.6535,1.42429,-1.33186,-1.48358
1.42429,1.18598,-1.48358,-1.62047
1.18598,0.9379,-1.62047,-1.73857
0.9379,0.68014,-1.73857,-1.83344
0.68014,0.4139,-1.83344,-1.90045
0.4139,0.14169,-1.90045,-1.93554
0.14169,-0.13274,-1.93554,-1.93617
-0.13274,-0.40512,-1.93617,-1.90233
-0.40512,-0.67165,-1.90233,-1.83646
-0.67165,-0.92977,-1.83646,-1.74259
-0.92977,-1.17827,-1.74259,-1.62535
-1.49577,-1.24656,2.47858,2.59487
-1.24656,-0.99622,2.59487,2.70863
-0.99622,-0.74395,2.70863,2.81776
-0.74395,-0.48892,2.81776,2.92001
-0.48892,-0.26064,2.92001,3.00214
-0.26064,-0.13195,3.00214,3.04148
-0.13195,-0.04023,3.04148,3.06138
-0.04023,0.04077,3.06138,3.06371
0.04077,0.04077,3.06371,3.06371
0.04077,0.1111,3.06371,3.04934
0.1111,0.1111,3.04934,3.04934
0.1111,0.18351,3.04934,3.02856
0.18351,0.18351,3.02856,3.02856
0.18351,0.43763,3.02856,2.93941
0.43763,0.69324,2.93941,2.83892
-2.49258,-2.59173,-0.45171,-0.31385
-2.59173,-2.65573,-0.31385,-0.19546
-2.65573,-2.69262,-0.19546,-0.07944
-2.69262,-2.69655,-0.07944,0.0582
-2.69655,-2.66155,0.0582,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.57506,0.18351,0.34031
-2.57506,-2.47307,0.34031,0.47658
0.68672,0.4186,-2.37253,-2.43223
0.4186,0.14592,-2.43223,-2.46431
0.14592,-0.12862,-2.46431,-2.46534
-0.12862,-0.40154,-2.46534,-2.43518
-0.40154,-0.67001,-2.43518,-2.37704
-0.67001,-0.93263,-2.37704,-2.29614
-0.93263,-1.18938,-2.29614,-2.1979
-1.18938,-1.4412,-2.1979,-2.08746
-0.91152,-0.65429,1.65993,1.75608
-0.65429,-0.38798,1.75608,1.82265
-0.38798,-0.11779,1.82265,1.85551
-0.11779,0.15659,1.85551,1.85287
0.15659,0.4283,1.85287,1.81448
0.4283,0.69334,1.81448,1.74299
0.69334,0.94895,1.74299,1.64254
0.94895,1.19371,1.64254,1.51778
1.19371,1.42724,1.51778,1.37296
1.42724,1.64976,1.37296,1.21165
1.64976,1.86164,1.21165,1.03657
1.86164,2.06298,1.03657,0.84948
2.06298,2.25244,0.84948,0.65054
2.25244,2.39536,0.65054,0.47616
2.39536,2.49213,0.47616,0.33158
2.49213,2.55504,0.33158,0.20375
2.55504,2.59041,0.20375,0.0761
2.59041,2.59109,0.0761,-0.0743
2.59109,2.55078,-0.0743,-0.21608
2.55078,2.55078,-0.21608,-0.21608
2.55078,2.45955,-0.21608,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29366,-0.3855,-0.60375
2.29366,2.11786,-0.60375,-0.79501
2.11786,1.9196,-0.79501,-0.98533
1.49255,1.69938,1.17626,0.99548
1.69938,1.88973,0.99548,0.79749
1.88973,2.03899,0.79749,0.60958
2.03899,2.14622,0.60958,0.44003
2.14622,2.21888,0.44003,0.28326
2.21888,2.26174,0.28326,0.12843
2.26174,2.27216,0.12843,-0.03977
2.27216,2.24462,-0.03977,-0.20535
2.24462,2.24462,-0.20535,-0.20535
2.24462,2.17504,-0.20535,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.09253,-1.89997,0.75252,0.94849
-1.89997,-1.69456,0.94849,1.13108
-1.69456,-1.47732,1.13108,1.29938
-1.47732,-1.24827,1.29938,1.45116
-0.56293,-0.82123,-1.65675,-1.56392
-0.82123,-1.0674,-1.56392,-1.44228
-1.0674,-1.29996,-1.44228,-1.29615
-1.29996,-1.51798,-1.29615,-1.12904
-1.51798,-1.72031,-1.12904,-0.94326
-1.72031,-1.90001,-0.94326,-0.74497
-1.90001,-2.03453,-0.74497,-0.56252
-2.03453,-2.13004,-0.56252,-0.39579
-2.13004,-2.19305,-0.39579,-0.238
-2.19305,-2.22627,-0.238,-0.07718
-2.22627,-2.2235,-0.07718,0.10223
-2.2235,-2.18114,0.10223,0.27539
-2.18114,-2.18114,0.27539,0.27539
-2.18114,-2.09253,0.27539,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.93972,0.46801,0.69553
-1.93972,-1.77792,0.69553,0.88423
-1.77792,-1.58066,0.88423,1.07534
1.89054,1.71554,-0.67001,-0.88137
1.71554,1.51918,-0.88137,-1.07333
1.51918,1.30526,-1.07333,-1.24557
1.30526,1.07558,-1.24557,-1.39611
1.07558,0.83139,-1.39611,-1.52161
0.83139,0.57434,-1.52161,-1.61779
1.70033,1.81781,0.71395,0.53353
1.81781,1.90067,0.53353,0.35969
1.90067,1.95221,0.35969,0.18697
1.95221,1.97163,0.18697,0.00513
1.97163,1.95064,0.00513,-0.19541
1.95064,1.89054,-0.19541,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
-1.80244,-1.8746,-0.4789,-0.30469
-1.8746,-1.91572,-0.30469,-0.12809
-1.91572,-1.92264,-0.12809,0.06159
-1.92264,-1.88507,0.06159,0.2714
-1.88507,-1.80803,0.2714,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.74067,1.60603,-0.43145,-0.67001
1.60603,1.43489,-0.67001,-0.88417
1.43489,1.25124,-0.88417,-1.061
1.25124,1.0339,-1.061,-1.22464
1.0339,0.79559,-1.22464,-1.36063
0.44496,0.21403,-1.35154,-1.40115
0.21403,-0.02182,-1.40115,-1.41568
-0.02182,-0.26098,-1.41568,-1.39366
-0.26098,-0.49985,-1.39366,-1.33388
-0.49985,-0.73171,-1.33388,-1.23722
-0.73171,-0.94863,-1.23722,-1.10753
-0.94863,-1.14081,-1.10753,-0.95326
-1.14081,-1.30178,-0.95326,-0.7841
-1.30178,-1.42893,-0.7841,-0.608
-1.42893,-1.52249,-0.608,-0.42933
-1.52249,-1.58388,-0.42933,-0.24801
-1.58388,-1.61274,-0.24801,-0.06002
-1.61274,-1.60479,-0.06002,0.14003
-1.60479,-1.55213,0.14003,0.35366
-1.55213,-1.44989,0.35366,0.57261
-1.44989,-1.30257,0.57261,0.78227
-1.30257,-1.12213,0.78227,0.96907
-1.12213,-0.91999,0.96907,1.12569
-0.91999,-0.70486,1.12569,1.24894
-0.70486,-0.48111,1.24894,1.33828
-0.48111,-0.25122,1.33828,1.3934
-0.25122,-0.01635,1.3934,1.41363
-0.01635,0.22208,1.41363,1.39762
0.22208,0.46096,1.39762,1.34399
0.46096,0.69473,1.34399,1.25287
0.69473,0.91408,1.25287,1.12823
0.91408,1.11035,1.12823,0.97737
1.11035,1.27639,0.97737,0.80983
1.27639,1.4085,0.80983,0.63469
1.4085,1.50707,0.63469,0.45634
1.50707,1.57325,0.45634,0.27556
1.57325,1.60715,0.27556,0.08896
1.60715,1.60603,0.08896,-0.101
1.60603,1.60603,-0.101,-0.101
1.60603,1.60603,-0.101,-0.101
-0.57272,-0.32046,1.57688,1.63789
-0.32046,-0.06414,1.63789,1.66441
-0.06414,0.19808,1.66441,1.65481
0.19808,0.46801,1.65481,1.60603
0.59581,0.79672,1.13272,1.01894
0.79672,0.97451,1.01894,0.87906
0.97451,1.12347,0.87906,0.72098
1.12347,1.24056,0.72098,0.55198
1.24056,1.32538,0.55198,0.37605
1.32538,1.37797,0.37605,0.19386
1.37797,1.39678,0.19386,0.00382
1.39678,1.37777,0.00382,-0.19464
1.37777,1.32153,-0.19464,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.22868,-0.3855,-0.57158
1.22868,1.10821,-0.57158,-0.73929
1.10821,0.95568,-0.73929,-0.89587
0.95568,0.77493,-0.89587,-1.03325
-1.2354,-1.30668,-0.47588,-0.29847
-1.30668,-1.34534,-0.29847,-0.11383
-1.34534,-1.34868,-0.11383,0.07908
-1.34868,-1.31232,0.07908,0.27892
-1.31232,-1.23902,0.27892,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
0.56208,0.72292,0.87209,0.75633
0.72292,0.8581,0.75633,0.61769
0.8581,0.96351,0.61769,0.4629
0.96351,1.0375,0.4629,0.29643
1.0375,1.07861,0.29643,0.12084
1.07861,1.08448,0.12084,-0.06191
1.08448,1.05212,-0.06191,-0.24817
1.05212,0.97999,-0.24817,-0.431
0.97999,0.87079,-0.431,-0.60052
0.87079,0.73075,-0.60052,-0.74795
0.73075,0.56771,-0.74795,-0.86696
0.56771,0.38865,-0.86696,-0.95408
0.38865,0.19896,-0.95408,-1.00747
0.19896,0.0031,-1.00747,-1.0258
0.0031,-0.19406,-1.0258,-1.00802
-0.19406,-0.3855,-1.00802,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56868,-0.95451,-0.86555
-0.56868,-0.73153,-0.86555,-0.7463
-0.73153,-0.87127,-0.7463,-0.5987
-0.87127,-0.98009,-0.5987,-0.42907
-0.98009,-1.05182,-0.42907,-0.24623
-1.05182,-1.08378,-0.24623,-0.06002
-1.08378,-1.07754,-0.06002,0.12264
-1.07754,-1.03609,0.12264,0.2981
-1.03609,-0.96178,0.2981,0.46441
-0.96178,-0.85607,0.46441,0.61901
-0.85607,-0.72059,0.61901,0.75739
-0.72059,-0.55953,0.75739,0.8728
-0.55953,-0.3786,0.8728,0.95912
-0.3786,-0.18561,0.95912,1.01143
-0.18561,0.01176,1.01143,1.0276
0.01176,0.20769,1.0276,1.00771
0.59541,0.69189,0.50578,0.37199
0.69189,0.75725,0.37199,0.22299
0.75725,0.78894,0.22299,0.06383
0.78894,0.78468,0.06383,-0.10022
0.78468,0.74305,-0.10022,-0.26224
0.74305,0.66527,-0.26224,-0.41344
0.66527,0.55586,-0.41344,-0.54505
0.55586,0.4216,-0.54505,-0.65001
0.4216,0.26957,-0.65001,-0.72389
0.26957,0.10622,-0.72389,-0.76396
0.10622,-0.06209,-0.76396,-0.76849
-0.06209,-0.22818,-0.76849,-0.73693
-0.22818,-0.3855,-0.73693,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.5273,-0.67001,-0.56992
-0.5273,-0.64268,-0.56992,-0.44379
-0.64268,-0.72786,-0.44379,-0.29624
-0.72786,-0.77758,-0.29624,-0.13583
-0.77758,-0.78992,-0.13583,0.02833
-0.78992,-0.76587,0.02833,0.18894
-0.76587,-0.70765,0.18894,0.34039
-0.70765,-0.61782,0.34039,0.47769
-0.61782,-0.49948,0.47769,0.59534
-0.49948,-0.35761,0.59534,0.68699
-0.35761,-0.19872,0.68699,0.74722
-0.19872,-0.03136,0.74722,0.77226
-0.03136,0.13669,0.77226,0.76118
0.13669,0.29864,0.76118,0.71481
-0.29083,-0.36061,-0.28197,-0.18286
-0.36061,-0.39806,-0.18286,-0.06799
-0.39806,-0.39991,-0.06799,0.05323
-0.39991,-0.36576,0.05323,0.16961
-0.36576,-0.29895,0.16961,0.27043
-0.29895,-0.20563,0.27043,0.34694
-0.20563,-0.09448,0.34694,0.39221
-0.09448,0.02493,0.39221,0.4024
0.02493,0.14267,0.4024,0.37627
0.14267,0.24729,0.37627,0.3162
0.24729,0.32919,0.3162,0.2282
0.32919,0.38159,0.2282,0.1197
0.38159,0.39949,0.1197,68e-5
0.39949,0.38114,68e-5,-0.11859
0.38114,0.32799,-0.11859,-0.22721
0.32799,0.24563,-0.22721,-0.31454
0.24563,0.14163,-0.31454,-0.37331
0.14163,0.02477,-0.37331,-0.39844
0.02477,-0.101,-0.39844,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21733,-0.3855,-0.33397
0.21024,0.18351,-0.00227,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11581,-0.101,-0.17756
0.11581,0.03291,-0.17756,-0.211
0.03291,-0.05454,-0.211,-0.20715
-0.05454,-0.13246,-0.20715,-0.16821
-0.13246,-0.18863,-0.16821,-0.1007
-0.18863,-0.21342,-0.1007,-0.016
-0.21342,-0.20241,-0.016,0.07246
-0.20241,-0.15689,0.07246,0.14936
-0.15689,-0.08433,0.14936,0.2014
-0.08433,0.0025,0.2014,0.21948


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_hamiltonian_vf.csv <==
x1,x2,y1,y2
-3.51506,-3.51506,-4.08407,-4.08407
-3.51506,-3.54185,-4.08407,-3.81114
-3.54185,-3.60366,-3.81114,-3.55914
-3.60366,-3.69896,-3.55914,-3.30154
-3.69896,-3.81434,-3.30154,-3.05203
-3.81434,-3.9394,-3.05203,-2.8071
-3.9394,-4.06515,-2.8071,-2.56252
-4.06515,-4.06515,-2.56252,-2.56252
-3.23056,-3.23056,-4.08407,-4.08407
-3.23056,-3.20451,-4.08407,-3.81112
-3.20451,-3.22187,-3.81112,-3.55132
-3.22187,-3.27529,-3.55132,-3.30811
-3.27529,-3.36182,-3.30811,-3.06063
-3.36182,-3.47371,-3.06063,-2.80955
-3.47371,-3.59528,-2.80955,-2.56287
-3.59528,-3.71599,-2.56287,-2.31578
-3.71599,-3.82705,-2.31578,-2.0643
-3.82705,-3.92171,-2.0643,-1.8063
-3.92171,-3.99619,-1.8063,-1.54179
-3.99619,-4.05045,-1.54179,-1.27236
-2.94605,-2.94605,-4.08407,-4.08407
-2.94605,-2.84974,-4.08407,-3.82691
-2.84974,-2.78728,-3.82691,-3.55984
-2.78728,-2.77116,-3.55984,-3.29106
-2.77116,-2.79915,-3.29106,-3.05304
-2.79915,-2.86067,-3.05304,-2.82497
-2.86067,-2.9557,-2.82497,-2.58059
-2.9557,-3.07028,-2.58059,-2.33062
-3.07028,-3.18613,-2.33062,-2.0812
-3.18613,-3.29165,-2.0812,-1.82738
-3.29165,-3.37853,-1.82738,-1.56671
-3.37853,-3.44298,-1.56671,-1.29963
-3.44298,-3.4864,-1.29963,-1.02824
-3.4864,-3.51449,-1.02824,-0.75472
-3.51449,-3.53505,-0.75472,-0.48048
-3.53505,-3.55625,-0.48048,-0.20628
-3.55625,-3.58586,-0.20628,0.06707
-3.58586,-3.63094,0.06707,0.33819
-3.63094,-3.69772,0.33819,0.60466
-3.69772,-3.79167,0.60466,0.86263
-3.79167,-3.91708,0.86263,1.10664
-3.91708,-4.07014,1.10664,1.32324
-4.07014,-4.07014,1.32324,1.32324
-2.66155,-2.66155,-4.08407,-4.08407
-2.66155,-2.48967,-4.08407,-3.86968
-2.48967,-2.31597,-3.86968,-3.6569
-2.31597,-2.14029,-3.6569,-3.44581
-2.14029,-1.96238,-3.44581,-3.23667
-1.96238,-1.78224,-3.23667,-3.02937
-1.78224,-1.60055,-3.02937,-2.82341
-1.60055,-1.42004,-2.82341,-2.6167
-1.42004,-1.24851,-2.6167,-2.4031
-1.24851,-1.24851,-2.4031,-2.4031
-1.24851,-1.13402,-2.4031,-2.21815
-1.13402,-1.13402,-2.21815,-2.21815
-1.13402,-1.08666,-2.21815,-2.07715
-1.08666,-1.08379,-2.07715,-1.92593
-1.08379,-1.11802,-1.92593,-1.79878
-1.11802,-1.1807,-1.79878,-1.6655
-1.1807,-1.27998,-1.6655,-1.49981
-1.27998,-1.42312,-1.49981,-1.26508
-1.42312,-1.54277,-1.26508,-1.01833
-1.54277,-1.61905,-1.01833,-0.77264
-1.61905,-1.65921,-0.77264,-0.53619
-1.65921,-1.68215,-0.53619,-0.26225
-1.68215,-1.69698,-0.26225,0.01237
-1.69698,-1.7176,0.01237,0.28655
-1.7176,-1.75385,0.28655,0.55898
-1.75385,-1.81344,0.55898,0.82709
-1.81344,-1.90522,0.82709,1.08553
-1.90522,-1.90522,1.08553,1.08553
-1.90522,-2.00663,1.08553,1.27492
-2.00663,-2.14248,1.27492,1.44604
-2.14248,-2.2882,1.44604,1.57186
-2.2882,-2.44691,1.57186,1.66901
-2.44691,-2.62724,1.66901,1.74878
-2.62724,-2.84048,1.74878,1.81802
-2.84048,-3.10392,1.81802,1.88255
-3.10392,-3.37326,1.88255,1.9364
-3.37326,-3.64383,1.9364,1.9841
-3.64383,-3.91492,1.9841,2.02855
-3.91492,-3.91492,2.02855,2.02855
-3.91492,-4.05475,2.02855,2.0508
-4.05475,-4.05475,2.0508,2.0508
-4.05475,-4.05475,2.0508,2.0508
-2.37704,-2.37704,-4.08407,-4.08407
-2.37704,-2.14869,-4.08407,-3.93165
-2.14869,-1.90374,-3.93165,-3.80816
-1.90374,-1.64372,-3.80816,-3.72118
-1.64372,-1.38299,-3.72118,-3.67582
-1.38299,-1.12159,-3.67582,-3.66733
-1.12159,-0.85178,-3.66733,-3.69212
-0.85178,-0.58245,-3.69212,-3.74613
-0.58245,-0.31858,-3.74613,-3.82292
-0.31858,-0.06001,-3.82292,-3.91631
-0.06001,0.1948,-3.91631,-4.01973
-1.75804,-1.48636,-4.03723,-3.99974
-1.48636,-1.21194,-3.99974,-3.9981
-1.21194,-0.93897,-3.9981,-4.02799
-0.93897,-0.67001,-4.02799,-4.08407
0.0963,0.35088,-3.77633,-3.88036
0.35088,0.60741,-3.88036,-3.97931
0.60741,0.81643,-3.97931,-4.04445
0.81643,1.03702,-4.04445,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.22117,-4.08407,-4.08395
1.22117,1.40318,-4.08395,-4.04558
1.40318,1.56492,-4.04558,-3.97624
1.56492,1.72607,-3.97624,-3.87644
1.72607,1.91077,-3.87644,-3.73526
1.91077,2.12263,-3.73526,-3.55991
2.12263,2.33839,-3.55991,-3.38952
2.33839,2.56561,-3.38952,-3.23514
2.56561,2.80789,-3.23514,-3.10617
2.80789,3.06522,-3.10617,-3.01159
3.06522,3.31385,-3.01159,-2.96236
3.31385,3.54669,-2.96236,-2.95449
3.54669,3.76574,-2.95449,-2.98135
3.76574,3.9782,-2.98135,-3.03907
3.9782,4.08407,-3.03907,-3.07475
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.38609,-4.08407,-3.90775
2.38609,2.60376,-3.90775,-3.73987
2.60376,2.83373,-3.73987,-3.58963
2.83373,3.07847,-3.58963,-3.46537
3.07847,3.33743,-3.46537,-3.37516
3.33743,3.58945,-3.37516,-3.32827
3.58945,3.82795,-3.32827,-3.32137
3.82795,4.05565,-3.32137,-3.34898
4.05565,4.08407,-3.34898,-3.35435
2.74405,2.97109,-4.08407,-3.92936
2.97109,3.21233,-3.92936,-3.79829
3.21233,3.46784,-3.79829,-3.69847
3.46784,3.72713,-3.69847,-3.63813
3.72713,3.97418,-3.63813,-3.61886
3.97418,4.08407,-3.61886,-3.61805
-3.73278,-3.74233,4.08407,4.06289
-3.74233,-3.84996,4.06289,3.80988
-3.84996,-3.958,3.80988,3.55704
-3.958,-4.08407,3.55704,3.31306
-4.08407,-4.08407,3.31306,3.31306
-3.5101,-3.57049,4.08407,3.9729
-3.57049,-3.69155,3.9729,3.7262
-3.69155,-3.80677,3.7262,3.47652
-3.80677,-3.92617,3.47652,3.25269
-3.92617,-4.08407,3.25269,3.02856
-4.08407,-4.08407,3.02856,3.02856
-3.52187,-3.65073,3.51534,3.27242
-3.65073,-3.7782,3.27242,3.06762
-3.7782,-3.91757,3.06762,2.89464
-3.91757,-4.08407,2.89464,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-0.72291,-0.932,3.98365,3.88149
-0.932,-1.19672,3.88149,3.81137
-1.19672,-1.46964,3.81137,3.78192
-1.46964,-1.74446,3.78192,3.77882
-1.74446,-2.01929,3.77882,3.78845
-2.01929,-2.28844,3.78845,3.79502
-2.28844,-2.48801,3.79502,3.78609
-2.48801,-2.65269,3.78609,3.75866
-2.65269,-2.80359,3.75866,3.70565
-2.80359,-2.96011,3.70565,3.60501
-2.96011,-3.08502,3.60501,3.47681
-3.08502,-3.08502,3.47681,3.47681
-3.08502,-3.24398,3.47681,3.25296
-3.24398,-3.39426,3.25296,3.02269
-3.39426,-3.53241,3.02269,2.84138
-3.53241,-3.68601,2.84138,2.68784
-3.68601,-3.87457,2.68784,2.55574
-3.87457,-4.08407,2.55574,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-3.47481,-3.5794,0.76158,1.00155
-3.5794,-3.7115,1.00155,1.22058
-3.7115,-3.87906,1.22058,1.42379
-3.87906,-4.08407,1.42379,1.60603
-3.74459,-3.79275,-1.41411,-1.14352
-3.79275,-3.8251,-1.14352,-0.87049
-3.8251,-3.84855,-0.87049,-0.59648
-3.84855,-3.87069,-0.59648,-0.32236
-3.87069,-3.89882,-0.32236,-0.04882
-3.89882,-3.93975,-0.04882,0.22301
-3.93975,-3.99968,0.22301,0.49117
-3.99968,-4.08407,0.49117,0.75252
-4.08407,-4.08407,0.75252,0.75252
-3.96829,-3.99297,-0.90996,-0.63606
-3.99297,-4.01579,-0.63606,-0.36199
-4.01579,-4.04394,-0.36199,-0.08846
-4.04394,-4.08407,-0.08846,0.18351
-3.67427,-3.67427,-4.024,-4.024
-3.67427,-3.6837,-4.024,-3.96444
-3.6837,-3.6837,-3.96444,-3.96444
-3.6837,-3.7478,-3.96444,-3.69772
-3.7478,-3.84269,-3.69772,-3.43998
-3.84269,-3.95805,-3.43998,-3.19048
-3.95805,-4.08407,-3.19048,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-1.84339,-1.63814,-3.49585,-3.39285
-1.63814,-1.41986,-3.39285,-3.31756
-1.41986,-1.17851,-3.31756,-3.27262
-1.17851,-0.90602,-3.27262,-3.26451
-0.90602,-0.63341,-3.26451,-3.29562
-0.63341,-0.36591,-3.29562,-3.35794
-0.36591,-0.10448,-3.35794,-3.44276
-0.10448,0.15228,-3.44276,-3.54118
0.15228,0.40779,-3.54118,-3.64291
0.40779,0.64516,-3.64291,-3.72739
0.64516,0.83534,-3.72739,-3.77709
0.83534,1.03702,-3.77709,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.21149,-3.79957,-3.78466
1.21149,1.37874,-3.78466,-3.7338
1.37874,1.53343,-3.7338,-3.65382
1.53343,1.6971,-3.65382,-3.54025
1.6971,1.90077,-3.54025,-3.37576
1.90077,2.11354,-3.37576,-3.20155
2.11354,2.33533,-3.20155,-3.03932
2.33533,2.57168,-3.03932,-2.89967
2.57168,2.824,-2.89967,-2.79228
2.824,3.07389,-2.79228,-2.72925
3.07389,3.30688,-2.72925,-2.7105
3.30688,3.52331,-2.7105,-2.72864
3.52331,3.72967,-2.72864,-2.77835
4.08407,4.06336,-0.24533,-0.27361
4.06336,3.89983,-0.27361,-0.49472
3.89983,3.73334,-0.49472,-0.71361
3.73334,3.57676,-0.71361,-0.92475
3.57676,3.47262,-0.92475,-1.08768
3.47262,3.40381,-1.08768,-1.23222
3.40381,3.36478,-1.23222,-1.37809
3.36478,3.36398,-1.37809,-1.54752
3.36398,3.40758,-1.54752,-1.71013
3.40758,3.40758,-1.71013,-1.71013
3.40758,3.53812,-1.71013,-1.95005
3.53812,3.70279,-1.95005,-2.16926
3.70279,3.88207,-2.16926,-2.37704
3.88207,4.0685,-2.37704,-2.57859
4.0685,4.08407,-2.57859,-2.59511
3.99034,3.89705,-1.16323,-1.34204
3.89705,3.83646,-1.34204,-1.51297
3.83646,3.8081,-1.51297,-1.69117
3.8081,3.82292,-1.69117,-1.89647
3.82292,3.88207,-1.89647,-2.09253
3.88207,3.88207,-2.09253,-2.09253
3.88207,3.88207,-2.09253,-2.09253
4.08407,4.04484,-0.68176,-0.73291
4.04484,3.88207,-0.73291,-0.95451
3.88207,3.73797,-0.95451,-1.18814
3.73797,3.73797,-1.18814,-1.18814
3.73797,3.66012,-1.18814,-1.36822
3.66012,3.66012,-1.36822,-1.36822
3.66012,3.62342,-1.36822,-1.5303
3.88207,3.63271,0.18351,0.07383
3.63271,3.63271,0.07383,0.07383
3.63271,3.51494,0.07383,-0.02213
3.51494,3.42535,-0.02213,-0.14642
3.42535,3.3447,-0.14642,-0.2859
3.3447,3.3447,-0.2859,-0.2859
3.3447,3.21592,-0.2859,-0.47044
3.21592,3.06542,-0.47044,-0.63398
3.06542,2.8704,-0.63398,-0.81752
2.8704,2.68522,-0.81752,-1.01861
2.68522,2.68522,-1.01861,-1.01861
2.68522,2.63919,-1.01861,-1.10386
2.63919,2.63919,-1.10386,-1.10386
2.63919,2.62691,-1.10386,-1.18433
2.62691,2.64968,-1.18433,-1.26455
2.64968,2.69407,-1.26455,-1.33202
2.69407,2.76487,-1.33202,-1.40881
2.76487,2.88224,-1.40881,-1.51792
2.88224,3.08709,-1.51792,-1.69997
3.88207,3.61151,0.46801,0.51571
3.61151,3.34499,0.51571,0.5829
3.34499,3.08206,0.5829,0.66332
3.08206,2.82188,0.66332,0.75227
2.82188,2.56432,0.75227,0.84854
2.56432,2.31044,0.84854,0.95409
2.31044,2.06358,0.95409,1.07473
2.06358,1.83092,1.07473,1.22021
1.83092,1.83092,1.22021,1.22021
1.83092,1.67206,1.22021,1.35737
1.67206,1.67206,1.35737,1.35737
1.67206,1.56368,1.35737,1.49348
1.56368,1.48866,1.49348,1.6528
1.48866,1.45922,1.6528,1.80417
1.45922,1.46231,1.80417,1.95049
1.46231,1.49161,1.95049,2.10154
1.49161,1.54804,2.10154,2.26646
1.54804,1.63351,2.26646,2.45108
1.63351,1.75565,2.45108,2.67126
1.75565,1.89986,2.67126,2.90466
1.89986,2.05037,2.90466,3.13405
2.05037,2.20455,3.13405,3.3612
2.20455,2.3609,3.3612,3.58714
2.3609,2.51875,3.58714,3.81218
2.51875,2.67747,3.81218,4.03659
2.67747,2.71113,4.03659,4.08407
3.88207,3.62043,0.75252,0.83695
3.62043,3.36275,0.83695,0.93286
3.36275,3.10951,0.93286,1.03995
3.10951,2.86216,1.03995,1.15989
2.86216,2.62328,1.15989,1.29577
2.62328,2.39763,1.29577,1.45234
2.39763,2.19385,1.45234,1.6359
2.19385,2.19385,1.6359,1.6359
2.19385,2.05666,1.6359,1.80502
2.05666,1.95189,1.80502,1.99924
1.95189,1.89802,1.99924,2.18331
1.89802,1.88329,2.18331,2.35884
1.88329,1.89934,2.35884,2.53016
3.88207,3.62776,1.03702,1.14156
3.62776,3.37851,1.14156,1.25758
3.37851,3.136,1.25758,1.38699
3.136,2.90305,1.38699,1.53278
2.90305,2.68436,1.53278,1.69895
2.68436,2.48764,1.69895,1.89017
2.48764,2.32839,1.89017,2.10483
2.32839,2.22925,2.10483,2.31145
2.22925,2.17958,2.31145,2.5053
2.17958,2.16745,2.5053,2.69185
2.16745,2.18624,2.69185,2.87665
3.88207,3.64454,1.60603,1.7444
3.64454,3.41666,1.7444,1.89803
3.41666,3.20241,1.89803,2.06996
3.20241,3.00771,2.06996,2.26347
3.00771,2.84148,2.26347,2.48149
2.84148,2.72404,2.48149,2.70416
2.72404,2.65637,2.70416,2.9177
2.65637,2.62933,2.9177,3.12234
2.62933,2.63519,3.12234,3.3228
2.63519,2.67026,3.3228,3.5272
2.67026,2.73412,3.5272,3.74244
2.73412,2.83017,3.74244,3.97929
2.83017,2.87715,3.97929,4.08407
3.88207,3.66772,2.17504,2.34698
3.66772,3.4702,2.34698,2.53781
3.4702,3.29632,2.53781,2.7501
3.29632,3.15523,2.7501,2.98502
3.15523,3.06534,2.98502,3.21307
3.06534,3.01894,3.21307,3.43245
3.01894,3.00836,3.43245,3.64684
3.00836,3.02875,3.64684,3.86133
3.02875,3.07781,3.86133,4.08342
3.07781,3.07799,4.08342,4.08407
3.88207,3.68271,2.45955,2.64852
3.68271,3.50483,2.64852,2.85761
3.50483,3.35662,2.85761,3.08835
3.35662,3.25323,3.08835,3.32303
3.25323,3.19532,3.32303,3.54897
3.19532,3.1747,3.54897,3.76866
3.1747,3.18608,3.76866,3.98815
3.18608,3.19699,3.98815,4.08407
4.08407,4.08345,2.55666,2.55718
4.08345,3.88207,2.55718,2.74405
3.88207,3.70038,2.74405,2.94993
3.70038,3.54558,2.94993,3.17642
4.08407,4.04801,3.05226,3.09438
4.04801,3.88207,3.09438,3.31306
3.88207,3.74615,3.31306,3.55127
3.74615,3.65191,3.55127,3.79468
3.65191,3.6003,3.79468,4.03081
3.6003,3.59258,4.03081,4.08407
0.74766,0.91017,3.99603,3.87137
0.91017,1.0871,3.87137,3.7764
1.0871,1.27536,3.7764,3.71382
1.27536,1.47599,3.71382,3.68585
1.47599,1.69131,3.68585,3.69783
1.69131,1.92909,3.69783,3.76129
1.92909,2.17504,3.76129,3.88207
2.17504,2.39898,3.88207,4.03991
2.39898,2.45507,4.03991,4.08407
0.46801,0.63239,3.88207,3.66289
0.63239,0.81366,3.66289,3.50084
0.81366,0.99828,3.50084,3.39514
0.99828,1.18413,3.39514,3.33524
1.18413,1.36786,3.33524,3.31558
1.36786,1.5461,3.31558,3.33188
1.5461,1.71732,3.33188,3.37992
1.71732,1.88523,3.37992,3.45753
1.88523,2.05397,3.45753,3.56509
2.05397,2.23029,3.56509,3.70691
0.18351,0.24159,3.88207,3.61375
0.24159,0.31481,3.61375,3.34928
0.31481,0.41456,3.34928,3.09404
0.41456,0.41456,3.09404,3.09404
0.41456,0.52825,3.09404,2.90115
0.52825,0.52825,2.90115,2.90115
0.52825,0.65246,2.90115,2.76263
0.65246,0.80562,2.76263,2.65697
0.80562,0.96147,2.65697,2.60195
0.96147,1.11247,2.60195,2.5897
1.11247,1.25636,2.5897,2.61266
1.25636,1.39301,2.61266,2.66464
1.39301,1.5299,2.66464,2.74508
1.5299,1.67322,2.74508,2.85742
-0.101,-0.101,3.88207,3.88207
-0.101,-0.17186,3.88207,3.66147
-0.17186,-0.17186,3.66147,3.66147
-0.17186,-0.26666,3.66147,3.48949
-0.26666,-0.39632,3.48949,3.34241
-0.39632,-0.5429,3.34241,3.23609
-0.5429,-0.7078,3.23609,3.1589
-0.7078,-0.89575,3.1589,3.10514
-0.89575,-1.11362,3.10514,3.07248
-1.11362,-1.37308,3.07248,3.0595
-1.37308,-1.64808,3.0595,3.06021
-1.64808,-1.92295,3.06021,3.05644
-1.92295,-2.19442,3.05644,3.02035
-2.19442,-2.19442,3.02035,3.02035
-2.19442,-2.36531,3.02035,2.96232
-2.36531,-2.5222,2.96232,2.87093
-2.5222,-2.66179,2.87093,2.75663
-2.66179,-2.8299,2.75663,2.60073
-2.8299,-3.04463,2.60073,2.43055
-3.04463,-3.04463,2.43055,2.43055
-3.04463,-3.21729,2.43055,2.33236
-3.21729,-3.40527,2.33236,2.26145
-3.40527,-3.60413,2.26145,2.2159
-3.60413,-3.82975,2.2159,2.1895
-0.2659,-0.29095,4.08407,4.03506
-0.29095,-0.3855,4.03506,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.5136,3.88207,3.745
-0.5136,-0.6649,3.745,3.63807
-0.6649,-0.83524,3.63807,3.55945
-0.83524,-1.02882,3.55945,3.50445
-1.02882,-1.25166,3.50445,3.47119
-1.25166,-1.51551,3.47119,3.45849
-1.51551,-1.79047,3.45849,3.46177
-1.79047,-2.06542,3.46177,3.46544
-2.06542,-2.3391,3.46544,3.44624
-2.3391,-2.3391,3.44624,3.44624
-2.3391,-2.51959,3.44624,3.40319
-2.51959,-2.69112,3.40319,3.31951
-2.69112,-2.82063,3.31951,3.21598
-2.82063,-2.93975,3.21598,3.08641
-2.93975,-3.08138,3.08641,2.90824
-3.08138,-3.26101,2.90824,2.70058
-3.26101,-3.26101,2.70058,2.70058
-3.26101,-3.41779,2.70058,2.56091
-3.41779,-3.60026,2.56091,2.44655
-2.41091,-2.37317,-3.28185,-3.08543
-2.37317,-2.36592,-3.08543,-2.87671
-2.36592,-2.39305,-2.87671,-2.67205
-2.39305,-2.39305,-2.67205,-2.67205
-2.39305,-2.47034,-2.67205,-2.40902
-2.47034,-2.57589,-2.40902,-2.15523
-2.57589,-2.68871,-2.15523,-1.90442
-2.68871,-2.79257,-1.90442,-1.64992
-2.79257,-2.87636,-1.64992,-1.38831
-2.87636,-2.93545,-1.38831,-1.12004
-2.93545,-2.97228,-1.12004,-0.84767
-2.97228,-2.99443,-0.84767,-0.57359
-2.99443,-3.01135,-0.57359,-0.29909
-3.01135,-3.03234,-0.29909,-0.02491
-3.03234,-3.06577,-0.02491,0.24794
-3.06577,-3.11884,0.24794,0.51752
-3.11884,-3.19757,0.51752,0.77962
-3.19757,-3.29956,0.77962,1.01473
-3.29956,-3.42835,1.01473,1.22818
-3.42835,-3.59269,1.22818,1.42599
-3.59269,-3.79957,1.42599,1.60603
-3.79957,-4.03128,1.60603,1.75253
0.75252,0.75252,-3.51506,-3.51506
0.75252,0.94739,-3.51506,-3.54128
0.94739,0.94739,-3.54128,-3.54128
0.94739,1.11845,-3.54128,-3.53067
1.11845,1.28348,-3.53067,-3.48339
1.28348,1.43369,-3.48339,-3.40701
1.43369,1.59096,-3.40701,-3.29806
1.59096,1.78562,-3.29806,-3.13981
1.78562,1.99764,-3.13981,-2.9647
1.99764,2.21923,-2.9647,-2.80225
2.21923,2.45617,-2.80225,-2.6637
-1.29034,-1.09378,-2.87977,-2.80973
-1.09378,-0.87809,-2.80973,-2.76921
-0.87809,-0.62979,-2.76921,-2.76545
-0.62979,-0.35884,-2.76545,-2.80702
-0.35884,-0.09524,-2.80702,-2.88402
-0.09524,0.16187,-2.88402,-2.98138
0.16187,0.41779,-2.98138,-3.08202
0.41779,0.61438,-3.08202,-3.14717
0.61438,0.77986,-3.14717,-3.18206
0.77986,0.93593,-3.18206,-3.18882
0.93593,1.10278,-3.18882,-3.15908
1.10278,1.2561,-3.15908,-3.09305
1.2561,1.2561,-3.09305,-3.09305
1.2561,1.43116,-3.09305,-2.97606
1.43116,1.43116,-2.97606,-2.97606
1.43116,1.64218,-2.97606,-2.7999
1.64218,1.85158,-2.7999,-2.6217
1.85158,2.0687,-2.6217,-2.46117
2.0687,2.2817,-2.46117,-2.33714
2.2817,2.4921,-2.33714,-2.24833
2.4921,2.69952,-2.24833,-2.19404
2.69952,2.90894,-2.19404,-2.17422
2.90894,3.13427,-2.17422,-2.19509
3.13427,3.35089,-2.19509,-2.25767
3.35089,3.35089,-2.25767,-2.25767
3.35089,3.59757,-2.25767,-2.37704
3.59757,3.82722,-2.37704,-2.52707
3.86245,3.86245,-0.02686,-0.02686
3.86245,3.75408,-0.02686,-0.1594
3.75408,3.75408,-0.1594,-0.1594
3.75408,3.59757,-0.1594,-0.3855
3.59757,3.43202,-0.3855,-0.60483
3.43202,3.2571,-0.60483,-0.81702
3.2571,3.09774,-0.81702,-1.04024
3.09774,3.09774,-1.04024,-1.04024
3.09774,3.04096,-1.04024,-1.16436
3.04096,3.04096,-1.16436,-1.16436
3.04096,3.01965,-1.16436,-1.28135
3.01965,3.03471,-1.28135,-1.40214
3.03471,3.07507,-1.40214,-1.50696
3.07507,3.14286,-1.50696,-1.62096
4.08407,4.04906,1.84106,1.8621
4.04906,3.81783,1.8621,2.01074
3.81783,3.59757,2.01074,2.17504
3.59757,3.39252,2.17504,2.35784
3.39252,3.20912,2.35784,2.56203
3.20912,3.05627,2.56203,2.78957
0.46801,0.46801,3.59757,3.59757
0.46801,0.60397,3.59757,3.41065
0.60397,0.77346,3.41065,3.25347
0.77346,0.94895,3.25347,3.15176
0.94895,1.12501,3.15176,3.09688
1.12501,1.29763,3.09688,3.0825
1.29763,1.46448,3.0825,3.10337
1.46448,1.62509,3.10337,3.15496
1.62509,1.78372,3.15496,3.23579
1.78372,1.94502,3.23579,3.34722
-2.17777,-2.15054,-2.99644,-2.80782
-2.15054,-2.15744,-2.80782,-2.5921
-2.15744,-2.20093,-2.5921,-2.38779
-2.20093,-2.20093,-2.38779,-2.38779
-2.20093,-2.29385,-2.38779,-2.12949
-2.29385,-2.40489,-2.12949,-1.87791
-2.40489,-2.5126,-1.87791,-1.62495
-2.5126,-2.60207,-1.62495,-1.36521
-2.60207,-2.66584,-1.36521,-1.09806
-2.66584,-2.70507,-1.09806,-0.82609
-2.70507,-2.7274,-0.82609,-0.55204
-2.7274,-2.74313,-0.55204,-0.27748
-2.74313,-2.76243,-0.27748,-0.00317
-2.76243,-2.79417,-0.00317,0.26988
-2.79417,-2.84585,0.26988,0.53973
-2.84585,-2.92236,0.53973,0.79821
-2.92236,-3.02137,0.79821,1.0284
-3.02137,-3.14624,1.0284,1.23609
-3.14624,-3.30645,1.23609,1.42814
-3.30645,-3.51506,1.42814,1.60603
3.31306,3.03985,0.18351,0.16811
3.03985,3.03985,0.16811,0.16811
3.03985,2.82341,0.16811,0.14931
2.82341,2.82341,0.14931,0.14931
2.82341,2.72623,0.14931,0.11363
2.72623,2.72623,0.11363,0.11363
2.72623,2.6774,0.11363,0.06044
2.6774,2.66395,0.06044,-0.01133
2.66395,2.6769,-0.01133,-0.08737
2.6769,2.70279,-0.08737,-0.2011
2.70279,2.70279,-0.2011,-0.2011
2.70279,2.69967,-0.2011,-0.29045
2.69967,2.66315,-0.29045,-0.36968
2.66315,2.60574,-0.36968,-0.43651
2.60574,2.51482,-0.43651,-0.51384
2.51482,2.36695,-0.51384,-0.62222
2.36695,2.1471,-0.62222,-0.78718
2.1471,1.93716,-0.78718,-0.96454
1.93716,1.73346,-0.96454,-1.1493
1.73346,1.51767,-1.1493,-1.31846
1.51767,1.51767,-1.31846,-1.31846
1.51767,1.33479,-1.31846,-1.42156
1.33479,1.1402,-1.42156,-1.50155
1.1402,0.8921,-1.50155,-1.58258
0.8921,0.62796,-1.58258,-1.65898
0.62796,0.36346,-1.65898,-1.73419
0.36346,0.1006,-1.73419,-1.81333
0.1006,-0.14904,-1.81333,-1.88745
-0.14904,-0.14904,-1.88745,-1.88745
-0.14904,-0.21104,-1.88745,-1.89289
-0.21104,-0.21104,-1.89289,-1.89289
-0.21104,-0.26325,-1.89289,-1.87196
-0.26325,-0.31689,-1.87196,-1.83512
-0.31689,-0.40528,-1.83512,-1.76279
-0.40528,-0.60125,-1.76279,-1.59285
-0.60125,-0.80529,-1.59285,-1.40881
-0.80529,-0.99922,-1.40881,-1.2143
-0.99922,-1.16712,-1.2143,-0.9979
-1.16712,-1.27592,-0.9979,-0.78758
-1.27592,-1.33708,-0.78758,-0.59179
-1.33708,-1.37334,-0.59179,-0.38034
-1.37334,-1.39573,-0.38034,-0.12008
-1.39573,-1.41185,-0.12008,0.15447
-1.41185,-1.43445,0.15447,0.42849
-1.43445,-1.47274,0.42849,0.70065
-1.47274,-1.5356,0.70065,0.96795
-1.5356,-1.5356,0.96795,0.96795
-1.5356,-1.61633,0.96795,1.18198
-1.61633,-1.61633,1.18198,1.18198
-1.61633,-1.71135,1.18198,1.34718
-1.71135,-1.83884,1.34718,1.4939
-1.83884,-1.97729,1.4939,1.60233
-1.97729,-2.13252,1.60233,1.68752
-2.13252,-2.31114,1.68752,1.75683
3.31306,3.08658,1.60603,1.76163
3.08658,2.87589,1.76163,1.93778
2.87589,2.68869,1.93778,2.1383
2.68869,2.54098,2.1383,2.35803
2.54098,2.44918,2.35803,2.57014
2.44918,2.40382,2.57014,2.77038
2.40382,2.39482,2.77038,2.96515
2.39482,2.41617,2.96515,3.15776
2.41617,2.4661,3.15776,3.35857
-0.101,-0.101,3.31306,3.31306
-0.101,-0.101,3.31306,3.31306
-0.101,-0.19343,3.31306,3.14548
-0.19343,-0.32054,3.14548,3.0035
-0.32054,-0.46442,3.0035,2.90207
-0.46442,-0.62668,2.90207,2.82926
-0.62668,-0.81247,2.82926,2.77943
-0.81247,-1.02909,2.77943,2.75033
-1.02909,-1.2898,2.75033,2.74016
-1.2898,-1.56481,2.74016,2.74081
-1.56481,-1.83937,2.74081,2.73074
-1.83937,-1.83937,2.73074,2.73074
-1.83937,-2.0521,2.73074,2.69626
-2.0521,-2.25912,2.69626,2.62048
-2.25912,-2.42531,2.62048,2.52437
-2.42531,-2.61295,2.52437,2.39847
-2.61295,-2.85214,2.39847,2.26535
-2.85214,-3.07501,2.26535,2.18497
-3.07501,-3.27597,2.18497,2.14277
-0.95451,-0.95451,3.31306,3.31306
-0.95451,-1.22602,3.31306,3.27388
-1.22602,-1.49101,3.27388,3.26413
-1.49101,-1.766,3.26413,3.26707
-1.766,-2.04087,3.26707,3.26456
-2.57595,-2.64995,0.56141,0.81673
-2.64995,-2.74544,0.81673,1.04224
-2.74544,-2.86545,1.04224,1.24388
-2.86545,-3.02049,1.24388,1.43007
-3.02049,-3.23056,1.43007,1.60603
-3.0968,-3.13612,-1.18414,-0.91213
-3.13612,-3.16032,-0.91213,-0.63823
-3.16032,-3.17825,-0.63823,-0.3638
-3.17825,-3.19893,-0.3638,-0.08958
-3.19893,-3.23056,-0.08958,0.18351
3.02856,2.7618,0.46801,0.53488
2.7618,2.49404,0.53488,0.59723
2.49404,2.22383,0.59723,0.6461
2.22383,1.9507,0.6461,0.66286
1.9507,1.9507,0.66286,0.66286
1.9507,1.80415,0.66286,0.6389
1.80415,1.80415,0.6389,0.6389
1.80415,1.70198,0.6389,0.58716
1.70198,1.62687,0.58716,0.50209
1.62687,1.58584,0.50209,0.40554
1.58584,1.56147,0.40554,0.28469
1.56147,1.54683,0.28469,0.11942
1.54683,1.51604,0.11942,-0.15335
1.51604,1.51604,-0.15335,-0.15335
1.51604,1.4659,-0.15335,-0.34446
1.4659,1.38279,-0.34446,-0.52585
1.38279,1.27211,-0.52585,-0.69318
1.27211,1.12502,-0.69318,-0.85931
1.12502,0.94608,-0.85931,-1.00974
0.94608,0.74953,-1.00974,-1.12885
0.74953,0.53943,-1.12885,-1.21657
0.53943,0.31099,-1.21657,-1.27508
0.31099,0.07125,-1.27508,-1.29777
0.07125,-0.15694,-1.29777,-1.27852
-0.15694,-0.35932,-1.27852,-1.22389
-0.35932,-0.54942,-1.22389,-1.13867
-0.54942,-0.73583,-1.13867,-1.01891
-0.73583,-0.89908,-1.01891,-0.8677
-0.89908,-1.01373,-0.8677,-0.70638
-1.01373,-1.0862,-0.70638,-0.54196
0.18351,0.18533,3.02856,2.75427
0.18533,0.16551,2.75427,2.48118
0.16551,0.10551,2.48118,2.21444
0.10551,0.10551,2.21444,2.21444
0.10551,0.02466,2.21444,2.04658
0.02466,-0.09481,2.04658,1.90646
-0.09481,-0.22955,1.90646,1.81599
-0.22955,-0.37627,1.81599,1.76107
-0.37627,-0.53879,1.76107,1.73379
-0.53879,-0.72239,1.73379,1.73174
-0.72239,-0.93384,1.73174,1.75483
-0.93384,-1.19189,1.75483,1.80308
-1.19189,-1.46161,1.80308,1.85628
-1.46161,-1.73354,1.85628,1.89439
-1.73354,-2.00742,1.89439,1.91161
-1.78287,-1.72379,-2.76645,-2.60493
-1.72379,-1.69143,-2.60493,-2.44141
-1.69143,-1.69211,-2.44141,-2.25294
-1.69211,-1.72911,-2.25294,-2.07686
-1.72911,-1.72911,-2.07686,-2.07686
-1.72911,-1.82659,-2.07686,-1.82046
-1.82659,-1.94244,-1.82046,-1.57104
-1.94244,-2.04847,-1.57104,-1.31755
-2.04847,-2.12819,-1.31755,-1.05488
-2.12819,-2.17742,-1.05488,-0.78473
-2.17742,-2.20329,-0.78473,-0.51107
-2.20329,-2.21826,-0.51107,-0.23646
-2.21826,-2.23462,-0.23646,0.03805
-2.23462,-2.26266,0.03805,0.31151
-2.26266,-2.3106,0.31151,0.58203
-2.3106,-2.38154,0.58203,0.83495
-2.38154,-2.47267,0.83495,1.05593
-2.47267,-2.58667,1.05593,1.25147
-2.58667,-2.73499,1.25147,1.43154
-2.73499,-2.94605,1.43154,1.60603
-2.94605,-2.94605,1.60603,1.60603
-1.27863,-1.09886,-2.69475,-2.59136
-1.09886,-0.9221,-2.59136,-2.5179
-0.9221,-0.73866,-2.5179,-2.47249
-0.73866,-0.53395,-2.47249,-2.45873
-0.53395,-0.33403,-2.45873,-2.48138
-0.33403,-0.33403,-2.48138,-2.48138
-0.33403,-0.07046,-2.48138,-2.55647
-0.07046,0.18351,-2.55647,-2.66155
0.18351,0.4363,-2.66155,-2.76967
0.4363,0.4363,-2.76967,-2.76967
0.4363,0.64932,-2.76967,-2.83792
0.64932,0.64932,-2.83792,-2.83792
0.64932,0.8131,-2.83792,-2.85908
0.8131,0.98032,-2.85908,-2.83826
0.98032,1.11564,-2.83826,-2.78303
1.11564,1.24222,-2.78303,-2.69958
1.24222,1.38244,-2.69958,-2.57913
1.38244,1.57536,-2.57913,-2.39542
1.57536,1.78152,-2.39542,-2.21377
1.78152,2.00678,-2.21377,-2.05724
2.00678,2.24494,-2.05724,-1.9413
2.24494,2.47423,-1.9413,-1.87533
2.47423,2.68948,-1.87533,-1.85501
2.68948,2.88259,-1.85501,-1.87498
3.16473,3.07876,-0.20275,-0.362
3.07876,2.9589,-0.362,-0.49993
2.9589,2.9589,-0.49993,-0.49993
2.9589,2.74405,-0.49993,-0.67001
2.74405,2.51455,-0.67001,-0.82139
2.51455,2.29396,-0.82139,-0.98439
2.29396,2.29396,-0.98439,-0.98439
2.29396,2.17306,-0.98439,-1.11018
2.17306,2.17306,-1.11018,-1.11018
2.17306,2.13021,-1.11018,-1.18773
2.13021,2.13021,-1.18773,-1.18773
2.13021,2.12889,-1.18773,-1.24054
2.12889,2.16274,-1.24054,-1.28128
2.16274,2.214,-1.28128,-1.30676
2.214,2.29032,-1.30676,-1.32999
2.29032,2.44923,-1.32999,-1.37605
2.44923,2.44923,-1.37605,-1.37605
-0.101,-0.101,2.74405,2.74405
-0.101,-0.101,2.74405,2.74405
-0.101,-0.21415,2.74405,2.61316
-0.21415,-0.35126,2.61316,2.51328
-0.35126,-0.50644,2.51328,2.4427
-0.50644,-0.68453,2.4427,2.39529
-0.68453,-0.89246,2.39529,2.36903
-0.89246,-1.14179,2.36903,2.36232
-1.14179,-1.41676,2.36232,2.36718
-1.41676,-1.69148,2.36718,2.36203
-1.69148,-1.69148,2.36203,2.36203
-1.69148,-1.92024,2.36203,2.3305
-1.92024,-2.14436,2.3305,2.26491
-2.14436,-2.3661,2.26491,2.18164
-2.3661,-2.62839,2.18164,2.10224
-0.63228,-0.49368,-2.20551,-2.16848
-0.49368,-0.34953,-2.16848,-2.158
-0.34953,-0.20979,-2.158,-2.18081
-0.20979,-0.20979,-2.18081,-2.18081
-0.20979,-0.05542,-2.18081,-2.24181
-0.05542,-0.05542,-2.24181,-2.24181
-0.05542,0.18351,-2.24181,-2.37704
0.18351,0.42243,-2.37704,-2.51258
0.42243,0.42243,-2.51258,-2.51258
0.65086,0.75252,-2.35305,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.86232,-2.37704,-2.35875
0.86232,0.94265,-2.35875,-2.30605
0.94265,1.00488,-2.30605,-2.22648
1.00488,1.03995,-2.22648,-2.12069
1.03995,1.03995,-2.12069,-2.12069
1.03995,1.02706,-2.12069,-2.04861
1.02706,0.97578,-2.04861,-1.99776
0.97578,0.91143,-1.99776,-1.97745
0.91143,0.82593,-1.97745,-1.97422
0.82593,0.71131,-1.97422,-1.99371
0.71131,0.57956,-1.99371,-2.05033
0.57956,0.57956,-2.05033,-2.05033
0.57956,0.51734,-2.05033,-2.10998
0.51734,0.51734,-2.10998,-2.10998
0.51734,0.49769,-2.10998,-2.17167
0.49769,0.51197,-2.17167,-2.23417
1.2611,1.2611,-2.28909,-2.28909
1.2611,1.43028,-2.28909,-2.07247
1.43028,1.56214,-2.07247,-1.91201
1.56214,1.69811,-1.91201,-1.77914
1.69811,1.8642,-1.77914,-1.66368
1.8642,2.05816,-1.66368,-1.57861
2.05816,2.25361,-1.57861,-1.5325
2.25361,2.45955,-1.5325,-1.52352
2.45955,2.45955,-1.52352,-1.52352
2.45955,2.45955,-1.52352,-1.52352
0.33083,0.38841,2.80391,2.6285
0.38841,0.46801,2.6285,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.57198,2.45955,2.31936
0.57198,0.57198,2.31936,2.31936
0.57198,0.68758,2.31936,2.22466
0.68758,0.82504,2.22466,2.16643
0.82504,0.95783,2.16643,2.15429
0.95783,1.08058,2.15429,2.1782
1.08058,1.19464,2.1782,2.22971
1.19464,1.31052,2.22971,2.30954
1.31052,1.43148,2.30954,2.41867
-0.01617,-0.101,2.58635,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.22396,2.45955,2.34366
-0.22396,-0.36624,2.34366,2.26049
-0.36624,-0.52778,2.26049,2.20391
-0.52778,-0.71358,2.20391,2.16996
-0.71358,-0.93198,2.16996,2.15734
-0.93198,-1.20054,2.15734,2.16406
-1.20054,-1.47528,2.16406,2.17567
-1.47528,-1.74971,2.17567,2.16829
-2.05803,-2.16665,-1.7042,-1.45167
-2.16665,-2.25377,-1.45167,-1.19124
-2.25377,-2.31194,-1.19124,-0.92288
-2.31194,-2.34466,-0.92288,-0.65003
-2.34466,-2.36234,-0.65003,-0.37562
-2.36234,-2.37704,-0.37562,-0.101
2.47053,2.38441,0.31952,0.28964
2.38441,2.31177,0.28964,0.23599
2.31177,2.26442,0.23599,0.1596
2.26442,2.26442,0.1596,0.1596
2.26442,2.24123,0.1596,0.05931
2.24123,2.24123,0.05931,0.05931
2.24123,2.23265,0.05931,-0.10892
2.23265,2.22035,-0.10892,-0.2476
2.22035,2.17504,-0.2476,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,0.46801,0.46801
2.17504,2.17504,0.46801,0.46801
2.17504,2.06278,0.46801,0.42094
2.06278,2.06278,0.42094,0.42094
2.06278,1.9874,0.42094,0.3498
1.9874,1.94069,0.3498,0.25797
1.94069,1.91513,0.25797,0.14857
1.91513,1.89948,0.14857,-14e-5
1.89948,1.89948,-14e-5,-14e-5
1.89948,1.8683,-14e-5,-0.2237
1.8683,1.8683,-0.2237,-0.2237
1.8683,1.81515,-0.2237,-0.39034
1.81515,1.73352,-0.39034,-0.54481
1.73352,1.6212,-0.54481,-0.7029
1.6212,1.45884,-0.7029,-0.88793
1.45884,1.256,-0.88793,-1.0727
1.256,1.02958,-1.0727,-1.2271
2.40428,2.17504,1.17054,1.32153
2.17504,1.96911,1.32153,1.50233
1.96911,1.96911,1.50233,1.50233
1.96911,1.84179,1.50233,1.66005
1.84179,1.74761,1.66005,1.84183
1.74761,1.70281,1.84183,2.01468
-1.99713,-2.03316,0.21191,0.48436
-2.03316,-2.09253,0.48436,0.75252
-2.09253,-2.18285,0.75252,1.01158
-2.18285,-2.30987,1.01158,1.24846
-2.30987,-2.45286,1.24846,1.42767
-2.45286,-2.60633,1.42767,1.56267
-2.60633,-2.77363,1.56267,1.6691
-1.48866,-1.44769,-2.45089,-2.30764
-1.44769,-1.43555,-2.30764,-2.1469
-1.43555,-1.45949,-2.1469,-1.9906
-1.45949,-1.45949,-1.9906,-1.9906
-1.45949,-1.52352,-1.9906,-1.80803
-1.52352,-1.52352,-1.80803,-1.80803
-1.52352,-1.64319,-1.80803,-1.56062
-1.64319,-1.76322,-1.56062,-1.31333
-1.76322,-1.85917,-1.31333,-1.05626
-1.85917,-1.92109,-1.05626,-0.78895
-0.65537,-0.67001,-1.89389,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.74264,-1.80803,-1.67414
-0.74264,-0.82583,-1.67414,-1.56782
-0.82583,-0.97978,-1.56782,-1.391
-0.97978,-1.15359,-1.391,-1.17831
-1.15359,-1.15359,-1.17831,-1.17831
0.37707,0.43433,2.28364,2.14365
0.43433,0.50428,2.14365,2.02914
0.50428,0.58903,2.02914,1.93833
0.58903,0.68626,1.93833,1.87442
0.68626,0.79389,1.87442,1.84041
0.79389,0.92081,1.84041,1.84448
0.92081,1.03702,1.84448,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.15193,1.89054,1.97783
0.18351,0.1127,1.89054,1.62624
0.1127,-38e-5,1.62624,1.37808
-38e-5,-38e-5,1.37808,1.37808
-38e-5,-0.11403,1.37808,1.22093
-0.11403,-0.11403,1.22093,1.22093
-0.11403,-0.17221,1.22093,1.17667
-0.17221,-0.17221,1.17667,1.17667
-0.17221,-0.23893,1.17667,1.16105
-0.23893,-0.30957,1.16105,1.17195
-0.30957,-0.39253,1.17195,1.20228
-0.39253,-0.51765,1.20228,1.26084
-0.51765,-0.74263,1.26084,1.3781
-0.74263,-0.98587,1.3781,1.50467
-0.98587,-1.23337,1.50467,1.62298
-1.23337,-1.48836,1.62298,1.72388
0.55733,0.30813,-1.43912,-1.49839
0.30813,0.10721,-1.49839,-1.52504
0.10721,-0.101,-1.52504,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.27783,-1.52352,-1.48838
-0.27783,-0.44661,-1.48838,-1.42205
1.74737,1.60603,0.77115,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.50617,0.75252,0.70491
1.50617,1.43323,0.70491,0.62265
1.43323,1.39428,0.62265,0.52894
1.39428,1.37094,0.52894,0.41059
1.37094,1.3586,0.41059,0.2476
1.3586,1.34389,0.2476,-0.01199
1.34389,1.34389,-0.01199,-0.01199
1.34389,1.31003,-0.01199,-0.226
1.86201,1.60603,0.93774,1.03702
1.60603,1.36475,1.03702,1.16557
1.36475,1.36475,1.16557,1.16557
1.36475,1.26585,1.16557,1.25241
1.26585,1.26585,1.25241,1.25241
1.26585,1.20493,1.25241,1.34748
1.20493,1.17643,1.34748,1.45763
1.17643,1.17704,1.45763,1.56694
1.17704,1.20033,1.56694,1.6898
0.32968,0.38727,1.61981,1.45657
0.38727,0.46801,1.45657,1.32153
0.46801,0.46801,1.32153,1.32153
0.46801,0.62626,1.32153,1.09686
0.62626,0.62626,1.09686,1.09686
0.62626,0.70992,1.09686,0.94077
0.70992,0.76653,0.94077,0.7742
0.76653,0.8135,0.7742,0.57203
0.8135,0.85785,0.57203,0.30084
0.85785,0.87322,0.30084,0.02706
0.87322,0.87322,0.02706,0.02706
0.87322,0.85304,0.02706,-0.16388
0.85304,0.7936,-0.16388,-0.35014
0.7936,0.7049,-0.35014,-0.49962
0.7049,0.59101,-0.49962,-0.62026
0.59101,0.45522,-0.62026,-0.7123
0.45522,0.30353,-0.7123,-0.77288
0.30353,0.14023,-0.77288,-0.8012
0.14023,-0.03087,-0.8012,-0.79689
-0.03087,-0.20713,-0.79689,-0.75949
-0.20713,-0.38408,-0.75949,-0.68678
-0.38408,-0.54406,-0.68678,-0.57835
-0.54406,-0.66059,-0.57835,-0.44796
-0.66059,-0.73242,-0.44796,-0.31121
-0.73242,-0.77672,-0.31121,-0.1615
-0.77672,-0.80286,-0.1615,0.01755
-0.80286,-0.81449,0.01755,0.24976
-0.81449,-0.81398,0.24976,0.52472
-0.81398,-0.81355,0.52472,0.79964
-0.81355,-0.81355,0.79964,0.79964
-0.81355,-0.83076,0.79964,0.99028
-0.83076,-0.83076,0.99028,0.99028
-0.83076,-0.86991,0.99028,1.12974
-0.86991,-0.94356,1.12974,1.26248
-0.94356,-1.03532,1.26248,1.36946
-1.0347,-1.0347,-0.52767,-0.52767
-1.0347,-1.08795,-0.52767,-0.32539
-1.08795,-1.08795,-0.32539,-0.32539
-1.08795,-1.1212,-0.32539,-0.05279
-1.1212,-1.13795,-0.05279,0.2217
-1.13795,-1.15576,0.2217,0.49611
-1.15576,-1.18483,0.49611,0.76803
-1.18483,-1.23902,0.76803,1.03702
-1.23902,-1.23902,1.03702,1.03702
-1.23902,-1.30337,1.03702,1.21401
-1.30337,-1.30337,1.21401,1.21401
1.16988,1.12478,-0.11725,-0.30803
1.12478,1.04353,-0.30803,-0.49109
1.04353,0.92857,-0.49109,-0.6564
0.92857,0.78651,-0.6564,-0.79685
0.78651,0.62097,-0.79685,-0.90926
0.62097,0.43656,-0.90926,-0.99006
0.43656,0.23996,-0.99006,-1.03644
0.23996,0.03355,-1.03644,-1.04703
0.03355,-0.18022,-1.04703,-1.01906
-0.18022,-0.3855,-1.01906,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
1.16483,1.10132,1.05827,1.04066
1.10132,1.05901,1.04066,0.99431
1.05901,1.05901,0.99431,0.99431
1.05901,1.03296,0.99431,0.91984
1.03296,1.03296,0.91984,0.91984
1.03296,1.01414,0.91984,0.73255
1.01414,1.01414,0.73255,0.73255
1.01414,1.02245,0.73255,0.45809
1.02245,1.03702,0.45809,0.18351
0.11272,0.10927,1.345,1.23782
0.10927,0.13196,1.23782,1.1343
0.13196,0.13196,1.1343,1.1343
0.13196,0.18351,1.1343,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.34274,1.03702,0.8131
0.34274,0.34274,0.8131,0.8131
0.34274,0.46126,0.8131,0.62362
0.46126,0.55191,0.62362,0.41641
0.55191,0.60957,0.41641,0.20112
-0.6942,-0.684,0.19576,0.47031
-0.684,-0.66176,0.47031,0.72542
-0.66176,-0.65294,0.72542,0.87436
-0.65294,-0.67001,0.87436,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.71518,1.03702,1.14782
0.49109,0.46628,-0.05414,-0.1781
0.46628,0.41376,-0.1781,-0.28582
0.41376,0.33326,-0.28582,-0.37347
0.33326,0.2253,-0.37347,-0.43431
0.2253,0.09547,-0.43431,-0.46001
0.09547,-0.04301,-0.46001,-0.4455
-0.04301,-0.17032,-0.4455,-0.39597
-0.17032,-0.2771,-0.39597,-0.31982
-0.2771,-0.3646,-0.31982,-0.21268
-0.3646,-0.42545,-0.21268,-0.0646
-0.42545,-0.44612,-0.0646,0.11517
-0.44612,-0.42808,0.11517,0.29185
-0.42808,-0.38364,0.29185,0.447
-0.38364,-0.32465,0.447,0.56944
-0.32465,-0.26091,0.56944,0.65677
-0.26091,-0.194,0.65677,0.71541
-0.194,-0.101,0.71541,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,0.00338,0.75252,0.74416
0.00338,0.08845,0.74416,0.70864
0.08845,0.18484,0.70864,0.64228
0.18484,0.28422,0.64228,0.54182
-0.14962,-0.12807,0.05534,0.13814
-0.12807,-0.08465,0.13814,0.20084
-0.08465,-0.0219,0.20084,0.23913
-0.0219,0.05193,0.23913,0.24312
0.05193,0.05193,0.24312,0.24312
0.05193,0.14216,0.24312,0.19561
0.14216,0.20468,0.19561,0.11267
0.20468,0.23261,0.11267,0.02174
0.23261,0.22971,0.02174,-0.06165
0.22971,0.19917,-0.06165,-0.13239
0.19917,0.14015,-0.13239,-0.1829
0.14015,0.05797,-0.1829,-0.19915
0.05797,-0.02762,-0.19915,-0.17253
-0.02762,-0.101,-0.17253,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.1405,-0.101,0.00463


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_learned_hamiltonian_vf.csv <==
x1,x2,y1,y2
-5.802262363674227,-5.827036811433402,12.545954209117888,11.616587607979156
-5.827036811433402,-5.851327054014657,11.616587607979156,10.68715416729998
-5.851327054014657,-5.875021301729304,10.68715416729998,9.75764113065149
-5.875021301729304,-5.89783115553117,9.75764113065149,8.828025754960077
-5.89783115553117,-5.919448499445499,8.828025754960077,7.898284068084493
-5.919448499445499,-5.939704045002937,7.898284068084493,6.968399324442089
-5.939704045002937,-5.958264600824985,6.968399324442089,6.038364497201712
-5.958264600824985,-5.974795918487132,6.038364497201712,5.10817438093839
-5.974795918487132,-5.98911024563522,5.10817438093839,4.177815250169765
-5.98911024563522,-6.000913378605465,4.177815250169765,3.2473130209870362
-6.000913378605465,-6.009943853322892,3.2473130209870362,2.3166977839032494
-6.009943853322892,-6.0160730352646254,2.3166977839032494,1.3859649114536712
-6.0160730352646254,-6.019160022938976,1.3859649114536712,0.45517225883550694
-6.019160022938976,-6.0191260957726245,0.45517225883550694,-0.47562036477737735
-6.0191260957726245,-6.015971830433526,-0.47562036477737735,-1.4064123454920185
-6.015971830433526,-6.009777759988559,-1.4064123454920185,-2.337143280746
-6.009777759988559,-6.000685640121311,-2.337143280746,-3.2677560105080214
-6.000685640121311,-5.988824841178032,-3.2677560105080214,-4.198255459097943
-5.988824841178032,-5.974458867195056,-4.198255459097943,-5.128611204291945
-5.974458867195056,-5.957881447708528,-5.128611204291945,-6.058797798801325
-5.957881447708528,-5.939279963606613,-6.058797798801325,-6.988829322685705
-5.939279963606613,-5.9189907229992516,-6.988829322685705,-7.918710892108612
-5.9189907229992516,-5.897345670821213,-7.918710892108612,-8.848449653543074
-5.897345670821213,-5.874512288621973,-8.848449653543074,-9.778062490716922
-5.874512288621973,-5.850800999641193,-9.778062490716922,-10.707573494152422
-5.850800999641193,-5.82649907636325,-10.707573494152422,-11.63700534565351
-5.82649907636325,-5.801715168698392,-11.63700534565351,-12.566370614359172
-5.320513251349329,-5.338605122854833,12.552397406768723,11.622522726980051
-5.338605122854833,-5.356503260821148,11.622522726980051,10.69261700739823
-5.356503260821148,-5.374115370163134,10.69261700739823,9.762670072549419
-5.374115370163134,-5.391210138344868,9.762670072549419,8.832664397582793
-5.391210138344868,-5.407534819671217,8.832664397582793,7.90258106910969
-5.407534819671217,-5.422941837023424,7.90258106910969,6.972406026135211
-5.422941837023424,-5.437151946770567,6.972406026135211,6.042131751406405
-5.437151946770567,-5.449880864149092,6.042131751406405,5.111752035962688
-5.449880864149092,-5.460959956166233,5.111752035962688,4.181254914395435
-5.460959956166233,-5.470135380047255,4.181254914395435,3.2506570829367423
-5.470135380047255,-5.477179720821135,3.2506570829367423,2.3199788407378
-5.477179720821135,-5.4819755242907675,2.3199788407378,1.3892158724106363
-5.4819755242907675,-5.484399070598327,1.3892158724106363,0.4584096000278528
-5.484399070598327,-5.484381231655133,0.4584096000278528,-0.4723966312745702
-5.484381231655133,-5.481922366442138,-0.4723966312745702,-1.4032025714302545
-5.481922366442138,-5.4770926250346665,-1.4032025714302545,-2.3339646161104515
-5.4770926250346665,-5.470016278586363,-2.3339646161104515,-3.264641660258164
-5.470016278586363,-5.460811236945936,-3.264641660258164,-4.195238173763613
-5.460811236945936,-5.449705969171581,-4.195238173763613,-5.125733714895037
-5.449705969171581,-5.436954139378569,-5.125733714895037,-6.056111808035279
-5.436954139378569,-5.422724166880416,-6.056111808035279,-6.986384596509021
-5.422724166880416,-5.407301333383517,-6.986384596509021,-7.916558246568769
-5.407301333383517,-5.390964259334032,-7.916558246568769,-8.846640333635557
-5.390964259334032,-5.373859503999344,-8.846640333635557,-9.776644981088339
-5.373859503999344,-5.356240914157206,-9.776644981088339,-10.706591148434992
-5.356240914157206,-5.338339217848491,-10.706591148434992,-11.636496332114463
-5.338339217848491,-5.3202450302171975,-11.636496332114463,-12.566370614359172
-4.8387855096928085,-4.844696895324787,12.564371573999608,11.633712378524923
-4.844696895324787,-4.850544922692444,11.633712378524923,10.703033841730512
-4.850544922692444,-4.8563044411829,10.703033841730512,9.772336184012428
-4.8563044411829,-4.8619017177414925,9.772336184012428,8.841618234033863
-4.8619017177414925,-4.867254728095666,8.841618234033863,7.910879305871703
-4.867254728095666,-4.872317938607319,7.910879305871703,6.980120435441506
-4.872317938607319,-4.876998471426404,6.980120435441506,6.049343109904381
-4.876998471426404,-4.881200146040249,6.049343109904381,5.118549150396863
-4.881200146040249,-4.884866852310093,5.118549150396863,4.1877400476992115
-4.884866852310093,-4.8879152878380365,4.1877400476992115,3.256919897134553
-4.8879152878380365,-4.89027384150253,3.256919897134553,2.3260927434750975
-4.89027384150253,-4.891894217541145,2.3260927434750975,1.3952581406202338
-4.891894217541145,-4.8927199803141574,1.3952581406202338,0.46441948004104994
-4.8927199803141574,-4.89271954410742,0.46441948004104994,-0.46641914421761044
-4.89271954410742,-4.891892930589984,-0.46641914421761044,-1.3972578002907028
-4.891892930589984,-4.89027170068899,-1.3972578002907028,-2.328092431684013
-4.89027170068899,-4.887912345608915,-2.328092431684013,-3.258919607953109
-4.887912345608915,-4.884861270975481,-3.258919607953109,-4.189739553441251
-4.884861270975481,-4.881193505669032,-4.189739553441251,-5.120548594023666
-4.881193505669032,-4.876990902128723,-5.120548594023666,-6.051342491452285
-4.876990902128723,-4.872309565744901,-6.051342491452285,-6.982119756089142
-4.872309565744901,-4.867245686508457,-6.982119756089142,-7.912878572059051
-4.867245686508457,-4.861892147336861,-7.912878572059051,-8.843617446827153
-4.861892147336861,-4.856294440466759,-8.843617446827153,-9.77433534501338
-4.856294440466759,-4.850534620570416,-9.77433534501338,-10.705032960282987
-4.850534620570416,-4.84468641320422,-10.705032960282987,-11.635711457772262
-4.84468641320422,-4.838774891736003,-11.635711457772262,-12.566370614359172
-4.3572015648930265,-4.352921955928924,12.543467720772867,11.61413051102818
-4.352921955928924,-4.348625506934495,11.61413051102818,10.684756219488154
-4.348625506934495,-4.344330627284168,10.684756219488154,9.755336998848193
-4.344330627284168,-4.3400945819288035,9.755336998848193,8.825842040063971
-4.3400945819288035,-4.335983757718861,8.825842040063971,7.8962374085381235
-4.335983757718861,-4.332039297677189,7.8962374085381235,6.966506818472677
-4.332039297677189,-4.328343289686207,6.966506818472677,6.036628269889842
-4.328343289686207,-4.32498370396337,6.036628269889842,5.106579768535518
-4.32498370396337,-4.3220181918537035,5.106579768535518,4.176343526111797
-4.3220181918537035,-4.319532769407706,4.176343526111797,3.245939255528997
-4.319532769407706,-4.317607177190435,3.245939255528997,2.315391608991062
-4.317607177190435,-4.316287001628177,2.315391608991062,1.3846933175167742
-4.316287001628177,-4.315618126249328,1.3846933175167742,0.4539181603708915
-4.315618126249328,-4.315626162920591,0.4539181603708915,-0.4768569427998255
-4.315626162920591,-4.316310882536722,-0.4768569427998255,-1.4076311269146213
-4.316310882536722,-4.31764608584016,-1.4076311269146213,-2.3383266350896434
-4.31764608584016,-4.319585547492422,-2.3383266350896434,-3.2688707001801074
-4.319585547492422,-4.322083428308234,-3.2688707001801074,-4.19927117714713
-4.322083428308234,-4.325059489029475,-4.19927117714713,-5.12950308256111
-4.325059489029475,-4.3284278390824245,-5.12950308256111,-6.059547219753185
-4.3284278390824245,-4.332131006306427,-6.059547219753185,-6.989421861491113
-4.332131006306427,-4.336080624458541,-6.989421861491113,-7.9191490735851655
-4.336080624458541,-4.340194993516453,-7.9191490735851655,-8.84875082201592
-4.340194993516453,-4.344433525613346,-8.84875082201592,-9.77824336216794
-4.344433525613346,-4.348729398465445,-9.77824336216794,-10.707660958020064
-4.348729398465445,-4.353025689368456,-10.707660958020064,-11.637034244373668
-4.353025689368456,-4.357304753254809,-11.637034244373668,-12.566370614359172
-3.8736521834632374,-3.8480637773778397,12.483659530948227,11.557083609850501
-3.8480637773778397,-3.8212068968255823,11.557083609850501,10.630606476727774
-3.8212068968255823,-3.793019915188568,10.630606476727774,9.704219254236254
-3.793019915188568,-3.763705855878518,9.704219254236254,8.77783340871391
-3.763705855878518,-3.7335643816282476,8.77783340871391,7.8513368149551255
-3.7335643816282476,-3.7027709133386475,7.8513368149551255,6.924657370742388
-3.7027709133386475,-3.6719381079854463,6.924657370742388,5.997674849420871
-3.6719381079854463,-3.641905947058458,5.997674849420871,5.070236275357008
-3.641905947058458,-3.61344887160952,5.070236275357008,4.142183706218166
-3.61344887160952,-3.5879254859697194,4.142183706218166,3.2135047700444748
-3.5879254859697194,-3.5669356767202274,3.2135047700444748,2.2842000093169794
-3.5669356767202274,-3.551855833473008,2.2842000093169794,1.3541469902093173
-3.551855833473008,-3.5440722271669287,1.3541469902093173,0.423696036471922
-3.5440722271669287,-3.5444126475984117,0.423696036471922,-0.506750783664188
-3.5444126475984117,-3.5528461829668734,-0.506750783664188,-1.4371824583417698
-3.5528461829668734,-3.5684875984203286,-1.4371824583417698,-2.3671853242523966
-3.5684875984203286,-3.589921515122677,-2.3671853242523966,-3.296430417744663
-3.589921515122677,-3.615767538640911,-3.296430417744663,-4.225054622330713
-3.615767538640911,-3.6444236177913334,-4.225054622330713,-5.153052296435689
-3.6444236177913334,-3.674561436974594,-5.153052296435689,-6.0804435567913
-3.674561436974594,-3.7054347979001525,-6.0804435567913,-7.007392021423257
-3.7054347979001525,-3.736204555568064,-7.007392021423257,-7.934049306156033
-3.736204555568064,-3.7662840604754426,-7.934049306156033,-8.860532600895702
-3.7662840604754426,-3.7955216089620754,-8.860532600895702,-9.78691147173805
-3.7955216089620754,-3.823607999952472,-9.78691147173805,-10.713300926774082
-3.823607999952472,-3.8503522527484173,-10.713300926774082,-11.639786266158119
-3.8503522527484173,-3.875834614773614,-11.639786266158119,-12.566370614359172
3.3654211947786603,3.288744337047742,-12.176119978626806,-11.282093721167854
3.288744337047742,3.207188907607623,-11.282093721167854,-10.406234937060788
3.207188907607623,3.1201557374552866,-10.406234937060788,-9.5543670214571
3.1201557374552866,3.027559338764201,-9.5543670214571,-8.733502688942977
3.027559338764201,2.9290543967235934,-8.733502688942977,-7.952940552178487
2.9290543967235934,2.8233274346946917,-7.952940552178487,-7.226435997081812
2.8233274346946917,2.7088832130072635,-7.226435997081812,-6.572406761112011
2.7088832130072635,2.603055198013241,-6.572406761112011,-6.092488402165315
2.603055198013241,2.5054750584821637,-6.092488402165315,-5.763320569715137
2.5054750584821637,2.4152060660622254,-5.763320569715137,-5.560917134381657
2.4152060660622254,2.331496334967488,-5.560917134381657,-5.462568084017257
2.331496334967488,2.2541505422870145,-5.462568084017257,-5.446961104412707
2.2541505422870145,2.1806540719623904,-5.446961104412707,-5.496174637153228
2.1806540719623904,2.0780003990831837,-5.496174637153228,-5.651600071397843
2.0780003990831837,2.0780003990831837,-5.651600071397843,-5.651600071397843
2.0780003990831837,1.9359567539996387,-5.651600071397843,-5.921219922322956
1.9359567539996387,1.9359567539996387,-5.921219922322956,-5.921219922322956
1.9359567539996387,1.5912497789715356,-5.921219922322956,-6.531598479602525
1.5912497789715356,1.2345188050294515,-6.531598479602525,-7.121620866642401
1.2345188050294515,0.8720918061757335,-7.121620866642401,-7.699558817781202
0.8720918061757335,0.6442589236835827,-7.699558817781202,-8.04342091847129
0.6442589236835827,0.4098784119316816,-8.04342091847129,-8.315535500843966
0.4098784119316816,0.17162875336807915,-8.315535500843966,-8.464191570018837
0.17162875336807915,-0.06651227039128393,-8.464191570018837,-8.490599964811883
-0.06651227039128393,-0.3006706644061552,-8.490599964811883,-8.398601363535139
-0.3006706644061552,-0.5344153864524781,-8.398601363535139,-8.186136939639677
-0.5344153864524781,-0.5344153864524781,-8.186136939639677,-8.186136939639677
-0.5344153864524781,-0.9009238735249978,-8.186136939639677,-7.683748732281131
-0.9009238735249978,-1.2637744855538067,-7.683748732281131,-7.106995587754176
-1.2637744855538067,-1.620778455825266,-7.106995587754176,-6.5178859343459905
-1.620778455825266,-1.9656033896057759,-6.5178859343459905,-5.908067744304893
-1.9656033896057759,-2.076317638204519,-5.908067744304893,-5.699174486174925
-2.076317638204519,-2.1830424978865723,-5.699174486174925,-5.533763736120977
-2.1830424978865723,-2.1830424978865723,-5.533763736120977,-5.533763736120977
-2.1830424978865723,-2.2804590215164806,-5.533763736120977,-5.486023724578812
-2.2804590215164806,-2.2804590215164806,-5.486023724578812,-5.486023724578812
-2.2804590215164806,-2.3850302916850707,-5.486023724578812,-5.558127740078603
-2.3850302916850707,-2.3850302916850707,-5.558127740078603,-5.558127740078603
-2.3850302916850707,-2.49668245779705,-5.558127740078603,-5.781756842127119
-2.49668245779705,-2.49668245779705,-5.781756842127119,-5.781756842127119
-2.49668245779705,-2.632656256185308,-5.781756842127119,-6.255617404287902
-2.632656256185308,-2.7540064781521383,-6.255617404287902,-6.853333170977954
-2.7540064781521383,-2.86516289009078,-6.853333170977954,-7.538494371751556
-2.86516289009078,-2.968095174992934,-7.538494371751556,-8.288407129706282
-2.968095174992934,-3.064332460767337,-8.288407129706282,-9.086362803577908
-3.064332460767337,-3.1548650322348966,-9.086362803577908,-9.920509780294982
-3.1548650322348966,-3.2398092020340137,-9.920509780294982,-10.782694430072645
-3.2398092020340137,-3.3193974753389246,-10.782694430072645,-11.666415175632434
-3.3193974753389246,-3.394364476292419,-11.666415175632434,-12.566370614359172
2.8667246971516516,2.7353657886619214,-12.251474873578955,-11.499669844526045
2.7353657886619214,2.6121717620826495,-11.499669844526045,-10.949191647266849
2.6121717620826495,2.4974648256524237,-10.949191647266849,-10.566636318341065
2.4974648256524237,2.391055247515691,-10.566636318341065,-10.319530031845314
2.391055247515691,2.2937799718386955,-10.319530031845314,-10.180466136573976
2.2937799718386955,2.2010021911152347,-10.180466136573976,-10.121482006815839
2.2010021911152347,2.0636918174411623,-10.121482006815839,-10.142046161616824
2.0636918174411623,2.0636918174411623,-10.142046161616824,-10.142046161616824
2.0636918174411623,1.8777774371985707,-10.142046161616824,-10.253999334576145
1.8777774371985707,1.8777774371985707,-10.253999334576145,-10.253999334576145
1.8777774371985707,1.4462758909676552,-10.253999334576145,-10.566574334926083
1.4462758909676552,1.0273461885896218,-10.566574334926083,-10.940195402958874
1.0273461885896218,0.7299914074199503,-10.940195402958874,-11.24884969921102
0.7299914074199503,0.45241631142077576,-11.24884969921102,-11.499020613690146
0.45241631142077576,0.17256867553745892,-11.499020613690146,-11.634967573229972
0.17256867553745892,-0.10618261077332569,-11.634967573229972,-11.649120131251946
-0.10618261077332569,-0.3802091916667196,-11.649120131251946,-11.545520522955755
-0.3802091916667196,-0.6545620596420232,-11.545520522955755,-11.321834736624414
-0.6545620596420232,-0.6545620596420232,-11.321834736624414,-11.321834736624414
-0.6545620596420232,-1.0649508102450689,-11.321834736624414,-10.913176874269123
-1.0649508102450689,-1.4849961279186603,-10.913176874269123,-10.545779553722195
-1.4849961279186603,-1.9178621542705656,-10.545779553722195,-10.23984462443498
-1.9178621542705656,-2.062100633969746,-10.23984462443498,-10.154449097723562
-2.062100633969746,-2.203843837247505,-10.154449097723562,-10.126011652217175
-2.203843837247505,-2.203843837247505,-10.126011652217175,-10.126011652217175
-2.203843837247505,-2.329067325585262,-10.126011652217175,-10.226471896273623
-2.329067325585262,-2.329067325585262,-10.226471896273623,-10.226471896273623
-2.329067325585262,-2.465683426815802,-10.226471896273623,-10.488187274948098
-2.465683426815802,-2.465683426815802,-10.488187274948098,-10.488187274948098
-2.465683426815802,-2.6437352002080963,-10.488187274948098,-11.084135760827662
-2.6437352002080963,-2.788507348586107,-11.084135760827662,-11.791816428634274
-2.788507348586107,-2.9128943378112253,-11.791816428634274,-12.566370614359172
-0.9870137838864474,-1.4180522252614924,-12.566370614359172,-12.262232883131619
-1.4180522252614924,-1.8625606458339545,-12.262232883131619,-12.056283722711147
-1.8625606458339545,-1.8625606458339545,-12.056283722711147,-12.056283722711147
-1.8625606458339545,-2.058866325527579,-12.056283722711147,-12.00178718365188
-2.058866325527579,-2.058866325527579,-12.00178718365188,-12.00178718365188
-2.058866325527579,-2.204229269528671,-12.00178718365188,-12.030770051342754
-2.204229269528671,-2.3018144366994964,-12.030770051342754,-12.126951495444418
-2.3018144366994964,-2.404006611203416,-12.126951495444418,-12.309118994086969
2.6037016735584793,2.486379069958586,-12.179913965924069,-11.785797551861899
2.486379069958586,2.3771086267583073,-11.785797551861899,-11.527669521357895
2.3771086267583073,2.283374938667688,-11.527669521357895,-11.386271964632106
2.283374938667688,2.1603944573698204,-11.386271964632106,-11.308023461401536
2.1603944573698204,2.0062578064040757,-11.308023461401536,-11.31928827321908
2.0062578064040757,2.0062578064040757,-11.31928827321908,-11.31928827321908
2.0062578064040757,1.7025777200318197,-11.31928827321908,-11.454527591559781
1.7025777200318197,1.7025777200318197,-11.454527591559781,-11.454527591559781
1.7025777200318197,1.2678737942127416,-11.454527591559781,-11.730234648775978
1.2678737942127416,0.8454068123640823,-11.730234648775978,-12.08871304663505
0.8454068123640823,0.5571397257338244,-12.08871304663505,-12.34285729594438
0.5571397257338244,0.2668423466937284,-12.34285729594438,-12.51585311887346
0.2668423466937284,-0.024073506924057853,-12.51585311887346,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.3146773254245794,-12.566370614359172,-12.495841143122089
-0.3146773254245794,-0.6046354333104578,-12.495841143122089,-12.302567559133411
-0.6046354333104578,-0.8924633890323985,-12.302567559133411,-12.04163623487923
-0.8924633890323985,-1.3161643447202858,-12.04163623487923,-11.692096204586734
3.8276876009254988,3.79872621685195,-12.566370614359172,-11.640237769503536
3.79872621685195,3.7680490440025753,-11.640237769503536,-10.714258347302353
3.7680490440025753,3.7354731020285463,-10.714258347302353,-9.788440265672405
3.7354731020285463,3.7011069937685317,-9.788440265672405,-8.862699920941846
3.7011069937685317,3.6651779083367035,-8.862699920941846,-7.936918875547162
3.6651779083367035,3.627689989496915,-7.936918875547162,-7.0110300992525145
3.627689989496915,3.5891566902698457,-7.0110300992525145,-6.0849059385967506
3.5891566902698457,3.5504255822727497,-6.0849059385967506,-5.158365038209894
3.5504255822727497,3.5122649058308504,-5.158365038209894,-4.231191965093666
3.5122649058308504,3.4770357809708443,-4.231191965093666,-3.305419389428822
3.4770357809708443,3.448095737325314,-3.305419389428822,-2.3850394430783055
3.448095737325314,3.4274623813049843,-2.3850394430783055,-1.471272316240162
3.4274623813049843,3.4162185621915295,-1.471272316240162,-0.5621371151196879
3.4162185621915295,3.4150235065972563,-0.5621371151196879,0.34507460474053175
3.4150235065972563,3.423924956430909,0.34507460474053175,1.2534927089577277
3.423924956430909,3.4424127816701464,1.2534927089577277,2.1659736944311305
3.4424127816701464,3.4694797984745644,2.1659736944311305,3.084661222375127
3.4694797984745644,3.5036268667534873,3.084661222375127,4.009878706822647
3.5036268667534873,3.541377803413333,4.009878706822647,4.93720121219382
3.541377803413333,3.580040083169889,4.93720121219382,5.863871790367529
3.580040083169889,3.6186682062321314,5.863871790367529,6.790080607717371
3.6186682062321314,3.656425843472247,6.790080607717371,7.716015717336099
3.656425843472247,3.6927225640287684,7.716015717336099,8.641816392907188
3.6927225640287684,3.727458054887723,8.641816392907188,9.567561537306414
3.727458054887723,3.760450236954769,9.567561537306414,10.493358982264695
3.760450236954769,3.791562472263175,10.493358982264695,11.419300678638102
3.791562472263175,3.820918215558388,11.419300678638102,12.345397685629642
4.309157739406691,4.303454989217887,-12.566370614359172,-11.637219040367935
4.303454989217887,4.2977156123698546,-11.637219040367935,-10.708031420481612
4.2977156123698546,4.291962500220521,-10.708031420481612,-9.778799319246959
4.291962500220521,4.286271753924803,-9.778799319246959,-8.849487687558844
4.286271753924803,4.28073359821529,-8.849487687558844,-7.9200569547205175
4.28073359821529,4.275403474901815,-7.9200569547205175,-6.990487770705015
4.275403474901815,4.27039334812579,-6.990487770705015,-6.0607538753562675
4.27039334812579,4.2658253296764475,-6.0607538753562675,-5.130828609033816
4.2658253296764475,4.26178017510772,-5.130828609033816,-4.200689674697285
4.26178017510772,4.258378104793957,-4.200689674697285,-3.2703578339325183
4.258378104793957,4.2557320751274865,-3.2703578339325183,-2.339860797763956
4.2557320751274865,4.253907699004335,-2.339860797763956,-1.4091888315677021
4.253907699004335,4.25297063569883,-1.4091888315677021,-0.4784256951740691
4.25297063569883,4.252958131945965,-0.4784256951740691,0.4523386410973025
4.252958131945965,4.253870561251562,0.4523386410973025,1.3831030588107982
4.253870561251562,4.255671626164675,1.3831030588107982,2.313778674337593
4.255671626164675,4.258296219726883,2.313778674337593,3.244280397104106
4.258296219726883,4.261679131932976,3.244280397104106,4.174617179606194
4.261679131932976,4.265708187833511,4.174617179606194,5.104761734818677
4.265708187833511,4.270262952949242,5.104761734818677,6.034692624027048
4.270262952949242,4.275262372614987,6.034692624027048,6.96443151071475
4.275262372614987,4.280584933415518,6.96443151071475,7.894004964780084
4.280584933415518,4.286118041047004,7.894004964780084,8.823439297827917
4.286118041047004,4.291805375224497,8.823439297827917,9.75275390953124
4.291805375224497,4.297557367237349,9.75275390953124,10.681987952516426
4.297557367237349,4.303297370424483,10.681987952516426,11.611176708988523
4.303297370424483,4.309001315887933,11.611176708988523,12.540329205573698
4.790627877887886,4.795762896007298,-12.566370614359172,-11.635812253599324
4.795762896007298,4.800847943394066,-11.635812253599324,-10.705231946963243
4.800847943394066,4.8058611393231505,-10.705231946963243,-9.774629371833534
4.8058611393231505,4.810738018621112,-9.774629371833534,-8.844001270659707
4.810738018621112,4.815406604675163,-8.844001270659707,-7.91334465301213
4.815406604675163,4.819826705087575,-7.91334465301213,-6.982659504346617
4.819826705087575,4.823916485048175,-6.982659504346617,-6.051945901507426
4.823916485048175,4.827590980321636,-6.051945901507426,-5.12120427430464
4.827590980321636,4.830800248853931,-5.12120427430464,-4.190435020095981
4.830800248853931,4.833466508153757,-4.190435020095981,-3.259643124942686
4.833466508153757,4.835519021638589,-3.259643124942686,-2.328833718948344
4.835519021638589,4.8369211652758235,-2.328833718948344,-1.3980071194287422
4.8369211652758235,4.837633871098809,-1.3980071194287422,-0.4671718971136798
4.837633871098809,4.837635045900999,-0.4671718971136798,0.4636633703455644
4.837635045900999,4.836924661846398,0.4636633703455644,1.3944986089282896
4.836924661846398,4.835524758158957,1.3944986089282896,2.325325288676906
4.835524758158957,4.83347435375261,2.325325288676906,3.2561347888501455
4.83347435375261,4.830810036774999,3.2561347888501455,4.18692678563923
4.830810036774999,4.827602502221978,4.18692678563923,5.117696165389713
4.827602502221978,4.823929517839542,5.117696165389713,6.04843792319619
4.823929517839542,4.819841039212985,6.04843792319619,6.97915165412083
4.819841039212985,4.815421988359432,6.97915165412083,7.909836922589118
4.815421988359432,4.810754220806926,7.909836922589118,8.840493656336537
4.810754220806926,4.805878000943343,8.840493656336537,9.771121868522268
4.805878000943343,4.80086524174915,9.771121868522268,10.701724536288697
4.80086524174915,4.795780437517179,10.701724536288697,11.632304924509807
4.795780437517179,4.790645591526362,11.632304924509807,12.56286336496894
5.272098016369082,5.289273596302024,-12.566370614359172,-11.636426440131695
5.289273596302024,5.306290283517367,-11.636426440131695,-10.706455810647393
5.306290283517367,5.323060720393995,-10.706455810647393,-9.776449072469335
5.323060720393995,5.339363063970628,-9.776449072469335,-8.846389553404647
5.339363063970628,5.354952466566466,-8.846389553404647,-7.916259118262985
5.354952466566466,5.36968620504698,-7.916259118262985,-6.986044124276799
5.36968620504698,5.383294299079591,-6.986044124276799,-6.0557370282784575
5.383294299079591,5.395499781674102,-6.0557370282784575,-5.125331601327886
5.395499781674102,5.406137743698885,-5.125331601327886,-4.194816044392244
5.406137743698885,5.414961144938259,-4.194816044392244,-3.264205594839776
5.414961144938259,5.4217473029101555,-3.264205594839776,-2.3335193000488967
5.4217473029101555,5.426380436941949,-2.3335193000488967,-1.4027527845806453
5.426380436941949,5.428739196410177,-1.4027527845806453,-0.4719448365235195
5.428739196410177,5.42875514047102,-0.4719448365235195,0.4588633626288292
5.42875514047102,5.426427939528699,0.4588633626288292,1.3896716042033948
5.426427939528699,5.42182511411346,1.3896716042033948,2.3204389281291125
5.42182511411346,5.415067505258829,2.3204389281291125,3.251126272803404
5.415067505258829,5.4062704759521925,3.251126272803404,4.181737875919019
5.4062704759521925,5.3956557759538395,4.181737875919019,5.112254812025984
5.3956557759538395,5.38347058978497,5.112254812025984,6.04266165161571
5.38347058978497,5.369880021360325,6.04266165161571,6.97297003613917
5.369880021360325,5.35516016535129,6.97297003613917,7.9031862324514925
5.35516016535129,5.339581549089681,7.9031862324514925,8.833317732301726
5.339581549089681,5.323287817219912,8.833317732301726,9.763378124286422
5.323287817219912,5.3065228527549095,9.763378124286422,10.693385505278481
5.3065228527549095,5.289509016043775,10.693385505278481,11.623356571845413
5.289509016043775,5.272335172214174,11.623356571845413,12.553301059850249
5.753568154850276,5.777835325984993,-12.566370614359172,-11.63696602623233
5.777835325984993,5.801645145844823,-11.63696602623233,-10.707497778767175
5.801645145844823,5.824890047612337,-10.707497778767175,-9.777953461136384
5.824890047612337,5.84728668600429,-9.777953461136384,-8.848310748959385
5.84728668600429,5.8685285401393,-8.848310748959385,-7.918545903299466
5.8685285401393,5.888449397822669,-7.918545903299466,-6.988642217302286
5.888449397822669,5.906720951026825,-6.988642217302286,-6.058592478638296
5.906720951026825,5.923010364041472,-6.058592478638296,-5.128391461197461
5.923010364041472,5.937131413014695,-5.128391461197461,-4.198025207547616
5.937131413014695,5.948793069755274,-4.198025207547616,-3.2675184752859927
5.948793069755274,5.957734197781964,-3.2675184752859927,-2.3369009247260664
5.957734197781964,5.963826129571116,-2.3369009247260664,-1.4061676554039604
5.963826129571116,5.966928282170011,-1.4061676554039604,-0.4753746278386668
5.966928282170011,5.966960827102911,-0.4753746278386668,0.4554190118456898
5.966960827102911,5.963923204723791,0.4554190118456898,1.386212681550134
5.963923204723791,5.95789349485255,1.386212681550134,2.3169477991761713
5.95789349485255,5.949011449580524,2.3169477991761713,3.247567741915679
5.949011449580524,5.937405022400958,3.247567741915679,4.1780771256058635
5.937405022400958,5.923333391649342,4.1780771256058635,5.1084466046694565
5.923333391649342,5.907088034213276,5.1084466046694565,6.0386509743256305
5.907088034213276,5.888855531891467,6.0386509743256305,6.9687038528089005
5.888855531891467,5.868966751548582,6.9687038528089005,7.898610551127408
5.868966751548582,5.847751195555478,7.898610551127408,8.828378167468173
5.847751195555478,5.825376816725592,8.828378167468173,9.758023277368164
5.825376816725592,5.80214793417308,9.758023277368164,10.687569507847837
5.80214793417308,5.778348974807757,10.687569507847837,11.617039241823036
5.778348974807757,5.754090520097018,11.617039241823036,12.546445069221758
-6.176504419150766,-6.204379634580027,12.335475521470208,11.406336827435393
-6.204379634580027,-6.2315854364030585,11.406336827435393,10.477109604084074
-6.2315854364030585,-6.257959655937104,10.477109604084074,9.547777551020403
-6.257959655937104,-6.283185307179586,9.547777551020403,8.618315478813383
-6.211288617596522,-6.232572096160229,7.52404313575833,6.594197925409471
-6.232572096160229,-6.251831831228155,6.594197925409471,5.664181719329594
-6.251831831228155,-6.268784379468508,5.664181719329594,4.733986170750814
-6.268784379468508,-6.283185307179586,4.733986170750814,3.803614094001439
-6.2688571162051305,-6.276872627087519,2.744063173901056,1.8133994764622372
-6.276872627087519,-6.2816859668021685,1.8133994764622372,0.8826411672461667
-6.2816859668021685,-6.283185307179586,0.8826411672461667,-0.048147013848115705
-6.283185307179586,-6.281340086297256,-0.048147013848115705,-0.9789351975367424
-6.281340086297256,-6.276189444151117,-0.9789351975367424,-1.9096866846262142
-6.276189444151117,-6.267851802558797,-1.9096866846262142,-2.8403370190808808
-6.267851802558797,-6.256472632142686,-2.8403370190808808,-3.7708612079069272
-6.256472632142686,-6.2422565889061135,-3.7708612079069272,-4.701242442111862
-6.2422565889061135,-6.225495906360172,-4.701242442111862,-5.63144961479243
-6.225495906360172,-6.20643851059318,-5.63144961479243,-6.561478476098023
-6.20643851059318,-6.185361257205655,-6.561478476098023,-7.491337733505329
-6.185361257205655,-6.162614475894469,-7.491337733505329,-8.421033197320588
-6.162614475894469,-6.138451938499063,-8.421033197320588,-9.35057800860764
-6.138451938499063,-6.113130210488266,-9.35057800860764,-10.279994010523593
-6.113130210488266,-6.08696426657645,-10.279994010523593,-11.20930607475353
-6.08696426657645,-6.060153937971769,-11.20930607475353,-12.138532515059586
2.469779985716162,2.368947824131048,-9.076113279164879,-8.879342222836836
2.368947824131048,2.275958755644993,-8.879342222836836,-8.780017461865635
2.275958755644993,2.193227342609422,-8.780017461865635,-8.755334884430686
2.193227342609422,2.087943895595794,-8.755334884430686,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,1.9184074145052836,-8.803697009208374,-8.951424177909917
1.9184074145052836,1.9184074145052836,-8.951424177909917,-8.951424177909917
1.9184074145052836,1.5023067988780472,-8.951424177909917,-9.344389445281864
1.5023067988780472,1.0941524869099961,-9.344389445281864,-9.773980147745814
1.0941524869099961,0.7740587553399436,-9.773980147745814,-10.144179977510053
0.7740587553399436,0.5103561060785822,-10.144179977510053,-10.418545300465642
0.5103561060785822,0.24352162326077842,-10.418545300465642,-10.590842670590472
0.24352162326077842,-0.024073506924057853,-10.590842670590472,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.29129080650625294,-10.640490060434395,-10.569094152291488
-0.29129080650625294,-0.5577076975519546,-10.569094152291488,-10.374729579313076
-0.5577076975519546,-0.8207879118004566,-10.374729579313076,-10.091467647651502
-0.8207879118004566,-1.205327776607514,-10.091467647651502,-9.655760297479448
-1.205327776607514,-1.61566949745289,-9.655760297479448,-9.236697624206338
-1.61566949745289,-2.034119726654029,-9.236697624206338,-8.853556101456991
-2.034119726654029,-2.034119726654029,-8.853556101456991,-8.853556101456991
-2.034119726654029,-2.1702780222378344,-8.853556101456991,-8.781079098671155
-2.1702780222378344,-2.2740195932719187,-8.781079098671155,-8.801230230143762
-2.2740195932719187,-2.363243209928079,-8.801230230143762,-8.893772248194864
-2.363243209928079,-2.4642044040705056,-8.893772248194864,-9.085713787224826
2.5388927831668155,2.437926940751419,-7.840340206383687,-7.585472187140078
2.437926940751419,2.343480874864186,-7.585472187140078,-7.4413122271165815
2.343480874864186,2.262323654060305,-7.4413122271165815,-7.387995002647133
2.262323654060305,2.1474460152185575,-7.387995002647133,-7.419224772128604
2.1474460152185575,2.0150162168368144,-7.419224772128604,-7.549495166583567
2.0150162168368144,2.0150162168368144,-7.549495166583567,-7.549495166583567
2.0150162168368144,1.7839123717933383,-7.549495166583567,-7.833671734711974
1.7839123717933383,1.7839123717933383,-7.833671734711974,-7.833671734711974
1.7839123717933383,1.3928353624693806,-7.833671734711974,-8.318235170194999
1.3928353624693806,1.0045065693976092,-8.318235170194999,-8.81448868278321
1.0045065693976092,0.7354428566647027,-8.81448868278321,-9.17251101849191
0.7354428566647027,0.4852112928930925,-9.17251101849191,-9.456732351423959
0.4852112928930925,0.23108272332921942,-9.456732351423959,-9.628433116143427
0.23108272332921942,-0.024073506924057853,-9.628433116143427,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.2788203683977555,-9.677549783472006,-9.605624529505217
-0.2788203683977555,-0.5324411417777863,-9.605624529505217,-9.410819401868686
-0.5324411417777863,-0.781889110817418,-9.410819401868686,-9.116680085277977
-0.781889110817418,-1.0912461793400183,-9.116680085277977,-8.709120216480557
-1.0912461793400183,-1.4804163847856815,-8.709120216480557,-8.2168466110904
-1.4804163847856815,-1.8721349240123288,-8.2168466110904,-7.734005856509669
-1.8721349240123288,-1.8721349240123288,-7.734005856509669,-7.734005856509669
-1.8721349240123288,-2.0468034271053206,-7.734005856509669,-7.519528954010715
-2.0468034271053206,-2.0468034271053206,-7.519528954010715,-7.519528954010715
-2.0468034271053206,-2.1718597967688655,-7.519528954010715,-7.40896617862857
-2.1718597967688655,-2.266339235583315,-7.40896617862857,-7.396062228900283
-2.266339235583315,-2.3512410361263667,-7.396062228900283,-7.456802874795715
-2.3512410361263667,-2.4458629635576745,-7.456802874795715,-7.608814738449916
-2.4458629635576745,-2.5475330989641574,-7.608814738449916,-7.8741967516876645
6.153654794239712,6.181474374019595,-12.465236112312802,-11.53609811080791
6.181474374019595,6.208647058703587,-11.53609811080791,-10.606874215437962
6.208647058703587,6.2350382933314705,-10.606874215437962,-9.677549783472006
6.2350382933314705,6.260334973956818,-9.677549783472006,-8.748099886222034
6.193929205086462,6.215460946667383,-7.685599301216029,-6.7557786606862615
6.215460946667383,6.2350382933314705,-6.7557786606862615,-5.825788675622451
6.2350382933314705,6.252349447919315,-5.825788675622451,-4.8956226173477955
6.252349447919315,6.267172100502091,-4.8956226173477955,-3.9652758328384508
6.267172100502091,6.279206826950194,-3.9652758328384508,-3.0347785987704157
6.2350382933314705,6.240363207338994,-1.974027567772895,-1.0432794989120193
6.240363207338994,6.2424196253807285,-1.0432794989120193,-0.11249069137393519
6.2424196253807285,6.241163174558757,-0.11249069137393519,0.8182981099229654
6.241163174558757,6.236618310117727,0.8182981099229654,1.7490619097549711
6.236618310117727,6.228891930576239,1.7490619097549711,2.6797365418096692
6.228891930576239,6.218131252327453,2.6797365418096692,3.610285596405703
6.218131252327453,6.204515856625653,3.610285596405703,4.540699248405996
6.204515856625653,6.188330810089452,4.540699248405996,5.470946012023564
6.188330810089452,6.169842477272516,5.470946012023564,6.401014308172034
6.169842477272516,6.149299001755981,6.401014308172034,7.330914597931226
6.149299001755981,6.127049033902846,7.330914597931226,8.260652391642932
6.127049033902846,6.103375185362285,8.260652391642932,9.190238923655269
6.103375185362285,6.078505955188726,9.190238923655269,10.11969452249409
6.078505955188726,6.052757880589729,10.11969452249409,11.0490440860967
6.052757880589729,6.026362257266092,11.0490440860967,11.978307661670012
-3.3413449623719362,-3.2627101474892743,12.39569544228253,11.505830370418042
-3.2627101474892743,-3.1788076321147885,11.505830370418042,10.635099548029654
-3.1788076321147885,-3.0886870345079576,10.635099548029654,9.789957416840515
-3.0886870345079576,-2.991955420978791,9.789957416840515,8.978296317725277
-2.991955420978791,-2.8881352528574817,8.978296317725277,8.210432584341927
-2.8881352528574817,-2.7753139677433283,8.210432584341927,7.502357674538832
-2.7753139677433283,-2.6616256357128427,7.502357674538832,6.927724363690537
-2.6616256357128427,-2.5563590037951873,6.927724363690537,6.520911625859309
-2.5563590037951873,-2.459152176340016,6.520911625859309,6.253980965703423
-2.459152176340016,-2.3693282749936473,6.253980965703423,6.102588127140983
-2.3693282749936473,-2.2856743634837144,6.102588127140983,6.043565112857987
-2.2856743634837144,-2.2126640029167204,6.043565112857987,6.0546917129542805
-2.2126640029167204,-2.117304028593897,6.0546917129542805,6.152470171593851
-2.117304028593897,-2.117304028593897,6.152470171593851,6.152470171593851
-2.117304028593897,-1.9873178090693226,6.152470171593851,6.354111418895791
-1.9873178090693226,-1.9873178090693226,6.354111418895791,6.354111418895791
-1.9873178090693226,-1.6267724898223062,6.354111418895791,6.933440363836414
-1.6267724898223062,-1.258658934966304,6.933440363836414,7.495987076059041
-1.258658934966304,-0.8885379796209181,7.495987076059041,8.05046447620111
-0.8885379796209181,-0.6553247465049541,8.05046447620111,8.388904698062902
-0.6553247465049541,-0.41597517605458467,8.388904698062902,8.65985619391233
-0.41597517605458467,-0.17289441273926887,8.65985619391233,8.807387580063008
-0.17289441273926887,0.06999356334614593,8.807387580063008,8.832726302886012
0.06999356334614593,0.3088652114671415,8.832726302886012,8.73968009096598
0.3088652114671415,0.5472845306898666,8.73968009096598,8.52630783665819
0.5472845306898666,0.5472845306898666,8.52630783665819,8.52630783665819
0.5472845306898666,0.859137542702471,8.52630783665819,8.113831587086139
0.859137542702471,0.859137542702471,8.113831587086139,8.113831587086139
0.859137542702471,1.229694385287913,8.113831587086139,7.5605203597949995
1.229694385287913,1.5986907440598905,7.5605203597949995,7.000387601485624
1.5986907440598905,1.9608691607864444,7.000387601485624,6.42441245761222
1.9608691607864444,2.0758428593857765,6.42441245761222,6.233201154435761
2.0758428593857765,2.1873576907864045,6.233201154435761,6.087138466754766
2.1873576907864045,2.1873576907864045,6.087138466754766,6.087138466754766
2.1873576907864045,2.2892908820487214,6.087138466754766,6.06077947588026
2.2892908820487214,2.2892908820487214,6.06077947588026,6.06077947588026
2.2892908820487214,2.399382012268079,6.06077947588026,6.159809920352959
2.399382012268079,2.399382012268079,6.159809920352959,6.159809920352959
2.399382012268079,2.5175462817643677,6.159809920352959,6.41850859231991
2.5175462817643677,2.5175462817643677,6.41850859231991,6.41850859231991
2.5175462817643677,2.6585249197708336,6.41850859231991,6.930787654311558
2.6585249197708336,2.7826562372760204,6.930787654311558,7.56151277589494
2.7826562372760204,2.894922477442707,7.56151277589494,8.274234400420031
2.894922477442707,2.9983173311487956,8.274234400420031,9.045481729707024
2.9983173311487956,3.0946157058739896,9.045481729707024,9.859761285526371
3.0946157058739896,3.1843243492659568,9.859761285526371,10.706904118278675
3.1843243492659568,3.267880441239564,10.706904118278675,11.579109955243634
3.267880441239564,3.3462174624443026,11.579109955243634,12.470076586662941
-2.880186629547418,-2.7506153070479042,12.533866637224648,11.772967398944914
-2.7506153070479042,-2.6257911777876877,11.772967398944914,11.196257240247288
-2.6257911777876877,-2.5095420083022164,11.196257240247288,10.792460780142925
-2.5095420083022164,-2.401932563626045,10.792460780142925,10.528862193565814
-2.401932563626045,-2.301960214876602,10.528862193565814,10.374826027109169
-2.301960214876602,-2.2164928430034347,10.374826027109169,10.30929202106119
-2.2164928430034347,-2.105817111725477,10.30929202106119,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-1.6729033735700174,10.310977285999105,10.554176520283082
-1.6729033735700174,-1.246295878753605,10.554176520283082,10.886118219403727
-1.246295878753605,-0.8311945603156579,10.886118219403727,11.282256844949256
-0.8311945603156579,-0.5528246506376435,11.282256844949256,11.546844056098625
-0.5528246506376435,-0.2719528690004571,11.546844056098625,11.725876162200908
-0.2719528690004571,0.009094061053494862,11.725876162200908,11.78229029354921
0.009094061053494862,0.2866581656864007,11.78229029354921,11.719262920319064
0.2866581656864007,0.5645821070178121,11.719262920319064,11.53595828710024
0.5645821070178121,0.5645821070178121,11.53595828710024,11.53595828710024
0.5645821070178121,0.9756225202287352,11.53595828710024,11.15546109720966
0.9756225202287352,1.3946559923241946,11.15546109720966,10.782933082479914
1.3946559923241946,1.8260893070451498,10.782933082479914,10.47565882685289
1.8260893070451498,2.0025204114281063,10.47565882685289,10.372491199103028
2.0025204114281063,2.170273169819316,10.372491199103028,10.326746367445413
2.170273169819316,2.2923597432205067,10.326746367445413,10.394618379486648
2.2923597432205067,2.2923597432205067,10.394618379486648,10.394618379486648
2.2923597432205067,2.4275355635219853,10.394618379486648,10.614058320722112
2.4275355635219853,2.4275355635219853,10.614058320722112,10.614058320722112
2.4275355635219853,2.576220226188365,10.614058320722112,11.042141438504327
2.576220226188365,2.576220226188365,11.042141438504327,11.042141438504327
2.576220226188365,2.7327702967904486,11.042141438504327,11.716238809459224
2.7327702967904486,2.8647473239631083,11.716238809459224,12.470076586662941
0.4573966315571356,0.4573966315571356,12.470076586662941,12.470076586662941
0.4573966315571356,0.8746399813472028,12.470076586662941,12.13911930351393
0.8746399813472028,1.2985102728671762,12.13911930351393,11.789521043596093
1.2985102728671762,1.7348462252940315,11.789521043596093,11.524790588911117
1.7348462252940315,1.7348462252940315,11.524790588911117,11.524790588911117
1.7348462252940315,1.992169837772387,11.524790588911117,11.415244196333003
1.992169837772387,1.992169837772387,11.415244196333003,11.415244196333003
-2.1617662712191343,-2.007444186564543,11.443750421016997,11.450703422214993
-2.007444186564543,-2.007444186564543,11.450703422214993,11.450703422214993
-2.007444186564543,-1.787173421395451,11.450703422214993,11.53905429087084
-1.787173421395451,-1.787173421395451,11.53905429087084,11.53905429087084
-1.787173421395451,-1.3489084484704446,11.53905429087084,11.791097732147822
-1.3489084484704446,-0.9234332202523738,11.791097732147822,12.129600933110193
-0.9234332202523738,-0.5055436454052522,12.129600933110193,12.470076586662941
-0.5055436454052522,-0.5055436454052522,12.470076586662941,12.470076586662941
-3.4596472369583666,-3.392926771864772,9.602399242422141,8.692786618899675
-3.392926771864772,-3.3249415583736264,8.692786618899675,7.798352940567188
-3.3249415583736264,-3.256036528900658,7.798352940567188,6.922924318133639
-3.256036528900658,-3.1874740470117273,6.922924318133639,6.070172407399124
-3.1874740470117273,-3.1207751617506765,6.070172407399124,5.243476076904457
-3.1207751617506765,-3.0569557977422326,5.243476076904457,4.446860917914634
-3.0569557977422326,-2.9976820189870383,4.446860917914634,3.682917812225014
-2.9976820189870383,-2.945011745746088,3.682917812225014,2.9517427948080304
-2.945011745746088,-2.9005173581384995,2.9517427948080304,2.2525252442162262
-2.9005173581384995,-2.865517032693532,2.2525252442162262,1.5831945077407568
-2.865517032693532,-2.84136386004498,1.5831945077407568,0.9374273911735678
-2.84136386004498,-2.829137053673581,0.9374273911735678,0.3053927448965563
-2.829137053673581,-2.8292587505329596,0.3053927448965563,-0.3222374449796508
-2.8292587505329596,-2.8417270678379976,-0.3222374449796508,-0.954397569810423
-2.8417270678379976,-2.8661038939067716,-0.954397569810423,-1.6004991398845085
-2.8661038939067716,-2.901312458802353,-1.6004991398845085,-2.270247913339553
-2.901312458802353,-2.9459951803517246,-2.270247913339553,-2.9699617696211877
-2.9459951803517246,-2.998831411976242,-2.9699617696211877,-3.701683316153714
-2.998831411976242,-3.0582152507029843,-3.701683316153714,-4.466261732858257
-3.0582152507029843,-3.1221210996974365,-4.466261732858257,-5.263475132047494
-3.1221210996974365,-3.1888835801991178,-5.263475132047494,-6.090715173806799
-3.1888835801991178,-3.2574896886543985,-6.090715173806799,-6.943948439875043
-3.2574896886543985,-3.3263961482904865,-6.943948439875043,-7.819814615054787
-3.3263961482904865,-3.394364476292419,-7.819814615054787,-8.714609506509618
3.3462174624443026,3.275127334937272,-8.714609506509618,-7.831607475644955
3.275127334937272,3.2026727189344637,-7.831607475644955,-6.970444844558935
3.2026727189344637,3.130030593828149,-6.970444844558935,-6.135509438841468
3.130030593828149,3.05871134272806,-6.135509438841468,-5.330915980501938
3.05871134272806,2.9896324206381575,-5.330915980501938,-4.561819445764625
2.9896324206381575,2.9242601582729044,-4.561819445764625,-3.832309603465342
2.9242601582729044,2.86451830498976,-3.832309603465342,-3.143931414657988
2.86451830498976,2.812040418402507,-3.143931414657988,-2.496882916206019
2.812040418402507,2.768063277675669,-2.496882916206019,-1.8904907973549658
2.768063277675669,2.733782932390131,-1.8904907973549658,-1.321143670845272
2.733782932390131,2.7103481233682913,-1.321143670845272,-0.779578173368277
2.7103481233682913,2.6985989821193144,-0.779578173368277,-0.2538875497511981
2.6985989821193144,2.6987993556107863,-0.2538875497511981,0.26650030976160366
2.6987993556107863,2.71094344552232,0.26650030976160366,0.7926403589718554
2.71094344552232,2.7347564454750355,0.7926403589718554,1.3350526762802808
2.7347564454750355,2.769383448439333,1.3350526762802808,1.9055980759627378
2.769383448439333,2.8136502411467816,1.9055980759627378,2.513526380201874
2.8136502411467816,2.866373152754111,2.513526380201874,3.1621269092832645
2.866373152754111,2.926315050100378,3.1621269092832645,3.8519956525192676
2.926315050100378,2.991840758033245,3.8519956525192676,4.582885971417095
2.991840758033245,3.060992440072976,4.582885971417095,5.3532894407847245
2.5215551596902763,2.424031236106364,-7.082395201156214,-6.856510919761589
2.424031236106364,2.3331312705897567,-6.856510919761589,-6.7367165455913165
2.3331312705897567,2.2552276438058243,-6.7367165455913165,-6.702212436015641
2.2552276438058243,2.1440555203247023,-6.702212436015641,-6.757718663087709
2.1440555203247023,2.017689906233132,-6.757718663087709,-6.910987941943503
2.017689906233132,2.017689906233132,-6.910987941943503,-6.910987941943503
2.017689906233132,1.7993650117438822,-6.910987941943503,-7.223534604016835
1.7993650117438822,1.7993650117438822,-7.223534604016835,-7.223534604016835
1.7993650117438822,1.4203369085195252,-7.223534604016835,-7.751669229547228
-2.8462712929673084,-2.7196054799515657,10.810824857140425,10.115321876279896
-2.7196054799515657,-2.5998975034892315,10.115321876279896,9.607427638833549
-2.5998975034892315,-2.488648249104676,9.607427638833549,9.259495029449575
-2.488648249104676,-2.3859823035256085,9.259495029449575,9.041062262856691
-2.3859823035256085,-2.2907933387121857,9.041062262856691,8.924208437938692
-2.2907933387121857,-2.20896084648722,8.924208437938692,8.887195806909485
-2.20896084648722,-2.104239198636935,8.887195806909485,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-1.6916476443293398,8.921767251949902,9.26006303504796
-1.6916476443293398,-1.2783211502592904,9.26006303504796,9.66698749941844
-1.2783211502592904,-0.8735505061467599,9.66698749941844,10.11290236170898
-0.8735505061467599,-0.6101791458265149,10.11290236170898,10.404649204242943
-0.6101791458265149,-0.3433092438754519,10.404649204242943,10.622456348766082
-0.3433092438754519,-0.07497836539898461,10.622456348766082,10.717021532327237
-0.07497836539898461,0.19099476973850038,10.717021532327237,10.690893587521884
0.19099476973850038,0.4573966315571356,10.690893587521884,10.544196032738164
0.4573966315571356,0.4573966315571356,10.544196032738164,10.544196032738164
0.4573966315571356,0.8576278417184078,10.544196032738164,10.157036477988292
0.8576278417184078,1.2203978768306358,10.157036477988292,9.754939985197975
1.2203978768306358,1.6330138117057729,9.754939985197975,9.344075425492253
1.6330138117057729,2.0543286249671855,9.344075425492253,8.971983662026204
2.0543286249671855,2.0543286249671855,8.971983662026204,8.971983662026204
2.0543286249671855,2.18702731431965,8.971983662026204,8.913546266185474
2.18702731431965,2.2811435217400415,8.913546266185474,8.943771078108771
2.2811435217400415,2.3732624899489156,8.943771078108771,9.047993886379324
2.3732624899489156,2.47526996009843,9.047993886379324,9.252958638241939
2.47526996009843,2.585492021832737,9.252958638241939,9.583303313165878
2.585492021832737,2.7042317375770004,9.583303313165878,10.06977291763554
2.7042317375770004,2.830112630798821,10.06977291763554,10.74062533748144
-3.875834614773614,-3.8646796712990907,3.803614094001439,2.8737953266899083
-3.8646796712990907,-3.8562153200042557,2.8737953266899083,1.9435950840172396
-3.8562153200042557,-3.8508162910721353,1.9435950840172396,1.0130671582295303
-3.8508162910721353,-3.8487783064229077,1.0130671582295303,0.08241312077311136
-3.8487783064229077,-3.8502112373614397,0.08241312077311136,-0.8482407909497862
-3.8502112373614397,-3.85504027546406,-0.8482407909497862,-1.7788058047693305
-3.85504027546406,-3.862996002436239,-1.7788058047693305,-2.7090771694736855
-3.862996002436239,-3.8737058114477914,-2.7090771694736855,-3.638960011228015
-1.9499540608488353,-1.9499540608488353,-6.788728952584838,-6.788728952584838
-1.9499540608488353,-2.095563607501915,-6.788728952584838,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.1867648850591097,-6.56729360587046,-6.464572977262098
-2.1867648850591097,-2.2594993967049684,-6.464572977262098,-6.440739480510209
-2.2594993967049684,-2.3427642040472385,-6.440739480510209,-6.480400623267991
-2.3427642040472385,-2.4324009989610915,-6.480400623267991,-6.6060155658134825
-2.4324009989610915,-2.5295093000585074,-6.6060155658134825,-6.840520636839811
-2.5295093000585074,-2.6344265261487116,-6.840520636839811,-7.209063897766207
-0.9870137838864474,-1.3278251634264588,-6.788728952584838,-6.163559370148374
-1.3278251634264588,-1.6536664896324282,-6.163559370148374,-5.514515000242094
-1.6536664896324282,-1.9582154654644794,-5.514515000242094,-4.827113893045782
-1.9582154654644794,-1.9582154654644794,-4.827113893045782,-4.827113893045782
-1.9582154654644794,-2.084784493479722,-4.827113893045782,-4.504887473320206
-2.084784493479722,-2.084784493479722,-4.504887473320206,-4.504887473320206
-2.084784493479722,-2.1739153873920065,-4.504887473320206,-4.306872327705847
-2.1739153873920065,-2.2389482784013053,-4.306872327705847,-4.219111018979948
-2.2389482784013053,-2.3082538886075388,-4.219111018979948,-4.189220857864505
-2.3082538886075388,-2.3822750633378553,-4.189220857864505,-4.2345529639722965
-2.3822750633378553,-2.461838637231514,-4.2345529639722965,-4.375203073871056
-2.461838637231514,-2.5475120224537697,-4.375203073871056,-4.631302843804604
-2.5475120224537697,-2.640304059785212,-4.631302843804604,-5.023232668517521
-2.640304059785212,-2.7413965637230504,-5.023232668517521,-5.571769460218258
-2.7413965637230504,-2.8418765019594607,-5.571769460218258,-6.226800611222075
2.4195918733845385,2.359483468634483,-2.3081984254542665,-2.2094013821689735
2.359483468634483,2.3035925673435553,-2.2094013821689735,-2.204266691269325
2.3035925673435553,2.250606243219023,-2.204266691269325,-2.274072279877238
2.250606243219023,2.200306005650482,-2.274072279877238,-2.399706710353705
2.200306005650482,2.1473070030399963,-2.399706710353705,-2.583549936987577
2.1473070030399963,2.0790418644940196,-2.583549936987577,-2.8687801798992307
2.0790418644940196,2.0790418644940196,-2.8687801798992307,-2.8687801798992307
2.0790418644940196,1.8727121828375584,-2.8687801798992307,-3.6528840258047737
1.8727121828375584,1.6202660596044796,-3.6528840258047737,-4.425114617815572
1.6202660596044796,1.334608748746307,-4.425114617815572,-5.149641819254114
1.334608748746307,1.0255401969514955,-5.149641819254114,-5.8323417661548
1.0255401969514955,0.7774361150008771,-5.8323417661548,-6.3353988895144955
0.7774361150008771,0.5719045523065551,-6.3353988895144955,-6.694426126195223
0.5719045523065551,0.3583235382523906,-6.694426126195223,-6.956738959775549
0.3583235382523906,0.14031035903970235,-6.956738959775549,-7.09603932791065
0.14031035903970235,-0.07752735136592026,-7.09603932791065,-7.113151186696988
-0.07752735136592026,-0.2920421619833755,-7.113151186696988,-7.01163981025934
-0.2920421619833755,-0.5055436454052522,-7.01163981025934,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-2.5664448005899336,-2.4628026066955337,8.078312522626131,7.787994183646315
-2.4628026066955337,-2.3667874763385517,7.787994183646315,7.616395920237302
-2.3667874763385517,-2.2774575949572053,7.616395920237302,7.538575154014417
-2.2774575949572053,-2.1998241825586593,7.538575154014417,7.532395197516717
-2.1998241825586593,-2.1016406429767063,7.532395197516717,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-1.9477127526367344,7.602320147979761,7.778969172043066
-1.9477127526367344,-1.9477127526367344,7.778969172043066,7.778969172043066
-1.9477127526367344,-1.5528036580270355,7.778969172043066,8.250732651401623
-1.5528036580270355,-1.160882378286872,8.250732651401623,8.733066924876372
-1.160882378286872,-0.8115518824538448,8.733066924876372,9.183642524874323
-0.8115518824538448,-0.5611962863140274,9.183642524874323,9.482074024882433
-0.5611962863140274,-0.30659630549660033,9.482074024882433,9.68957195251539
-0.30659630549660033,-0.05046092610434538,9.68957195251539,9.774061426804654
-0.05046092610434538,0.20336218059292488,9.774061426804654,9.738034960071698
0.20336218059292488,0.4573966315571356,9.738034960071698,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.7850651153926993,9.581255755775771,9.224846223216492
0.7850651153926993,1.0811662448387738,9.224846223216492,8.840442561110947
1.0811662448387738,1.4724868895989651,8.840442561110947,8.355094514312565
1.4724868895989651,1.8670279362088547,8.355094514312565,7.882652584167062
1.8670279362088547,1.8670279362088547,7.882652584167062,7.882652584167062
1.8670279362088547,2.0441083045581614,7.882652584167062,7.673205490574247
2.0441083045581614,2.0441083045581614,7.673205490574247,7.673205490574247
2.0441083045581614,2.1707678803219626,7.673205490574247,7.566701252210304
2.1707678803219626,2.2669843605933355,7.566701252210304,7.557273293892052
2.2669843605933355,2.352300126014283,7.557273293892052,7.621687997233845
2.352300126014283,2.447686847459325,7.621687997233845,7.778283921962142
2.447686847459325,2.5502031898276414,7.778283921962142,8.049127182545284
-0.770048408224004,-0.770048408224004,-5.279634386129527,-5.279634386129527
-0.770048408224004,-1.05593484364746,-5.279634386129527,-4.5537421003884635
-1.05593484364746,-1.3126079494698972,-4.5537421003884635,-3.785979469360388
-1.3126079494698972,-1.529545030088678,-3.785979469360388,-2.9774416222490796
-1.529545030088678,-1.6962338230312506,-2.9774416222490796,-2.1426163347554326
-1.6962338230312506,-1.810289316552729,-2.1426163347554326,-1.2661979988941052
-1.810289316552729,-1.8654555417439882,-1.2661979988941052,-0.368352159241244
-1.8654555417439882,-1.8600215044507191,-0.368352159241244,0.5289501571579951
-1.8600215044507191,-1.792590732430324,0.5289501571579951,1.4387363608664216
-1.792590732430324,-1.6651639656052932,1.4387363608664216,2.322843911818138
-1.6651639656052932,-1.484846788707582,2.322843911818138,3.1622462567523577
-1.484846788707582,-1.2580628136119563,3.1622462567523577,3.9625006932861098
-1.2580628136119563,-0.9936825945438272,3.9625006932861098,4.721442756054664
-0.9936825945438272,-0.7736903662856083,4.721442756054664,5.271120315988512
-0.7736903662856083,-0.5877814448844765,5.271120315988512,5.663819502062921
-0.5877814448844765,-0.39196384186768096,5.663819502062921,5.961329541250578
-0.39196384186768096,-0.19012640734864217,5.961329541250578,6.136282224933012
-0.19012640734864217,0.01364686783674074,6.136282224933012,6.188641664657528
0.01364686783674074,0.21540297874605674,6.188641664657528,6.120600873806634
0.21540297874605674,0.4113228852377109,6.120600873806634,5.936521366730108
0.4113228852377109,0.6043832568703227,5.936521366730108,5.630200355565769
0.6043832568703227,0.6043832568703227,5.630200355565769,5.630200355565769
0.6043832568703227,0.90311632204146,5.630200355565769,4.967083080979236
0.90311632204146,1.1779277632709482,4.967083080979236,4.221784900839662
1.1779277632709482,1.418639923727226,4.221784900839662,3.4343021183988824
1.418639923727226,1.61524643226862,3.4343021183988824,2.608648727957682
1.61524643226862,1.759692801132955,2.608648727957682,1.750586571323387
1.759692801132955,1.8476103994355366,1.750586571323387,0.8625892039136449
1.8476103994355366,1.8754934342207648,0.8625892039136449,-0.03461179617913501
1.8754934342207648,1.8419390614206286,-0.03461179617913501,-0.945385955968062
1.8419390614206286,1.7467764213523633,-0.945385955968062,-1.844058155814352
1.7467764213523633,1.5946755007305713,-1.844058155814352,-2.707284469156619
1.5946755007305713,1.392571931056664,-2.707284469156619,-3.5283062436141126
1.392571931056664,1.1474216748593236,-3.5283062436141126,-4.310681580238164
1.1474216748593236,0.8695205400978017,-4.310681580238164,-5.050511737188782
0.8695205400978017,0.690165214725476,-5.050511737188782,-5.475232555303339
0.690165214725476,0.49891586045808545,-5.475232555303339,-5.83768911954168
0.49891586045808545,0.29943891598866745,-5.83768911954168,-6.078556802708931
0.29943891598866745,0.09585737872814803,-6.078556802708931,-6.196565806860376
0.09585737872814803,-0.10780168665765366,-6.196565806860376,-6.192731262735722
-0.10780168665765366,-0.307634189153168,-6.192731262735722,-6.070272417252097
-0.307634189153168,-0.5055436454052522,-6.070272417252097,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.7383289489585847,-5.825788675622451,-5.377075637761041
-2.9128943378112253,-2.8158937236216737,6.692434924888605,5.9886670385670975
-2.8158937236216737,-2.71500276030784,5.9886670385670975,5.354617643993556
-2.71500276030784,-2.6087730571489534,5.354617643993556,4.811583615183576
-2.6087730571489534,-2.494106277039856,4.811583615183576,4.391449707571873
-2.494106277039856,-2.494106277039856,4.391449707571873,4.391449707571873
-2.494106277039856,-2.3957974899386953,4.391449707571873,4.183272392130924
-2.3957974899386953,-2.3957974899386953,4.183272392130924,4.183272392130924
-2.3957974899386953,-2.302505417013292,4.183272392130924,4.121120945032544
-2.302505417013292,-2.302505417013292,4.121120945032544,4.121120945032544
-2.302505417013292,-2.214645729677758,4.121120945032544,4.179592958085781
-2.214645729677758,-2.214645729677758,4.179592958085781,4.179592958085781
-2.214645729677758,-2.1314521076588564,4.179592958085781,4.330299868922953
-2.1314521076588564,-2.027132471531769,4.330299868922953,4.589133049246662
-2.027132471531769,-1.8797785369797166,4.589133049246662,4.954634823684852
-1.8797785369797166,-1.571149275663882,4.954634823684852,5.634593216381639
0.597464133988125,0.420452331081437,-4.673288814387695,-5.008833752248958
0.420452331081437,0.23545531696351496,-5.008833752248958,-5.222544616487215
0.23545531696351496,0.046789215389735794,-5.222544616487215,-5.3134250168534205
0.046789215389735794,-0.14135351777796146,-5.3134250168534205,-5.282777269079836
-0.14135351777796146,-0.32492603562324796,-5.282777269079836,-5.134109485428136
-0.32492603562324796,-0.5055436454052522,-5.134109485428136,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.7022854532010632,-4.862848398660061,-4.40407350015186
-0.7022854532010632,-0.8600297788088689,-4.40407350015186,-3.927288399986681
-0.8600297788088689,-1.0846266726892173,-3.927288399986681,-3.124452891014835
2.6162250507160536,2.526147661378973,-4.800375559652472,-4.443607679476669
2.526147661378973,2.4422549954139914,-4.443607679476669,-4.216203823174931
2.4422549954139914,2.364755788843306,-4.216203823174931,-4.100558257944721
2.364755788843306,2.2925881825452095,-4.100558257944721,-4.074896879272112
2.2925881825452095,2.227594485109176,-4.074896879272112,-4.117859318423644
2.227594485109176,2.1477085225367762,-4.117859318423644,-4.249923338082738
2.1477085225367762,2.0526625200973037,-4.249923338082738,-4.478459663582315
2.0526625200973037,2.0526625200973037,-4.478459663582315,-4.478459663582315
2.0526625200973037,1.9018070470007196,-4.478459663582315,-4.862848398660061
1.9018070470007196,1.9018070470007196,-4.862848398660061,-4.862848398660061
1.9018070470007196,1.5964653587715025,-4.862848398660061,-5.548989990867247
1.5964653587715025,1.2703298298775971,-5.548989990867247,-6.198021500635765
3.8276876009254988,3.8114185255026936,-4.862848398660061,-3.9336955208324635
3.8114185255026936,3.797608037957877,-3.9336955208324635,-3.004096143592216
3.797608037957877,3.7869016126722936,-3.004096143592216,-2.0740664572235836
3.7869016126722936,3.779800803959027,-2.0740664572235836,-1.1436259606898869
3.779800803959027,3.7767318029533374,-1.1436259606898869,-0.21300449738683547
3.7767318029533374,3.7778847243812486,-0.21300449738683547,0.7176164839097474
3.7778847243812486,3.783193575153465,0.7176164839097474,1.6481691535494996
3.783193575153465,3.792324005024513,1.6481691535494996,2.5784125561529674
3.792324005024513,3.804781384091143,2.5784125561529674,3.5082015198060326
3.804781384091143,3.8200173383185376,3.5082015198060326,4.437562153080233
3.8200173383185376,3.837328993648592,4.437562153080233,5.366460904846271
-0.895144320332971,-0.6793373807307788,6.985127670733583,7.353415440004092
-0.6793373807307788,-0.45556640364360046,7.353415440004092,7.658308520123711
-0.45556640364360046,-0.22662857973129658,7.658308520123711,7.839822452375575
-0.22662857973129658,0.0033677972062129413,7.839822452375575,7.898435159361071
0.0033677972062129413,0.23041561889878448,7.898435159361071,7.83737470129735
0.23041561889878448,0.4573966315571356,7.83737470129735,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
-2.5195582088272985,-2.4314241993300305,3.128271209539994,2.8406738170390504
-2.4314241993300305,-2.4314241993300305,2.8406738170390504,2.8406738170390504
-2.4314241993300305,-2.354016386055414,2.8406738170390504,2.720488004251452
-2.354016386055414,-2.354016386055414,2.720488004251452,2.720488004251452
-2.354016386055414,-2.279467375460822,2.720488004251452,2.729011400776967
-2.279467375460822,-2.279467375460822,2.729011400776967,2.729011400776967
-2.279467375460822,-2.2071890001864034,2.729011400776967,2.8470435749920533
-2.2071890001864034,-2.2071890001864034,2.8470435749920533,2.8470435749920533
-2.2071890001864034,-2.1369786718712573,2.8470435749920533,3.0495000101134018
-2.1369786718712573,-2.046673406524575,3.0495000101134018,3.3764323619927694
-2.046673406524575,-1.9324228998863502,3.3764323619927694,3.7763773649204744
-1.9324228998863502,-1.6738076265302873,3.7763773649204744,4.539869368558197
-2.4935479446295723,-2.4314241993300305,2.1248551045807833,1.8777335400766617
-2.4314241993300305,-2.3692009400444634,1.8777335400766617,1.7425276495536277
-2.3692009400444634,-2.302604393000518,1.7425276495536277,1.740792609480982
-2.302604393000518,-2.2313492173742953,1.740792609480982,1.8924458322248352
-2.2313492173742953,-2.2313492173742953,1.8924458322248352,1.8924458322248352
-2.5030596808160896,-2.46444462818939,1.3914427680769546,1.1249075798536872
-2.46444462818939,-2.4314241993300305,1.1249075798536872,0.9147932631142712
-2.4314241993300305,-2.4031034160965787,0.9147932631142712,0.7582266753303717
-2.4031034160965787,-2.378217432966588,0.7582266753303717,0.6510452532849662
-2.378217432966588,-2.355401728020474,0.6510452532849662,0.591361317223809
-2.355401728020474,-2.333055051763944,0.591361317223809,0.5797546262638136
-2.333055051763944,-2.309202215303429,0.5797546262638136,0.6207863622008123
-2.309202215303429,-2.281175768126305,0.6207863622008123,0.7255485915917035
-2.281175768126305,-2.2448879933334913,0.7255485915917035,0.916940742541108
-2.2448879933334913,-2.192935181413926,0.916940742541108,1.2431201306797384
-2.192935181413926,-2.192935181413926,1.2431201306797384,1.2431201306797384
-2.440546797088036,-2.432914347622738,0.32587792901433943,0.13492396017593222
-2.432914347622738,-2.4314241993300305,0.13492396017593222,-0.048147013848115705
-2.4314241993300305,-2.43613945725455,-0.048147013848115705,-0.2340311915911748
-2.43613945725455,-2.447087121237276,-0.2340311915911748,-0.43327089584454015
-2.447087121237276,-2.4645452739471736,-0.43327089584454015,-0.6559690839276211
-2.4645452739471736,-2.4888786540205903,-0.6559690839276211,-0.9116087299929809
-2.4888786540205903,-2.5204609388310764,-0.9116087299929809,-1.2086602943711426
-2.5204609388310764,-2.5594958624689204,-1.2086602943711426,-1.5554042501182508
-2.5594958624689204,-2.605849282019116,-1.5554042501182508,-1.9602363291344087
-2.605849282019116,-2.6592532053154105,-1.9602363291344087,-2.4271658715823783
-2.132631758256858,-2.2036261408841673,-3.1476323398636232,-2.9456004884826736
-2.2036261408841673,-2.2036261408841673,-2.9456004884826736,-2.9456004884826736
-2.2036261408841673,-2.2769309769938193,-2.9456004884826736,-2.827123423988139
-2.2769309769938193,-2.2769309769938193,-2.827123423988139,-2.827123423988139
-2.2769309769938193,-2.352711631395988,-2.827123423988139,-2.81767274298878
-2.352711631395988,-2.352711631395988,-2.81767274298878,-2.81767274298878
-2.352711631395988,-2.4314241993300305,-2.81767274298878,-2.9369678447352836
-2.4314241993300305,-2.4314241993300305,-2.9369678447352836,-2.9369678447352836
-2.4314241993300305,-2.5220191394039597,-2.9369678447352836,-3.2283387110105313
-0.33642237834276223,-0.4881781469117952,-3.6425563758229735,-3.317228245076688
-0.4881781469117952,-0.6266284622367788,-3.317228245076688,-2.865600327357644
-0.6266284622367788,-0.6266284622367788,-2.865600327357644,-2.865600327357644
-0.6266284622367788,-0.7908814962920472,-2.865600327357644,-2.054768078702047
-0.7908814962920472,-0.9010840533656479,-2.054768078702047,-1.1942488035142258
-0.9010840533656479,-0.9531137120755542,-1.1942488035142258,-0.31530599064012677
-0.9531137120755542,-0.9444461059449862,-0.31530599064012677,0.5657169291730337
-0.9444461059449862,-0.8717961775673508,0.5657169291730337,1.4728395295302423
-0.8717961775673508,-0.758805790184554,1.4728395295302423,2.2430465693558865
-0.758805790184554,-0.6468722826785367,2.2430465693558865,2.7825865931196567
-0.6468722826785367,-0.5157566369406856,2.7825865931196567,3.2390384557962477
-0.5157566369406856,-0.3702864885924715,3.2390384557962477,3.5797990193190437
-0.3702864885924715,-0.2148050440936098,3.5797990193190437,3.801826850746174
-0.2148050440936098,-0.05341100519708508,3.801826850746174,3.9027995448426047
-0.05341100519708508,0.10993110287351104,3.9027995448426047,3.880900178173544
0.10993110287351104,0.2712944702542588,3.880900178173544,3.7345215844186903
0.2712944702542588,0.42675863019399607,3.7345215844186903,3.461604241238817
0.42675863019399607,0.5756277226688749,3.461604241238817,3.046721116386358
0.5756277226688749,0.705993158117356,3.046721116386358,2.5052084231989973
0.705993158117356,0.705993158117356,2.5052084231989973,2.5052084231989973
0.705993158117356,0.8457739613918731,2.5052084231989973,1.6554547640279047
0.8457739613918731,0.9293873361831047,1.6554547640279047,0.7836798784242056
0.9293873361831047,0.9530949728359603,0.7836798784242056,-0.09431610138236124
0.9530949728359603,0.9143971967210378,-0.09431610138236124,-0.9975093598309428
0.9143971967210378,0.81240882790659,-0.9975093598309428,-1.8931608396266668
0.81240882790659,0.7071500382352793,-1.8931608396266668,-2.4987612707972033
0.7071500382352793,0.5856047104863285,-2.4987612707972033,-3.0070683538900607
0.5856047104863285,0.44725647366726484,-3.0070683538900607,-3.4086364523917663
0.44725647366726484,0.2966555895319791,-3.4086364523917663,-3.6929695202713493
0.2966555895319791,0.13801830451934194,-3.6929695202713493,-3.8573880949661845
0.13801830451934194,-0.024073506924057853,-3.8573880949661845,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.18533893032988757,-3.8999081216976705,-3.8214041911733094
0.9388667700383309,1.2756388990956573,6.692434924888605,6.059276076271708
1.2756388990956573,1.5967365987569444,6.059276076271708,5.400856546948539
1.5967365987569444,1.8957154107437706,5.400856546948539,4.702475623929605
1.8957154107437706,1.8957154107437706,4.702475623929605,4.702475623929605
1.8957154107437706,2.0500648189686146,4.702475623929605,4.289097384249807
2.0500648189686146,2.0500648189686146,4.289097384249807,4.289097384249807
2.0500648189686146,2.1430548433675956,4.289097384249807,4.0492083067100495
2.1430548433675956,2.2223755327461436,4.0492083067100495,3.9028745740845423
2.2223755327461436,2.285080426367994,3.9028745740845423,3.8506195410000466
2.285080426367994,2.3551040639153484,3.8506195410000466,3.8643141309311346
2.3551040639153484,2.430120309789835,3.8643141309311346,3.9659609842407626
2.430120309789835,2.511536640598237,3.9659609842407626,4.175598496000262
2.511536640598237,2.6002180259254413,4.175598496000262,4.515019766701613
-0.6093538520413082,-0.39982673665154955,6.471663566047901,6.759729219862006
-0.39982673665154955,-0.18501114753810022,6.759729219862006,6.925095794241301
-0.18501114753810022,0.031145697762158697,6.925095794241301,6.968025763337057
0.031145697762158697,0.24476693874683964,6.968025763337057,6.8910371327025
0.24476693874683964,0.4573966315571356,6.8910371327025,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.6612729866711167,6.692434924888605,6.3778507201532655
0.6612729866711167,0.8592430929942214,6.3778507201532655,5.988713850437691
0.8592430929942214,1.1714982620366179,5.988713850437691,5.310430391321024
1.1714982620366179,1.4623101143703936,5.310430391321024,4.595003172583091
1.4623101143703936,1.7228584589911602,4.595003172583091,3.8327593741606236
1.7228584589911602,1.9424855313220402,3.8327593741606236,3.0272699097644757
1.9424855313220402,1.9424855313220402,3.0272699097644757,3.0272699097644757
1.9424855313220402,2.070186241400009,3.0272699097644757,2.4251006214382578
2.070186241400009,2.070186241400009,2.4251006214382578,2.4251006214382578
0.1671650337016226,0.027212825475496416,-2.8337776145024502,-2.9185355840107317
0.027212825475496416,-0.11499775294115899,-2.9185355840107317,-2.878979943386465
-0.11499775294115899,-0.25514962571008937,-2.878979943386465,-2.7106081207134274
-0.25514962571008937,-0.3884448882958482,-2.7106081207134274,-2.406879297759904
-0.3884448882958482,-0.5055436454052522,-2.406879297759904,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.596861755644877,-1.974027567772895,-1.443553636190062
-0.596861755644877,-0.6587913883738015,-1.443553636190062,-0.827612778388259
-0.6587913883738015,-0.6869785849504888,-0.827612778388259,-0.0973133586621433
-0.6869785849504888,-0.6653290823111213,-0.0973133586621433,0.7434432066762238
-0.6653290823111213,-0.5848574714460488,0.7434432066762238,1.5447080734369951
-0.5848574714460488,-0.4647681552733989,1.5447080734369951,2.1621075860377985
-0.1798810169299161,-0.06678263895839098,1.8430338766542214,1.9740582139189886
-0.06678263895839098,0.05177538596995035,1.9740582139189886,1.9811886786893282
0.05177538596995035,0.17136537394418738,1.9811886786893282,1.854322663577097
0.17136537394418738,0.28992991194655104,1.854322663577097,1.5632067618567511
0.28992991194655104,0.3875790858053838,1.5632067618567511,1.1135946279821045
0.3875790858053838,0.4486648375311386,1.1135946279821045,0.5555852368041361
0.4486648375311386,0.466631374277247,0.5555852368041361,-0.05442778623712563
0.466631374277247,0.44121472114570537,-0.05442778623712563,-0.6418863075773036
0.44121472114570537,0.38333184464541237,-0.6418863075773036,-1.1264046495499507
0.38333184464541237,0.30169113315476004,-1.1264046495499507,-1.5081868061601877
0.30169113315476004,0.20242356504552728,-1.5081868061601877,-1.7817333202845536
0.20242356504552728,0.09167300570047576,-1.7817333202845536,-1.938847959310415
0.09167300570047576,-0.024073506924057853,-1.938847959310415,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.13831035464346808,-1.974027567772895,-1.8882250376592289
-0.13831035464346808,-0.2449570920172821,-1.8882250376592289,-1.6825297937443633
1.4711742108105108,1.5501284122100971,1.6072207121492106,0.7214660357591551
1.5501284122100971,1.568848723132561,0.7214660357591551,-0.16895451977271492
1.568848723132561,1.5255030959886788,-0.16895451977271492,-1.0794050260483914
1.5255030959886788,1.4203369085195252,-1.0794050260483914,-1.974027567772895
2.4612199455813073,2.4206580008396674,-1.339473387320508,-1.1408352890010978
2.4206580008396674,2.3832771854819157,-1.1408352890010978,-1.0110872908105044
2.3832771854819157,2.3470534271868235,-1.0110872908105044,-0.9549744056341556
2.3470534271868235,2.3090742611031025,-0.9549744056341556,-0.9800748111133668
2.3090742611031025,2.265016388691315,-0.9800748111133668,-1.1062571494774645
2.265016388691315,2.20729667248248,-1.1062571494774645,-1.37770811942055
2.20729667248248,2.20729667248248,-1.37770811942055,-1.37770811942055
2.420214640350265,2.404792372895546,-0.5246070837276307,-0.37598865159466754
2.404792372895546,2.393806528449833,-0.37598865159466754,-0.2517978727781145
2.393806528449833,2.3867540812389,-0.2517978727781145,-0.14483121025560663
2.3867540812389,2.3832771854819157,-0.14483121025560663,-0.048147013848115705
2.3832771854819157,2.3832550758125794,-0.048147013848115705,0.045041178828396866
2.3832550758125794,2.386618765529585,0.045041178828396866,0.14156929751574054
2.386618765529585,2.3935512039879114,0.14156929751574054,0.24815743499929255
2.3935512039879114,2.4044049515115304,0.24815743499929255,0.3717420365710158
2.4044049515115304,2.4196787776720186,0.3717420365710158,0.5195213966097096
2.4196787776720186,2.439978021296593,0.5195213966097096,0.6988694037899315
2.439978021296593,2.465956903147431,0.6988694037899315,0.9170922345587247
2.465956903147431,2.498245538087337,0.9170922345587247,1.1810414248812258
2.498245538087337,2.5373182070366376,1.1810414248812258,1.4973805822527968
2.5373182070366376,2.583250253902298,1.4973805822527968,1.8739244479644483
2.1613184605191123,2.233200120428604,3.0499234900978394,2.878371984912336
2.233200120428604,2.233200120428604,2.878371984912336,2.878371984912336
2.233200120428604,2.307365089840083,2.878371984912336,2.801106158751466
2.307365089840083,2.307365089840083,2.801106158751466,2.801106158751466
2.307365089840083,2.3832771854819157,2.801106158751466,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.463129269056317,2.8406738170390504,3.0144607121566995
2.463129269056317,2.5382521351816365,3.0144607121566995,3.2890936815998018
-1.1643442391955316,-0.9750567095172569,2.4630627877093882,3.2957568206893253
-0.9750567095172569,-0.7835315609558862,3.2957568206893253,3.9608819045505435
-0.7835315609558862,-0.6264165132645081,3.9608819045505435,4.408588088256785
-0.6264165132645081,-0.45523310190105093,4.408588088256785,4.7722585485718625
-0.45523310190105093,-0.27487952926527104,4.7722585485718625,5.014749782097713
-0.27487952926527104,-0.08973897757403115,5.014749782097713,5.1344513168505905
-0.08973897757403115,0.09591978083870512,5.1344513168505905,5.132081130543355
0.09591978083870512,0.27797186080672187,5.132081130543355,5.010583567757944
0.27797186080672187,0.4573966315571356,5.010583567757944,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.6348800247938371,4.766554370963831,4.384614145377899
0.17735111598432773,0.11928711311732876,-0.6866114012774496,-0.8833351228771065
0.11928711311732876,0.04992209012673854,-0.8833351228771065,-0.994997500919462
0.04992209012673854,-0.024073506924057853,-0.994997500919462,-1.0110872908105044
-0.024073506924057853,-0.09581059738142805,-1.0110872908105044,-0.9323198037776486
-0.09581059738142805,-0.15850604386059253,-0.9323198037776486,-0.7638599683401051
-0.15850604386059253,-0.20612009026618505,-0.7638599683401051,-0.5216855185606484
-0.20612009026618505,-0.23404776905577052,-0.5216855185606484,-0.22888723993048643
-0.23404776905577052,-0.23956421588980703,-0.22888723993048643,0.08653249874812907
-0.23956421588980703,-0.22209044132641065,0.08653249874812907,0.3943376556232643
-0.22209044132641065,-0.1832536457557019,0.3943376556232643,0.6649567902883877
-0.1832536457557019,-0.12673583419431012,0.6649567902883877,0.8723239022985911
-0.12673583419431012,-0.05792480074318629,0.8723239022985911,0.9963889370802903
-0.05792480074318629,0.016599440555588707,0.9963889370802903,1.0250561798364632
0.016599440555588707,0.089693828917631,1.0250561798364632,0.9553631588062377
0.089693828917631,0.1543368768024136,0.9553631588062377,0.7937851913291691
0.1543368768024136,0.20430312318514243,0.7937851913291691,0.5556344070128905


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_learned_polynomial_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_learned_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_poly_vf.csv <==
x1,x2,y1,y2
-2.91374,-2.92426,-2.66136,-2.66856
-2.92426,-2.93566,-2.66856,-2.6768
-2.93566,-2.94741,-2.6768,-2.6849
-2.94741,-2.95837,-2.6849,-2.69242
-2.95837,-2.96962,-2.69242,-2.69875
-2.96962,-2.98181,-2.69875,-2.70314
-2.98181,-2.99164,-2.70314,-2.71079
-2.99164,-2.99164,-2.71079,-2.71079
-2.99164,-3.0045,-2.71079,-2.71266
-3.0045,-3.01554,-2.71266,-2.71758
-3.01554,-3.01554,-2.71758,-2.71758
-3.01554,-3.02726,-2.71758,-2.72215
-3.02726,-3.03648,-2.72215,-2.7289
-3.03648,-3.04527,-2.7289,-2.73662
-3.04527,-3.04527,-2.73662,-2.73662
-3.04527,-3.05985,-2.73662,-2.73736
-3.05985,-3.07234,-2.73736,-2.74161
-3.07234,-3.08195,-2.74161,-2.74679
-3.08195,-3.09043,-2.74679,-2.7527
-3.09043,-3.0995,-2.7527,-2.75942
-3.0995,-3.1092,-2.75942,-2.76581
-3.1092,-3.11797,-2.76581,-2.77187
-3.11797,-3.12638,-2.77187,-2.7779
-3.12638,-3.13498,-2.7779,-2.78347
-3.13498,-3.14426,-2.78347,-2.78736
-3.14426,-3.15282,-2.78736,-2.79236
-3.15282,-3.16167,-2.79236,-2.79602
-3.16167,-3.17105,-2.79602,-2.79786
-3.17105,-3.17996,-2.79786,-2.80098
-3.17996,-3.18778,-2.80098,-2.80636
-3.18778,-3.18778,-2.80636,-2.80636
-3.18778,-3.19796,-2.80636,-2.80778
-3.19796,-3.20616,-2.80778,-2.81193
-3.20616,-3.21296,-2.81193,-2.81777
-3.21296,-3.21989,-2.81777,-2.82408
-3.21989,-3.21989,-2.82408,-2.82408
-3.21989,-3.2303,-2.82408,-2.82419
-3.2303,-3.24018,-2.82419,-2.82661
-3.24018,-3.24828,-2.82661,-2.83043
-3.24828,-3.25526,-2.83043,-2.83506
-3.25526,-3.26229,-2.83506,-2.84049
-3.26229,-3.27024,-2.84049,-2.84576
-3.27024,-3.27755,-2.84576,-2.85061
-3.27755,-3.28432,-2.85061,-2.85557
-3.28432,-3.29085,-2.85557,-2.86087
-3.29085,-3.2976,-2.86087,-2.86574
-3.2976,-3.30512,-2.86574,-2.86787
-3.30512,-3.31273,-2.86787,-2.86943
-3.31273,-3.3193,-2.86943,-2.87338
-3.3193,-3.32541,-2.87338,-2.87886
-3.32541,-3.33217,-2.87886,-2.88206
-3.33217,-3.33985,-2.88206,-2.88184
-3.33985,-3.34705,-2.88184,-2.88387
-3.34705,-3.3532,-2.88387,-2.88814
-3.3532,-3.35897,-2.88814,-2.8935
-3.35897,-3.35897,-2.8935,-2.8935
-3.35897,-3.36674,-2.8935,-2.89354
-3.36674,-3.37377,-2.89354,-2.89571
-3.37377,-3.37974,-2.89571,-2.89957
-3.37974,-3.38526,-2.89957,-2.90447
-3.38526,-3.39126,-2.90447,-2.90848
-3.39126,-3.39826,-2.90848,-2.90993
-3.39826,-3.40576,-2.90993,-2.91093
-3.40576,-3.4128,-2.91093,-2.91308
-3.4128,-3.41901,-2.91308,-2.9162
-3.41901,-3.42485,-2.9162,-2.91999
-3.42485,-3.43055,-2.91999,-2.9246
-3.43055,-3.43686,-2.9246,-2.92886
-3.43686,-3.44275,-2.92886,-2.93265
-3.44275,-3.44838,-2.93265,-2.93625
-3.44838,-3.45381,-2.93625,-2.93991
-3.45381,-3.45911,-2.93991,-2.9438
-3.45911,-3.46446,-2.9438,-2.94776
-3.46446,-3.47011,-2.94776,-2.95072
-3.47011,-3.47578,-2.95072,-2.95319
-3.47578,-3.4815,-2.95319,-2.95495
-3.4815,-3.48718,-2.95495,-2.95647
-3.48718,-3.49266,-2.95647,-2.95848
-3.49266,-3.49791,-2.95848,-2.96112
-3.49791,-3.5031,-2.96112,-2.96383
-3.5031,-3.50834,-2.96383,-2.9664
-3.50834,-3.51356,-2.9664,-2.96919
-3.51356,-3.51883,-2.96919,-2.97156
-3.51883,-3.52418,-2.97156,-2.97347
-3.52418,-3.5295,-2.97347,-2.9754
-3.5295,-3.53468,-2.9754,-2.97768
-3.53468,-3.53972,-2.97768,-2.98028
-3.53972,-3.54474,-2.98028,-2.98289
-3.54474,-3.54984,-2.98289,-2.98515
-3.54984,-3.55504,-2.98515,-2.9871
-3.55504,-3.56024,-2.9871,-2.98903
-3.56024,-3.56535,-2.98903,-2.99118
-3.56535,-3.57037,-2.99118,-2.99352
-3.57037,-3.57541,-2.99352,-2.99584
-3.57541,-3.58056,-2.99584,-2.99792
-3.58056,-3.58586,-2.99792,-2.99976
-3.58586,-3.59105,-2.99976,-3.00199
-3.59105,-3.59584,-3.00199,-3.00516
-3.59584,-3.60054,-3.00516,-3.00879
-3.60054,-3.60545,-3.00879,-3.01209
-3.60545,-3.61013,-3.01209,-3.01512
-3.61013,-3.61464,-3.01512,-3.01798
-3.61464,-3.61905,-3.01798,-3.02078
-3.61905,-3.62337,-3.02078,-3.02364
-3.62337,-3.62766,-3.02364,-3.02662
-3.62766,-3.63199,-3.02662,-3.02954
-3.63199,-3.63647,-3.02954,-3.03188
-3.63647,-3.6408,-3.03188,-3.03485
-3.6408,-3.64529,-3.03485,-3.03676
-3.64529,-3.65001,-3.03676,-3.037
-3.65001,-3.6546,-3.037,-3.03767
-3.6546,-3.65879,-3.03767,-3.03988
-3.65879,-3.66271,-3.03988,-3.04341
-3.66271,-3.66677,-3.04341,-3.04633
-3.66677,-3.67131,-3.04633,-3.04648
-3.67131,-3.67583,-3.04648,-3.04723
-3.67583,-3.67996,-3.04723,-3.04951
-3.67996,-3.68382,-3.04951,-3.05284
-3.68382,-3.68382,-3.05284,-3.05284
-3.68382,-3.68862,-3.05284,-3.0522
-3.68862,-3.69282,-3.0522,-3.05389
-3.69282,-3.69642,-3.05389,-3.05758
-3.69642,-3.69991,-3.05758,-3.06223
-3.69991,-3.70391,-3.06223,-3.06447
-3.70391,-3.70854,-3.06447,-3.06361
-3.70854,-3.71319,-3.06361,-3.06342
-3.71319,-3.71729,-3.06342,-3.06511
-3.71729,-3.72085,-3.06511,-3.06838
-3.72085,-3.72434,-3.06838,-3.0723
-3.72434,-3.72829,-3.0723,-3.07443
-3.72829,-3.7328,-3.07443,-3.0742
-3.7328,-3.73737,-3.0742,-3.07427
-3.73737,-3.74148,-3.07427,-3.07577
-3.74148,-3.74513,-3.07577,-3.07848
-3.74513,-3.74873,-3.07848,-3.08164
-3.74873,-3.75277,-3.08164,-3.08359
-3.75277,-3.75714,-3.08359,-3.08457
-3.75714,-3.7614,-3.08457,-3.086
-3.7614,-3.76534,-3.086,-3.08827
-3.76534,-3.76911,-3.08827,-3.09109
-3.76911,-3.77305,-3.09109,-3.09374
-3.77305,-3.77685,-3.09374,-3.09622
-3.77685,-3.78053,-3.09622,-3.09857
-3.78053,-3.78413,-3.09857,-3.10081
-3.78413,-3.78769,-3.10081,-3.10296
-3.78769,-3.79119,-3.10296,-3.10512
-3.79119,-3.79464,-3.10512,-3.10743
-3.79464,-3.79806,-3.10743,-3.10996
-3.79806,-3.80153,-3.10996,-3.11246
-3.80153,-3.80514,-3.11246,-3.11421
-3.80514,-3.80874,-3.11421,-3.11586
-3.80874,-3.81235,-3.11586,-3.11719
-3.81235,-3.81596,-3.11719,-3.11819
-3.81596,-3.81951,-3.11819,-3.11936
-3.81951,-3.82295,-3.11936,-3.12102
-3.82295,-3.82634,-3.12102,-3.12291
-3.82634,-3.82978,-3.12291,-3.12436
-3.82978,-3.83331,-3.12436,-3.12516
-3.83331,-3.83679,-3.12516,-3.12606
-3.83679,-3.84003,-3.12606,-3.12863
-3.84003,-3.84314,-3.12863,-3.13198
-3.84314,-3.84648,-3.13198,-3.13376
-3.84648,-3.85012,-3.13376,-3.13346
-3.85012,-3.85374,-3.13346,-3.13347
-3.85374,-3.85705,-3.13347,-3.135
-3.85705,-3.86007,-3.135,-3.13788
-3.86007,-3.86309,-3.13788,-3.14097
-3.86309,-3.86639,-3.14097,-3.1423
-3.86639,-3.86996,-3.1423,-3.14206
-3.86996,-3.87348,-3.14206,-3.14233
-3.87348,-3.8767,-3.14233,-3.14392
-3.8767,-3.87967,-3.14392,-3.14662
-3.87967,-3.88266,-3.14662,-3.14939
-3.88266,-3.88591,-3.14939,-3.15065
-3.88591,-3.88941,-3.15065,-3.15066
-3.88941,-3.89286,-3.15066,-3.15104
-3.89286,-3.89606,-3.15104,-3.15252
-3.89606,-3.89904,-3.15252,-3.1549
-3.89904,-3.90204,-3.1549,-3.15731
-3.90204,-3.90527,-3.15731,-3.1586
-3.90527,-3.90871,-3.1586,-3.15888
-3.90871,-3.91214,-3.15888,-3.15938
-3.91214,-3.91536,-3.15938,-3.1607
-3.91536,-3.91839,-3.1607,-3.16271
-3.91839,-3.92137,-3.16271,-3.16524
-3.92137,-3.92448,-3.16524,-3.16744
-3.92448,-3.9278,-3.16744,-3.16866
-3.9278,-3.93123,-3.16866,-3.16942
-3.93123,-3.93456,-3.16942,-3.17061
-3.93456,-3.93769,-3.17061,-3.17246
-3.93769,-3.94076,-3.17246,-3.17467
-3.94076,-3.94393,-3.17467,-3.17666
-3.94393,-3.94699,-3.17666,-3.17858
-3.94699,-3.94996,-3.17858,-3.18046
-3.94996,-3.95288,-3.18046,-3.1823
-3.95288,-3.95575,-3.1823,-3.18408
-3.95575,-3.9586,-3.18408,-3.18579
-3.9586,-3.96143,-3.18579,-3.18744
-3.96143,-3.96424,-3.18744,-3.18916
-3.96424,-3.96701,-3.18916,-3.19109
-3.96701,-3.96977,-3.19109,-3.19334
-3.96977,-3.97258,-3.19334,-3.19553
-3.97258,-3.97554,-3.19553,-3.19662
-3.97554,-3.97853,-3.19662,-3.19717
-3.97853,-3.98143,-3.19717,-3.19818
-3.98143,-3.98421,-3.19818,-3.20004
-3.98421,-3.98697,-3.20004,-3.20201
-3.98697,-3.98988,-3.20201,-3.2026
-3.98988,-3.99288,-3.2026,-3.20236
-3.99288,-3.99573,-3.20236,-3.20304
-3.99573,-3.99834,-3.20304,-3.20534
-3.99834,-4.00086,-3.20534,-3.20861
-4.00086,-4.00358,-3.20861,-3.21074
-4.00358,-4.00658,-3.21074,-3.2101
-4.00658,-4.00959,-3.2101,-3.20941
-4.00959,-4.01233,-3.20941,-3.21049
-4.01233,-4.01479,-3.21049,-3.21339
-4.01479,-4.01722,-3.21339,-3.21681
-4.01722,-4.01994,-3.21681,-3.21773
-4.01994,-4.02295,-3.21773,-3.21643
-4.02295,-4.02586,-3.21643,-3.2161
-4.02586,-4.02845,-3.2161,-3.21769
-4.02845,-4.03078,-3.21769,-3.22091
-4.03078,-4.03316,-3.22091,-3.22415
-4.03316,-4.03588,-3.22415,-3.22459
-4.03588,-4.03886,-3.22459,-3.22326
-4.03886,-4.04172,-3.22326,-3.22311
-4.04172,-4.04424,-3.22311,-3.22478
-4.04424,-4.04652,-3.22478,-3.22789
-4.04652,-4.04889,-3.22789,-3.23087
-4.04889,-4.05157,-3.23087,-3.2313
-4.05157,-4.0545,-3.2313,-3.23018
-4.0545,-4.05733,-3.23018,-3.2301
-4.05733,-4.05983,-3.2301,-3.23164
-4.05983,-4.06212,-3.23164,-3.23444
-4.06212,-4.06448,-3.23444,-3.23713
-4.06448,-4.06448,-3.23713,-3.23713
-4.06448,-4.06813,-3.23713,-3.23311
-4.06813,-4.07089,-3.23311,-3.23368
-4.07089,-4.07274,-3.23368,-3.23722
-4.07274,-4.07394,-3.23722,-3.24449
-4.07394,-4.07538,-3.24449,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.08292,-3.25919,-3.53403
-4.08292,-4.08368,-3.53403,-3.80905
-4.08368,-4.08407,-3.80905,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-3.51034,-3.51034,-3.09784,-3.09784
-3.51034,-3.51237,-3.09784,-3.25901
-3.51237,-3.51237,-3.25901,-3.25901
-3.51237,-3.51389,-3.25901,-3.53403
-3.51389,-3.51463,-3.53403,-3.80905
-3.51463,-3.51506,-3.80905,-4.08407
-3.51506,-3.51506,-4.08407,-4.08407
-2.94017,-2.94329,-2.98401,-3.25901
-2.94329,-2.94475,-3.25901,-3.53403
-2.94475,-2.94556,-3.53403,-3.80905
-2.94556,-2.94605,-3.80905,-4.08407
-2.94605,-2.94605,-4.08407,-4.08407
2.26926,2.26532,-4.03727,-4.03107
2.26532,2.26174,-4.03107,-4.02376
2.26174,2.26174,-4.02376,-4.02376
2.26174,2.25718,-4.02376,-4.02028
2.25718,2.25298,-4.02028,-4.01555
2.25298,2.24923,-4.01555,-4.0098
2.24923,2.24566,-4.0098,-4.00358
2.24566,2.24221,-4.00358,-3.99577
2.24221,2.24221,-3.99577,-3.99577
2.24221,2.23749,-3.99577,-3.99182
2.23749,2.23286,-3.99182,-3.98555
2.23286,2.23286,-3.98555,-3.98555
2.23286,2.2276,-3.98555,-3.97855
2.2276,2.22299,-3.97855,-3.97085
2.22299,2.21868,-3.97085,-3.96287
2.21868,2.21413,-3.96287,-3.95549
2.21413,2.21413,-3.95549,-3.95549
2.21413,2.20788,-3.95549,-3.95027
2.20788,2.20788,-3.95027,-3.95027
2.20788,2.20075,-3.95027,-3.94251
2.20075,2.19587,-3.94251,-3.93562
2.19587,2.19311,-3.93562,-3.93019
2.19311,2.18962,-3.93019,-3.92126
2.18962,2.18581,-3.92126,-3.91062
2.18581,2.18581,-3.91062,-3.91062
2.18581,2.18067,-3.91062,-3.90302
2.18067,2.18067,-3.90302,-3.90302
2.18067,2.17541,-3.90302,-3.88988
2.17541,2.17541,-3.88988,-3.88988
2.17541,2.16794,-3.88988,-3.8859
2.16794,2.16264,-3.8859,-3.87751
2.16264,2.15812,-3.87751,-3.86759
2.15812,2.15812,-3.86759,-3.86759
2.15812,2.15121,-3.86759,-3.86333
2.15121,2.14548,-3.86333,-3.85651
2.14548,2.14091,-3.85651,-3.84891
2.14091,2.13671,-3.84891,-3.84058
2.13671,2.13232,-3.84058,-3.83123
2.13232,2.13232,-3.83123,-3.83123
2.13232,2.12548,-3.83123,-3.82564
2.12548,2.11872,-3.82564,-3.81599
2.11872,2.1131,-3.81599,-3.80574
2.1131,2.10813,-3.80574,-3.79503
2.10813,2.10282,-3.79503,-3.78447
2.10282,2.10282,-3.78447,-3.78447
2.10282,2.09603,-3.78447,-3.77772
2.09603,2.0901,-3.77772,-3.76974
2.0901,2.0846,-3.76974,-3.76143
2.0846,2.07902,-3.76143,-3.75342
2.07902,2.07376,-3.75342,-3.74273
2.07376,2.07376,-3.74273,-3.74273
2.07376,2.06585,-3.74273,-3.73499
2.06585,2.05821,-3.73499,-3.72382
2.05821,2.05821,-3.72382,-3.72382
2.05821,2.04615,-3.72382,-3.71
2.04615,2.03763,-3.71,-3.69803
2.03763,2.03213,-3.69803,-3.6893
2.03213,2.02867,-3.6893,-3.68192
2.02867,2.02346,-3.68192,-3.66795
2.02346,2.02346,-3.66795,-3.66795
2.02346,2.01665,-3.66795,-3.65689
2.01665,2.01665,-3.65689,-3.65689
2.01665,2.00884,-3.65689,-3.63899
2.00884,2.00884,-3.63899,-3.63899
2.00884,1.99663,-3.63899,-3.63046
1.99663,1.98829,-3.63046,-3.61892
1.98829,1.98141,-3.61892,-3.60735
1.98141,1.97417,-3.60735,-3.5963
1.97417,1.96551,-3.5963,-3.58621
1.96551,1.95707,-3.58621,-3.57309
1.95707,1.94904,-3.57309,-3.5575
1.94904,1.94,-3.5575,-3.54258
1.94,1.94,-3.54258,-3.54258
1.94,1.92924,-3.54258,-3.53023
1.92924,1.92153,-3.53023,-3.51771
1.92153,1.91468,-3.51771,-3.5037
1.91468,1.91468,-3.5037,-3.5037
1.91468,1.89318,-3.5037,-3.48177
1.89318,1.88015,-3.48177,-3.462
1.88015,1.87193,-3.462,-3.44885
1.87193,1.86728,-3.44885,-3.43942
1.86728,1.85954,-3.43942,-3.4211
1.85954,1.85954,-3.4211,-3.4211
1.85954,1.84689,-3.4211,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.82739,-3.40437,-3.38049
1.82739,1.81695,-3.38049,-3.36394
1.81695,1.80756,-3.36394,-3.3478
1.80756,1.79732,-3.3478,-3.32915
1.79732,1.78379,-3.32915,-3.30722
1.78379,1.76693,-3.30722,-3.28469
1.76693,1.76693,-3.28469,-3.28469
1.76693,1.73103,-3.28469,-3.24082
1.73103,1.71305,-3.24082,-3.21237
1.71305,1.70567,-3.21237,-3.20043
1.70567,1.6924,-3.20043,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.66334,-3.17765,-3.13475
1.66334,1.64948,-3.13475,-3.11145
1.64948,1.63343,-3.11145,-3.08453
1.63343,1.63343,-3.08453,-3.08453
1.63343,1.58669,-3.08453,-3.0222
1.58669,1.58669,-3.0222,-3.0222
1.58669,1.56484,-3.0222,-2.98819
1.56484,1.53583,-2.98819,-2.94254
1.53583,1.50252,-2.94254,-2.88967
1.50252,1.47153,-2.88967,-2.84289
1.47153,1.47153,-2.84289,-2.84289
1.47153,1.43227,-2.84289,-2.78052
1.43227,1.43227,-2.78052,-2.78052
1.43227,1.39471,-2.78052,-2.71956
1.39471,1.35004,-2.71956,-2.64379
1.35004,1.30778,-2.64379,-2.56293
1.30778,1.30778,-2.56293,-2.56293
1.30778,1.27355,-2.56293,-2.48087
1.27355,1.27355,-2.48087,-2.48087
1.27355,1.17617,-2.48087,-2.23487
1.17617,1.10899,-2.23487,-2.05686
1.10899,1.04571,-2.05686,-1.92792
1.04571,0.97627,-1.92792,-1.82894
0.97627,0.88357,-1.82894,-1.74684
0.88357,0.7726,-1.74684,-1.69449
0.7726,0.7726,-1.69449,-1.69449
0.7726,0.63339,-1.69449,-1.66731
0.63339,0.63339,-1.66731,-1.66731
0.63339,0.35952,-1.66731,-1.66323
0.35952,0.08558,-1.66323,-1.68261
0.08558,-0.18738,-1.68261,-1.70625
-0.18738,-0.45902,-1.70625,-1.73204
-0.45902,-0.70106,-1.73204,-1.76323
-0.70106,-0.92388,-1.76323,-1.80255
-0.92388,-1.11314,-1.80255,-1.8474
-1.11314,-1.28575,-1.8474,-1.89828
-1.28575,-1.41806,-1.89828,-1.94741
-1.41806,-1.5443,-1.94741,-1.99558
-1.5443,-1.65574,-1.99558,-2.04329
-1.65574,-1.76359,-2.04329,-2.08798
-1.76359,-1.84765,-2.08798,-2.12659
-1.84765,-1.91221,-2.12659,-2.15924
-1.91221,-1.97429,-2.15924,-2.19169
-1.97429,-1.97429,-2.19169,-2.19169
-1.97429,-2.04641,-2.19169,-2.22115
-2.04641,-2.08766,-2.22115,-2.24388
-2.08766,-2.13338,-2.24388,-2.26979
-2.13338,-2.13338,-2.26979,-2.26979
-2.13338,-2.18923,-2.26979,-2.29232
-2.18923,-2.18923,-2.29232,-2.29232
-2.18923,-2.23519,-2.29232,-2.3144
-2.23519,-2.26288,-2.3144,-2.33092
-2.26288,-2.29264,-2.33092,-2.35079
-2.29264,-2.31971,-2.35079,-2.36987
-2.31971,-2.31971,-2.36987,-2.36987
-2.31971,-2.36991,-2.36987,-2.38433
-2.36991,-2.36991,-2.38433,-2.38433
-2.36991,-2.40377,-2.38433,-2.40035
-2.40377,-2.42794,-2.40035,-2.41401
-2.42794,-2.45171,-2.41401,-2.42946
-2.45171,-2.47308,-2.42946,-2.44462
-2.47308,-2.49544,-2.44462,-2.45831
-2.49544,-2.49544,-2.45831,-2.45831
-2.49544,-2.52889,-2.45831,-2.46721
-2.52889,-2.52889,-2.46721,-2.46721
-2.52889,-2.56244,-2.46721,-2.48061
-2.56244,-2.58106,-2.48061,-2.49111
-2.58106,-2.59455,-2.49111,-2.50178
-2.59455,-2.61076,-2.50178,-2.51627
-2.61076,-2.62418,-2.51627,-2.53456
-2.62418,-2.62418,-2.53456,-2.53456
-2.62418,-2.63592,-2.53456,-2.57287
-2.63592,-2.63592,-2.57287,-2.57287
-2.63592,-2.64358,-2.57287,-2.63896
-2.64358,-2.64358,-2.63896,-2.63896
-2.64358,-2.64765,-2.63896,-2.70914
-2.64765,-2.64765,-2.70914,-2.70914
-2.64765,-2.65572,-2.70914,-2.98401
-2.65572,-2.65868,-2.98401,-3.25901
-2.65868,-2.66019,-3.25901,-3.53403
-2.66019,-2.66104,-3.53403,-3.80905
-2.66104,-2.66155,-3.80905,-4.08407
-2.36443,-2.37111,-2.70908,-2.98401
-2.37111,-2.37407,-2.98401,-3.25901
-2.37407,-2.37563,-3.25901,-3.53403
-2.37563,-2.37651,-3.53403,-3.80905
-2.37651,-2.37704,-3.80905,-4.08407
-2.08011,-2.08647,-2.70907,-2.98401
-2.08647,-2.08949,-2.98401,-3.25901
-2.08949,-2.0911,-3.25901,-3.53403
-2.0911,-2.092,-3.53403,-3.80905
-2.092,-2.09253,-3.80905,-4.08407
-1.75595,-1.75595,-2.25875,-2.25875
-1.75595,-1.78005,-2.25875,-2.43457
-1.78005,-1.78005,-2.43457,-2.43457
-1.78005,-1.79552,-2.43457,-2.70907
-1.79552,-1.80185,-2.70907,-2.98401
-1.80185,-1.80493,-2.98401,-3.25901
-1.80493,-1.80657,-3.25901,-3.53403
-1.80657,-1.80749,-3.53403,-3.80905
-1.80749,-1.80803,-3.80905,-4.08407
-1.49598,-1.51089,-2.43453,-2.70907
-1.51089,-1.51727,-2.70907,-2.98401
-1.51727,-1.5204,-2.98401,-3.25901
-1.5204,-1.52205,-3.25901,-3.53403
-1.52205,-1.52298,-3.53403,-3.80905
-1.52298,-1.52352,-3.80905,-4.08407
-1.07943,-1.13377,-1.95637,-2.0481
-1.13377,-1.13377,-2.0481,-2.0481
-1.13377,-1.17046,-2.0481,-2.16345
-1.17046,-1.17046,-2.16345,-2.16345
-1.17046,-1.21142,-2.16345,-2.43453
-1.21142,-1.22627,-2.43453,-2.70908
-1.22627,-1.23273,-2.70908,-2.98401
-1.23273,-1.23588,-2.98401,-3.25901
-1.23588,-1.23755,-3.25901,-3.53403
-1.23755,-1.23847,-3.53403,-3.80905
-1.23847,-1.23902,-3.80905,-4.08407
-0.92674,-0.9417,-2.43453,-2.70908
-0.9417,-0.9482,-2.70908,-2.98401
-0.9482,-0.95137,-2.98401,-3.25901
-0.95137,-0.95304,-3.25901,-3.53403
-0.95304,-0.95397,-3.53403,-3.80905
-0.95397,-0.95451,-3.80905,-4.08407
-0.56051,-0.56051,-2.03423,-2.03423
-0.56051,-0.60156,-2.03423,-2.16331
-0.60156,-0.60156,-2.16331,-2.16331
-0.60156,-0.64204,-2.16331,-2.43454
-0.64204,-0.65713,-2.43454,-2.70908
-0.65713,-0.66368,-2.70908,-2.98401
-0.66368,-0.66686,-2.98401,-3.25901
-0.66686,-0.66853,-3.25901,-3.53403
-0.66853,-0.66946,-3.53403,-3.80905
-0.66946,-0.67001,-3.80905,-4.08407
-0.27416,-0.27416,-2.03278,-2.03278
-0.27416,-0.31633,-2.03278,-2.16341
-0.31633,-0.31633,-2.16341,-2.16341
-0.31633,-0.35729,-2.16341,-2.43456
-0.35729,-0.37255,-2.43456,-2.70908
-0.37255,-0.37914,-2.70908,-2.98401
-0.37914,-0.38234,-2.98401,-3.25901
-0.38234,-0.38402,-3.25901,-3.53403
-0.38402,-0.38496,-3.53403,-3.80905
-0.38496,-0.3855,-3.80905,-4.08407
0.01308,0.01308,-2.03278,-2.03278
0.01308,-0.03035,-2.03278,-2.16363
-0.03035,-0.03035,-2.16363,-2.16363
-0.03035,-0.0723,-2.16363,-2.43458
-0.0723,-0.08787,-2.43458,-2.70909
-0.08787,-0.09457,-2.70909,-2.98401
-0.09457,-0.09781,-2.98401,-3.25901
-0.09781,-0.09951,-3.25901,-3.53403
-0.09951,-0.10045,-3.53403,-3.80905
-0.10045,-0.101,-3.80905,-4.08407
0.55533,0.45741,-1.82731,-1.86939
0.45741,0.3666,-1.86939,-1.94244
0.3666,0.30277,-1.94244,-2.03888
0.30277,0.30277,-2.03888,-2.03888
0.30277,0.25811,-2.03888,-2.16429
0.25811,0.25811,-2.16429,-2.16429
0.25811,0.21335,-2.16429,-2.43464
0.21335,0.19703,-2.43464,-2.70909
0.19703,0.19009,-2.70909,-2.98401
0.19009,0.18676,-2.98401,-3.25901
0.18676,0.18502,-3.25901,-3.53403
0.18502,0.18406,-3.53403,-3.80905
0.18406,0.18351,-3.80905,-4.08407
0.70428,0.63563,-1.96507,-2.01454
0.63563,0.63563,-2.01454,-2.01454
0.63563,0.57829,-2.01454,-2.09914
0.57829,0.57829,-2.09914,-2.09914
0.57829,0.53649,-2.09914,-2.2188
0.53649,0.53649,-2.2188,-2.2188
0.53649,0.5007,-2.2188,-2.43482
0.5007,0.5007,-2.43482,-2.43482
0.5007,0.48242,-2.43482,-2.70912
0.48242,0.47492,-2.70912,-2.98402
0.47492,0.47139,-2.98402,-3.25901
0.47139,0.46958,-3.25901,-3.53403
0.46958,0.46859,-3.53403,-3.80905
0.46859,0.46801,-3.80905,-4.08407
0.82126,0.82126,-2.29787,-2.29787
0.82126,0.79317,-2.29787,-2.43548
0.79317,0.79317,-2.43548,-2.43548
0.79317,0.76898,-2.43548,-2.70917
0.76898,0.76012,-2.70917,-2.98403
0.76012,0.75616,-2.98403,-3.25902
0.75616,0.75418,-3.25902,-3.53403
0.75418,0.75312,-3.53403,-3.80905
0.75312,0.75252,-3.80905,-4.08407
1.07911,1.07911,-2.54892,-2.54892
1.07911,1.05938,-2.54892,-2.70943
1.05938,1.05938,-2.70943,-2.70943
1.05938,1.04619,-2.70943,-2.98405
1.04619,1.04119,-2.98405,-3.25902
1.04119,1.03888,-3.25902,-3.53403
1.03888,1.03769,-3.53403,-3.80905
1.03769,1.03702,-3.80905,-4.08407
1.35287,1.35287,-2.81079,-2.81079
1.35287,1.34321,-2.81079,-2.88047
1.34321,1.34321,-2.88047,-2.88047
1.34321,1.33584,-2.88047,-2.9842
1.33584,1.33584,-2.9842,-2.9842
1.33584,1.32697,-2.9842,-3.25903
1.32697,1.32377,-3.25903,-3.53403
1.32377,1.3223,-3.53403,-3.80905
1.3223,1.32153,-3.80905,-4.08407
2.45955,2.45955,-4.08407,-4.08407
2.45955,2.45795,-4.08407,-3.80905
2.45795,2.45671,-3.80905,-3.53404
2.45671,2.45544,-3.53404,-3.25902
2.45544,2.45399,-3.25902,-2.984
2.45399,2.45219,-2.984,-2.70898
2.45219,2.44977,-2.70898,-2.43397
2.44977,2.44628,-2.43397,-2.15897
2.44628,2.44086,-2.15897,-1.88401
2.44086,2.43144,-1.88401,-1.60916
2.43144,2.41196,-1.60916,-1.33494
2.41196,2.41196,-1.33494,-1.33494
2.41196,2.38362,-1.33494,-1.15575
2.38362,2.38362,-1.15575,-1.15575
2.38362,2.36206,-1.15575,-1.08305
2.36206,2.36206,-1.08305,-1.08305
2.36206,2.33077,-1.08305,-1.02752
2.33077,2.33077,-1.02752,-1.02752
2.33077,2.29078,-1.02752,-0.99679
2.29078,2.24063,-0.99679,-0.98619
2.24063,2.18672,-0.98619,-0.98833
2.18672,2.11321,-0.98833,-1.00168
2.11321,1.99782,-1.00168,-1.03159
1.99782,1.83849,-1.03159,-1.07173
1.83849,1.59001,-1.07173,-1.14123
1.59001,1.33139,-1.14123,-1.2097
1.33139,1.066,-1.2097,-1.27212
1.066,0.79664,-1.27212,-1.32303
0.79664,0.52398,-1.32303,-1.35111
0.52398,0.24992,-1.35111,-1.34477
0.24992,-1e-5,-1.34477,-1.30385
-1e-5,-0.24409,-1.30385,-1.23053
-0.24409,-0.48781,-1.23053,-1.1207
-0.48781,-0.48781,-1.1207,-1.1207
-0.48781,-0.66701,-1.1207,-1.00558
-0.66701,-0.82419,-1.00558,-0.85628
-0.82419,-0.92959,-0.85628,-0.70397
-0.92959,-1.00365,-0.70397,-0.54034
-1.00365,-1.05554,-0.54034,-0.35488
-1.05554,-1.0859,-0.35488,-0.13957
-1.0859,-1.08837,-0.13957,0.10459
-1.08837,-1.05341,0.10459,0.35815
-1.05341,-0.97711,0.35815,0.58673
-0.97711,-0.86875,0.58673,0.76579
-0.86875,-0.73966,0.76579,0.89757
-0.73966,-0.59311,0.89757,0.99429
-0.59311,-0.42959,0.99429,1.06264
-0.42959,-0.24552,1.06264,1.10758
-0.24552,-0.03291,1.10758,1.13081
-0.03291,0.2095,1.13081,1.12995
0.2095,0.48196,1.12995,1.09775
0.48196,0.48196,1.09775,1.09775
0.48196,0.69685,1.09775,1.04194
0.69685,0.69685,1.04194,1.04194
0.69685,0.86462,1.04194,0.96711
0.86462,1.01576,0.96711,0.8571
1.01576,1.12582,0.8571,0.73177
1.12582,1.21062,0.73177,0.58763
1.21062,1.27611,0.58763,0.41778
1.27611,1.31974,0.41778,0.22035
1.31974,1.33573,0.22035,98e-5
1.33573,1.31985,98e-5,-0.23298
1.31985,1.26893,-0.23298,-0.47517
1.26893,1.17918,-0.47517,-0.71197
1.17918,1.17918,-0.71197,-0.71197
1.17918,1.08011,-0.71197,-0.87792
1.08011,0.94647,-0.87792,-1.02156
2.74405,2.74405,-4.08407,-4.08407
2.74405,2.74343,-4.08407,-3.80905
2.74343,2.74277,-3.80905,-3.53403
2.74277,2.74202,-3.53403,-3.25901
2.74202,2.7411,-3.25901,-2.98399
2.7411,2.73989,-2.98399,-2.70897
2.73989,2.73824,-2.70897,-2.43395
2.73824,2.73582,-2.43395,-2.15894
2.73582,2.732,-2.15894,-1.88395
2.732,2.72536,-1.88395,-1.60901
2.72536,2.71201,-1.60901,-1.33436
2.71201,2.67591,-1.33436,-1.06244
2.67591,2.67591,-1.06244,-1.06244
2.67591,2.65503,-1.06244,-0.98563
2.65503,2.65503,-0.98563,-0.98563
2.65503,2.62431,-0.98563,-0.92446
2.62431,2.62431,-0.92446,-0.92446
3.02856,3.02856,-4.08407,-4.08407
3.02856,3.02819,-4.08407,-3.80905
3.02819,3.02778,-3.80905,-3.53403
3.02778,3.02727,-3.53403,-3.25901
3.02727,3.02663,-3.25901,-2.98399
3.02663,3.02578,-2.98399,-2.70897
3.02578,3.02458,-2.70897,-2.43395
3.02458,3.02279,-2.43395,-2.15893
3.02279,3.01992,-2.15893,-1.88393
3.01992,3.01487,-1.88393,-1.60895
3.01487,3.00477,-1.60895,-1.33414
3.00477,2.98166,-1.33414,-1.06028
2.98166,2.93123,-1.06028,-0.79066
2.93123,2.84045,-0.79066,-0.53273
2.84045,2.84045,-0.53273,-0.53273
2.84045,2.80187,-0.53273,-0.48088
2.80187,2.80187,-0.48088,-0.48088
2.80187,2.76176,-0.48088,-0.47083
2.76176,2.72366,-0.47083,-0.50115
3.31306,3.31306,-4.08407,-4.08407
3.31306,3.31282,-4.08407,-3.80905
3.31282,3.31253,-3.80905,-3.53403
3.31253,3.31217,-3.53403,-3.25901
3.31217,3.3117,-3.25901,-2.98399
3.3117,3.31106,-2.98399,-2.70896
3.31106,3.31014,-2.70896,-2.43394
3.31014,3.30874,-2.43394,-2.15893
3.30874,3.30646,-2.15893,-1.88391
3.30646,3.30232,-1.88391,-1.60893
3.30232,3.29402,-1.60893,-1.33405
3.29402,3.27785,-1.33405,-1.05955
3.27785,3.25673,-1.05955,-0.78535
3.25673,3.24067,-0.78535,-0.51084
3.24067,3.23291,-0.51084,-0.23595
3.23291,3.23116,-0.23595,0.03905
3.23116,3.23116,0.03905,0.03905
3.23116,3.23188,0.03905,0.11951
3.23188,3.23188,0.11951,0.11951
3.23188,3.2336,0.11951,0.18964
3.2336,3.2336,0.18964,0.18964
3.2336,3.23829,0.18964,0.25189
3.23829,3.23829,0.25189,0.25189
3.23829,3.24494,0.25189,0.2792
3.24494,3.24494,0.2792,0.2792
3.24494,3.25128,0.2792,0.29068
3.25128,3.25831,0.29068,0.29864
3.25831,3.26477,0.29864,0.30517
3.26477,3.27309,0.30517,0.3109
3.27309,3.28506,0.3109,0.31571
3.28506,3.28506,0.31571,0.31571
3.28506,3.29662,0.31571,0.31874
3.29662,3.29662,0.31874,0.31874
3.29662,3.30563,0.31874,0.32398
3.30563,3.31499,0.32398,0.32864
3.31499,3.32511,0.32864,0.33201
3.32511,3.33585,0.33201,0.33395
3.33585,3.33585,0.33395,0.33395
3.33585,3.3439,0.33395,0.34225
3.3439,3.35319,0.34225,0.34868
3.35319,3.36356,0.34868,0.35305
3.36356,3.37188,0.35305,0.35875
3.37188,3.37932,0.35875,0.36494
3.37932,3.38661,0.36494,0.37048
3.38661,3.39405,0.37048,0.37543
3.39405,3.40082,0.37543,0.38028
3.40082,3.40816,0.38028,0.38418
3.40816,3.4169,0.38418,0.38666
3.4169,3.42634,0.38666,0.38787
3.42634,3.43475,0.38787,0.39074
3.43475,3.44154,0.39074,0.3965
3.44154,3.4479,0.3965,0.40229
3.4479,3.45522,0.40229,0.40653
3.45522,3.46412,0.40653,0.40847
3.46412,3.46412,0.40847,0.40847
3.46412,3.47179,0.40847,0.41201
3.47179,3.48002,0.41201,0.41429
3.48002,3.48848,0.41429,0.41574
3.48848,3.49658,0.41574,0.41843
3.49658,3.50434,0.41843,0.42275
3.50434,3.51224,0.42275,0.42739
3.51224,3.52009,0.42739,0.43255
3.52009,3.52751,0.43255,0.43756
3.52751,3.53402,0.43756,0.44267
3.53402,3.54025,0.44267,0.44725
3.54025,3.54645,0.44725,0.45134
3.54645,3.5527,0.45134,0.45516
3.5527,3.55875,0.45516,0.45895
3.55875,3.56456,0.45895,0.46246
3.56456,3.57103,0.46246,0.46494
3.57103,3.5783,0.46494,0.46603
3.5783,3.58556,0.46603,0.46638
3.58556,3.59183,0.46638,0.46927
3.59183,3.59711,0.46927,0.47437
3.59711,3.60236,0.47437,0.47879
3.60236,3.6086,0.47879,0.48165
3.6086,3.61596,0.48165,0.48231
3.61596,3.61596,0.48231,0.48231
3.61596,3.62202,0.48231,0.48517
3.62202,3.62806,0.48517,0.48798
3.62806,3.63418,0.48798,0.4905
3.63418,3.64039,0.4905,0.49266
3.64039,3.64659,0.49266,0.49474
3.64659,3.6527,0.49474,0.49707
3.6527,3.65872,0.49707,0.49965
3.65872,3.66482,0.49965,0.50205
3.66482,3.67112,0.50205,0.50388
3.67112,3.67732,0.50388,0.50677
3.67732,3.68332,0.50677,0.51048
3.68332,3.68942,0.51048,0.51386
3.68942,3.69585,0.51386,0.51633
3.69585,3.70163,0.51633,0.51978
3.70163,3.70693,0.51978,0.52365
3.70693,3.71204,0.52365,0.52712
3.71204,3.7171,0.52712,0.53019
3.7171,3.72213,0.53019,0.53307
3.72213,3.72715,0.53307,0.53593
3.72715,3.7322,0.53593,0.53888
3.7322,3.73686,0.53888,0.54198
3.73686,3.74172,0.54198,0.54432
3.74172,3.7472,0.54432,0.54543
3.7472,3.753,0.54543,0.54548
3.753,3.75833,0.54548,0.54729
3.75833,3.76276,0.54729,0.55123
3.76276,3.76696,0.55123,0.55493
3.76696,3.77178,0.55493,0.5573
3.77178,3.77744,0.5573,0.55785
3.77744,3.78326,0.55785,0.55684
3.78326,3.78326,0.55684,0.55684
3.78326,3.78744,0.55684,0.56116
3.78744,3.79149,0.56116,0.56517
3.79149,3.79614,0.56517,0.5675
3.79614,3.8016,0.5675,0.5677
3.8016,3.80725,0.5677,0.5662
3.80725,3.80725,0.5662,0.5662
3.80725,3.81126,0.5662,0.57095
3.81126,3.81531,0.57095,0.57483
3.81531,3.82003,0.57483,0.57667
3.82003,3.82549,0.57667,0.57607
3.82549,3.82549,0.57607,0.57607
3.82549,3.82997,0.57607,0.57865
3.82997,3.83464,0.57865,0.58048
3.83464,3.83953,0.58048,0.58179
3.83953,3.84444,0.58179,0.58313
3.84444,3.84918,0.58313,0.58519
3.84918,3.85374,0.58519,0.58801
3.85374,3.85834,0.58801,0.59063
3.85834,3.86316,0.59063,0.59241
3.86316,3.86815,0.59241,0.59354
3.86815,3.87313,0.59354,0.59502
3.87313,3.87802,0.59502,0.59732
3.87802,3.88282,0.59732,0.59987
3.88282,3.8873,0.59987,0.6027
3.8873,3.89158,0.6027,0.60531
3.89158,3.89571,0.60531,0.60771
3.89571,3.89973,0.60771,0.61003
3.89973,3.90368,0.61003,0.6124
3.90368,3.9076,0.6124,0.61487
3.9076,3.91158,0.61487,0.61751
3.91158,3.91575,0.61751,0.6205
3.91575,3.91974,0.6205,0.62358
3.91974,3.92355,0.62358,0.62613
3.92355,3.92775,0.62613,0.62776
3.92775,3.93262,0.62776,0.62794
3.93262,3.93748,0.62794,0.62717
3.93748,3.94158,0.62717,0.62874
3.94158,3.94493,0.62874,0.63255
3.94493,3.94817,0.63255,0.63576
3.94817,3.95199,0.63576,0.63737
3.95199,3.95654,0.63737,0.63691
3.95654,3.96114,0.63691,0.63499
3.96114,3.96114,0.63499,0.63499
3.96114,3.96433,0.63499,0.63929
3.96433,3.96739,0.63929,0.64309
3.96739,3.97098,0.64309,0.645
3.97098,3.97534,0.645,0.64456
3.97534,3.97991,0.64456,0.64202
3.97991,3.97991,0.64202,0.64202
3.97991,3.98303,0.64202,0.64641
3.98303,3.9861,0.64641,0.65011
3.9861,3.9897,0.65011,0.65178
3.9897,3.99397,0.65178,0.65106
3.99397,3.99836,0.65106,0.64863
3.99836,3.99836,0.64863,0.64863
3.99836,4.00142,0.64863,0.65318
4.00142,4.0045,0.65318,0.65703
4.0045,4.00817,0.65703,0.65866
4.00817,4.01247,0.65866,0.65768
4.01247,4.01247,0.65768,0.65768
4.01247,4.01594,0.65768,0.66011
4.01594,4.01954,0.66011,0.6619
4.01954,4.02332,0.6619,0.6628
4.02332,4.02715,0.6628,0.66333
4.02715,4.03085,0.66333,0.66461
4.03085,4.03438,0.66461,0.66686
4.03438,4.03792,0.66686,0.669
4.03792,4.04164,0.669,0.67023
4.04164,4.04552,0.67023,0.67067
4.04552,4.0494,0.67067,0.67136
4.0494,4.05317,0.67136,0.67308
4.05317,4.05698,0.67308,0.67483
4.05698,4.06104,0.67483,0.67566
4.06104,4.06534,0.67566,0.67602
4.06534,4.06984,0.67602,0.67705
4.06984,4.07493,0.67705,0.67749
4.07493,4.08121,0.67749,0.6778
3.59757,3.59757,-4.08407,-4.08407
3.59757,3.59739,-4.08407,-3.80905
3.59739,3.59718,-3.80905,-3.53403
3.59718,3.59691,-3.53403,-3.25901
3.59691,3.59654,-3.25901,-2.98398
3.59654,3.59604,-2.98398,-2.70896
3.59604,3.59531,-2.70896,-2.43394
3.59531,3.59416,-2.43394,-2.15892
3.59416,3.59223,-2.15892,-1.88391
3.59223,3.58858,-1.88391,-1.60892
3.58858,3.5812,-1.60892,-1.334
3.5812,3.56936,-1.334,-1.05925
3.56936,3.55808,-1.05925,-0.78447
3.55808,3.55168,-0.78447,-0.50953
3.55168,3.54886,-0.50953,-0.23453
3.54886,3.54822,-0.23453,0.04049
3.54822,3.55087,0.04049,0.31548
3.55087,3.55087,0.31548,0.31548
3.88207,3.88207,-4.08407,-4.08407
3.88207,3.88194,-4.08407,-3.80905
3.88194,3.88178,-3.80905,-3.53403
3.88178,3.88156,-3.53403,-3.25901
3.88156,3.88127,-3.25901,-2.98398
3.88127,3.88086,-2.98398,-2.70896
3.88086,3.88025,-2.70896,-2.43394
3.88025,3.87926,-2.43394,-2.15892
3.87926,3.87751,-2.15892,-1.88391
3.87751,3.87397,-1.88391,-1.60891
3.87397,3.86691,-1.60891,-1.33399
3.86691,3.85799,-1.33399,-1.05911
3.85799,3.85164,-1.05911,-0.78418
3.85164,3.84863,-0.78418,-0.50917
3.84863,3.84734,-0.50917,-0.23415
3.84734,3.84705,-0.23415,0.04087
3.84705,3.84785,0.04087,0.31589
3.84785,3.84785,0.31589,0.31589
-4.08407,-4.08324,2.74405,3.01907
-4.08324,-4.08266,3.01907,3.29409
-4.08266,-4.08224,3.29409,3.56911
-4.08224,-4.08193,3.56911,3.84414
-4.08407,-4.08361,1.32153,1.59655
-4.08361,-4.0829,1.59655,1.87157
-4.0829,-4.0819,1.87157,2.14659
-4.0819,-4.08072,2.14659,2.42161
-4.08148,-4.08225,-2.85121,-2.57619
-4.08225,-4.08274,-2.57619,-2.30117
-4.08274,-4.08309,-2.30117,-2.02615
-4.08309,-4.08337,-2.02615,-1.75113
-4.08337,-4.08358,-1.75113,-1.47611
-4.08358,-4.08375,-1.47611,-1.20109
-4.08375,-4.08388,-1.20109,-0.92606
-4.08388,-4.08398,-0.92606,-0.65104
-4.08398,-4.08404,-0.65104,-0.37602
-4.08404,-4.08407,-0.37602,-0.101
-4.08407,-4.08406,-0.101,0.17402
-4.08406,-4.08402,0.17402,0.44904
-4.08402,-4.08392,0.44904,0.72407
-4.08392,-4.08374,0.72407,0.99909
3.87569,3.8757,4.08407,4.06225
3.8757,3.87589,4.06225,3.78723
3.87589,3.87614,3.78723,3.51221
3.87614,3.87643,3.51221,3.23718
3.87643,3.87677,3.23718,2.96216
3.87677,3.87718,2.96216,2.68714
3.87718,3.87765,2.68714,2.41212
3.87765,3.87819,2.41212,2.1371
3.87819,3.87884,2.1371,1.86208
3.87884,3.87962,1.86208,1.58706
3.87962,3.88063,1.58706,1.31204
3.88063,3.88207,1.31204,1.03702
3.59757,3.59786,3.88207,3.60705
3.59786,3.59824,3.60705,3.33203
3.59824,3.5987,3.33203,3.05701
3.5987,3.59925,3.05701,2.78199
3.59925,3.59991,2.78199,2.50697
3.59991,3.60067,2.50697,2.23195
3.60067,3.60155,2.23195,1.95693
3.60155,3.60261,1.95693,1.68191
3.60261,3.6039,1.68191,1.40689
3.6039,3.60557,1.40689,1.13187
3.60557,3.60804,1.13187,0.85686
3.31306,3.31344,3.88207,3.60705
3.31344,3.31395,3.60705,3.33203
3.31395,3.3146,3.33203,3.05701
3.3146,3.31542,3.05701,2.78199
3.31542,3.3164,2.78199,2.50697
3.3164,3.31756,2.50697,2.23195
3.31756,3.31892,2.23195,1.95693
3.31892,3.32052,1.95693,1.68191
3.32052,3.32244,1.68191,1.4069
3.32244,3.32482,1.4069,1.13189
3.32482,3.32804,1.13189,0.85689
3.02856,3.02903,3.88207,3.60705
3.02903,3.02969,3.60705,3.33203
3.02969,3.03061,3.33203,3.05701
3.03061,3.0318,3.05701,2.78199
3.0318,3.03331,2.78199,2.50697
3.03331,3.03514,2.50697,2.23196
3.03514,3.03729,2.23196,1.95695
3.03729,3.03982,1.95695,1.68194
3.03982,3.0428,1.68194,1.40693
3.0428,3.04641,1.40693,1.13193
3.04641,3.05095,1.13193,0.85695
3.05095,3.05721,0.85695,0.582
3.05721,3.06923,0.582,0.3073
3.06923,3.06923,0.3073,0.3073
3.06923,3.07561,0.3073,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.08356,0.23811,0.21118
3.08356,3.08356,0.21118,0.21118
3.08356,3.09139,0.21118,0.20702
3.09139,3.10137,0.20702,0.20727
3.10137,3.10985,0.20727,0.21253
3.10985,3.11989,0.21253,0.21959
3.11989,3.13474,0.21959,0.23265
3.13474,3.13474,0.23265,0.23265
3.13474,3.1481,0.23265,0.24589
3.1481,3.1481,0.24589,0.24589
3.1481,3.15797,0.24589,0.25144
3.15797,3.16784,0.25144,0.2567
2.74405,2.74461,3.88207,3.60705
2.74461,2.74544,3.60705,3.33203
2.74544,2.74667,3.33203,3.05701
2.74667,2.74839,3.05701,2.782
2.74839,2.75071,2.782,2.50698
2.75071,2.75364,2.50698,2.23198
2.75364,2.7572,2.23198,1.95698
2.7572,2.76138,1.95698,1.68199
2.76138,2.76626,1.68199,1.40701
2.76626,2.77198,1.40701,1.13205
2.77198,2.77883,1.13205,0.85712
2.77883,2.78721,0.85712,0.58222
2.78721,2.79754,0.58222,0.3074
2.79754,2.80593,0.3074,0.03255
2.80593,2.80593,0.03255,0.03255
2.80593,2.80443,0.03255,-0.04458
2.80443,2.80443,-0.04458,-0.04458
2.80443,2.79641,-0.04458,-0.09662
2.79641,2.78537,-0.09662,-0.13682
2.78537,2.75126,-0.13682,-0.22228
2.45955,2.46017,3.88207,3.60705
2.46017,2.46115,3.60705,3.33203
2.46115,2.4627,3.33203,3.05701
2.4627,2.46508,3.05701,2.782
2.46508,2.46856,2.782,2.507
2.46856,2.47329,2.507,2.23202
2.47329,2.47929,2.23202,1.95707
2.47929,2.48647,1.95707,1.68214
2.48647,2.49479,1.68214,1.40725
2.49479,2.50428,1.40725,1.13239
2.50428,2.51509,1.13239,0.85758
2.51509,2.52717,0.85758,0.58283
2.52717,2.53949,0.58283,0.30809
2.53949,2.5467,0.30809,0.0332
2.5467,2.53454,0.0332,-0.24112
2.53454,2.49228,-0.24112,-0.5123
2.49228,2.49228,-0.5123,-0.5123
2.49228,2.43953,-0.5123,-0.70078
2.43953,2.43953,-0.70078,-0.70078
2.43953,2.40179,-0.70078,-0.79028
2.40179,2.40179,-0.79028,-0.79028
2.17504,2.1757,3.88207,3.60705
2.1757,2.1768,3.60705,3.33203
2.1768,2.17863,3.33203,3.05702
2.17863,2.18169,3.05702,2.78201
2.18169,2.18664,2.78201,2.50704
2.18664,2.19412,2.50704,2.23212
2.19412,2.20436,2.23212,1.9573
2.20436,2.21711,1.9573,1.68257
2.21711,2.23183,1.68257,1.40795
2.23183,2.24811,1.40795,1.13342
2.24811,2.26566,1.13342,0.85896
2.26566,2.28371,0.85896,0.58453
2.28371,2.29995,0.58453,0.31
2.29995,2.30837,0.31,0.03517
2.30837,2.29969,0.03517,-0.23947
2.29969,2.26713,-0.23947,-0.51222
2.26713,2.26713,-0.51222,-0.51222
2.26713,2.21408,-0.51222,-0.73593
2.21408,2.21408,-0.73593,-0.73593
1.89054,1.89122,3.88207,3.60705
1.89122,1.89238,3.60705,3.33203
1.89238,1.89439,3.33203,3.05702
1.89439,1.89799,3.05702,2.78202
1.89799,1.90442,2.78202,2.50708
1.90442,1.91541,2.50708,2.2323
1.91541,1.93242,2.2323,1.95782
1.93242,1.95522,1.95782,1.68377
1.95522,1.9818,1.68377,1.41005
1.9818,2.01012,1.41005,1.1365
1.60603,1.60672,3.88207,3.60705
1.60672,1.6079,3.60705,3.33203
1.6079,1.61001,3.33203,3.05702
1.61001,1.61393,3.05702,2.78203
1.61393,1.62147,2.78203,2.50712
1.62147,1.63596,2.50712,2.23252
1.63596,1.66198,2.23252,1.95884
1.66198,1.70131,1.95884,1.68674
1.32153,1.32221,3.88207,3.60705
1.32221,1.3234,3.60705,3.33203
1.3234,1.32553,3.33203,3.05702
1.32553,1.32957,3.05702,2.78203
1.32957,1.33766,2.78203,2.50714
1.33766,1.35452,2.50714,2.23271
1.35452,1.38945,2.23271,1.96022
1.38945,1.45118,1.96022,1.69272
1.45118,1.53066,1.69272,1.42949
1.53066,1.60908,1.42949,1.16597
1.60908,1.67685,1.16597,0.89953
1.67685,1.73151,0.89953,0.63012
1.73151,1.77092,0.63012,0.3581
1.77092,1.79042,0.3581,0.08403
1.79042,1.78513,0.08403,-0.19059
1.78513,1.75282,-0.19059,-0.46335
1.75282,1.68876,-0.46335,-0.73011
1.68876,1.68876,-0.73011,-0.73011
1.68876,1.62519,-0.73011,-0.88842
1.62519,1.62519,-0.88842,-0.88842
1.62519,1.55359,-0.88842,-1.00078
1.55359,1.55359,-1.00078,-1.00078
1.55359,1.46657,-1.00078,-1.08527
1.03702,1.0377,3.88207,3.60705
1.0377,1.03888,3.60705,3.33203
1.03888,1.041,3.33203,3.05702
1.041,1.04504,3.05702,2.78203
1.04504,1.05327,2.78203,2.50715
1.05327,1.07109,2.50715,2.2328
1.07109,1.11157,2.2328,1.9613
1.11157,1.11157,1.9613,1.9613
1.11157,1.17152,1.9613,1.75543
0.75252,0.75319,3.88207,3.60705
0.75319,0.75435,3.60705,3.33203
0.75435,0.75645,3.33203,3.05702
0.75645,0.76045,3.05702,2.78203
0.76045,0.76862,2.78203,2.50715
0.76862,0.78655,2.50715,2.23281
0.78655,0.82898,2.23281,1.96172
0.82898,0.82898,1.96172,1.96172
0.82898,0.88382,1.96172,1.78735
0.88382,0.97613,1.78735,1.61789
0.97613,1.07978,1.61789,1.47937
1.07978,1.22577,1.47937,1.29071
1.22577,1.22577,1.29071,1.29071
1.22577,1.34907,1.29071,1.09576
1.34907,1.44704,1.09576,0.88384
0.46801,0.46868,3.88207,3.60705
0.46868,0.46983,3.60705,3.33203
0.46983,0.4719,3.33203,3.05702
0.4719,0.47584,3.05702,2.78203
0.47584,0.4839,2.78203,2.50714
0.4839,0.50163,2.50714,2.23279
0.50163,0.54419,2.23279,1.96176
0.54419,0.54419,1.96176,1.96176
0.54419,0.59625,1.96176,1.79777
0.59625,0.59625,1.79777,1.79777
0.59625,0.6701,1.79777,1.66237
0.6701,0.77168,1.66237,1.54277
0.77168,0.89142,1.54277,1.43548
0.89142,1.06599,1.43548,1.2836
1.06599,1.06599,1.2836,1.2836
0.18351,0.18417,3.88207,3.60705
0.18417,0.18531,3.60705,3.33203
0.18531,0.18736,3.33203,3.05702
0.18736,0.19126,3.05702,2.78203
0.19126,0.19922,2.78203,2.50714
0.19922,0.21672,2.50714,2.23277
0.21672,0.25898,2.23277,1.96169
0.25898,0.25898,1.96169,1.96169
0.25898,0.30945,1.96169,1.80188
0.30945,0.30945,1.80188,1.80188
0.30945,0.38041,1.80188,1.67273
0.38041,0.48017,1.67273,1.56069
0.48017,0.59593,1.56069,1.47034
-0.101,-0.10034,3.88207,3.60705
-0.10034,-0.0992,3.60705,3.33203
-0.0992,-0.09716,3.33203,3.05702
-0.09716,-0.09327,3.05702,2.78203
-0.09327,-0.08535,2.78203,2.50714
-0.08535,-0.06792,2.50714,2.23276
-0.06792,-0.02569,2.23276,1.96168
-0.02569,-0.02569,1.96168,1.96168
-0.02569,0.02388,1.96168,1.80461
0.02388,0.02388,1.80461,1.80461
0.02388,0.09338,1.80461,1.6788
0.09338,0.19194,1.6788,1.57068
0.19194,0.30527,1.57068,1.48746
0.30527,0.44568,1.48746,1.41146
-0.3855,-0.38484,3.88207,3.60705
-0.38484,-0.3837,3.60705,3.33203
-0.3837,-0.38164,3.33203,3.05702
-0.38164,-0.37771,3.05702,2.78203
-0.37771,-0.3697,2.78203,2.50714
-0.3697,-0.352,2.50714,2.23278
-0.352,-0.30875,2.23278,1.96192
-0.30875,-0.30875,1.96192,1.96192
-0.30875,-0.25918,1.96192,1.80834
-0.25918,-0.25918,1.80834,1.80834
-0.25918,-0.18988,1.80834,1.68576
-0.18988,-0.09218,1.68576,1.58148
-0.09218,0.02028,1.58148,1.50226
0.02028,0.1575,1.50226,1.43374
-0.67001,-0.66933,3.88207,3.60705
-0.66933,-0.66816,3.60705,3.33203
-0.66816,-0.66605,3.33203,3.05702
-0.66605,-0.662,3.05702,2.78203
-0.662,-0.65364,2.78203,2.50715
-0.65364,-0.63489,2.50715,2.23289
-0.63489,-0.58806,2.23289,1.9628
-0.58806,-0.58806,1.9628,1.9628
-0.58806,-0.53697,1.9628,1.81645
-0.53697,-0.53697,1.81645,1.81645
-0.53697,-0.46588,1.81645,1.69968
-0.46588,-0.36994,1.69968,1.60214
-0.36994,-0.25763,1.60214,1.52635
-0.25763,-0.11977,1.52635,1.46069
-0.95451,-0.95381,3.88207,3.60705
-0.95381,-0.95259,3.60705,3.33203
-0.95259,-0.95035,3.33203,3.05702
-0.95035,-0.946,3.05702,2.78204
-0.946,-0.93678,2.78204,2.50719
-0.93678,-0.91522,2.50719,2.23319
-0.91522,-0.91522,2.23319,2.23319
-0.91522,-0.87557,2.23319,2.01657
-0.87557,-0.87557,2.01657,2.01657
-0.87557,-0.82539,2.01657,1.87538
-0.82539,-0.82539,1.87538,1.87538
-1.23902,-1.23827,3.88207,3.60705
-1.23827,-1.23694,3.60705,3.33203
-1.23694,-1.23446,3.33203,3.05702
-1.23446,-1.22942,3.05702,2.78205
-1.22942,-1.21809,2.78205,2.50731
-1.21809,-1.18851,2.50731,2.2343
-1.18851,-1.18851,2.2343,2.2343
-1.18851,-1.15262,2.2343,2.08029
-1.15262,-1.15262,2.08029,2.08029
-1.15262,-1.10002,2.08029,1.95822
-1.52352,-1.52269,3.88207,3.60705
-1.52269,-1.52116,3.60705,3.33203
-1.52116,-1.51814,3.33203,3.05703
-1.51814,-1.51149,3.05703,2.7821
-1.51149,-1.4936,2.7821,2.50782
-1.4936,-1.4936,2.50782,2.50782
-1.4936,-1.46718,2.50782,2.33996
-1.46718,-1.46718,2.33996,2.33996
-1.46718,-1.43443,2.33996,2.23189
-1.43443,-1.43443,2.23189,2.23189
-1.43443,-1.38431,2.23189,2.13835
-1.80803,-1.80703,3.88207,3.60705
-1.80703,-1.80506,3.60705,3.33204
-1.80506,-1.80067,3.33204,3.05706
-1.80067,-1.78783,3.05706,2.78245
-1.78783,-1.78783,2.78245,2.78245
-1.78783,-1.77654,2.78245,2.67138
-1.77654,-1.77654,2.67138,2.67138
-1.77654,-1.76243,2.67138,2.59481
-1.76243,-1.76243,2.59481,2.59481
-1.76243,-1.73775,2.59481,2.52385
-1.73775,-1.73775,2.52385,2.52385
-1.73775,-1.69829,2.52385,2.45769
-2.09253,-2.09115,3.88207,3.60705
-2.09115,-2.08789,3.60705,3.33206
-2.08789,-2.0754,3.33206,3.05755
-2.0754,-2.0754,3.05755,3.05755
-2.0754,-2.0685,3.05755,2.98866
-2.0685,-2.0685,2.98866,2.98866
-2.0685,-2.05819,2.98866,2.93731
-2.05819,-2.05819,2.93731,2.93731
-2.05819,-2.04283,2.93731,2.89641
-2.04283,-2.01712,2.89641,2.85649
-2.01712,-2.01712,2.85649,2.85649
-2.01712,-1.99623,2.85649,2.8215
-1.99623,-1.98025,2.8215,2.79658
-2.37704,-2.37421,3.88207,3.60707
-2.37421,-2.37421,3.60707,3.60707
-2.37421,-2.37193,3.60707,3.5028
-2.37193,-2.37193,3.5028,3.5028
-2.37193,-2.36916,3.5028,3.43283
-2.36916,-2.36916,3.43283,3.43283
-2.36916,-2.36412,3.43283,3.37386
-2.36412,-2.36412,3.37386,3.37386
-2.36412,-2.35747,3.37386,3.33953
-2.35747,-2.34763,3.33953,3.31575
-2.34763,-2.33938,3.31575,3.29752
-2.33938,-2.33028,3.29752,3.2821
-2.33028,-2.31732,3.2821,3.26526
-2.31732,-2.29995,3.26526,3.24055
-2.29995,-2.29995,3.24055,3.24055
-2.29995,-2.27683,3.24055,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.25303,3.21402,3.19049
-2.25303,-2.25303,3.19049,3.19049
-2.25303,-2.24307,3.19049,3.1654
-2.66155,-2.66155,3.88207,3.88207
-2.66155,-2.65943,3.88207,3.81797
-2.65943,-2.65943,3.81797,3.81797
-2.65943,-2.65684,3.81797,3.78318
-2.65684,-2.6535,3.78318,3.76348
-2.6535,-2.64984,3.76348,3.75042
-2.64984,-2.64503,3.75042,3.73958
-2.64503,-2.6379,3.73958,3.72888
-2.6379,-2.62762,3.72888,3.72158
-2.62762,-2.62762,3.72158,3.72158
-2.62762,-2.62262,3.72158,3.70933
-2.62262,-2.6153,3.70933,3.70075
-2.6153,-2.6153,3.70075,3.70075
-2.6153,-2.60815,3.70075,3.69163
-2.60815,-2.60815,3.69163,3.69163
-2.60815,-2.59959,3.69163,3.68297
-2.59959,-2.59959,3.68297,3.68297
-2.59959,-2.59415,3.68297,3.66856
-2.59415,-2.58882,3.66856,3.65579
-2.58882,-2.58456,3.65579,3.64743
-2.58456,-2.57693,3.64743,3.63598
-2.57693,-2.56568,3.63598,3.62302
-2.56568,-2.56568,3.62302,3.62302
-2.56568,-2.55615,3.62302,3.61425
-2.55615,-2.55615,3.61425,3.61425
-2.55615,-2.5486,3.61425,3.60423
-2.5486,-2.541,3.60423,3.59208
-2.541,-2.53247,3.59208,3.57799
-2.53247,-2.52156,3.57799,3.56503
-2.52156,-2.52156,3.56503,3.56503
-2.96202,-2.96202,-2.51673,-2.51673
-2.96202,-2.96444,-2.51673,-2.44312
-2.96444,-2.96444,-2.44312,-2.44312
-2.96444,-2.97003,-2.44312,-2.16816
-2.97003,-2.97315,-2.16816,-1.89316
-2.97315,-2.97534,-1.89316,-1.61814
-2.97534,-2.97697,-1.61814,-1.34313
-2.97697,-2.97821,-1.34313,-1.06811
-2.97821,-2.97914,-1.06811,-0.79309
-2.97914,-2.97978,-0.79309,-0.51807
-2.97978,-2.98016,-0.51807,-0.24305
-2.98016,-2.98027,-0.24305,0.03197
-2.98027,-2.98006,0.03197,0.307
-2.98006,-2.97948,0.307,0.58202
-2.97948,-2.97838,0.58202,0.85704
-2.97838,-2.97656,0.85704,1.13205
-2.97656,-2.97374,1.13205,1.40706
-2.97374,-2.96977,1.40706,1.68205
-2.96977,-2.96502,1.68205,1.95703
-2.96502,-2.96041,1.95703,2.23201
-2.96041,-2.95663,2.23201,2.50701
-2.95663,-2.95375,2.50701,2.78201
-2.95375,-2.95153,2.78201,3.05703
-2.95153,-2.9497,3.05703,3.33204
-2.9497,-2.94801,3.33204,3.60706
-2.94801,-2.94605,3.60706,3.88207
-3.24426,-3.2468,-2.44331,-2.1683
-3.2468,-3.24844,-2.1683,-1.89329
-3.24844,-3.24964,-1.89329,-1.61827
-3.24964,-3.25055,-1.61827,-1.34325
-3.25055,-3.25125,-1.34325,-1.06823
-3.25125,-3.25177,-1.06823,-0.79321
-3.25177,-3.25214,-0.79321,-0.51819
-3.25214,-3.25235,-0.51819,-0.24316
-3.25235,-3.25241,-0.24316,0.03186
-3.25241,-3.2523,0.03186,0.30688
-3.2523,-3.25197,0.30688,0.5819
-3.25197,-3.25135,0.5819,0.85692
-3.25135,-3.25031,0.85692,1.13194
-3.25031,-3.24869,1.13194,1.40696
-3.24869,-3.24631,1.40696,1.68197
-3.24631,-3.24325,1.68197,1.95697
-3.24325,-3.24003,1.95697,2.23198
-3.24003,-3.23726,2.23198,2.50698
-3.23726,-3.23516,2.50698,2.782
-3.23516,-3.2336,2.782,3.05701
-3.2336,-3.2324,3.05701,3.33203
-3.2324,-3.23143,3.33203,3.60705
-3.23143,-3.23056,3.60705,3.88207
-3.52193,-3.52193,-2.79424,-2.79424
-3.52193,-3.52299,-2.79424,-2.71839
-3.52299,-3.52299,-2.71839,-2.71839
-3.52299,-3.52533,-2.71839,-2.44338
-3.52533,-3.52662,-2.44338,-2.16836
-3.52662,-3.52753,-2.16836,-1.89334
-3.52753,-3.5282,-1.89334,-1.61832
-3.5282,-3.52873,-1.61832,-1.3433
-3.52873,-3.52913,-1.3433,-1.06828
-3.52913,-3.52943,-1.06828,-0.79325
-3.52943,-3.52965,-0.79325,-0.51823
-3.52965,-3.52977,-0.51823,-0.24321
-3.52977,-3.52981,-0.24321,0.03181
-3.52981,-3.52974,0.03181,0.30683
-3.52974,-3.52955,0.30683,0.58185
-3.52955,-3.52919,0.58185,0.85688
-3.52919,-3.52859,0.85688,1.1319
-3.52859,-3.52765,1.1319,1.40692
-3.52765,-3.52623,1.40692,1.68193
-3.52623,-3.52427,1.68193,1.95695
-3.52427,-3.52202,1.95695,2.23196
-3.52202,-3.51994,2.23196,2.50697
-3.51994,-3.51832,2.50697,2.78199
-3.51832,-3.51714,2.78199,3.05701
-3.51714,-3.51627,3.05701,3.33203
-3.51627,-3.5156,3.33203,3.60705
-3.5156,-3.51506,3.60705,3.88207
-3.80619,-3.8073,-2.71842,-2.4434
-3.8073,-3.80801,-2.4434,-2.16838
-3.80801,-3.80853,-2.16838,-1.89336
-3.80853,-3.80892,-1.89336,-1.61834
-3.80892,-3.80923,-1.61834,-1.34332
-3.80923,-3.80947,-1.34332,-1.0683
-3.80947,-3.80966,-1.0683,-0.79327
-3.80966,-3.80978,-0.79327,-0.51825
-3.80978,-3.80986,-0.51825,-0.24323
-3.80986,-3.80988,-0.24323,0.03179
-3.80988,-3.80984,0.03179,0.30681
-3.80984,-3.80973,0.30681,0.58183
-3.80973,-3.80951,0.58183,0.85685
-3.80951,-3.80916,0.85685,1.13188
-3.80916,-3.8086,1.13188,1.4069
-3.8086,-3.80774,1.4069,1.68192
-3.80774,-3.8065,1.68192,1.95694
-3.8065,-3.80494,1.95694,2.23195
-3.80494,-3.80337,2.23195,2.50697
-3.80337,-3.80207,2.50697,2.78199
-3.80207,-3.80113,2.78199,3.05701
-3.80113,-3.80045,3.05701,3.33203
-3.80045,-3.79995,3.33203,3.60705
-3.79995,-3.79957,3.60705,3.88207
2.17504,2.17234,-3.51506,-3.24005
2.17234,2.16971,-3.24005,-2.96504
2.16971,2.16668,-2.96504,-2.69004
2.16668,2.16278,-2.69004,-2.41505
2.16278,2.15728,-2.41505,-2.14008
2.15728,2.14873,-2.14008,-1.8652
2.14873,2.13362,-1.8652,-1.59064
2.13362,2.09962,-1.59064,-1.31817
2.09962,2.09962,-1.31817,-1.31817
2.09962,2.07725,-1.31817,-1.22499
2.07725,2.07725,-1.22499,-1.22499
2.07725,2.04563,-1.22499,-1.15097
2.04563,2.04563,-1.15097,-1.15097
2.04563,2.00396,-1.15097,-1.10435
-2.69059,-2.69728,-2.18673,-1.91179
-2.69728,-2.70158,-1.91179,-1.63681
-2.70158,-2.7047,-1.63681,-1.3618
-2.7047,-2.70703,-1.3618,-1.08679
-2.70703,-2.70876,-1.08679,-0.81178
-2.70876,-2.70997,-0.81178,-0.53676
-2.70997,-2.71069,-0.53676,-0.26174
-2.71069,-2.71092,-0.26174,0.01329
-2.71092,-2.71059,0.01329,0.28831
-2.71059,-2.70958,0.28831,0.56333
-2.70958,-2.70766,0.56333,0.83834
-2.70766,-2.70446,0.83834,1.11334
-2.70446,-2.69958,1.11334,1.38832
-2.69958,-2.693,1.38832,1.66326
-2.693,-2.68558,1.66326,1.93818
-2.68558,-2.67872,1.93818,2.21312
-2.67872,-2.67316,2.21312,2.48808
-2.67316,-2.66877,2.48808,2.76307
-2.66877,-2.6651,2.76307,3.03806
-2.6651,-2.66155,3.03806,3.31306
1.89054,1.88458,-2.94605,-2.67109
1.88458,1.87759,-2.67109,-2.39616
1.87759,1.8681,-2.39616,-2.12131
1.8681,1.85338,-2.12131,-1.84671
1.85338,1.82635,-1.84671,-1.57318
1.82635,1.82635,-1.57318,-1.57318
1.82635,1.78854,-1.57318,-1.38536
1.78854,1.78854,-1.38536,-1.38536
1.60603,1.59047,-2.66155,-2.38697
1.59047,1.57164,-2.38697,-2.11261
1.57164,1.54314,-2.11261,-1.83918
1.54314,1.48759,-1.83918,-1.57073
1.48759,1.48759,-1.57073,-1.57073
1.48759,1.44426,-1.57073,-1.46178
1.44426,1.44426,-1.46178,-1.46178
1.44426,1.38728,-1.46178,-1.38359
1.38728,1.38728,-1.38359,-1.38359
-2.40288,-2.40288,-2.20417,-2.20417
-2.40288,-2.42031,-2.20417,-1.92982
-2.42031,-2.42931,-1.92982,-1.65495
-2.42931,-2.43553,-1.65495,-1.38
-2.43553,-2.4401,-1.38,-1.10502
-2.4401,-2.44345,-1.10502,-0.83002
-2.44345,-2.44579,-0.83002,-0.55501
-2.44579,-2.44721,-0.55501,-0.27999
-2.44721,-2.4477,-0.27999,-0.00497
-2.4477,-2.44716,-0.00497,0.27005
-2.44716,-2.44537,0.27005,0.54506
-2.44537,-2.44191,0.54506,0.82006
-2.44191,-2.43616,0.82006,1.09502
-2.43616,-2.42756,1.09502,1.3699
-2.42756,-2.41646,1.3699,1.6447
-2.41646,-2.40459,1.6447,1.91946
-2.40459,-2.39385,1.91946,2.19427
-2.39385,-2.38487,2.19427,2.46914
-2.38487,-2.37704,2.46914,2.74405
-2.147,-2.147,-1.9362,-1.9362
-2.147,-2.16672,-1.9362,-1.66195
-2.16672,-2.17915,-1.66195,-1.38722
-2.17915,-2.18803,-1.38722,-1.11234
-2.18803,-2.19446,-1.11234,-0.8374
-2.19446,-2.19891,-0.8374,-0.56241
-2.19891,-2.20161,-0.56241,-0.28741
-2.20161,-2.20258,-0.28741,-0.01239
-2.20258,-2.20164,-0.01239,0.26263
-2.20164,-2.19839,0.26263,0.53763
-2.19839,-2.19207,0.53763,0.81257
-2.19207,-2.18166,0.81257,1.08738
-2.18166,-2.16649,1.08738,1.36197
-2.16649,-2.14765,1.36197,1.63634
-2.14765,-2.12803,1.63634,1.91066
-2.12803,-2.10985,1.91066,2.18507
-2.10985,-2.09253,2.18507,2.45955
1.32153,1.26166,-2.09253,-1.82459
1.26166,1.26166,-1.82459,-1.82459
1.26166,1.20395,-1.82459,-1.67367
1.20395,1.20395,-1.67367,-1.67367
1.20395,1.13701,-1.67367,-1.57271
1.13701,1.13701,-1.57271,-1.57271
1.13701,1.05631,-1.57271,-1.50642
1.05631,0.9579,-1.50642,-1.46703
0.9579,0.84853,-1.46703,-1.44878
0.84853,0.70119,-1.44878,-1.44202
-1.9408,-1.9142,1.08328,1.35698
-1.9142,-1.88167,1.35698,1.63005
-1.88167,-1.84668,1.63005,1.90282
-1.84668,-1.80803,1.90282,2.17504
-1.80803,-1.80803,2.17504,2.17504
-1.80803,-1.7847,2.17504,2.3009
-1.7847,-1.7847,2.3009,2.3009
-1.78757,-1.78757,-1.88858,-1.88858
-1.78757,-1.80803,-1.88858,-1.80803
-1.80803,-1.80803,-1.80803,-1.80803
-1.80803,-1.85088,-1.80803,-1.53682
-1.85088,-1.87628,-1.53682,-1.26303
-1.87628,-1.89381,-1.26303,-0.98859
-1.89381,-1.90603,-0.98859,-0.71385
-1.90603,-1.91402,-0.71385,-0.43896
-1.91402,-1.91819,-0.43896,-0.16397
-1.91819,-1.91852,-0.16397,0.11104
-1.91852,-1.91446,0.11104,0.38602
-1.91446,-1.90488,0.38602,0.66085
-1.52352,-1.52352,-1.52352,-1.52352
-1.52352,-1.58389,-1.52352,-1.25569
-1.58389,-1.62261,-1.25569,-0.98357
-1.62261,-1.64851,-0.98357,-0.70984
-1.64851,-1.66489,-0.70984,-0.43535
-0.70227,-0.83906,-1.64221,-1.59488
-0.83906,-0.95451,-1.59488,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-1.07013,-1.52352,-1.40849
-1.07013,-1.15899,-1.40849,-1.27626
-1.15899,-1.23596,-1.27626,-1.11281
-1.23596,-1.30128,-1.11281,-0.91248
-1.30128,-1.35376,-0.91248,-0.66909
0.17026,-0.101,-1.5625,-1.52352
-0.101,-0.36351,-1.52352,-1.44416
-0.36351,-0.59814,-1.44416,-1.32949
-0.59814,-0.79663,-1.32949,-1.18526
-1.51777,-1.51917,-0.17282,0.10212
-1.51917,-1.50704,0.10212,0.37676
-1.50704,-1.47775,0.37676,0.65
-1.47775,-1.42695,0.65,0.9123
-1.42695,-1.35813,0.9123,1.13788
-1.35813,-1.28265,1.13788,1.31227
-1.28265,-1.21047,1.31227,1.43502
-1.21047,-1.14195,1.43502,1.51829
-1.14195,-1.05965,1.51829,1.57857
-1.05965,-0.95451,1.57857,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.83209,1.60603,1.59286
-0.83209,-0.72413,1.59286,1.56445
-0.72413,-0.55076,1.56445,1.51005
-0.55076,-0.28765,1.51005,1.43384
-1.32704,-1.34014,-0.31446,-0.03995
-1.34014,-1.33203,-0.03995,0.23471
-1.33203,-1.30269,0.23471,0.48592
-1.30269,-1.23902,0.48592,0.75252
-1.23902,-1.23902,0.75252,0.75252
0.84656,0.71526,-0.84317,-0.95278
0.71526,0.55077,-0.95278,-1.03614
0.55077,0.34775,-1.03614,-1.08421
0.34775,0.11163,-1.08421,-1.0873
0.11163,-0.1273,-1.0873,-1.04619
-0.1273,-0.3855,-1.04619,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.20666,-0.02493,0.50208,0.56856
-0.02493,0.15913,0.56856,0.59752
0.15913,0.32767,0.59752,0.59423
0.32767,0.47533,0.59423,0.56438
0.47533,0.60298,0.56438,0.51017
0.60298,0.71315,0.51017,0.42866
0.71315,0.80229,0.42866,0.31491
0.80229,0.86135,0.31491,0.1697
0.86135,0.88233,0.1697,0.00293
0.88233,0.86366,0.00293,-0.16959
0.86366,0.8103,-0.16959,-0.33224
0.8103,0.72932,-0.33224,-0.47531
0.72932,0.62416,-0.47531,-0.59598
0.62416,0.49441,-0.59598,-0.6924
0.49441,0.33575,-0.6924,-0.76087
0.33575,0.14907,-0.76087,-0.79334
0.14907,-0.04693,-0.79334,-0.7846
-0.04693,-0.22899,-0.7846,-0.74134
-0.22899,-0.38595,-0.74134,-0.67313
-0.38595,-0.5186,-0.67313,-0.58282
-0.5186,-0.62982,-0.58282,-0.46561
-0.62982,-0.71441,-0.46561,-0.31852
-0.71441,-0.76415,-0.31852,-0.15103
-0.76415,-0.77721,-0.15103,0.0199
-0.77721,-0.75718,0.0199,0.18114
-0.75718,-0.70677,0.18114,0.32954
-0.70677,-0.62215,0.32954,0.46789
-0.62215,-0.49349,0.46789,0.59545
-0.49349,-0.31343,0.59545,0.70332
-0.31343,-0.09616,0.70332,0.77725
-0.09616,0.12708,0.77725,0.81221
0.12708,0.33169,0.81221,0.81337
0.33169,0.50861,0.81337,0.788
0.50861,0.66164,0.788,0.73924
0.66164,0.79618,0.73924,0.66485
0.79618,0.91459,0.66485,0.55735
0.91459,1.0107,0.55735,0.41173
1.0107,1.07484,0.41173,0.23181
1.07484,1.10052,0.23181,0.02912
1.10052,1.08683,0.02912,-0.18081
1.08683,1.03702,-0.18081,-0.3855
1.03702,1.03702,-0.3855,-0.3855
1.03702,1.03702,-0.3855,-0.3855
-0.09649,-0.16874,-0.22372,-0.15972
-0.16874,-0.21404,-0.15972,-0.07755
-0.21404,-0.2255,-0.07755,0.01942
-0.2255,-0.19248,0.01942,0.12527
-0.19248,-0.10952,0.12527,0.22143
-0.10952,0.00942,0.22143,0.28815
0.00942,0.13898,0.28815,0.31826
0.13898,0.26034,0.31826,0.31565
0.26034,0.36574,0.31565,0.2861
0.36574,0.45352,0.2861,0.23156
0.45352,0.51914,0.23156,0.15114
0.51914,0.55426,0.15114,0.04527
0.55426,0.54934,0.04527,-0.07388
0.54934,0.50436,-0.07388,-0.18944
0.50436,0.42386,-0.18944,-0.28966
0.42386,0.31335,-0.28966,-0.36531
0.31335,0.18094,-0.36531,-0.40868
0.18094,0.04032,-0.40868,-0.41555
0.04032,-0.101,-0.41555,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.22432,-0.3855,-0.32273
-0.22432,-0.32258,-0.32273,-0.22843
-0.32258,-0.38149,-0.22843,-0.1163
-0.38149,-0.40044,-0.1163,0.00143
-0.40044,-0.38249,0.00143,0.11663
-0.38249,-0.33103,0.11663,0.22229
-0.33103,-0.25074,0.22229,0.31274


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_true_vf.csv <==
x1,x2,y1,y2
-2.4446,-2.71718,-4.04033,-4.00464
-2.71718,-2.99137,-4.00464,-3.98538
-2.99137,-3.26622,-3.98538,-3.9845
-3.26622,-3.54052,-3.9845,-4.00209
-3.54052,-3.81329,-4.00209,-4.03636
-3.81329,-4.08407,-4.03636,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-1.52352,-1.79073,-4.08407,-4.01897
-1.79073,-2.05857,-4.01897,-3.95657
-2.05857,-2.32795,-3.95657,-3.90142
-2.32795,-2.59942,-3.90142,-3.85796
-2.59942,-2.87289,-3.85796,-3.83017
-2.87289,-3.14757,-3.83017,-3.82088
-3.14757,-3.42223,-3.82088,-3.83104
-3.42223,-3.69562,-3.83104,-3.85959
-3.69562,-3.96699,-3.85959,-3.90363
-3.96699,-3.96699,-3.90363,-3.90363
-3.96699,-4.08098,-3.90363,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-0.67001,-0.9408,-4.08407,-4.03645
-0.9408,-1.2095,-4.03645,-3.97803
-1.2095,-1.47664,-3.97803,-3.9127
-1.47664,-1.74312,-3.9127,-3.84471
-1.74312,-2.01006,-3.84471,-3.77856
4.08407,3.96485,-3.67806,-3.65415
3.96485,3.69396,-3.65415,-3.60725
3.69396,3.4208,-3.60725,-3.57683
3.4208,3.1462,-3.57683,-3.56604
3.1462,2.87157,-3.56604,-3.5761
2.87157,2.59833,-3.5761,-3.6059
2.59833,2.32736,-3.6059,-3.65232
2.32736,2.05873,-3.65232,-3.71103
2.05873,1.79182,-3.71103,-3.77725
1.79182,1.52558,-3.77725,-3.84619
1.52558,1.25886,-3.84619,-3.91322
1.25886,0.99067,-3.91322,-3.97397
0.99067,0.7204,-3.97397,-4.02448
0.7204,0.44796,-4.02448,-4.06127
0.44796,0.17385,-4.06127,-4.08166
0.17385,-0.101,-4.08166,-4.08407
-0.101,-0.37542,-4.08407,-4.06835
4.08407,4.05066,-3.94736,-3.94068
4.05066,3.77991,-3.94068,-3.89286
3.77991,3.50707,-3.89286,-3.85932
3.50707,3.23269,-3.85932,-3.84334
3.23269,2.95787,-3.84334,-3.8466
2.95787,2.68391,-3.8466,-3.86876
2.68391,2.41174,-3.86876,-3.90754
2.41174,2.14169,-3.90754,-3.95927
2.14169,1.87339,-3.95927,-4.01962
1.87339,1.60603,-4.01962,-4.08407
3.55567,3.28142,-4.05011,-4.03173
3.28142,3.00657,-4.03173,-4.03156
3.00657,2.73229,-4.03156,-4.04962
2.73229,2.45955,-4.04962,-4.08407
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-3.81373,3.88207,3.83191
-3.81373,-3.54122,3.83191,3.7958
-3.54122,-3.267,3.7958,3.77721
-3.267,-2.99217,3.77721,3.77808
-2.99217,-2.71807,3.77808,3.79833
-2.71807,-2.44575,3.79833,3.83584
-2.44575,-2.1756,3.83584,3.88702
-2.1756,-1.90733,3.88702,3.94747
-1.90733,-1.64013,3.94747,4.01259
-1.64013,-1.37297,4.01259,4.07787
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-3.81449,3.59757,3.54351
-3.81449,-3.54241,3.54351,3.50443
-3.54241,-3.26834,3.50443,3.4842
-3.26834,-2.99354,3.4842,3.48504
-2.99354,-2.71959,3.48504,3.50687
-2.71959,-2.4477,3.50687,3.54729
-2.4477,-2.17832,3.54729,3.6023
-2.17832,-1.91107,3.6023,3.6671
-1.91107,-1.64502,3.6671,3.73675
-1.64502,-1.37899,3.73675,3.80649
-1.37899,-1.11186,3.80649,3.87182
-1.11186,-0.8428,3.87182,3.92848
-0.8428,-0.57146,3.92848,3.97267
-0.57146,-0.29807,3.97267,4.00127
-0.29807,-0.02342,4.00127,4.01215
-0.02342,0.25132,4.01215,4.00445
0.25132,0.52499,4.00445,3.97877
0.52499,0.79672,3.97877,3.93704
0.79672,1.06617,3.93704,3.88228
1.06617,1.33359,3.88228,3.81818
1.33359,1.59973,3.81818,3.74888
1.59973,1.86569,3.74888,3.67885
1.86569,2.13265,3.67885,3.61287
2.13265,2.40163,3.61287,3.55586
2.40163,2.67311,3.55586,3.51266
2.67311,2.94679,3.51266,3.48746
2.94679,3.22155,3.48746,3.483
3.22155,3.49584,3.483,3.49977
3.49584,3.76832,3.49977,3.53591
3.76832,4.03832,3.53591,3.58771
4.03832,4.08407,3.58771,3.59767
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-3.81545,3.31306,3.25447
-3.81545,-3.54393,3.25447,3.21186
-3.54393,-3.27004,3.21186,3.18966
-3.27004,-2.99529,3.18966,3.19044
-2.99529,-2.72153,3.19044,3.21411
-2.72153,-2.45019,3.21411,3.25792
-2.45019,-2.18177,3.25792,3.31736
-2.18177,-1.91578,3.31736,3.38716
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-3.81669,3.02856,2.9646
-3.81669,-3.54589,2.9646,2.91776
-3.54589,-3.27226,2.91776,2.89314
-3.27226,-2.99757,2.89314,2.8938
-2.99757,-2.72405,2.8938,2.91964
-2.72405,-2.45343,2.91964,2.96745
-2.45343,-2.18622,2.96745,3.03209
-2.18622,-1.92182,3.03209,3.10766
-1.92182,-1.65892,3.10766,3.1884
-1.65892,-1.39598,3.1884,3.269
-1.39598,-1.13156,3.269,3.34451
-1.13156,-0.8646,3.34451,3.41034
-0.8646,-0.59465,3.41034,3.46223
-0.59465,-0.32197,3.46223,3.49657
-0.32197,-0.04753,3.49657,3.51083
-0.04753,0.22719,3.51083,3.50389
0.22719,0.50063,3.50389,3.4763
0.50063,0.7716,3.4763,3.43016
0.7716,1.03958,3.43016,3.36873
1.03958,1.30479,3.36873,3.29607
1.30479,1.5681,3.29607,3.2167
1.5681,1.83084,3.2167,3.13543
1.83084,2.09455,3.13543,3.05745
2.09455,2.36068,3.05745,2.98837
2.36068,2.63013,2.98837,2.9341
2.63013,2.9028,2.9341,2.90022
2.9028,3.17734,2.90022,2.89074
3.17734,3.45158,2.89074,2.90688
3.45158,3.72348,2.90688,2.94656
3.72348,3.99202,2.94656,3.00524
3.99202,4.08407,3.00524,3.02825
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-3.81833,2.74405,2.67367
-3.81833,-3.54851,2.67367,2.62164
-3.54851,-3.27524,2.62164,2.59398
-3.27524,-3.00062,2.59398,2.5944
-3.00062,-2.72743,2.5944,2.62284
-2.72743,-2.45774,2.62284,2.67546
-2.45774,-2.19211,2.67546,2.74622
-2.19211,-1.92973,2.74622,2.82853
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-3.82054,2.45955,2.38133
-3.82054,-3.55211,2.38133,2.32278
-3.55211,-3.27936,2.32278,2.29114
-3.27936,-3.00485,2.29114,2.29115
-3.00485,-2.73211,2.29115,2.32276
-2.73211,-2.46369,2.32276,2.38124
-2.46369,-2.20015,2.38124,2.45935
-2.20015,-1.9404,2.45935,2.5496
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.82363,2.17504,2.0871
-3.82363,-3.55724,2.0871,2.02009
-3.55724,-3.2853,2.02009,1.98302
-3.2853,-3.01097,1.98302,1.98222
-3.01097,-2.74683,1.98222,2.01628
-2.74683,-2.48001,2.01628,2.08131
-2.48001,-2.21916,2.08131,2.16788
-2.21916,-1.96279,2.16788,2.26729
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.82815,1.89054,1.79022
-3.82815,-3.56495,1.79022,1.71176
-3.56495,-3.2944,1.71176,1.6668
-3.2944,-3.03147,1.6668,1.6636
-3.03147,-2.78946,1.6636,1.69641
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.83508,1.60603,1.48954
-3.83508,-3.57735,1.48954,1.39474
-3.57735,-3.30945,1.39474,1.33715
-3.30945,-3.06564,1.33715,1.329
-3.06564,-2.84847,1.329,1.35858
-2.84847,-2.63304,1.35858,1.41877
-2.63304,-2.39868,1.41877,1.51174
-2.39868,-2.15096,1.51174,1.63088
-2.15096,-1.90746,1.63088,1.75865
-1.90746,-1.66462,1.75865,1.88772
-1.66462,-1.4195,1.88772,2.01236
-1.4195,-1.16982,2.01236,2.12746
-1.16982,-0.91402,2.12746,2.228
-0.91402,-0.65145,2.228,2.30891
-0.65145,-0.38264,2.30891,2.36526
-0.38264,-0.10946,2.36526,2.39301
-0.10946,0.16506,2.39301,2.38991
0.16506,0.43757,2.38991,2.35621
0.43757,0.70526,2.35621,2.29459
0.70526,0.96649,2.29459,2.20934
0.96649,1.221,2.20934,2.1055
1.221,1.46964,2.1055,1.98813
1.46964,1.71412,1.98813,1.86222
1.71412,1.95684,1.86222,1.73293
1.95684,2.2009,1.73293,1.60622
2.2009,2.44998,1.60622,1.48996
2.44998,2.70779,1.48996,1.3955
2.70779,2.97575,1.3955,1.33832
2.97575,3.21941,1.33832,1.33054
3.21941,3.43658,1.33054,1.36036
3.43658,3.65229,1.36036,1.42084
3.65229,3.88688,1.42084,1.51406
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-3.84643,1.32153,1.18331
-3.84643,-3.59931,1.18331,1.06352
-3.59931,-3.59931,1.06352,1.06352
-3.59931,-3.38118,1.06352,0.99157
-3.38118,-3.38118,0.99157,0.99157
-3.38118,-3.18957,0.99157,0.96378
-3.18957,-2.9949,0.96378,0.97385
-2.9949,-2.81436,0.97385,1.01633
-2.81436,-2.62694,1.01633,1.08876
-2.62694,-2.41324,1.08876,1.19694
-2.41324,-2.17616,1.19694,1.3361
-2.17616,-1.94269,1.3361,1.4814
-1.94269,-1.7088,1.4814,1.62603
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.86641,1.03702,0.86898
-3.86641,-3.64396,0.86898,0.70758
-3.64396,-3.40699,0.70758,0.56975
-3.40699,-3.40699,0.56975,0.56975
-3.40699,-3.2574,0.56975,0.51798
-3.2574,-3.2574,0.51798,0.51798
-3.2574,-3.12186,0.51798,0.50559
-3.12186,-2.98671,0.50559,0.5286
-2.98671,-2.85832,0.5286,0.57896
-2.85832,-2.71372,0.57896,0.65999
-2.71372,-2.53179,0.65999,0.78432
-2.53179,-2.31236,0.78432,0.94995
-2.31236,-2.09497,0.94995,1.11835
-2.09497,-1.87571,1.11835,1.28433
-1.87571,-1.65199,1.28433,1.44419
-1.65199,-1.42181,1.44419,1.59453
-1.42181,-1.18359,1.59453,1.73166
-1.18359,-0.93619,1.73166,1.85123
-0.93619,-0.67921,1.85123,1.94821
-0.67921,-0.41351,1.94821,2.01726
-0.41351,-0.1415,2.01726,2.05358
-0.1415,0.13289,2.05358,2.05423
0.13289,0.40286,2.05423,2.01957
0.40286,0.66892,2.01957,1.9519
0.66892,0.92633,1.9519,1.85608
0.92633,1.17419,1.85608,1.73746
1.17419,1.41285,1.73746,1.60107
1.41285,1.64341,1.60107,1.45131
1.64341,1.86745,1.45131,1.29188
1.86745,2.08693,1.29188,1.12623
2.08693,2.30447,1.12623,0.95805
2.30447,2.52392,0.95805,0.79241
2.52392,2.75216,0.79241,0.63965
2.75216,2.75216,0.63965,0.63965
2.75216,2.9338,0.63965,0.55034
2.9338,2.9338,0.55034,0.55034
2.9338,3.07799,0.55034,0.51402
3.07799,3.23078,0.51402,0.51832
3.23078,3.36034,0.51832,0.55539
3.36034,3.495,0.55539,0.61994
3.495,3.65555,0.61994,0.72027
3.65555,3.86746,0.72027,0.87373
-4.08407,-4.08407,0.75252,0.75252
-4.08407,-3.90429,0.75252,0.54479
-3.90429,-3.74944,0.54479,0.31863
-3.74944,-3.74944,0.31863,0.31863
-3.74944,-3.68025,0.31863,0.16251
-3.68025,-3.68025,0.16251,0.16251
-3.68025,-3.65481,0.16251,0.02522
-3.65481,-3.668,0.02522,-0.11564
-3.668,-3.71101,-0.11564,-0.24089
-3.71101,-3.78267,-0.24089,-0.37339
-3.78267,-3.89188,-0.37339,-0.5283
-3.89188,-4.05142,-0.5283,-0.71674
-4.05142,-4.05142,-0.71674,-0.71674
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99235,0.46801,0.27545
-3.99235,-3.99235,0.27545,0.27545
-3.99235,-3.94849,0.27545,0.10528
-3.94849,-3.94461,0.10528,-0.07193
-3.94461,-3.97712,-0.07193,-0.22904
-3.97712,-4.03908,-0.22904,-0.38303
4.08407,4.05957,-1.24145,-1.22558
4.05957,3.82574,-1.22558,-1.08108
3.82574,3.62371,-1.08108,-0.97338
3.62371,3.44797,-0.97338,-0.90167
3.44797,3.27918,-0.90167,-0.85955
3.27918,3.09549,-0.85955,-0.84954
3.09549,2.91513,-0.84954,-0.87762
2.91513,2.91513,-0.87762,-0.87762
2.91513,2.70832,-0.87762,-0.95036
2.70832,2.70832,-0.95036,-0.95036
2.70832,2.46433,-0.95036,-1.07625
2.46433,2.23035,-1.07625,-1.2205
2.23035,2.00035,-1.2205,-1.37121
2.00035,1.77007,-1.37121,-1.52155
1.77007,1.53644,-1.52155,-1.66656
1.53644,1.2971,-1.66656,-1.80186
1.2971,1.05036,-1.80186,-1.92298
1.05036,0.79526,-1.92298,-2.02506
0.79526,0.53186,-2.02506,-2.10288
0.53186,0.26165,-2.10288,-2.15144
0.26165,-0.01235,-2.15144,-2.16699
-0.01235,-0.28617,-2.16699,-2.14822
-0.28617,-0.55585,-2.14822,-2.09672
-0.55585,-0.81849,-2.09672,-2.0164
-0.81849,-1.07277,-2.0164,-1.91231
-1.07277,-1.31874,-1.91231,-1.78965
-1.31874,-1.55745,-1.78965,-1.65326
-1.55745,-1.79065,-1.65326,-1.50756
-1.79065,-2.02071,-1.50756,-1.3569
-2.02071,-2.25081,-1.3569,-1.20631
-2.25081,-2.48534,-1.20631,-1.06302
-2.48534,-2.68264,-1.06302,-0.96037
-2.68264,-2.85617,-0.96037,-0.89247
-2.85617,-3.02553,-0.89247,-0.85383
-3.02553,-3.21281,-0.85383,-0.84866
-3.21281,-3.395,-0.84866,-0.88235
-3.395,-3.395,-0.88235,-0.88235
-3.395,-3.60894,-0.88235,-0.96347
-3.60894,-3.60894,-0.96347,-0.96347
-3.60894,-3.85106,-0.96347,-1.09312
-3.85106,-4.08407,-1.09312,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-1.22019,-1.46734,-2.04345,-1.92301
-1.46734,-1.70992,-1.92301,-1.79352
-1.70992,-1.95033,-1.79352,-1.65998
-1.95033,-2.19166,-1.65998,-1.52815
-2.19166,-2.43775,-1.52815,-1.40567
-2.43775,-2.66166,-1.40567,-1.3144
-2.66166,-2.868,-1.3144,-1.25562
-2.868,-3.07721,-1.25562,-1.22734
-3.07721,-3.31574,-1.22734,-1.23766
-3.31574,-3.58238,-1.23766,-1.30048
-3.58238,-3.83778,-1.30048,-1.4014
-3.83778,-4.08407,-1.4014,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-1.56511,-1.81301,-2.10951,-1.99044
-1.81301,-2.06099,-1.99044,-1.87156
-2.06099,-2.31211,-1.87156,-1.75965
-2.31211,-2.56949,-1.75965,-1.66356
-2.56949,-2.80547,-1.66356,-1.60059
-2.80547,-3.04061,-1.60059,-1.56858
-3.04061,-3.29796,-1.56858,-1.57293
-3.29796,-3.56793,-1.57293,-1.62091
-3.56793,-3.82985,-1.62091,-1.70347
-3.82985,-4.08407,-1.70347,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
4.08407,4.06347,-2.09331,-2.08545
4.06347,3.80372,-2.08545,-1.99567
3.80372,3.54151,-1.99567,-1.9286
3.54151,3.28398,-1.9286,-1.89276
3.28398,3.00971,-1.89276,-1.89191
3.00971,2.73783,-1.89191,-1.92913
2.73783,2.47187,-1.92913,-1.9977
2.47187,2.21226,-1.9977,-2.08798
2.21226,1.95726,-2.08798,-2.19087
1.95726,1.70433,-2.19087,-2.29884
1.70433,1.45091,-2.29884,-2.40566
1.45091,1.19485,-2.40566,-2.50588
1.19485,0.93456,-2.50588,-2.59435
0.93456,0.66926,-2.59435,-2.66613
0.66926,0.39921,-2.66613,-2.71668
0.39921,0.12572,-2.71668,-2.74239
0.12572,-0.14894,-2.74239,-2.74121
-0.14894,-0.4222,-2.74121,-2.71323
-0.4222,-0.69187,-2.71323,-2.66065
-0.69187,-0.95672,-2.66065,-2.58719
-0.95672,-1.2166,-2.58719,-2.49751
-1.2166,-1.47236,-2.49751,-2.39654
-1.47236,-1.72566,-2.39654,-2.28942
-1.72566,-1.97867,-2.28942,-2.18165
-1.97867,-2.23397,-2.18165,-2.07954
-2.23397,-2.49404,-2.07954,-1.99071
-2.49404,-2.75536,-1.99071,-1.92533
-2.75536,-3.01327,-1.92533,-1.89117
-3.01327,-3.28753,-1.89117,-1.89232
-3.28753,-3.55915,-1.89232,-1.93136
-3.55915,-3.82476,-1.93136,-2.00132
-3.82476,-4.08407,-2.00132,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-2.20303,-2.46584,-2.37588,-2.29535
-2.46584,-2.73381,-2.29535,-2.23492
-2.73381,-3.00639,-2.23492,-2.20225
-3.00639,-3.28085,-2.20225,-2.20243
-3.28085,-3.5534,-2.20243,-2.23546
-3.5534,-3.82133,-2.23546,-2.29623
-3.82133,-4.08407,-2.29623,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
4.08407,3.94802,-2.66022,-2.6228
3.94802,3.68067,-2.6228,-2.55911
3.68067,3.40915,-2.55911,-2.51751
3.40915,3.13492,-2.51751,-2.50339
3.13492,2.86075,-2.50339,-2.51884
2.86075,2.58938,-2.51884,-2.56162
2.58938,2.32223,-2.56162,-2.62622
2.32223,2.05905,-2.62622,-2.70581
2.05905,1.79849,-2.70581,-2.79375
1.79849,1.5387,-2.79375,-2.884
1.5387,1.27787,-2.884,-2.97115
1.27787,1.0145,-2.97115,-3.05013
1.0145,0.74766,-3.05013,-3.11624
0.74766,0.47723,-3.11624,-3.16523
0.47723,0.20391,-3.16523,-3.19364
0.20391,-0.07079,-3.19364,-3.19928
-0.07079,-0.34499,-3.19928,-3.1817
-0.34499,-0.61696,-3.1817,-3.14227
-0.61696,-0.88557,-3.14227,-3.08391
-0.88557,-1.15055,-3.08391,-3.01059
-1.15055,-1.41246,-3.01059,-2.92681
-1.41246,-1.67255,-2.92681,-2.83743
-1.67255,-1.93249,-2.83743,-2.74763
-1.93249,-2.19418,-2.74763,-2.66316
-2.19418,-2.45927,-2.66316,-2.59041
-2.45927,-2.72863,-2.59041,-2.53621
-2.72863,-3.0017,-2.53621,-2.50692
-3.0017,-3.27629,-2.50692,-2.50659
-3.27629,-3.54943,-2.50659,-2.53529
-3.54943,-3.8189,-2.53529,-2.58905
-3.8189,-4.08407,-2.58905,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-2.18775,-2.45455,-2.94926,-2.88295
-2.45455,-2.72493,-2.88295,-2.83384
-2.72493,-2.99836,-2.83384,-2.8073
-2.99836,-3.27303,-2.8073,-2.8067
-3.27303,-3.54657,-2.8067,-2.83212
-3.54657,-3.81712,-2.83212,-2.88035
-3.81712,-4.08407,-2.88035,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
4.08407,4.0109,-3.23046,-3.21307
4.0109,3.74178,-3.21307,-3.15696
3.74178,3.46967,-3.15696,-3.11851
3.46967,3.19543,-3.11851,-3.10192
3.19543,2.92078,-3.10192,-3.1092
2.92078,2.64766,-3.1092,-3.13946
2.64766,2.37733,-3.13946,-3.18923
2.37733,2.11,-3.18923,-3.25352
2.11,1.84495,-3.25352,-3.32684
1.84495,1.58091,-3.32684,-3.40378
1.58091,1.31648,-3.40378,-3.47932
1.31648,1.0504,-3.47932,-3.54875
1.0504,0.78185,-3.54875,-3.60771
0.78185,0.5106,-3.60771,-3.65227
0.5106,0.23708,-3.65227,-3.67923
0.23708,-0.03765,-3.67923,-3.68656
-0.03765,-0.31218,-3.68656,-3.6737
-0.31218,-0.58516,-3.6737,-3.64164
-0.58516,-0.85568,-3.64164,-3.59277
-0.85568,-1.12349,-3.59277,-3.53049
-1.12349,-1.38901,-3.53049,-3.45892
-1.38901,-1.6532,-3.45892,-3.38251
-1.6532,-1.91737,-3.38251,-3.30606
-1.91737,-2.18294,-3.30606,-3.23468
-2.18294,-2.45104,-3.23468,-3.17381
-2.45104,-2.72219,-3.17381,-3.12891
-2.72219,-2.99588,-3.12891,-3.10465
-2.99588,-3.27062,-3.10465,-3.1039
-3.27062,-3.54444,-3.1039,-3.12675
-3.54444,-3.81578,-3.12675,-3.1705
-3.81578,-4.08407,-3.1705,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-1.91232,-2.17923,-3.58587,-3.51969
-2.17923,-2.44836,-3.51969,-3.46346
-2.44836,-2.7201,-3.46346,-3.42212
-2.7201,-2.994,-3.42212,-3.39979
-2.994,-3.26879,-3.39979,-3.39896
-3.26879,-3.54281,-3.39896,-3.41972
-3.54281,-3.81475,-3.41972,-3.45976
-3.81475,-4.08407,-3.45976,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
3.88207,3.61221,-2.94605,-2.89397
3.61221,3.33918,-2.89397,-2.8632
3.33918,3.06454,-2.8632,-2.85749
3.06454,2.79058,-2.85749,-2.87761
2.79058,2.51923,-2.87761,-2.92098
2.51923,2.25135,-2.92098,-2.98268
2.25135,1.98656,-2.98268,-3.05681
1.98656,1.72365,-3.05681,-3.13751
1.72365,1.46109,-3.13751,-3.21933
1.46109,1.19735,-3.21933,-3.29723
1.19735,0.93125,-3.29723,-3.36644
3.88207,3.62589,-1.52352,-1.42454
3.62589,3.35958,-1.42454,-1.35949
3.35958,3.10682,-1.35949,-1.34272
3.10682,2.88558,-1.34272,-1.36634
2.88558,2.67003,-1.36634,-1.42107
2.67003,2.43937,-1.42107,-1.50771
2.43937,2.19024,-1.50771,-1.62385
2.19024,1.94597,-1.62385,-1.75013
4.08407,4.07966,-0.86521,-0.86108
4.07966,3.88207,-0.86108,-0.67001
3.88207,3.69251,-0.67001,-0.47117
3.69251,3.51867,-0.47117,-0.25904
3.51867,3.51867,-0.25904,-0.25904
3.51867,3.44425,-0.25904,-0.13221
3.44425,3.44425,-0.13221,-0.13221
3.44425,3.41532,-0.13221,-0.02916
3.41532,3.4273,-0.02916,0.08304
3.4273,3.46585,0.08304,0.17305
3.46585,3.53212,0.17305,0.27609
3.53212,3.64032,0.27609,0.41121
3.64032,3.81351,0.41121,0.59971
4.08407,4.03696,-0.67157,-0.6115
4.03696,3.88207,-0.6115,-0.3855
3.88207,3.88207,-0.3855,-0.3855
3.88207,3.80142,-0.3855,-0.21155
3.80142,3.80142,-0.21155,-0.21155
3.80142,3.76721,-0.21155,-0.05973
3.76721,3.77259,-0.05973,0.09758
3.77259,3.81102,0.09758,0.23633
3.04319,3.22287,0.75174,0.74938
3.22287,3.39532,0.74938,0.78648
3.39532,3.39532,0.78648,0.78648
3.39532,3.64637,0.78648,0.89587
3.64637,3.88207,0.89587,1.03702
0.78779,1.04991,2.53875,2.45604
1.04991,1.30687,2.45604,2.35826
1.30687,1.55984,2.35826,2.25046
1.55984,1.81074,2.25046,2.13784
1.81074,2.06202,2.13784,2.02611
2.06202,2.31648,2.02611,1.92203
2.31648,2.57678,1.92203,1.83409
2.57678,2.82523,1.83409,1.77584
2.82523,3.0757,1.77584,1.74899
3.0757,3.34965,1.74899,1.75985
3.34965,3.61942,1.75985,1.8101
3.61942,3.88207,1.8101,1.89054
2.26875,2.53145,2.21851,2.13777
2.53145,2.79991,2.13777,2.07997
2.79991,3.07099,2.07997,2.05332
3.07099,3.34525,2.05332,2.06202
3.34525,3.61644,2.06202,2.10487
3.61644,3.88207,2.10487,2.17504
-1.46418,-1.20391,2.78025,2.86901
-1.20391,-0.94051,2.86901,2.94782
-0.94051,-0.67322,2.94782,3.01197
-0.67322,-0.40217,3.01197,3.05723
-0.40217,-0.12839,3.05723,3.08037
-0.12839,0.14635,3.08037,3.07955
0.14635,0.41999,3.07955,3.05485
0.41999,0.69081,3.05485,3.00818
0.69081,0.95783,3.00818,2.94289
0.95783,1.22099,2.94289,2.86327
1.22099,1.4811,2.86327,2.77403
1.4811,1.73961,2.77403,2.68018
1.73961,1.99839,2.68018,2.58711
1.99839,2.25948,2.58711,2.50085
2.25948,2.52457,2.50085,2.42823
2.52457,2.79438,2.42823,2.37663
2.79438,3.06788,2.37663,2.35267
3.06788,3.34233,2.35267,2.35994
3.34233,3.61442,2.35994,2.39733
3.61442,3.88207,2.39733,2.45955
1.20591,1.46831,3.11553,3.03325
1.46831,1.72938,3.03325,2.94678
1.72938,1.99077,2.94678,2.86132
1.99077,2.25422,2.86132,2.78256
2.25422,2.5211,2.78256,2.71673
2.5211,2.79191,2.71673,2.67028
2.79191,3.06571,2.67028,2.64872
3.06571,3.34028,2.64872,2.65498
3.34028,3.61299,2.65498,2.68819
3.61299,3.88207,2.68819,2.74405
0.91741,1.1851,3.69482,3.63198
1.1851,1.45081,3.63198,3.5611
1.45081,1.71557,3.5611,3.48666
1.71557,1.98066,3.48666,3.41347
1.98066,2.24737,3.41347,3.34657
2.24737,2.51666,3.34657,3.29123
2.51666,2.78877,3.29123,3.25253
2.78877,3.06295,3.25253,3.2346
3.06295,3.33767,3.2346,3.23951
3.33767,3.61114,3.23951,3.26669
3.61114,3.88207,3.26669,3.31306
1.70695,1.97445,4.03332,3.96951
1.97445,2.24325,3.96951,3.91151
2.24325,2.51403,3.91151,3.86383
2.51403,2.78691,3.86383,3.8307
2.78691,3.06133,3.8307,3.81536
3.06133,3.33613,3.81536,3.81942
3.33613,3.61003,3.81942,3.84245
3.61003,3.88207,3.84245,3.88207
3.59757,3.35674,-0.67001,-0.54015
3.35674,3.35674,-0.54015,-0.54015
3.35674,3.21468,-0.54015,-0.50131
3.21468,3.06097,-0.50131,-0.50304
3.06097,2.93253,-0.50304,-0.53873
2.93253,2.80068,-0.53873,-0.60142
2.80068,2.64354,-0.60142,-0.69944
-1.70796,-1.92442,-1.31585,-1.14635
-1.92442,-2.13466,-1.14635,-0.9692
-2.13466,-2.34002,-0.9692,-0.78638
-2.34002,-2.54179,-0.78638,-0.5997
-2.54179,-2.74159,-0.5997,-0.41132
-2.74159,-2.91063,-0.41132,-0.25444
-2.91063,-3.00566,-0.25444,-0.17355
-3.00566,-3.0671,-0.17355,-0.13118
-3.0671,-3.12547,-0.13118,-0.10845
-3.12547,-3.18411,-0.10845,-0.11418
-3.18411,-3.18411,-0.11418,-0.11418
-3.18411,-3.24499,-0.11418,-0.14789
-3.24499,-3.24499,-0.14789,-0.14789
-3.24499,-3.31293,-0.14789,-0.20113
-3.31293,-3.31293,-0.20113,-0.20113
-3.31293,-3.51506,-0.20113,-0.3855
2.07044,2.3074,1.4435,1.30404
2.3074,2.54133,1.30404,1.18125
2.54133,2.74123,1.18125,1.09754
2.74123,2.92776,1.09754,1.04509
2.92776,3.12071,1.04509,1.0232
3.12071,3.31306,1.0232,1.03702
3.31306,3.31306,1.03702,1.03702
3.31306,3.31306,1.03702,1.03702
-0.62662,-0.35448,3.28832,3.32669
-0.35448,-0.08025,3.32669,3.34423
-0.08025,0.19448,3.34423,3.33956
0.19448,0.46801,3.33956,3.31306
-3.36275,-3.23056,0.27315,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.15344,0.18351,0.16152
-3.15344,-3.06699,0.16152,0.17906
-3.06699,-2.9982,0.17906,0.21693
-2.9982,-2.90621,0.21693,0.28573
-2.90621,-2.76574,0.28573,0.40735
-2.76574,-2.56293,0.40735,0.59261
-2.56293,-2.35991,0.59261,0.77789
0.69354,0.42293,-2.94117,-2.98902
0.42293,0.14937,-2.98902,-3.01446
0.14937,-0.12535,-3.01446,-3.01551
-0.12535,-0.3991,-3.01551,-2.9921
-0.3991,-0.67001,-2.9921,-2.94605
2.64436,2.83969,0.48803,0.29498
2.83969,2.97816,0.29498,0.15276
2.97816,3.04153,0.15276,0.08198
3.04153,3.07168,0.08198,0.04011
3.07168,3.08861,0.04011,-0.00639
3.08861,3.07237,-0.00639,-0.04722
3.07237,3.07237,-0.04722,-0.04722
3.07237,3.02856,-0.04722,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.84047,-0.101,-0.29519
2.84047,2.64496,-0.29519,-0.48806
2.64496,2.44651,-0.48806,-0.67804
2.44651,2.24436,-0.67804,-0.86434
2.24436,2.03758,-0.86434,-1.04556
4.08407,3.97071,-2.32806,-2.29162
3.97071,3.70623,-2.29162,-2.21703
3.70623,3.43637,-2.21703,-2.16619
3.43637,3.16263,-2.16619,-2.14636
3.16263,2.88857,-2.14636,-2.16087
2.88857,2.61792,-2.16087,-2.2073
2.61792,2.35258,-2.2073,-2.27882
2.35258,2.09222,-2.27882,-2.36716
2.09222,1.83508,-2.36716,-2.46463
1.83508,1.5789,-2.46463,-2.56466
1.5789,1.32153,-2.56466,-2.66155
2.74405,3.01474,1.60603,1.56229
3.01474,3.26809,1.56229,1.56239
3.26809,3.50156,1.56239,1.59781
3.50156,3.73809,1.59781,1.6641
-0.87621,-0.60921,2.71147,2.77663
-0.60921,-0.33797,2.77663,2.82038
-0.33797,-0.06394,2.82038,2.83948
-0.06394,0.21066,2.83948,2.83242
0.21066,0.48344,2.83242,2.79977
0.48344,0.75252,2.79977,2.74405
0.75252,1.01699,2.74405,2.66917
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.67168,-0.101,0.02596
-2.67168,-2.64698,0.02596,0.15271
-2.64698,-2.5953,0.15271,0.27311
-2.5953,-2.51242,0.27311,0.40791
-2.51242,-2.3873,0.40791,0.57065
-2.3873,-2.20432,0.57065,0.7735
1.70378,1.45699,-1.95695,-2.07826
1.45699,1.20637,-2.07826,-2.19135
1.20637,0.95024,-2.19135,-2.29116
0.95024,0.68779,-2.29116,-2.3726
0.68779,0.41932,-2.3726,-2.43076
0.41932,0.14645,-2.43076,-2.46154
0.14645,-0.12813,-2.46154,-2.4625
-0.12813,-0.40121,-2.4625,-2.43356
-0.40121,-0.67001,-2.43356,-2.37704
-0.67001,-0.93288,-2.37704,-2.29702
1.84735,2.04705,1.07294,0.88411
2.04705,2.23474,0.88411,0.68348
2.23474,2.37976,0.68348,0.50293
2.37976,2.47888,0.50293,0.35162
2.47888,2.54358,0.35162,0.21798
2.54358,2.58037,0.21798,0.08613
2.58037,2.58353,0.08613,-0.06706
2.58353,2.54622,-0.06706,-0.21298
2.54622,2.54622,-0.21298,-0.21298
2.54622,2.45955,-0.21298,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29914,-0.3855,-0.60775
2.29914,2.13082,-0.60775,-0.79841
2.13082,1.93599,-0.79841,-0.99222
1.93599,1.73033,-0.99222,-1.17456
1.73033,1.51444,-1.17456,-1.34469
1.51444,1.28807,-1.34469,-1.50054
1.28807,1.05064,-1.50054,-1.6388
1.05064,0.80182,-1.6388,-1.75512
0.80182,0.54215,-1.75512,-1.84424
0.54215,0.27361,-1.84424,-1.9007
0.27361,93e-5,-1.9007,-1.92014
93e-5,-0.26259,-1.92014,-1.9024
-0.26259,-0.52146,-1.9024,-1.85024
-0.52146,-0.78062,-1.85024,-1.76419
-0.78062,-1.03046,-1.76419,-1.65005
-1.03046,-1.26893,-1.65005,-1.51353
-1.26893,-1.49634,-1.51353,-1.35916
-2.47707,-2.21986,1.82638,1.92325
-2.21986,-1.96764,1.92325,2.03276
-1.96764,-1.7175,2.03276,2.14707
-1.7175,-1.4667,2.14707,2.25988
-1.4667,-1.21293,2.25988,2.36575
-1.21293,-0.95451,2.36575,2.45955
-0.95451,-0.69063,2.45955,2.53631
-1.81563,-2.00528,-0.9948,-0.79603
-2.00528,-2.15925,-0.79603,-0.60494
-2.15925,-2.26898,-0.60494,-0.43663
-2.26898,-2.34331,-0.43663,-0.28382
-2.34331,-2.38792,-0.28382,-0.13501
-2.38792,-2.40104,-0.13501,0.02634
-2.40104,-2.37704,0.02634,0.18351
-2.37704,-2.37704,0.18351,0.18351
-2.37704,-2.37704,0.18351,0.18351
1.22806,1.44939,1.39678,1.23402
1.44939,1.65674,1.23402,1.05376
1.65674,1.8486,1.05376,0.85717
1.8486,2.00693,0.85717,0.66249
2.00693,2.12209,0.66249,0.48624
2.12209,2.20163,0.48624,0.32333
2.20163,2.25061,0.32333,0.16446
2.25061,2.26825,0.16446,-0.00579
2.26825,2.24197,-0.00579,-0.20268
2.24197,2.17504,-0.20268,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.12087,-2.18524,-0.41198,-0.2497
-2.18524,-2.21953,-0.2497,-0.08471
-2.21953,-2.21826,-0.08471,0.09734
-2.21826,-2.17785,0.09734,0.27388
-2.17785,-2.17785,0.27388,0.27388
-2.17785,-2.09253,0.27388,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94345,0.46801,0.69798
-1.94345,-1.78507,0.69798,0.88851
-1.78507,-1.59113,0.88851,1.08303
2.03153,2.03153,-0.43489,-0.43489
2.03153,1.89054,-0.43489,-0.67001
1.89054,1.71887,-0.67001,-0.88411
1.71887,1.52589,-0.88411,-1.07952
1.52589,1.31578,-1.07952,-1.25645
-1.20855,-0.98483,1.16123,1.32037
-0.98483,-0.7524,1.32037,1.44748
-0.7524,-0.51863,1.44748,1.53957
-0.51863,-0.28251,1.53957,1.59773
-0.28251,-0.04173,1.59773,1.6216
-0.04173,0.20607,1.6216,1.60899
0.20607,0.46138,1.60899,1.55646
0.46138,0.71893,1.55646,1.46218
0.71893,0.96147,1.46218,1.33382
0.96147,1.18676,1.33382,1.17696
1.18676,1.39282,1.17696,0.99557
1.39282,1.56473,0.99557,0.80628
1.56473,1.69769,0.80628,0.62066
1.69769,1.79459,0.62066,0.44119
1.79459,1.85913,0.44119,0.26442
1.85913,1.8922,0.26442,0.08333
1.8922,1.89054,0.08333,-0.101
1.89054,1.89054,-0.101,-0.101
1.89054,1.89054,-0.101,-0.101
1.02798,0.79412,-1.31178,-1.44476
0.79412,0.55914,-1.44476,-1.54241
0.55914,0.32222,-1.54241,-1.606
0.32222,0.08108,-1.606,-1.63546
0.08108,-0.16673,-1.63546,-1.62891
-0.16673,-0.42234,-1.62891,-1.58299
-0.42234,-0.68211,-1.58299,-1.49509
-0.68211,-0.92763,-1.49509,-1.3725
-0.92763,-1.15656,-1.3725,-1.221
-1.15656,-1.36714,-1.221,-1.04484
-1.36714,-1.55001,-1.04484,-0.85421
-1.55001,-1.69328,-0.85421,-0.66649
-1.69328,-1.79919,-0.66649,-0.48575
-1.79919,-1.87185,-0.48575,-0.30962
-1.87185,-1.91336,-0.30962,-0.13133
-1.91336,-1.92071,-0.13133,0.05956
-1.92071,-1.88401,0.05956,0.27024
-1.88401,-1.80803,0.27024,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.40271,1.52168,0.74388,0.56319
1.52168,1.60686,0.56319,0.3833
1.60686,1.66016,0.3833,0.20152
1.66016,1.68052,0.20152,0.01185
1.68052,1.66225,0.01185,-0.19103
1.66225,1.60603,-0.19103,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.51051,-0.3855,-0.5827
1.51051,1.38837,-0.5827,-0.76262
1.38837,1.22969,-0.76262,-0.94191
-1.40373,-1.50995,-0.67604,-0.49624
-1.50995,-1.58317,-0.49624,-0.31612
-1.58317,-1.62448,-0.31612,-0.13186
-1.62448,-1.63123,-0.13186,0.06283
-1.63123,-1.59641,0.06283,0.27107
-1.59641,-1.52352,0.27107,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.41132,0.46801,0.66484
-1.41132,-1.27333,0.66484,0.84277
1.04731,0.86877,-0.82903,-0.9888
0.86877,0.67527,-0.9888,-1.11619
0.67527,0.47278,-1.11619,-1.21004
0.47278,0.26386,-1.21004,-1.27019
0.26386,0.0491,-1.27019,-1.29598
0.0491,-0.17053,-1.29598,-1.2856
-0.17053,-0.3855,-1.2856,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.59935,-1.23902,-1.15526
-0.59935,-0.79659,-1.15526,-1.0406
-0.79659,-0.9818,-1.0406,-0.89276
-0.9818,-1.1464,-0.89276,-0.7147
-1.1464,-1.27838,-0.7147,-0.51447
-1.27838,-1.36705,-0.51447,-0.3053
-1.05525,-0.87997,0.80312,0.9654
-0.87997,-0.68901,0.9654,1.09547
-0.68901,-0.48823,1.09547,1.19224
-0.48823,-0.28085,1.19224,1.25529
-0.28085,-0.06748,1.25529,1.28411
-0.06748,0.15085,1.28411,1.27692
0.15085,0.37205,1.27692,1.23147
0.37205,0.58944,1.23147,1.14732
0.58944,0.79373,1.14732,1.02801
0.79373,0.97448,1.02801,0.88215
0.97448,1.12491,0.88215,0.71962
1.12491,1.24223,0.71962,0.54854
1.24223,1.32674,0.54854,0.37266
1.32674,1.37903,0.37266,0.19175
1.37903,1.3977,0.19175,0.00304
1.3977,1.37828,0.00304,-0.19521
1.37828,1.32153,-0.19521,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
0.56097,0.7232,0.86981,0.75012
0.7232,0.8585,0.75012,0.60871
0.8585,0.96306,0.60871,0.45317
0.96306,1.03584,0.45317,0.28785
1.03584,1.07587,0.28785,0.1144
1.07587,1.08068,0.1144,-0.06672
1.08068,1.0465,-0.06672,-0.25292
1.0465,0.97119,-0.25292,-0.43699
0.97119,0.85819,-0.43699,-0.60772
0.85819,0.71558,-0.60772,-0.75521
0.71558,0.55252,-0.75521,-0.87317
0.55252,0.37605,-0.87317,-0.95887
0.37605,0.1903,-0.95887,-1.01115
0.1903,-0.00177,-1.01115,-1.02862
-0.00177,-0.19684,-1.02862,-1.00957
-0.19684,-0.3855,-1.00957,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.7371,-0.572,0.77012,0.89045
-0.572,-0.39359,0.89045,0.97849
-0.39359,-0.20603,0.97849,1.03313
-0.20603,-0.01194,1.03313,1.05311
-0.01194,0.18351,1.05311,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
-0.7562,-0.88488,-0.72029,-0.57509
-0.88488,-0.98246,-0.57509,-0.41705
-0.98246,-1.04804,-0.41705,-0.24989
-1.04804,-1.08049,-0.24989,-0.07479
-1.08049,-1.07698,-0.07479,0.10776
-1.07698,-1.03382,0.10776,0.29404
-1.03382,-0.95451,0.29404,0.46801
-0.95451,-0.95451,0.46801,0.46801
-0.95451,-0.95451,0.46801,0.46801
0.76068,0.79232,0.22037,0.06322
0.79232,0.78798,0.06322,-0.09968
0.78798,0.74543,-0.09968,-0.26198
0.74543,0.66576,-0.26198,-0.41411
0.66576,0.55445,-0.41411,-0.54628
0.55445,0.41947,-0.54628,-0.65116
0.41947,0.26819,-0.65116,-0.72479
0.26819,0.1062,-0.72479,-0.7649
0.1062,-0.06138,-0.7649,-0.76956
-0.06138,-0.22808,-0.76956,-0.73756
-0.22808,-0.3855,-0.73756,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.67626,-0.7496,-0.40474,-0.26027
-0.7496,-0.79017,-0.26027,-0.10518
-0.79017,-0.7955,-0.10518,0.0569
-0.7955,-0.76304,0.0569,0.22039
-0.76304,-0.69271,0.22039,0.37652
-0.69271,-0.5889,0.37652,0.51509
-0.5889,-0.45924,0.51509,0.62802
-0.45924,-0.31139,0.62802,0.71053
-0.31139,-0.15151,0.71053,0.75999
-0.15151,0.01535,0.75999,0.77451
0.01535,0.18351,0.77451,0.75252
0.18351,0.18351,0.75252,0.75252
0.18351,0.18351,0.75252,0.75252
-0.29699,-0.366,-0.27822,-0.17951
-0.366,-0.40285,-0.17951,-0.06566
-0.40285,-0.40412,-0.06566,0.05488
-0.40412,-0.36883,0.05488,0.17115
-0.36883,-0.3003,0.17115,0.2719
-0.3003,-0.20529,0.2719,0.34793
-0.20529,-0.0929,0.34793,0.39251
-0.0929,0.02764,0.39251,0.40197
0.02764,0.14625,0.40197,0.37511
0.14625,0.25129,0.37511,0.31463
0.25129,0.33323,0.31463,0.22702
0.33323,0.38572,0.22702,0.11973
0.38572,0.40398,0.11973,0.00178
0.40398,0.3857,0.00178,-0.11728
0.3857,0.33185,-0.11728,-0.22628
0.33185,0.24838,-0.22628,-0.31394
0.24838,0.14336,-0.31394,-0.37286
0.14336,0.02557,-0.37286,-0.39816
0.02557,-0.101,-0.39816,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21841,-0.3855,-0.33432
0.21096,0.18351,-0.0034,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11472,-0.101,-0.17663
0.11472,0.03167,-0.17663,-0.20897
0.03167,-0.0562,-0.20897,-0.20454
-0.0562,-0.13457,-0.20454,-0.16506
-0.13457,-0.1907,-0.16506,-0.09695
-0.1907,-0.21448,-0.09695,-0.01218
-0.21448,-0.20192,-0.01218,0.07515
-0.20192,-0.15521,0.07515,0.15014
-0.15521,-0.08203,0.15014,0.20038
-0.08203,0.00522,0.20038,0.21716


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/segments_vf.csv <==
x1,x2,y1,y2
-0.7822141560798548,-0.836227039003756,-1,-0.9552942341937376
-0.836227039003756,-0.8876860030774901,-0.9552942341937376,-0.9076783776513364
-0.8876860030774901,-0.9364389978542812,-0.9076783776513364,-0.8572935480397882
-0.9364389978542812,-0.9823328052043926,-0.8572935480397882,-0.8042985927553012
-0.6370235934664247,-0.695008857122686,-1,-0.9606071190995873
-0.695008857122686,-0.7505617462341513,-0.9606071190995873,-0.9178587607966904
-0.7505617462341513,-0.803491353660767,-0.9178587607966904,-0.8719022725645507
-0.803491353660767,-0.8536109383487347,-0.8719022725645507,-0.8229001062483123
-0.8536109383487347,-0.9007503411270115,-0.8229001062483123,-0.7710183722327745
-0.9007503411270115,-0.944741368800016,-0.7710183722327745,-0.7164415857712219
-0.944741368800016,-0.985426641685571,-0.7164415857712219,-0.6593659235412823
-0.49183303085299457,-0.5537279738914281,-1,-0.9671038814159251
-0.5537279738914281,-0.613417422663314,-0.9671038814159251,-0.9303915853741607
-0.613417422663314,-0.6706964707732472,-0.9303915853741607,-0.889989063299921
-0.6706964707732472,-0.725317810710737,-0.889989063299921,-0.8460692755297167
-0.725317810710737,-0.7770701109594635,-0.8460692755297167,-0.7988028783631016
-0.7770701109594635,-0.8257497484686196,-0.7988028783631016,-0.7483757114646148
-0.8257497484686196,-0.8711598899217791,-0.7483757114646148,-0.6949921932372416
-0.8711598899217791,-0.9131265963757114,-0.6949921932372416,-0.6388570860141985
-0.9131265963757114,-0.9514850740237283,-0.6388570860141985,-0.5801892480213684
-0.9514850740237283,-0.9860796547163463,-0.5801892480213684,-0.5192255601981153
-0.34664246823956435,-0.4120534917314298,-1,-0.9748734777512577
-0.4120534917314298,-0.47567046196324614,-0.9748734777512577,-0.9454678018359653
-0.47567046196324614,-0.537205742093291,-0.9454678018359653,-0.9119139914958407
-0.537205742093291,-0.5963740959498232,-0.9119139914958407,-0.8743686001596072
-0.12885662431941913,-0.19798156959752233,-1,-0.988642121090098
-0.19798156959752233,-0.2661793866644103,-0.988642121090098,-0.9725041899993143
-0.2661793866644103,-0.3330928003218231,-0.9725041899993143,-0.951667475654216
-0.3330928003218231,-0.3983678200389249,-0.951667475654216,-0.9262455351442409
0.9967531461884189,0.9884964064873101,-0.08292352120082103,-0.15251875894907763
0.9884964064873101,0.9753877109757114,-0.15251875894907763,-0.22135924724371625
0.9753877109757114,0.9574987469405132,-0.22135924724371625,-0.2890869088482121
0.9574987469405132,0.9349057633735891,-0.2890869088482121,-0.3554156514841772
0.9349057633735891,0.9077263920301899,-0.3554156514841772,-0.41999506713318535
0.9077263920301899,0.8760900898011685,-0.41999506713318535,-0.4825175555422232
0.8760900898011685,0.8401553276228886,-0.4825175555422232,-0.5426693743004494
0.8401553276228886,0.8001008344641622,-0.5426693743004494,-0.6001530311469732
0.8001008344641622,0.7561193155981754,-0.6001530311469732,-0.6546927324597904
0.7561193155981754,0.7084297334971092,-0.6546927324597904,-0.7060172027742022
0.7084297334971092,0.6572659567963142,-0.7060172027742022,-0.7538756051505213
0.6572659567963142,0.602870322441764,-0.7538756051505213,-0.798040300719354
0.602870322441764,0.5455216857563652,-0.798040300719354,-0.8382845735357857
0.5455216857563652,0.4854906340931846,-0.8382845735357857,-0.8744185265339595
0.4854906340931846,0.423076742415353,-0.8744185265339595,-0.9062609845269101
0.423076742415353,0.3585853186258394,-0.9062609845269101,-0.9336559590921286
0.3585853186258394,0.29232918616582726,-0.9336559590921286,-0.9564698175388807
0.29232918616582726,0.2246632804652473,-0.9564698175388807,-0.9745826113388342
0.2246632804652473,0.1558602317014759,-0.9745826113388342,-0.9879202464414443
0.1558602317014759,0.08628883298416845,-0.9879202464414443,-0.9964070674979748
0.08628883298416845,0.016333938294010864,-0.9964070674979748,-1
0.016333938294010864,-0.05374056210257083,-1,-0.998691527642148
0.9758010029631603,0.9450333510995961,-0.43789489290387384,-0.5008455228342943
0.9450333510995961,0.9102031948121445,-0.5008455228342943,-0.5616575015128071
0.9102031948121445,0.8714662194861398,-0.5616575015128071,-0.6200567472534317
0.8714662194861398,0.8289884553531239,-0.6200567472534317,-0.6757933228675937
0.8289884553531239,0.7829446499688113,-0.6757933228675937,-0.7286363165366432
0.7829446499688113,0.733543670609383,-0.7286363165366432,-0.7783454402658727
0.733543670609383,0.6809865222318168,-0.7783454402658727,-0.8247181499847668
0.6809865222318168,0.6255119304607328,-0.8247181499847668,-0.8675437923701369
0.6255119304607328,0.5673512185390257,-0.8675437923701369,-0.9066447658368371
0.5673512185390257,0.5067530705296723,-0.9066447658368371,-0.9418535967385391
0.5067530705296723,0.4439961368701266,-0.9418535967385391,-0.9730102983505146
0.4439961368701266,0.3793103448275863,-0.9730102983505146,-1
0.9923421261528436,0.9538626220084181,-0.6097675953576761,-0.6683569922688517
0.9538626220084181,0.9119301737940999,-0.6683569922688517,-0.7245232122985334
0.9119301737940999,0.8666938894824419,-0.7245232122985334,-0.7780666958775703
0.8666938894824419,0.8183189425768655,-0.7780666958775703,-0.8287917386955377
0.8183189425768655,0.7669836479978613,-0.8287917386955377,-0.8765119948399688
0.7669836479978613,0.7128667729219147,-0.8765119948399688,-0.9210611886359029
0.7128667729219147,0.6561754432417626,-0.9210611886359029,-0.9622692422300025
0.6561754432417626,0.5970961887477315,-0.9622692422300025,-1
0.9908738030008932,0.946852309317407,-0.754438984374936,-0.8089968414210088
0.946852309317407,0.8998285524355962,-0.8089968414210088,-0.8609935365151502
0.8998285524355962,0.849953103607989,-0.8609935365151502,-0.9102621190285091
0.849953103607989,0.7973846172842656,-0.9102621190285091,-0.9566458511166446
0.7973846172842656,0.7422867513611617,-0.9566458511166446,-1
-1,-0.9566458511166446,0.7422867513611617,0.7973846172842656
-0.9566458511166446,-0.9102621190285091,0.7973846172842656,0.849953103607989
-0.9102621190285091,-0.8609935365151501,0.849953103607989,0.8998285524355962
-0.8609935365151501,-0.8089968414210088,0.8998285524355962,0.946852309317407
-0.8089968414210088,-0.754438984374936,0.946852309317407,0.9908738030008932
-1,-0.9622692422300025,0.5970961887477315,0.6561754432417626
-0.9622692422300025,-0.9210611886359029,0.6561754432417626,0.7128667729219147
-0.9210611886359029,-0.8765119948399688,0.7128667729219147,0.7669836479978613
-0.8765119948399688,-0.8287917386955377,0.7669836479978613,0.8183189425768655
-0.8287917386955377,-0.7780666958775704,0.8183189425768655,0.8666938894824419
-0.7780666958775704,-0.7245232122985334,0.8666938894824419,0.9119301737940999
-0.7245232122985334,-0.6683569922688517,0.9119301737940999,0.9538626220084181
-0.6683569922688517,-0.6097675953576762,0.9538626220084181,0.9923421261528436
-1,-0.9730102983505146,0.3793103448275863,0.4439961368701266
-0.9730102983505146,-0.9418535967385391,0.4439961368701266,0.5067530705296723
-0.9418535967385391,-0.9066447658368371,0.5067530705296723,0.5673512185390257
-0.9066447658368371,-0.8675437923701369,0.5673512185390257,0.6255119304607328
-0.8675437923701369,-0.8247181499847668,0.6255119304607328,0.6809865222318168
-0.8247181499847668,-0.7783454402658727,0.6809865222318168,0.733543670609383
-0.7783454402658727,-0.7286363165366432,0.733543670609383,0.7829446499688113
-0.7286363165366432,-0.6757933228675937,0.7829446499688113,0.8289884553531239
-0.6757933228675937,-0.6200567472534317,0.8289884553531239,0.8714662194861398
-0.6200567472534317,-0.5616575015128071,0.8714662194861398,0.9102031948121445
-0.5616575015128071,-0.5008455228342943,0.9102031948121445,0.9450333510995961
-0.5008455228342943,-0.43789489290387384,0.9450333510995961,0.9758010029631603
-1,-0.9864397300127343,0.16152450090744108,0.23028830295671376
-0.9864397300127343,-0.968167514613436,0.23028830295671376,0.29791536980180333
-0.968167514613436,-0.9452547679191802,0.29791536980180333,0.3641444676207002
-0.9452547679191802,-0.9178191561652655,0.3641444676207002,0.4286276249086336
-0.9178191561652655,-0.8859958672231809,0.4286276249086336,0.49105074033439844
-0.8859958672231809,-0.8499311337356656,0.49105074033439844,0.5511283369431177
-0.8499311337356656,-0.8098073749980135,0.5511283369431177,0.6085583394270433
-0.8098073749980135,-0.7658029874353496,0.6085583394270433,0.6630858818293781
-0.7658029874353496,-0.7181400034912988,0.6630858818293781,0.7144353727493145
-0.7181400034912988,-0.6670384782379882,0.7144353727493145,0.7623703154614405
-0.6670384782379882,-0.6127448164134099,0.7623703154614405,0.8066588403422421
-0.6127448164134099,-0.5555226361913791,0.8066588403422421,0.8470862761149927
-0.5555226361913791,-0.49563812256382367,0.8470862761149927,0.883464358984124
-0.49563812256382367,-0.43338580473546695,0.883464358984124,0.915614019541646
-0.43338580473546695,-0.3690424184952048,0.915614019541646,0.9433906123805411
-0.3690424184952048,-0.3029329610074577,0.9433906123805411,0.9666517743022731
-0.3029329610074577,-0.23540103206730756,0.9666517743022731,0.9852797799571065
-0.23540103206730756,-0.166716496241626,0.9852797799571065,0.9992094314367332
-0.6258860832194275,-0.6789697100471344,-0.7801356642788397,-0.7343971392610721
-0.6789697100471344,-0.7287297778327726,-0.7343971392610721,-0.6850444611553274
-0.7287297778327726,-0.7749023030282479,-0.6850444611553274,-0.6323396310410997
-0.7749023030282479,-0.8172773795973738,-0.6323396310410997,-0.5765228947091725
-0.8172773795973738,-0.8556358056091231,-0.5765228947091725,-0.5178825331449507
-0.8556358056091231,-0.889789980433678,-0.5178825331449507,-0.4567085739047324
-0.889789980433678,-0.9195833187690936,-0.4567085739047324,-0.3932803489749045
-0.9195833187690936,-0.9448535614485839,-0.3932803489749045,-0.3279461105929721
-0.9448535614485839,-0.9654960198882493,-0.3279461105929721,-0.2609756897637032
-0.9654960198882493,-0.9813990632264377,-0.2609756897637032,-0.19271931992016855
-0.9813990632264377,-0.9924784547786938,-0.19271931992016855,-0.12355308372069973
-0.9924784547786938,-0.998691527642148,-0.12355308372069973,-0.05374056210257083
-0.998691527642148,-1,-0.05374056210257083,0.016333938294010864
-1,-0.9964070674979748,0.016333938294010864,0.08628883298416845
0.21552234553859595,0.14675763929249697,-0.9242578417712175,-0.9376342315885648
0.14675763929249697,0.07717884922722318,-0.9376342315885648,-0.9459030097771819
0.07717884922722318,0.007211599331242713,-0.9459030097771819,-0.9490154924318197
0.007211599331242713,-0.06281432836878409,-0.9490154924318197,-0.946958334817595
-0.06281432836878409,-0.13250993691768576,-0.946958334817595,-0.9397394140853657
-0.13250993691768576,-0.20145190562613424,-0.9397394140853657,-0.9274047186932849
-0.20145190562613424,-0.2693227489302291,-0.9274047186932849,-0.9100188530069298
-0.2693227489302291,-0.3357367066606505,-0.9100188530069298,-0.8876692004906948
-0.3357367066606505,-0.4002894689882851,-0.8876692004906948,-0.8604944843672031
-0.4002894689882851,-0.4626767555492135,-0.8604944843672031,-0.8286249512632329
-0.4626767555492135,-0.5225466436673094,-0.8286249512632329,-0.7922378278005378
-0.5225466436673094,-0.5795753594434079,-0.7922378278005378,-0.7515283437152775
-0.5795753594434079,-0.6334405823438591,-0.7515283437152775,-0.7067263697903386
-0.6334405823438591,-0.6838529736592845,-0.7067263697903386,-0.6580736416574404
-0.6838529736592845,-0.7305383125177188,-0.6580736416574404,-0.6058351791373409
-0.9229987970543797,-0.9388945148978143,-0.2510195650579362,-0.18277887426113892
-0.9388945148978143,-0.9497486270052107,-0.18277887426113892,-0.11358700933964083
-0.9497486270052107,-0.9555116880024789,-0.11358700933964083,-0.04376408299245815
-0.9555116880024789,-0.956148180610814,-0.04376408299245815,0.02630517888695927
-0.956148180610814,-0.9516567535778561,0.02630517888695927,0.09619857126279219
-0.9516567535778561,-0.9420588290998408,0.09619857126279219,0.1655998822213054
-0.9420588290998408,-0.9274047186932849,0.1655998822213054,0.2341197822141563
-0.9274047186932849,-0.9077899105419232,0.2341197822141563,0.30135631805042196
-0.9077899105419232,-0.8832923667140201,0.30135631805042196,0.36701406315097374
-0.8832923667140201,-0.8540566136850145,0.36701406315097374,0.4306955045751981
-0.8536803002322823,-0.8344517715256273,0.20729515111201136,0.274633915766066
-0.8344517715256273,-0.8099157631786601,0.274633915766066,0.34023847897126847
-0.8099157631786601,-0.7802395193714939,0.34023847897126847,0.40366357521903673
-0.7802395193714939,-0.745597718871021,0.40366357521903673,0.464536590724111
-0.745597718871021,-0.7062187474303969,0.464536590724111,0.5224533530919513
-0.7062187474303969,-0.6623464676608298,0.5224533530919513,0.577054406846788
-0.6623464676608298,-0.6142628820176921,0.577054406846788,0.627987233271674
-0.6142628820176921,-0.5622841685998519,0.627987233271674,0.674918943168197
-0.5622841685998519,-0.5067239376332369,0.674918943168197,0.7175668176511256
-0.5067239376332369,-0.44796452601966263,0.7175668176511256,0.7556396601945705
-0.44796452601966263,-0.38633447493240414,0.7556396601945705,0.7889242013220141
-0.38633447493240414,-0.3222611070560406,0.7889242013220141,0.8171876937525315
-0.3222611070560406,-0.25613072085112887,0.8171876937525315,0.8402602020702081
-0.25613072085112887,-0.18836276897763649,0.8402602020702081,0.857992912674068
-0.18836276897763649,-0.1194367295427855,0.857992912674068,0.8702640225646772
-0.1194367295427855,-0.049707239019616156,0.8702640225646772,0.877009684466658
-0.049707239019616156,0.02034248763029356,0.877009684466658,0.8781771998814383
0.02034248763029356,0.09021268282163164,0.8781771998814383,0.873763648183054
0.09021268282163164,0.15955624968174198,0.873763648183054,0.8637912003197925
0.15955624968174198,0.2278835805443098,0.8637912003197925,0.8483246577688686
0.2278835805443098,0.29471900928720096,0.8483246577688686,0.8274772406578668
0.29471900928720096,0.35971362800852513,0.8274772406578668,0.8013589632575739
0.35971362800852513,0.4224180931874211,0.8013589632575739,0.7701462570360742
0.4224180931874211,0.48242664036633376,0.7701462570360742,0.7340429494409746
0.48242664036633376,0.5393762115622891,0.7340429494409746,0.6932676492722758
0.5393762115622891,0.5928897020608364,0.6932676492722758,0.6480900778877534
0.5928897020608364,0.6426312169824198,0.6480900778877534,0.5987956974401769
0.6426312169824198,0.688290101991935,0.5987956974401769,0.545692329657383
0.688290101991935,0.7295779015694275,0.545692329657383,0.4891131592297635
0.7295779015694275,0.7662158716449461,0.4891131592297635,0.42944273356971063
0.7662158716449461,0.7979997102978675,0.42944273356971063,0.36701018858023216
0.7979997102978675,0.8247068938591609,0.36701018858023216,0.30224290018061706
0.8247068938591609,0.8461549516527251,0.30224290018061706,0.2355976535224713
0.8461549516527251,0.8622339937944847,0.2355976535224713,0.1674192334660436
0.8622339937944847,0.8728275065485276,0.1674192334660436,0.09818872851649152
0.8728275065485276,0.8778707245082038,0.09818872851649152,0.028356572276895475
0.8778707245082038,0.8773340232499025,0.028356572276895475,-0.04169315662804873
0.8773340232499025,0.8712187037048087,-0.04169315662804873,-0.11146076010693984
0.8712187037048087,0.8595680874013496,-0.11146076010693984,-0.18050056423026473
0.8595680874013496,0.8424475728622438,-0.18050056423026473,-0.2484190966197083
0.8424475728622438,0.8199753053641503,-0.2484190966197083,-0.31474225032530156
0.8199753053641503,0.7922852142315591,-0.31474225032530156,-0.37907588594269837
0.7922852142315591,0.7595550932298025,-0.37907588594269837,-0.4410018893049764
0.7595550932298025,0.7220089217718932,-0.4410018893049764,-0.5001019347192357
0.7220089217718932,0.679861658036238,-0.5001019347192357,-0.5560388147768893
0.679861658036238,0.6333921287144051,-0.5560388147768893,-0.6084387141274943
0.6333921287144051,0.5828954035667566,-0.6084387141274943,-0.6569691113536207
0.5828954035667566,0.5286892156385194,-0.6569691113536207,-0.7013240303602735
0.5286892156385194,0.4711176398818995,-0.7013240303602735,-0.7412206520680653
0.4711176398818995,0.41054787573853324,-0.7412206520680653,-0.7764035957373172
0.41054787573853324,0.3473843623698363,-0.7764035957373172,-0.8066402059359061
0.3473843623698363,0.2819988109377496,-0.8066402059359061,-0.8317530878639683
0.2819988109377496,0.21484375406053835,-0.8317530878639683,-0.8515696782492729
0.21484375406053835,0.14630968337390837,-0.8515696782492729,-0.8659760036328967
0.14630968337390837,0.0768269700425186,-0.8659760036328967,-0.8748775860757394
0.0768269700425186,0.006892531377246547,-0.8748775860757394,-0.8782128981589039
0.006892531377246547,-0.06310720878561027,-0.8782128981589039,-0.8759652308320984
-0.06310720878561027,-0.13271983566285994,-0.8759652308320984,-0.8681447245681273
-0.13271983566285994,-0.20145190562613424,-0.8681447245681273,-0.8548094373865699
-0.20145190562613424,-0.2689312224410835,-0.8548094373865699,-0.8360417589318163
-0.2689312224410835,-0.3347088598994874,-0.8360417589318163,-0.811952957696451
-0.3347088598994874,-0.39833438510804775,-0.811952957696451,-0.7827101138863851
-0.11451189623791769,-0.044688817510742496,0.9549596036345742,0.9607586673364561
-0.044688817510742496,0.02538161706473896,0.9607586673364561,0.9614590876495677
0.02538161706473896,0.09528179568963102,0.9614590876495677,0.957059397527134
0.09528179568963102,0.16470246984273396,0.957059397527134,0.9475800202922444
0.16470246984273396,0.233254842394095,0.9475800202922444,0.9330704553866453
0.233254842394095,0.3005398885504236,0.9330704553866453,0.9136178504659633
0.3005398885504236,0.3662648249945475,0.9136178504659633,0.8893061120207664
0.3662648249945475,0.4300435678330188,0.8893061120207664,0.860273974199492
0.4300435678330188,0.4915137016043756,0.860273974199492,0.8266901239693005
0.4915137016043756,0.5503921030847714,0.8266901239693005,0.7887105343679217
0.5503921030847714,0.6063427894933691,0.7887105343679217,0.7465505319455428
0.6063427894933691,0.6590721766502468,0.7465505319455428,0.7004331796245429
0.6590721766502468,0.7083068850119119,0.7004331796245429,0.6505979022445192
0.7083068850119119,0.7537812831377622,0.6505979022445192,0.5973136113117281
0.7537812831377622,0.7952590078186192,0.5973136113117281,0.5408570811428748
0.7952590078186192,0.8325238375595505,0.5408570811428748,0.4815192855288679
0.8325238375595505,0.8653630321846506,0.4815192855288679,0.4196392358177612
0.8653630321846506,0.8936123695002636,0.4196392358177612,0.35552874672604906
0.8936123695002636,0.9171236788891608,0.35552874672604906,0.2895192737738601
0.9171236788891608,0.9357590510377649,0.2895192737738601,0.22200395662188388
0.9357590510377649,0.9494359768647376,0.22200395662188388,0.1532826425446936
0.9494359768647376,0.9580736714546041,0.1532826425446936,0.08374114042351688
0.9580736714546041,0.9616241228268578,0.08374114042351688,0.013794605586368025
0.9616241228268578,0.960072595281307,0.013794605586368025,-0.056261343012704024
0.316792018774394,0.38270997077890545,0.9825131057635681,0.958757849034372
0.38270997077890545,0.44687040713492965,0.958757849034372,0.9305830031729858
0.44687040713492965,0.508966413731466,0.9305830031729858,0.8981232808210988
0.508966413731466,0.5687260969448222,0.8981232808210988,0.8615202908960968
0.5687260969448222,0.6258589314248089,0.8615202908960968,0.820951604304192
0.6258589314248089,0.6801143326394659,0.820951604304192,0.7765949882607719
0.6801143326394659,0.7312358088331277,0.7765949882607719,0.7286589224715789
0.7312358088331277,0.7789844392114134,0.7286589224715789,0.6773678618171644
0.7789844392114134,0.823146409377028,0.6773678618171644,0.6229512957334717
0.823146409377028,0.8635059874019806,0.6229512957334717,0.5656766632828081
0.8635059874019806,0.8998939556374126,0.5656766632828081,0.5057844354823993
0.8998939556374126,0.9321281362300333,0.5057844354823993,0.4435747039211049
0.9321281362300333,0.960072595281307,0.4435747039211049,0.3793103448275863
0.960072595281307,0.9835961245180005,0.3793103448275863,0.3133050326826108
0.5602009161494337,0.6199705955156845,0.982077341230591,0.9454801527947954
0.6199705955156845,0.677366299137883,0.9454801527947954,0.9052438537465455
0.677366299137883,0.7321593529000772,0.9052438537465455,0.8615274260105847
0.7321593529000772,0.7841336047892042,0.8615274260105847,0.8145038953347092
0.7841336047892042,0.8330970095457837,0.8145038953347092,0.7643472796244961
0.8330970095457837,0.8788529671195977,0.7643472796244961,0.7112595435807514
0.8788529671195977,0.9212329661351231,0.7112595435807514,0.6554370939963252
0.9212329661351231,0.960072595281307,0.6554370939963252,0.5970961887477315
0.960072595281307,0.9952265096234005,0.5970961887477315,0.5364626330568902
0.7088490509350911,0.7645386508682304,0.9850291935465203,0.9424574505645815
0.7645386508682304,0.8176822270039823,0.9424574505645815,0.8967369024394325
0.8176822270039823,0.8680948029967619,0.8967369024394325,0.8480263056343968
0.8680948029967619,0.9156129357103839,0.8480263056343968,0.7964835561622645
0.9156129357103839,0.960072595281307,0.7964835561622645,0.7422867513611617
-0.4370569343470092,-0.4958429517644767,-0.7400693059200117,-0.7020348873955349
-0.4958429517644767,-0.5513431874634991,-0.7020348873955349,-0.6593373827955791
-0.5513431874634991,-0.6031800395406022,-0.6593373827955791,-0.6122669463821752
-0.6031800395406022,-0.6510129378766917,-0.6122669463821752,-0.5611336796601232
-0.6510129378766917,-0.6945315601475326,-0.5611336796601232,-0.5062673572782705
-0.6945315601475326,-0.7334327330959536,-0.5062673572782705,-0.448050256197593
-0.7334327330959536,-0.7674696518675963,-0.448050256197593,-0.3868524411516735
-0.7674696518675963,-0.7964094065409898,-0.3868524411516735,-0.3230919629697374
-0.7964094065409898,-0.8200689941778465,-0.3230919629697374,-0.2571673796701228
-0.8200689941778465,-0.8382827766926289,-0.2571673796701228,-0.1895312006547546
-0.8382827766926289,-0.8509220180044302,-0.1895312006547546,-0.12068014093676971
-0.8509220180044302,-0.8579190692478735,-0.12068014093676971,-0.05097738762512993
-0.8579190692478735,-0.8592160150279599,-0.05097738762512993,0.019066548333384947
-0.8592160150279599,-0.8548094373865699,0.019066548333384947,0.08892921960072608
-0.7096188747731398,-0.7599307120727781,-0.7822141560798548,-0.7334361920591301
-0.7599307120727781,-0.8069037211925563,-0.7334361920591301,-0.6814213952840503
-0.8069037211925563,-0.8503212271685705,-0.6814213952840503,-0.6264087723320921
-0.8503212271685705,-0.8899951134120507,-0.6264087723320921,-0.56863717298546
-0.8899951134120507,-0.9257515072329336,-0.56863717298546,-0.5083592127148746
0.7960779102163038,0.8049912087224873,0.137524913475066,0.06806686527449579
0.8049912087224873,0.8078559673019039,0.06806686527449579,-0.0018733131201172926
0.8078559673019039,0.8046561031436639,-0.0018733131201172926,-0.07179236756024399
0.8046561031436639,0.7954102328479915,-0.07179236756024399,-0.1412053630663629
0.7954102328479915,0.7801944339714957,-0.1412053630663629,-0.20953249132727014
0.7801944339714957,0.7591193908935054,-0.20953249132727014,-0.2762892991779261
0.7591193908935054,0.7323409017124094,-0.2762892991779261,-0.340977490602987
0.7323409017124094,0.7000711388092531,-0.340977490602987,-0.4030881640314239
0.7000711388092531,0.6625346062446837,-0.4030881640314239,-0.46218867243400774
0.6625346062446837,0.6200260031726519,-0.46218867243400774,-0.5178117926860581
0.6200260031726519,0.5728539093497409,-0.5178117926860581,-0.5695528864651624
0.5728539093497409,0.5213734526939959,-0.5695528864651624,-0.6170191507247135
0.5213734526939959,0.4659901403592226,-0.6170191507247135,-0.6598385429168082
0.4659901403592226,0.4070927654190746,-0.6598385429168082,-0.6977105469466705
0.4070927654190746,0.3451634284603293,-0.6977105469466705,-0.7303270194452121
0.3451634284603293,0.2806254829751995,-0.7303270194452121,-0.7574664973510049
0.2806254829751995,0.21399642932087382,-0.7574664973510049,-0.7789111063070631
0.21399642932087382,0.1457466808374912,-0.7789111063070631,-0.7945097162390439
0.1457466808374912,0.07638331555685474,-0.7945097162390439,-0.8041418911521672
0.07638331555685474,0.006490004101253444,-0.8041418911521672,-0.8077297211294375
0.006490004101253444,-0.06347582386201445,-0.8077297211294375,-0.8052521597390612
-0.06347582386201445,-0.13298294535250432,-0.8052521597390612,-0.7967223892835976
-0.13298294535250432,-0.20145190562613424,-0.7967223892835976,-0.7822141560798548
-0.20145190562613424,-0.26844142845601515,-0.7822141560798548,-0.761833472154954
-0.26844142845601515,-0.3334165036322001,-0.761833472154954,-0.7357266373822015
0.8967850800630324,0.8729097089678255,-0.28774595221281185,-0.3536142950529989
0.8729097089678255,0.8442109112732734,-0.3536142950529989,-0.41751119265212266
0.8442109112732734,0.810837105476971,-0.41751119265212266,-0.47910756474600336
0.810837105476971,0.7729733388958444,-0.47910756474600336,-0.5380579056720758
0.7729733388958444,0.730842203491542,-0.5380579056720758,-0.5940176669998267
0.730842203491542,0.6846583102934567,-0.5940176669998267,-0.6467020406669568
0.6846583102934567,0.6346869729136904,-0.6467020406669568,-0.695806150107427
0.6346869729136904,0.5812006185490373,-0.695806150107427,-0.7410619454876636
0.5812006185490373,0.5245009074410165,-0.7410619454876636,-0.7822141560798548
0.7829896157699014,0.8365378473944662,0.9809010607409816,0.9356496298695949
0.8365378473944662,0.887477313974592,0.9356496298695949,0.887477313974592
0.887477313974592,0.9356496298695949,0.887477313974592,0.8365378473944662
0.9356496298695949,0.9809010607409816,0.8365378473944662,0.7829896157699014
-0.7822141560798548,-0.7410619454876636,0.5245009074410165,0.5812006185490373
-0.7410619454876636,-0.695806150107427,0.5812006185490373,0.6346869729136904
-0.695806150107427,-0.6467020406669568,0.6346869729136904,0.6846583102934567
-0.6467020406669568,-0.5940176669998267,0.6846583102934567,0.730842203491542
-0.5940176669998267,-0.5380579056720758,0.730842203491542,0.7729733388958444
-0.5380579056720758,-0.47910756474600336,0.7729733388958444,0.810837105476971
-0.77771296890084,-0.7961653334420314,-0.24879019903083333,-0.18123407058582652
-0.7961653334420314,-0.8087557666738161,-0.18123407058582652,-0.11238398160295904
-0.8087557666738161,-0.8154048304251094,-0.11238398160295904,-0.04268493487682601
-0.8154048304251094,-0.8160577772276655,-0.04268493487682601,0.02734498363202742
-0.8160577772276655,-0.8107126893840547,0.02734498363202742,0.09712879382368311
-0.8107126893840547,-0.7994046252869105,0.09712879382368311,0.166229660301199
-0.7994046252869105,-0.7822141560798548,0.166229660301199,0.2341197822141563
-0.6056798834090722,-0.6429002859166589,-0.42183159991070185,-0.36257171093968377
-0.6429002859166589,-0.6743468965459027,-0.36257171093968377,-0.3000405104436026
-0.6743468965459027,-0.6997176420882176,-0.3000405104436026,-0.23484526376134318
-0.6997176420882176,-0.7188111274461353,-0.23484526376134318,-0.16750114587747467
-0.7188111274461353,-0.7314361594290557,-0.16750114587747467,-0.09867243677938031
-0.7314361594290557,-0.7374848449776383,-0.09867243677938031,-0.028986868327353532
-0.7374848449776383,-0.7369065660989542,-0.028986868327353532,0.041010297145496866
-0.7369065660989542,-0.7297032978431804,0.041010297145496866,0.11061312646598753
-0.7297032978431804,-0.7159461009804609,0.11061312646598753,0.1791992507042024
-0.7159461009804609,-0.6957444590168943,0.1791992507042024,0.24621097779845091
-0.6957444590168943,-0.6692939646004625,0.24621097779845091,0.3109900625898303
-0.6692939646004625,-0.6368206603786101,0.3109900625898303,0.37298481717992593
-0.6368206603786101,-0.5986202846167503,0.37298481717992593,0.4316260014898545
-0.5986202846167503,-0.5550451078148035,0.4316260014898545,0.4863755648047423
-0.5550451078148035,-0.5064847996904893,0.4863755648047423,0.5367480244010074
-0.5064847996904893,-0.4533652894803326,0.5367480244010074,0.5823007918173788
-0.4533652894803326,-0.3961630004084501,0.5823007918173788,0.6226220332157615
-0.3961630004084501,-0.33543284757770275,0.6226220332157615,0.6573257650585003
-0.33543284757770275,-0.271639804810627,0.6573257650585003,0.6861436852299534
-0.271639804810627,-0.20541746536826222,0.6861436852299534,0.7087834873127499
-0.20541746536826222,-0.13737960755693357,0.7087834873127499,0.7250422278488982
-0.13737960755693357,-0.06806576029812317,0.7250422278488982,0.7347893859447439
-0.06806576029812317,0.001827309309744729,0.7347893859447439,0.7379255294373315
0.001827309309744729,0.07169559254140667,0.7379255294373315,0.7344291558098779
0.07169559254140667,0.14095573601426592,0.7344291558098779,0.7243251534059421
0.14095573601426592,0.20891756771983516,0.7243251534059421,0.7077131708849731
0.20891756771983516,0.27501772978097017,0.7077131708849731,0.6847325919395311
0.27501772978097017,0.33865080700751893,0.6847325919395311,0.6555899050750618
0.33865080700751893,0.3992049589084232,0.6555899050750618,0.6205698393166379
0.3992049589084232,0.4561985708681304,0.6205698393166379,0.5799511891159355
0.4561985708681304,0.5090841397398638,0.5799511891159355,0.5341187889262164
0.5090841397398638,0.5573831394209094,0.5341187889262164,0.48349000106259665
0.5573831394209094,0.6006724641491776,0.48349000106259665,0.428509228788021
0.6006724641491776,0.638566914445553,0.428509228788021,0.3696604496871787
0.638566914445553,0.6707129909291403,0.3696604496871787,0.30748927550341154
0.6707129909291403,0.6968152330952742,0.30748927550341154,0.24257599889488968
0.6968152330952742,0.7166584848245732,0.24257599889488968,0.1754542730225408
0.7166584848245732,0.7300468795343427,0.1754542730225408,0.10679033346476596
0.7300468795343427,0.7368722460824191,0.10679033346476596,0.03716073619981275
0.7368722460824191,0.7370701499808572,0.03716073619981275,-0.03283632168071959
0.7370701499808572,0.7306397934668076,-0.03283632168071959,-0.10249467416350422
0.7306397934668076,0.7176378615084094,-0.10249467416350422,-0.17124417053529395
0.7176378615084094,0.6981741809858919,-0.17124417053529395,-0.2384753393028458
0.6981741809858919,0.6724400490281472,-0.2384753393028458,-0.30353102163720014
0.6724400490281472,0.6406430675618564,-0.30353102163720014,-0.36588542587804207
0.6406430675618564,0.6030795690425272,-0.36588542587804207,-0.4249467408901255
0.6030795690425272,0.5600960358224316,-0.4249467408901255,-0.4801730117798334
0.5600960358224316,0.5120770087345285,-0.4801730117798334,-0.5310742426750834
0.5120770087345285,0.4594468822662485,-0.5310742426750834,-0.577200366651084
0.4594468822662485,0.4026728663889352,-0.577200366651084,-0.6181385575936249
0.4026728663889352,0.3423162845340233,-0.6181385575936249,-0.6534900923678861
0.3423162845340233,0.27884187989497233,-0.6534900923678861,-0.6829831154243504
0.27884187989497233,0.21287801616662683,-0.6829831154243504,-0.7063219562097156
0.21287801616662683,0.14500048832805823,-0.7063219562097156,-0.7233060288547155
0.14500048832805823,0.07579296548074632,-0.7233060288547155,-0.7337855153549401
0.07579296548074632,0.005952305148007708,-0.7337855153549401,-0.7376580244778923
0.005952305148007708,-0.06396805047328435,-0.7376580244778923,-0.7348958225436997
-0.06396805047328435,-0.13333310302967027,-0.7348958225436997,-0.7255171051857425
-0.13333310302967027,-0.20145190562613424,-0.7255171051857425,-0.7096188747731398
-0.20145190562613424,-0.2678064977726502,-0.7096188747731398,-0.6873372422595407
-0.2678064977726502,-0.33175977022974157,-0.6873372422595407,-0.6588621202154248
-0.33175977022974157,-0.39267608173857715,-0.6588621202154248,-0.6244840296232632
-0.39267608173857715,-0.4500900524235236,-0.6244840296232632,-0.5844696241182644
-0.4500900524235236,-0.5034471573073627,-0.5844696241182644,-0.5392010343495676
-0.1860491530110816,-0.11723374544733067,0.8096617076738288,0.8224438838007035
-0.11723374544733067,-0.047545293832590985,0.8224438838007035,0.8293903926493071
-0.047545293832590985,0.02248942535004117,0.8293903926493071,0.8304423580098941
0.02248942535004117,0.09231206680545578,0.8304423580098941,0.8255968090734827
0.09231206680545578,0.16152450090744108,0.8255968090734827,0.8148820326678767
-0.7096188747731398,-0.6789610009936489,0.3067150635208713,0.36966884895845187
-0.6789610009936489,-0.6427343619064851,0.36966884895845187,0.4295878235391448
-0.6427343619064851,-0.6012585585685539,0.4295878235391448,0.4859540173091488
-0.6012585585685539,-0.55484377629335,0.4859540173091488,0.5383507920881816
-0.55484377629335,-0.5038894950274,0.5383507920881816,0.5863263400214029
0.2114215369045349,0.14402551253305163,-0.633847767685289,-0.6524609878534648
0.14402551253305163,0.07501546390574321,-0.6524609878534648,-0.6639337324089469
0.07501546390574321,0.0052404386921900414,-0.6639337324089469,-0.6681276358508662
0.0052404386921900414,-0.06461958855969907,-0.6681276358508662,-0.6650059588300736
-0.06461958855969907,-0.13379681806999977,-0.6650059588300736,-0.6545942739065477
-0.13379681806999977,-0.20145190562613424,-0.6545942739065477,-0.6370235934664247
-0.20145190562613424,-0.26694938730079687,-0.6370235934664247,-0.612481263759374
-0.26694938730079687,-0.3295467528384982,-0.612481263759374,-0.5812122022341046
-0.3968368343113714,-0.4502504438729612,-0.5239862780474921,-0.47885469001545145
-0.4502504438729612,-0.49856735153365717,-0.47885469001545145,-0.42830373522108656
-0.49856735153365717,-0.5412433219411115,-0.42830373522108656,-0.37290123975669254
-0.5412433219411115,-0.5777946812127885,-0.37290123975669254,-0.31327173418235754
-0.5777946812127885,-0.6078000115211928,-0.31327173418235754,-0.2501023830618173
-0.6078000115211928,-0.6309252844446036,-0.2501023830618173,-0.1840965617167708
-0.6309252844446036,-0.6468956662576641,-0.1840965617167708,-0.1160624790075695
-0.6468956662576641,-0.6555561862189159,-0.1160624790075695,-0.046655499199240946
-0.6555561862189159,-0.6567908097849189,-0.046655499199240946,0.023295386976006638
-0.6567908097849189,-0.650593752837606,0.023295386976006638,0.09290238092910319
-0.650593752837606,-0.6370235934664247,0.09290238092910319,0.16152450090744108
-0.6370235934664247,-0.6162545348719908,0.16152450090744108,0.2283274693781867
-0.6162545348719908,-0.5885293629919397,0.2283274693781867,0.2924893885001576
-0.5885293629919397,-0.5541228073041014,0.2924893885001576,0.35338162439474696
-0.5541228073041014,-0.5134624358789128,0.35338162439474696,0.4102447854847704
-0.5134624358789128,-0.4669637775417077,0.4102447854847704,0.4624965701234125
-0.4669637775417077,-0.41518531420769844,0.4624965701234125,0.5095029306250378
-0.41518531420769844,-0.35871226084184993,0.5095029306250378,0.5507371180511027
-0.35871226084184993,-0.2981690473162034,0.5507371180511027,0.5857430282767602
-0.2981690473162034,-0.23427666894938337,0.5857430282767602,0.6141074025605902
-0.23427666894938337,-0.16769989756772286,0.6141074025605902,0.6355344167289263
-0.16769989756772286,-0.09923760203767451,0.6355344167289263,0.6497637844777395
-0.09923760203767451,-0.029685177936862872,0.6497637844777395,0.6566381218667232
-0.029685177936862872,0.04026584037025582,0.6566381218667232,0.6560848272070186
0.04026584037025582,0.10972846404819703,0.6560848272070186,0.6481065658786924
0.10972846404819703,0.1779258025359136,0.6481065658786924,0.6328021965016453
0.1779258025359136,0.24415331708545396,0.6328021965016453,0.6103271014625722
0.24415331708545396,0.3075998796914954,0.6103271014625722,0.5809527690430034
0.3075998796914954,0.3676018650449908,0.5809527690430034,0.544983003824528
0.3676018650449908,0.4234279947857391,0.544983003824528,0.5028520389239244
0.4234279947857391,0.47446107764082224,0.5028520389239244,0.4550295666787809
0.47446107764082224,0.5201242136645725,0.4550295666787809,0.4020570262476113
0.5201242136645725,0.5598845493215043,0.4020570262476113,0.34456074390233904
0.5598845493215043,0.5933257451204839,0.34456074390233904,0.28314512909695044
0.5933257451204839,0.6200462739011108,0.28314512909695044,0.21854751561116226
0.6200462739011108,0.6397646885132726,0.21854751561116226,0.15144410614381898
0.6397646885132726,0.6522447991133122,0.15144410614381898,0.08261195307492986
0.6522447991133122,0.6573392934633442,0.08261195307492986,0.01291609852117337
0.6573392934633442,0.6550013622077475,0.01291609852117337,-0.05699799120150906
0.6550013622077475,0.6452464980698978,-0.05699799120150906,-0.12627892165915977
0.6452464980698978,0.6282098517244394,-0.12627892165915977,-0.19405036680406373
0.6282098517244394,0.6040470698952156,-0.19405036680406373,-0.25969999075337313
0.6040470698952156,0.5730409242124643,-0.25969999075337313,-0.3224203672289685
0.5730409242124643,0.5355747071133479,-0.3224203672289685,-0.38145025589722514
0.5355747071133479,0.49204781601295067,-0.38145025589722514,-0.43617347773476656
0.49204781601295067,0.4429587727249238,-0.43617347773476656,-0.48596260824557636
0.4429587727249238,0.3888599972517215,-0.48596260824557636,-0.530258256756851
0.3888599972517215,0.330372103153612,-0.530258256756851,-0.5685542742264562
0.330372103153612,0.2681093625967994,-0.5685542742264562,-0.6004422083470397
-0.4572540324969774,-0.5128110818193192,-0.6542906052314271,-0.6117130418461758
-0.5128110818193192,-0.5644283121597096,-0.6117130418461758,-0.5644283121597096
-0.5644283121597096,-0.6117130418461758,-0.5644283121597096,-0.5128110818193192
-0.6117130418461758,-0.6542906052314271,-0.5128110818193192,-0.4572540324969774
0.14272390500240784,0.07396850991822856,-0.5821294764213015,-0.5947747005399338
0.07396850991822856,0.004279162995613817,-0.5947747005399338,-0.5993275351660996
0.004279162995613817,-0.06549596662488799,-0.5993275351660996,-0.5957394686595605
-0.06549596662488799,-0.13441744278806256,-0.5957394686595605,-0.5840467751899321
-0.13441744278806256,-0.20145190562613424,-0.5840467751899321,-0.5644283121597096
-0.20145190562613424,-0.2658020064940214,-0.5644283121597096,-0.5371480298170057
-0.2658020064940214,-0.32654265491127643,-0.5371480298170057,-0.5025586667326691
-0.32654265491127643,-0.38282566650526395,-0.5025586667326691,-0.46114676519764597
-0.38282566650526395,-0.4339008647606062,-0.46114676519764597,-0.4134712016950808
-0.4339008647606062,-0.479097365870238,-0.4134712016950808,-0.3601536152171231
-0.479097365870238,-0.5177792525608271,-0.3601536152171231,-0.3019373466188289
-0.5177792525608271,-0.5493986858083053,-0.3019373466188289,-0.23966452843663555
-0.5493986858083053,-0.5735745042270521,-0.23966452843663555,-0.17408854572740617
-0.5735745042270521,-0.5899478640204877,-0.17408854572740617,-0.10617252659760312
-0.5899478640204877,-0.5983077693844682,-0.10617252659760312,-0.03681561260864208
-0.5983077693844682,-0.5985391837593528,-0.03681561260864208,0.03309058293794531
-0.5985391837593528,-0.5906412063285779,0.03309058293794531,0.10248722729263471
-0.5906412063285779,-0.5747169105158041,0.10248722729263471,0.1705216539634995
-0.5747169105158041,-0.5509726082999604,0.1705216539634995,0.2362687581869869
-0.5509726082999604,-0.5197737214196205,0.2362687581869869,0.29873986881269987
0.292460201275609,0.35656171560380523,0.7531511794290418,0.7249994628257825
0.35656171560380523,0.41798931369886994,0.7249994628257825,0.6914016420902604
0.41798931369886994,0.47628331682510106,0.6914016420902604,0.6526073083885973
0.47628331682510106,0.5309924335650082,0.6526073083885973,0.6089170345498416
0.5309924335650082,0.5817145583887731,0.6089170345498416,0.5606530949460697
0.5817145583887731,0.6280674094045646,0.5606530949460697,0.5081789759048085
0.6280674094045646,0.6696914700544465,0.5081789759048085,0.4519056261343013
0.6696914700544465,0.7063062464756249,0.4519056261343013,0.39223211547386794
0.7063062464756249,0.7376089974956856,0.39223211547386794,0.3296311468761144
0.7376089974956856,0.7633880085272,0.3296311468761144,0.2645215600858728
-0.6575453384029719,-0.6132159593374706,0.4927018038153208,0.5468804748753786
-0.6132159593374706,-0.5644283121597096,0.5468804748753786,0.5970961887477315
-0.5644283121597096,-0.5115540326792867,0.5970961887477315,0.6429809772929531
-0.5115540326792867,-0.4549591953784464,0.6429809772929531,0.6842025072996905
-0.06678941701919805,-0.13530894733791798,-0.5273172819347824,-0.5139989639222198
-0.13530894733791798,-0.20145190562613424,-0.5139989639222198,-0.49183303085299457
-0.20145190562613424,-0.2642158452568526,-0.49183303085299457,-0.46118705557745177
-0.2642158452568526,-0.32234899700770503,-0.46118705557745177,-0.4226293958664177
-0.32234899700770503,-0.37482259373511817,-0.4226293958664177,-0.3768993641625715
-0.37482259373511817,-0.4209837902157322,-0.3768993641625715,-0.32455930689588086
-0.39399045015115264,-0.43054738766130896,-0.29623215917031565,-0.2399795106359912
-0.43054738766130896,-0.4591703730195572,-0.2399795106359912,-0.1791727506341294
-0.4591703730195572,-0.47919889763549184,-0.1791727506341294,-0.11527427450973204
-0.47919889763549184,-0.4904033001702288,-0.11527427450973204,-0.04902398427680554
-0.4904033001702288,-0.4924899389108899,-0.04902398427680554,0.018207247345353617
-0.4924899389108899,-0.48545331430908556,0.018207247345353617,0.08480746661309846
-0.48545331430908556,-0.4693794096923526,0.08480746661309846,0.1500640384240972
-0.4693794096923526,-0.44461081748422904,0.1500640384240972,0.21245406176115478
-0.44461081748422904,-0.41161349668362235,0.21245406176115478,0.2708671399935634
-0.41161349668362235,-0.37094246772488015,0.2708671399935634,0.3243077635743381
-0.37094246772488015,-0.32343877381872677,0.3243077635743381,0.37167249092371857
-0.32343877381872677,-0.2698076054488482,0.37167249092371857,0.41223288674960723
-0.2698076054488482,-0.2113511381215405,0.41223288674960723,0.4450192734371674
-0.2113511381215405,-0.14887930613012845,0.4450192734371674,0.46960141919412113
-0.14887930613012845,-0.08352596972819126,0.46960141919412113,0.4854822619511545
-0.08352596972819126,-0.01697651233079034,0.4854822619511545,0.49230161826223995
-0.01697651233079034,0.05016744520820704,0.49230161826223995,0.4900115337707929
0.05016744520820704,0.11639330468028897,0.4900115337707929,0.4786019542914719
0.11639330468028897,0.18036572517862481,0.4786019542914719,0.45831713330554136
0.18036572517862481,0.24100901413560605,0.45831713330554136,0.42951160437618063
0.24100901413560605,0.29714700379765735,0.42951160437618063,0.3927447279648333
0.29714700379765735,0.34776759441195115,0.3927447279648333,0.34868558527720905
0.34776759441195115,0.3919532576169009,0.34868558527720905,0.29812033975302943
0.3919532576169009,0.42880998106342294,0.29812033975302943,0.24208329214614532
0.42880998106342294,0.45774640676945255,0.24208329214614532,0.18146528294692232
0.45774640676945255,0.4780979372754808,0.18146528294692232,0.11774234131438921
0.4780979372754808,0.48965340185772743,0.11774234131438921,0.05156952167964812
0.48965340185772743,0.4920924432398972,0.05156952167964812,-0.015620359278031515
0.4920924432398972,0.485401018206433,-0.015620359278031515,-0.08224456068007602
0.485401018206433,0.4696653923787313,-0.08224456068007602,-0.14755259302474688
0.4696653923787313,0.44523396853982167,-0.14755259302474688,-0.21000798754497207
0.44523396853982167,0.41253884888070913,-0.21000798754497207,-0.2685656141440361
0.41253884888070913,0.37215197350357854,-0.2685656141440361,-0.32217677142650303
0.37215197350357854,0.3248953145212181,-0.32217677142650303,-0.36975292017196926
0.3248953145212181,0.2714797435400147,-0.36975292017196926,-0.41055079375881476
0.2714797435400147,0.21322892658104475,-0.41055079375881476,-0.44358315970581397
0.21322892658104475,0.15089367162640177,-0.44358315970581397,-0.46844717468660124
0.15089367162640177,0.08561567526028457,-0.46844717468660124,-0.48462424027745477
0.08561567526028457,0.016333938294010864,-0.48462424027745477,-0.49183303085299457
0.4527865331318943,0.4930611549718307,0.362222695495533,0.30511306851276787
0.4930611549718307,0.5261489119017733,0.30511306851276787,0.24362467975590762
0.5261489119017733,0.5516168183710572,0.24362467975590762,0.17856901666042213
0.5516168183710572,0.5690666240544371,0.17856901666042213,0.11096665960126173
0.5690666240544371,0.5782667763067761,0.11096665960126173,0.04171641826154615
0.5782667763067761,0.5790694021598479,0.04171641826154615,-0.028172479800642858
0.5790694021598479,0.57146972614327,-0.028172479800642858,-0.09756959798907683
0.57146972614327,0.5555668759186589,-0.09756959798907683,-0.16560556278741334
0.5555668759186589,0.531593355304361,-0.16560556278741334,-0.23123716630467828
0.531593355304361,0.499926507613782,-0.23123716630467828,-0.2934586707598559
0.499926507613782,0.46098496378213305,-0.2934586707598559,-0.3514536891203818
0.46098496378213305,0.41535227203111225,-0.3514536891203818,-0.4043410709692026
0.41535227203111225,0.3636858515600121,-0.4043410709692026,-0.45135807715840814
0.3636858515600121,0.3067150635208713,-0.45135807715840814,-0.49183303085299457
0.3067150635208713,0.24534153317653984,-0.49183303085299457,-0.5251657050775679
0.24173871199047237,0.18637482649503312,-0.36614371895447506,-0.3971678873652378
0.18637482649503312,0.1273459170879745,-0.3971678873652378,-0.41980982866966254
0.1273459170879745,0.06545675234959569,-0.41980982866966254,-0.4337645482417113
0.06545675234959569,0.0024218156101682986,-0.4337645482417113,-0.4386454387854303
0.0024218156101682986,-0.06085894145835402,-0.4386454387854303,-0.4343855787345723
-0.06085894145835402,-0.12885662431941913,-0.4343855787345723,-0.41923774954627946
-0.12885662431941913,-0.1935073888019887,-0.41923774954627946,-0.3936361305700181
-0.1935073888019887,-0.24834251240764116,-0.3936361305700181,-0.3615819250447396
-0.24834251240764116,-0.29785417715184015,-0.3615819250447396,-0.3220547808989874
-0.29785417715184015,-0.3411015737285722,-0.3220547808989874,-0.27587456225725193
-0.3411015737285722,-0.37733461799310974,-0.27587456225725193,-0.22382266150943264
-0.37733461799310974,-0.40566117787042455,-0.22382266150943264,-0.16714600032555038
-0.40566117787042455,-0.42552839335185055,-0.16714600032555038,-0.10698267055490918
-0.42552839335185055,-0.43651752278480427,-0.10698267055490918,-0.04464100901861556
-0.43651752278480427,-0.4384162436302861,-0.04464100901861556,0.018777579059894522
-0.4384162436302861,-0.43119995518607157,0.018777579059894522,0.08153868496330796
-0.43119995518607157,-0.4149562607025167,0.08153868496330796,0.14287812910215703
-0.4108424098427208,-0.3590673293751365,0.4016234890411019,0.44849256788522274
-0.3590673293751365,-0.3019620768144575,0.44849256788522274,0.48874929604866546
-0.3019620768144575,-0.24043851013830986,0.48874929604866546,0.5217550736635965
-0.24043851013830986,-0.17532722187457628,0.5217550736635965,0.5470661871420248
-0.17532722187457628,-0.10766414186863238,0.5470661871420248,0.5642796937923649
-0.10766414186863238,-0.03839467160814347,0.5642796937923649,0.5731587852689248
-0.03839467160814347,0.03148873543977815,0.5731587852689248,0.573563956136478
0.03148873543977815,0.10083347831080225,0.573563956136478,0.5654925762930789
0.10083347831080225,0.16871956863349857,0.5654925762930789,0.549058225006003
0.16871956863349857,0.2341197822141563,0.549058225006003,0.5245009074410165
0.2341197822141563,0.29602522637381323,0.5245009074410165,0.4922400454733724
0.29602522637381323,0.3536039878394319,0.4922400454733724,0.4526735955985455
-0.17880589041811434,-0.22730653723032201,-0.324970065001461,-0.293067130684472
-0.22730653723032201,-0.2704470073925148,-0.293067130684472,-0.2537595795142127
-0.2704470073925148,-0.30673023381466813,-0.2537595795142127,-0.20840250824689732
-0.30673023381466813,-0.3355923474643132,-0.20840250824689732,-0.1577075696823571
-0.3355923474643132,-0.35609150894717545,-0.1577075696823571,-0.10330634892600943
-0.35609150894717545,-0.3678588934086091,-0.10330634892600943,-0.04617452087097218
-0.3678588934086091,-0.3705223296832606,-0.04617452087097218,0.012030126502439398
-0.3705223296832606,-0.36403054951057323,0.012030126502439398,0.06994515925848144
-0.36403054951057323,-0.3485467148149737,0.06994515925848144,0.1261149187811832
-0.3485467148149737,-0.32444044432307373,0.1261149187811832,0.17918504647277045
-0.32444044432307373,-0.2924672061090845,0.17918504647277045,0.22762100072558278
-0.2924672061090845,-0.25310121237461336,0.22762100072558278,0.2706789086176
-0.25310121237461336,-0.20769111025098186,0.2706789086176,0.3068732949367401
-0.20769111025098186,-0.15697335471954366,0.3068732949367401,0.33562638041196036
-0.15697335471954366,-0.10253587324690594,0.33562638041196036,0.35602181601029437
-0.10253587324690594,-0.045406222190278345,0.35602181601029437,0.36767147673986145
-0.045406222190278345,0.012784117791078797,0.36767147673986145,0.370215976178055
0.012784117791078797,0.0706610122432465,0.370215976178055,0.36360607792971256
0.0706610122432465,0.12677704159974645,0.36360607792971256,0.34800740572005684
0.12677704159974645,0.17977147011485073,0.34800740572005684,0.32379452861644187
0.17977147011485073,0.22812354300418924,0.32379452861644187,0.2917187270732957
0.22812354300418924,0.27107330271155616,0.2917187270732957,0.2522664214001953
0.27107330271155616,0.3071502910674322,0.2522664214001953,0.20677835141033252
0.3071502910674322,0.3357626259422497,0.20677835141033252,0.1560158779725347
0.3357626259422497,0.3560170799671638,0.1560158779725347,0.10153200618237612
0.3560170799671638,0.36751136315646704,0.10153200618237612,0.04439849744945401
0.36751136315646704,0.3698989125855774,0.04439849744945401,-0.013779611781421619
0.3698989125855774,0.36313329006766715,-0.013779611781421619,-0.07161261537004737
0.36313329006766715,0.347383155284956,-0.07161261537004737,-0.12766481070596924
0.347383155284956,0.3230295791144373,-0.12766481070596924,-0.1805667944250693
0.3230295791144373,0.29081871606845433,-0.1805667944250693,-0.22881525213123222
0.29081871606845433,0.25125211431561434,-0.22881525213123222,-0.27163071622226287
0.25125211431561434,0.20566109917880304,-0.27163071622226287,-0.30756116281204127
0.20566109917880304,0.15483012753751857,-0.30756116281204127,-0.3360013565003982
0.15483012753751857,0.10029254662736342,-0.3360013565003982,-0.35607595013599935
0.10029254662736342,0.04314955497606565,-0.35607595013599935,-0.36737682938455196
0.04314955497606565,-0.015018063690672045,-0.36737682938455196,-0.3695691012427771
-0.015018063690672045,-0.07280137078046534,-0.3695691012427771,-0.36260985930048883
-0.07280137078046534,-0.12885662431941913,-0.36260985930048883,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
0.2936229931373453,0.30229732954549315,0.075909595545125,0.023922279608399766
0.30229732954549315,0.30184150092799755,0.023922279608399766,-0.02875506071756595
0.30184150092799755,0.29226508630999404,-0.02875506071756595,-0.08059426401670822
0.29226508630999404,0.27392067342225257,-0.08059426401670822,-0.12985055338243467
0.27392067342225257,0.2471624130087111,-0.12985055338243467,-0.1754516557435004
0.2471624130087111,0.21312877967884902,-0.1754516557435004,-0.21547203354628908
0.21312877967884902,0.1725924459202397,-0.21547203354628908,-0.24908422747578862
0.1725924459202397,0.12676336605915317,-0.24908422747578862,-0.27521139499024283
0.12676336605915317,0.07713841308697433,-0.27521139499024283,-0.2929829969265053
0.07713841308697433,0.02520519316301839,-0.2929829969265053,-0.30188286169001755
0.02520519316301839,-0.02743798129674435,-0.30188286169001755,-0.3016536836556296
-0.02743798129674435,-0.07929633063266761,-0.3016536836556296,-0.29229954974425343
-0.07929633063266761,-0.12885662431941913,-0.29229954974425343,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
0.24230148138661756,0.2933148354887578,0.37423183037545527,0.3357156935075054
0.2933148354887578,0.3382629693707033,0.3357156935075054,0.29033764412083585
0.3382629693707033,0.3793103448275863,0.29033764412083585,0.2341197822141563
0.3793103448275863,0.4111829600245891,0.2341197822141563,0.1721813002347885
-0.17097165022222216,-0.2092292644257231,-0.23221775735692074,-0.19839180725562644
-0.2092292644257231,-0.24112650114734524,-0.19839180725562644,-0.15802844311989095
-0.24112650114734524,-0.26528971787081135,-0.15802844311989095,-0.11276433444459577
-0.26528971787081135,-0.28108991426517804,-0.11276433444459577,-0.0637311024231707
-0.28108991426517804,-0.2879009699492253,-0.0637311024231707,-0.012870766466668404
-0.2879009699492253,-0.28557418587795236,-0.012870766466668404,0.03845783039710793
-0.28557418587795236,-0.27404718693284935,0.03845783039710793,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.25383507239302416,0.08892921960072608,0.13637846132701248
-0.25383507239302416,-0.22557951348562366,0.13637846132701248,0.17934919170081387
-0.22557951348562366,-0.1902515488690708,0.17934919170081387,0.21651164379054744
-0.1902515488690708,-0.14868293613091788,0.21651164379054744,0.24695593925415427
-0.14868293613091788,-0.10246036973670192,0.24695593925415427,0.26947497965775313
-0.10246036973670192,-0.052949316843863725,0.26947497965775313,0.28342899747382067
-0.052949316843863725,-0.0017151055836162055,0.28342899747382067,0.28836455396782146
-0.0017151055836162055,0.04916333177168686,0.28836455396782146,0.2841832677357965
0.04916333177168686,0.09897624843228958,0.2841832677357965,0.270928521552255
0.09897624843228958,0.14523383981676075,0.270928521552255,0.24925064078617343
0.14523383981676075,0.18722687362611556,0.24925064078617343,0.21951280403636075
0.18722687362611556,0.22311669933224887,0.21951280403636075,0.1829732209186996
0.22311669933224887,0.2521572200108535,0.1829732209186996,0.14034952220422414
-0.09875261510759281,-0.13507688304868115,-0.18601181381796295,-0.16151121090400167
-0.13507688304868115,-0.16580565447869722,-0.16151121090400167,-0.12968747481649467
-0.16580565447869722,-0.1887569546862493,-0.12968747481649467,-0.09306878814895492
-0.1887569546862493,-0.20396730766958948,-0.09306878814895492,-0.05163697189323213
-0.20396730766958948,-0.21020062420543684,-0.05163697189323213,-0.007988401469081974
-0.21020062420543684,-0.20726000167659397,-0.007988401469081974,0.03564620336834179
-0.20726000167659397,-0.1951996178033154,0.03564620336834179,0.07812355902767654
-0.1951996178033154,-0.1748656167849919,0.07812355902767654,0.11665377563623291
-0.1748656167849919,-0.14674365037570836,0.11665377563623291,0.15043663893609271
-0.14674365037570836,-0.11216982179643598,0.15043663893609271,0.17765704784887348
-0.11216982179643598,-0.07281272412180817,0.17765704784887348,0.19703160988892066
-0.07281272412180817,-0.029959779265119835,0.19703160988892066,0.20785631243088631
-0.029959779265119835,0.013147477514595662,0.20785631243088631,0.20954635428614665
0.013147477514595662,0.0565081494032349,0.20954635428614665,0.20215736460413702
0.0565081494032349,0.09734910045692247,0.20215736460413702,0.18591177566211203
0.09734910045692247,0.13373008178181922,0.18591177566211203,0.16166483808660193
0.13373008178181922,0.16456320572287875,0.16166483808660193,0.13006508196675814
0.16456320572287875,0.18763806668725702,0.13006508196675814,0.09365161471208627
0.18763806668725702,0.20301313421984557,0.09365161471208627,0.05236746062603692
0.20301313421984557,0.20942458648111462,0.05236746062603692,0.008775540364263978
0.20942458648111462,0.2066538223095442,0.008775540364263978,-0.034773102768578035
0.2066538223095442,0.19476247137928304,-0.034773102768578035,-0.07720987505115129
0.19476247137928304,0.17456545146240443,-0.07720987505115129,-0.1157607253157189
0.17456545146240443,0.14658386075011776,-0.1157607253157189,-0.14955144703562806
0.14658386075011776,0.11214140167392794,-0.14955144703562806,-0.1767936764079442
0.11214140167392794,0.07289015515704156,-0.1767936764079442,-0.1962085073872516
0.07289015515704156,0.030124955859316183,-0.1962085073872516,-0.20707949492011313
0.030124955859316183,-0.012890571594083688,-0.20707949492011313,-0.2088156747837936
-0.012890571594083688,-0.056261343012704024,-0.2088156747837936,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
0.10724070654327322,0.08136400280695755,-0.09150780276864268,-0.11504555772915548
0.08136400280695755,0.04919182904329422,-0.11504555772915548,-0.13195894184001522
0.04919182904329422,0.013400547668342755,-0.13195894184001522,-0.14011113148993026
0.013400547668342755,-0.021171061100085375,-0.14011113148993026,-0.13908516235290158
-0.021171061100085375,-0.056261343012704024,-0.13908516235290158,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.08764933220031235,-0.12885662431941913,-0.11004759613981319
-0.08764933220031235,-0.11208610087423199,-0.11004759613981319,-0.08513512179543359
-0.11208610087423199,-0.1303491325400521,-0.08513512179543359,-0.05331525276379201
-0.1303491325400521,-0.13969642751497013,-0.05331525276379201,-0.018465977178473425
-0.13969642751497013,-0.14007061700576906,-0.018465977178473425,0.01592508927114733
-0.14007061700576906,-0.13121545237999532,0.01592508927114733,0.051755715195654695
-0.13121545237999532,-0.11373202343286093,0.051755715195654695,0.08356982394331958
-0.11373202343286093,-0.08988457342378264,0.08356982394331958,0.1088935388047827
0.042614329964284936,0.015877729555185294,-0.0678314335689697,-0.07835453844388807
0.015877729555185294,-0.010077475857882767,-0.07835453844388807,-0.07920162814077758
-0.010077475857882767,-0.03283115385552493,-0.07920162814077758,-0.07268875001651298
-0.03283115385552493,-0.056261343012704024,-0.07268875001651298,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.07268875001651298,-0.056261343012704024,-0.03283115385552493
-0.07268875001651298,-0.07920162814077758,-0.03283115385552493,-0.010077475857882767
-0.07920162814077758,-0.07835453844388807,-0.010077475857882767,0.015877729555185294
-0.07835453844388807,-0.0678314335689697,0.015877729555185294,0.042614329964284936
-0.0035983080144048607,0.02894238363890267,0.125966527459624,0.12257565546833549
0.02894238363890267,0.0607794394812724,0.12257565546833549,0.11021037165130632
0.0607794394812724,0.08892921960072608,0.11021037165130632,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.11021037165130632,0.08892921960072608,0.0607794394812724
0.11021037165130632,0.12257565546833549,0.0607794394812724,0.02894238363890267
0.12257565546833549,0.125966527459624,0.02894238363890267,-0.0035983080144048607


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_learned_hamiltonian_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_learned_polynomial_vf.csv <==
t,theta_dot,theta
0.2,-1.6340492631711927,0.8804721513677154
0.4,-2.8233099575093643,0.4229880191550948
0.6000000000000001,-3.0810127863950374,-0.1860313455241817
0.8,-2.2433382057374276,-0.7348297037851151
1,-0.7100818472763616,-1.0368376549492782
1.2000000000000002,0.9946101201585763,-1.0078640053259613
1.4000000000000001,2.454236891423908,-0.6549210096372626
1.6,3.1634923794153664,-0.07646327896451814
1.8,2.758316591484145,0.5347810165268568
2,1.4244721412416605,0.9639451289365517
2.2,-0.2807204969524297,1.0804303485459845
2.4000000000000004,-1.922228303202694,0.8556998073117581
2.6,-3.032921992889201,0.34674551431262646
2.8000000000000003,-3.12104219899515,-0.2883536323558871
3,-2.1059994657427916,-0.8265070314245817
3.2,-0.47610797762227947,-1.0899680019832827
3.4000000000000004,1.261035522090978,-1.010121894047462
3.6,2.6897966339380543,-0.605619546384584
3.8000000000000003,3.2785632417960864,0.009367107160826699
4,2.701710800767818,0.6264772249126916
4.2,1.2458033732162535,1.0307114479681843
4.4,-0.5105196276694047,1.1055039849848636
4.6000000000000005,-2.156002328227852,0.8335036174031035
4.800000000000001,-3.19822034125862,0.2832177908421833
5,-3.144485527513634,-0.37156535848541344
5.2,-1.9914403844480182,-0.8996822196292309
5.4,-0.29166920020640735,-1.1321932634787057
5.6000000000000005,1.470659091506947,-1.0123646174183891
5.800000000000001,2.875665405337762,-0.567207077897834
6,3.3680396284424363,0.07648466955532122
6.2,2.657754047008514,0.6980368530828895
6.4,1.1127589798917665,1.0834624064549105
6.6000000000000005,-0.6817129609884008,1.1272968880163527
6.800000000000001,-2.334206531529073,0.8196968414308592
7,-3.328119411433372,0.23748577615422323
7.2,-3.1689422248842694,-0.4333418473000578
7.4,-1.915648725575664,-0.9555821813318763
7.6000000000000005,-0.16583837743719257,-1.167225649537993
7.800000000000001,1.6194321101523672,-1.0196157558066663
8,3.015560480340375,-0.5448083405870007
8.200000000000001,3.445134136898769,0.12148311633326048
8.4,2.6425872410558693,0.7491739086703368
8.6,1.0357513499444753,1.124625427344276
8.8,-0.7886061621738529,1.1497996257613805
9,-2.456249936961617,0.8189576185654909
9.200000000000001,-3.430460622666285,0.21353353177683068
9.4,-3.2086130249116316,-0.47201557155590285
9.600000000000001,-1.8902226077414557,-0.9952572703939386
9.8,-0.10517509383300279,-1.19788673933093
10,1.7039397403300776,-1.0357050195375295


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_simple_pendulum.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_pos_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819632926207452,-0.0708619086826011,2.825770796599071,-0.033397324569333954
0.2,0.7716723462393368,-0.14122866811835524,2.820774638062209,-0.06700036559649701
0.3,0.7545675856135052,-0.21059737273448173,2.8124195387136885,-0.1010183872348834
0.4,0.7307235665620083,-0.2784503959657071,2.8006624654736263,-0.13566766038899633
0.5,0.7002529998996728,-0.3442500055896086,2.785441613566268,-0.17117473465849714
0.6,0.6633143055991239,-0.4074353298777812,2.7666748531027054,-0.20777941561978128
0.7,0.6201202149586751,-0.46742238821709914,2.744257739041767,-0.24573731688441197
0.8,0.5709465969329042,-0.5236077886588996,2.718061089964135,-0.2853218257321336
0.9,0.5161405608318012,-0.5753764896755992,2.687928143615892,-0.3268252737565256
1,0.45612683262594217,-0.6221137240526671,2.6536713130687866,-0.370559045056966
1.1,0.39141144701939495,-0.663220788283441,2.6150685728162713,-0.41685227412397735
1.2,0.32258195967106196,-0.698133945028749,2.571859554854446,-0.46604869125303
1.3,0.250303655062549,-0.7263452280306399,2.5237414718144437,-0.518501034230546
1.4,0.1753115751292927,-0.7474235532961916,2.470365107014482,-0.5745622925265892
1.5,0.09839857433390306,-0.7610343071374657,2.4113312764231334,-0.6345729307983335
1.6,0.020399965174706235,-0.7669555643933893,2.3461884021635835,-0.6988430394685565
1.7,-0.057824388505728325,-0.7650893173402905,2.274432222441134,-0.767628284390451
1.8,-0.135409467452699,-0.755466552058281,2.1955091436897125,-0.841098535370469
1.9,-0.21150480682843392,-0.7382456358834488,2.1088253475926515,-0.9192983022699779
2,-0.2852933212295582,-0.7137041868372132,2.013764359325289,-1.0020988047714703
2.1,-0.35600811166129687,-0.6822252777393067,1.9097161394640088,-1.0891428153438543
2.2,-0.4229462783071112,-0.6442793828943433,1.796120444607415,-1.1797856124757873
2.3,-0.48547901245009323,-0.600403826357617,1.6725255815731455,-1.2730385362890801
2.4,-0.5430575694188232,-0.5511815985999555,1.5386601202463515,-1.3675254305870368
2.5,-0.5952150988600817,-0.49722128422900785,1.3945094621510785,-1.461465654375711
2.6,-0.6415646821534057,-0.43913952636643,1.2403824106456878,-1.5526984961807684
2.7,-0.6817942426407609,-0.3775470222836399,1.0769479879485833,-1.6387602939083694
2.8,-0.7156592174965348,-0.31303858241779153,0.9052240898981717,-1.7170162811475276
2.9,-0.742973985557443,-0.24618734819980997,0.7265104264446463,-1.7848354428928788
3,-0.7636030378432345,-0.1775429132060862,0.5422776231363586,-1.8397836700624226
3.1,-0.7774527834186551,-0.10763284234169661,0.354044277673829,-1.8798050612472665
3.2,-0.7844647346485089,-0.03696692595413188,0.16328256295918545,-1.9033667639791432
3.3,-0.7846106359596517,0.033956580029099834,-0.028617183925718256,-1.909556255432508
3.4,-0.7778899091865998,0.10464351168493649,-0.22031889207864558,-1.8981328855339055
3.5,-0.7643295989467639,0.17459594448462334,-0.41047615875651494,-1.8695405235903735
3.6,-0.7439868253066957,0.24330471442170556,-0.5976745389231436,-1.824883915729293
3.7,-0.7169535637008646,0.3102431140719841,-0.7804212939180927,-1.7658641885925481
3.8,-0.6833633844126233,0.3748625396397831,-0.9572002058401327,-1.6946671144628362
3.9,-0.6433996007401572,0.4365908385038877,-1.1265785018820071,-1.613805558455757
4,-0.5973040912532178,0.49483402987267017,-1.2873303876602105,-1.5259316085084387
4.1,-0.545385905003436,0.5489819173493388,-1.4385374189357503,-1.4336457581523412
4.2,-0.48802866039331166,0.5984178559829963,-1.5796392133034314,-1.3393327932437509
4.3,-0.42569574831027085,0.6425325833123686,-1.7104289604379959,-1.2450456802806504
4.4,-0.35893244409316466,0.6807416289639808,-1.8310055740908435,-1.1524449076812036
4.5,-0.28836424727971366,0.712505300561651,-1.9417022298679671,-1.0627878669440127
4.6,-0.21469108818799926,0.737349854761438,-2.0430099842640965,-0.9769553322983539
4.7,-0.13867740486750468,0.7548881153436944,-2.1355093772424794,-0.895500153352824
4.8,-0.06113847511894709,0.7648376698820275,-2.219816212808648,-0.8187053766132986
4.9,0.017076281685639405,0.7670348777098883,-2.296542674660804,-0.7466426514560098
5,0.09510206598033907,0.7614432626631956,-2.3662719895497704,-0.6792254651307694
5.1,0.17207839437010986,0.7481554109875783,-2.4295436939208903,-0.6162546213722182
5.2,0.24716853323087817,0.7273881729556325,-2.4868464990976196,-0.5574553009743183
5.3,0.3195774913745279,0.6994716758752009,-2.5386162156361674,-0.5025061447129876
5.4,0.38856750214369584,0.6648332871830606,-2.5852368141236837,-0.45106133842549484
5.5,0.4534701269388178,0.6239781329795092,-2.627043271505615,-0.40276683364570165
5.6,0.5136944023182877,0.5774680133485975,-2.664325305585753,-0.3572718227473254
5.7,0.5687308087675513,0.5259005495312793,-2.6973314339850125,-0.3142364612045955
5.8,0.6181512199728202,0.4698901728501417,-2.726273018713598,-0.2733366678932902
5.9,0.6616053439506823,0.4100521848062006,-2.7513280989882096,-0.2342666735907598
6,0.6988144424944346,0.34699065990314365,-2.7726448953204166,-0.196739858249855
6.1,0.7295632812716675,0.2812905059042649,-2.7903449380780536,-0.1604882939899738
6.2,0.7536913133694882,0.21351360001690234,-2.8045257849580234,-0.12526131762259005
6.3,0.7710840499435924,0.14419861439298978,-2.8152633218288536,-0.0908233610440774
6.4,0.7816654473652471,0.07386393435582717,-2.8226136165814513,-0.05695126243648112
6.5,0.7853919642893136,0.003012957442519955,-2.826614340536179,-0.023431196467449376
6.6,0.7822487638477676,-0.06785899152757385,-2.82728575509793,0.0099446749019058
6.7,0.7722483440250298,-0.13825692396384168,-2.8246312436543777,0.043381701352167755
6.8,0.755431693267464,-0.2076784142527132,-2.81863740053984,0.0770862851447836
6.9,0.7318718901897691,-0.27560658496984236,-2.8092736812782286,0.11126941858568598
7,0.7016798800513511,-0.3415046383073138,-2.796491592955383,0.1461501121334809
7.1,0.6650119722173037,-0.40481270747976594,-2.7802234528326153,0.18195856918607062
7.2,0.6220784112240421,-0.46494774655961824,-2.7603807139162284,0.21893905898551919
7.3,0.5731522113000456,-0.5213070594385307,-2.736851827329329,0.2573523242947182
7.4,0.5185773115232489,-0.5732758879620672,-2.709499703168697,0.2974773145446056
7.5,0.45877504309217865,-0.6202391574243181,-2.678158757783763,0.3396120860363645
7.6,0.39424795601302126,-0.6615971138403234,-2.642631529255535,0.38407352590300264
7.7,0.32558019228223706,-0.6967841189909277,-2.6026849801478305,0.43119554124554266
7.8,0.25343386854681377,-0.7252894055767032,-2.5580465332961557,0.48132526477185966
7.9,0.1785412802947464,-0.7466782100268188,-2.508399969196699,0.5348165901475509
8,0.10169311712010036,-0.7606114624081043,-2.45338151291782,0.5920203147615256
8.1,0.023723237748726686,-0.7668621833082792,-2.392576545772379,0.6532699676521073
8.2,-0.054509148789490605,-0.7653269526601376,-2.3255176894104257,0.7188622540764689
8.3,-0.13213883952647248,-0.7560312632572971,-2.2516854109118403,0.789030917741909
8.4,-0.20831435826751796,-0.7391281939207972,-2.170512846819007,0.8639129839241653
8.5,-0.282216842496757,-0.7148905427480811,-2.0813971288549116,0.943506684741451
8.6,-0.3530769568247221,-0.6836972467004567,-1.983720057525052,1.0276211859785482
8.7,-0.4201888500273724,-0.6460154749492031,-1.8768812000467936,1.1158197913378212
8.8,-0.4829204156083666,-0.6023801449817995,-1.7603458453010983,1.207360821765563
8.9,-0.5407194427976447,-0.5533727293930912,-1.633708092068321,1.3011437648372226
9,-0.5931156183074576,-0.4996011045232547,-1.4967651604679622,1.3956720916244736
9.1,-0.6397187130812872,-0.44168188325692503,-1.349592820057873,1.4890471131711602
9.2,-0.6802136086426638,-0.3802262471771604,-1.1926052547835293,1.579007204542064
9.3,-0.714353044126357,-0.31582982793698106,-1.0265791825438506,1.6630216006929877
9.4,-0.7419490771597443,-0.24906675087333444,-0.852625918069622,1.738436971158979
9.5,-0.76286424267358,-0.18048760015639717,-0.6721090108293644,1.8026607471803318
9.6,-0.777003319097,-0.11062080798788626,-0.48652572233756086,1.8533538571762607
9.7,-0.7843064432587841,-0.03997680498784724,-0.29738842028926793,1.8886032137206648
9.8,-0.7847441459707015,0.030945809476747636,-0.10614554242678073,1.9070528659761918
9.9,-0.7783146922306252,0.10165285868536691,0.08583403513627749,1.907987026537266
10,-0.7650439204935784,0.1716467344587434,0.2772185240201904,1.891369366938072
10.1,-0.7449875920508582,0.2404188892016631,0.46664577678482155,1.8578449112526203
10.2,-0.7182360759331351,0.30744346593941707,0.652676209666857,1.8087049459274627
10.3,-0.6849210184561084,0.37217284449049537,0.8338014775300823,1.7458089541034238
10.4,-0.6452234450250222,0.434035863951476,1.008517487565112,1.6714584877486
10.5,-0.5993825671304196,0.4924393878450885,1.175440583623581,1.5882282823652478
10.6,-0.5477044164165075,0.5467737388001936,1.3334279996553922,1.4987743234132944
10.7,-0.49056931957183325,0.59642228732049,1.481665279587967,1.4056481022148712
10.8,-0.4284372132761078,0.6407751283206656,1.6197001889756257,1.3111451621352228
10.9,-0.3618499001233806,0.6792463471144797,1.7474235141309862,1.2172053816242807
11,-0.2914295614786654,0.7112939206652172,1.8650120091183013,1.1253682503593334
11.1,-0.2178731397111759,0.736440877069364,1.9728537109425905,1.036774861044442
11.2,-0.14194258618233438,0.7542959703247951,2.071472930940261,0.9522025127496104
11.3,-0.06445134057186333,0.7645720181952874,2.1614656864918578,0.8721174059519967
11.4,0.01375225702981632,0.7671001211198842,2.2434501068736603,0.7967336285958682
11.5,0.09180366216331479,0.7618383158551555,2.3180318552759074,0.726070443533612
11.6,0.16884180670902513,0.7488737584393851,2.3857822789756935,0.6600033764031327
11.7,0.2440285684111086,0.7284182046217417,2.4472262398521614,0.5983071907583108
11.8,0.31656684731006385,0.700797266484269,2.5028367256814454,0.5406904918399209
11.9,0.38571617402224856,0.6664345598696446,2.5530338828670427,0.48682260935798166
12,0.4508049707704571,0.6258323325070335,2.598186727374862,0.4363538123118874
12.1,0.5112388736935621,0.5795504093024997,2.6386163323896774,0.3889300056157559
12.2,0.5665048785565002,0.5281852946623644,2.674599708397351,0.3442029903828872
12.3,0.6161714525935686,0.47235105490119284,2.706373883495982,0.3018372320373438
12.4,0.6598851098399449,0.41266322875567213,2.734139901254121,0.26151392632143705
12.5,0.6973642271135279,0.349726558164566,2.7580665598068883,0.22293298844871764
12.6,0.7283910494523276,0.2841268720420552,2.7782938144007834,0.18581346941133353
12.7,0.7528028876509849,0.2164270546970016,2.7949357884385475,0.1498927721786505
12.8,0.7704834628832439,0.14716672345528897,2.8080833617250134,0.1149249822817109
12.9,0.7813552331914986,0.07686503044257419,2.8178063340622,0.08067853688294725
13,0.7853733698613585,0.0060258784392441915,2.8241551623523464,0.04693339488836925
13.1,0.7825218626569325,-0.064855219759627,2.82716224900906,0.013477865017419793
13.2,0.7728120421043901,-0.1352834218095137,2.8268427865753485,-0.019894777072397746
13.3,0.756283630353603,-0.20475676729269585,2.823195166510782,-0.053389812208124596
13.4,0.7330082411665215,-0.2727591171235055,2.816200933189292,-0.08721465513103002
13.5,0.7030950700363482,-0.33875460395037865,2.8058242924206045,-0.12158234092003276
13.6,0.6666983287066416,-0.402184367424499,2.792011187855878,-0.1567148817015246
13.7,0.6240257890903039,-0.4624662993867873,2.7746879129769413,-0.19284640139655146
13.8,0.575347626948113,-0.5189984144839725,2.753759298719225,-0.23022585468235174
13.9,0.5210046214564152,-0.571166255640174,2.7291064807685976,-0.26911925498343603
14,0.4614147191665747,-0.618354469969006,2.7005842025257802,-0.3098112066512412
14.1,0.3970769862497524,-0.6599622928060717,2.6680177376070753,-0.3526054616722599
14.2,0.328572142397482,-0.6954222236997606,2.6311994348804686,-0.3978242529851388
14.3,0.25655912168931977,-0.7242207298979105,2.589884896470677,-0.44580594174903215
14.4,0.18176745264729216,-0.7459194017522712,2.5437889565799856,-0.496900476004806
14.5,0.10498563316730546,-0.7601747425633792,2.4925816171724913,-0.5514620267600772
14.6,0.027046036071888813,-0.7667547401160973,2.4358842529918068,-0.6098379708728469
14.7,-0.05119281965291595,-0.7655505722733738,2.3732666295241365,-0.6723531853570075
14.8,-0.1288655832095194,-0.7565822364635513,2.304245605713862,-0.7392886594130461
14.9,-0.20511980171805883,-0.7399975085664752,2.228286795995784,-0.810853197872334
15,-0.27913486607847865,-0.7160643420343442,2.1448110596397885,-0.8871472484890139
15.1,-0.35013902992096996,-0.6851575052023188,2.0532082899860287,-0.968118306091854
15.2,-0.4174235091491233,-0.6477408247232923,1.952861482296374,-1.0535084130842818
15.3,-0.4803529105167551,-0.6043467730363319,1.8431840679545621,-1.142796099734551
15.4,-0.5383715606229349,-0.5555552681083616,1.723672494510875,-1.2351378712925167
15.5,-0.5910056795493477,-0.5019734458551472,1.5939733175331348,-1.3293179631617402
15.6,-0.6378617183794462,-0.44421786381678363,1.4539592144308588,-1.4237188218872021
15.7,-0.6786215036698332,-0.38290017028962575,1.3038017892071068,-1.5163271031138223
15.8,-0.7130350617712534,-0.31861680739592146,1.1440228857594503,-1.6047886204827038
15.9,-0.7409121114200836,-0.2519428807415897,0.9755044511625027,-1.6865186542369315
16,-0.7621132186214294,-0.1834299681590803,0.7994437733244049,-1.7588617849550578
16.1,-0.7765415200086532,-0.11360737405442645,0.617257462397343,-1.8192812134145977
16.2,-0.7841357651313346,-0.04298618055715992,0.4304586000622557,-1.865548371620858
16.3,-0.7848652654323645,0.02793465368700581,0.24054612632186684,-1.8959046807961835
16.4,-0.7787271303721497,0.0986609234429642,0.04894337640065553,-1.9091784277199708
16.5,-0.7657459975708019,0.16869532504406295,-0.1429982299090799,-1.9048540137837335
16.6,-0.7459762765890899,0.23752991682276764,-0.33394485621513337,-1.8830995947353693
16.7,-0.7195067432501359,0.30463968264852964,-0.5225141623759165,-1.8447582804506832
16.8,-0.6864671343716868,0.36947798433011003,-0.7072421356801206,-1.7913010079938227
16.9,-0.6470361996840918,0.43147465375685407,-0.88661147875598,-1.7247343685525827
17,-0.6014505016895036,0.49003740557686876,-1.0591408364527948,-1.647460538813683
17.1,-0.5500130716679994,0.5445571026387235,-1.2235066219182404,-1.5620988781609444
17.2,-0.4931009525973459,0.5944171617125159,-1.378656991924292,-1.4712925876675604
17.3,-0.4311706288330496,0.6390070603468291,-1.5238844863604795,-1.3775305904852913
17.4,-0.364760429647502,0.6777394715715181,-1.658843209891932,-1.2830103008519718
17.5,-0.29448920723067745,0.7100700843557551,-1.7835163296158905,-1.189554590641493
17.6,-0.22105089838459166,0.7355187344899975,-1.8981516832981182,-1.0985822303560855
17.7,-0.14520494376950177,0.7536901394879907,-2.003185449322254,-1.0111211787850372
17.8,-0.06776291511393782,0.7642923736322009,-2.0991694204765032,-0.9278500243094319
17.9,0.010427960662179851,0.7671512946655561,-2.186710684479057,-0.8491536134965338
18,0.08850343005075276,0.7622194565319746,-2.266426640240894,-0.7751821962162254
18.1,0.16560187588910158,0.7495785766906953,-2.338914510971728,-0.70590719929513
18.2,0.24088381995989533,0.7294352967702973,-2.4047327034960704,-0.6411700057313383
18.3,0.31355008192684247,0.7021106846193851,-2.464390942669941,-0.5807224086746523
18.4,0.38285751185768524,0.6680245691448043,-2.5183464189851033,-0.524258818794391
18.5,0.4481314077877387,0.6276762813633628,-2.567003774960986,-0.4714410424939626
18.6,0.5087740127773084,0.5816236329993699,-2.610717361232946,-0.4219167324250033
18.7,0.5642688377866094,0.5304619769276563,-2.6497946960814245,-0.37533265121501463
18.8,0.6141809370283454,0.4748049855590204,-2.6845004447836205,-0.33134380054281715
18.9,0.6581536193822142,0.4152684134163395,-2.7150605001516883,-0.2896193121224327
19,0.695902363986943,0.35245765575872756,-2.741665918984079,-0.249845834090346
19.1,0.7272068796249911,0.28695945336184175,-2.764476566537678,-0.21172900194708813
19.2,0.7519023170645676,0.21933769614626478,-2.7836244035469666,-0.17499346123336654
19.3,0.769870591645222,0.15013295382207645,-2.7992163689153102,-0.13938179967531283
19.4,0.7810326535714339,0.07986515654102186,-2.8113368539975183,-0.10465265060712223
19.5,0.7853423811947136,0.009038722682330799,-2.8200497355216028,-0.0705781925976315
19.6,0.7827825873298607,-0.06185063286160694,-2.8253999721114216,-0.036941217528519865
19.7,0.7733634377785432,-0.1323081989590861,-2.827414767124835,-0.0035318868808914064
19.8,0.757123394199976,-0.20183246954712403,-2.826104285971142,0.02985573022239324
19.9,0.7341326133877786,-0.269908033646341,-2.821461921023599,0.06342718386113753
20,0.7044985553839772,-0.33599994559213214,-2.813464122404493,0.09739118755574801
20.1,0.6683733532637652,-0.3995503514683247,-2.802069771733759,0.1319631180981777
20.2,0.6259623227792932,-0.4599780912939961,-2.787219113585873,0.16736829206312315
20.3,0.577532812290486,-0.5166819004129533,-2.7688322613923053,0.20384497450518174
20.4,0.5234224550087626,-0.5690476433057111,-2.7468072386711664,0.24164700697711075
20.5,0.4640458185757657,-0.6164597183471782,-2.7210176036836247,0.2810458232189964
20.6,0.39989848691696,-0.6583163788808921,-2.691309667681141,0.3223317199953851
20.7,0.3315577532591269,-0.6940483021662396,-2.657499271507485,0.3658141023438956
20.8,0.2596793545806616,-0.7231392319369481,-2.6193682120963335,0.41182033548213665
20.9,0.18499003025950983,-0.7451471488835296,-2.576660373529624,0.4606928201165503
21,0.10827605882878194,-0.7597241586688949,-2.5290776542489404,0.512783700336001
21.1,0.030368295242577226,-0.7666332366815107,-2.476275930333381,0.56844645922221
21.2,-0.047875466407848934,-0.7657601685169948,-2.417861448341169,0.628023628030359
21.3,-0.1255897630155844,-0.7571194541404864,-2.3533882413097786,0.6918295354932804
21.4,-0.20192119918066032,-0.7408535528077899,-2.282357543148305,0.7601269699167539
21.5,-0.27604744998766756,-0.7172255490759514,-2.2042206690501494,0.8330966082272798
21.6,-0.3471943834891703,-0.6866060106732892,-2.118387400749599,0.9107983487660466
21.7,-0.41465030162784117,-0.6494553848569617,-2.0242425139984124,0.9931242550885144
21.8,-0.47777653596961656,-0.6063036607227047,-1.9211735011432183,1.07974405385893
21.9,-0.5360139546432635,-0.5577291649478797,-1.8086123323236472,1.1700462442444068
22,-0.5888853083911414,-0.5043382605064047,-1.686092612440127,1.263080964364427
22.1,-0.6359937196705884,-0.4467474228881778,-1.5533201935004812,1.3575144701089115
22.2,-0.6770179460651911,-0.3855687477499659,-1.4102498125831644,1.4516086318422539
22.3,-0.7117052840982829,-0.3213994776103969,-1.257153594282519,1.5432403046374703
22.4,-0.7398630990246587,-0.25481569602163834,-1.0946620072331414,1.629972553638143
22.5,-0.7613499738998201,-0.18636997572599306,-0.9237582431626536,1.7091810328368755
22.6,-0.7760673894104139,-0.11659250175397849,-0.7457168643244834,1.7782252637206177
22.7,-0.7839527006551494,-0.04599501788213216,-0.5619963403450057,1.8346412687228388
22.8,-0.7849739940999093,0.024923147039291382,-0.37411547594533895,1.876325472055998
22.9,-0.7791272213084312,0.09566774334669037,-0.183554211619511,1.9016841987689497
23,-0.7664358233191982,0.1657417565095359,0.00828876899231007,1.9097360696606978
23.1,-0.7469528687502104,0.23463783824294346,0.20007439884390066,1.9001680797491471
23.2,-0.7207655523117888,0.3018318074851702,0.3904606123577209,1.8733521052888618
23.3,-0.6880017133930192,0.36677800409300376,0.5780417332837207,1.8303252077352956
23.4,-0.6488378444198319,0.4289072548894875,0.7613318450054785,1.7727298160510099
23.5,-0.6035078722677124,0.48762813606946326,0.9388128145142979,1.7027071387833563
23.6,-0.5523118401885593,0.5423320624024783,1.1090371317961512,1.622743976630994
23.7,-0.4956235214418554,0.5924025229573043,1.270751659312704,1.5354869055136677
23.8,-0.43389595253079133,0.6372284151488548,1.4230020316843308,1.4435503264628797
23.9,-0.3676639841330712,0.6762210373602924,1.565189257178263,1.3493483061741356
24,-0.297543129853743,0.7088338230591573,1.6970707560865839,1.2549727754402658
24.1,-0.22422430491524467,0.734583452108077,1.8187162223267872,1.1621270536817636
24.2,-0.14846441540869262,0.7530706399201332,1.9304376848567215,1.0721104775188428
24.3,-0.07107313476671474,0.7639987445403343,2.032712935464975,0.9858416579499403
24.4,0.007103457359153655,0.7671883974368953,2.126115883317089,0.9039054809073438
24.5,0.08520143395918096,0.7625866741777342,2.2112606990026022,0.8266107376699637
24.6,0.16235866396347728,0.7502698461373407,2.2887613625302894,0.7540488163778392
24.7,0.2377343462665956,0.7304394217300997,2.359205022257194,0.6861476491005324
24.8,0.3105272488480041,0.7034118959986624,2.4231362868373445,0.6227180682509771
24.9,0.37999156380007326,0.669603275673065,2.4810494161621723,0.5634917508251636
25,0.44544948030467324,0.629509936678895,2.5333858122138584,0.5081511068586498
25.1,0.5062998559782483,0.5836876394432011,2.5805348208207297,0.45635204963367104
25.2,0.5620227171835536,0.5327305505542052,2.6228364378933207,0.4077407846365854
25.3,0.6121796989889029,0.477251919549063,2.66058498311725,0.36196573961761097
25.4,0.656410894357695,0.41786769450177264,2.694033142751852,0.3186856382188149
25.5,0.6944288690366418,0.3551839082883307,2.723396027684634,0.277574575407905
25.6,0.7260107802217259,0.28978820740146827,2.7488550300849055,0.2383247759505822
25.7,0.750989605556141,0.22224548587858892,2.770561369388152,0.20064759642646823
25.8,0.7692454396391855,0.15309726849893654,2.7886392678401863,0.164273183850986
25.9,0.7806977111510978,0.0828642737188159,2.803188708212515,0.1289491339169586
26,0.7852989981396876,0.012051450546658252,2.8142877716917307,0.09443840205348925
26.1,0.7830309355852695,-0.058845270032320665,2.8219945469671095,0.060516660830282294
26.2,0.7739025262529429,-0.1293312961928641,2.8263486027091442,0.02696924246116198
26.3,0.7579509766922982,-0.19890556273505056,2.8273720086588576,-0.006412165864624189
26.4,0.7352449983527438,-0.26705337602818624,2.825069921925154,-0.039832994998893756
26.5,0.705890327053682,-0.3332407076618628,2.819430726050283,-0.07349937463919753
26.6,0.6700370305682969,-0.3969107068258303,2.8104257165711184,-0.10762165554793607
26.7,0.6278879879050098,-0.4574831658806622,2.7980083546682857,-0.14241782871796752
26.8,0.5797077378316084,-0.5143575591943099,2.782113064897399,-0.1781167755276023
26.9,0.5258307764805166,-0.566920095275841,2.7626535918554476,-0.21496116044152214
27,0.4666682993535171,-0.6145549441562402,2.7395209414727955,-0.2532098758515935
27.1,0.4027124106011238,-0.6566594137266661,2.7125808663142914,-0.29313989156355846
27.2,0.33453697003639626,-0.6926623960915069,2.681670938248523,-0.33504722869472225
27.3,0.2627945050373566,-0.7220449483285245,2.646597245838614,-0.3792468311904809
27.4,0.1882089459634108,-0.744361478416953,2.60713071023861,-0.42607095929456634
27.5,0.11156432418504367,-0.7592597264197497,2.5630031237816064,-0.4758655907607909
27.6,0.033689944368472946,-0.7664976771283012,2.513903076988622,-0.5289842888826882
27.7,-0.04455715926170334,-0.7659557342605501,2.4594720072804663,-0.5857787808029533
27.8,-0.12231144694847142,-0.7576428986719063,2.39930079886513,-0.6465852605458083
27.9,-0.19871861485699976,-0.7416962997373651,2.3329276827342467,-0.7117054316385147
28,-0.2729546533126938,-0.718374129437496,2.2598385106444008,-0.7813811493823852
28.1,-0.3442430707190243,-0.6880427228563823,2.1794710332518985,-0.8557615182851112
28.2,-0.4118692743476102,-0.6511591106906387,2.091225402941503,-0.9348617164335435
28.3,-0.47519133226113097,-0.6082507600125717,1.9944837158130488,-1.0185135261332872
28.4,-0.5336466581411786,-0.5598943694959706,1.8886416613823511,-1.1063090843307508
28.5,-0.5867545306340161,-0.5066954972745997,1.7731548342607422,-1.19754172067915
28.6,-0.6341147355740557,-0.4492705109416845,1.647600315007617,-1.291151072653157
28.7,-0.6754029494984245,-0.3882319338522566,1.511750149678147,-1.3856834909941391
28.8,-0.7103637233309881,-0.32417779601776786,1.365647353172527,-1.4792818849848897
28.9,-0.7388020506712115,-0.25768515467117487,1.2096683654941591,-1.5697196006638858
29,-0.7605745153591499,-0.18930758206671422,1.0445518517932906,-1.6544882757837975
29.1,-0.7755809319785714,-0.11957615112995924,0.8713767266086649,-1.7309393204654084
29.2,-0.7837572519561004,-0.04900327662508796,0.6914850712527505,-1.7964645157446089
29.3,-0.7850703310668541,0.02191132732044191,0.5063659559580439,-1.8486892153346959
29.4,-0.7795149632153453,0.09267335403789803,0.3175348627136786,-1.8856482023037706
29.5,-0.767113395158777,0.16278606570689919,0.1264489026687795,-1.9059217868631744
29.6,-0.7479173614872106,0.23174269397620728,-0.06551582060496688,-1.9087238617592257
29.7,-0.7220124891980181,0.29901988232732934,-0.2570267126807725,-1.8939454579342734
29.8,-0.689524738013053,0.3640729465578918,-0.4467277804754689,-1.8621604517689434
29.9,-0.65062835681021,0.42633371301940215,-0.6331883796085291,-1.8145946001284345
30,-0.6055546502205752,0.4852116233552975,-0.8149050403886854,-1.753052348895893


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819605337085597,-0.07069665628761918,2.825728601317488,-0.03361302943289381
0.2,0.7716626301786459,-0.14090772892939735,2.820605250887063,-0.06743845753708483
0.30000000000000004,0.7545504920176117,-0.2101393052523815,2.8120361703578296,-0.10169231973486748


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_simple_pendulum_hamiltonian_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7817220542790827,-0.06429664287350949,2.8264429709765078,-0.029570404502736215
0.2,0.7737657880471959,-0.12872865822935228,2.830684743329743,-0.060684565056413564
0.30000000000000004,0.7610003171321473,-0.19291027499593352,2.8381843243059834,-0.09328905261954537


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_simple_pendulum_poly_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7823618157092036,-0.060971282135395176,2.823799846020431,-0.06286942618458206
0.2,0.7731672423607947,-0.12304003180668052,2.815840520258507,-0.0941234114981634
0.3,0.7577432165316983,-0.18542453573235224,2.805165193108478,-0.11924173077188722
0.4,0.7360998281827804,-0.24728287145360878,2.791924896221932,-0.14627721781806557
0.5,0.7083335789320916,-0.3077326279321295,2.7757040197980922,-0.1794844884712627
0.6,0.6746301374572229,-0.3658780005853002,2.755687670120794,-0.22295410069375435
0.7,0.6352640339005691,-0.4208436760846331,2.73058634964921,-0.28232476465837236
0.8,0.5905947272504617,-0.4718128496934811,2.698417763612965,-0.3659253381449793
0.9,0.5410588447279878,-0.5180649470426754,2.656266044728199,-0.4832833486826708
1,0.48715887950387593,-0.5590078818609638,2.6006749541825003,-0.6317722287840153
1.1,0.42944913430355836,-0.594200215767062,2.5301474670857638,-0.7727942149151809
1.2,0.36852008597635405,-0.6233602643090745,2.4478279461329464,-0.8648614183794784
1.3,0.3049825321913293,-0.6463614100733472,2.358513591393383,-0.9170009573374022
1.4,0.23945284767866143,-0.6632149668252427,2.2649740103643516,-0.95225159505212
1.5,0.17254046197898779,-0.6740434532477494,2.1682429182596206,-0.9818871669601484
1.6,0.10483833817456735,-0.6790479601664211,2.068649380285485,-1.0098681347166496
1.7,0.03691684720064936,-0.678473491948132,1.966274784167057,-1.0376613906287213
1.8,-0.03067894303112386,-0.6725758926439276,1.8611009667165916,-1.0659287980597085
1.9,-0.09742887751611347,-0.6615933314080849,1.7530619225776394,-1.095002862137349
2,-0.16283479458434122,-0.6457245012010848,1.6420689467854976,-1.1250146321716143
2.1,-0.226415818097113,-0.6251148606995589,1.5280289997659788,-1.155920243560542
2.2,-0.2877027095052481,-0.5998516300509861,1.410862482428013,-1.1874913410726093
2.3,-0.34623217318458777,-0.5699678715955703,1.2905229086013026,-1.2192889773805127
2.4,-0.40154203002993283,-0.5354558663576409,1.167019565850428,-1.2506311363416445
2.5,-0.45316819756845095,-0.49628982065387583,1.04044333732905,-1.2805640373567955
2.6,-0.5006443919988369,-0.4524574486586182,0.9109946548923922,-1.3078512040650145
2.7,-0.5435053741956817,-0.40399888034595044,0.779010863806879,-1.3309993265887512
2.8,-0.5812943217688066,-0.35104953316877846,0.6449882163887966,-1.3483441609143123
2.9,-0.6135744616717219,-0.2938813244076917,0.5095913572544605,-1.3582171577424023
3,-0.6399444296563743,-0.23293461956602346,0.373641940481858,-1.359193250937494
3.1,-0.6600560150665513,-0.1688326846975577,0.2380801252544007,-1.3503719766606468
3.2,-0.6736321902557258,-0.10237212578521117,0.10390074246990501,-1.331579861824984
3.3,-0.6804828689095513,-0.034487121358173896,-0.02792110512669997,-1.3033609671388025
3.4,-0.6805159103890595,0.03380872232914007,-0.15649015440032657,-1.2667029831807528
3.5,-0.6737415706242463,0.10149331293540945,-0.2810137425691836,-1.222590597481838
3.6,-0.660269749232819,0.16760699376291535,-0.4007784930955102,-1.171558472410785
3.7,-0.6403006725185069,0.2313110740772793,-0.515087927453456,-1.1133693610947601
3.8,-0.6141107172661439,0.29192554568820994,-0.6231756898047991,-1.0468472372731346
3.9,-0.582035641737924,0.34894326509223533,-0.7241092044103871,-0.9698512794599774
4,-0.5444534843262057,0.4020232062448365,-0.8166983779357064,-0.8794122783630814
4.1,-0.5017689401942096,0.4509687712451129,-0.8994299375514008,-0.7721325989918034
4.2,-0.45440036249507554,0.49569811603912034,-0.9704615289201541,-0.6450075171218033
4.3,-0.4027698743427733,0.5362125011132541,-1.0277229675280823,-0.4967375823762378
4.4,-0.34729656410143145,0.5725667490485048,-1.069163054942337,-0.32922947073539377
4.5,-0.2883924347881459,0.6048439254878166,-1.0931217033460667,-0.14842160295510873
4.6,-0.22646064511144365,0.6331348244952509,-1.0987085990562864,0.03652168868022358
4.7,-0.16189557315240624,0.6575219267573423,-1.0860138307491496,0.21564170361867355
4.8,-0.09508429068518678,0.6780670888984062,-1.0560454768262266,0.38092807993519007
4.9,-0.026409117606463264,0.6948021218602454,-1.0104448505401469,0.5278280858514062
5,0.043748993586756865,0.7077214545141187,-0.9511381684787404,0.6550470784096473
5.1,0.11500640712894802,0.7167761376633733,-0.8800669195587354,0.7633469574230606
5.2,0.1869722032274158,0.7218685614909399,-0.799046351415568,0.8543206126804292
5.3,0.25924306391563945,0.7228474074672053,-0.7097239406091806,0.9296538739179218
5.4,0.3313976415717977,0.71950274379511,-0.6135855850620898,0.9908829193614533
5.5,0.40299048033444745,0.7115618491241044,-0.5119700823359657,1.0394298124816475
5.6,0.47354561890885827,0.698687135058282,-0.40607571113835017,1.0766944564861265
5.7,0.542550171879551,0.6804786679743259,-0.29696051286842906,1.1040775533050353
5.8,0.6094485364682514,0.6564847179442471,-0.1855447484319801,1.1229188017371858
5.9,0.6736382129607718,0.6262238698557351,-0.07262185776683777,1.13439865645111
6,0.7344685218925228,0.5892212066125058,0.04112119719566011,1.13945520748374
6.1,0.7912436484770107,0.54505819786837,0.15507702161363035,1.1387365136766183
6.2,0.8432311692693238,0.4934312046145407,0.2686875453643753,1.1325781642518817
6.3,0.889676459312145,0.43420855957969146,0.38141182595685835,1.1209826459350742
6.4,0.9298222010013361,0.3674733532790849,0.4926910183179602,1.1035810110814785
6.5,0.9629309863506841,0.293541320648295,0.6019083503779155,1.079572223934592
6.6,0.9883083209247235,0.21295147470081077,0.7083425374752614,1.0476577151746467
6.7,1.005323663599447,0.12643865625128295,0.8111161951593518,1.0060170730929545
6.8,1.0134285561093075,0.03490620699066094,0.9091469540006062,0.9524011337755055
6.9,1.012172841110658,-0.06058223147058443,1.0011175146576379,0.884431115047833
7,1.0012214753532407,-0.15878231104934776,1.0854879785503175,0.8001420036372131
7.1,0.9803745747780014,-0.2582277290966172,1.1605706797783373,0.6986497037850614
7.2,0.9495915907790017,-0.3571946515547882,1.2246647184244024,0.5806118649676164
7.3,0.9090171723931224,-0.45370992374880764,1.2762103855225835,0.44811873193239254
7.4,0.8590025576148907,-0.545636661600615,1.313900403018188,0.3039758131308762
7.5,0.8001140510747805,-0.6308447052961386,1.3367055517742923,0.15080758363424274
7.6,0.7331214800875688,-0.7074315397692779,1.3438269506628735,-0.00942565718141182
7.7,0.6589647828213993,-0.7739260216558675,1.3346367698429062,-0.17514904601598213
7.8,0.5787039795098393,-0.8294085358657314,1.308685287100632,-0.3441609089582152
7.9,0.49346260649759777,-0.873521558572312,1.2658300673051377,-0.5123128777347927
8,0.404374792341919,-0.9063931303263664,1.2064751844080936,-0.6728336469869687
8.1,0.3125424565810569,-0.9285184524049076,1.1317928957528043,-0.8175244231139057
8.2,0.2190048439598224,-0.9406357227553659,1.043721623661937,-0.9398289613184501
8.3,0.12472005995775018,-0.9436113166295265,0.9446569558372117,-1.0373772030440795
8.4,0.030557540140865907,-0.9383357509468937,0.8370214894435901,-1.1117212457220638
8.5,-0.06269958700912935,-0.9256300397770354,0.7229765543340558,-1.1661393555979027
8.6,-0.15434341267557383,-0.9061655397758912,0.604352547904716,-1.2037582733456789
8.7,-0.24372301657253798,-0.8804021680517757,0.4827078845275229,-1.22686270880224
8.8,-0.3302211478779945,-0.848548799850487,0.35941135432837235,-1.2370156844555977
8.9,-0.41322812812430193,-0.8105472736250224,0.23569580327212117,-1.2354365406196344
9,-0.49211537640323894,-0.7660815097955983,0.11267589739329321,-1.2233047167748023
9.1,-0.5662112742981539,-0.7146161246475642,-0.008654747499364145,-1.201860370993591
9.2,-0.6347827103139735,-0.6554732086495256,-0.12742620312772635,-1.172308806958573
9.3,-0.6970266694807286,-0.5879581998279565,-0.24287900829312326,-1.1356169168126395
9.4,-0.7520771750576085,-0.5115409427967242,-0.35432955653268344,-1.0923036881181887
9.5,-0.7990327442649282,-0.42608117148583063,-0.4611171067924295,-1.0422883691313922
9.6,-0.8370071003920434,-0.3320589043169742,-0.5625393463575159,-0.9848136519062151
9.7,-0.8652003529890452,-0.23073908424673603,-0.6577840182810742,-0.9184444352463195
9.8,-0.882979871561792,-0.12418945493907352,-0.7458648460861351,-0.841161365774475
9.9,-0.8899533758881335,-0.015103369228503395,-0.8255737588776295,-0.7506057743736289
10,-0.8860152112439026,0.09354765141110574,-0.8954686346180833,-0.6445582863961521
10.1,-0.8713533353396861,0.19893116250091042,-0.9539229367925626,-0.5216980253482206
10.2,-0.846416597215119,0.2987100277639738,-0.9992618248577267,-0.3825337302132994
10.3,-0.8118537208810276,0.39124152276750757,-1.0299854945785938,-0.2301334274884403
10.4,-0.7684414830706329,0.4755975807808735,-1.0450328806246114,-0.07011827411234872
10.5,-0.7170180783318546,0.5514517029983967,-1.0439939437420949,0.09035877839290903
10.6,-0.6584314068006721,0.6189063702459695,-1.027181175765623,0.24429350290832608
10.7,-0.5935048565415612,0.6783235186899507,-0.9955340992916379,0.3863443663820827
10.8,-0.5230183693357375,0.7301917788141988,-0.9504110072842815,0.5135059733366591
10.9,-0.447700573446837,0.7750372130246783,-0.8933609681597264,0.624871286970207
11,-0.36822798091929265,0.813369386709674,-0.8259484195456435,0.7209069138241032
11.1,-0.2852283293572517,0.8456503486323057,-0.7496536131792577,0.8027262522719785
11.2,-0.1992863275865166,0.8722762131696784,-0.6658341978863836,0.8716126583731946
11.3,-0.1109508904782276,0.8935650621229478,-0.5757207022318557,0.9288072966601291
11.4,-0.020743405859754357,0.9097480122505093,-0.48042395197261434,0.9754630850519694
11.5,0.07083318644668687,0.9209616680069214,-0.38094338495154423,1.0126576773550366
11.6,0.1632845430858763,0.9272401036217137,-0.278174098761502,1.041398828925917
11.7,0.25611419643999644,0.9285040370834546,-0.17291472078877698,1.0626025858742356
11.8,0.3488114089267703,0.9245445532209066,-0.06587844898251259,1.0770546359767936
11.9,0.4408371732724741,0.9150009104068415,0.04229194022073973,1.0853720413371868
12,0.5316077284688742,0.8993346880361152,0.15100568872296657,1.0879739399645376
12.1,0.620475671356131,0.876808609849998,0.2597030701850851,1.085057823314929
12.2,0.7067097186374576,0.8464850210555538,0.36783188824386615,1.0765710824220895
12.3,0.7894762027314947,0.8072649614091144,0.47482047929406496,1.0621684783243188
12.4,0.8678273884033152,0.7579887109931374,0.5800456700784079,1.0411547122146954
12.5,0.9407033639379949,0.6976060801063791,0.6827947614756478,1.0124263287407738
12.6,1.0069536889431843,0.6253941050291358,0.7822230254731707,0.9744477645578715
12.7,1.0653806871806497,0.5411587705719494,0.8773128037164379,0.925318353944247
12.8,1.1147984679385283,0.4453334865727994,0.9668466616880035,0.862996455759104
12.9,1.154093854053301,0.33891434131239995,1.0494124771994557,0.7857130824253542
13,1.1822732094542276,0.22325511944168214,1.1234569091971793,0.6925010558207874
13.1,1.1984862021107787,0.09983506515378138,1.1873887303956765,0.5836141531354044
13.2,1.2020311096290879,-0.029855543718767932,1.239706431194704,0.4605553708839332
13.3,1.192359031978957,-0.16421427419925072,1.279103793557212,0.3256184626420607
13.4,1.1690992250469858,-0.3012163324441256,1.3045142309640165,0.18118895707707258
13.5,1.1321208372494933,-0.43803077959494485,1.3150917063960483,0.02924870390080486
13.6,1.0816262160068102,-0.5708244553256979,1.3101676270347218,-0.1285731080215922
13.7,1.01824164001144,-0.6950511759712742,1.289244258064178,-0.29033393378777406
13.8,0.9430496169612937,-0.8063107947868586,1.2520767698901294,-0.4527408716596154
13.9,0.8575206173313313,-0.9013992938322192,1.1988532184855705,-0.6103689033033649
14,0.763358049925801,-0.9788941762489864,1.1304004947926767,-0.7560814949891753
14.1,0.6623234978379762,-1.0389688579027174,1.048263121778871,-0.8831123702452381
14.2,0.5561078165923526,-1.0827477392078544,0.9545346477460631,-0.9875772756102098
14.3,0.4462679858908966,-1.1117057360854765,0.8515091506319354,-1.0692793799024187
14.4,0.33421031736883233,-1.127352406458537,0.7413644849526742,-1.1304263609767973
14.5,0.22119245260911688,-1.1311491852291466,0.6260145835643601,-1.173834408485687
14.6,0.10832830564713296,-1.1245089167927818,0.5071084773375987,-1.2018942276207132
14.7,-0.0034061396159864553,-1.108767595010923,0.38608766097576475,-1.2163834205310984
14.8,-0.11316124393714119,-1.08509768765215,0.2642376533714329,-1.2186936325838165
14.9,-0.22019148191796384,-1.0543885839627032,0.14271240748475547,-1.2101008049535504
15,-0.32382132784246687,-1.0171345559314822,0.02253798738255236,-1.1918923040945646
15.1,-0.4234015120444968,-0.9733570227129708,-0.09538736119903157,-1.1653162188300852
15.2,-0.5182596467595636,-0.9225702395910518,-0.21028150041801597,-1.131413942776768
15.3,-0.6076497466623346,-0.8637947512608541,-0.32144797232451017,-1.0908277775042967
15.4,-0.6907060422145853,-0.7956338836898948,-0.4282280591474271,-1.0436504094156742
15.5,-0.766408937469477,-0.7164471036111973,-0.5299410331963654,-0.9893405387235619
15.6,-0.8335750087457645,-0.6246644946018273,-0.6258193712741758,-0.9267068491973651
15.7,-0.8908867049684489,-0.5192661794137886,-0.7149461800891119,-0.8539724287979574
15.8,-0.936976507651133,-0.4003724886011948,-0.7962047444609315,-0.7689631144075235
15.9,-0.9705684853021062,-0.26976016175329215,-0.8682560582417098,-0.6694913296690255
16,-0.9906559552419338,-0.13101893651207402,-0.929567199288737,-0.5539942214805528
16.1,-0.9966668480537709,0.010869139138819872,-0.9785149872403934,-0.42237676508556127
16.2,-0.9885592878569821,0.1504643785626011,-1.0135740478138064,-0.2767913215120396
16.3,-0.9668127377753348,0.2829451224736963,-1.0335604112325387,-0.12188551668419875
16.4,-0.9323238842960632,0.40487248999515363,-1.0378562996266583,0.035851548541527556
16.5,-0.886252885259116,0.5144061010759199,-1.0265271684400292,0.18951700888685405
16.6,-0.8298733110032963,0.611049419616519,-1.000283470379841,0.3333381260743795
16.7,-0.7644603962716132,0.6951850238057355,-0.9603135903423792,0.46361147441781914
16.8,-0.691225862755341,0.7676382521771218,-0.9080669123854533,0.5787658049441178
16.9,-0.6112897077677408,0.8293821085258204,-0.8450651199351926,0.6788074856347818
17,-0.5256740498010507,0.8813854904330888,-0.7727803951946441,0.7646093506283391
17.1,-0.43530697025362985,0.9245554369460341,-0.6925781473445808,0.8373643988659822
17.2,-0.34102968701859465,0.9597207619373331,-0.6057016579361217,0.8982923587986495
17.3,-0.24360480051667144,0.987623245631938,-0.5132756260988154,0.948539043966598
17.4,-0.1437256376181614,1.0089037611029557,-0.4163143442769106,0.9891685110774654
17.5,-0.04202723463527769,1.0240840934772273,-0.3157293933847867,1.0211711779799795
17.6,0.0609008322681162,1.0335487709505407,-0.2123373320629143,1.0454533938338582
17.7,0.16449987076468875,1.0375281901287003,-0.10686947426673393,1.062807849704841
17.8,0.2682257552937044,1.0360795965280594,14976703259374224e-21,1.0738784948456388
17.9,0.37153034972690197,1.0290599835119272,0.10771250592856901,1.0791308500566974
18,0.4738396154945493,1.0160867041898776,0.21565623876286377,1.0788284566057105
18.1,0.5745272273602569,0.9964882341140311,0.32329454760133547,1.073007875867608
18.2,0.6728832998448184,0.9692590007542086,0.4300666753859872,1.0614426736519438
18.3,0.7680799397035386,0.9330472282529682,0.5353739878705236,1.0435920800953609
18.4,0.8591390084602862,0.8862196250216828,0.6385455731402444,1.0185418154567378
18.5,0.9449122113870314,0.8270499971045807,0.7387984921866504,0.9849621502448493
18.6,1.0240872512454968,0.7540496832146486,0.8351965335126592,0.9411294208034391
18.7,1.0952320116852168,0.6663790262358322,0.9266168682234912,0.8850733485640565
18.8,1.1568774611515344,0.5641762001798096,1.0117400482841727,0.8149012032366483
18.9,1.2076207453131682,0.4486027902374438,1.089080891730635,0.7292782329846265
19,1.2462144838227824,0.32152921002542967,1.1570693616368404,0.6279091529322746
19.1,1.2716122932032683,0.18501815324405968,1.2141686690012177,0.5117538695331874
19.2,1.2829656352889776,0.04092334049634791,1.2589924850087462,0.38278216309305435
19.3,1.2795983832928524,-0.10912220238708786,1.29037701555268,0.24335894115723736
19.4,1.261004176559708,-0.26324391632801103,1.307388086598405,0.09563354466709206
19.5,1.2269082906336888,-0.4185456330761685,1.309284690858958,-0.05866610731128743
19.6,1.177406372364454,-0.5704508193193281,1.2954913329755937,-0.21784369411697924
19.7,1.113134767706302,-0.7128491844978756,1.2656363544210056,-0.37934578430010246
19.8,1.035363621556783,-0.8395029912217525,1.219687845943923,-0.5388030116569138
19.9,0.9459068163681875,-0.9460862018130524,1.1581564520869763,-0.6898092486938618
20,0.8468615678440339,-1.0312990806783373,1.0822473484008526,-0.82523707927534
20.1,0.7403218339618102,-1.0963004104496827,0.9938113148401355,-0.9397236998458449
20.2,0.6282010631913798,-1.143311033315961,0.8950663416746435,-1.0314071860537437
20.3,0.5121850383807268,-1.1745445924042788,0.7882503232409944,-1.1015215357681112
20.4,0.39375684582612935,-1.1918260789812911,0.6753934354632914,-1.152688671196785
20.5,0.27423462799257786,-1.1966593585519225,0.5582570719990174,-1.187500015444477
20.6,0.15479423353386546,-1.1904145134130126,0.43837052081091604,-1.2079818512071172
20.7,0.036476245070986374,-1.174432263328487,0.31708685199208797,-1.2156722404518168
20.8,-0.0798103067092344,-1.1499857839041119,0.1956185182836155,-1.2118891261580758
20.9,-0.19327465888040407,-1.1181389920373335,0.0750484555368028,-1.1979236167097844
21,-0.3032148587427028,-1.0795774496140178,-0.04366980169873591,-1.1750619062336443
21.1,-0.4089726872761489,-1.0344720786295325,-0.1597062753844019,-1.1444599667231041
21.2,-0.5098777446990673,-0.9824002120860251,-0.2723322611887349,-1.1069554171444145
21.3,-0.6051866741499741,-0.9223276568297507,-0.3808795740142531,-1.0628969356153752
21.4,-0.6940239675310363,-0.8526618515472508,-0.4846855160479089,-1.0120325611170924
21.5,-0.7753330240974251,-0.7714122015138885,-0.5830300091746308,-0.9534647451099658
21.6,-0.8478511228564861,-0.6765192813963086,-0.6750716864577522,-0.8856765059692636
21.7,-0.9101282626311489,-0.5664089822383619,-0.7597911859430135,-0.8066566720881749
21.8,-0.9606122019906173,-0.44074487023812775,-0.8359543165562735,-0.714184918150408
21.9,-0.9978109131058578,-0.3011717125923589,-0.9021148339098856,-0.606348130993493
22,-1.0205128505908894,-0.1516539114270112,-0.9566814100867398,-0.48230024889656675
22.1,-1.0280043889987052,0.0019589155608098676,-0.9980672272517394,-0.3431077177260833
22.2,-1.0202035338343949,0.15312465804845915,-1.0249128025399552,-0.1922888955236163
22.3,-0.9976561786574615,0.2960513294997806,-1.0363276932710959,-0.03558968191045156
22.4,-0.9614041712654691,0.42672113259588285,-1.032063798696892,0.12013442327098736
22.5,-0.9127887848308871,0.5431413276789725,-1.0125485686173736,0.2684868363951717
22.6,-0.8532639666215855,0.6449522786195953,-0.9787704103171788,0.4047958383187505
22.7,-0.7842646846433302,0.732786103672756,-0.9320760508516163,0.5265687342900304
22.8,-0.7071371523385602,0.8077101532333338,-0.8739636041164471,0.6331723299747745
22.9,-0.6231141074011481,0.8708885969329178,-0.8059296438738156,0.7251510982901271
23,-0.5333136226198754,0.9234385718466522,-0.7293848563250728,0.8035892556465103
23.1,-0.4387460170911236,0.9663972787278874,-0.6456224469753491,0.8697058277158792
23.2,-0.3403218109261041,1.000723960383779,-0.5558151010856732,0.9246771615553517
23.3,-0.23885963861925774,1.0272947799402898,-0.4610219953518923,0.9695965713614064
23.4,-0.13509551560001243,1.046881308653044,-0.3621968805868806,1.0054807033953774
23.5,-0.02969475939028316,1.0601209644196918,-0.2601956034488521,1.033269121440871
23.6,0.07673317849404593,1.0674895192958986,-0.15578473248958308,1.053802817041002
23.7,0.18361738795874025,1.0692785092649635,-0.04965304823017366,1.0677907444870907
23.8,0.290405975251874,1.065572419838287,0.05757359285627049,1.0757776089070494
23.9,0.3965438811064383,1.0562170894839844,0.1653145080852227,1.0781184145840863
24,0.5014468422847267,1.0407737579471221,0.2730140872692788,1.0749555046844286
24.1,0.6044701386610206,1.0184624108519313,0.3801191308694598,1.066188730484684
24.2,0.7048718375656527,0.9881129922265945,0.4860525268463743,1.051431304175139
24.3,0.8017730423837885,0.9481623340359646,0.5901817956055045,1.0299526086927435
24.4,0.8941223955998866,0.8967524220581291,0.691781858607675,1.0006240826806543
24.5,0.9806778776746454,0.831985331258282,0.7899939568681954,0.9619041628310905
24.6,1.0600226445836733,0.7523431631105831,0.8837872918281497,0.9119183008848869
24.7,1.1306274451535567,0.6571700679637459,0.9719360355089082,0.848695105060426
24.8,1.1909550855452253,0.546988209164722,1.053029003788056,0.7705805772185743
24.9,1.239578125360294,0.4234183706459116,1.1255267042840413,0.676744245783419
25,1.2752668162455176,0.2886884976775064,1.18786460378913,0.567551711801153
25.1,1.2970180055565763,0.1450092491791789,1.2385758195718048,0.4445468446267229
25.2,1.3040318249685472,-0.0057842956214782595,1.2763886330838397,0.309982402056041
25.3,1.295677883907202,-0.1620600843648214,1.3002641373033468,0.16615785735733152
25.4,1.2715066655522413,-0.32168004466821665,1.3093756705571176,0.014985265763679083
25.5,1.2313479794664197,-0.48104427758745916,1.3030700619270519,-0.14190959649590956
25.6,1.1754918589566734,-0.6345359197811579,1.2808686974210097,-0.30250878670893844
25.7,1.1048688181214315,-0.7752126256660702,1.2425558907225487,-0.4634062071352863
25.8,1.0210850988911355,-0.8969233060055357,1.1883581756902246,-0.619123018604313
25.9,0.9262270013709633,-0.9964687279324441,1.1191387316889452,-0.7626323559854927
26,0.8225271598866769,-1.0740078043513666,1.0364586711382713,-0.8874370928754783
26.1,0.7120866677541015,-1.131720721820619,0.9423994994848534,-0.9899230843787007
26.2,0.5967562369863021,-1.1722203578632842,0.8392233205020041,-1.0700071183285924
26.3,0.4781422414039559,-1.1977121217769684,0.7290732018019549,-1.1298517998354816
26.4,0.3576575165112895,-1.2098827848811122,0.6138366754473251,-1.1721681804063744
26.5,0.23656348366321428,-1.2101175304235412,0.49514629525225207,-1.1992623758289684
26.6,0.11598834541080899,-1.199722855706854,0.3744332133089278,-1.2128745694024607
26.7,-0.003070354003454852,-1.1800037463258946,0.2529742738793169,-1.2143973387181601
26.8,-0.1197425950334313,-1.15218177160111,0.13191366127173348,-1.205123544611187
26.9,-0.23326928984558087,-1.1172224321959454,0.012266123657479172,-1.1863514635352463
27,-0.3429675064092874,-1.0756566360615796,-0.10508159858948293,-1.1593208056191802
27.1,-0.4481799846335922,-1.0274505246723333,-0.21935694735493677,-1.1250433783017
27.2,-0.5482148342248218,-0.971939835273428,-0.32986927195514776,-1.0841170638652196
27.3,-0.6422819624445054,-0.9078309435846615,-0.4359608564300547,-1.0365843723356458
27.4,-0.729433549770781,-0.8332862446136524,-0.5369470163894471,-0.9818562495367291
27.5,-0.8085191837798827,-0.746142961042686,-0.6320519173979864,-0.9187031416745352
27.6,-0.8781725453425046,-0.644336579619703,-0.7203473332391366,-0.8453276181906553
27.7,-0.9368527417323604,-0.5265713227438098,-0.8007045118376971,-0.7595641792418185
27.8,-0.9829624339814992,-0.39315376709503563,-0.8717753408406501,-0.6592776381845795
27.9,-1.01504560393788,-0.24668264905519663,-0.932025722041951,-0.5430123812348187
28,-1.0320278866374204,-0.09213456705062545,-0.9798446577626652,-0.41083003716706146
28.1,-1.0334214969127606,0.06394053567216204,-1.0137357113033287,-0.26505257578974395
28.2,-1.0194125355674275,0.21487995280919703,-1.0325588591876356,-0.11044673339125297
28.3,-0.990797239660948,0.3553404337440464,-1.0357471284626822,0.0464868725433383
28.4,-0.9488047395795308,0.48206150668098496,-1.0234118967917833,0.19895095836218551
28.5,-0.8948860185695618,0.5937978911780154,-0.9962949126456825,0.3413485069269394
28.6,-0.8305394565324848,0.6907295047189016,-0.9555977320417507,0.470151759159343
28.7,-0.7572029060093849,0.7737850148171843,-0.9027675915904664,0.5839150089037932
28.8,-0.6762054486312385,0.8441501532698779,-0.8393146083090685,0.6827084293342098
28.9,-0.5887561007544587,0.9030157133281429,-0.7666955102279228,0.767422535534688
29,-0.4959483719556162,0.951496609679411,-0.6862598445371471,0.8392442397750214
29.1,-0.3987683639904679,0.9906275321187126,-0.5992361121877264,0.8993796480803993
29.2,-0.2981024597630595,1.0213677185395715,-0.506735637012566,0.9489606648886352
29.3,-0.19474537133272138,1.044587417344622,-0.40976068628727874,0.9890380755036614
29.4,-0.08941043640818927,1.0610382447882536,-0.3092121725471723,1.0205881714806235
29.5,0.017256852235974854,1.0713203399704092,-0.2058974936267523,1.044501196008261
29.6,0.12466227663124295,1.0758550747841378,-0.10054050918929348,1.0615519614083195
29.7,0.2322438726353973,1.0748624034376275,0.006205201307859034,1.0723658737437138
29.8,0.33945055551755554,1.0683348269900834,0.1137399070099164,1.0773903420023914
29.9,0.445717591452965,1.0559992048804079,0.22149874925249516,1.0768716824388527
30,0.5504374865440993,1.0372637947555188,0.32893042723938715,1.0708298019913105


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_simple_pendulum_true_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7818647138069821,-0.07062728601037477,2.8258870784411636,-0.030950697451056258
0.2,0.7712894234632991,-0.14075282421004612,2.821233438567535,-0.062195763308686064
0.3,0.7537478111789845,-0.2098680615188343,2.8134282424299997,-0.09403145355431718
0.4,0.7293668474491098,-0.2774516244934092,2.8023974676871264,-0.1267577296786009
0.5,0.6983264750918816,-0.34296486382740776,2.7880368399614017,-0.16067993159463903
0.6,0.6608614678998436,-0.40584966889729013,2.770211220963109,-0.19611021141508345
0.7,0.6172633678443552,-0.4655291733405239,2.748753869821921,-0.23336861183395002
0.8,0.5678821867280848,-0.5214118243041562,2.723465620489738,-0.27278363664002475
0.9,0.5131275206615691,-0.5728990769720539,2.69411403560797,-0.31469211353857135
1,0.4534687129699406,-0.619396700604484,2.660432620061125,-0.3594380884029856
1.1,0.38943371959376,-0.6603293467231072,2.6221202072551533,-0.4073704130272825
1.2,0.32160638155706883,-0.6951576765808061,2.5788406694919943,-0.4588385947272246
1.3,0.25062190040224974,-0.723396975092603,2.530223152332678,-0.5141863665762173
1.4,0.17716043352090766,-0.7446358980672703,2.4758630929654233,-0.5737423160667378
1.5,0.10193887139341097,-0.7585538208736768,2.4153243549818226,-0.6378067881878445
1.6,0.025701014561042013,-0.7649352467598421,2.348142895752736,-0.7066341767479427
1.7,-0.05079348529697837,-0.7636799161257047,2.2738324742140734,-0.7804096704315069
1.8,-0.126780936906301,-0.754807624510499,2.191892998270251,-0.859219583261827
1.9,-0.20150561568139627,-0.7384572655150354,2.101822187310364,-0.9430146544369524
2,-0.2742313871314958,-0.71488019534761,2.003131262046039,-1.031566259215744
2.1,-0.34425240823173586,-0.6844285816990567,1.8953653344780517,-1.1244164604302098
2.2,-0.41090245853611285,-0.647539867694706,1.778129005678691,-1.220824374591711
2.3,-0.4735625825910154,-0.6047187910839791,1.6511173284026297,-1.3197134948690703
2.4,-0.5316668769723473,-0.5565185166061675,1.5141516951983591,-1.4196273245500721
2.5,-0.5847064089848936,-0.5035223726806922,1.367219331474029,-1.5187035763944907
2.6,-0.6322313933606355,-0.4463274646196006,1.2105139233271358,-1.6146795601882773
2.7,-0.6738518654987448,-0.38553111665607404,1.0444735870265536,-1.7049420399211241
2.8,-0.7092371668926389,-0.32172072968491117,0.8698111596591562,-1.7866322433342272
2.9,-0.738114597562907,-0.25546728861955315,0.6875310297121113,-1.856810043490306
3,-0.7602675989330338,-0.1873224404061347,0.4989268380650429,-1.9126699013344475
3.1,-0.775533810758587,-0.11781879807808202,0.3055558340474617,-1.9517870869246663
3.2,-0.7838032975997972,-0.04747294384570794,0.10918849364279952,-1.9723596923666513
3.3,-0.7850171846413435,0.023209520117185183,-0.08826414201447974,-1.9734050612818894
3.4,-0.7791668700689462,0.09372761275340998,-0.2848388636486033,-1.954872611563819
3.5,-0.7662939062120339,0.1635780803889802,-0.478614711913173,-1.9176497485098059
3.6,-0.7464905638219185,0.23224876403641403,-0.6678025149794508,-1.8634596246489281
3.7,-0.7199010139184915,0.2992130135716597,-0.8508195973818409,-1.7946719475206871
3.8,-0.6867229842267512,0.3639259014447815,-1.026342713216853,-1.714063769656262
3.9,-0.6472096753178737,0.42582292535584365,-1.193336303992202,-1.6245719446527478
4,-0.6016716567699109,0.48432177600549375,-1.3510571173077435,-1.5290726732123145
4.1,-0.550478416557609,0.5388275779094089,-1.4990391539507233,-1.4302112568634815
4.2,-0.4940592027592727,0.5887417886746932,-1.6370645156572812,-1.3302908088054353
4.3,-0.4329027971385669,0.633474624677876,-1.7651259936883612,-1.2312170036560632
4.4,-0.3675558870832519,0.6724605695720853,-1.883386524188549,-1.1344885869673702
4.5,-0.29861976454470296,0.7051761274401444,-1.9921394341451288,-1.041220493429458
4.6,-0.2267451861337399,0.7311586403579565,-2.091772089231614,-0.9521867801770535
4.7,-0.15262535785762638,0.7500247462600597,-2.182734375519658,-0.8678728210434734
4.8,-0.07698715628847944,0.7614869270479311,-2.2655125320201503,-0.7885291026113006
4.9,-0.0005808524902117806,0.765366642877252,-2.340608228049563,-0.714221713512418
5,0.07583125222429289,0.7616027912626123,-2.408522405114028,-0.6448768530134001
5.1,0.15148676505899789,0.7502546547589193,-2.4697432211141703,-0.5803182935173405
5.2,0.2256351454494953,0.7314990405066086,-2.524737384457847,-0.5202977733982828
5.3,0.29754908178319356,0.7056218995242819,-2.5739441962686627,-0.4645188925963251
5.4,0.3665347866480355,0.6730052567280108,-2.617771692319952,-0.4126553650891453
5.5,0.4319408014832107,0.6341107039730411,-2.6565943669854155,-0.36436456145425444
5.6,0.49316504069450745,0.5894609561584537,-2.6907520535184632,-0.3192972361483595
5.7,0.5496599596495659,0.5396210255256609,-2.7205496200021284,-0.27710423619073454
5.8,0.6009358815608656,0.4851804476365457,-2.746257213915295,-0.23744086523236838
5.9,0.6465626496146559,0.42673773529809544,-2.768110849411945,-0.19996945783985456
6,0.6861698724040031,0.36488789634491986,-2.7863131813839286,-0.16436060631804175
6.1,0.7194460961272878,0.30021348109714324,-2.801034349658728,-0.13029338709835553
6.2,0.7461372638740018,0.2332792825785318,-2.8124128073046077,-0.09745485496991077
6.3,0.7660448206896093,0.16463052101299772,-2.820556070554454,-0.06553901055292771
6.4,0.7790237957447375,0.09479410175640982,-2.825541345828693,-0.034245397776105906
6.5,0.7849811407589846,0.024282365829383687,-2.827416003084898,-0.003277451827773245
6.6,0.7838745393225547,-0.04640134490734632,-2.8261978754597106,0.027659307207043918
6.7,0.77571183307578,-0.11675606630985153,-2.8218753739199895,0.05885915759823243
6.8,0.760551129492386,-0.18627631716259813,-2.8144074126763408,0.09061806716926073
6.9,0.7385015798319543,-0.25444572444972857,-2.803723148086268,0.1232355218891707
7,0.7097247360641334,-0.320731947749723,-2.78972154083415,0.15701621794302906
7.1,0.6744363195351549,-0.38458363781429766,-2.7722707592881664,0.19227152638435013
7.2,0.6329081643548878,-0.4454300876152328,-2.7512074523090027,0.22932061595223627
7.3,0.585470037868661,-0.502684107943425,-2.7263359329532775,0.26849108545434436
7.4,0.5325109975905998,-0.5557484591697229,-2.6974273317383486,0.3101189128392337
7.5,0.4744799222500321,-0.6040259421482062,-2.6642187987846473,0.3545474665113213
7.6,0.4118848585650966,-0.646932902251419,-2.626412865651727,0.40212525032314783
7.7,0.34529087039114187,-0.6839155801037307,-2.5836771126857414,0.45320196184948136
7.8,0.27531614696902224,-0.7144683609005226,-2.5356443364222314,0.5081223337927588
7.9,0.2026262437813932,-0.7381526431066748,-2.4819134703832435,0.5672171094191162
8,0.12792646780146316,-0.7546148416890412,-2.4220515834055067,0.6307903807538943
8.1,0.05195257055764174,-0.7636019717909084,-2.355597362198802,0.6991024127930427
8.2,-0.02453993550461084,-0.7649733691289957,-2.2820665759138925,0.7723470214024409
8.3,-0.10078739049534752,-0.7587074083212528,-2.200960112598509,0.8506226202956576
8.4,-0.17602999181656287,-0.7449025483814483,-2.111775256391457,0.9338962824688147
8.5,-0.24952361313260046,-0.7237726000487608,-2.014020916672074,1.0219606805248855
8.6,-0.32055087844507385,-0.6956366904734669,-1.9072374912301773,1.1143847060248562
8.7,-0.38843100690898263,-0.6609049108608539,-1.7910218966332776,1.2104600485677506
8.8,-0.45252806189377853,-0.6200610015809308,-1.665057969731472,1.3091481196792003
8.9,-0.5122573843489062,-0.5736436139639045,-1.529151878321532,1.4090343675663928
9,-0.5670901455387505,-0.5222276824279566,-1.3832713280201843,1.5082999436812157
9.1,-0.6165561003411515,-0.4664072687809141,-1.2275862258488106,1.6047231525381023
9.2,-0.6602447442785654,-0.4067809443687309,-1.0625071463404523,1.6957239867550584
9.3,-0.6978051670095698,-0.3439404346276989,-0.8887167057510962,1.778462943054396
9.4,-0.7289449504796344,-0.27846286957862104,-0.7071881040948427,1.8499990624349647
9.5,-0.7534284739765641,-0.21090665794555838,-0.5191850894641821,1.9075011424707349
9.6,-0.7710749771701714,-0.14181073368207509,-0.32623891460683774,1.948492189679337
9.7,-0.7817566980188683,-0.07169670359269492,-0.1301005317958738,1.971093792005117
9.8,-0.7853973455877205,-0.0010732743467340017,0.06732993743464226,1.9742293220060625
9.9,-0.7819710997749716,0.06955775323751433,0.264090346757729,1.9577471032781584
10,-0.771502257363959,0.13969468275062136,0.4582508384190291,1.9224381318944412
10.1,-0.7540655655115717,0.2088291120591625,0.6480044023360494,1.8699446167478866
10.2,-0.7297872035417514,0.2764399010895949,0.8317435269327836,1.8025785055884715
10.3,-0.6988462969129796,0.3419886860480608,1.0081156750885718,1.7230855992954086
10.4,-0.6614767724236743,0.404917654271705,1.1760541733188044,1.634396955642051
10.5,-0.6179692966681399,0.4646502013308466,1.334785179393639,1.5394042611500842
10.6,-0.5686729838949942,0.5205949489006156,1.4838144713223698,1.4407836261864555
10.7,-0.5139965213210472,0.5721533846058763,1.6228995143558136,1.3408779933605517
10.8,-0.4544083505149855,0.6187311108354747,1.7520126596468835,1.2416363322000386
10.9,-0.39043555330077817,0.6597523719843837,1.8713007224159368,1.1445999093052563
11,-0.32266115167516135,0.6946771425571232,1.9810449982441423,1.0509225804439395
11.1,-0.25171961137760934,0.7230197348079032,2.0816244644783595,0.9614121698150745
11.2,-0.178290464681856,0.7443675565878953,2.1734837112748555,0.876582096698208
11.3,-0.10309011402674975,0.7583984906038818,2.2571062027556663,0.7967052789382163
11.4,-0.026862031330538546,0.7648953570245111,2.3329928159560684,0.7218651340234563
11.5,0.04963428535129407,0.7637560968030419,2.4016452069435945,0.652000795472494
11.6,0.1256351161335183,0.7549986754027662,2.463553353656836,0.5869453378038564
11.7,0.2003845267735505,0.7387602144588205,2.5191865638353677,0.5264568993466596
11.8,0.2731460025516321,0.7152904388088409,2.5689872603508324,0.47024322931288337
11.9,0.34321316698549625,0.6849400939518844,2.6133669266244777,0.4179804946739617
12,0.40991913654104417,0.6481454588011206,2.652703684524039,0.3693272785708394
12.1,0.4726441902589696,0.6054103905273379,2.6873410696005617,0.3239346725575358
12.2,0.5308215854900009,0.5572874589364379,2.717587654395338,0.28145327087032734
12.3,0.5839415044799586,0.5043596634417536,2.7437172454811765,0.2415377551639475
12.4,0.6315532561185333,0.4472240091428883,2.7659694425908503,0.20384963588238325
12.5,0.6732659696868049,0.3864779011823071,2.7845503990634217,0.1680586039291943
12.6,0.708748094254202,0.32270894708148995,2.799633663194944,0.13384284905032098
12.7,0.7377260619507722,0.25648841402343786,2.811361011536218,0.10088862081800518
12.8,0.7599824770024767,0.1883682490029196,2.8198432092815784,0.06888924414320152
12.9,0.7753541709159307,0.11888133616680054,2.8251606519961157,0.037543749829310996
13,0.7837304243035136,0.04854446682493667,2.82736385648488,0.006555244090086586
13.1,0.785051594859398,-0.022136635596744333,2.8264737796577575,-0.02437088535140104
13.2,0.7793083202048344,-0.09266097039303077,2.8224819532267684,-0.05552884802739795
13.3,0.766541388647339,-0.16252536967047246,2.8153504291458615,-0.08721434393617748
13.4,0.7468422937183937,-0.23121785413961243,2.8050115378378555,-0.11972640279121921
13.5,0.7203544074702798,-0.29821202729942664,2.7913674681138048,-0.15336909454161912
13.6,0.6872746308834882,-0.3629632570920469,2.7742896864460094,-0.18845302215954737
13.7,0.6478553076465053,-0.42490733457314905,2.75361822196519,-0.22529648713646858
13.8,0.6024061237019839,-0.4834621889329378,2.7291608574450237,-0.26422618235281026
13.9,0.5512956644203209,-0.5380330756627753,2.700692282278461,-0.305577224671815
14,0.49495226922691915,-0.5880214240433376,2.6679532848510332,-0.34969228056464186
14.1,0.43386382471661883,-0.6328372099586874,2.6306500907565593,-0.3969194637709019
14.2,0.3685761586440431,-0.671914426244228,2.5884539895306893,-0.44760859433691313
14.3,0.2996897672961595,-0.7047287975683607,2.5410014386595337,-0.5021053024324588
14.4,0.2278547051600098,-0.7308165974776947,2.487894890378272,-0.5607423441933743
14.5,0.15376359617849422,-0.7497931289119286,2.4287046577547646,-0.6238273656852033
14.6,0.07814287913015944,-0.7613693118528483,2.3629722180978057,-0.6916262487454149
14.7,0.0017425524289094996,-0.765364876795145,2.2902154405293755,-0.7643411119970042
14.8,-0.07467517677367444,-0.7617169023255677,2.2099363191370247,-0.8420820658992321
14.9,-0.15034782722588438,-0.7504828505183262,2.121631873165621,-0.9248320330076994
15,-0.22452459125720026,-0.7318377940746359,2.0248089235563285,-1.0124044256783296
15.1,-0.29647772447782655,-0.7060661145470762,1.9190034356067243,-1.1043943586323925
15.2,-0.36551286062393396,-0.6735484950335238,1.8038049838448686,-1.200125491410474
15.3,-0.43097784131931055,-0.6347454545330736,1.678886589183945,-1.298596631819658
15.4,-0.4922697880984974,-0.5901789217945494,1.5440396386652098,-1.3984348464795437
15.5,-0.5488402989567175,-0.5404134044730751,1.3992127779612853,-1.4978647353352776
15.6,-0.6001988023821068,-0.48603818977277957,1.2445525663176453,-1.5947060738723358
15.7,-0.6459142335170864,-0.4276517560251285,1.080442395130915,-1.6864131703157452
15.8,-0.6856152985031854,-0.36584923924754065,0.9075348802893801,-1.770167590084729
15.9,-0.7189896590470446,-0.3012134260612646,0.726772036527478,-1.8430299450706664
16,-0.7457823994623899,-0.234309402222159,0.5393874605942798,-1.9021461497639798
16.1,-0.7657941369303571,-0.16568268491502294,0.34688587243411306,-1.9449897236172313
16.2,-0.7788791012259425,-0.09586043379255195,0.15099790977669486,-1.9696080710444814
16.3,-0.7849434663709827,-0.02535517229421897,-0.04638822379566483,-1.9748320301027324
16.4,-0.7839441520763734,0.04532966940240134,-0.24331253153741067,-1.9604090190927166
16.5,-0.7758882395187061,0.11569314261363363,-0.43783727540316997,-1.9270325577573968
16.6,-0.7608330689385712,0.18522988423251913,-0.6281384589007382,-1.876261889976703
16.7,-0.7388870077960854,0.2534237286153931,-0.8125843798526277,-1.8103484854710732
16.8,-0.7102108003898124,0.31974260563771256,-0.9897935556127967,-1.7320040140822088
16.9,-0.6750193317201413,0.38363546554732225,-1.1586682644143493,-1.6441512199762112
17,-0.6335835697430474,0.44453188466916804,-1.3184039257472848,-1.5496953142744925
17.1,-0.586232390427501,0.5018448837032853,-1.4684777788537502,-1.4513418783341647
17.2,-0.5333539452823708,0.5549773065074939,-1.6086222292880716,-1.3514729971810435
17.3,-0.47539620662042037,0.6033318586896317,-1.7387887283630599,-1.2520807980789699
17.4,-0.4128663347873202,0.6463245668296589,-1.859107517514758,-1.1547493115926657
17.5,-0.3463285525204933,0.6834010881588232,-1.9698474468238765,-1.0606717896877358
17.6,-0.2764002800064438,0.7140549372165444,-2.071378745761874,-0.970690409791529
17.7,-0.20374640643624942,0.7378463533719226,-2.1641404078820297,-0.8853472470751996
17.8,-0.12907170174839128,0.7544203348270565,-2.2486128811514536,-0.8049382273314858
17.9,-0.05311153256330068,0.7635222709625484,-2.3252960635915216,-0.7295646069737128
18,0.023378803579612854,0.7650097293954076,-2.394692186218134,-0.659178884127138
18.1,0.09963568115991189,0.758859255819786,-2.4572929464210698,-0.5936237851423064
18.2,0.1748991497055196,0.7451675077286287,-2.513570181894269,-0.5326641237086481
18.3,0.2484247596700333,0.7241466075141714,-2.563969392112554,-0.4760120090363841
18.4,0.31949465187940773,0.696114181557821,-2.6089054812925805,-0.423346217776928
18.5,0.38742742399921976,0.6614790639822056,-2.64876018536468,-0.37432665843094304
18.6,0.4515864058695528,0.6207240155444463,-2.683880738210041,-0.32860483759557246
18.7,0.5113861212474439,0.5743869955745314,-2.7145794192582122,-0.28583114795682035
18.8,0.5662968688572864,0.5230425218119513,-2.7411337007310186,-0.24565967958008425
18.9,0.6158475018397302,0.46728448261375005,-2.763786776695913,-0.2077511333552025
19,0.6596266073622924,0.4077114756555315,-2.782748308410113,-0.17177430191201676
19.1,0.6972823776277915,0.3449153961167455,-2.7981952618865527,-0.1374064831011413
19.2,0.7285215188732674,0.2794736339876146,-2.810272745403123,-0.1043331103893202
19.3,0.7531075614005243,0.2119448959484702,-2.8190947802589323,-0.07224681767345989
19.4,0.7708589261237319,0.14286840446813354,-2.8247449568579563,-0.0408461042763658
19.5,0.7816470595343131,0.07276600120077525,-2.827276942742547,-0.009833727293324058
19.6,0.7853948987062166,0.002146545210918449,-2.826714820413913,0.02108507937238069
19.7,0.7820758618787973,-0.06848810756771678,-2.8230532417296015,0.05220447833119555
19.8,0.7717134844149974,-0.1386363112165015,-2.816257393378674,0.08381992311206024
19.9,0.7543817418010027,-0.20778981319266168,-2.8062627747215223,0.11623000618530391
20,0.7302060225173238,-0.27542770472499967,-2.792974796085303,0.14973818728261148
20.1,0.6993646348996723,-0.34101190607503873,-2.7762682140968935,0.1846543141563979
20.2,0.6620906596500169,-0.40398490272300513,-2.75598642942029,0.22129582909757847
20.3,0.6186738884633383,-0.4637703571442823,-2.731940685102712,0.25998852048961446
20.4,0.5694625376179061,-0.51977706847178,-2.7039092199437182,0.30106663577790693
20.5,0.5148643863948973,-0.5714065525187167,-2.671636452445014,0.3448721157570006
20.6,0.45534697441560135,-0.6180642459477708,-2.634832297975623,0.39175264101590596
20.7,0.39143650886161896,-0.6591739909033986,-2.5931717566662256,0.44205808671128305
20.8,0.32371519171164587,-0.6941950842252288,-2.5462949561956214,0.49613488429311153
20.9,0.2528167499614386,-0.7226408745446263,-2.493807888183851,0.554317666158418
21,0.17942008846031937,-0.7440975234284413,-2.4352841466936295,0.6169174460679462
21.1,0.10424112003970613,-0.7582414211154808,-2.3702680573690342,0.684205478147369
21.2,0.028022986080271088,-0.7648537060858357,-2.298279675326087,0.7563918674259476
21.3,-0.04847497153043394,-0.76383052132386,-2.2188222226035705,0.8335980252677897
21.4,-0.12448900705613031,-0.7551880026238508,-2.131392619266731,0.9158222464842786
21.5,-0.1992629797382669,-0.7390614982136002,-2.035495814957931,1.0028981322191886
21.6,-0.2720599970464858,-0.7156990987915112,-1.9306636172854414,1.0944464188384058
21.7,-0.34217315125861303,-0.6854501239788697,-1.816478594428004,1.1898221288995874
21.8,-0.4089348975325925,-0.6487496841904734,-1.6926033445054818,1.2880609294894445
21.9,-0.47172475082471116,-0.6061007512642944,-1.5588149120286563,1.3878311442723783
22,-0.5299751301599112,-0.5580552952435204,-1.4150433433720677,1.4874007691354443
22.1,-0.5831753328765076,-0.5051959829031345,-1.2614122991153702,1.5846314871783602
22.2,-0.6308737614639114,-0.44811971795708644,-1.0982783586055265,1.677012989189882
22.3,-0.6726786383541168,-0.3874239848574618,-0.9262643654833019,1.761749614334088
22.4,-0.7082575214723266,-0.3236965976181715,-0.7462811768332529,1.8359058732905593
22.5,-0.737335976215879,-0.2575091006445215,-0.5595320091834164,1.8966075542191723
22.6,-0.7596957683380909,-0.18941373946705187,-0.3674945353428544,1.94128150555933
22.7,-0.7751729193661551,-0.11994367339056222,-0.17187830128551218,1.9679033337514946
22.8,-0.7836559255110513,-0.04961590570706197,0.025441368179374216,1.975212847970679
22.9,-0.7850843771198496,0.021063718305528237,0.22250768201700225,1.9628569208242266
23,-0.7794481513894688,0.09159417839521547,0.4173760820469824,1.9314306822342016
23.1,-0.7667872730046644,0.1614723904140118,0.6082064826966396,1.8824083778450462
23.2,-0.7471924584620059,0.2301865545527417,0.7933436269230478,1.8179783996738188
23.3,-0.7208062809842278,0.2972105266198309,0.9713774698785661,1.7408154737530028
23.4,-0.6878248150218803,0.3619999679846272,1.141179350204094,1.65383138945641
23.5,-0.6484995481310005,0.4239909614959693,1.3019138087344448,1.5599428088357155
23.6,-0.6031392833122672,0.48260168013426513,1.4530292393125637,1.4618834174562825
23.7,-0.5521117027785166,0.5372375186351109,1.5942325813310558,1.3620737126366245
23.8,-0.49584423762800606,0.587299874873489,1.7254539310411423,1.262548780907869
23.9,-0.434823879359517,0.6321984836611508,1.8468065033919445,1.1649356162404085
24,-0.3695955962842765,0.6713668457889705,1.9585462810857321,1.070467323409256
24.1,-0.30075908768692805,0.7042799167346752,2.0610343753399336,0.9800210184409373
24.2,-0.22896370356508988,0.7304729106492988,2.154703875940758,0.894168045651846
24.3,-0.1549014822976632,0.7495598008945787,2.240031967829037,0.8132279206280434
24.4,-0.07929842277255121,0.7612499459060038,2.3175173783928154,0.7373202558516622
24.5,-0.0029042487332025385,0.7653613469245257,2.3876627697263717,0.6664113522761992
24.6,0.07351892940042132,0.7618292639496619,2.450961454552609,0.6003539456148912
24.7,0.14920854444799803,0.7507093381011641,2.5078877283249863,0.5389198073519572
24.8,0.2234135244776136,0.732174905793799,2.5588901197384426,0.4818256237063932
24.9,0.2954056945878242,0.706508776212282,2.60438692527914,0.4287529428495084
25,0.3644901117465583,0.6740902869069448,2.6447634802769286,0.379363115552895
25.1,0.4300139194354196,0.6353788798262018,2.6803707121070004,0.33330814467451086
25.2,0.4913734476819486,0.5908956929820306,2.711524608878323,0.2902382748136694
25.3,0.5480194380883455,0.5412047244651133,2.7385063143834802,0.24980703679268534
25.4,0.5994604246831493,0.4868950083781123,2.761562625383299,0.21167433855639273
25.5,0.6452644337370261,0.42856498725375475,2.780906720602075,0.17550807886098627
25.6,0.6850592678022724,0.3668099258047328,2.7967189932771834,0.14098465940087299
25.7,0.7185317044708582,0.30221284643568885,2.8091478923188204,0.10778868693735924
25.8,0.7454259709157249,0.23533912437951077,2.8183107027521817,0.0756120892207617
25.9,0.7655418560854705,0.16673457117746102,2.8242942157060003,0.04415281554841808
26,0.7787327885154597,0.09692660389189767,2.8271552531662247,0.01311325329162338
26.1,0.7849041639620985,0.02642793193244576,2.826921024581171,-0.01780153848285865
26.2,0.7840121382533283,-0.04425792447167002,2.8235893012840165,-0.048885696264238124
26.3,0.7760630323814534,-0.11463003188506439,2.8171284021843888,-0.08043444743553334
26.4,0.7611134195374661,-0.1841831446795874,2.8074769912770354,-0.1127459667248559
26.5,0.7392708839299723,-0.2524013032262261,2.794543694447064,-0.14612312094456967
26.6,0.7106953623725971,-0.31875270766720804,2.778206550679461,-0.18087501701823638
26.7,0.6756009036873141,-0.38268660618433037,2.758312322587663,-0.2173182474103595
26.8,0.6342576100645627,-0.4436328557798203,2.734675703533359,-0.25577769698884206
26.9,0.5869934670959205,-0.501004690922503,2.7070784725172174,-0.2965867341821767
27,0.534195719623043,-0.5542050494471561,2.675268670808095,-0.3400865523244345
27.1,0.47631143290917477,-0.602636544166219,2.6389598988901684,-0.3866243591547265
27.2,0.41384688186736496,-0.6457148774361505,2.5978308677421262,-0.4365500236277239
27.3,0.3473654474676279,-0.6828851245499803,2.551525382795801,-0.4902106866474965
27.4,0.2774837800324427,-0.7136399353559703,2.499652993705499,-0.5479427258319606
27.5,0.20486610006072653,-0.7375383990554365,2.44179061003233,-0.6100603415303825
27.6,0.13021663763485547,-0.7542241025606732,2.3774854620156884,-0.6768399175932109
27.7,0.05427037135772113,-0.7634408118548133,2.3062598740863582,-0.7484992356290889
27.8,-0.022217618710344972,-0.7650443266182384,2.2276184141074444,-0.8251706209232644
27.9,-0.09848374389307891,-0.7590093629950898,2.141058063644901,-0.9068672720901113
28,-0.17376790818737176,-0.7454307758360189,2.0460821122502075,-0.9934424355634889
28.1,-0.24732534139749124,-0.724518997008691,1.9422184783669265,-1.084541871290853
28.2,-0.3184377033121933,-0.6965901491245241,1.8290430533172675,-1.179551355131933
28.3,-0.386422972028828,-0.6620518055697028,1.706208400864301,-1.2775428645797873
28.4,-0.45064374543898955,-0.6213857434358391,1.5734776595319038,-1.3772255998410023
28.5,-0.5105137314499311,-0.5751292254534311,1.4307627368434879,-1.4769108818410843
28.6,-0.5655023572749167,-0.5238563473985769,1.2781648394310197,-1.5745026785124852
28.7,-0.615137574698227,-0.4681608196268336,1.1160141136587773,-1.6675270270353777
28.8,-0.6590070616525074,-0.40864126316120675,0.9449038770967311,-1.7532126588161614
28.9,-0.6967581114656554,-0.34588974525029315,0.7657138875108103,-1.8286302582356413
29,-0.728096554095816,-0.2804839156326924,0.5796167861021985,-1.8908882149925952
29.1,-0.7527850725484067,-0.21298277712870242,0.38806272154684823,-1.9373695384995786
29.2,-0.7706412691597413,-0.14392583815848853,0.19273939686250224,-1.9659805170567508
29.3,-0.7815357978051045,-0.07383517624221879,-0.004491709013760559,-1.975371570296773
29.4,-0.7853908225302998,-0.003219807487724005,-0.20167808053885056,-1.9650894736115976
29.5,-0.7821789999399421,0.0674183550827758,-0.3968693616616709,-1.9356301881084315
29.6,-0.7719231042570501,0.13757771492546392,-0.5882102958812325,-1.8883810990414245
29.7,-0.7546963396762275,0.20675016864011322,-0.7740227697879833,-1.825464864144107
29.8,-0.7306233040458703,0.27441503848505716,-0.95286857255675,-1.749516422640165
29.9,-0.6998814892971185,0.34003452841682896,-1.1235882313106669,-1.6634340278733681
30,-0.6627031299991154,0.40305142127250315,-1.2853153047218788,-1.570143652839784


==> Learning with Side Info r1 -arxiv submission jan 17 2022 compressed/tikz_img/data/pendulum/trajectory_true_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9353382916604237,0.9714891844038697,0.9559794312279134,1.5374058901144565,1.5482902137477788,1.5010162457927332
0.633243254257153,0.6141927151126968,0.6509674469529535,-0.03946930792007919,0.005162054556993367,-0.00014611094598515617
0.9243643779067475,0.899010159943688,0.9357446447598049,0.00019312601472221136,0.03809316765296522,0.04392827044277359
1.2055569960553938,1.178971596040454,1.2154720050191563,-0.009420321032201584,0.026766651498223437,0.03501718280018162
1.2478125305216858,1.2207708884106583,1.2571604346771745,0.14047029109265385,0.17597997112234498,0.1851510793964669
1.4155670158101952,1.3880880375896756,1.4243579790913445,0.23188280665540295,0.2667197754806244,0.27678740421316106
1.9716808845165859,1.9439338817888707,1.9801237373687988,0.17924877291618313,0.21366151707564862,0.2242857539963946
2.0114426856113345,1.9834781786103841,2.0195990916900257,0.32207710134023404,0.35613862384829653,0.36721872900356944
2.1809023546311255,2.1527910643522397,2.188863390090552,0.41756104864827115,0.4513819183950841,0.46277184531139925
1.9564474982743234,1.9869459765990078,1.9519343438316343,3.5947457127170717,3.565315012347833,3.548600535867446
1.413109507071543,1.4438934682861242,1.4090489555521182,3.5509410655481224,3.5221063029013076,3.504712514165072
1.4131543230707178,1.4439503664682953,1.4091131512982185,3.408442311360046,3.379633165677145,3.3622103897019437
1.2770590958162678,1.3079320008959483,1.273141648800158,3.2891807172991934,3.2605353090274822,3.242927664688329
1.277164952410207,1.308065147397334,1.2732916182769052,3.147145199326085,3.118558250645988,3.100884773831494
1.141002041088789,1.1719849921685532,1.1372630766971885,3.027426830767168,2.999018213248632,2.9811444686044464
0.8682897386393768,0.8993868400854089,0.8647376204680169,2.9278492942896404,2.899689304663521,2.8815377316604676
1.0049485099153581,1.0360681968151852,1.0014335704709603,2.765611306497004,2.7375008792592395,2.7192941141935356
0.5952493473600325,0.6264761935833688,0.5919117697847366,2.6837761057044656,2.6559025289443934,2.6374328811286607
0.7320515631524024,0.7633267201392177,0.7287944734786055,2.522685942717425,2.4949200747107083,2.476331353651658
0.45865467713975205,0.48998078708913007,0.45548283860520333,2.4186295441854972,2.3909779118082097,2.3722632235255228
0.5955849696130876,0.6270130920425868,0.5925849444355532,2.2587850027400203,2.231364075366485,2.212395992298229
0.5957711202953716,0.6273257831943003,0.5929863680113895,2.118074855665061,2.090943887836742,2.071659213320073
0.32209562380857537,0.35369752242026553,0.31939185380054524,1.8692048420904839,1.8421832108695275,1.8227796980184783
0.32222065436832514,0.3539644649893986,0.3197622789958209,1.7280129540879563,1.7013234989540629,1.681560740443691
0.048236788915178797,0.07978398267439535,0.045439262698625416,1.6183356800937352,1.5911874786864741,1.571921562309866
0.32241398605795213,0.35463192689527234,0.3207996960557301,1.4475314099597671,1.4219944082072313,1.4010058156329035
0.1853104358419606,0.21736601290663793,0.18340271866826385,1.3194539460840016,1.293514589391771,1.272950399670978
0.048235980285547764,0.08010549722726756,0.04599767779349806,1.1916390510615011,1.1652485957956764,1.1451647617592635
0.1852680143644202,0.21796665285139727,0.18455177594627326,1.038978984290774,1.0146848440371157,0.9924087707914916
0.048068686169635444,0.08058906918981157,0.047014066466964266,0.7666744653018814,0.7419100002389861,0.7201170222871697
0.047893380865353885,0.08071177609007552,0.04740825719044439,0.6254566581986233,0.6014851533451134,0.5788805286509845
0.047601634368448664,0.08073551044237282,0.04774094118578365,0.4843660586680164,0.4612719484364972,0.43778532855325436
0.04731908748477209,0.08075379752989309,0.0480768434690384,0.34327334862036996,0.3210564171585123,0.2967044391629251
3.600986702016568,3.5736304097722233,3.6099352654627554,0.023368699870271792,0.058396781982309576,0.06821147117586235
2.4574438391699105,2.4290399087943606,2.465010248808011,0.6784237278142141,0.7117557987139679,0.7237688209938126
2.846195400933623,2.8178277663020537,2.8538111331879965,0.6787609497885038,0.7121543109003307,0.7240896524265309
3.235843446232028,3.2075462846616736,3.2435546366641534,0.6814755484792453,0.7149873698445052,0.7267722095100052
3.495579521985572,3.467293838549639,3.503306221630385,0.7306904859756816,0.7642215338060169,0.7759819013166153
2.573535933917945,2.5447274951868466,2.580545152699342,1.162580256239658,1.1952160519203714,1.208102734992147
3.624679832938344,3.5961955052046277,3.632136601799895,0.9669964327233275,1.000192058544608,1.01237755862457
2.7002319393022347,2.6712697516123627,2.7070256512061457,1.39098596893737,1.4233505586279618,1.4365732459742993
2.9628441677795605,2.9338499276606127,2.969592685701885,1.4485245958517732,1.4808321768514676,1.4941251936681814
3.358471588434037,3.329509322146666,3.3652651896288366,1.4689918282173324,1.501356278313697,1.5145791379988172
2.9593163209102347,2.930146358244979,2.9658154016354623,1.7222607386832571,1.7542528407345586,1.7679331906348557
2.9576882277358587,2.9284375401794054,2.964071758702654,1.8593418344511763,1.8911873164532387,1.9050466182777774
3.0892438999052865,3.0599245722976716,3.0955286944987392,1.9601729796852854,1.9918929373814556,2.0059049136290303
3.0878796395280115,3.058474741610122,3.0940407115687263,2.0979405144001686,2.1295028729041223,2.143705849525631
3.6202860948552584,3.590895625987199,3.6264680788674677,2.094323743916846,2.1259127644958875,2.1400834818072654
3.3514868959244146,3.3217822047504293,3.357208820968212,2.442914329806719,2.473914526590068,2.4887926781706358
3.484542561934435,3.454707825662728,3.4900711537578926,2.548523198030003,2.579274539563311,2.594448569859011
3.617985166157649,3.587993739397063,3.6232784464311094,2.6557322948102637,2.686179626442329,2.7017126585709073
3.7520353613546713,3.721846588372285,3.7570284810580588,2.7650609103879105,2.795118671162255,2.811107862190449
2.6247575327286032,2.6548216872997714,2.6195743708951507,3.7373409066099086,3.70703626363131,3.6913356514172904
3.1132592185324395,3.1429567378824994,3.1075266822763394,3.85722053236906,3.8262067011165835,3.8113448131244576
3.3789797176042966,3.4084658223089295,3.3729367172855436,3.925579870390007,3.8941682336529233,3.8797833009627487
0.7878679779370253,0.8189162406381097,0.7842357028225352,3.9855519343178027,3.957285190663155,3.939252713122884
2.3102807429983065,2.3405603635775836,2.3054272644979545,3.6712413314158985,3.6413654851796364,3.62516475687562
2.366317599321702,2.3381103957866665,2.3741500554528847,0.492703692989498,0.5263656963374931,0.5379590408286937
3.7463236029983844,3.774320573009089,3.7382102608659307,3.552522305011925,3.518513751002211,3.5073652777527036
0.7457450267326428,0.7227229251625126,0.7596748722951719,0.59561975957303,0.6363668575603875,0.6378653463632756
3.0479571616177767,3.018381747462135,3.05386955786444,2.375474155344639,2.4067187084145463,2.4213045463115277
1.186417598680996,1.1590175968470064,1.19531013725994,0.9275532805134995,0.9625134920831268,0.9724181659028136
2.7657364412019527,2.73687232912117,2.772667866567643,1.2458657310584313,1.2784037491497005,1.291411844669459
1.6465459980676291,1.618148346137711,1.6541209473039156,1.1894530694634171,1.2227957560250236,1.2347953328706875
2.4695752259793218,2.440840493615991,2.476687017147255,1.0634809949242898,1.0962455014066683,1.10897188823447
2.0300780909165357,2.0012944523880067,2.037121875586434,1.4507395281342692,1.483418724945187,1.4962514166066092


==> data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.13759944635214583,0.11962408130084812,0.13868222798318253,-0.10200982389662788,-0.0874173763293502,-0.07588076289348628
0.227002053665036,0.20972467096726677,0.22926655922661276,-0.06386123357401452,-0.04767683008841972,-0.03788333053718307
0.5424896934031648,0.5256957580778486,0.5455051004370212,-0.08203450134937346,-0.06486669530890687,-0.05620899275564317
0.861554886746107,0.8442092180593764,0.8637092486442609,-0.09173775922463817,-0.07569945658736194,-0.06574120964284147
1.3386983573020972,1.3206796860714944,1.3397033015397928,-0.10768978834985377,-0.09320408181283252,-0.08155453615413871
1.7393566757911398,1.7209941750913709,1.7397212808620965,-0.11147664590160467,-0.09787783099770198,-0.08530800715568954
0.006839290210641946,-0.013191642953031268,-0.005467454921887549,2.091714499536498,2.084139744994472,2.1112971753590104
0.09135427354070147,0.07201520275876383,0.07762912525218568,2.049988135223928,2.0394233436676137,2.067593764638509
0.11784083969614756,0.09955242610496107,0.10270397534726783,1.9290095409956596,1.9152133593313216,1.9441365454453265
0.07945566817895,0.06225175785300652,0.06331071203530692,1.627644564588015,1.611305057228332,1.6405299615835869
0.04463448052750929,0.024242728772819355,0.03949557136142334,1.421668931202937,1.4269919518565395,1.4468180390360548
0.054001456105434276,0.035282973867147294,0.05365478597733164,1.2297750385043091,1.2423704130756574,1.2559441625837717
0.058220790368956,0.03873693300664649,0.056108522331650756,1.0879688628276103,1.0979899472243924,1.113972289716136
0.05849543735825624,0.03809423520636246,0.05331158875531394,0.9603029708648244,0.965553391511386,0.9854337070867957
0.05475792953110348,0.03403714307684147,0.04579916980457133,0.7661570629632054,0.7649744785100717,0.78907537039488
0.05467903908419547,0.03407258435914029,0.04457272270167123,0.6243644807717367,0.6210770776894611,0.6463117936193249
0.11338913057916933,0.10501924519971362,0.09486227847319817,0.645950603270595,0.6191768561940195,0.6446897248027154
0.603048294533257,0.5876875340321724,0.6080495829453113,0.07251551701394177,0.09217499944316188,0.09771980963143523
0.10994137988226116,0.09089887543961739,0.10889394938700248,0.25179066610638845,0.2633785982758561,0.27792259634628547
0.23522511351855702,0.21928805144769536,0.23946539889901897,0.11745575410020992,0.13617952948748202,0.14293634088022722
0.12445516232987552,0.10650695676919586,0.12558646119782801,0.05682630509672548,0.07148516879645683,0.08295127266869706
1.7993151667844893,1.7810658583545629,1.799895182360241,-0.06655942699451889,-0.052660516925258194,-0.040398530998714044
1.1440473781311415,1.1280233096267254,1.148168697381767,0.20418275565644461,0.2227580766711197,0.2297021807612356
1.4503693850469594,1.4339974573817549,1.4540033700522774,0.24679828818885996,0.26475944297235854,0.27246473905453683
1.4575561072733723,1.4418276273590047,1.4620771007820133,0.3619566959508489,0.38102844113679013,0.3873410058235406
1.5378070942350557,1.5223513562051956,1.5426860392231485,0.44545833139463464,0.464969026331964,0.4707103275221626
1.5442843088191633,1.5292372772085066,1.549681699945264,0.5482357198813993,0.5683725277870099,0.5732767795141979
1.5494914105886797,1.5346680747226862,1.5551640634836117,0.6448085470903678,0.6652730546535986,0.669728160288389
1.6948547037819046,1.6797066294442327,1.7001258346405712,0.6730757864276774,0.6930611773130119,0.6981703446576478
1.695576831399403,1.680390894337103,1.7008003330589796,0.7555992039864649,0.7755272968171313,0.7807135855764192
1.9129117522355275,1.8970379971584448,1.9172378966467245,0.7531962682862862,0.7720268222949168,0.7786481003330042
1.6125680092062797,1.5963039301876738,1.6163551498525313,0.9878534691200184,1.0060086791931666,1.0134757936101306
1.829060434859111,1.8117749410550208,1.8313119136158864,1.0445747554028517,1.0607419039800798,1.0705549129654486
1.9823004009456282,1.9641059921725748,1.9829832130643879,1.0883219844291272,1.1023634806623042,1.1144779396074065
1.8286625333677846,1.8102226094364604,1.828876980290671,1.148550349934851,1.1619389300588812,1.1747222965299007
1.9189752090729963,1.8992489836414346,1.9162028035476077,1.2554864046158447,1.2645140892524482,1.2813660767657935
2.0149572202072954,1.9943018174644367,2.0081718485781606,1.4019694562432443,1.4045743349255533,1.426328938376268
2.1469820815247207,2.1263363557518677,2.137162799289528,1.570314861352092,1.5675614596794012,1.5925201071772892
2.0945023876306106,2.073991472077161,2.083851057834645,1.595242940217131,1.5909267913076874,1.616670902198083
2.0997100606255925,2.0795079095316593,2.0878831476700648,1.6732614975028368,1.666653912225303,1.6934243260223951
2.105858306546557,2.086287504449168,2.092543301601247,1.8321570667137288,1.8224792170440134,1.8503790703991152
2.0642314494352862,2.0451867591351696,2.0500480584997884,1.929185787219013,1.9176050101674154,1.9460527013475772
1.836797738229226,1.8189563983648922,1.82120463383675,1.6540713398343896,1.6391549720313936,1.6682455759495634
1.8055760467396658,1.7912786743249298,1.7878400839177666,1.857064986328865,1.8358684218241552,1.8647264195609186
1.7780193517722949,1.7635857449760906,1.7603335806576066,2.001515336235708,1.9805034242684671,2.009404423144475
1.697185442712171,1.6862349380136825,1.6787166121877868,1.9253102645441125,1.9004596211617568,1.927731844538489
1.5813375948677053,1.5755721084486733,1.563095277886573,1.7755400326077928,1.7474306328233924,1.7708048316420122
1.4932263354884365,1.4880641788414732,1.4750935078086895,1.9325773238005124,1.9042353695423802,1.9270680123909298
1.41328103687172,1.406444005032049,1.3948836148924224,2.008121489671814,1.9804945341636855,2.0047889157034873
1.3350314327800148,1.3287846512105776,1.3167131161139394,2.0087672082724453,1.9808633328625609,2.004657542914885
1.2554721166727645,1.249496899656736,1.2371954294954528,2.0086478729811694,1.980625824113008,2.004184373663508
1.1749077094988136,1.16894121226977,1.1566324129250214,2.007831500815814,1.9798057525432706,2.003356678118103
1.2140334620122433,1.218190467716723,1.1994428189546587,1.6568088581737337,1.6281397389825538,1.6406484379004196
1.0934793283056057,1.0978851182447409,1.079030194601443,1.724947691322726,1.6963526474149262,1.7085360528979514
0.9739472252144755,0.9769209415968877,0.9587179841043513,1.793137602256968,1.7641769449617257,1.7781963618069119
0.84615799708982,0.8385565756922265,0.827681953077639,2.001802291231583,1.9745759723620306,1.9994928782088728
0.7627330828213029,0.7543488422328645,0.744205559865,2.0010702606230777,1.9743054585909396,1.9998291655227187
0.7745236582423259,0.7810483691928559,0.761385903269253,1.6579470067584579,1.6301700683818732,1.6394705968795948
0.6380730693862636,0.642502376282092,0.6236374442744507,1.7262860973459877,1.6976982885362197,1.7098508050704848
0.5373304062685814,0.541207334608733,0.522583491751539,1.725868615914091,1.6971214617872628,1.7099931562098676
0.40546932311024364,0.39983631764069094,0.38724970458322416,1.855113801247056,1.8269509666278911,1.8502076708707804
0.40633161333854917,0.41545450547236573,0.39508215454675966,1.547171338934433,1.5208919760793238,1.5263609169915888
0.2767428572558046,0.2592647616294783,0.26082276230294665,2.0710021604809223,2.055252733101372,2.084433112561746
0.5712837401794809,0.5579314944432178,0.5786366731720388,0.17903055610517393,0.20142094500812846,0.2030598333678516
1.4085252453283355,1.3910179791544977,1.410414545279549,0.024451665209672124,0.040136445908531715,0.05048923065372013
0.7887498903663962,0.7738806390652936,0.7943665127915497,0.1809397264857906,0.20133779876953883,0.20588459872091802
0.38227609247553074,0.39486779130489036,0.37413090687780703,1.3248595587612249,1.301608336963763,1.3013445167279576
0.37928955637555806,0.3928035816028026,0.372111381292902,1.1934079028726594,1.1712116220544124,1.1692736387451879
0.27295701197204936,0.286678458735243,0.26600629221248884,1.1873781049474497,1.1654366812740857,1.1631116290558081
0.4045948685052866,0.4196529639077271,0.39921124297206256,0.9637941032188598,0.9436737700822108,0.9387471437684473
0.9347398576934364,0.919450079206256,0.9398318293437121,0.20953893630136933,0.2293082915483894,0.23470704766527162
0.2319660224791361,0.23043303502346768,0.21480803681314264,1.6961305551985357,1.6669475379243006,1.6861879115920173
0.3685365019855733,0.3851422676423535,0.36524134372443595,0.814692625910555,0.7971641358616081,0.7889352652319092
0.3630545663745932,0.3805396478247258,0.3611285000656177,0.7475723352310032,0.7318383555788778,0.7215401341605704
0.26550963918339654,0.283686306533496,0.26479383380447896,0.6231328038594884,0.609045628983737,0.5969786052129255
0.21359342466477527,0.23381442224186189,0.218001424860512,0.47188733409812633,0.4653955540064999,0.44646348395861
0.8051430273135404,0.7945987734127192,0.8152109165812261,0.45328515692340365,0.47848321786452364,0.4752676090742548
1.470709486434807,1.4636416257786315,1.4522854465712833,1.5320464516342036,1.5045354070733494,1.529020820745337
1.3790244368248024,1.3789977169964263,1.3624235808959324,1.6023992512951164,1.5731361939068886,1.590724191896797
0.9353047134506914,0.9232649145924637,0.9439966363303635,0.5306767491082008,0.5545029555741882,0.5537987545766775
1.0393020745965065,1.0458085578789498,1.0261522026007643,1.4685504230005462,1.440764972220058,1.4500911850626763
1.4227683087251313,1.4068372932622215,1.4270168200501723,0.9568350931399433,0.9755691119071556,0.9823129513597014
0.48838450729210414,0.5027960381159952,0.4822196975957146,1.0198129394001771,0.9987708763296986,0.9951271836636587
0.7668128984992567,0.7776490574180533,0.7570022627938527,1.1426995866377943,1.1177493358719426,1.1204867319779162
0.9183775473437147,0.9255010796004867,0.9056462826118362,1.2146452433532366,1.1871628053311158,1.195610634491763


==> data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9499538671504385,0.9868649306580591,0.9663482470157067,1.7474266859154701,1.7501609168856445,1.708892916182804
0.026789060099576933,0.043744651990462735,0.05985084859869594,0.028405946175402375,0.07248960981315722,0.027836005617778437
0.1709858717263254,0.19021547022102903,0.20393542693911015,0.3060746993095702,0.3484442442371679,0.30237775352871943
0.3114741727272886,0.32763979179192726,0.34453666723201926,0.165906560097139,0.2105214763982829,0.16639722995945594
0.45074787736809185,0.47115665225009795,0.4835698179781688,0.5830422744262954,0.624406524987741,0.5776772552970318
0.5914676780855982,0.6063411503544683,0.6244915728609296,0.3029886261824619,0.34840581676153526,0.3051874456059539
0.7186701668189145,0.7342534073880927,0.7517212529262535,0.5791267254447271,0.6241132777320487,0.5803912872204514
0.8662541155368398,0.8795687698114739,0.899168934633077,0.43982871215500186,0.48610888958887044,0.44404626252201573
0.9832558239326324,0.996698317255054,1.016182074978801,0.7148225021764941,0.7610360771350017,0.7188761644371245
1.159945461824846,1.1729243179773294,1.1928281821044227,0.3018385363163878,0.34829018741899087,0.30648518668896185
1.2603679120839768,1.2709866785384905,1.2929428705954513,0.7125027023209661,0.7600216963588303,0.720110065820443
1.4452938014128485,1.4580177496455473,1.4781501686360334,0.3016820900608237,0.3482605763072125,0.30665314186799675
1.4968212019420228,1.505611399292225,1.529062853757611,0.9836373798614771,1.0318242174773182,0.9934750199171206
1.6844732899945183,1.6931982593895558,1.7167015749058656,0.7112083679122888,0.7594165503664719,0.7211245741841376
1.846845993460128,1.8566429171808054,1.8792811225384458,0.5750027172600184,0.6228386018537103,0.5836191616484557
1.9898746651442782,1.9996257857783148,2.0223015186246496,0.5749969108498251,0.6228496468903794,0.5836692696935738
2.1330272398719172,2.1427804391642975,2.16545447001577,0.5750265150373061,0.6228784881560253,0.5836963370791212
2.291581428424259,2.302898340715224,2.324262116318531,0.4386074935954781,0.4858353946947459,0.4453488953851453
2.43468992296664,2.446073182415722,2.4673800261420675,0.43866319547881216,0.4858623719544407,0.44532187756961694
2.5778155225365844,2.5892745844586758,2.6105162473940084,0.4387248706346337,0.4858910017356194,0.4452889535655965
2.720951139315342,2.7324926697358674,2.753663255569276,0.4387905681989922,0.48592047223889734,0.4452516226968132
2.864091793221159,2.8757199908909654,2.896815695850247,0.4388586241521094,0.4859501463596906,0.44521128055846726
3.007234169460786,3.01895158264112,3.039970006503972,0.438927959331861,0.48597963816858136,0.44516889723571407
3.150374800203635,3.1621826921864744,3.183122534444209,0.43899766039518806,0.48600858576697303,0.44512515949739184
3.1448699489003737,3.1468995832342657,3.175210997603297,1.248783151714414,1.2983180566954942,1.2664181123440539
3.357786531002574,3.363628756549869,3.3893255711063293,0.9826980091208416,1.0316842995120736,0.9960203523953898
3.5023858255278104,3.5084204275778084,3.5339767681823058,0.9830197591469992,1.0319640317048635,0.9961187612073769
3.646973792579194,3.653205190913152,3.6786169672296425,0.983338839125569,1.0322386808367616,0.9962087897199087
3.7278548525735187,3.730786310324399,3.7585081069173927,1.251138696071881,1.3005922030280077,1.267772906117456
0.007087011737239024,0.04404059226018031,0.022672700658984524,3.8608893392477586,3.8622384711790168,3.8217558839263686
0.23642466694712905,0.27338714473978765,0.25073433485725694,3.7316874333124646,3.730890083777022,3.6916858333572518
0.47587048309436153,0.5127560347153471,0.4886595895700908,3.587418793043153,3.584122335285977,3.5465001372043328
1.6410388416617385,1.6760342030610014,1.645507160566165,3.744458032644529,3.7284718532444416,3.7004927832783587
1.250656993737394,1.2864405915746326,1.2575467126455968,3.327721326875723,3.3152681165387388,3.2843230199546287
1.1266428096218606,1.1625613757131736,1.134016094807186,2.9836746807338823,2.9719420844791644,2.940419718462966
0.9984931848644835,1.0346288711659302,1.006710026113867,2.6470060768387387,2.6365428500309975,2.604025763592877
0.8642528801090475,0.9006860758021181,0.8738173638710761,2.3198703190549965,2.311468120463482,2.2773950130734493
0.8450412609671526,0.8817178600440537,0.8560106693466841,2.0658258731538472,2.059617097786526,2.0239666202750075
0.4493990245885976,0.4863659135810393,0.4640545660905565,1.6222433319889449,1.622023221764619,1.582467891924645
0.18494726996081778,0.2215955533105255,0.20348316827850443,1.2137734798504924,1.2202764091963747,1.1770293084255226
3.81869152581143,3.821202000233423,3.849201243759038,1.2947625476266365,1.3442577518226941,1.3118654013541753
3.6378235439974413,3.6273574201579506,3.662000880221209,2.0888428069391134,2.136422750583407,2.1191111424582756
3.64608657104027,3.630407572955517,3.6665970171665525,2.361701922719007,2.4066285139617403,2.3965054229607694
3.70104316809539,3.6823035445284984,3.719039645886116,2.5150125578011444,2.5577756608174838,2.5522365290708375
3.887137892011402,3.8703434946415514,3.906765846952957,2.454317041337999,2.4985116912608527,2.4900252499985798
3.6457686397141544,3.618043540196496,3.654240139973983,2.8713129141917513,2.9041271859489832,2.9142040977014814
3.7630522440493617,3.726807034572412,3.7543706924780156,3.263521679725069,3.2732788495736855,3.3063371535098995
3.9103918353501403,3.8750854446741863,3.8875043832425447,3.5974196145626753,3.582716596653927,3.6294431038824526
3.6797964732848585,3.6620309751686446,3.646755403486265,3.733162179326761,3.6896567146560177,3.7348329091849632
3.465225237314804,3.464327662488062,3.4353011237293445,3.7442211009042468,3.694625993041822,3.7253466878762986
3.1960264389516886,3.2142475553091754,3.177583115842418,3.9150050377437196,3.8718402726343997,3.878177067385461
3.25880296862344,3.270920007804856,3.2357097897931024,3.7551725555751054,3.7083035171773777,3.7234161708783895
2.083852735195066,2.117337938077779,2.084716686989844,3.9936938030534637,3.972674646662363,3.949336658614284
3.7608879690563524,3.748241480145103,3.728039946992967,3.890612600014261,3.84399613781375,3.885543198034443
0.6814441029364325,0.718189787939029,0.6929093061001429,3.556902955472306,3.5514795141326334,3.5152836660332167
0.4704400837453565,0.5073463734427642,0.4835048713860314,3.779495143831056,3.776647223085009,3.7387336385414813
2.0778230965008793,2.110794589482582,2.0776380854357104,3.700441082725179,3.6780069996086557,3.6560694829873905
3.860358696313152,3.8324054769125593,3.8685300568876717,2.9393204137219766,2.971784271859282,2.982316339710004
2.7538227201530114,2.7782004836799015,2.741341561744018,3.4372798832127507,3.399985501264038,3.396190332361106
0.9410509266203334,0.9774393056487071,0.9503931467967793,3.3561742406538992,3.34742926909102,3.313609940344607
1.924742449549584,1.9580945415583337,1.9253279707941822,3.367740088944703,3.3463431851391854,3.323374752452064
0.615387742592148,0.652071735839267,0.6264073077725486,2.9231273043254986,2.916997704992606,2.8812917835304996
0.999418845666931,1.035550334442548,1.0076184648021709,2.7989018858931445,2.7884125856969733,2.755915649726567
0.6156391509885596,0.6522896143900901,0.6264359644737784,2.3519411951177087,2.345460430608121,2.310001205662013
0.6042211138386787,0.6401999151333423,0.6254057433806254,1.345977652834962,1.357373019704363,1.3119092077165897
2.6256025430484744,2.651772022040505,2.6151822725566083,3.202482742220414,3.167443244127935,3.1603715715980383
1.7806576783271724,1.8145952774067835,1.7825074044257665,3.2013763529206694,3.1817072663659736,3.1570735469925424
2.940060903598629,2.925109152340664,2.961127100652139,2.415975310304365,2.4613461882403804,2.4501757580674086
2.6543891065360623,2.648122399792499,2.6810281945248846,1.9547361216058916,2.0036278365016535,1.9810207005183265
2.6375621676167573,2.6337272532928515,2.665442442962562,1.7092871706376207,1.7586292417056044,1.7331411365207825
2.4402154783428895,2.4374906364773845,2.468618895645265,1.8362246994373481,1.8856994816616939,1.8589399836805294
1.8223730036533312,1.8435032351091718,1.8550914990468819,1.833529666569691,1.8742362946620954,1.8271270476722434
2.085556861926871,2.0901798717301974,2.1167477011282427,1.7181059252576105,1.7673262008897148,1.7328308042064484
2.174219173535276,2.1786148772429437,2.2053414391891404,1.8452964512345766,1.8945542168890523,1.860280360442247


==> data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> data/cancer/arrows_two_compartment_model_vf.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> data/cancer/cancer_data_points.csv <==
N,K
0.6040500184930704,0.4581445307903662
0.7697755212879407,0.9346692241633671
0.7190604525041012,1.3598772553538403
0.2618639250858411,1.4740057101925
0.9829192451192518,0.4217927710107462
0.5664523032378039,1.3733917314770663
1.677874509753601,1.5671623219158666
1.7498569883479203,1.6457215898830304
0.6274932745479578,1.5944361080509903
1.7299995503481993,1.2447174516654043
1.0836266309868585,0.9591983285290542
0.9056619619144377,1.5707878409682414
0.8870767757426972,0.27115495109740706
1.4098345726860655,1.0041607758602717
0.6717853484285947,0.5872761519883567
0.5642085597971062,0.6817862868567165
0.6270688146883374,0.40604897861072864
0.2805623030690009,0.9636231947736071
0.6815522684135341,0.875021113464326
1.5392682041314916,1.0320810728868315
0.3654263303218135,1.612747917945656
1.2105943689849084,0.4042473669345956
1.560316195406028,1.2556308738422461
0.6678736300431678,1.383122835920018
1.3769689491792552,1.223584397719271
1.2173250309131396,1.2406004890899136
0.36673966594005203,1.609315968501417
1.522278221500049,0.6631234732383962
0.3784527523067377,1.5548884495760218
1.0798083181870868,0.46246613261687863
0.9450253688853981,1.7051605375968846
0.5287319649589807,1.5597350325023709
0.41797131543725075,0.601506448120683
1.7144678224290386,1.408022751372131
0.32742193101149064,1.1281512582004427
1.0570443718097249,1.075146599363305
0.9335380774412554,0.9598453986349498
0.6690926660088408,1.3990375774455166
0.517369155312529,1.5604569576397598
1.073474307943791,0.9688326215925364
0.8064559942922033,0.7895232722261187
1.591248878898639,1.1632608227945007
1.2220806223347842,1.734913869776046
0.8755590308261593,1.257859881516816
0.46684831362040846,0.7658344716706448
1.1836047742310216,0.36898816400203016
1.5585016530612963,0.5109724601432425
1.0374619849251692,1.6254914092168407
0.6123859124069446,1.5931437635430954
1.5772553883601192,1.7156834261370766
0.9113461350596667,1.0383450284055589
0.8570089580485301,1.4488734858520362
1.3551802028655393,0.4651401729754435
1.6807051347262865,0.5953751141588155
0.3927783885961934,1.2825941782421924
1.0295129976905952,0.6555932048909995
0.27031049886616587,0.3412593822442961
0.7050982183084732,1.2075438582113838
1.3038357032731867,0.7502003203989239
1.1448055103241215,1.1002023149336382
1.2084022595404313,1.2817276789167629
1.5585211727714865,0.4550536688996788
1.0729527182798964,0.7909737799591922
0.6444880485063474,1.5274243882986265
1.0396650274885237,0.96315844933508
0.9475289779430746,1.5961505053432257
0.6632790029949032,0.38602619065703714
0.9427338867706768,0.27953655217094875
1.6777920933857304,0.533223812767024
0.6831059879600487,0.3375349632346505
1.2418482332630814,1.4493513886519822
0.5418517096718872,1.0068873288143676
0.839790246484636,0.36487020297697703
1.7361109831005945,0.36234049762399156
1.075501320937086,1.2222784634815935
1.1211724519789947,0.32614477582938584
1.4025379417470454,0.8137076132212273
1.0292869858627913,0.9162260967832666
1.0222944566581653,0.49149284876644705
1.747204085616906,1.0742297628401436
1.1555225328896344,1.1715801579161338
1.3881621963427146,1.0314865283376942
1.1364297368694445,1.2677680168265202
1.3331284138791957,1.5790720364587023
1.6798105609770986,1.3942443440935213
0.8266170427782594,0.5596032267974431
0.7300167548691202,0.6006889263230619
1.5484372159693764,0.6077738260426664
0.9318546569095851,1.6478865476105222
0.8804297620583307,1.549847838825096
0.5877265615052537,1.1923512858649157
0.6792537109815444,0.9815002429824815
0.7137159416058043,1.6412814396545294
0.5055862320290345,0.4747184356755061
0.47074285494448276,1.168444305954385
0.5950942254562628,1.4141415873730276
0.3893938614018855,0.7960050848723313
1.2721220443492873,0.680966682045268
1.3934146947561146,0.6379935768689942
0.758621849676507,1.0455932553658618


==> data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.09503378691734299,-0.09503378691734299,-0.0947785017789593,-0.0947785017789593
-0.09503378691734299,0.04280738418669455,-0.0947785017789593,-0.1
0.04280738418669455,0.17989099079326817,-0.1,-0.08876745158127826
0.17989099079326817,0.17989099079326817,-0.08876745158127826,-0.08876745158127826
0.17989099079326817,0.25094669233592615,-0.08876745158127826,-0.0702052313288056
0.25094669233592615,0.25094669233592615,-0.0702052313288056,-0.0702052313288056
0.25094669233592615,0.30328975238475564,-0.0702052313288056,-0.0431494185604357
0.30328975238475564,0.30328975238475564,-0.0431494185604357,-0.0431494185604357
0.30328975238475564,0.3401280401394874,-0.0431494185604357,-0.008353968763330846
0.3401280401394874,0.36571646378947376,-0.008353968763330846,0.03605371051096312
0.36571646378947376,0.38111566948468123,0.03605371051096312,0.08508049438964099
0.38111566948468123,0.3908661517425148,0.08508049438964099,0.14531233869442
0.3908661517425148,0.39775011691487405,0.14531233869442,0.22512133834659484
0.39775011691487405,0.4087840861040398,0.22512133834659484,0.3494154593607025
0.4087840861040398,0.42962891861147523,0.3494154593607025,0.481393091970603
0.42962891861147523,0.42962891861147523,0.481393091970603,0.481393091970603
0.42962891861147523,0.44753302869531375,0.481393091970603,0.5756720563310851
0.44753302869531375,0.47142584913450913,0.5756720563310851,0.6699773332085849
0.47142584913450913,0.5009232282424383,0.6699773332085849,0.7639663798406758
0.5009232282424383,0.5350300271381044,0.7639663798406758,0.8556723225151909
0.5350300271381044,0.573467093047826,0.8556723225151909,0.9451710144395177
0.573467093047826,0.6155531173068355,0.9451710144395177,1.0319963319584236
0.6155531173068355,0.6617843460917743,1.0319963319584236,1.1174062545096082
0.6617843460917743,0.7126396707088927,1.1174062545096082,1.2023234376323528
0.7126396707088927,0.7687783202001913,1.2023234376323528,1.2876283696358086
0.7687783202001913,0.8291658067485494,1.2876283696358086,1.3719370171514622
0.8291658067485494,0.8902265318866207,1.3719370171514622,1.451506216298353
0.8902265318866207,0.9565671991074937,1.451506216298353,1.5314914076837218
0.9565671991074937,1.026645062231298,1.5314914076837218,1.6103833519269721
1.026645062231298,1.1002717951456953,1.6103833519269721,1.6879993492136274
1.1002717951456953,1.1776493725701918,1.6879993492136274,1.7645610440598172
1.1776493725701918,1.2554805886400071,1.7645610440598172,1.837533853997245
1.2554805886400071,1.331623943786795,1.837533853997245,1.9055669599953218
1.331623943786795,1.4128279552283995,1.9055669599953218,1.9740060990469597
1.4128279552283995,1.4999490299394427,1.9740060990469597,2.043203487112585
1.4999490299394427,1.5833070447652096,2.043203487112585,2.1068345986706887
1.5833070447652096,1.6659893189537833,2.1068345986706887,2.1672977222977154
1.6659893189537833,1.7460224840952887,2.1672977222977154,2.2236005569400583
1.7460224840952887,1.8263194050762264,2.2236005569400583,2.2776728749630526
1.8263194050762264,1.9027902230295202,2.2776728749630526,2.327565648323373
1.9027902230295202,1.9799924703489609,2.327565648323373,2.375847666077599
1.9799924703489609,2.05422163942982,2.375847666077599,2.4207494583635984
2.05422163942982,2.1226906547612803,2.4207494583635984,2.46121362550295
2.1226906547612803,2.183395179324225,2.46121362550295,2.496668631381316
2.183395179324225,2.239413541347764,2.496668631381316,2.528726488951006
2.239413541347764,2.2993630562330893,2.528726488951006,2.561217616094716
2.2993630562330893,2.3612401102761296,2.561217616094716,2.592988126368911
2.3612401102761296,2.3612401102761296,2.592988126368911,2.592988126368911
2.3612401102761296,2.399048232094135,2.592988126368911,2.614863784759816
2.399048232094135,2.4370663646584267,2.614863784759816,2.6356435896633137
2.4370663646584267,2.470429263208134,2.6356435896633137,2.65364394724418
2.470429263208134,2.470429263208134,2.65364394724418,2.65364394724418
2.470429263208134,2.5062544755907528,2.65364394724418,2.6720596015450804
2.5062544755907528,2.548151856573808,2.6720596015450804,2.6922242802878262
2.548151856573808,2.5880510421032965,2.6922242802878262,2.7104212901459435
2.5880510421032965,2.5880510421032965,2.7104212901459435,2.7104212901459435
2.5880510421032965,2.61601332620842,2.7104212901459435,2.7241203523168958
2.61601332620842,2.6367123270019084,2.7241203523168958,2.7350208647235927
2.6367123270019084,2.6565581539041756,2.7350208647235927,2.745038930380667
2.6565581539041756,2.6565581539041756,2.745038930380667,2.745038930380667
2.6565581539041756,2.6724973782191697,2.745038930380667,2.753484405180437
2.6724973782191697,2.694455585894321,2.753484405180437,2.7634044548421555
2.694455585894321,2.7155965301593876,2.7634044548421555,2.772299057408665
2.7155965301593876,2.7328406397543543,2.772299057408665,2.7794346087357487
2.7328406397543543,2.7448917510320237,2.7794346087357487,2.7852082736587884
2.7448917510320237,2.7448917510320237,2.7852082736587884,2.7852082736587884
2.7448917510320237,2.7531165634149515,2.7852082736587884,2.7900365474521966
2.7531165634149515,2.7531165634149515,2.7900365474521966,2.7900365474521966
2.7531165634149515,2.7621934670893475,2.7900365474521966,2.7946457550796793
2.7621934670893475,2.774047235902553,2.7946457550796793,2.799114463219547
2.774047235902553,2.780698707685903,2.799114463219547,2.802776872365614
2.780698707685903,2.7839585302710805,2.802776872365614,2.805554001536185
2.7839585302710805,2.7889077561240345,2.805554001536185,2.8082755499481284
2.7889077561240345,2.7966792864767207,2.8082755499481284,2.8112352282636266
2.7966792864767207,2.807272897344958,2.8112352282636266,2.8137341050447127
2.807272897344958,2.807272897344958,2.8137341050447127,2.8137341050447127
2.807272897344958,2.809205212703352,2.8137341050447127,2.8157714034973456
2.809205212703352,2.8109785033093844,2.8157714034973456,2.8175410353668835
2.8109785033093844,2.814172725656073,2.8175410353668835,2.819157900938316
2.814172725656073,2.8190542010896986,2.819157900938316,2.8205863993765745
2.8190542010896986,2.8190542010896986,2.8205863993765745,2.8205863993765745
2.8190542010896986,2.822168827977115,2.8205863993765745,2.8218305124829395
2.822168827977115,2.8251296432744786,2.8218305124829395,2.8229084718410116
2.8251296432744786,2.8274901323304045,2.8229084718410116,2.8238761529189214
2.8274901323304045,2.8291118628287184,2.8238761529189214,2.824780333940983
2.8291118628287184,2.8303717505772394,2.824780333940983,2.8256054303929554
2.8303717505772394,2.8317162387751296,2.8256054303929554,2.826316935904566
2.8317162387751296,2.8333005666767606,2.826316935904566,2.8269019899318923
2.8333005666767606,2.8349113802631294,2.8269019899318923,2.8273875744500674
2.8349113802631294,2.836111162172202,2.8273875744500674,2.827844370505163
2.836111162172202,2.836733732634449,2.827844370505163,2.8283144723713023
2.836733732634449,2.8371117334787965,2.8283144723713023,2.8287597610516144
2.8371117334787965,2.837656807288479,2.8287597610516144,2.8291243641304384
2.837656807288479,2.8385175299134744,2.8291243641304384,2.8293876663021633
2.8385175299134744,2.839499372109755,2.8293876663021633,2.829581179955387
2.839499372109755,2.840169174869879,2.829581179955387,2.82978385244586
2.840169174869879,2.8403321244850672,2.82978385244586,2.830039140979446
2.8403321244850672,2.840293177052292,2.830039140979446,2.8302990267811063
2.840293177052292,2.8404529758355332,2.8302990267811063,2.830495453929536
2.8404529758355332,2.8409597976558234,2.830495453929536,2.8306030683534553
2.8409597976558234,2.84158291290785,2.8306030683534553,2.830664867154279
2.84158291290785,2.8419821350602175,2.830664867154279,2.8307475949721725
2.8419821350602175,2.842055454151208,2.8307475949721725,2.83087463591146
2.842055454151208,2.842022414517366,2.83087463591146,2.8310064098672245
2.842022414517366,2.8421129148463082,2.8310064098672245,2.8311001240995743
2.8421129148463082,2.8423752884390296,2.8311001240995743,2.831147527585605
2.8423752884390296,2.8426847791651397,2.831147527585605,2.831174170403267
2.8426847791651397,2.8428732880027385,2.831174170403267,2.8312147116052917
2.8428732880027385,2.8429041664207992,2.8312147116052917,2.8312778554088815
2.8429041664207992,2.8428864651324735,2.8312778554088815,2.831342869216357
2.8428864651324735,2.842933829181943,2.831342869216357,2.8313877888456713
2.842933829181943,2.843066243552924,2.8313877888456713,2.831409320604096
2.843066243552924,2.843215856594326,2.831409320604096,2.8314218690447075
2.843215856594326,2.84330350602442,2.8314218690447075,2.8314421503822356
2.84330350602442,2.8433170082515495,2.8314421503822356,2.831473210860594
2.8433170082515495,2.84330961693445,2.831473210860594,2.8315046641103883
2.84330961693445,2.8433351366508712,2.8315046641103883,2.8315259453004162
2.8433351366508712,2.843400799832361,2.8315259453004162,2.831535977587924
2.843400799832361,2.843472032477435,2.831535977587924,2.831542215483465
2.843472032477435,2.8435124725472907,2.831542215483465,2.8315524339821994
2.8435124725472907,2.8435185711782944,2.8315524339821994,2.8315676126079254
2.8435185711782944,2.8435160750190893,2.8315676126079254,2.8315826702172613
2.8435160750190893,2.8435298298923324,2.8315826702172613,2.831592700760686
2.8435298298923324,2.8435620391286927,2.831592700760686,2.831597457198332
2.8435620391286927,2.843595682928936,2.831597457198332,2.8316006355044427
2.843595682928936,2.8436142802546454,2.8316006355044427,2.8316057859059547
2.8436142802546454,2.843617116146793,2.8316057859059547,2.831613171891014
2.843617116146793,2.8436165503800233,2.831613171891014,2.831620341931382
2.8436165503800233,2.8436238890509857,2.831620341931382,2.831625062256
2.8436238890509857,2.8436395825924374,2.831625062256,2.8316273426632077
2.8436395825924374,2.843655406835838,2.8316273426632077,2.831628975451892
2.843655406835838,2.84366395174567,2.831628975451892,2.8316315652004818
2.84366395174567,2.8436653047348655,2.8316315652004818,2.831635148839724
2.8436653047348655,2.8436653663886187,2.831635148839724,2.8316385540304445
2.8436653663886187,2.843669234051993,2.8316385540304445,2.8316407757841935
2.843669234051993,2.8436768470303626,2.8316407757841935,2.8316418770601905
2.8436768470303626,2.843684273548074,2.8316418770601905,2.831642716435939
2.843684273548074,2.84368820133336,2.831642716435939,2.8316440143452164
2.84368820133336,2.843688861161109,2.8316440143452164,2.831645749439202
2.843688861161109,2.8436890570960096,2.831645749439202,2.831647364605298
2.8436890570960096,2.8436910721803987,2.831647364605298,2.8316484113763867
2.8436910721803987,2.8436947537385024,2.8316484113763867,2.8316489458770677
2.8436947537385024,2.8436982348994797,2.8316489458770677,2.8316493763415065
2.8436982348994797,2.8437000424753593,2.8316493763415065,2.8316500245949228
2.8437000424753593,2.8437003701350076,2.8316500245949228,2.8316508633005832
2.8437003701350076,2.8437005451388315,2.8316508633005832,2.8316516289977702
2.8437005451388315,2.843701584567324,2.8316516289977702,2.8316521228600187
2.843701584567324,2.8437033606367965,2.8316521228600187,2.831652383230993
2.8437033606367965,2.8437049913119465,2.831652383230993,2.831652603221159
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.64366091965671,-0.1,-0.02119927247983598
0.64366091965671,0.5412300775392378,-0.02119927247983598,0.07043213056962627
0.5412300775392378,0.5412300775392378,0.07043213056962627,0.07043213056962627
0.5412300775392378,0.48911709536458947,0.07043213056962627,0.13382981002934
0.48911709536458947,0.48911709536458947,0.13382981002934,0.13382981002934
0.48911709536458947,0.45427372835993785,0.13382981002934,0.19617203853620838
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.060278963287649,-0.1,-0.041395259573055156
1.060278963287649,0.9361170546033891,-0.041395259573055156,0.018929773108382952
0.9361170546033891,0.8134773567264862,0.018929773108382952,0.08226552078537105
0.8134773567264862,0.6938565965569984,0.08226552078537105,0.15103668351200514
0.6938565965569984,0.581402914456361,0.15103668351200514,0.23050970928994138
0.581402914456361,0.581402914456361,0.23050970928994138,0.23050970928994138
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.3441121111177048,-0.1,-0.04535109567872307
1.3441121111177048,1.217516833887105,-0.04535109567872307,0.009697570687216633
1.217516833887105,1.0912942351071102,0.009697570687216633,0.06559302909176878
1.0912942351071102,0.9657724357710017,0.06559302909176878,0.12303647869230341
0.9657724357710017,0.8415471384755929,0.12303647869230341,0.18320709913141078
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.7714932832433812,-0.1,-0.04783192666235903
1.7714932832433812,1.64356492283538,-0.04783192666235903,0.004045166346056547
1.64356492283538,1.51558174537995,0.004045166346056547,0.0557870523709289
1.51558174537995,1.3876266987503316,0.0557870523709289,0.10759883847995164
1.3876266987503316,1.2598168379410533,0.10759883847995164,0.1597668972421977
1.2598168379410533,1.132325344052099,0.1597668972421977,0.21270526945166082
1.132325344052099,1.0054301297948702,0.21270526945166082,0.2670504146070537
1.0054301297948702,0.8796403930233138,0.2670504146070537,0.3238862516201575
0.8796403930233138,0.7560567346869327,0.3238862516201575,0.3852954964575679
0.7560567346869327,0.6377909734899754,0.3852954964575679,0.45604573253044445
0.6377909734899754,0.6377909734899754,0.45604573253044445,0.45604573253044445
0.6377909734899754,0.5707930675375251,0.45604573253044445,0.5085553750224546
0.5707930675375251,0.5707930675375251,0.5085553750224546,0.5085553750224546
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.1995929000188954,-0.1,-0.04862972513907525
2.1995929000188954,2.0712388342314076,-0.04862972513907525,0.0021845631022286566
2.0712388342314076,1.9426968705591374,0.0021845631022286566,0.05252183638619973
1.9426968705591374,1.8140053893423818,0.05252183638619973,0.10247610543497127
1.8140053893423818,1.685210588641805,0.10247610543497127,0.15216382080282123
1.685210588641805,1.5563705315498333,0.15216382080282123,0.2017340721041219
1.5563705315498333,1.4275608370901955,0.2017340721041219,0.25138280664257184
1.4275608370901955,1.2988858589228103,0.25138280664257184,0.3013788584899777
1.2988858589228103,1.1705011818510604,0.3013788584899777,0.3521135772377797
1.1705011818510604,1.0426623284013283,0.3521135772377797,0.40420174296990175
1.0426623284013283,0.9158402125029507,0.40420174296990175,0.4586982419843917
0.9158402125029507,0.791059760180289,0.4586982419843917,0.5176463617096554
0.791059760180289,0.6713328228621832,0.5176463617096554,0.5859010282193012
0.6713328228621832,0.6713328228621832,0.5859010282193012,0.5859010282193012
0.6713328228621832,0.6053219309896309,0.5859010282193012,0.6354452435702729
0.6053219309896309,0.6053219309896309,0.6354452435702729,0.6354452435702729
0.6053219309896309,0.5643898444738988,0.6354452435702729,0.6795628072030028
0.5643898444738988,0.5643898444738988,0.6795628072030028,0.6795628072030028
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.6280046258160215,-0.1,-0.048656140803340506
2.6280046258160215,2.4995882754866385,-0.048656140803340506,0.0020001535848771235
2.4995882754866385,2.370922493128443,0.0020001535848771235,0.05201967362253124
2.370922493128443,2.2420324993370437,0.05201967362253124,0.10145899598002034
2.2420324993370437,2.112945840059091,0.10145899598002034,0.15038299010485381
2.112945840059091,1.983693729601689,0.15038299010485381,0.19886836876431588
1.983693729601689,1.8543118971614865,0.19886836876431588,0.24700649658337767
1.8543118971614865,1.7248425412385158,0.24700649658337767,0.2949088323807729
1.7248425412385158,1.5953387378499737,0.2949088323807729,0.34271809959681043
1.5953387378499737,1.4658707322442008,0.34271809959681043,0.39062419381427094
1.4658707322442008,1.3365369600958723,0.39062419381427094,0.43889090725401425
1.3365369600958723,1.2074870546127061,0.43889090725401425,0.48790912436947154
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.0565880236667704,-0.1,-0.048255824632421174
3.0565880236667704,2.928299218075684,-0.048255824632421174,0.002722321559014043
2.928299218075684,2.799723485953096,0.002722321559014043,0.05297256094500011
2.799723485953096,2.6708811743859804,0.05297256094500011,0.10253568574598243
2.6708811743859804,2.541793453569995,0.10253568574598243,0.15145645141512284
2.541793453569995,2.4124826148684635,0.15145645141512284,0.19978448636920668
2.4124826148684635,2.282972087638336,0.19978448636920668,0.24757482186485105
2.282972087638336,2.153287059424131,0.24757482186485105,0.2948897208372909
2.153287059424131,2.0234558948726673,0.2948897208372909,0.3418023741821544
2.0234558948726673,1.8935116434286374,0.3418023741821544,0.38840116484742016
1.8935116434286374,1.7634943556045304,0.38840116484742016,0.4347960963075721
1.7634943556045304,1.6334551641904824,0.4347960963075721,0.48112977897979414
1.6334551641904824,1.5034627664063938,0.48112977897979414,0.5275943255296183
1.5034627664063938,1.3736141946625309,0.5275943255296183,0.574458304801644
1.3736141946625309,1.2440571768582156,0.574458304801644,0.6221197515763807
1.2440571768582156,1.1150397906770806,0.6221197515763807,0.6712158918903854
1.1150397906770806,0.9870362076025171,0.6712158918903854,0.7228747592577365
0.9870362076025171,0.8611563541556434,0.7228747592577365,0.7794227120606912
0.8611563541556434,0.741151274450115,0.7794227120606912,0.8470067872796949
0.741151274450115,0.741151274450115,0.8470067872796949,0.8470067872796949
0.741151274450115,0.6885664075227845,0.8470067872796949,0.88717682693397
0.6885664075227845,0.6885664075227845,0.88717682693397,0.88717682693397
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.4852817432857788,-0.1,-0.04758938635294686
3.4852817432857788,3.357238456213372,-0.04758938635294686,0.0040020998592059515
3.357238456213372,3.228880630165542,0.0040020998592059515,0.05480615032459357
3.228880630165542,3.1002264962005266,0.05480615032459357,0.10485550913456701
3.1002264962005266,2.9712946405507337,0.10485550913456701,0.1541852835021804
2.9712946405507337,2.8421037814067804,0.1541852835021804,0.20283270852732468
2.8421037814067804,2.7126725493570283,0.20283270852732468,0.25083698053581294
2.7126725493570283,2.5830200612852243,0.25083698053581294,0.29824058532300957
2.5830200612852243,2.4531663669383876,0.29824058532300957,0.34509046321582126
2.4531663669383876,2.3231329952907878,0.34509046321582126,0.3914396182420189
2.3231329952907878,2.1929437055596406,0.3914396182420189,0.4373493403743104
2.1929437055596406,2.0626258063016705,0.4373493403743104,0.4828929468184042
2.0626258063016705,1.9322114652421933,0.4828929468184042,0.5281597443910008
1.9322114652421933,1.801739905610286,0.5281597443910008,0.5732614150040176
1.801739905610286,1.6712614861229622,0.5732614150040176,0.6183432074043029
1.6712614861229622,1.5408442723047455,0.6183432074043029,0.6636014496866326
1.5408442723047455,1.4105862597954115,0.6636014496866326,0.709314843239528
1.4105862597954115,1.28063996558444,0.709314843239528,0.7559040189725146
1.28063996558444,1.1512676308590069,0.7559040189725146,0.8040556118982554
1.1512676308590069,1.0229883965735038,0.8040556118982554,0.855020687506783
1.0229883965735038,0.8970970323557877,0.855020687506783,0.911512267127952
0.8970970323557877,0.7785666812661266,0.911512267127952,0.9813440951038533
0.7785666812661266,0.7785666812661266,0.9813440951038533,0.9813440951038533
0.7785666812661266,0.7347751224965318,0.9813440951038533,1.0182097845613236
0.7347751224965318,0.7347751224965318,1.0182097845613236,1.0182097845613236
0.7347751224965318,0.7066908822840205,1.0182097845613236,1.0559095209115381
0.7066908822840205,0.7066908822840205,1.0559095209115381,1.0559095209115381
0.7066908822840205,0.6943946304163451,1.0559095209115381,1.0941389374211945
-0.1,0.03685065545800417,3.8986067572274474,3.8804723941025676
0.03685065545800417,0.17363938605360854,3.8804723941025676,3.8618768057841653
0.17363938605360854,0.3103634888673502,3.8618768057841653,3.8428118756916447
0.3103634888673502,0.447020112034645,3.8428118756916447,3.82326916187443
0.447020112034645,0.5836062365979386,3.82326916187443,3.8032397706300074
0.5836062365979386,0.7201186304895045,3.8032397706300074,3.7827139454179237
0.7201186304895045,0.8565538348103673,3.7827139454179237,3.761681183445035
0.8565538348103673,0.9929081389106614,3.761681183445035,3.7401302813161874
0.9929081389106614,1.129177510512024,3.7401302813161874,3.7180488339016327
1.129177510512024,1.2653575351920145,3.7180488339016327,3.695422933058591
1.2653575351920145,1.4014433615352315,3.695422933058591,3.672237298351337
1.4014433615352315,1.5374296201088,3.672237298351337,3.6484748509296514
1.5374296201088,1.6733102077323563,3.6484748509296514,3.624115546976021
1.6733102077323563,1.80907818393132,3.624115546976021,3.5991363359128865
1.80907818393132,1.9447255433992665,3.5991363359128865,3.5735104568723854
1.9447255433992665,2.0802427125310468,3.5735104568723854,3.5472051028631166
2.0802427125310468,2.215618187304657,3.5472051028631166,3.520180261624705
2.215618187304657,2.3508376775793,3.520180261624705,3.4923858660778997
2.3508376775793,2.485882718225393,3.4923858660778997,3.4637565898661213
2.485882718225393,2.6207288223301997,3.4637565898661213,3.4342054129082498
2.6207288223301997,2.75534152863321,3.4342054129082498,3.4036098459324955
2.75534152863321,2.889669059355894,3.4036098459324955,3.3717879124295465
2.889669059355894,3.0236271376045267,3.3717879124295465,3.3384498470171278
3.0236271376045267,3.15706048913969,3.3384498470171278,3.3030813413531788
3.15706048913969,3.2896180656058682,3.3030813413531788,3.2645963872808226
3.2896180656058682,3.4201005499306594,3.2645963872808226,3.2197926242128614
3.4201005499306594,3.4201005499306594,3.2197926242128614,3.2197926242128614
3.4201005499306594,3.482451652757393,3.2197926242128614,3.1921579162187985
3.482451652757393,3.482451652757393,3.1921579162187985,3.1921579162187985
3.482451652757393,3.512317261078861,3.1921579162187985,3.1737906221611034
3.512317261078861,3.512317261078861,3.1737906221611034,3.1737906221611034
3.512317261078861,3.528310873904767,3.1737906221611034,3.1562491051682997
3.528310873904767,3.528310873904767,3.1562491051682997,3.1562491051682997
3.528310873904767,3.5297040938592694,3.1562491051682997,3.1401751139196143
3.5297040938592694,3.5188692838539213,3.1401751139196143,3.125269873011818
3.5188692838539213,3.5003752985561025,3.125269873011818,3.111814904743746
3.5003752985561025,3.470255925378316,3.111814904743746,3.0963966220403427
3.470255925378316,3.4190333170198084,3.0963966220403427,3.0749842147820474
3.4190333170198084,3.339110692528347,3.0749842147820474,3.0444013486250814
3.339110692528347,3.2367035342405637,3.0444013486250814,3.0079650029999807
3.2367035342405637,3.2367035342405637,3.0079650029999807,3.0079650029999807
3.2367035342405637,3.198508415724789,3.0079650029999807,2.990188610340881
3.198508415724789,3.169171633599115,2.990188610340881,2.976522493835018
3.169171633599115,3.169171633599115,2.976522493835018,2.976522493835018
3.169171633599115,3.130102012429624,2.976522493835018,2.9602188454289755
3.130102012429624,3.0945965060049048,2.9602188454289755,2.945086426333913
3.0945965060049048,3.0716051822318597,2.945086426333913,2.9348112730094496
3.0716051822318597,3.0238262099220594,2.9348112730094496,2.916931795521347
3.0238262099220594,3.0238262099220594,2.916931795521347,2.916931795521347
3.0238262099220594,2.999848237696741,2.916931795521347,2.906867189206095
2.999848237696741,2.983409588875829,2.906867189206095,2.8991024008951984
-0.1,0.03684670244705188,3.755799373040753,3.7376351600558935
0.03684670244705188,0.17363228140918327,3.7376351600558935,3.7190163576886253
0.17363228140918327,0.3103541059585624,3.7190163576886253,3.6999350501011383
0.3103541059585624,0.44700940960357916,3.6999350501011383,3.680383064722152
0.44700940960357916,0.583595257162761,3.680383064722152,3.660351735595207
0.583595257162761,0.7201085097258625,3.660351735595207,3.639831571714178
0.7201085097258625,0.8565457982111323,3.639831571714178,3.6188122837642047
0.8565457982111323,0.9929035095316138,3.6188122837642047,3.597282898638042
0.9929035095316138,1.1291777086456463,3.597282898638042,3.5752312107912103
1.1291777086456463,1.2653640538715671,3.5752312107912103,3.5526433337637338
1.2653640538715671,1.4014577849681857,3.5526433337637338,3.529504091033612
1.4014577849681857,1.5374535436126884,3.529504091033612,3.5057960290753205
1.5374535436126884,1.6733452389360866,3.5057960290753205,3.4814987205058747
1.6733452389360866,1.8091258118895828,3.4814987205058747,3.4565880437192464
1.8091258118895828,1.9447869683822394,3.4565880437192464,3.4310352885582893
1.9447869683822394,2.0803186985828046,3.4310352885582893,3.4048050744674456
2.0803186985828046,2.2157083417683334,3.4048050744674456,3.377851376422302
2.2157083417683334,2.350939806554155,3.377851376422302,3.3501154496456977
2.350939806554155,2.4859913877872004,3.3501154496456977,3.321517395743435
2.4859913877872004,2.6208317030083306,3.321517395743435,3.291940582565593
2.6208317030083306,2.7554127975790177,3.291940582565593,3.2612078227505057
2.7554127975790177,2.889653395437676,3.2612078227505057,3.229025033912015
2.889653395437676,3.0233919535844667,3.229025033912015,3.194829345526645
3.0233919535844667,3.1562087663613014,3.194829345526645,3.157267135958864
-0.1,-0.1,3.6129919888540583,3.6129919888540583
-0.1,0.03684293455513593,3.6129919888540583,3.594799353972748
0.03684293455513593,0.17362590356769772,3.594799353972748,3.5761613240510686
0.17362590356769772,0.3103464128668131,3.5761613240510686,3.557070529972747
0.3103464128668131,0.44700184085363337,3.557070529972747,3.5375193464350403
0.44700184085363337,0.5835894258742443,3.5375193464350403,3.517499794530953
0.5835894258742443,0.7201062062539492,3.517499794530953,3.4970030375080996
0.7201062062539492,0.856549021037339,3.4970030375080996,3.4760195722265337
0.856549021037339,0.9929144837775022,3.4760195722265337,3.454539254158079
0.9929144837775022,1.129198909877698,3.454539254158079,3.4325507677616542
1.129198909877698,1.265398235564999,3.4325507677616542,3.410041197431242
1.265398235564999,1.401507986108961,3.410041197431242,3.386996271587057
1.401507986108961,1.5375231548163537,3.386996271587057,3.3633997135224987
1.5375231548163537,1.6734379202366083,3.3633997135224987,3.3392316790710663
1.6734379202366083,1.8092455577582653,3.3392316790710663,3.3144688588073965
1.8092455577582653,1.9449380253937942,3.3144688588073965,3.2890827972417447
1.9449380253937942,2.080505295281779,3.2890827972417447,3.263036790652926
2.080505295281779,2.215934486181571,3.263036790652926,3.23628244175092
2.215934486181571,2.3512080882163757,3.23628244175092,3.2087528002392696
2.3512080882163757,2.486301008370247,3.2087528002392696,3.1803509202869575
2.486301008370247,2.6211738331443626,3.1803509202869575,3.1509235506544013
2.6211738331443626,2.7557563385343267,3.1509235506544013,3.12019953400661
2.7557563385343267,2.889898243166552,3.12019953400661,3.0876179817674556
2.889898243166552,3.023137636620136,3.0876179817674556,3.0515934800910283
3.023137636620136,3.023137636620136,3.0515934800910283,3.0515934800910283
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.03683943404357831,3.4701846046673634,3.4519655830768894
0.03683943404357831,0.1736205070981822,3.4519655830768894,3.4333135606254706
0.1736205070981822,0.31034093073034696,3.4333135606254706,3.4142220662144944
0.31034093073034696,0.4469983339741842,3.4142220662144944,3.3946846007177998
0.4469983339741842,0.5835902275982604,3.3946846007177998,3.3746943656024837
0.5835902275982604,0.7201139757941772,3.3746943656024837,3.3542439597127984
0.7201139757941772,0.8565667769394356,3.3542439597127984,3.3333254167250583
0.8565667769394356,0.9929456809640534,3.3333254167250583,3.3119304732114214
0.9929456809640534,1.1292475001570097,3.3119304732114214,3.290049918730823
1.1292475001570097,1.2654687466658632,3.290049918730823,3.2676732335862235
1.2654687466658632,1.4016056511578787,3.2676732335862235,3.2447890959584442
1.4016056511578787,1.5376540037682125,3.2447890959584442,3.221384426944681
1.5376540037682125,1.673608993330264,3.221384426944681,3.197443491835562
1.673608993330264,1.809464975645801,3.197443491835562,3.1729470503907087
1.809464975645801,1.945215316783543,3.1729470503907087,3.147872023043358
1.945215316783543,2.0808516247655042,3.147872023043358,3.122187667371058
2.0808516247655042,2.216362615534232,3.122187667371058,3.09585041009644
2.216362615534232,2.3517325168939456,3.09585041009644,3.0687979419914737
2.3517325168939456,2.486936338259552,3.0687979419914737,3.040928604596007
2.486936338259552,2.6219285779923664,3.040928604596007,3.0120543605107835
2.6219285779923664,2.7566051946522543,3.0120543605107835,2.9817494705775096
-0.1,-0.1,3.327377220480669,3.327377220480669
-0.1,0.036836313338331594,3.327377220480669,3.309134679935466
0.036836313338331594,0.1736164109949528,3.309134679935466,3.290475399389581
0.1736164109949528,0.3103383289729055,3.290475399389581,3.2713944955178516
0.3103383289729055,0.44700006028771666,3.2713944955178516,3.251887205280013
0.44700006028771666,0.5835995640386827,3.251887205280013,3.2319489000987094
0.5835995640386827,0.7201347057265488,3.2319489000987094,3.211574549430748
0.7201347057265488,0.8566033034016276,3.211574549430748,3.190759143876461
0.8566033034016276,0.9930031347946459,3.190759143876461,3.1694978420287936
0.9930031347946459,1.1293319089976395,3.1694978420287936,3.1477856523863195
1.1293319089976395,1.265587221329036,3.1477856523863195,3.125617111055615
1.265587221329036,1.401766661076509,3.125617111055615,3.1029872007748494
1.401766661076509,1.5378677620001977,3.1029872007748494,3.0798909389972424
1.5378677620001977,1.673887886612645,3.0798909389972424,3.0563225122750692
1.673887886612645,1.8098243746307874,3.0563225122750692,3.0322764370562134
1.8098243746307874,1.9456744802970043,3.0322764370562134,3.0077471083400407
1.9456744802970043,2.0814354005210656,3.0077471083400407,2.9827291044813986
2.0814354005210656,2.21710406035003,2.9827291044813986,2.9572157291387997
2.21710406035003,2.352677310109191,2.9572157291387997,2.931200379813527
2.352677310109191,2.4881517988802972,2.931200379813527,2.9046770700407585
2.4881517988802972,2.6235228506646964,2.9046770700407585,2.8776327100633656
2.6235228506646964,2.758778159988276,2.8776327100633656,2.850032566929717
2.758778159988276,2.758778159988276,2.850032566929717,2.850032566929717
2.758778159988276,2.7932520568290427,2.850032566929717,2.842900044489316
2.7932520568290427,2.7932520568290427,2.842900044489316,2.842900044489316
2.7932520568290427,2.8205513056566365,2.842900044489316,2.8371963607902893
2.8205513056566365,2.8205513056566365,2.8371963607902893,2.8371963607902893
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.03683370548109255,3.1845698362939743,3.1663076280288043
0.03683370548109255,0.1736140238804659,3.1663076280288043,3.147649831762448
0.1736140238804659,0.31033944245840783,3.147649831762448,3.128593884944512
0.31033944245840783,0.4470085159886772,3.128593884944512,3.1091379432918456
0.4470085159886772,0.5836198537461152,3.1091379432918456,3.089280703569713
0.5836198537461152,0.7201721253750037,3.089280703569713,3.0690212777527357
0.7201721253750037,0.8566641082676232,3.0690212777527357,3.0483595494048554
0.8566641082676232,0.9930947960598672,3.0483595494048554,3.027296904113862
0.9930947960598672,1.129463395962912,3.027296904113862,3.0058359671526347
1.129463395962912,1.2657694357841536,3.0058359671526347,2.9839811658738644
1.2657694357841536,1.4020130328356957,2.9839811658738644,2.961740388115183
1.4020130328356957,1.5381950953533516,2.961740388115183,2.939125932877211
1.5381950953533516,1.6743176517690102,2.939125932877211,2.9161559971303954
1.6743176517690102,1.8103846915116746,2.9161559971303954,2.892859414125903
1.8103846915116746,1.9464036292205775,2.892859414125903,2.869283790382863
1.9464036292205775,2.0823878986065374,2.869283790382863,2.8455089921414483
2.0823878986065374,2.2183632193567635,2.8455089921414483,2.821684691432368
2.2183632193567635,2.3543868092375417,2.821684691432368,2.798139395890712
2.3543868092375417,2.4906128427913874,2.798139395890712,2.7758553213488475
-0.1,-0.1,3.0417624521072804,3.0417624521072804
-0.1,0.03683179427600333,3.0417624521072804,3.0234857879851993
0.03683179427600333,0.17361386008098076,3.0234857879851993,3.004840644954959
0.17361386008098076,0.3103453500509429,3.004840644954959,2.9858281341756054
0.3103453500509429,0.4470256072678972,2.9858281341756054,2.9664507200100534
0.4470256072678972,0.5836542250958576,2.9664507200100534,2.9467125030519274
0.5836542250958576,0.7202310685058698,2.9467125030519274,2.926619139832197
0.7202310685058698,0.8567564274841221,2.926619139832197,2.9061788378149687
0.8567564274841221,0.9932312229855328,2.9061788378149687,2.88540358241158
0.9932312229855328,1.1296571803009583,2.88540358241158,2.864309984135787
1.1296571803009583,1.2660371417385246,2.864309984135787,2.842920903379373
1.2660371417385246,1.4023758066840826,2.842920903379373,2.8212701247465684
1.4023758066840826,1.5386805714911074,2.8212701247465684,2.799406812462904
1.5386805714911074,1.6749629937350778,2.799406812462904,2.7774048411276633
1.6749629937350778,1.8112420820423047,2.7774048411276633,2.7553823824578276
1.8112420820423047,1.947550301271364,2.7553823824578276,2.733543085121848
1.947550301271364,2.0839480321941903,2.733543085121848,2.712275987763186
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.03683079645821949,2.8989550679205855,2.8806707709039636
0.03683079645821949,0.17361657866686062,2.8806707709039636,2.8620527204923634
0.17361657866686062,0.3103574095905334,2.8620527204923634,2.8431072990187407
0.3103574095905334,0.4470537738823217,2.8431072990187407,2.823843608709948
0.4470537738823217,0.5837066878784649,2.823843608709948,2.8042740410035205
0.5837066878784649,0.720317812943042,2.8042740410035205,2.7844147986040255
0.720317812943042,0.856889760465937,2.7844147986040255,2.7642878110931832
0.856889760465937,0.9934265159589776,2.7642878110931832,2.7439234054908073
0.9934265159589776,1.1299339302986275,2.7439234054908073,2.7233631829152407
1.1299339302986275,1.2664205566511981,2.7233631829152407,2.7026654205500367
1.2664205566511981,1.4028993501264255,2.7026654205500367,2.6819161596251906
1.4028993501264255,1.5393900583373892,2.6819161596251906,2.661246128072599
1.5393900583373892,1.6759238814518393,2.661246128072599,2.6408645184628123
1.6759238814518393,1.8125529509201541,2.6408645184628123,2.6211388935597317
1.8125529509201541,1.949371131109166,2.6211388935597317,2.6028001120332855
1.949371131109166,2.086555447393707,2.6028001120332855,2.587642660388213
2.086555447393707,2.224015464047931,2.587642660388213,2.5825543758828005
2.224015464047931,2.224015464047931,2.5825543758828005,2.5825543758828005
-0.1,-0.1,2.756147683733891,2.756147683733891
-0.1,0.03683101067537936,2.756147683733891,2.7378648028637125
0.03683101067537936,0.1736230192230657,2.7378648028637125,2.7192923383021714
0.1736230192230657,0.3103773661595133,2.7192923383021714,2.700444493884392
0.3103773661595133,0.44709614974023393,2.700444493884392,2.681340310735065
0.44709614974023393,0.5837824452482758,2.681340310735065,2.6620049947514315
0.5837824452482758,0.7204405921726732,2.6620049947514315,2.642471650845575
0.7204405921726732,0.85707674780475,2.642471650845575,2.622785000920875
0.85707674780475,0.9936997426525792,2.622785000920875,2.6030072346498025
0.9936997426525792,1.1303221872077158,2.6030072346498025,2.5832258099754104
1.1303221872077158,1.2669624181024675,2.5832258099754104,2.5635682527624897
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.03683279704990702,2.6133402995471964,2.5950705931248796
0.03683279704990702,0.17363424047500473,2.5950705931248796,2.576567524545131
0.17363424047500473,0.31040743613088706,2.576567524545131,2.557856709024614
0.31040743613088706,0.44715675103509844,2.557856709024614,2.538972068758893
0.44715675103509844,0.583888244838462,2.538972068758893,2.519958775330225
0.583888244838462,0.7206102134440219,2.519958775330225,2.500877089230427
0.7206102134440219,0.857334237270687,2.500877089230427,2.481810291447979
0.857334237270687,0.9940767726517651,2.481810291447979,2.462877074685356
0.9940767726517651,1.1308614200207938,2.462877074685356,2.444252064444454
1.1308614200207938,1.267723197614162,2.444252064444454,2.4262051907173903
1.267723197614162,1.404715018697503,2.4262051907173903,2.4091865823769347
1.404715018697503,1.5419192414598293,2.4091865823769347,2.394019924915648
1.5419192414598293,1.6794541875035984,2.394019924915648,2.3824512887417146
-0.1,-0.1,2.4705329153605016,2.4705329153605016
-0.1,0.03683662547032718,2.4705329153605016,2.452291707567195
0.03683662547032718,0.17365160073800215,2.452291707567195,2.4338887493096357
0.17365160073800215,0.3104504547423381,2.4338887493096357,2.41536626424361
0.3104504547423381,0.4472407609328014,2.41536626424361,2.396780732744083
0.4472407609328014,0.5840328579938763,2.396780732744083,2.3782084454510297
0.5840328579938763,0.7208408974024781,2.3782084454510297,2.3597543325122334
0.7208408974024781,0.857684705883464,2.3597543325122334,2.341568070867302
0.857684705883464,0.9945925021523411,2.341568070867302,2.3238727532933483
0.9945925021523411,1.1316054093957375,2.3238727532933483,2.307017111318368
1.1316054093957375,1.2687837337145729,2.307017111318368,2.29158767256527
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.03684309239412589,2.327725531173807,2.3095327372668795
0.03684309239412589,0.1736768143963248,2.3095327372668795,2.29126955489784
0.1736768143963248,0.3105100401650953,2.29126955489784,2.2730026806163797
0.3105100401650953,0.44735482170541074,2.2730026806163797,2.2548227470708095
0.44735482170541074,0.58422763414778,2.2548227470708095,2.2368557136556606
0.58422763414778,0.7211512407151202,2.2368557136556606,2.2192811694643626
0.7211512407151202,0.8581575733158706,2.2192811694643626,2.202367829196767
0.8581575733158706,0.99529233666339,2.202367829196767,2.1865411156429198
0.99529233666339,1.1326202937416183,2.1865411156429198,2.17252496847488
1.1326202937416183,1.2702220480334425,2.17252496847488,2.161691686562797
1.2702220480334425,1.4081027533997899,2.161691686562797,2.1570926613478285
-0.1,-0.1,2.184918146987113,2.184918146987113
-0.1,0.03685294247256818,2.184918146987113,2.1667995306882033
0.03685294247256818,0.17371205308160984,2.1667995306882033,2.1487276462695553
0.17371205308160984,0.31059076732010693,2.1487276462695553,2.1308051338403877
0.31059076732010693,0.44750738578401295,2.1308051338403877,2.1131754282683937
0.44750738578401295,0.5844871086004719,2.1131754282683937,2.096044874385609
0.5844871086004719,0.7215647877748658,2.096044874385609,2.079722441344713
0.7215647877748658,0.8587892474232032,2.079722441344713,2.064699953804067
0.8587892474232032,0.9962268482093014,2.064699953804067,2.05182402102454
0.9962268482093014,1.133946603217012,2.05182402102454,2.0427167623339306
1.133946603217012,1.2718617660868332,2.0427167623339306,2.04102803329822
1.2718617660868332,1.2718617660868332,2.04102803329822,2.04102803329822
1.2718617660868332,1.384572013598822,2.04102803329822,2.0509345951823152
1.384572013598822,1.384572013598822,2.0509345951823152,2.0509345951823152
-0.1,-0.1,1.8993033786137237,1.8993033786137237
-0.1,0.03688679680033424,1.8993033786137237,1.8814429999657334
0.03688679680033424,0.17382408471359947,1.8814429999657334,1.8639752334918294
0.17382408471359947,0.31083987829506965,1.8639752334918294,1.8471370366548843
0.31083987829506965,0.44797248239694876,1.8471370366548843,1.831286164679081
0.44797248239694876,0.5852738689288746,1.831286164679081,1.8169940806526668
0.5852738689288746,0.7228101773037603,1.8169940806526668,1.805247374520776
0.7228101773037603,0.8606296947748875,1.805247374520776,1.7979517656812418
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.036913373891797635,1.756495994427029,1.7388417955286835
0.036913373891797635,0.17390822923701857,1.7388417955286835,1.7218344512490253
0.17390822923701857,0.311023438354621,1.7218344512490253,1.7058338480195214
0.311023438354621,0.4483115160932152,1.7058338480195214,1.6914136722190332
0.4483115160932152,0.585838337000315,1.6914136722190332,1.6795609657223158
0.585838337000315,0.7236534444433587,1.6795609657223158,1.6721670653265344
0.7236534444433587,0.861540401633658,1.6721670653265344,1.673481365182745
0.861540401633658,0.861540401633658,1.673481365182745,1.673481365182745
-0.1,-0.1,1.6136886102403345,1.6136886102403345
-0.1,0.03694850868782548,1.6136886102403345,1.5963116494116285
0.03694850868782548,0.1740169618050104,1.5963116494116285,1.5799149088263493
0.1740169618050104,0.3112578081610792,1.5799149088263493,1.5650484401534408
0.3112578081610792,0.44873757407536663,1.5650484401534408,1.5526497083697977
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.03699400497244115,1.4708812260536401,1.4538717778249626
0.03699400497244115,0.1741550372777159,1.4538717778249626,1.4382823725322351
0.1741550372777159,0.311550212312266,1.4382823725322351,1.4249611418439108
0.311550212312266,0.4492469300459293,1.4249611418439108,1.4154789406800312
0.4492469300459293,0.5871767345875714,1.4154789406800312,1.4131964884785684
0.5871767345875714,0.7239706914194161,1.4131964884785684,1.42694134983863
0.7239706914194161,0.7239706914194161,1.42694134983863,1.42694134983863
0.7239706914194161,0.7963483632050864,1.42694134983863,1.4456443243232264
0.7963483632050864,0.7963483632050864,1.4456443243232264,1.4456443243232264
-0.1,-0.1,1.3280738418669455,1.3280738418669455
-0.1,0.03705172708696711,1.3280738418669455,1.3115451544075125
0.03705172708696711,0.1743262756210389,1.3115451544075125,1.2970188264341602
0.1743262756210389,0.31190098675398026,1.2970188264341602,1.2858176800226708
0.31190098675398026,0.44978768427893223,1.2858176800226708,1.2806600096855958
0.44978768427893223,0.5872670542884465,1.2806600096855958,1.2883434201237014
0.5872670542884465,0.5872670542884465,1.2883434201237014,1.2883434201237014
0.5872670542884465,0.6653583399790113,1.2883434201237014,1.3033044782564862
0.6653583399790113,0.6653583399790113,1.3033044782564862,1.3033044782564862
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.037123032667071204,1.1852664576802507,1.1693571903279711
0.037123032667071204,0.1745317117630731,1.1693571903279711,1.156222611997007
0.1745317117630731,0.3122931694260278,1.156222611997007,1.1479516642974337
0.3122931694260278,0.45015439080641595,1.1479516642974337,1.1494223690866419
0.45015439080641595,0.45015439080641595,1.1494223690866419,1.1494223690866419
-0.1,-0.1,1.0424590734935564,1.0424590734935564
-0.1,0.03720847090715301,1.0424590734935564,1.0273341806304805
0.03720847090715301,0.1747664332090508,1.0273341806304805,1.0160034993450808
0.1747664332090508,0.3126636392469173,1.0160034993450808,1.0117942873503047
0.3126636392469173,0.4496197366877325,1.0117942873503047,1.023751605635486
0.4496197366877325,0.4496197366877325,1.023751605635486,1.023751605635486
0.4496197366877325,0.5180743089658336,1.023751605635486,1.041110829484955
0.5180743089658336,0.5180743089658336,1.041110829484955,1.041110829484955
-0.1,-0.1,0.7568443051201673,0.7568443051201673
-0.1,0.037413068338279176,0.7568443051201673,0.7438510877838425
0.037413068338279176,0.17523992535515223,0.7438510877838425,0.7376547289218403
0.17523992535515223,0.3125485098133123,0.7376547289218403,0.7466717810054297
0.3125485098133123,0.3125485098133123,0.7466717810054297,0.7466717810054297
0.3125485098133123,0.38103849589659433,0.7466717810054297,0.7622249543913598
0.38103849589659433,0.38103849589659433,0.7622249543913598,0.7622249543913598
-0.1,-0.1,0.6140369209334728,0.6140369209334728
-0.1,0.037520870416197394,0.6140369209334728,0.6023780009405454
0.037520870416197394,0.1753966707501413,0.6023780009405454,0.5995278158176401
0.1753966707501413,0.1753966707501413,0.5995278158176401,0.5995278158176401
0.1753966707501413,0.27777707036255517,0.5995278158176401,0.6090622839426374
0.27777707036255517,0.27777707036255517,0.6090622839426374,0.6090622839426374
0.27777707036255517,0.3438642471477792,0.6090622839426374,0.6263347770807405
0.3438642471477792,0.3438642471477792,0.6263347770807405,0.6263347770807405
0.3438642471477792,0.39436707483254496,0.6263347770807405,0.652355988600392
-0.1,-0.1,0.47122953674677825,0.47122953674677825
-0.1,0.037620157794112125,0.47122953674677825,0.4610160344804476
0.037620157794112125,0.1754342112544758,0.4610160344804476,0.4618340386820594
0.1754342112544758,0.1754342112544758,0.4618340386820594,0.4618340386820594
0.1754342112544758,0.2613461836696378,0.4618340386820594,0.4734777610087567
0.2613461836696378,0.2613461836696378,0.4734777610087567,0.4734777610087567
0.2613461836696378,0.3221925502325421,0.4734777610087567,0.4932509911348637
0.3221925502325421,0.3221925502325421,0.4932509911348637,0.4932509911348637
0.3221925502325421,0.3676142621290486,0.4932509911348637,0.52132172610421
-0.1,-0.1,0.32842215256008367,0.32842215256008367
-0.1,0.03770287684476442,0.32842215256008367,0.31966610698820197
0.03770287684476442,0.1753411596664395,0.31966610698820197,0.3241110735855619
0.1753411596664395,0.1753411596664395,0.3241110735855619,0.3241110735855619
0.1753411596664395,0.2507795115877548,0.3241110735855619,0.33756049811252453
0.2507795115877548,0.2507795115877548,0.33756049811252453,0.33756049811252453
0.2507795115877548,0.3076231684101213,0.33756049811252453,0.35971322313018694
0.3076231684101213,0.3076231684101213,0.35971322313018694,0.35971322313018694
0.3076231684101213,0.3496576563780994,0.35971322313018694,0.3903951540297522
3.868705473661316,3.741017928066583,-0.06129306936263506,-0.008827188581422687
3.741017928066583,3.6129919888540583,-0.008827188581422687,0.04280738418669455
3.6129919888540583,3.4846454319997293,0.04280738418669455,0.09363983494634773
3.4846454319997293,3.355995445313389,0.09363983494634773,0.1436996989185188
3.355995445313389,3.227059210552068,0.1436996989185188,0.1930179232728528
3.8986067572274474,3.769918370932554,0.1856147683733891,0.23557592811551523
3.769918370932554,3.640937764481795,0.23557592811551523,0.284777816728347
3.640937764481795,3.5116802664095945,0.284777816728347,0.3332476225227826
3.5116802664095945,3.3821607357322394,0.3332476225227826,0.38101294179850653
3.3821607357322394,3.252393984922759,0.38101294179850653,0.42810268625626313
3.252393984922759,3.122394947818894,0.42810268625626313,0.4745475685318772
3.122394947818894,2.9921787483697533,0.4745475685318772,0.5203803434891554
2.9921787483697533,2.861761093410245,0.5203803434891554,0.5656368667284266
2.861761093410245,2.7311583758960323,0.5656368667284266,0.6103565973226219
2.7311583758960323,2.6003878533354836,0.6103565973226219,0.6545833133993209
2.6003878533354836,2.469468289110243,0.6545833133993209,0.6983669929012176
2.469468289110243,2.3384208017646553,0.6983669929012176,0.7417664401857678
2.3384208017646553,2.20726981942756,0.7417664401857678,0.7848522827961305
2.20726981942756,2.0760444453571245,0.7848522827961305,0.8277111748512712
2.0760444453571245,1.9447808841823861,0.8277111748512712,0.8704530820410942
1.9447808841823861,1.8135263742274805,0.8704530820410942,0.9132227708237571
1.8135263742274805,1.682345973847702,0.9132227708237571,0.9562189374517968
1.682345973847702,1.551335551275286,0.9562189374517968,0.9997291434810663
1.551335551275286,1.4206479891283703,0.9997291434810663,1.0441961394377308
1.4206479891283703,1.2905545718004416,1.0441961394377308,1.0903616514718057
1.2905545718004416,1.161619845492629,1.0903616514718057,1.1396333308455258
1.161619845492629,1.035385266382925,1.1396333308455258,1.1952819930958944
1.035385266382925,1.035385266382925,1.1952819930958944,1.1952819930958944
1.035385266382925,0.9441808562792132,1.1952819930958944,1.2473620559537926
0.9441808562792132,0.9441808562792132,1.2473620559537926,1.2473620559537926
3.8986067572274474,3.7694024852723476,0.32842215256008367,0.3770335896035212
3.7694024852723476,3.639929056427451,0.3770335896035212,0.42492367755473714
3.639929056427451,3.510200477859235,0.42492367755473714,0.4721184431650095
3.510200477859235,3.380230662700429,0.4721184431650095,0.5186450163418852
3.380230662700429,3.2500337493734515,0.5186450163418852,0.5645324641588131
3.2500337493734515,3.1196241557138142,0.5645324641588131,0.6098120391091686
3.1196241557138142,2.9890164592134796,0.6098120391091686,0.6545170236875819
2.9890164592134796,2.8582256556633796,0.6545170236875819,0.6986835228676469
2.8582256556633796,2.7272676356553105,0.6986835228676469,0.742351837143428
2.7272676356553105,2.596159596617112,0.742351837143428,0.7855678003740458
2.596159596617112,2.464920671751059,0.7855678003740458,0.82838480643368
2.464920671751059,2.3335728025479323,0.82838480643368,0.8708666068769171
2.3335728025479323,2.2021418229952423,0.8708666068769171,0.9130907472407243
2.2021418229952423,2.070659308412036,0.9130907472407243,0.9551542786092401
2.070659308412036,1.9391657006105887,0.9551542786092401,0.9971831794617775
1.9391657006105887,1.8077154801075086,0.9971831794617775,1.0393474495319532
3.8986067572274474,3.7689329468726993,0.47122953674677825,0.5185746220686704
3.7689329468726993,3.639010506323768,0.5185746220686704,0.5652332975900543
3.639010506323768,3.508852817830683,0.5652332975900543,0.6112317232793677
3.508852817830683,3.378473110490753,0.6112317232793677,0.656597064148364
3.378473110490753,3.247884705517942,0.656597064148364,0.7013581787682421
3.247884705517942,3.1171012184760274,0.7013581787682421,0.7455461538222334
3.1171012184760274,2.986136671812118,0.7455461538222334,0.7891947069749758
2.986136671812118,2.855005847387574,0.7891947069749758,0.8323412968047187
2.855005847387574,2.7237246388635135,0.8323412968047187,0.8750282892626178
2.7237246388635135,2.592310537439611,0.8750282892626178,0.9173045629216624
3.8986067572274474,3.7685045702552,0.6140369209334728,0.6601918669504554
3.7685045702552,3.6381723614542145,0.6601918669504554,0.7056933019060739
3.6381723614542145,3.5076225285449962,0.7056933019060739,0.750566643928809
3.5076225285449962,3.3768676018420782,0.750566643928809,0.7948389504489612
3.3768676018420782,3.245920435816126,0.7948389504489612,0.8385395258454093
3.245920435816126,3.114794281758662,0.8385395258454093,0.8817002130869409
3.114794281758662,2.9835029729284512,0.8817002130869409,0.9243560286482738
3.8986067572274474,3.768111107937647,0.7568443051201673,0.8018749565751395
3.768111107937647,3.637401889017501,0.8018749565751395,0.8462820425902771
3.637401889017501,3.506490968531647,0.8462820425902771,0.8900911222846122
3.506490968531647,3.375390468411995,0.8900911222846122,0.9333297396768633
3.375390468411995,3.2441129331056073,0.9333297396768633,0.9760279940833251
3.2441129331056073,3.112671438692624,0.9760279940833251,1.0182189550717982
3.112671438692624,2.9810798302282158,1.0182189550717982,1.0599394926963983
2.9810798302282158,2.8493531392133122,1.0599394926963983,1.101231677389555
2.8493531392133122,2.7175080736326476,1.101231677389555,1.1421444653619803
2.7175080736326476,2.5855639599419793,1.1421444653619803,1.1827368215803526
2.5855639599419793,2.4535436958213297,1.1827368215803526,1.2230809428305796
2.4535436958213297,2.3214752783318695,1.2230809428305796,1.2632672471721764
2.3214752783318695,2.189394623519308,1.2632672471721764,1.3034133381939979
2.189394623519308,2.0573502338929583,1.3034133381939979,1.3436783997950836
2.0573502338929583,1.925411818689247,1.3436783997950836,1.3842887348286386
1.925411818689247,1.79368725366758,1.3842887348286386,1.4255854017629215
1.79368725366758,1.6623601398185894,1.4255854017629215,1.468122905877435
1.6623601398185894,1.5317897451217926,1.468122905877435,1.512909224972281
1.5317897451217926,1.4028584130494783,1.512909224972281,1.5621313522773543
1.4028584130494783,1.2790201123855847,1.5621313522773543,1.6223857207150658
1.2790201123855847,1.2790201123855847,1.6223857207150658,1.6223857207150658
1.2790201123855847,1.2354641396009913,1.6223857207150658,1.651641354546621
1.2354641396009913,1.2354641396009913,1.651641354546621,1.651641354546621
1.2354641396009913,1.2052346573870727,1.651641354546621,1.6825921990235675
1.2052346573870727,1.2052346573870727,1.6825921990235675,1.6825921990235675
3.8986067572274474,3.7677480007480217,0.8996516893068619,0.9436162036702219
3.7677480007480217,3.6366908785571574,0.9436162036702219,0.9869858919583593
3.6366908785571574,3.505446807837176,0.9869858919583593,1.0297866101119337
3.505446807837176,3.374027591078657,1.0297866101119337,1.0720465959007899
3.8986067572274474,3.7674114113342623,1.0424590734935564,1.08540875693116
3.7674114113342623,3.6360313414058254,1.08540875693116,1.1277901404659856
3.6360313414058254,3.504477697382844,1.1277901404659856,1.1696297617417935
3.504477697382844,3.3727621530833063,1.1696297617417935,1.210957003515315
3.3727621530833063,3.24089705975706,1.210957003515315,1.251804677399939
3.24089705975706,3.108895615164644,1.251804677399939,1.292209680835694
3.108895615164644,2.976772321812788,1.292209680835694,1.3322145836416313
2.976772321812788,2.844543568141786,1.3322145836416313,1.3718696657207061
2.844543568141786,2.712228526361998,1.3718696657207061,1.4112360339362557
2.712228526361998,2.57985042587223,1.4112360339362557,1.4503899826768425
2.57985042587223,2.447438377977749,1.4503899826768425,1.4894290907910273
2.447438377977749,2.315030650819227,1.4894290907910273,1.5284828621295632
2.315030650819227,2.1826805693964584,1.5284828621295632,1.5677312864424209
2.1826805693964584,2.050467783093922,1.5677312864424209,1.6074387483748118
2.050467783093922,1.9185221092179834,1.6074387483748118,1.6480216876911677
1.9185221092179834,1.7870814094740446,1.6480216876911677,1.6902007283761038
1.7870814094740446,1.6566693496178229,1.6902007283761038,1.7354188915686792
1.6566693496178229,1.5289029977730917,1.7354188915686792,1.7874073857295865
1.5289029977730917,1.5289029977730917,1.7874073857295865,1.7874073857295865
1.5289029977730917,1.4529195605326843,1.7874073857295865,1.8280738852463974
1.4529195605326843,1.4529195605326843,1.8280738852463974,1.8280738852463974
1.4529195605326843,1.4173707949601742,1.8280738852463974,1.8553010950127915
1.4173707949601742,1.4173707949601742,1.8553010950127915,1.8553010950127915
3.8986067572274474,3.767096769161142,1.1852664576802507,1.2272431671789465
3.767096769161142,3.635414642857749,1.2272431671789465,1.2686768122778234
3.635414642857749,3.5035713313735006,1.2686768122778234,1.3095947834570445
3.5035713313735006,3.371578469371996,1.3095947834570445,1.3500278647421062
3.371578469371996,3.2394485684225156,1.3500278647421062,1.390010971446125
3.2394485684225156,3.107195281814432,1.390010971446125,1.4295841437643075
3.107195281814432,2.9748339009542346,1.4295841437643075,1.4687943559327947
2.9748339009542346,2.8423820935959627,1.4687943559327947,1.5076981275586063
2.8423820935959627,2.7098611529874574,1.5076981275586063,1.5463658697321825
2.7098611529874574,2.5772976591266072,1.5463658697321825,1.5848875793662622
2.5772976591266072,2.4447261604749877,1.5848875793662622,1.6233817659612308
2.4447261604749877,2.3121942297757156,1.6233817659612308,1.662011790276422
2.3121942297757156,2.179771910443359,1.662011790276422,1.7010151909186442
2.179771910443359,2.0475716529622914,1.7010151909186442,1.7407623079213754
2.0475716529622914,1.915795352576314,1.7407623079213754,1.7818849187060097
3.8986067572274474,3.7668018702020443,1.3280738418669455,1.3691150922688733
3.7668018702020443,3.6348363716757524,1.3691150922688733,1.4096370499022293
3.6348363716757524,3.502721188836766,1.4096370499022293,1.44966841938779
3.502721188836766,3.370468106695071,1.44966841938779,1.4892419568414526
3.370468106695071,3.2380899630652333,1.4892419568414526,1.5283952521726556
3.2380899630652333,3.105600977738333,1.5283952521726556,1.5671719787371539
3.105600977738333,2.973017507696594,1.5671719787371539,1.6056245810629446
2.973017507696594,2.840359014144262,1.6056245810629446,1.6438177338942939
3.8986067572274474,3.7665220415586096,1.4708812260536401,1.5110130226940588
3.7665220415586096,3.634287369417348,1.5110130226940588,1.550647997792468
3.634287369417348,3.501913765819755,1.550647997792468,1.5898165552920596
3.501913765819755,3.3694133069032173,1.5898165552920596,1.6285539091058434
3.3694133069032173,3.2367993921534506,1.6285539091058434,1.6669011624227035
3.2367993921534506,3.1040872237887243,1.6669011624227035,1.7049071137925427
3.1040872237887243,2.9712947748575798,1.7049071137925427,1.742631755646233
2.9712947748575798,2.8384441760973145,1.742631755646233,1.7801512579581438
2.8384441760973145,2.7055640455269465,1.7801512579581438,1.817566157477079
2.7055640455269465,2.572693134747426,1.817566157477079,1.8550137749795317
2.572693134747426,2.4398873092324154,1.8550137749795317,1.8926911702054192
2.4398873092324154,2.3072341767290117,1.8926911702054192,1.9309012539627757
2.3072341767290117,2.1748872092548432,1.9309012539627757,1.9701538783140808
2.1748872092548432,2.0431617589757,1.9701538783140808,2.0114254257733655
2.0431617589757,1.9129114306671822,2.0114254257733655,2.057042568792397
3.8986067572274474,3.7662552429712974,1.6136886102403345,1.6529315085495984
3.7662552429712974,3.6337633991216336,1.6529315085495984,1.6916981206900936
3.6337633991216336,3.5011424230630532,1.6916981206900936,1.7300207976103346
3.5011424230630532,3.368404803695051,1.7300207976103346,1.7679376585632478
3.368404803695051,3.23556470255682,1.7679376585632478,1.8054940923056284
3.23556470255682,3.1026388180509046,1.8054940923056284,1.8427459211761281
3.1026388180509046,2.9696475776504863,1.8427459211761281,1.8797638405809474
2.9696475776504863,2.8366169633950564,1.8797638405809474,1.9166400995091135
2.8366169633950564,2.7035821014800283,1.9166400995091135,1.9535010469245666
2.7035821014800283,2.5705933849142677,1.9535010469245666,1.9905278690538353
2.5705933849142677,2.4377292383226905,1.9905278690538353,2.027998094737589
2.4377292383226905,2.3051259481008004,2.027998094737589,2.0663773446273095
2.3051259481008004,2.173061966124193,2.0663773446273095,2.106557456877445
2.173061966124193,2.0422878805839226,2.106557456877445,2.150668084504152
2.0422878805839226,1.9168122227082924,2.150668084504152,2.2069785209991037
1.9168122227082924,1.9168122227082924,2.2069785209991037,2.2069785209991037
1.9168122227082924,1.886303666335212,2.2069785209991037,2.227355386307229
1.886303666335212,1.886303666335212,2.227355386307229,2.227355386307229
1.886303666335212,1.8669962237806625,2.227355386307229,2.2494346141594206
1.8669962237806625,1.8669962237806625,2.2494346141594206,2.2494346141594206
3.8986067572274474,3.7659971111777155,1.756495994427029,1.7948576939660454
3.7659971111777155,3.6332560238898464,1.7948576939660454,1.8327621551478521
3.6332560238898464,3.5003950262590537,1.8327621551478521,1.8702442522567577
3.5003950262590537,3.36742725126575,1.8702442522567577,1.9073459053425572
3.36742725126575,3.2343679776641947,1.9073459053425572,1.944118219687251
3.2343679776641947,3.101235630650013,1.944118219687251,1.9806252758958025
3.101235630650013,2.9680536125011585,1.9806252758958025,2.0169508980495214
2.9680536125011585,2.8348534678247885,2.0169508980495214,2.0532101196177135
2.8348534678247885,2.701680785714323,2.0532101196177135,2.089569912018951
2.701680785714323,2.5686061237586757,2.089569912018951,2.12628592072028
2.5686061237586757,2.435751301424803,2.12628592072028,2.1637863367360333
2.435751301424803,2.3033648479828375,2.1637863367360333,2.2028952175150334
2.3033648479828375,2.172121632057693,2.2028952175150334,2.24560796940904
3.8986067572274474,3.7657442904876515,1.8993033786137237,1.936780120078843
3.7657442904876515,3.632757919878891,1.936780120078843,1.973814969361733
3.632757919878891,3.499659619597837,1.973814969361733,2.0104457101651936
3.499659619597837,3.36646354489459,2.0104457101651936,2.046719426800153
3.36646354489459,3.2331865850471377,2.046719426800153,2.082694895775312
3.2331865850471377,3.0998497688547,2.082694895775312,2.1184479967448473
3.0998497688547,2.966481143551612,2.1184479967448473,2.1540823814074352
2.966481143551612,2.8331209459364057,2.1540823814074352,2.1897482895793003
2.8331209459364057,2.6998316835838962,2.1897482895793003,2.225677811692344
2.6998316835838962,2.566721726355604,2.225677811692344,2.2622634084038613
2.566721726355604,2.434014196996817,2.2622634084038613,2.3002718362629593
2.434014196996817,2.3023250579074808,2.3002718362629593,2.3416081391477634
2.3023250579074808,2.1753585942402753,2.3416081391477634,2.394725500266467
2.1753585942402753,2.1753585942402753,2.394725500266467,2.394725500266467
3.8986067572274474,3.765492021223282,2.042110762800418,2.078681336651078
3.765492021223282,3.6322598680427824,2.078681336651078,2.1148219007666897
3.6322598680427824,3.4989226868570653,2.1148219007666897,2.1505731785147257
3.4989226868570653,3.3654953650962645,2.1505731785147257,2.185986764437736
3.3654953650962645,3.2319964413175377,2.185986764437736,2.221129725846637
3.8986067572274474,3.764961305593025,2.327725531173807,2.3623061943455324
3.764961305593025,3.6312032655245923,2.3623061943455324,2.3964489158469084
3.6312032655245923,3.4973451114864913,2.3964489158469084,2.430197287861064
3.4973451114864913,3.363403209636482,2.430197287861064,2.463612020022498
3.363403209636482,3.2294004481805474,2.463612020022498,2.4967819142562337
3.2294004481805474,3.0953715792851675,2.4967819142562337,2.5298461241737327
3.0953715792851675,2.961377897928011,2.5298461241737327,2.563052291682112
2.961377897928011,2.82755414684119,2.563052291682112,2.5969325400221916
2.82755414684119,2.6943473111014296,2.5969325400221916,2.6331132813283786
2.6943473111014296,2.6943473111014296,2.6331132813283786,2.6331132813283786
2.6943473111014296,2.611399562366776,2.6331132813283786,2.660209751611065
2.611399562366776,2.611399562366776,2.660209751611065,2.660209751611065
2.611399562366776,2.5794911355340324,2.660209751611065,2.674830495438157
2.5794911355340324,2.5794911355340324,2.674830495438157,2.674830495438157
3.8986067572274474,3.76465936099138,2.4705329153605016,2.5039249525807343
3.76465936099138,3.630593517925356,2.5039249525807343,2.5368381075700315
3.630593517925356,3.4964198012190986,2.5368381075700315,2.5693085929989956
3.4964198012190986,3.3621520631622874,2.5693085929989956,2.6013882316384356
3.3621520631622874,3.22781056642365,2.6013882316384356,2.633158237881968
3.22781056642365,3.0934315852135414,2.633158237881968,2.664769393110887
3.8986067572274474,3.764304147141458,2.6133402995471964,2.645272568903843
3.764304147141458,3.6298622404137264,2.645272568903843,2.676613505907538
3.6298622404137264,3.495283636288946,2.676613505907538,2.7073620428076066
3.495283636288946,3.3605699376075813,2.7073620428076066,2.737511789053372
3.3605699376075813,3.2257186858144093,2.737511789053372,2.76703858532716
3.2257186858144093,3.0907174723954123,2.76703858532716,2.7958714834497664
3.8986067572274474,3.7638447376185096,2.756147683733891,2.7860801538725704
3.7638447376185096,3.628889090833778,2.7860801538725704,2.815124265784573
3.628889090833778,3.493710906833231,2.815124265784573,2.8431120218196813
3.493710906833231,3.3582498325403733,2.8431120218196813,2.8696844619393116
1.121127792852162,1.2573141653666,3.999140631979912,3.976553038867435
1.2573141653666,1.3934062106230054,3.976553038867435,3.953403938778139
1.3934062106230054,1.5293988608739426,3.953403938778139,3.9296780298281795
1.5293988608739426,1.6652865367402354,3.9296780298281795,3.905358281155199
1.6652865367402354,1.8010629587956033,3.905358281155199,3.8804249869969563
1.8010629587956033,1.9367211303568732,3.8804249869969563,3.8548562587249133
1.9367211303568732,2.0722530449710583,3.8548562587249133,3.828626774008921
2.0722530449710583,2.2076494156006974,3.828626774008921,3.801706616033275
2.2076494156006974,2.342899372941343,3.801706616033275,3.774060435608131
2.342899372941343,2.4779898295809564,3.774060435608131,3.7456454606931326
2.4779898295809564,2.6129047847599187,3.7456454606931326,3.7164091306805735
2.6129047847599187,2.7476241669063044,3.7164091306805735,3.686285080922449
2.7476241669063044,2.882121757864836,3.686285080922449,3.655186463119005
2.882121757864836,3.0163621181117577,3.655186463119005,3.6229968938378696
3.0163621181117577,3.150295184109671,3.6229968938378696,3.589554022342588
3.150295184109671,3.2838455968880993,3.589554022342588,3.554618082822183
3.2838455968880993,3.41688944605588,3.554618082822183,3.5178071145870864
3.41688944605588,3.549196638716194,3.5178071145870864,3.478447982274516
3.549196638716194,3.680243896483149,3.478447982274516,3.435137885850786
3.680243896483149,3.7881078296334985,3.435137885850786,3.3932039388060042
3.7881078296334985,3.8456489387919643,3.3932039388060042,3.36573508022879
3.8456489387919643,3.8986067572274474,3.36573508022879,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.9128841169899276,3.327377220480669,3.298014386486724
3.9128841169899276,3.9128841169899276,3.298014386486724,3.298014386486724
3.9128841169899276,3.9066577116120595,3.298014386486724,3.278821342466914
3.9066577116120595,3.893272656452803,3.278821342466914,3.264256723077529
3.893272656452803,3.8665054567432495,3.264256723077529,3.246584588241109
3.8665054567432495,3.8243825616713685,3.246584588241109,3.2262003868932054
3.8243825616713685,3.7584760012616454,3.2262003868932054,3.1998682004836465
3.7584760012616454,3.656140618949104,3.1998682004836465,3.1624657659931934
2.428010249233048,2.5630512694347294,3.9882016948724472,3.9595525094811923
2.5630512694347294,2.6979231067074516,3.9595525094811923,3.930117583734662
2.6979231067074516,2.8326096435270527,3.930117583734662,3.899846499766736
2.8326096435270527,2.9670908139853056,3.899846499766736,3.8686761980406312
2.9670908139853056,3.1013412710897574,3.8686761980406312,3.836527531561158
3.1013412710897574,3.2353280237783926,3.836527531561158,3.803298190095266
3.2353280237783926,3.369006031983971,3.803298190095266,3.768849512791524
3.369006031983971,3.5023107939715428,3.768849512791524,3.7329861206109403
3.5023107939715428,3.635144354941877,3.7329861206109403,3.6954198151393607
3.635144354941877,3.7673445368672698,3.6954198151393607,3.655692163311471
3.7673445368672698,3.8986067572274474,3.655692163311471,3.6129919888540583
3.0990671455509067,3.23318193074142,3.9715074190859165,3.9387974746636814
3.23318193074142,3.367031430819075,3.9387974746636814,3.905019404082315
3.367031430819075,3.500573355323728,3.905019404082315,3.8700463749110336
3.500573355323728,3.6337489323039054,3.8700463749110336,3.833705267660215
3.6337489323039054,3.766472047013552,3.833705267660215,3.7957487997891426
3.766472047013552,3.8986067572274474,3.7957487997891426,3.755799373040753
0.6398277954478382,0.7763105268059419,3.9846412156715245,3.9639190895008602
0.7763105268059419,0.9127138244737693,3.9639190895008602,3.942680490344363
0.9127138244737693,1.0490338494987976,3.942680490344363,3.9209139071039156
1.0490338494987976,1.1852664576802507,3.9209139071039156,3.8986067572274474
1.4847662701884867,1.620686078042808,3.804689115305466,3.7805495662333115
1.620686078042808,1.756495994427029,3.7805495662333115,3.755799373040753
1.756495994427029,1.8921888587564804,3.755799373040753,3.7304153991620073
1.8921888587564804,2.0277564087138527,3.7304153991620073,3.7043707065148683
2.0277564087138527,2.1631889467648713,3.7043707065148683,3.67763313710009
2.1631889467648713,2.2984749160835447,3.67763313710009,3.650163826858645
2.2984749160835447,2.433600122334164,3.650163826858645,3.6219146860075724
2.433600122334164,2.568546822102448,3.6219146860075724,3.592825406491181
2.568546822102448,2.7032920470418667,3.592825406491181,3.562817525597606
2.7032920470418667,2.8378046145212292,3.562817525597606,3.531784391684452
2.8378046145212292,2.9720402182978476,3.531784391684452,3.4995760679396617
2.9720402182978476,3.105932123799681,3.4995760679396617,3.465970947133537
3.105932123799681,3.2393701646132165,3.465970947133537,3.4306132467690085
3.028588137033618,2.8989550679205855,0.2809655274606311,0.32842215256008367
2.8989550679205855,2.7690986807323914,0.32842215256008367,0.37526432079746364
2.7690986807323914,2.6390366798718685,0.37526432079746364,0.42153267999355604
2.6390366798718685,2.508787802458579,0.42153267999355604,0.4672725406164956
2.508787802458579,2.3783724370632,0.4672725406164956,0.512535772049568
2.3783724370632,2.2478131990915675,0.512535772049568,0.5573825885295177
2.2478131990915675,2.1171358259916873,0.5573825885295177,0.6018842697176184
2.1171358259916873,1.986370866740312,0.6018842697176184,0.6461281491730024
1.986370866740312,1.8555561306628228,0.6461281491730024,0.6902247449429565
1.8555561306628228,1.7247403383057178,0.6902247449429565,0.7343181676082298
1.7247403383057178,1.5939897766955233,0.7343181676082298,0.7786043365952471
3.4701846046673634,3.6027098535300444,3.6129919888540583,3.5743611645595097
3.6027098535300444,3.7343296612673367,3.5743611645595097,3.5327741507785833
3.7343296612673367,3.8643170667731077,3.5327741507785833,3.4864218100173625
3.8643170667731077,3.989837506181184,3.4864218100173625,3.429664185476562
3.989837506181184,4.000000000000001,3.429664185476562,3.424193128408467
0.8805225092901285,0.7568443051201673,0.5528924357626497,0.6140369209334728
0.7568443051201673,0.6418460795613573,0.6140369209334728,0.6892948117961125
0.6418460795613573,0.6418460795613573,0.6892948117961125,0.6892948117961125
0.6418460795613573,0.597388252465896,0.6892948117961125,0.7309950951760311
0.597388252465896,0.597388252465896,0.7309950951760311,0.7309950951760311
0.597388252465896,0.5690583817316464,0.7309950951760311,0.773554830674824
0.5690583817316464,0.5690583817316464,0.773554830674824,0.773554830674824
0.5690583817316464,0.5562246132148717,0.773554830674824,0.8163568818400986
3.461055900100485,3.327377220480669,2.2932728751826286,2.327725531173807
3.327377220480669,3.193641746274307,2.327725531173807,2.3619571849075283
3.193641746274307,3.05988176260313,2.3619571849075283,2.3960930910000533
3.05988176260313,2.9261486364352463,2.3960930910000533,2.430333970900364
2.9261486364352463,2.79253680327372,2.430333970900364,2.4650433816771273
2.79253680327372,2.6592604650190785,2.4650433816771273,2.501008004798627
2.6592604650190785,2.5270658248863094,2.501008004798627,2.5406507216645213
2.5270658248863094,2.5270658248863094,2.5406507216645213,2.5406507216645213
1.4583593847240928,1.3280738418669455,0.8540206100107355,0.8996516893068619
1.3280738418669455,1.1984124474169873,0.8996516893068619,0.9470162434133717
1.1984124474169873,1.0699657341034061,0.9470162434133717,0.997544945216598
1.0699657341034061,0.9443200270521667,0.997544945216598,1.0545127484279317
0.9443200270521667,0.9443200270521667,1.0545127484279317,1.0545127484279317
0.9443200270521667,0.8528120708010328,1.0545127484279317,1.1080617476500958
0.8528120708010328,0.8528120708010328,1.1080617476500958,1.1080617476500958
3.0417624521072804,2.909813016970141,1.1852664576802507,1.2258412712061506
2.909813016970141,2.777753338480451,1.2258412712061506,1.266055971930533
2.777753338480451,2.645602733642864,1.266055971930533,1.3059709900156307
2.645602733642864,2.513384307535976,1.3059709900156307,1.3456608828281285
2.316594158666727,2.184918146987113,1.0010052435961392,1.0424590734935564
2.184918146987113,2.0532186529421725,1.0424590734935564,1.0838383373828078
2.0532186529421725,1.9215436768909373,1.0838383373828078,1.125295486476274
1.9215436768909373,1.7899606357764895,1.125295486476274,1.1670430104917304
1.7899606357764895,1.658570768480169,1.1670430104917304,1.209392978289305
1.658570768480169,1.5275405669748814,1.209392978289305,1.2528383871904218
1.5275405669748814,1.3971791566770468,1.2528383871904218,1.2982371386892428
1.3971791566770468,1.268177393024251,1.2982371386892428,1.3473153621670408
1.268177393024251,1.1427155872252626,1.3473153621670408,1.4045419773529146
1.1427155872252626,1.1427155872252626,1.4045419773529146,1.4045419773529146
1.1427155872252626,1.0752784513662064,1.4045419773529146,1.4453601823727225
1.0752784513662064,1.0752784513662064,1.4453601823727225,1.4453601823727225
1.0752784513662064,1.037966105150671,1.4453601823727225,1.4781912478266352
1.037966105150671,1.037966105150671,1.4781912478266352,1.4781912478266352
1.037966105150671,1.0175567953527633,1.4781912478266352,1.5106985579772079
1.0175567953527633,1.0175567953527633,1.5106985579772079,1.5106985579772079
2.745012670225029,2.6133402995471964,1.000994063918298,1.0424590734935564
2.6133402995471964,2.4815688800224187,1.0424590734935564,1.0836083937994412
2.4815688800224187,2.3497225903055474,1.0836083937994412,1.1245173493897558
2.3497225903055474,2.2178313150192186,1.1245173493897558,1.1652811718415106
2.2178313150192186,2.085933780795203,1.1652811718415106,1.2060247828360406
2.1742492966805145,2.042110762800418,1.4309265996750047,1.4708812260536401
2.042110762800418,1.910149417434598,1.4708812260536401,1.5114156399811638
1.910149417434598,1.7785217991149453,1.5114156399811638,1.5530163664754966
1.7785217991149453,1.6475249363995506,1.5530163664754966,1.5965480459388461


==> data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,y1,y2
0.22044583768721712,0.14375231043598055,-0.1,-0.08940832621960212
0.14375231043598055,0.06661894309798233,-0.08940832621960212,-0.0830436374404857
0.06661894309798233,-0.010752454417004467,-0.0830436374404857,-0.08240798669756015
-0.010752454417004467,-0.08792532378095036,-0.08240798669756015,-0.0879809135507048
0.4607802159526301,0.3850056529429413,-0.1,-0.0840344625800382
0.3850056529429413,0.30933543368466676,-0.0840344625800382,-0.06758344842537328
0.30933543368466676,0.23352454346220167,-0.06758344842537328,-0.05180789229609543
0.23352454346220167,0.15724754742571076,-0.05180789229609543,-0.03856811482634589
0.15724754742571076,0.08032074125217453,-0.03856811482634589,-0.030225287675842052
0.08032074125217453,0.002992932437135276,-0.030225287675842052,-0.028699953408700254
0.002992932437135276,-0.07414851271312026,-0.028699953408700254,-0.03442125203504233
0.7011145942180429,0.6249453759591994,-0.1,-0.08605889940031552
0.6249453759591994,0.5491298244257486,-0.08605889940031552,-0.0703150142126297
0.5491298244257486,0.47370670178367613,-0.0703150142126297,-0.0527794649499467
0.47370670178367613,0.3986607075366839,-0.0527794649499467,-0.03368720636103585
0.3986607075366839,0.32385908654820084,-0.03368720636103585,-0.013655315102120313
1.02156043190526,0.944700324482057,-0.1,-0.0905656685421863
0.944700324482057,0.8680406528144862,-0.0905656685421863,-0.07963197662128016
0.8680406528144862,0.7916395023886919,-0.07963197662128016,-0.06702471827736578
0.7916395023886919,0.7155701490926306,-0.06702471827736578,-0.05255394423580252
0.7155701490926306,0.6399210384360704,-0.05255394423580252,-0.03603345697100624
0.6399210384360704,0.5647922108709864,-0.03603345697100624,-0.017300835160333955
1.4221177290142812,1.3448366284482645,-0.1,-0.09505366997314034
1.3448366284482645,1.2676244542971313,-0.09505366997314034,-0.08914188192835569
1.2676244542971313,1.190501771318487,-0.08914188192835569,-0.08216506855581215
1.190501771318487,1.113495162155897,-0.08216506855581215,-0.07400585971473553
1.8226750261233027,1.7452483964531358,-0.1,-0.09855072508770067
1.7452483964531358,1.6678383966349195,-0.09855072508770067,-0.09640311001453376
1.6678383966349195,1.5904528396476951,-0.09640311001453376,-0.09351881340869173
1.5904528396476951,1.5131010118925095,-0.09351881340869173,-0.08985034617539862
0.07390539588727069,0.046586511461596314,2.2000000000000006,2.1628026801186744
0.046586511461596314,0.00015117787262089455,2.1628026801186744,2.1008366751515726
0.00015117787262089455,-0.04817870381250936,2.1008366751515726,2.0403576602909306
-0.04817870381250936,-0.1,2.0403576602909306,1.9828979449669113
0.17422002120079652,0.1662517609897051,2.2000000000000006,2.187652137340195
0.1662517609897051,0.12459066652407647,2.187652137340195,2.1223774625938105
0.12459066652407647,0.08326574660625466,2.1223774625938105,2.056887869953908
0.08326574660625466,0.04133072871866414,2.056887869953908,1.9917909971145185
0.04133072871866414,-0.002835432409849639,1.9917909971145185,1.9282228163823008
-0.002835432409849639,-0.044546339868431234,1.9282228163823008,1.8762819300215805
-0.044546339868431234,-0.1,1.8762819300215805,1.8226750261233027
-0.1,-0.1,1.8226750261233027,1.8226750261233027
0.2161585220108718,0.17891100582804323,2.1390178290202897,2.0711347746728666
0.17891100582804323,0.1432212874136472,2.0711347746728666,2.0024199558079685
0.1432212874136472,0.10856653740935246,2.0024199558079685,1.9331740777802193
0.10856653740935246,0.07383676906789641,1.9331740777802193,1.8639746226245613
0.07383676906789641,0.039022616870015014,1.8639746226245613,1.7998936410088526
0.039022616870015014,0.008654704096798735,1.7998936410088526,1.7528660561590577
0.008654704096798735,-0.02215568975377631,1.7528660561590577,1.7158661375205664
-0.02215568975377631,-0.05850917832332404,1.7158661375205664,1.6849935386359556
-0.05850917832332404,-0.1,1.6849935386359556,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
0.13098226593870044,0.10759732086216606,1.8287777374620109,1.7549761040855094
0.10759732086216606,0.08546316595502446,1.7549761040855094,1.6807816636397614
0.08546316595502446,0.06744342299594483,1.6807816636397614,1.6242578537599033
0.06744342299594483,0.05195546689703026,1.6242578537599033,1.5856166204530875
0.05195546689703026,0.03576037171621471,1.5856166204530875,1.5569369900186536
0.03576037171621471,0.014288018823969628,1.5569369900186536,1.5327886188699233
0.014288018823969628,-0.012928738610502172,1.5327886188699233,1.5159368487526041
-0.012928738610502172,-0.012928738610502172,1.5159368487526041,1.5159368487526041
-0.012928738610502172,-0.048671838418210524,1.5159368487526041,1.505766664667551
-0.048671838418210524,-0.048671838418210524,1.505766664667551,1.505766664667551
-0.048671838418210524,-0.1,1.505766664667551,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
0.07827303746072395,0.06971665176458558,1.5394269426434004,1.4981083371269495
0.06971665176458558,0.061127190767229916,1.4981083371269495,1.4701943407101512
0.061127190767229916,0.05027540187103963,1.4701943407101512,1.4490392468748805
0.05027540187103963,0.03126029264122537,1.4490392468748805,1.4298472570580274
0.03126029264122537,0.007262197906661952,1.4298472570580274,1.4200829163257824
0.007262197906661952,0.007262197906661952,1.4200829163257824,1.4200829163257824
0.007262197906661952,-0.023031962407832896,1.4200829163257824,1.4165417195457919
-0.023031962407832896,-0.023031962407832896,1.4165417195457919,1.4165417195457919
-0.023031962407832896,-0.1,1.4165417195457919,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
0.08045257866336372,0.08046861701602404,1.3485996347164502,1.3115994089147593
0.08046861701602404,0.079318260637772,1.3115994089147593,1.287531237442216
0.079318260637772,0.07626632433406566,1.287531237442216,1.2706949351801933
0.07626632433406566,0.07018573525899549,1.2706949351801933,1.257418625523085
0.07018573525899549,0.05932065910150108,1.257418625523085,1.247779121117363
0.05932065910150108,0.05932065910150108,1.247779121117363,1.247779121117363
0.05932065910150108,0.04127900080087624,1.247779121117363,1.2425285774303807
0.04127900080087624,0.04127900080087624,1.2425285774303807,1.2425285774303807
0.04127900080087624,0.018919894499836123,1.2425285774303807,1.2419387846126715
0.018919894499836123,0.018919894499836123,1.2419387846126715,1.2419387846126715
0.018919894499836123,-0.024086884827384872,1.2419387846126715,1.246769929818086
-0.024086884827384872,-0.024086884827384872,1.246769929818086,1.246769929818086
-0.024086884827384872,-0.1,1.246769929818086,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
0.08692951984612488,0.08826004492624714,1.2127057177311653,1.1792906316734504
0.08826004492624714,0.08753984733702996,1.1792906316734504,1.1551975043501672
0.08753984733702996,0.08437029583176844,1.1551975043501672,1.1362384031263197
0.08437029583176844,0.07744564620338265,1.1362384031263197,1.1197882942821136
0.07744564620338265,0.06535149589391878,1.1197882942821136,1.107519272151185
0.06535149589391878,0.06535149589391878,1.107519272151185,1.107519272151185
0.06535149589391878,0.04643931747228125,1.107519272151185,1.0992357848379166
0.04643931747228125,0.04643931747228125,1.0992357848379166,1.0992357848379166
0.04643931747228125,0.02073313802426753,1.0992357848379166,1.0950778873193991
0.02073313802426753,0.02073313802426753,1.0950778873193991,1.0950778873193991
0.02073313802426753,-0.022941846900240898,1.0950778873193991,1.094705359563359
-0.022941846900240898,-0.022941846900240898,1.094705359563359,1.094705359563359
-0.022941846900240898,-0.1,1.094705359563359,1.1016718913270642
-0.1,-0.1,1.1016718913270642,1.1016718913270642
0.09286792947797326,0.08921977064255787,1.0545692557479074,1.0291415583860803
0.08921977064255787,0.08204239823359774,1.0291415583860803,1.0073296559381304
0.08204239823359774,0.0677016943946592,1.0073296559381304,0.9846781936556618
0.0677016943946592,0.04759860344025063,0.9846781936556618,0.9694571968704436
0.04759860344025063,0.04759860344025063,0.9694571968704436,0.9694571968704436
0.04759860344025063,0.018634177996542628,0.9694571968704436,0.9575604062067545
0.018634177996542628,0.018634177996542628,0.9575604062067545,0.9575604062067545
0.018634177996542628,-0.023017969086688878,0.9575604062067545,0.9485695599374401
-0.023017969086688878,-0.023017969086688878,0.9485695599374401,0.9485695599374401
-0.023017969086688878,-0.1,0.9485695599374401,0.9414489724834557
0.09466573382565946,0.08930076344174381,0.8990190223001876,0.8617599020264178
0.08930076344174381,0.08054506626137159,0.8617599020264178,0.8301655491168335
0.08054506626137159,0.06572265060760826,0.8301655491168335,0.7990212828606341
0.06572265060760826,0.04450881478093316,0.7990212828606341,0.7731252585015008
0.04450881478093316,0.04450881478093316,0.7731252585015008,0.7731252585015008
0.04450881478093316,0.014486249075829558,0.7731252585015008,0.7497567520437495
0.014486249075829558,0.014486249075829558,0.7497567520437495,0.7497567520437495
0.014486249075829558,-0.027446073632820714,0.7497567520437495,0.7276952847526001
-0.027446073632820714,-0.027446073632820714,0.7276952847526001,0.7276952847526001
-0.027446073632820714,-0.1,0.7276952847526001,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
0.08859270879937481,0.08020569801328609,0.7303800381576072,0.6950980159308401
0.08020569801328609,0.06590678613057893,0.6950980159308401,0.6605961954973014
0.06590678613057893,0.044856072116273044,0.6605961954973014,0.6309646253391388
0.044856072116273044,0.044856072116273044,0.6309646253391388,0.6309646253391388
0.044856072116273044,0.01459453952106407,0.6309646253391388,0.6032173554180977
0.01459453952106407,0.01459453952106407,0.6032173554180977,0.6032173554180977
0.01459453952106407,-0.030261151520451182,0.6032173554180977,0.5742867517659237
-0.030261151520451182,-0.030261151520451182,0.5742867517659237,0.5742867517659237
-0.030261151520451182,-0.1,0.5742867517659237,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
0.10058335218577141,0.10099685808616962,0.9372618907648412,0.8622363319962714
0.10099685808616962,0.10100846701059199,0.8622363319962714,0.7867243577278767
0.10100846701059199,0.10182557211515364,0.7867243577278767,0.7109042691998091
0.10182557211515364,0.10448710828178878,0.7109042691998091,0.6347461746054314
0.10448710828178878,0.10605088653930667,0.6347461746054314,0.5889929844093984
0.10605088653930667,0.10498015610098976,0.5889929844093984,0.555826576782616
0.10498015610098976,0.0998014661449684,0.555826576782616,0.5264649395831287
0.0998014661449684,0.0880778400732821,0.5264649395831287,0.49979424973407416
0.0880778400732821,0.0880778400732821,0.49979424973407416,0.49979424973407416
0.0880778400732821,0.06768827695247692,0.49979424973407416,0.47509510925305565
0.06768827695247692,0.06768827695247692,0.47509510925305565,0.47509510925305565
0.06768827695247692,0.037482945291561626,0.47509510925305565,0.45118806919243715
0.037482945291561626,0.037482945291561626,0.45118806919243715,0.45118806919243715
0.037482945291561626,-0.029567165764631823,0.45118806919243715,0.41279523089988535
-0.029567165764631823,-0.1,0.41279523089988535,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
1.2912537808453133,1.214261764945981,-0.05373908496766604,-0.0454430889010837
1.214261764945981,1.1374173979797704,-0.0454430889010837,-0.035885463989944896
1.1374173979797704,1.0607628592067622,-0.035885463989944896,-0.024914352411701646
1.0607628592067622,0.9843539032050607,-0.024914352411701646,-0.012352979909009423
0.9843539032050607,0.9082645764830165,-0.012352979909009423,0.0020058300747568397
0.9082645764830165,0.8325950767186154,0.0020058300747568397,0.018425803289180837
0.8325950767186154,0.7574820447706163,0.018425803289180837,0.0372192198275281
0.7574820447706163,0.6831122039682419,0.0372192198275281,0.05874492187895311
0.6831122039682419,0.6097480276992676,0.05874492187895311,0.08345853389382688
0.6097480276992676,0.5377596477537226,0.08345853389382688,0.11190233226102761
0.5377596477537226,0.4676711407183224,0.11190233226102761,0.14470899059371195
0.4676711407183224,0.40021935198884584,0.14470899059371195,0.18258215946790804
0.40021935198884584,0.3364311301684403,0.18258215946790804,0.22629637351343238
0.3364311301684403,0.277983324261998,0.22629637351343238,0.2758783771729276
0.277983324261998,0.22491618045725695,0.2758783771729276,0.3318468509621071
0.22491618045725695,0.19961366131037708,0.3318468509621071,0.36261303150330937
0.19961366131037708,0.18559265779095793,0.36261303150330937,0.37857737197321295
0.18559265779095793,0.17203393851239737,0.37857737197321295,0.3891791285605397
0.17203393851239737,0.15615682378442017,0.3891791285605397,0.3931300550466731
0.15615682378442017,0.15615682378442017,0.3931300550466731,0.3931300550466731
0.15615682378442017,0.1372050225195509,0.3931300550466731,0.39027020067481544
0.1372050225195509,0.1372050225195509,0.39027020067481544,0.39027020067481544
0.1372050225195509,0.11663661719100557,0.39027020067481544,0.38405919900252905
0.11663661719100557,0.11663661719100557,0.38405919900252905,0.38405919900252905
0.11663661719100557,0.04420512262025442,0.38405919900252905,0.3570016241907954
0.04420512262025442,-0.02783320840199896,0.3570016241907954,0.3286360370001681
-0.02783320840199896,-0.1,0.3286360370001681,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
0.23562906170195883,0.1924067185066938,0.2225636227956602,0.24422304948256798
0.1924067185066938,0.14878758312092744,0.24422304948256798,0.25893833276951916
0.14878758312092744,0.10345664200416957,0.25893833276951916,0.2643808664355827
0.10345664200416957,0.10345664200416957,0.2643808664355827,0.2643808664355827
0.10345664200416957,0.04946221942778692,0.2643808664355827,0.26007143049624093
0.04946221942778692,0.04946221942778692,0.26007143049624093,0.26007143049624093
0.04946221942778692,-0.025947728412831272,0.26007143049624093,0.24303175361916166
-0.025947728412831272,-0.1,0.24303175361916166,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
0.5250962699038321,0.45167347471777053,0.021838166966259925,0.04640073179415205
0.45167347471777053,0.3791465717446969,0.04640073179415205,0.07349571272299404
0.3791465717446969,0.3073009718383236,0.07349571272299404,0.10236494332642412
0.3073009718383236,0.23531706159198104,0.10236494332642412,0.1308681152956828
0.23531706159198104,0.1751018872363538,0.1308681152956828,0.1508211709588327
0.1751018872363538,0.11409534896586584,0.1508211709588327,0.1632619140618217
0.11409534896586584,0.05226852098082069,0.1632619140618217,0.16587301383156897
0.05226852098082069,0.05226852098082069,0.16587301383156897,0.16587301383156897
0.05226852098082069,-0.024487351875740082,0.16587301383156897,0.157239185560656
-0.024487351875740082,-0.1,0.157239185560656,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
0.27848356372638017,0.20389724184805993,0.03359986356521172,0.05433953521461099
0.20389724184805993,0.13055294152500627,0.05433953521461099,0.06941177419109235
0.13055294152500627,0.053594338473290815,0.06941177419109235,0.07604762437665094
0.053594338473290815,-0.02359096761359368,0.07604762437665094,0.07232742767447084
-0.02359096761359368,-0.1,0.07232742767447084,0.06022291884360856
-0.1,-0.1,0.06022291884360856,0.06022291884360856
2.2000000000000006,2.192423150841748,-0.059559406863527516,-0.05961678843374798
2.192423150841748,2.114984168167897,-0.05961678843374798,-0.05986330534654036
2.114984168167897,2.037546142861384,-0.05986330534654036,-0.059412732263790236
2.037546142861384,1.9601154840071255,-0.059412732263790236,-0.058253245446384785
1.9601154840071255,1.8826990325454045,-0.058253245446384785,-0.05636759188040064
1.8826990325454045,1.8053042147204492,-0.05636759188040064,-0.05373057663644093
1.8053042147204492,1.727939966872976,-0.05373057663644093,-0.0503151484837289
1.727939966872976,1.6506165564718165,-0.0503151484837289,-0.04608669710610807
1.6506165564718165,1.5733456561755406,-0.04608669710610807,-0.04099670983583071
1.5733456561755406,1.4961412183078324,-0.04099670983583071,-0.03498387445082364
1.4961412183078324,1.4190206772122405,-0.03498387445082364,-0.027975375053146026
1.4190206772122405,1.342006269592477,-0.027975375053146026,-0.019888540578195724
2.14312086381052,2.065819651578244,0.06022291884360856,0.06484036462681636
2.065819651578244,1.988586819847694,0.06484036462681636,0.07048164995798337
1.988586819847694,1.9114383978007417,0.07048164995798337,0.07717196208287327
1.9114383978007417,1.8343919228287306,0.07717196208287327,0.08495119674051829
1.8343919228287306,1.757467920120412,0.08495119674051829,0.09386009625087419
1.757467920120412,1.6806902134518142,0.09386009625087419,0.10394628086513358
1.6806902134518142,1.6040867100145884,0.10394628086513358,0.11527856617795659
1.6040867100145884,1.5276914206060106,0.11527856617795659,0.12793581575754784
1.5276914206060106,1.4515460207851076,0.12793581575754784,0.14201505414522636
1.4515460207851076,1.3757030384760611,0.14201505414522636,0.15763928338041575
1.3757030384760611,1.3002294204810334,0.15763928338041575,0.17495648250426868
1.3002294204810334,1.2252122167823856,0.17495648250426868,0.19414692373299422
1.2252122167823856,1.1507682579689025,0.19414692373299422,0.21544385479816588
1.1507682579689025,1.0770587007052248,0.21544385479816588,0.23914705464162242
1.0770587007052248,1.0043132589968253,0.23914705464162242,0.2656473698502164
1.0043132589968253,0.932875654938896,0.2656473698502164,0.2954753518870882
0.932875654938896,0.8632793403258204,0.2954753518870882,0.32934351441022214
0.8632793403258204,0.796436106056672,0.32934351441022214,0.36830047836625024
0.796436106056672,0.7340664192280594,0.36830047836625024,0.413952313609948
0.7340664192280594,0.7340664192280594,0.413952313609948,0.413952313609948
0.7340664192280594,0.6886420484905416,0.413952313609948,0.45796913879339185
0.6886420484905416,0.6886420484905416,0.45796913879339185,0.45796913879339185
0.6886420484905416,0.6586457982429341,0.45796913879339185,0.49886099909165216
0.6586457982429341,0.6586457982429341,0.49886099909165216,0.49886099909165216
0.6586457982429341,0.6409727891058755,0.49886099909165216,0.537209928695876
0.6409727891058755,0.6335156100978062,0.537209928695876,0.5795847690374011
0.6335156100978062,0.6368633672975255,0.5795847690374011,0.6163416729014143
0.6368633672975255,0.6478068097229792,0.6163416729014143,0.6500001641853747
0.6478068097229792,0.6654188265512346,0.6500001641853747,0.6829330104304671
0.6654188265512346,0.69023869371159,0.6829330104304671,0.7171001956491907
0.69023869371159,0.7229587563867468,0.7171001956491907,0.7537224457446419
0.7229587563867468,0.7638743841981213,0.7537224457446419,0.7934124468304241
0.7638743841981213,0.8106587176525305,0.7934124468304241,0.8337153629348796
0.8106587176525305,0.8106587176525305,0.8337153629348796,0.8337153629348796
0.8106587176525305,0.831792831489542,0.8337153629348796,0.8536048231573151
0.831792831489542,0.831792831489542,0.8536048231573151,0.8536048231573151
0.831792831489542,0.8505733403412472,0.8536048231573151,0.8694921351876538
0.8505733403412472,0.8505733403412472,0.8694921351876538,0.8694921351876538
0.8505733403412472,0.8608743419739936,0.8694921351876538,0.8786460214039904
0.8608743419739936,0.8682206389407279,0.8786460214039904,0.8848093155150554
0.8682206389407279,0.8738865003643074,0.8848093155150554,0.8886779054941939
0.8738865003643074,0.8738865003643074,0.8886779054941939,0.8886779054941939
0.8738865003643074,0.876383415690681,0.8886779054941939,0.8910815985730953
0.876383415690681,0.8792740832186443,0.8910815985730953,0.8922114723462411
0.8792740832186443,0.8806051251162954,0.8922114723462411,0.8930410531881742
0.8806051251162954,0.8806648531630797,0.8930410531881742,0.8939435618580499
0.8806648531630797,0.8807246537030992,0.8939435618580499,0.8945132259774375
0.8807246537030992,0.8810589189950923,0.8945132259774375,0.8947141569812215
0.8810589189950923,0.8814949518794762,0.8947141569812215,0.8947034463429352
0.8814949518794762,0.8817114055420083,0.8947034463429352,0.8947251288079732
0.8817114055420083,0.8816564088004819,0.8947251288079732,0.8948530167685056
0.8816564088004819,0.8815827050816153,0.8948530167685056,0.8949572909266569
0.8815827050816153,0.881614198742818,0.8949572909266569,0.8949746318899205
0.881614198742818,0.8817012691066712,0.8949746318899205,0.8949434435600333
0.8817012691066712,0.8817450552942201,0.8949434435600333,0.894930340242141
0.8817450552942201,0.8817240799960832,0.894930340242141,0.8949521655186797
0.8817240799960832,0.8816944571065568,0.8949521655186797,0.8949760804559025
0.8816944571065568,0.8816954188719848,0.8949760804559025,0.8949788679050859
0.8816954188719848,0.8817160393645517,0.8949788679050859,0.8949680998281242
0.8817160393645517,0.8817277149829795,0.8949680998281242,0.8949621094621953
0.8817277149829795,0.8817221735701108,0.8949621094621953,0.89496637131038
0.8817221735701108,0.8817129920495512,0.89496637131038,0.8949726029523141
0.8817129920495512,0.8817119466869785,0.8949726029523141,0.8949735673998286
0.8817119466869785,0.8817171219714572,0.8949735673998286,0.8949705294708783
0.8817171219714572,0.8817205570046557,0.8949705294708783,0.8949685034253494
0.8817205570046557,0.8817192978581085,0.8949685034253494,0.8949693626347501
0.8817192978581085,0.8817166534058442,0.8949693626347501,0.8949710594799055
0.8817166534058442,0.8817160835645028,0.8949710594799055,0.8949714441695128
0.8817160835645028,0.8817173938177757,0.8949714441695128,0.8949706440174117
0.8817173938177757,0.8817184212577898,0.8949706440174117,0.8949700133194102
0.8817184212577898,0.881718171243588,0.8949700133194102,0.8949701759557004
0.881718171243588,0.8817174330706096,0.8949701759557004,0.8949706410047576
0.8817174330706096,0.8817172071412203,0.8949706410047576,0.8949707847971187
0.8817172071412203,0.8817175349219513,0.8949707847971187,0.894970581848528
0.8817175349219513,0.8817178396223385,0.894970581848528,0.8949703925792034
0.8817178396223385,0.8817178004037554,0.8949703925792034,0.894970417619936
0.8817178004037554,0.8817175983371861,0.894970417619936,0.8949705441506339
0.8817175983371861,0.8817175184370626,0.8949705441506339,0.8949705943077996
0.8817175184370626,0.8817175985768431,0.8949705943077996,0.8949705444464826
0.8817175985768431,0.881717687640781,0.8949705444464826,0.8949704889251222
0.881717687640781,0.8817176854227289,0.8949704889251222,0.8949704903484059
0.8817176854227289,0.8817176310081082,0.8949704903484059,0.8949705243517375
0.8817176310081082,0.8817176044457925,0.8949705243517375,0.8949705409659935
0.8817176044457925,0.881717623408895,0.8949705409659935,0.8949705291476272
0.881717623408895,0.8817176490499726,0.8949705291476272,0.8949705131460998
0.8817176490499726,0.8817176508586294,0.8949705131460998,0.8949705120170258
0.8817176508586294,0.8817176364401869,0.8949705120170258,0.8949705210203933
0.8817176364401869,0.8817176279626162,0.8949705210203933,0.8949705263173683
0.8817176279626162,0.8817176322463297,0.8949705263173683,0.8949705236463162
0.8817176322463297,0.8817176395201543,0.8949705236463162,0.8949705191056321
0.8817176395201543,0.8817176406880374,0.8949705191056321,0.8949705183755812
0.8817176406880374,0.881717636933046,0.8949705183755812,0.8949705207196353
0.881717636933046,0.8817176343076408,0.8949705207196353,0.8949705223594624
0.8817176343076408,0.8817176352087682,0.8949705223594624,0.8949705217976017
0.8817176352087682,0.8817176372428843,0.8949705217976017,0.8949705205277209
0.8817176372428843,0.8817176377470619,0.8949705205277209,0.8949705202126207
0.8817176377470619,0.8817176367880247,0.8949705202126207,0.8949705208112089
0.8817176367880247,0.8817176359941892,0.8949705208112089,0.8949705213069633
0.8817176359941892,0.8817176361610616,0.8949705213069633,0.8949705212029694
0.8817176361610616,0.8817176367219159,0.8949705212029694,0.8949705208528367
0.8817176367219159,0.8817176369097643,0.8949705208528367,0.8949705207354637
0.8817176369097643,0.8817176366703835,0.8949705207354637,0.8949705208848574
0.8817176366703835,0.8817176364351161,0.8949705208848574,0.8949705210317703
0.8817176364351161,0.8817176364577213,0.8949705210317703,0.8949705210177089
0.8817176364577213,0.8817176366101636,0.8949705210177089,0.8949705209225451
0.8817176366101636,0.8817176366748408,0.8949705209225451,0.8949705208821402
0.8817176366748408,0.8817176366167632,0.8949705208821402,0.8949705209183813
0.8817176366167632,0.8817176365482474,0.8949705209183813,0.8949705209611633
0.8817176365482474,0.8817176365478644,0.8949705209611633,0.8949705209614165
0.8817176365478644,0.8817176365886853,0.8949705209614165,0.8949705209359348
0.8817176365886853,0.8817176366098577,0.8949705209359348,0.8949705209227099
0.8817176366098577,0.8817176365962824,0.8949705209227099,0.8949705209311798
0.8817176365962824,0.8817176365766427,0.8949705209311798,0.8949705209434424
0.8817176365766427,0.8817176365746935,0.8949705209434424,0.8949705209446631
0.8817176365746935,0.881717636585451,0.8949705209446631,0.8949705209379484
0.881717636585451,0.881717636592137,0.8949705209379484,0.8949705209337724
0.881717636592137,0.8817176365891272,0.8949705209337724,0.89497052093565
0.8817176365891272,0.8817176365835802,0.89497052093565,0.8949705209391132
0.8817176365835802,0.8817176365825365,0.8949705209391132,0.8949705209397658
0.8817176365825365,0.8817176365853217,0.8949705209397658,0.8949705209380274
0.8817176365853217,0.8817176365873752,0.8949705209380274,0.8949705209367449
0.8817176365873752,0.8817176365867615,0.8949705209367449,0.8949705209371276
0.8817176365867615,0.8817176365852172,0.8949705209371276,0.8949705209380918
0.8817176365852172,0.8817176365847923,0.8949705209380918,0.8949705209383574
0.8817176365847923,0.881717636585499,0.8949705209383574,0.8949705209379163
0.881717636585499,0.8817176365861157,0.8949705209379163,0.8949705209375312
0.8817176365861157,0.8817176365860091,0.8949705209375312,0.8949705209375975
0.8817176365860091,0.8817176365855853,0.8949705209375975,0.8949705209378621
0.8817176365855853,0.8817176365854318,0.8949705209378621,0.8949705209379583
0.8817176365854318,0.8817176365856066,0.8949705209379583,0.8949705209378491
0.8817176365856066,0.8817176365857884,0.8949705209378491,0.8949705209377355
0.8817176365857884,0.881717636585777,0.8949705209377355,0.8949705209377427
0.881717636585777,0.8817176365856623,0.8949705209377427,0.8949705209378143
0.8817176365856623,0.8817176365856102,0.8949705209378143,0.8949705209378468
0.8817176365856102,0.8817176365856522,0.8949705209378468,0.8949705209378206
0.8817176365856522,0.8817176365857048,0.8949705209378206,0.8949705209377877
0.8817176365857048,0.8817176365857067,0.8949705209377877,0.8949705209377866
0.8817176365857067,0.8817176365856761,0.8949705209377866,0.8949705209378056
0.8817176365856761,0.8817176365856593,0.8949705209378056,0.8949705209378161
0.8817176365856593,0.8817176365856692,0.8949705209378161,0.8949705209378098
0.8817176365856692,0.8817176365856843,0.8949705209378098,0.8949705209378004
0.8817176365856843,0.8817176365856858,0.8949705209378004,0.8949705209377994
0.8817176365856858,0.8817176365856778,0.8949705209377994,0.8949705209378046
0.8817176365856778,0.8817176365856726,0.8949705209378046,0.8949705209378077
0.8817176365856726,0.8817176365856749,0.8949705209378077,0.8949705209378062
0.8817176365856749,0.881717636585679,0.8949705209378062,0.8949705209378037
0.881717636585679,0.8817176365856799,0.8949705209378037,0.8949705209378033
0.8817176365856799,0.8817176365856779,0.8949705209378033,0.8949705209378044
0.8817176365856779,0.8817176365856761,0.8949705209378044,0.8949705209378056
0.8817176365856761,0.8817176365856766,0.8949705209378056,0.8949705209378053
0.8817176365856766,0.8817176365856779,0.8949705209378053,0.8949705209378044
0.8817176365856779,0.8817176365856781,0.8949705209378044,0.8949705209378043
0.8817176365856781,0.8817176365856776,0.8949705209378043,0.8949705209378046
0.8817176365856776,0.8817176365856773,0.8949705209378046,0.8949705209378049
0.8817176365856773,0.8817176365856773,0.8949705209378049,0.8949705209378049
0.8817176365856773,0.8817176365856775,0.8949705209378049,0.8949705209378047
0.8817176365856775,0.8817176365856776,0.8949705209378047,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856775,0.8949705209378046,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
2.14312086381052,2.066057984218853,0.14033437826541284,0.14794153018296677
2.066057984218853,1.9891305643737227,0.14794153018296677,0.15681739974446776
1.9891305643737227,1.9123641584411493,0.15681739974446776,0.16698984432976624
1.9123641584411493,1.835787308815304,0.16698984432976624,0.1785005840172961
1.835787308815304,1.7594323220533952,0.1785005840172961,0.1914004930540317
1.7594323220533952,1.683336302052964,0.1914004930540317,0.20574546277028868
1.683336302052964,1.6075428165697552,0.20574546277028868,0.2216102027353186
1.6075428165697552,1.5321034334206343,0.2216102027353186,0.2390773815753988
1.5321034334206343,1.4570808493978056,0.2390773815753988,0.2582516347935616
1.4570808493978056,1.3825527969139255,0.2582516347935616,0.2792630298765346
1.3825527969139255,1.3086168173418984,0.2792630298765346,0.30226702932391825
1.3086168173418984,1.2353984916142797,0.30226702932391825,0.32745590993827434
1.2353984916142797,1.163064615693859,0.32745590993827434,0.35507394446714635
1.163064615693859,1.0918466081734663,0.35507394446714635,0.3854439174551517
1.0918466081734663,1.0220747238396628,0.3854439174551517,0.4189885469180702
1.0220747238396628,0.9542522662644352,0.4189885469180702,0.45629008017936157
0.9542522662644352,0.8892226502693775,0.45629008017936157,0.4982225360165813
0.8892226502693775,0.8285786718628049,0.4982225360165813,0.5461688950100847
0.8285786718628049,0.8285786718628049,0.5461688950100847,0.5461688950100847
0.8285786718628049,0.784101770991268,0.5461688950100847,0.5918569036557522
0.784101770991268,0.784101770991268,0.5918569036557522,0.5918569036557522
0.784101770991268,0.7562286213418369,0.5918569036557522,0.6317142285033795
0.7562286213418369,0.7562286213418369,0.6317142285033795,0.6317142285033795
2.14312086381052,2.066403921107861,0.22044583768721712,0.23097909022523358
2.066403921107861,1.9899084920581305,0.23097909022523358,0.24301417652610843
1.9899084920581305,1.9136711234065102,0.24301417652610843,0.2565865794286577
1.9136711234065102,1.8377322483576333,0.2565865794286577,0.2717400526405992
1.8377322483576333,1.762136376823355,0.2717400526405992,0.2885205146513252
1.762136376823355,1.686932617055954,0.2885205146513252,0.3069744668992699
1.686932617055954,1.612177556207872,0.3069744668992699,0.32716723364971145
1.612177556207872,1.5379357229055144,0.32716723364971145,0.3491704115482822
1.5379357229055144,1.4642816658413889,0.3491704115482822,0.37306536643807187
1.4642816658413889,1.3913028034082642,0.37306536643807187,0.3989465073044842
1.3913028034082642,1.319104450856676,0.3989465073044842,0.4269282839883374
1.319104450856676,1.2478183822470712,0.4269282839883374,0.4571562879481311
1.2478183822470712,1.177607375876278,0.4571562879481311,0.4897997196774757
1.177607375876278,1.1086899657116298,0.4897997196774757,0.5250839649021362
1.1086899657116298,1.0413852141546653,0.5250839649021362,0.5633435125148066
1.0413852141546653,0.9761999754514054,0.5633435125148066,0.6050871775138088
0.9761999754514054,0.9141012111741903,0.6050871775138088,0.6512388019008988
0.9141012111741903,0.8574924109740526,0.6512388019008988,0.7037904447897942
0.8574924109740526,0.8574924109740526,0.7037904447897942,0.7037904447897942
0.8574924109740526,0.8292072068009089,0.7037904447897942,0.7387726039406404
0.8292072068009089,0.8292072068009089,0.7387726039406404,0.7387726039406404
2.14312086381052,2.066830153959171,0.30055729710902146,0.31382318160696365
2.066830153959171,1.9908587237852156,0.31382318160696365,0.3288086631597693
1.9908587237852156,1.9152533681540311,0.3288086631597693,0.3455426003107137
1.9152533681540311,1.840063869331918,0.3455426003107137,0.3640556248690764
1.840063869331918,1.7653423135267432,0.3640556248690764,0.3843744748070481
1.7653423135267432,1.6911433208036644,0.3843744748070481,0.4065238035644294
1.6911433208036644,1.6175253400170881,0.4065238035644294,0.4305329410930179
1.6175253400170881,1.5445497129588377,0.4305329410930179,0.4564288106616352
1.5445497129588377,1.4722796035534529,0.4564288106616352,0.4842327750581875
1.4722796035534529,1.4007780632365727,0.4842327750581875,0.5139558049111896
1.4007780632365727,1.3301156697477052,0.5139558049111896,0.5456208584488585
1.3301156697477052,1.2603692296595623,0.5456208584488585,0.5792550556214481
1.2603692296595623,1.1916212682223242,0.5792550556214481,0.614884403618855
1.1916212682223242,1.1239797494179304,0.614884403618855,0.6525697386511484
1.1239797494179304,1.0576097325351406,0.6525697386511484,0.6924467788541705
1.0576097325351406,0.9928184054232657,0.6924467788541705,0.7348305950611673
0.9928184054232657,0.9304268007622029,0.7348305950611673,0.780619148190674
0.9304268007622029,0.9304268007622029,0.780619148190674,0.780619148190674
0.9304268007622029,0.8851710086734517,0.780619148190674,0.8207482133837448
0.8851710086734517,0.8851710086734517,0.8207482133837448,0.8207482133837448
2.14312086381052,2.067288711934258,0.38066875653082566,0.39633903040641827
2.067288711934258,1.9918742163207201,0.39633903040641827,0.41391015503514816
1.9918742163207201,1.916929770074975,0.41391015503514816,0.43338942411143344
1.916929770074975,1.8425066856040184,0.43338942411143344,0.45477381974166586
1.8425066856040184,1.7686551009970144,0.45477381974166586,0.4780547371482895
1.7686551009970144,1.695423314106249,0.4780547371482895,0.5032180121285702
1.695423314106249,1.6228535257565944,0.5032180121285702,0.5302322395102848
1.6228535257565944,1.5509774714551614,0.5302322395102848,0.5590418667509649
1.5509774714551614,1.4798192401339338,0.5590418667509649,0.5895822257215383
1.4798192401339338,1.4093924687689185,0.5895822257215383,0.6217751421931271
1.4093924687689185,1.3396860262523307,0.6217751421931271,0.6555013787955576
1.3396860262523307,1.270673226996586,0.6555013787955576,0.690626582708506
1.270673226996586,1.2022981063374765,0.690626582708506,0.7269796286870097
1.2022981063374765,1.1344728816169087,0.7269796286870097,0.7643496581149184
1.1344728816169087,1.0670675263444411,0.7643496581149184,0.8024719294808005
1.0670675263444411,0.9998553631414392,0.8024719294808005,0.8409230262278741
0.9998553631414392,0.9322071942274784,0.8409230262278741,0.8784959671236321
0.9322071942274784,0.9322071942274784,0.8784959671236321,0.8784959671236321
0.9322071942274784,0.9147407304448302,0.8784959671236321,0.887713123147646
0.9147407304448302,0.9147407304448302,0.887713123147646,0.887713123147646
2.14312086381052,2.0677153996179194,0.4607802159526301,0.4783862913412842
2.0677153996179194,1.9928103329024656,0.4783862913412842,0.49801304809569547
1.9928103329024656,1.9184561051834534,0.49801304809569547,0.5196334746770408
1.9184561051834534,1.8446978293857577,0.5196334746770408,0.5432074208934962
1.8446978293857577,1.7715723018096263,0.5432074208934962,0.5686773883826332
1.7715723018096263,1.6991053072106164,0.5686773883826332,0.5959664394027715
1.6991053072106164,1.627304860290209,0.5959664394027715,0.624966191506027
1.627304860290209,1.5561564880121161,0.624966191506027,0.6555328727903038
1.5561564880121161,1.4856263191468209,0.6555328727903038,0.687502505091391
1.4856263191468209,1.415646781974692,0.687502505091391,0.7206628825202223
1.415646781974692,1.3461098475251663,0.7206628825202223,0.7547439733286037
1.3461098475251663,1.276860608598129,0.7547439733286037,0.7894074811929084
1.276860608598129,1.2076700288132323,0.7894074811929084,0.824187449991755
1.2076700288132323,1.138187590045833,0.824187449991755,0.8583711253202079
1.138187590045833,1.0677971293168187,0.8583711253202079,0.8905893012232098
1.0677971293168187,0.9950769246792907,0.8905893012232098,0.916638884056619
0.9950769246792907,0.9950769246792907,0.916638884056619,0.916638884056619
0.9950769246792907,0.9708907500366694,0.916638884056619,0.9229131447031192
0.9708907500366694,0.9708907500366694,0.9229131447031192,0.9229131447031192
0.9708907500366694,0.9481609608175009,0.9229131447031192,0.9257985093548796
0.9481609608175009,0.9481609608175009,0.9257985093548796,0.9257985093548796
0.9481609608175009,0.9296621280459475,0.9257985093548796,0.9244211116063857
0.9296621280459475,0.9296621280459475,0.9244211116063857,0.9244211116063857
0.9296621280459475,0.9150345615497978,0.9244211116063857,0.9194205551260654
0.9150345615497978,0.9035241387136407,0.9194205551260654,0.9121144866055219
0.9035241387136407,0.8959117006413836,0.9121144866055219,0.9073980261851448
0.8959117006413836,0.890503733440677,0.9073980261851448,0.9034350356478061
2.14312086381052,2.0680315560697773,0.5408916753744343,0.5597973960187241
2.0680315560697773,1.9934996452164455,0.5597973960187241,0.5807949922990283
1.9934996452164455,1.9195668372564199,0.5807949922990283,0.6038155361770983
1.9195668372564199,1.8462610917645192,0.6038155361770983,0.6287628193859693
1.8462610917645192,1.7735938314724653,0.6287628193859693,0.6555148532754094
1.7735938314724653,1.7015566035080396,0.6555148532754094,0.6839222973427054
1.7015566035080396,1.630116506687382,0.6839222973427054,0.713802537383471
1.630116506687382,1.5592036000554659,0.713802537383471,0.7449164753667521
1.5592036000554659,1.488712073120868,0.7449164753667521,0.7769763386888036
1.488712073120868,1.4184940261889611,0.7769763386888036,0.8096329095678704
1.4184940261889611,1.3483381679396178,0.8096329095678704,0.8424225157844198
1.3483381679396178,1.2779521976930022,0.8424225157844198,0.8747117787667077
1.2779521976930022,1.2069148358773534,0.8747117787667077,0.9055153321078383
1.2069148358773534,1.134577683333538,0.9055153321078383,0.9330041603708973
2.14312086381052,2.0681674740767777,0.6210031347962386,0.6404387818806893
2.0681674740767777,1.9937933093419007,0.6404387818806893,0.6619880631894585
1.9937933093419007,1.9200256715600852,0.6619880631894585,0.6855335287108011
1.9200256715600852,1.8468716201208468,0.6855335287108011,0.7109243626227757
1.8468716201208468,1.7743137018427675,0.7109243626227757,0.7379745736660457
1.7743137018427675,1.7023028171038035,0.7379745736660457,0.7664524868133696
1.7023028171038035,1.6307571787527533,0.7664524868133696,0.7960830711097115
1.6307571787527533,1.5595573958516562,0.7960830711097115,0.826538309312409
1.5595573958516562,1.4885338903312981,0.826538309312409,0.8574039576796841
1.4885338903312981,1.4174562051102684,0.8574039576796841,0.8881420207867845
1.4174562051102684,1.3460172489353945,0.8881420207867845,0.9180218538634527
1.3460172489353945,1.2737985556816462,0.9180218538634527,0.9459332981123355
2.14312086381052,2.068061697035095,0.7011145942180429,0.720134884952561
2.068061697035095,1.9935713018320107,0.720134884952561,0.7412781823134005
1.9935713018320107,1.919660189815306,0.7412781823134005,0.7643702486393145
1.919660189815306,1.8463116116901162,0.7643702486393145,0.7891953749861567
1.8463116116901162,1.7734783597464707,0.7891953749861567,0.8154974810594174
1.7734783597464707,1.7010789368941455,0.8154974810594174,0.8429748079113432
1.7010789368941455,1.6289917067146558,0.8429748079113432,0.8712644091224945
2.14312086381052,2.0671169446580655,0.8613375130616514,0.8761247416814909
2.0671169446580655,1.9915769703220194,0.8761247416814909,0.8931365427849052
1.9915769703220194,1.9164957784441974,0.8931365427849052,0.9120767320443209
1.9164957784441974,1.8418308310265343,0.9120767320443209,0.9326012346593359
1.8418308310265343,1.7674998969284208,0.9326012346593359,0.9543097015168417
1.7674998969284208,1.6933768822490896,0.9543097015168417,0.9767216765451857
1.6933768822490896,1.6192877329419766,0.9767216765451857,0.9992442275354213
1.6192877329419766,1.5450047922851669,0.9992442275354213,1.0211067263760045
1.5450047922851669,1.470250063362208,1.0211067263760045,1.041261536788265
1.470250063362208,1.3947210657038376,1.041261536788265,1.0581919068790653
1.3947210657038376,1.318248449382267,1.0581919068790653,1.069559017137916
1.318248449382267,1.2411967871803484,1.069559017137916,1.0717769475478722
1.2411967871803484,1.2411967871803484,1.0717769475478722,1.0717769475478722
1.2411967871803484,1.1849440949271712,1.0717769475478722,1.065990972579436
1.1849440949271712,1.128413095305805,1.065990972579436,1.051236771237418
1.128413095305805,1.0800895813991003,1.051236771237418,1.031578397982362
1.0800895813991003,1.035104096310378,1.031578397982362,1.007394130644735
2.14312086381052,2.0658708273398476,1.02156043190526,1.0266767040031635
2.0658708273398476,1.9888459483883496,1.0266767040031635,1.0345230268546142
1.9888459483883496,1.9120863067567435,1.0345230268546142,1.0446767598606241
1.9120863067567435,1.83558488515245,1.0446767598606241,1.0566332245947838
1.83558488515245,1.7592801717115385,1.0566332245947838,1.0698004794960425
1.7592801717115385,1.6830562069238297,1.0698004794960425,1.0834441886445958
1.6830562069238297,1.606759859375043,1.0834441886445958,1.0966475369809277
1.606759859375043,1.5302099888805591,1.0966475369809277,1.10822757825887
1.5302099888805591,1.4532741699386804,1.10822757825887,1.1165757697540801
2.14312086381052,2.065732146119856,1.1016718913270642,1.0997973702873731
2.065732146119856,1.9883276320532444,1.0997973702873731,1.101104404553422
1.9883276320532444,1.911009915829721,1.101104404553422,1.105123492021073
1.911009915829721,1.8338249312100958,1.105123492021073,1.1112733918431505
2.14312086381052,2.066378780360308,1.1817833507488684,1.1716849102909324
2.066378780360308,1.9892379715780981,1.1716849102909324,1.1652777927787077
1.9892379715780981,1.9118915643766305,1.1652777927787077,1.1621051763403647
1.9118915643766305,1.8344762621008475,1.1621051763403647,1.161543218486179
1.8344762621008475,1.7570660347817129,1.161543218486179,1.162806208569345
1.7570660347817129,1.6796758837738053,1.162806208569345,1.1649061308591684
1.6796758837738053,1.6022858616430398,1.1649061308591684,1.1666353965930187
1.6022858616430398,1.5249005193299985,1.1666353965930187,1.1665110044046858
1.5249005193299985,1.4476673135845295,1.1665110044046858,1.1627137547023811
1.4476673135845295,1.370994218852645,1.1627137547023811,1.1532184203875038
2.14312086381052,2.071115713650761,1.342006269592477,1.3136259276199957
2.071115713650761,1.9975849801480514,1.3136259276199957,1.2894902432603452
1.9975849801480514,1.9228058343470282,1.2894902432603452,1.26953905399951
1.9228058343470282,1.8471039470230022,1.26953905399951,1.2533909143418194
1.8471039470230022,1.7708123129161966,1.2533909143418194,1.2403438895168462
1.7708123129161966,1.694183466640747,1.2403438895168462,1.229387086674905
2.14312086381052,2.0800233331587927,1.5022291884360857,1.4573763176891052
2.0800233331587927,2.0146865268648972,1.4573763176891052,1.4158808278757737
2.0146865268648972,1.9470205655084136,1.4158808278757737,1.3783495243866155
1.9470205655084136,1.8771359308149473,1.3783495243866155,1.3451345876039993
1.8771359308149473,1.8053580742176742,1.3451345876039993,1.3162327771882376
2.2000000000000006,2.1996320174681614,1.6356271650828937,1.6352735456434484
2.1996320174681614,2.14312086381052,1.6352735456434484,1.58234064785789
2.14312086381052,2.085015159675785,1.58234064785789,1.531177090805758
2.085015159675785,2.0248290274268577,1.531177090805758,1.4824930154595282
2.2000000000000006,2.1956397014180253,1.7241351702555172,1.719357278419425
2.1956397014180253,2.14312086381052,1.719357278419425,1.6624521072796943
2.14312086381052,2.0896626803929585,1.6624521072796943,1.6064379147009882
2.0896626803929585,2.0346363861258623,1.6064379147009882,1.551973726423139
2.0346363861258623,1.9774015819396906,1.551973726423139,1.4998597380493222
1.9774015819396906,1.9174211865621844,1.4998597380493222,1.450969307790792
1.9174211865621844,1.8543957400077626,1.450969307790792,1.4061138937831898
2.2000000000000006,2.1925538450126023,1.8111208962771015,1.8021703664737516
2.1925538450126023,2.14312086381052,1.8021703664737516,1.7425635667014983
2.14312086381052,2.0935597976243963,1.7425635667014983,1.6830663249878144
2.0935597976243963,2.043201651155122,1.6830663249878144,1.624248699886178
2.043201651155122,1.9912705897322684,1.624248699886178,1.5668303256771294
1.9912705897322684,1.93696675038038,1.5668303256771294,1.5116795080121197
2.2000000000000006,2.1896881064528912,1.9779387238202188,1.9646494856129912
2.1896881064528912,2.14312086381052,1.9646494856129912,1.902786485545107
2.14312086381052,2.0981558284499937,1.902786485545107,1.8397476289784462
2.0981558284499937,2.0542962511943355,1.8397476289784462,1.7759319421748065
2.0542962511943355,2.010817639212611,1.7759319421748065,1.7118532865675669
2.010817639212611,1.96676416278495,1.7118532865675669,1.648172484887859
1.96676416278495,1.9210217054511398,1.648172484887859,1.5857158631940267
2.2000000000000006,2.191154493804097,2.1343820350756166,2.123724900562136
2.191154493804097,2.14312086381052,2.123724900562136,2.0630094043887155
2.14312086381052,2.0979868680293547,2.0630094043887155,2.00011058456665
2.0979868680293547,2.05572249508053,2.00011058456665,1.9352461694543361
2.05572249508053,2.0160227128009605,1.9352461694543361,1.8687723904528506
2.0160227128009605,1.9782217687203287,1.8687723904528506,1.801195644385343
1.9782217687203287,1.9413090421497814,1.801195644385343,1.7331263938336658
1.9413090421497814,1.9039768932880348,1.7331263938336658,1.6652898867808432
2.0630094043887155,2.0192805344768945,2.14312086381052,2.0792627087789386
2.0192805344768945,1.9798777843914768,2.0792627087789386,2.012650934423561
1.9798777843914768,1.9447413524608934,2.012650934423561,1.9436849173344557
1.9447413524608934,1.91327555963485,1.9436849173344557,1.8729540702649294
1.91327555963485,1.884320952593384,1.8729540702649294,1.8011482372926655
1.884320952593384,1.8562681887827723,1.8011482372926655,1.7289798887318155
1.8562681887827723,1.8272034371031098,1.7289798887318155,1.6572204211244004
1.8272034371031098,1.7950691058361272,1.6572204211244004,1.5868289577071986
1.7950691058361272,1.7579041394213581,1.5868289577071986,1.5190363270078235
1.7579041394213581,1.7141729662896108,1.5190363270078235,1.4553658389904918
1.7141729662896108,1.6632308281527535,1.4553658389904918,1.3973824956010032
1.6632308281527535,1.6091646197306055,1.3973824956010032,1.3487316764669905
1.6091646197306055,1.550022959458112,1.3487316764669905,1.3056315761585606
1.550022959458112,1.4841612147478513,1.3056315761585606,1.265401232805971
1.4841612147478513,1.4162543029436327,1.265401232805971,1.2285361800706092
1.902786485545107,1.8669609829862321,2.14312086381052,2.0745704103784894
1.8669609829862321,1.8375664229666087,2.0745704103784894,2.0030218895580645
1.8375664229666087,1.8141273346958482,2.0030218895580645,1.9292840003427765
1.8141273346958482,1.795259000198958,1.9292840003427765,1.8542161029051407
1.795259000198958,1.7788439533472016,1.8542161029051407,1.778549422814785
1.7788439533472016,1.7623279388526394,1.778549422814785,1.7029061225551099
1.7623279388526394,1.7430121925464657,1.7029061225551099,1.6279724813885432
1.7430121925464657,1.718244648305204,1.6279724813885432,1.5547393913685543
1.718244648305204,1.6856854052993673,1.5547393913685543,1.4847235120805435
1.8226750261233027,1.7913984029986405,2.14312086381052,2.0724123665539023
1.7913984029986405,1.7676871046238494,2.0724123665539023,1.998811509190657
1.7676871046238494,1.7507760523626827,1.998811509190657,1.9233221574849981
1.7507760523626827,1.7388064334725128,1.9233221574849981,1.8468457536215837
1.7425635667014983,1.7158681496199106,2.14312086381052,2.0705928155330002
1.7158681496199106,1.6978445200990855,2.0705928155330002,1.9954222710848173
1.6978445200990855,1.6874409501450711,1.9954222710848173,1.9187747533176518
1.6874409501450711,1.68235502232568,1.9187747533176518,1.841537188517839
1.68235502232568,1.6795678947161927,1.841537188517839,1.7641608582769424
1.6795678947161927,1.6758048822234708,1.7641608582769424,1.6868426922821986
1.6758048822234708,1.6676787315194381,1.6868426922821986,1.609925461030491
1.58234064785789,1.5634743319374833,2.14312086381052,2.0682350388408968
1.5634743319374833,1.5553265871674453,2.0682350388408968,1.9949909589163775
1.5553265871674453,1.555774697362571,1.9949909589163775,1.9195421687017147
1.555774697362571,1.5628269794044942,1.9195421687017147,1.8424781305711533
1.5628269794044942,1.5731849158785924,1.8424781305711533,1.765743099215554
1.5731849158785924,1.583193141156653,1.765743099215554,1.688968694273675
1.583193141156653,1.5889821233970043,1.688968694273675,1.6118318192688803
1.5889821233970043,1.5864184677640423,1.6118318192688803,1.5346731346216376
1.5864184677640423,1.5864184677640423,1.5346731346216376,1.5346731346216376
1.5864184677640423,1.5760853004315265,1.5346731346216376,1.4745881018850997
1.5760853004315265,1.5558233251550542,1.4745881018850997,1.4158862999456538
1.5558233251550542,1.5289532911681596,1.4158862999456538,1.366757358764096
1.5289532911681596,1.495970788687363,1.366757358764096,1.3238194645377208
1.5022291884360857,1.4861082465235849,2.14312086381052,2.067615318093963
1.4861082465235849,1.4812036610308577,2.067615318093963,1.9956608858604414
1.4812036610308577,1.4852733880740099,1.9956608858604414,1.9225253522557786
1.4852733880740099,1.4969437393856069,1.9225253522557786,1.846041465954826
1.4969437393856069,1.5128597200199336,1.846041465954826,1.7702729866702158
1.5128597200199336,1.5293862990680096,1.7702729866702158,1.6946261343472877
1.4221177290142812,1.4078291790047512,2.14312086381052,2.0672582306726017
1.4078291790047512,1.4050364711074936,2.0672582306726017,1.9959667974692117
1.4050364711074936,1.4115330956598147,1.9959667974692117,1.9245528983673474
1.4115330956598147,1.4265762359466736,1.9245528983673474,1.8492171107172863
1.4265762359466736,1.4469986880472503,1.8492171107172863,1.7745478692474534
1.342006269592477,1.328736227104548,2.14312086381052,2.067075128879334
1.328736227104548,1.327094519354932,2.067075128879334,1.9958642390309533
1.327094519354932,1.3350117659396432,1.9958642390309533,1.9255940570137429
1.3350117659396432,1.3517889777862617,1.9255940570137429,1.852973664990557
1.3517889777862617,1.3754377094812875,1.852973664990557,1.779281183283897
1.2618948101706728,1.2489530805630769,2.14312086381052,2.067013295511756
1.2489530805630769,1.247685238685014,2.067013295511756,1.9953970567696109
1.247685238685014,1.2562429181127563,1.9953970567696109,1.925622702847483
1.2562429181127563,1.273846204919127,1.925622702847483,1.8548783389823031
1.273846204919127,1.2996095754510872,1.8548783389823031,1.7819219246839306
1.1817833507488684,1.1686372823071496,2.14312086381052,2.067037374569499
1.1686372823071496,1.167125219466091,2.067037374569499,1.9945737132672825
1.167125219466091,1.17570377022362,1.9945737132672825,1.9248114871177822
1.17570377022362,1.1934677027831273,1.9248114871177822,1.8552682727068481
1.1934677027831273,1.2204146427830063,1.8552682727068481,1.7827650405490174
1.1016718913270642,1.0879216052938525,2.14312086381052,2.067130028814755
1.0879216052938525,1.0856845704612779,2.067130028814755,1.9935063194435432
1.0856845704612779,1.093830111690198,1.9935063194435432,1.923340861313278
1.093830111690198,1.111295682836436,1.923340861313278,1.854441101142832
1.111295682836436,1.137998804182349,1.854441101142832,1.7838381829512309
1.137998804182349,1.1714298221478565,1.7838381829512309,1.7140398227594302
1.1714298221478565,1.2082866318693941,1.7140398227594302,1.645944781695548
1.2082866318693941,1.2459298497368263,1.645944781695548,1.5782700834961723
1.2459298497368263,1.2814772190802182,1.5782700834961723,1.509506255411795
1.2814772190802182,1.3109677304568832,1.509506255411795,1.4380639833878694
1.3109677304568832,1.3109677304568832,1.4380639833878694,1.4380639833878694
1.3109677304568832,1.3255899518512742,1.4380639833878694,1.38249328698215
1.3255899518512742,1.3255899518512742,1.38249328698215,1.38249328698215
1.3255899518512742,1.3297816341614226,1.38249328698215,1.3349574972235305
1.3297816341614226,1.323264251280399,1.3349574972235305,1.286456727447573
1.323264251280399,1.3082928431894703,1.286456727447573,1.2470480352371363
1.3082928431894703,1.2868331533132689,1.2470480352371363,1.2128043169686273
1.2868331533132689,1.2587943935486325,1.2128043169686273,1.1806538464666139
1.2587943935486325,1.2226503873670596,1.1806538464666139,1.1480572353840628
1.02156043190526,1.0069023914433368,2.14312086381052,2.067283420147383
1.0069023914433368,1.003542788821004,2.067283420147383,1.992204666466563
1.003542788821004,1.010891708655383,1.992204666466563,1.921327362532867
1.010891708655383,1.0277220925883521,1.921327362532867,1.852686419807905
1.0277220925883521,1.053738990620504,1.852686419807905,1.7835857251564533
1.053738990620504,1.0877639869559927,1.7835857251564533,1.7140960428861538
1.0877639869559927,1.1261228246636719,1.7140960428861538,1.6468490121099941
1.1261228246636719,1.1663674411969207,1.6468490121099941,1.580689763354089
1.1663674411969207,1.2060771626239084,1.580689763354089,1.5142156171337333
1.2060771626239084,1.2422875559322903,1.5142156171337333,1.4458330112883133
1.2422875559322903,1.2702120832098402,1.4458330112883133,1.3738979145699795
1.2702120832098402,1.2702120832098402,1.3738979145699795,1.3738979145699795
1.2702120832098402,1.2806103671175946,1.3738979145699795,1.3247170692464854
1.2806103671175946,1.2806103671175946,1.3247170692464854,1.3247170692464854
1.2806103671175946,1.2814116848324182,1.3247170692464854,1.2817708399202046
1.2814116848324182,1.2720713613295134,1.2817708399202046,1.2389937657976022
0.9414489724834557,0.9256485393025097,2.14312086381052,2.067495523023808
0.9256485393025097,0.9208165715510092,2.067495523023808,1.9907293582986405
0.9208165715510092,0.9270615867818351,1.9907293582986405,1.9188681889994372
0.9270615867818351,0.9429895529521731,1.9188681889994372,1.850122881257771
0.9429895529521731,0.9680727520945652,1.850122881257771,1.782135187274191
0.9680727520945652,1.0022614022242413,1.782135187274191,1.7127460695113226
1.0022614022242413,1.041579768423864,1.7127460695113226,1.6460701442475238
1.041579768423864,1.0836639873200216,1.6460701442475238,1.581072002917901
1.0836639873200216,1.1263644339517067,1.581072002917901,1.5164688553034127
1.1263644339517067,1.1673664887422988,1.5164688553034127,1.4508002499014698
1.1673664887422988,1.203399716720939,1.4508002499014698,1.3823804629636378
1.203399716720939,1.203399716720939,1.3823804629636378,1.3823804629636378
0.8613375130616514,0.8441843813573985,2.14312086381052,2.0677724861642077
0.8441843813573985,0.837536346684679,2.0677724861642077,1.9908285724547237
0.837536346684679,0.8421297694453843,1.9908285724547237,1.9176537630401942
0.8421297694453843,0.8566981602713475,1.9176537630401942,1.8485476658680522
0.8566981602713475,0.8804226288367132,1.8485476658680522,1.78140803569515
0.7812260536398472,0.762524423428171,2.14312086381052,2.0681224565682714
0.762524423428171,0.7537746697738014,2.0681224565682714,1.9913730587603622
0.7537746697738014,0.7562937251958831,1.9913730587603622,1.9164927156333627
0.7562937251958831,0.7691878154947284,1.9164927156333627,1.8467064266163193
0.7691878154947284,0.791325801526457,1.8467064266163193,1.7801102214072773
0.7011145942180429,0.680643628730263,2.14312086381052,2.068566257575246
0.680643628730263,0.6694785240500148,2.068566257575246,1.992111854263352
0.6694785240500148,0.6694174542811933,1.992111854263352,1.9150782674245912
0.6694174542811933,0.6802806581112797,1.9150782674245912,1.844181850425662
0.6802806581112797,0.700590036731943,1.844181850425662,1.7778320908573453
0.700590036731943,0.729896831391082,1.7778320908573453,1.7132802608577578
0.729896831391082,0.7689304575572371,1.7132802608577578,1.6473273766864278
0.7689304575572371,0.8135785596072057,1.6473273766864278,1.5841117604054122
0.8135785596072057,0.8613751200382996,1.5841117604054122,1.5232013726638935
0.8613751200382996,0.910598482016178,1.5232013726638935,1.4634201300151197
0.910598482016178,0.9597416975196295,1.4634201300151197,1.403574074530533
0.9597416975196295,1.0071926844529973,1.403574074530533,1.3423990836709754
1.0071926844529973,1.050539534695208,1.3423990836709754,1.2783298570911452
1.050539534695208,1.050539534695208,1.2783298570911452,1.2783298570911452
1.050539534695208,1.0800383759421206,1.2783298570911452,1.2218032478190877
1.0800383759421206,1.0800383759421206,1.2218032478190877,1.2218032478190877
1.0800383759421206,1.0943632100787053,1.2218032478190877,1.178882367367556
1.0943632100787053,1.0943632100787053,1.178882367367556,1.178882367367556
1.0943632100787053,1.0986819681308089,1.178882367367556,1.142517744193232
1.0986819681308089,1.0986819681308089,1.142517744193232,1.142517744193232
1.0986819681308089,1.094602481734496,1.142517744193232,1.1105730535764873
1.094602481734496,1.0822126467513946,1.1105730535764873,1.0803725886893238
0.6210031347962386,0.5985275211688145,2.14312086381052,2.0691244294185456
0.5985275211688145,0.5845758266506812,2.0691244294185456,1.9931058551285235
0.5845758266506812,0.581126671089457,1.9931058551285235,1.9159558320094816
0.581126671089457,0.5890451416693364,1.9159558320094816,1.8431951574269754
0.5890451416693364,0.6068671434625371,1.8431951574269754,1.776469939774002
0.6068671434625371,0.6336192873496801,1.776469939774002,1.7132343159061698
0.6336192873496801,0.6695463148851252,1.7132343159061698,1.6503999474383453
0.6695463148851252,0.7141085424749791,1.6503999474383453,1.587157719002814
0.7141085424749791,0.7627449336387747,1.587157719002814,1.5269321162826877
0.7627449336387747,0.8135834818998159,1.5269321162826877,1.4685243512449437
0.8135834818998159,0.8651806939253665,1.4685243512449437,1.4107783934826852
0.8651806939253665,0.9162660875673373,1.4107783934826852,1.3525840436382623
0.9162660875673373,0.9653832683104105,1.3525840436382623,1.2927422452692279
0.5408916753744343,0.516126621478169,2.14312086381052,2.0698373123302543
0.516126621478169,0.49893848965113996,2.0698373123302543,1.9944576576430562
0.49893848965113996,0.49134059497183435,1.9944576576430562,1.9175758803555656
0.49134059497183435,0.49526293912418795,1.9175758803555656,1.841688129661834
0.49526293912418795,0.5099404413406402,1.841688129661834,1.7735239652481227
0.5099404413406402,0.5337078745507562,1.7735239652481227,1.7109929371077313
0.5337078745507562,0.566229626796615,1.7109929371077313,1.6508386486430617
0.566229626796615,0.6087241940968302,1.6508386486430617,1.5894022970718413
0.6087241940968302,0.65781288070825,1.5894022970718413,1.5295716538098845
0.65781288070825,0.7099376128357463,1.5295716538098845,1.472322194876364
0.7099376128357463,0.763540183206559,1.472322194876364,1.4164362167527496
0.763540183206559,0.8174432880499543,1.4164362167527496,1.3608365949396377
0.8174432880499543,0.8705883599996317,1.3608365949396377,1.3045190815145091
0.4607802159526301,0.4334183744066521,2.14312086381052,2.0707434630532466
0.4334183744066521,0.41248268100116425,2.0707434630532466,1.9962841903095812
0.41248268100116425,0.39980110267712565,1.9962841903095812,1.920031190883122
0.39980110267712565,0.3976869896338485,1.920031190883122,1.8428445087321685
0.3976869896338485,0.4074107288958241,1.8428445087321685,1.7709407979540903
0.4074107288958241,0.4270791890339576,1.7709407979540903,1.7074420289187968
0.4270791890339576,0.45533415140389977,1.7074420289187968,1.6491307586807695
0.45533415140389977,0.4924934174248724,1.6491307586807695,1.5922892095267758
0.4924934174248724,0.540445978836995,1.5922892095267758,1.533156107917023
0.38066875653082566,0.3503607619329099,2.14312086381052,2.071904587244409
0.3503607619329099,0.3250872206180204,2.071904587244409,1.9987697245867042
0.3250872206180204,0.306187934487561,1.9987697245867042,1.923766286947214
0.306187934487561,0.2956554494448237,1.923766286947214,1.8471957934955234
0.2956554494448237,0.29624781193749294,1.8471957934955234,1.770015379792443
0.29624781193749294,0.3090638480139827,1.770015379792443,1.7006821067798608
0.3090638480139827,0.33145111104688463,1.7006821067798608,1.6414539921583895
0.33145111104688463,0.36193190672032116,1.6414539921583895,1.58812169389182
0.36193190672032116,0.4014533668728755,1.58812169389182,1.5359626232494514
0.4014533668728755,0.45245540956483443,1.5359626232494514,1.4810646744216107
0.45245540956483443,0.5088523882567488,1.4810646744216107,1.4280356456748755
0.5088523882567488,0.5671799084861833,1.4280356456748755,1.3771078601745415
0.5671799084861833,0.6262887098752002,1.3771078601745415,1.327079537888392
0.6262887098752002,0.6854153801986805,1.327079537888392,1.27707127160554
0.6854153801986805,0.7439613192362399,1.27707127160554,1.2263884590288519
0.7439613192362399,0.8013094028399785,1.2263884590288519,1.1743635085044732
0.8013094028399785,0.856502958868037,1.1743635085044732,1.120087369647998
0.856502958868037,0.9070438629226402,1.120087369647998,1.0616130646603672
0.9070438629226402,0.9070438629226402,1.0616130646603672,1.0616130646603672
0.9070438629226402,0.9291968699303464,1.0616130646603672,1.0289692061007187
0.9291968699303464,0.9291968699303464,1.0289692061007187,1.0289692061007187
0.9291968699303464,0.9409922212203609,1.0289692061007187,1.0035306570489542
0.9409922212203609,0.9409922212203609,1.0035306570489542,1.0035306570489542
0.9409922212203609,0.9449278886990359,1.0035306570489542,0.982541927191562
0.9449278886990359,0.9449278886990359,0.982541927191562,0.982541927191562
0.30055729710902146,0.2669458389494127,2.14312086381052,2.0733819395769086
0.2669458389494127,0.2367473995597876,2.0733819395769086,2.002106294230565
0.2367473995597876,0.21049018405457057,2.002106294230565,1.9292978645539538
0.21049018405457057,0.18895539444469225,1.9292978645539538,1.8549732079527923
1.0930322041461913,1.0170293777599164,0.028579110482133407,0.04339252010442285
1.0170293777599164,0.9414489724834557,0.04339252010442285,0.06022291884360856
0.9414489724834557,0.8664264465958803,0.06022291884360856,0.07937529919418373
0.8664264465958803,0.7921578593569704,0.07937529919418373,0.10124946747944877
0.7921578593569704,0.7189317305214858,0.10124946747944877,0.12636949521934657
0.7189317305214858,0.6471931243277744,0.12636949521934657,0.15543683249705595
0.6471931243277744,0.5776636568321142,0.15543683249705595,0.18939795780449784
0.5776636568321142,0.5116284886855612,0.18939795780449784,0.2296337903487474
0.5116284886855612,0.45173643148576836,0.2296337903487474,0.2783253379065789
0.45173643148576836,0.45173643148576836,0.2783253379065789,0.2783253379065789
0.45173643148576836,0.4170501597603701,0.2783253379065789,0.31864438627537395
0.4170501597603701,0.4170501597603701,0.31864438627537395,0.31864438627537395
0.4170501597603701,0.3968936304279287,0.31864438627537395,0.3554808627714514
0.3968936304279287,0.3968936304279287,0.3554808627714514,0.3554808627714514
0.3968936304279287,0.38838415428720663,0.3554808627714514,0.38961218983561785
0.38838415428720663,0.39038828270505943,0.38961218983561785,0.4248572113205732
0.39038828270505943,0.4009742008734358,0.4248572113205732,0.45574217964973984
0.4009742008734358,0.41865240586127583,0.45574217964973984,0.48570824347931874
0.41865240586127583,0.4446930111644357,0.48570824347931874,0.5179761665842225
0.4446930111644357,0.4817000247295201,0.5179761665842225,0.555307384829644
0.4817000247295201,0.5336911187052725,0.555307384829644,0.6015227006649531
1.491774849726132,1.4149606319903174,0.026873983070035967,0.03667712691404881
1.4149606319903174,1.3383197694583786,0.03667712691404881,0.04775046925954013
1.3383197694583786,1.2618948101706728,0.04775046925954013,0.06022291884360856
1.2618948101706728,1.1857406839090268,0.06022291884360856,0.07425012067572379
1.0910989875239847,1.015949342283018,0.10060237688285342,0.11925288584669144
1.015949342283018,0.9414489724834557,0.11925288584669144,0.14033437826541284
0.9414489724834557,0.8678247778315604,0.14033437826541284,0.16428255691004265
0.8678247778315604,0.7954238467127981,0.16428255691004265,0.1916790222535705
0.7954238467127981,0.7248030547401804,0.1916790222535705,0.22334145888812615
0.7248030547401804,0.6569242794976557,0.22334145888812615,0.2604463908575737
0.6569242794976557,0.593647013885925,0.2604463908575737,0.3047850103135882
0.593647013885925,0.593647013885925,0.3047850103135882,0.3047850103135882
0.593647013885925,0.5494775821108648,0.3047850103135882,0.34664646333688753
0.5494775821108648,0.5494775821108648,0.34664646333688753,0.34664646333688753
0.5494775821108648,0.5205363855093972,0.34664646333688753,0.3861018409305489
0.5205363855093972,0.5205363855093972,0.3861018409305489,0.3861018409305489
0.5205363855093972,0.5040781718853187,0.3861018409305489,0.4233524151506092
0.5040781718853187,0.49810469181651107,0.4233524151506092,0.4642164272670485
0.14033437826541284,0.1449662673564621,1.6624521072796943,1.58553110941929
0.1449662673564621,0.1449662673564621,1.58553110941929,1.58553110941929
0.1449662673564621,0.15922780477030649,1.58553110941929,1.533665432058554
0.15922780477030649,0.18405630614522098,1.533665432058554,1.4859729386654281
0.18405630614522098,0.2158653418685961,1.4859729386654281,1.4455297649940364
0.2158653418685961,0.25724588265069537,1.4455297649940364,1.4053408286758013
0.25724588265069537,0.313281951468664,1.4053408286758013,1.3600488533014443
0.313281951468664,0.37598803389029656,1.3600488533014443,1.314630089545821
0.37598803389029656,0.4397346517964106,1.314630089545821,1.2706627509784938
0.4397346517964106,0.5037490895380807,1.2706627509784938,1.2270830011002893
0.5037490895380807,0.5676236984643056,1.2270830011002893,1.1833005213681322
0.5676236984643056,0.6311226289252249,1.1833005213681322,1.1389781818005789
0.6311226289252249,0.6940769994816726,1.1389781818005789,1.0938887334699112
0.6940769994816726,0.7562803081719152,1.0938887334699112,1.0477735852575134
0.7562803081719152,0.8172159528268679,1.0477735852575134,1.0000242338949104
0.10340223655093109,0.11874839997912545,1.4007125487040013,1.3691851934742696
0.11874839997912545,0.11874839997912545,1.3691851934742696,1.3691851934742696
0.11874839997912545,0.14033437826541284,1.3691851934742696,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.18914553726522473,1.342006269592477,1.2993446728591733
0.18914553726522473,0.24068768367829838,1.2993446728591733,1.2638148814621548
0.24068768367829838,0.30637231272081145,1.2638148814621548,1.222813355977505
0.30637231272081145,0.37282125457100257,1.222813355977505,1.1830459568743477
0.37282125457100257,0.4394523670376409,1.1830459568743477,1.1435843419633271
0.4394523670376409,0.506052687411318,1.1435843419633271,1.1040710495440365
0.506052687411318,0.5725606073268503,1.1040710495440365,1.0644021698060984
0.5725606073268503,0.6390032855548259,1.0644021698060984,1.024627805026177
0.6390032855548259,0.7054842682019209,1.024627805026177,0.9849264141688484
0.7054842682019209,0.7722311641638527,0.9849264141688484,0.9456769141968707
0.11851121653977395,0.11851121653977395,1.2836507859676465,1.2836507859676465
0.11851121653977395,0.14033437826541284,1.2836507859676465,1.2618948101706728
0.14033437826541284,0.14033437826541284,1.2618948101706728,1.2618948101706728
0.14033437826541284,0.20238254517791035,1.2618948101706728,1.2159272148746199
0.20238254517791035,0.2664485826474555,1.2159272148746199,1.1769747758769726
0.2664485826474555,0.33371515184321776,1.1769747758769726,1.1386093387569254
0.33371515184321776,0.40138583856221766,1.1386093387569254,1.1009583150062918
0.40138583856221766,0.4692341936636545,1.1009583150062918,1.0636281337092557
0.4692341936636545,0.5372246511598157,1.0636281337092557,1.0265603186264722
0.10713127713200529,0.12215984458961204,1.1460782196993609,1.1213678074413005
0.12215984458961204,0.12215984458961204,1.1213678074413005,1.1213678074413005
0.12215984458961204,0.14033437826541284,1.1213678074413005,1.1016718913270642
0.14033437826541284,0.14033437826541284,1.1016718913270642,1.1016718913270642
0.14033437826541284,0.20127859817118296,1.1016718913270642,1.0545406468459444
0.20127859817118296,0.25879576057040765,1.0545406468459444,1.020940678189699
0.25879576057040765,0.3276997251390804,1.020940678189699,0.9856408982453951
0.3276997251390804,0.3979041227486795,0.9856408982453951,0.9529821426428139
0.3979041227486795,0.46908851320756495,0.9529821426428139,0.9225156537827807
0.46908851320756495,0.5412342772624062,0.9225156537827807,0.8944214949083735
0.5412342772624062,0.6145293525942215,0.8944214949083735,0.8695659321057981
0.6145293525942215,0.6893939908680939,0.8695659321057981,0.8503826898249728
0.6893939908680939,0.6893939908680939,0.8503826898249728,0.8503826898249728
0.6893939908680939,0.7378753484094158,0.8503826898249728,0.8433076346321889
0.7378753484094158,0.7378753484094158,0.8433076346321889,0.8433076346321889
1.0145571167230056,0.9414489724834557,0.19496987821473502,0.22044583768721712
0.9414489724834557,0.8696435832898335,0.22044583768721712,0.24937329056829152
0.8696435832898335,0.7997145080843071,0.24937329056829152,0.2825391728331449
0.7997145080843071,0.7326624124760034,0.2825391728331449,0.3211187050565646
0.22044583768721712,0.22044583768721712,1.7425635667014983,1.7425635667014983
0.22044583768721712,0.22693432594916954,1.7425635667014983,1.6789699072118718
0.22693432594916954,0.24490791986229124,1.6789699072118718,1.6172085035456532
0.24490791986229124,0.2714326991159278,1.6172085035456532,1.5649704572941148
0.2714326991159278,0.3058767534435539,1.5649704572941148,1.5172379318199707
0.22044583768721712,0.22044583768721712,0.8613375130616514,0.8613375130616514
0.22044583768721712,0.29012388512407983,0.8613375130616514,0.8279869303624278
0.29012388512407983,0.36188051912414265,0.8279869303624278,0.8030897733479377
0.36188051912414265,0.4368548689623907,0.8030897733479377,0.7839910019220944
0.4368548689623907,0.5131334496745108,0.7839910019220944,0.7712468517754814
0.5131334496745108,0.5902238801246142,0.7712468517754814,0.7666168713663322
0.5902238801246142,0.5902238801246142,0.7666168713663322,0.7666168713663322
0.5902238801246142,0.6478814691199302,0.7666168713663322,0.7702305575539199
0.6478814691199302,0.6478814691199302,0.7702305575539199,0.7702305575539199
0.1809482353870259,0.1809482353870259,0.8060409533845563,0.8060409533845563
0.1809482353870259,0.22044583768721712,0.8060409533845563,0.7812260536398472
0.22044583768721712,0.22044583768721712,0.7812260536398472,0.7812260536398472
0.22044583768721712,0.29182339723650164,0.7812260536398472,0.7520121690129264
0.29182339723650164,0.35667455601784215,0.7520121690129264,0.7353542939842472
0.35667455601784215,0.43315175956123053,0.7353542939842472,0.7240872458937007
0.43315175956123053,0.5103552253793621,0.7240872458937007,0.721345472732284
0.5103552253793621,0.5869999878392509,0.721345472732284,0.7289596238284146
0.5869999878392509,0.5869999878392509,0.7289596238284146,0.7289596238284146
0.1858552388448372,0.1858552388448372,0.6363102762318964,0.6363102762318964
0.1858552388448372,0.22044583768721712,0.6363102762318964,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.272230205662472,0.6210031347962386,0.6096699503136492
0.272230205662472,0.32406109641362957,0.6096699503136492,0.6068453304007658
0.32406109641362957,0.38505167376612937,0.6068453304007658,0.6113330165951262
0.38505167376612937,0.4513286609145245,0.6113330165951262,0.6243812873446695
0.15268362376570285,0.16396643859274537,0.4819893120632235,0.46825470995574814
0.16396643859274537,0.17899809986030787,0.46825470995574814,0.4591769790465282
0.17899809986030787,0.17899809986030787,0.4591769790465282,0.4591769790465282
0.17899809986030787,0.19920142026741341,0.4591769790465282,0.45722053888928005
0.19920142026741341,0.19920142026741341,0.45722053888928005,0.45722053888928005
0.19920142026741341,0.22044583768721712,0.45722053888928005,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.2752603518049427,0.4607802159526301,0.4797042472797908
0.2752603518049427,0.3265878848238989,0.4797042472797908,0.5023451017003362
0.3265878848238989,0.39540747765953177,0.5023451017003362,0.5373544420582682
0.9414489724834557,0.8743620702148627,0.38066875653082566,0.41924178967237824
0.8743620702148627,0.8109751336149452,0.41924178967237824,0.4635484842638151
0.8109751336149452,0.7539446744026079,0.4635484842638151,0.5155584977799158
0.7539446744026079,0.7539446744026079,0.5155584977799158,0.5155584977799158
0.7539446744026079,0.7209594990551916,0.5155584977799158,0.557361730698914
0.7209594990551916,0.7209594990551916,0.557361730698914,0.557361730698914
0.7209594990551916,0.7009994368073357,0.557361730698914,0.5957591571259512
0.7009994368073357,0.7009994368073357,0.5957591571259512,0.5957591571259512
0.7009994368073357,0.6916992949846305,0.5957591571259512,0.6313776127388561
1.4221177290142812,1.4460951562600686,1.6624521072796943,1.5888697330715629
1.4460951562600686,1.4629038965623917,1.5888697330715629,1.5134804763170795
1.4629038965623917,1.4629038965623917,1.5134804763170795,1.5134804763170795
1.4629038965623917,1.4677175727587002,1.5134804763170795,1.4551139836460825
1.4677175727587002,1.4677175727587002,1.4551139836460825,1.4551139836460825
1.4677175727587002,1.4636201903146024,1.4551139836460825,1.4039269740533868
1.4636201903146024,1.4496117466289429,1.4039269740533868,1.3537404017667174
1.4496117466289429,1.4283351778760036,1.3537404017667174,1.3113236220167408
1.342006269592477,1.3725755172601268,1.6624521072796943,1.5913195060655287
1.3725755172601268,1.3983300684456421,1.5913195060655287,1.5184000916996134
1.3983300684456421,1.3983300684456421,1.5184000916996134,1.5184000916996134
1.3983300684456421,1.4125715211166825,1.5184000916996134,1.45532278660489
1.4125715211166825,1.4125715211166825,1.45532278660489,1.45532278660489
1.4125715211166825,1.4161612091538491,1.45532278660489,1.4026924652177157
1.0747652805353696,1.0069230820633932,0.462342863372304,0.49962490603832255
1.0069230820633932,0.9414489724834557,0.49962490603832255,0.5408916753744343
0.9414489724834557,0.8795227727473687,0.5408916753744343,0.587245182461062
0.8795227727473687,0.8238030147180974,0.587245182461062,0.6406689524494453
0.8238030147180974,0.8238030147180974,0.6406689524494453,0.6406689524494453
0.8238030147180974,0.7941848309762348,0.6406689524494453,0.679635331129773
0.7941848309762348,0.7941848309762348,0.679635331129773,0.679635331129773
0.7941848309762348,0.7775753430546549,0.679635331129773,0.7131249911811822
0.7775753430546549,0.7775753430546549,0.7131249911811822,0.7131249911811822
0.8975221215528506,0.9414489724834557,1.64609027009205,1.58234064785789
0.9414489724834557,0.9874356861069552,1.58234064785789,1.5200387380993374
0.9874356861069552,1.0337011071172493,1.5200387380993374,1.4579392417076869
1.0337011071172493,1.0783099813837287,1.4579392417076869,1.394662104078041
1.0783099813837287,1.1184730023178127,1.394662104078041,1.3285634528582313
1.1184730023178127,1.1184730023178127,1.3285634528582313,1.3285634528582313
1.1184730023178127,1.1443495691855687,1.3285634528582313,1.2718374445084533
1.1443495691855687,1.1443495691855687,1.2718374445084533,1.2718374445084533
1.1443495691855687,1.1565302828119117,1.2718374445084533,1.227112706173271
1.1565302828119117,1.1565302828119117,1.227112706173271,1.227112706173271
1.1565302828119117,1.158933403104263,1.227112706173271,1.1887694230295327
1.158933403104263,1.1511435861621864,1.1887694230295327,1.1500363101301045
1.5745713701925093,1.5022291884360857,0.9138195244402986,0.9414489724834557
1.5022291884360857,1.4295031752433451,0.9414489724834557,0.9680431105696304
1.4295031752433451,1.3560250885898288,0.9680431105696304,0.992440845407114
1.3560250885898288,1.2813569938776825,0.992440845407114,1.012771702122982
1.2813569938776825,1.2052268643713107,1.012771702122982,1.0256853755655893
1.2052268643713107,1.2052268643713107,1.0256853755655893,1.0256853755655893
1.2052268643713107,1.150126775412476,1.0256853755655893,1.0280268981355867
1.150126775412476,1.150126775412476,1.0280268981355867,1.0280268981355867
0.4128306706980378,0.48176172477382795,1.0445181072113345,1.0092305802405224
0.48176172477382795,0.5510984149985355,1.0092305802405224,0.974751620166599
0.5510984149985355,0.6210031347962386,0.974751620166599,0.9414489724834557
0.6210031347962386,0.6918517793811471,0.9414489724834557,0.9102646216890061
0.6404042181334302,0.7011145942180429,1.2298532756827714,1.1817833507488684
0.7011145942180429,0.7608548914890039,1.1817833507488684,1.1325189455629558
0.7608548914890039,0.8189912218182636,1.1325189455629558,1.081391017480158
0.8189912218182636,0.8737742896021434,1.081391017480158,1.026771700031236
0.8737742896021434,0.8737742896021434,1.026771700031236,1.026771700031236
0.8737742896021434,0.8993301841857311,1.026771700031236,0.9959621836947931
0.8993301841857311,0.8993301841857311,0.9959621836947931,0.9959621836947931
0.8613375130616514,0.9128017201278643,1.2618948101706728,1.2040760609575274
0.9128017201278643,0.9592149577530679,1.2040760609575274,1.142262002217258
0.9592149577530679,0.9592149577530679,1.142262002217258,1.142262002217258
0.9592149577530679,0.9835252838237584,1.142262002217258,1.0995045716777443
0.9835252838237584,0.9835252838237584,1.0995045716777443,1.0995045716777443
0.9835252838237584,0.995400879221472,1.0995045716777443,1.0663054365972158
0.995400879221472,0.995400879221472,1.0663054365972158,1.0663054365972158


==> data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.09964620762171492,-0.1,0.03804582534292858
-0.09964620762171492,-0.09592360749543787,0.03804582534292858,0.17600634410042862
-0.09592360749543787,-0.08330654726482122,0.17600634410042862,0.3133376345864901
-0.08330654726482122,-0.057129891290679996,0.3133376345864901,0.4486082521032583
-0.057129891290679996,-0.015746230625928018,0.4486082521032583,0.5799862783774097
-0.015746230625928018,0.03949981789838053,0.5799862783774097,0.7062161587217817
0.03949981789838053,0.10602783665005153,0.7062161587217817,0.8269517561251182
0.10602783665005153,0.1813889688874644,0.8269517561251182,0.9424582124335948
0.1813889688874644,0.26365977991130374,0.9424582124335948,1.0532010300015222
0.26365977991130374,0.3514647171640569,1.0532010300015222,1.1596274931170805
0.3514647171640569,0.4438311792210864,1.1596274931170805,1.262148240504238
0.4438311792210864,0.540030013984684,1.262148240504238,1.3610868486348433
0.540030013984684,0.6395437678357263,1.3610868486348433,1.4566882769979759
0.6395437678357263,0.741985323994188,1.4566882769979759,1.5491581963178165
0.741985323994188,0.8470439468400206,1.5491581963178165,1.6386624455691068
0.8470439468400206,0.9544595625980176,1.6386624455691068,1.7253313077926133
0.9544595625980176,1.0640145129009002,1.7253313077926133,1.809274393555036
1.0640145129009002,1.1755253426341308,1.809274393555036,1.890604062746342
1.1755253426341308,1.2888233328657397,1.890604062746342,1.9694342017562314
1.2888233328657397,1.403738502792429,1.9694342017562314,2.0458642136468144
1.403738502792429,1.5201156305598913,2.0458642136468144,2.1200049605834392
1.5201156305598913,1.6378146143523342,2.1200049605834392,2.1920022111917583
1.6378146143523342,1.7567108362875232,2.1920022111917583,2.2620411734437607
1.7567108362875232,1.876606657596432,2.2620411734437607,2.3303063513001616
1.876606657596432,1.9972948400186654,2.3303063513001616,2.397002771067687
1.9972948400186654,2.1186693325975394,2.397002771067687,2.4624227360178748
2.1186693325975394,2.2404234274233117,2.4624227360178748,2.526832359268139
2.2404234274233117,2.3624723119971316,2.526832359268139,2.590629488628924
2.3624723119971316,2.4841571665036186,2.590629488628924,2.654024221196307
2.4841571665036186,2.605415568148491,2.654024221196307,2.7174673798058753
2.605415568148491,2.7206662528144268,2.7174673798058753,2.77888749966615
2.7206662528144268,2.7206662528144268,2.77888749966615,2.77888749966615
2.7206662528144268,2.7708192509655682,2.77888749966615,2.8054692683401234
2.7708192509655682,2.7708192509655682,2.8054692683401234,2.8054692683401234
2.7708192509655682,2.7978202065256106,2.8054692683401234,2.819676688041293
2.7978202065256106,2.8247030764982304,2.819676688041293,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8355512901589583,2.83519185090416,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.838309153599717,2.8466970447781716,2.8460753437708846
2.838309153599717,2.8395725834085757,2.8460753437708846,2.8458844055848047
2.8395725834085757,2.840374215292956,2.8458844055848047,2.84574613361615
2.840374215292956,2.8407881321757857,2.84574613361615,2.845687414319046
2.8407881321757857,2.841075873124397,2.845687414319046,2.8456302614681803
2.841075873124397,2.841039481518654,2.8456302614681803,2.8456876315133632
2.841039481518654,2.840725415605299,2.8456876315133632,2.845851635355499
2.840725415605299,2.8404610664952576,2.845851635355499,2.8459842192353384
2.8404610664952576,2.8405421098947845,2.8459842192353384,2.845957245932927
2.8405421098947845,2.8408502727149694,2.845957245932927,2.8458245934997715
2.8408502727149694,2.841067568413118,2.8458245934997715,2.8457293424348435
2.841067568413118,2.841009260399577,2.8457293424348435,2.845755453143726
2.841009260399577,2.840732343639084,2.845755453143726,2.8458791233810667
2.840732343639084,2.840518973107036,2.8458791233810667,2.8459755224609595
2.840518973107036,2.8405964522560474,2.8459755224609595,2.845942549554501
2.8405964522560474,2.8408551435325458,2.845942549554501,2.845827753646128
2.8408551435325458,2.8410292238885595,2.845827753646128,2.8457494955844314
2.8410292238885595,2.8409677821570414,2.8457494955844314,2.8457758171965035
2.8409677821570414,2.8407320761898935,2.8457758171965035,2.8458804634338324
2.8407320761898935,2.8405634610264485,2.8458804634338324,2.8459563645435844
2.8405634610264485,2.8406378094508464,2.8459563645435844,2.845924301180695
2.8406378094508464,2.840855682952259,2.845924301180695,2.8458274619241406
2.840855682952259,2.840994895821566,2.8458274619241406,2.845764753846312
2.840994895821566,2.840933281593718,2.845764753846312,2.845791290111363
2.840933281593718,2.840733431334375,2.845791290111363,2.8458800503136708
2.840733431334375,2.8406006906526344,2.8458800503136708,2.845939859555464
2.8406006906526344,2.8406709272808874,2.845939859555464,2.8459094289051716
2.8406709272808874,2.8408543907323707,2.8459094289051716,2.845827846379806
2.8408543907323707,2.840965128981005,2.845827846379806,2.845777907921564
2.840965128981005,2.8409051141573434,2.845777907921564,2.8458038866701725
2.8409051141573434,2.8407361222453495,2.8458038866701725,2.845878986290676
2.8407361222453495,2.8406320482913596,2.845878986290676,2.8459259387527798
2.8406320482913596,2.840697520058791,2.8459259387527798,2.845897474648904
2.840697520058791,2.8408518768284385,2.845897474648904,2.845828806055587
2.8408518768284385,2.8409394183123595,2.845828806055587,2.8457892787758112
2.8409394183123595,2.840882212984075,2.8457892787758112,2.845814137512195
2.840882212984075,2.8407396885540828,2.845814137512195,2.8458775119103934
2.8407396885540828,2.8406585043143897,2.8458775119103934,2.845914190516815
2.8406585043143897,2.8407188606763123,2.845914190516815,2.845887877276607
2.8407188606763123,2.8408485655818487,2.845887877276607,2.8458301504854435
2.8408485655818487,2.8409172802807956,2.8458301504854435,2.845799078948856
2.8409172802807956,2.8408636669689855,2.845799078948856,2.8458224478440783
2.8408636669689855,2.840743773327925,2.8458224478440783,2.8458757894275992
2.840743773327925,2.840680837725292,2.8458757894275992,2.845904270144158
2.840680837725292,2.840735958044409,2.845904270144158,2.8458801842178034
2.840735958044409,2.840844779060272,2.8458801842178034,2.845831730569356
2.840844779060272,2.840898279273279,2.845831730569356,2.8458074977180132
2.840898279273279,2.840848711943451,2.8458074977180132,2.845829156442973
2.840848711943451,2.8407481099483562,2.845829156442973,2.845873939726878
2.8407481099483562,2.8406996888018567,2.845873939726878,2.845895893942473
2.8406996888018567,2.8407496217434036,2.845895893942473,2.845874032259074
2.8407496217434036,2.840840759326479,2.845874032259074,2.845833433942521
2.840840759326479,2.8408820230000624,2.845833433942521,2.8458147060857035
2.8408820230000624,2.8408367081551567,2.8458147060857035,2.845834547287792
2.8408367081551567,2.8407525032946057,2.845834547287792,2.845872051693007
2.8407525032946057,2.8407155908496327,2.845872051693007,2.8458888256699413
2.8407155908496327,2.8407605059301324,2.8458888256699413,2.8458691280349617
2.8407605059301324,2.840836684912865,2.8458691280349617,2.84583517748833
2.840836684912865,2.8408681588872153,2.84583517748833,2.845820858215858
2.8408681588872153,2.840827121252843,2.845820858215858,2.845838857879665
2.840827121252843,2.8407568141990462,2.845838857879665,2.8458701891259124
2.8407568141990462,2.840728992168391,2.8458701891259124,2.845882866768191
2.840728992168391,2.840769141557739,2.845882866768191,2.8458652334960908
2.840769141557739,2.840832684187262,2.8458652334960908,2.845836901153715
2.840832684187262,2.8408563713471047,2.845836901153715,2.845826092449365
2.8408563713471047,2.840819506243158,2.845826092449365,2.8458422862380774
2.840819506243158,2.8407609468748856,2.8458422862380774,2.8458683963215363
2.8407609468748856,2.840740271955046,2.8458683963215363,2.845877849287517
2.840740271955046,2.840775960746029,2.845877849287517,2.845862154928391
2.840775960746029,2.840828846247292,2.845862154928391,2.8458385629296683
2.840828846247292,2.8408463793401246,2.8458385629296683,2.8458305322401762
2.8408463793401246,2.8408134937764546,2.8458305322401762,2.8458449969014783
2.8408134937764546,2.840764838809837,2.8458449969014783,2.845866702569324
2.840764838809837,2.840749752254546,2.845866702569324,2.8458736305779864
2.840749752254546,2.8407813156466193,2.8458736305779864,2.8458597344661705
2.8407813156466193,2.840825229777283,2.8458597344661705,2.8458401347857145
2.840825229777283,2.8408379339599645,2.8458401347857145,2.845834287118284
2.8408379339599645,2.8408087783585763,2.845834287118284,2.845847126101331
2.8408087783585763,2.840768452693312,2.845847126101331,2.845865125753893
2.840768452693312,2.8407577072400314,2.845865125753893,2.845870089172992
2.8407577072400314,2.840785493317911,2.845870089172992,2.845857843409592
2.840785493317911,2.8408218702121646,2.845857843409592,2.8458415993899226
2.8408218702121646,2.840830815960489,2.8458415993899226,2.845837453705464
2.840830815960489,2.8408051082143793,2.845837453705464,2.845848786223083
2.8408051082143793,2.8407717700123882,2.845848786223083,2.845863675219231
2.8407717700123882,2.840764370621442,2.845863675219231,2.84586712150721
2.840764370621442,2.840788727622496,2.84586712150721,2.845856376886101
2.840788727622496,2.840818785493142,2.845856376886101,2.8458429474779074
2.840818785493142,2.8408248332325066,2.8458429474779074,2.8458401167729575
2.8408248332325066,2.840802276592981,2.8458401167729575,2.8458500696413047
2.840802276592981,2.840774786009386,2.8458500696413047,2.84586235402943
2.840774786009386,2.8407699416940977,2.84586235402943,2.84586463923986
2.8407699416940977,2.840791208845931,2.84586463923986,2.8458552495384515
2.840791208845931,2.8408159806553837,2.8458552495384515,2.8458441757574686
2.8408159806553837,2.8408198182753646,2.8458441757574686,2.845842350316167
2.8408198182753646,2.840800114338378,2.845842350316167,2.8458510520030607
2.840800114338378,2.8407775057436937,2.8458510520030607,2.84586116073877
2.8407775057436937,2.8407745903638006,2.84586116073877,2.8458625670326194
2.8407745903638006,2.840793091534523,2.8458625670326194,2.8458543920137602
2.840793091534523,2.840813451451868,2.8458543920137602,2.845845285253698
2.840813451451868,2.840815625716631,2.845845285253698,2.845844218619125
2.840815625716631,2.840798483569254,2.845844218619125,2.845851795025732
2.840798483569254,2.8407799410437047,2.845851795025732,2.84586009076533
2.8407799410437047,2.840778461376587,2.84586009076533,2.8458608406802233
2.840778461376587,2.8407945009171223,2.8458608406802233,2.8458537480884654
2.8407945009171223,2.8408111871869894,2.8458537480884654,2.845846280014368
2.8408111871869894,2.840812129927867,2.845846280014368,2.8458457772848047
2.840812129927867,2.8407972723266672,2.8458457772848047,2.845852348869849
2.8407972723266672,2.8407821081718314,2.845852348869849,2.845859137446291
2.8407821081718314,2.840781677912808,2.845859137446291,2.845859405522472
2.840781677912808,2.840795538185964,2.845859405522472,2.8458532723050114
2.840795538185964,2.840809172906877,2.8458532723050114,2.845847166108114
2.840809172906877,2.840809222773696,2.845847166108114,2.845847074212785
2.840809222773696,2.8407963900613082,2.845847074212785,2.845852754142285
2.8407963900613082,2.8407840260572774,2.845852754142285,2.8458582928392353
2.8407840260572774,2.8407843446611776,2.8458582928392353,2.845858215086154
2.8407843446611776,2.8407962848487895,2.845858215086154,2.845852928024637
2.8407962848487895,2.840807391070078,2.845852928024637,2.845847950858943
2.840807391070078,2.8408068115195144,2.845847950858943,2.845848150511536
2.8408068115195144,2.8407957638445436,2.845848150511536,2.8458530435801146
2.8407957638445436,2.840785714977974,2.8458530435801146,2.8458575483220545
2.840785714977974,2.8407865504593763,2.8458575483220545,2.845857229918393
2.8407865504593763,2.8407968063193687,2.845857229918393,2.8458526858210913
2.8407968063193687,2.8408058228019066,2.8458526858210913,2.8458486422699916
2.8408058228019066,2.8408048169123252,2.8458486422699916,2.8458490413377446
2.8408048169123252,2.8407953351997004,2.8458490413377446,2.845853243460298
2.8407953351997004,2.8407871955954507,2.845853243460298,2.8458568950342924
2.8407871955954507,2.8407883705682346,2.8458568950342924,2.8458564165817197
2.8407883705682346,2.840797154880222,2.8458564165817197,2.8458525221552127
2.840797154880222,2.840804448818086,2.8458525221552127,2.845849248597653
2.840804448818086,2.8408031714402227,2.845849248597653,2.845849776659363
2.8408031714402227,2.8407950574619028,2.845849776659363,2.845853374775364
2.8407950574619028,2.8407884882649803,2.845853374775364,2.845856324194507
2.8407884882649803,2.840789868632917,2.845856324194507,2.8458557467872194
2.840789868632917,2.8407973721260076,2.8458557467872194,2.84585241828173
2.8407973721260076,2.8408032500880807,2.84585241828173,2.8458497780441094
2.8408032500880807,2.8408018177691043,2.8458497780441094,2.8458503819423084
2.8408018177691043,2.840794893586055,2.8458503819423084,2.8458534542104044
2.840794893586055,2.840789612558645,2.8458534542104044,2.8458558273215173
2.840789612558645,2.840791098374795,2.8458558273215173,2.8458551966464727
2.840791098374795,2.8407974909764584,2.8458551966464727,2.8458523593484872
2.8407974909764584,2.840802208295638,2.8458523593484872,2.845850238542216
2.840802208295638,2.8408007073502737,2.845850238542216,2.8458508787631214
2.8408007073502737,2.8407948143330595,2.8458508787631214,2.845853494952183
2.8407948143330595,2.840790586951487,2.845853494952183,2.845855396381824
2.840790586951487,2.840792105050463,2.845855396381824,2.8458547460262076
2.840792105050463,2.8407975373321763,2.8458547460262076,2.8458523336553
2.8407975373321763,2.8408013061430784,2.8458523336553,2.8458506376116532
2.8408013061430784,2.840799799189162,2.8458506376116532,2.8458512853514963
2.840799799189162,2.8407947967739235,2.8458512853514963,2.845853507356986
2.8407947967739235,2.8407914286311717,2.845853507356986,2.8458550238809535
2.8407914286311717,2.8407929267088736,2.8458550238809535,2.845854377992014
2.8407929267088736,2.8407975314340606,2.845854377992014,2.8458523320452573
2.8407975314340606,2.840800527536744,2.8458523320452573,2.8458509822693787
2.840800527536744,2.8407990587634027,2.8458509822693787,2.845851617067586
2.8407990587634027,2.840794823060036,2.845851617067586,2.8458534995000715
2.840794823060036,2.8407921533998626,2.8458534995000715,2.845854702912778
2.8407921533998626,2.8407935952731496,2.845854702912778,2.845854078329433
2.8407935952731496,2.8407974889769547,2.845854078329433,2.8458523474058834
2.8407974889769547,2.8407998576834674,2.8458523474058834,2.845851278980877
2.8407998576834674,2.840798457077417,2.845851278980877,2.845851886819528
2.840798457077417,2.8407948794155033,2.845851886819528,2.8458534776262683
2.8407948794155033,2.8407927756437235,2.8458534776262683,2.84585442717787
2.8407927756437235,2.840794137470112,2.84585442717787,2.8458538351322686
2.840794137470112,2.840797422019663,2.8458538351322686,2.8458523742613218
2.840797422019663,2.8407992831216435,2.8458523742613218,2.8458515336414894
2.8407992831216435,2.8407979698403776,2.8458515336414894,2.845852105426839
2.8407979698403776,2.8407949553141565,2.845852105426839,2.845853446518282
2.8407949553141565,2.840793308350904,2.845853446518282,2.8458541909795514
2.840793308350904,2.840794575627579,2.8458541909795514,2.8458536384493067
2.840794575627579,2.840797339726516,2.8458536384493067,2.8458524084398387
2.840797339726516,2.8407987917054136,2.8458524084398387,2.8458517515794353
2.8407987917054136,2.840797576754617,2.8458517515794353,2.8458522819352523
2.840797576754617,2.8407950428096282,2.8458522819352523,2.8458534097967396
2.8407950428096282,2.8407937631631146,2.8458534097967396,2.8458539892043286
2.8407937631631146,2.840794928356958,2.8458539892043286,2.845853479981713
2.840794928356958,2.840797248969835,2.845853479981713,2.845852446803536
2.840797248969835,2.840798372556335,2.845852446803536,2.845851937573989
2.840798372556335,2.840797260902136,2.845851937573989,2.845852423888369
2.840797260902136,2.8407951359919332,2.845852423888369,2.8458533701637827
2.8407951359919332,2.8407941504494585,2.8458533701637827,2.845853817291885
2.8407941504494585,2.8407952111364825,2.845853817291885,2.8458533528243493
2.8407952111364825,2.8407971548177526,2.8458533528243493,2.8458524870293505
2.8407971548177526,2.8407980159935518,2.8458524870293505,2.8458520958837936
2.8407980159935518,2.8407970082176104,2.8458520958837936,2.845852537561175
2.8407970082176104,2.8407952305482893,2.845852537561175,2.8458533296001
2.8407952305482893,2.8407944793938746,2.8458533296001,2.845853671198543
2.8407944793938746,2.8407954368085457,2.845853671198543,2.845853251245102
2.8407954368085457,2.840797060927799,2.845853251245102,2.8458525274322417
2.840797060927799,2.8407977134508644,2.8458525274322417,2.845852230281493
2.8407977134508644,2.8407968070372753,2.845852230281493,2.8458526281600807
2.8407968070372753,2.840795323409563,2.8458526281600807,2.8458532895236957
2.840795323409563,2.8407947580897193,2.8458532895236957,2.8458535473571493
2.8407947580897193,2.8407956160028727,2.8458535473571493,2.8458531704970107
2.8407956160028727,2.840796969863193,2.8458531704970107,2.845852566822976
2.840796969863193,2.84079745738694,2.845852566822976,2.845852344091801
2.84079745738694,2.8407966477139626,2.845852344091801,2.8458526999937224
2.8407966477139626,2.840795412466837,2.8458526999937224,2.8458532509172816
2.840795412466837,2.840794993636764,2.8458532509172816,2.8458534426355473
2.840794993636764,2.840795757495839,2.8458534426355473,2.845853106658678
2.840795757495839,2.8407968833459294,2.845853106658678,2.8458526043942354
2.8407968833459294,2.8407972411932554,2.8458526043942354,2.845852440230925
2.8407972411932554,2.840796522289589,2.845852440230925,2.845852756618378
2.840796522289589,2.8407954963452418,2.845852756618378,2.845853214430055
2.8407954963452418,2.8407951922371875,2.845853214430055,2.8458533542952136
2.8407951922371875,2.840795868514903,2.8458533542952136,2.8458530564989926
2.840795868514903,2.8407968024583186,2.8458530564989926,2.845852639629829
2.8407968024583186,2.8407970591030596,2.845852639629829,2.845852521245801
2.8407970591030596,2.8407964242173,2.845852521245801,2.8458528009613917
2.8407964242173,2.840795574224386,2.8458528009613917,2.845853180458584
2.840795574224386,2.840795359288191,2.845853180458584,2.8458532799511618
2.840795359288191,2.8407959549959734,2.8458532799511618,2.845853017362712
2.8407959549959734,2.8407967278026396,2.845853017362712,2.8458526722326956
2.8407967278026396,2.840796906103642,2.8458526722326956,2.845852589352095
2.840796906103642,2.8407963481263936,2.845852589352095,2.845852835425669
2.8407963481263936,2.8407956456965766,2.845852835425669,2.845853149210764
2.8407956456965766,2.840795499469655,2.845853149210764,2.8458532175338513
2.840795499469655,2.840796021800513,2.8458532175338513,2.845852987073896
2.840796021800513,2.8407966596268523,2.845852987073896,2.8458527020681323
2.8407966596268523,2.8407967778534045,2.8458527020681323,2.845852646470255
2.8407967778534045,2.8407962896239516,2.845852646470255,2.845852861977888
2.8407962896239516,2.840795710655585,2.845852861977888,2.845853120756059
2.840795710655585,2.8407956168258597,2.845853120756059,2.8458531652535717
2.8407956168258597,2.8407960728982724,2.8458531652535717,2.845852963854596
2.8407960728982724,2.840796597922922,2.845852963854596,2.8458527291193327
2.840796597922922,2.8407966706046466,2.8458527291193327,2.845852694259173
2.8407966706046466,2.8407962451278723,2.845852694259173,2.8458528822228053
2.8407962451278723,2.8407957692100108,2.8458528822228053,2.8458530950647027
2.8407957692100108,2.8407957148407665,2.8458530950647027,2.8458531215675555
2.8407957148407665,2.8407961115207456,2.8458531215675555,2.845852946256531
2.8407961115207456,2.8407965425031265,2.845852946256531,2.845852753452821
2.8407965425031265,2.840796581132569,2.845852753452821,2.84585273414722
2.840796581132569,2.840796211726695,2.84585273414722,2.8458528974656496
2.840796211726695,2.8407958216163562,2.8458528974656496,2.845853072038036
2.8407958216163562,2.840795796506637,2.845853072038036,2.845853085149941
2.840795796506637,2.840796140289755,2.845853085149941,2.8458529331038194
2.840796140289755,2.840796493058744,2.8458529331038194,2.8458527751918066
2.840796493058744,2.840796506670642,2.8458527751918066,2.845852767360543
2.840796506670642,2.840796187062201,2.845852767360543,2.8458529087644253
2.840796187062201,2.8407958682278416,2.8458529087644253,2.8458530515317633
2.8407958682278416,2.840795864386076,2.8458530515317633,2.845853054864569
2.840795864386076,2.840796161324947,2.845853054864569,2.8458529234450722
2.840796161324947,2.8407964492047006,2.8458529234450722,2.845852794495878
2.8407964492047006,2.8407964448522676,2.845852794495878,2.8458527949486623
2.8407964448522676,2.840796169231326,2.8458527949486623,2.84585291697362
2.840796169231326,2.84079590945571,2.84585291697362,2.845853033373579
2.84079590945571,2.8407959206676967,2.845853033373579,2.8458530297405327
2.8407959206676967,2.8407961763334524,2.8458530297405327,2.8458529165134165
2.8407961763334524,2.8407964105130996,2.8458529165134165,2.8458528115456905
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.043414942227467834,-0.1,0.03804446496292205
0.043414942227467834,0.04473620089918057,0.03804446496292205,0.17607782472262937
0.04473620089918057,0.05115290565758965,0.17607782472262937,0.3139192758418974
0.05115290565758965,0.06760080745350971,0.3139192758418974,0.45081601556293216
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.18637062496737392,-0.1,0.03803993746566725
0.18637062496737392,0.18609676423538565,0.03803993746566725,0.17608647767050353
0.18609676423538565,0.1880759690376482,0.17608647767050353,0.31410280960893966
0.1880759690376482,0.19665464685342907,0.31410280960893966,0.4518003746748781
0.19665464685342907,0.21627140572087852,0.4518003746748781,0.5882484779831939
0.21627140572087852,0.2498305357117249,0.5882484779831939,0.721872828417915
0.2498305357117249,0.29774395553470956,0.721872828417915,0.8510479502774823
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.3292644792099093,-0.1,0.03803557069497171
0.3292644792099093,0.3279236524931133,0.03803557069497171,0.17607451387791292
0.3279236524931133,0.3267861359979619,0.17607451387791292,0.3141140096979258
0.3267861359979619,0.3293389522969017,0.3141140096979258,0.45210271087300524
0.3293389522969017,0.3398673597898979,0.45210271087300524,0.58963200869854
0.3398673597898979,0.36240059911674993,0.58963200869854,0.7256179450043715
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.4721206290213631,-0.1,0.038032219706468584
0.4721206290213631,0.4700627990300408,0.038032219706468584,0.17605877353434293
0.4700627990300408,0.4667586916697327,0.17605877353434293,0.3140659861023538
0.4667586916697327,0.46486536642616316,0.3140659861023538,0.4520897251131978
0.46486536642616316,0.468037931625752,0.4520897251131978,0.5900452808108165
0.468037931625752,0.480503851429644,0.5900452808108165,0.7273915089172015
0.480503851429644,0.5060062951991909,0.7273915089172015,0.8628100777873942
0.5060062951991909,0.5463465219243436,0.8628100777873942,0.9944931563794225
0.5463465219243436,0.6009786862493104,0.9944931563794225,1.1209320514918248
0.6009786862493104,0.6679040077084636,1.1209320514918248,1.241385603687058
0.6679040077084636,0.7447763825484592,1.241385603687058,1.3558136601304767
0.7447763825484592,0.8295667636373361,1.3558136601304767,1.464576538119624
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.61495273241135,-0.1,0.038029905234914285
0.61495273241135,0.6124133782862619,0.038029905234914285,0.17604477427365242
0.6124133782862619,0.607612946333855,0.17604477427365242,0.31400604170492585
0.607612946333855,0.6025127227192586,0.31400604170492585,0.4519578420912621
0.6025127227192586,0.6000140276290519,0.4519578420912621,0.5899629199664169
0.6000140276290519,0.6039322277544655,0.5899629199664169,0.7278820198687234
0.6039322277544655,0.6185473652292311,0.7278820198687234,0.8649736631840489
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7577691446630058,-0.1,0.03802844791964466
0.7577691446630058,0.7549089001510035,0.03802844791964466,0.17603401418014372
0.7549089001510035,0.7490841010527917,0.17603401418014372,0.31395233850179793
0.7490841010527917,0.7417090873992278,0.31395233850179793,0.45180162465006113
0.7417090873992278,0.7349849316355636,0.45180162465006113,0.5896803588534385
0.7349849316355636,0.7320534420107487,0.5896803588534385,0.727665866228957
0.7320534420107487,0.7370038835539994,0.727665866228957,0.8655171826831491
0.7370038835539994,0.7541197752230487,0.8655171826831491,1.0022609287454007
0.7541197752230487,0.786430086495798,1.0022609287454007,1.13613245893997
0.786430086495798,0.8345731992419598,1.13613245893997,1.2651395878435432
0.8345731992419598,0.8962985281407676,1.2651395878435432,1.3866935584132716
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.9005752739776015,-0.1,0.03802764209815365
0.9005752739776015,0.8975051072560676,0.03802764209815365,0.17602645268965075
0.8975051072560676,0.8909871559870227,0.17602645268965075,0.31391043709826494
0.8909871559870227,0.8820195767498646,0.31391043709826494,0.4516628160982048
0.8820195767498646,0.872222461617791,0.4516628160982048,0.5893611972108057
0.872222461617791,0.8640364617331152,0.5893611972108057,0.7271551629167066
0.8640364617331152,0.8609559504246904,0.7271551629167066,0.865114531082271
0.8609559504246904,0.8673316110832965,0.865114531082271,1.00286152188417
0.8673316110832965,0.8874073687070385,1.00286152188417,1.139155585931636
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0433743873779744,-0.1,0.03802731669085094
1.0433743873779744,1.040172409674506,0.03802731669085094,0.17602159198911974
1.040172409674506,1.0331979410875398,0.17602159198911974,0.31388045225111405
1.0331979410875398,1.0231351140975902,0.31388045225111405,0.451553721100562
1.0231351140975902,1.011145220413975,0.451553721100562,0.5890774878761876
1.011145220413975,0.9990529246539867,0.5890774878761876,0.7265921504862186
0.9990529246539867,0.9896393503206754,0.7265921504862186,0.8642968327982242
0.9896393503206754,0.986769324618599,0.8642968327982242,1.0022320962351867
0.986769324618599,0.9950542386295015,1.0022320962351867,1.139831221361556
0.9950542386295015,1.0187098632777865,1.139831221361556,1.2754763859032612
1.0187098632777865,1.058852873404585,1.2754763859032612,1.4045270152451947
1.058852873404585,1.1120713190603768,1.4045270152451947,1.5220262627832526
1.1120713190603768,1.179631052375199,1.5220262627832526,1.635841808771703
1.179631052375199,1.2610647338072225,1.635841808771703,1.746994860610162
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1861690230101705,-0.1,0.038027327976761255
1.1861690230101705,1.1828898934213967,0.038027327976761255,0.17601882495793467
1.1828898934213967,1.1756258119798566,0.17601882495793467,0.3138606508057302
1.1756258119798566,1.1648279853363035,0.3138606508057302,0.4514749366120746
1.1648279853363035,1.1513059305788815,0.4514749366120746,0.5888531094910296
1.1513059305788815,1.136380163580218,0.5888531094910296,0.7260902604029185
1.136380163580218,1.122163207210227,0.7260902604029185,0.8633979661387152
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.328960485754778,-0.1,0.03802758120063601
1.328960485754778,1.3256438834368218,0.03802758120063601,0.176017665592568
1.3256438834368218,1.3182113712722492,0.176017665592568,0.31384906132668977
1.3182113712722492,1.3069391765265856,0.31384906132668977,0.45142261154897145
1.3069391765265856,1.2923719553389332,0.45142261154897145,0.5886901909293443
1.2923719553389332,1.275438412808726,0.5886901909293443,0.7256913358923165
1.275438412808726,1.257686085348648,0.7256913358923165,0.8625916457106285
1.257686085348648,1.2415397311544427,0.8625916457106285,0.9996797410869079
1.2415397311544427,1.2305601559224577,0.9996797410869079,1.1372353274317195
1.2305601559224577,1.2295519538777504,1.1372353274317195,1.2751117292659562
1.2295519538777504,1.2437801528593846,1.2751117292659562,1.4120522027193254
1.2437801528593846,1.2757321336926024,1.4120522027193254,1.542101689587622
1.2757321336926024,1.3208230195764052,1.542101689587622,1.6559770789307096
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.471750100351742,-0.1,0.03802799195362308
1.471750100351742,1.4684237178888424,0.03802799195362308,0.17601765287460333
1.4684237178888424,1.4609091024559477,0.17601765287460333,0.3138436746350305
1.4609091024559477,1.449353738054333,0.3138436746350305,0.4513916898637981
1.449353738054333,1.4341013456520217,0.4513916898637981,0.5885815137763507
1.4341013456520217,1.4157808655309594,0.5885815137763507,0.7254003285378378
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.614538467633275,-0.1,0.038028512289674354
1.614538467633275,1.6112227422599106,0.038028512289674354,0.1760184881081919
1.6112227422599106,1.6036888557032665,0.1760184881081919,0.31384294712724603
1.6036888557032665,1.5919876935849557,0.31384294712724603,0.45137720490576005
1.5919876935849557,1.5763149346603815,0.45137720490576005,0.5885169920538315
1.5763149346603815,1.557071965449741,0.5885169920538315,0.7252054259255781
1.557071965449741,1.535015537577124,0.7252054259255781,0.8614736039761118
1.535015537577124,1.5114284644135283,0.8614736039761118,0.9974897979931298
1.5114284644135283,1.4883693736659445,0.9974897979931298,1.1335928805857778
1.4883693736659445,1.4690603203290058,1.1335928805857778,1.2702475134593054
1.4690603203290058,1.4582818288085357,1.2702475134593054,1.4077306768053588
1.4582818288085357,1.4621345702863313,1.4077306768053588,1.5453545610946786
1.4621345702863313,1.4853649937346973,1.5453545610946786,1.67776325265388
1.4853649937346973,1.5225881700148318,1.67776325265388,1.7885126648418805
1.5225881700148318,1.5727613933041902,1.7885126648418805,1.8897652332465342
1.5727613933041902,1.6370024131615044,1.8897652332465342,1.987765700454891
1.6370024131615044,1.7167358509536843,1.987765700454891,2.0852649768026534
1.7167358509536843,1.813266683197619,2.0852649768026534,2.183475265341202
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.7573262149024187,-0.1,0.038029096853222366
1.7573262149024187,1.7540353585568966,0.038029096853222366,0.17601989816385585
1.7540353585568966,1.7465275318873998,0.17601989816385585,0.3138455878386164
1.7465275318873998,1.734782461898753,0.3138455878386164,0.45137518690912837
1.734782461898753,1.7188831668993356,0.45137518690912837,0.5884869298042072
1.7188831668993356,1.6990629164461053,0.5884869298042072,0.7250897209921111
1.6990629164461053,1.6758163414201361,0.7250897209921111,0.861155855253741
1.6758163414201361,1.6500315756059665,0.861155855253741,0.996769164731124
1.6500315756059665,1.6231837602764034,0.996769164731124,1.1321794044329907
1.6231837602764034,1.5976638549103606,1.1321794044329907,1.267838534833514
1.5976638549103606,1.5772794804283634,1.267838534833514,1.4043102477399032
1.5772794804283634,1.5676270359851674,1.4043102477399032,1.541806183291201
1.5676270359851674,1.575555599690079,1.541806183291201,1.6791286507013194
1.575555599690079,1.6016962065244382,1.6791286507013194,1.799127347177795
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.9001136744402598,-0.1,0.03802972041089364
1.9001136744402598,1.8968580388322942,0.03802972041089364,0.17602170946195364
1.8968580388322942,1.8894086481112458,0.17602170946195364,0.3138506087670824
1.8894086481112458,1.8776924511531006,0.3138506087670824,0.45138216201873815
1.8776924511531006,1.861710616995654,0.45138216201873815,0.5884829770930718
1.861710616995654,1.8415680429004213,0.5884829770930718,0.7250361950444689
1.8415680429004213,1.8175645176937674,0.7250361950444689,0.8609671374453497
1.8175645176937674,1.790288324607115,0.8609671374453497,0.996283792401527
1.790288324607115,1.7607582598716132,0.996283792401527,1.131132341623651
1.7607582598716132,1.7306848105708235,1.131132341623651,1.2658628508903833
1.7306848105708235,1.7029033923003691,1.2658628508903833,1.4010650797042083
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.0429011212772483,-0.1,0.038030360943310554
2.0429011212772483,2.0396878740613755,0.038030360943310554,0.17602377742572908
2.0396878740613755,2.032320593057312,0.17602377742572908,0.31385730346178065
2.032320593057312,2.0206873170461064,0.31385730346178065,0.4513956966490734
2.0206873170461064,2.0047270537564335,0.4513956966490734,0.5884981919839631
2.0047270537564335,1.984451765771083,0.5884981919839631,0.7250300589493789
1.984451765771083,1.9600138089663877,0.7250300589493789,0.8608805880567617
1.9600138089663877,1.9317759407666024,0.8608805880567617,0.9959954532621621
1.9317759407666024,1.9004152161611279,0.9959954532621621,1.1304250859153766
1.9004152161611279,1.867113250080328,1.1304250859153766,1.2643927927222605
1.867113250080328,1.8338853498220187,1.2643927927222605,1.3983775060978059
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.185688766207022,-0.1,0.03803100442185697
2.185688766207022,2.1825228234244403,0.03803100442185697,0.1760260003481929
2.1825228234244403,2.1752536483024074,0.1760260003481929,0.3138650654066606
2.1752536483024074,2.163741385771457,0.3138650654066606,0.45141368359389755
2.163741385771457,2.1478801240058583,0.45141368359389755,0.588527246765019
2.1478801240058583,2.127611033778933,0.588527246765019,0.725058901718856
2.127611033778933,2.102978134281665,0.725058901718856,0.8608720092564147
2.102978134281665,2.07417718802516,0.8608720092564147,0.9958642613135652
2.07417718802516,2.0416278297759334,0.9958642613135652,1.130005928389819
2.0416278297759334,2.0061114004024985,1.130005928389819,1.2633991111069316
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.3284766951220566,-0.1,0.038031641435340074
2.3284766951220566,2.325361414716263,0.038031641435340074,0.1760283082868103
2.325361414716263,2.31820220887397,0.1760283082868103,0.3138735447766239
2.31820220887397,2.306838614350692,0.3138735447766239,0.45143473364888576
2.306838614350692,2.2911315195242543,0.45143473364888576,0.5885659319178566
2.2911315195242543,2.2709715355298945,0.5885659319178566,0.725113100155383
2.2709715355298945,2.246321435377941,0.725113100155383,0.8609215642696999
2.246321435377941,2.2172516009715846,0.8609215642696999,0.9958533115179372
2.2172516009715846,2.1839921291146456,0.9958533115179372,1.1298162549662547
2.1839921291146456,2.147031284801473,1.1298162549662547,1.2628107623393905
2.4705329153605016,2.4705329153605016,-0.1,-0.1
2.4705329153605016,2.4712650636081195,-0.1,0.03803226375897051
2.4712650636081195,2.46820236394874,0.03803226375897051,0.1760306398751663
2.46820236394874,2.4611602398103973,0.1760306398751663,0.3138823767209994
2.4611602398103973,2.4499644441893533,0.3138823767209994,0.4514576631606181
2.4499644441893533,2.434452030635136,0.4514576631606181,0.588611137295625
2.434452030635136,2.4144756806654004,0.588611137295625,0.7251850241563367
2.4144756806654004,2.3899390655735364,0.7251850241563367,0.861013088628308
2.3899390655735364,2.360821401282545,0.861013088628308,0.9959325303224394
2.360821401282545,2.327211957979125,0.9959325303224394,1.129804599468089
2.327211957979125,2.289381072396791,1.129804599468089,1.262549081037923
2.6133402995471964,2.6133402995471964,-0.1,-0.1
2.6133402995471964,2.614053852285909,-0.1,0.038032868701264794
2.614053852285909,2.6110449946542182,0.038032868701264794,0.1760329667291304
2.6110449946542182,2.6041250211423366,0.1760329667291304,0.3138913908597615
2.6041250211423366,2.5931098322187274,0.3138913908597615,0.4514816751672147
2.5931098322187274,2.577819951063985,0.4514816751672147,0.5886604304293329
2.577819951063985,2.5580816022485013,0.5886604304293329,0.7252689337501876
2.5580816022485013,2.5337547502220152,0.7252689337501876,0.8611342451215492
2.5337547502220152,2.5047504286984608,0.8611342451215492,0.9960767710722142
2.5047504286984608,2.471054385080181,0.9960767710722142,1.1299245584866728
2.471054385080181,2.432779188185858,1.1299245584866728,1.2625375137871835
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.756843182365917,-0.1,0.03803345122210111
2.756843182365917,2.753888441624522,0.03803345122210111,0.1760352509385554
2.753888441624522,2.747092958100071,0.1760352509385554,0.3139003878243737
2.747092958100071,2.7362669516314937,0.3139003878243737,0.4515061676270735
2.7362669516314937,2.721219316197371,0.4515061676270735,0.5887121113902531
2.721219316197371,2.7017572182171903,0.5887121113902531,0.7253604790259506
2.7017572182171903,2.677709550008181,0.7253604790259506,0.8612753452875144
2.677709550008181,2.648938409309256,0.8612753452875144,0.9962670717980905
2.648938409309256,2.615354268296654,0.9962670717980905,1.1301413246778673
2.615354268296654,2.5769531452232806,1.1301413246778673,1.262714860876815
2.8989550679205855,2.8989550679205855,-0.1,-0.1
2.8989550679205855,2.8996330030190838,-0.1,0.03803401173481255
2.8996330030190838,2.896732428797665,0.03803401173481255,0.17603748393884286
2.896732428797665,2.89006257677387,0.17603748393884286,0.3139092807476024
2.89006257677387,2.8794301721077598,0.3139092807476024,0.4515306686777153
2.8794301721077598,2.8646372825557527,0.4515306686777153,0.5887648095554032
2.8646372825557527,2.845478280217676,0.5887648095554032,0.7254563791897243
2.845478280217676,2.8217598691400476,0.7254563791897243,0.8614292358013388
2.8217598691400476,2.7933083156184124,0.8614292358013388,0.9964883812767794
2.7933083156184124,2.7599785744532768,0.9964883812767794,1.1304252441932094
2.7599785744532768,2.7216830911470815,1.1304252441932094,1.263027357970651
3.0417624521072804,3.0417624521072804,-0.1,-0.1
3.0417624521072804,3.0424233814834922,-0.1,0.038034547585488965
3.0424233814834922,3.0395764033576924,0.038034547585488965,0.17603964498285704
3.0395764033576924,3.03303193931272,0.17603964498285704,0.31391797412511757
3.03303193931272,3.022595742773906,0.31391797412511757,0.4515549139935805
3.022595742773906,3.008065275706069,0.4515549139935805,0.5888176309757707
3.008065275706069,2.9892269466298735,0.5888176309757707,0.7255542586681072
2.9892269466298735,2.9658723693223448,0.7255542586681072,0.8615904020319571
2.9658723693223448,2.9378027963534588,0.8615904020319571,0.996729528101652
2.9378027963534588,2.90483436780649,0.996729528101652,1.1307553825924122
2.90483436780649,2.8668180757533013,1.1307553825924122,1.2634366445592615
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.1852142871798175,-0.1,0.03803505977608551
3.1852142871798175,3.1824202169861326,0.03803505977608551,0.1760417315368241
3.1824202169861326,3.1760000570043547,0.1760417315368241,0.3139264191545389
3.1760000570043547,3.1657598585324367,0.3139264191545389,0.4515786220432516
3.1657598585324367,3.1514957257731937,0.4515786220432516,0.5888698536924314
3.1514957257731937,3.132989164636818,0.5888698536924314,0.7256523317402065
3.132989164636818,3.1100220259499953,0.7256523317402065,0.8617549019018881
3.1100220259499953,3.082378177643085,0.8617549019018881,0.9969820478209798
3.082378177643085,3.049845250717047,0.9969820478209798,1.131114299993018
3.049845250717047,3.012231363533143,1.131114299993018,1.263909722666468
3.327377220480669,3.327377220480669,-0.1,-0.1
3.327377220480669,3.3280057298203123,-0.1,0.038035547795343516
3.3280057298203123,3.3252635885190243,0.038035547795343516,0.17604373611775484
3.3252635885190243,3.318966102319887,0.17604373611775484,0.3139345834940024
3.318966102319887,3.308920947315014,0.3139345834940024,0.45160169521000204
3.308920947315014,3.2949238623725234,0.45160169521000204,0.5889210037020803
3.2949238623725234,3.2767548491599956,0.5889210037020803,0.7257493377384755
3.2767548491599956,3.254189743056498,0.7257493377384755,0.8619196963463267
3.254189743056498,3.227001150220213,0.8619196963463267,0.9972396138215381
3.227001150220213,3.194958305478424,0.9972396138215381,1.1314901049040123
3.194958305478424,3.157838216255389,1.1314901049040123,1.2644243885045334
3.157838216255389,3.115448308499141,1.2644243885045334,1.395770733643022
3.115448308499141,3.067642055598244,1.395770733643022,1.5252406493346433
3.067642055598244,3.014343306271056,1.5252406493346433,1.6525452673514733
3.014343306271056,2.955594066088951,1.6525452673514733,1.7774276920018681
2.955594066088951,2.891632279089051,1.7774276920018681,1.8997253901346425
2.891632279089051,2.8230118456798223,1.8997253901346425,2.0194799803782812
2.8230118456798223,2.7508580412839554,2.0194799803782812,2.137155405145744
2.7508580412839554,2.6775331234581667,2.137155405145744,2.2541166937018158
2.6775331234581667,2.6087820374491826,2.2541166937018158,2.373693764155577
2.6087820374491826,2.6087820374491826,2.373693764155577,2.373693764155577
2.6087820374491826,2.5722735467878675,2.373693764155577,2.4562501457551353
2.5722735467878675,2.5722735467878675,2.4562501457551353,2.4562501457551353
2.5722735467878675,2.556591966532339,2.4562501457551353,2.518811411610189
2.556591966532339,2.556591966532339,2.518811411610189,2.518811411610189
2.556591966532339,2.5560918970093853,2.518811411610189,2.5727411766806494
2.5560918970093853,2.5722946081825175,2.5727411766806494,2.6261910065346084
2.5722946081825175,2.5984697251644278,2.6261910065346084,2.6687245101879267
3.4701846046673634,3.4701846046673634,-0.1,-0.1
3.4701846046673634,3.4707977001954737,-0.1,0.0380360124736229
3.4707977001954737,3.4681063988517473,0.0380360124736229,0.1760456577003097
3.4681063988517473,3.4619292753111015,0.1760456577003097,0.31394243659626697
3.4619292753111015,3.452076491238895,0.31394243659626697,0.4516239836792313
3.452076491238895,3.4383455660887856,0.4516239836792313,0.5889707618051768
3.4383455660887856,3.4205160769893066,0.5889707618051768,0.7258443737003363
3.4205160769893066,3.3983613639392765,0.7258443737003363,0.8620827401811514
3.3983613639392765,3.371647171282417,0.8620827401811514,0.9974977086320626
3.371647171282417,3.340129633123635,0.9974977086320626,1.131873045717834
3.340129633123635,3.303565504817389,1.131873045717834,1.2649617075296247
3.303565504817389,3.2617292040901007,1.2649617075296247,1.3964852753282178
3.2617292040901007,3.2144211708275994,1.3964852753282178,1.526136961465776
3.2144211708275994,3.1614863680662326,1.526136961465776,1.6535908938122803
3.1614863680662326,3.1028492678812736,1.6535908938122803,1.778521231576597
3.1028492678812736,3.0385557745757223,1.778521231576597,1.9006363120275296
3.0385557745757223,2.968853376314185,1.9006363120275296,2.0197505781509824
2.968853376314185,2.8943194785765356,2.0197505781509824,2.1359141524623495
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.613590175456883,-0.1,0.038036454547125065
3.613590175456883,3.6109485456627874,0.038036454547125065,0.17604749645090864
3.6109485456627874,3.6048894486288168,0.17604749645090864,0.31394998172688626
3.6048894486288168,3.5952261062900375,0.31394998172688626,0.4516454720858216
3.5952261062900375,3.5817581861104952,0.4516454720858216,0.5890188851526829
3.5817581861104952,3.564267398370147,0.5890188851526829,0.7259368313885427
3.564267398370147,3.5425261960519707,0.7259368313885427,0.8622424531433458
3.5425261960519707,3.5162971096928146,0.8622424531433458,0.9977529251756477
3.5162971096928146,3.4853292866334082,0.9977529251756477,1.1322567020444747
3.4853292866334082,3.449365416323627,1.1322567020444747,1.265509427645155
3.449365416323627,3.408157062147822,1.265509427645155,1.3972313569730546
3.408157062147822,3.3614694985535505,1.3972313569730546,1.5271073944801143
3.3614694985535505,3.3090917721562225,1.5271073944801143,1.654789950940813
3.3090917721562225,3.2508607415850714,1.654789950940813,1.7799071054965294
3.2508607415850714,3.1866998077092816,1.7799071054965294,1.9020862139628631
3.1866998077092816,3.116657049171896,1.9020862139628631,2.020990280560525
3.116657049171896,3.040976334980042,2.020990280560525,2.1363930479313717
3.755799373040753,3.755799373040753,-0.1,-0.1
3.755799373040753,3.7563831622352457,-0.1,0.03803687458787949
3.7563831622352457,3.753789913640237,0.03803687458787949,0.17604925165795007
3.753789913640237,3.7478459216688305,0.17604925165795007,0.3139571987005614
3.7478459216688305,3.7383681076837063,0.3139571987005614,0.4516660892012172
3.7383681076837063,3.725159512056904,0.4516660892012172,0.5890652626388729
3.725159512056904,3.708004075042355,0.5890652626388729,0.7260262654009119
3.708004075042355,3.6866760929237823,0.7260262654009119,0.8623978411787391
3.6866760929237823,3.660936924798747,0.8623978411787391,0.9980029585898286
3.660936924798747,3.6305316798498417,0.9980029585898286,1.1326358283087636
3.6305316798498417,3.5951954898226046,1.1326358283087636,1.2660571789308865
3.5951954898226046,3.5546654354936424,1.2660571789308865,1.3979899869888497
3.5546654354936424,3.5086814387566423,1.3979899869888497,1.5281169778010093
3.5086814387566423,3.4569930259027357,1.5281169778010093,1.6560797865910923
3.4569930259027357,3.399382855046123,1.6560797865910923,1.7814826618518578
3.399382855046123,3.335682773898547,1.7814826618518578,1.9038991767491846
3.335682773898547,3.2658103412123034,1.9038991767491846,2.022896592367149
3.2658103412123034,3.1898081950724424,2.022896592367149,2.1380753697833894
3.8986067572274474,3.8986067572274474,-0.1,-0.1
3.8986067572274474,3.8991766161762977,-0.1,0.03803727401131202
3.8991766161762977,3.8966305162590724,0.03803727401131202,0.17605092777930628
3.8966305162590724,3.8907989235174867,0.17605092777930628,0.3139641064250207
3.8907989235174867,3.8815025618222627,0.3139641064250207,0.4516858512707881
3.8815025618222627,3.868548134555443,0.4516858512707881,0.5891097930399282
3.868548134555443,3.8517236252729736,0.5891097930399282,0.7261124679400961
3.8517236252729736,3.8308053431231044,0.7261124679400961,0.8625481695306421
3.8308053431231044,3.8055560683515406,0.8625481695306421,0.9982461361624794
3.8055560683515406,3.7757203582967724,0.9982461361624794,1.1330072140131113
3.7757203582967724,3.741029242271184,1.1330072140131113,1.2665985276512932
3.741029242271184,3.701210002252356,1.2665985276512932,1.3987484165678548
3.701210002252356,3.6559875797833787,1.3987484165678548,1.5291426188115125
3.6559875797833787,3.605086477438035,1.5291426188115125,1.6574209335415313
3.605086477438035,3.548246576119644,1.6574209335415313,1.7831744645680756
3.548246576119644,3.48524172202789,1.7831744645680756,1.9059487799530577
3.48524172202789,3.4158995758740587,1.9059487799530577,2.0252518620956748
3.4158995758740587,3.340129774255598,2.0252518620956748,2.140575162241413
3.340129774255598,3.2579707062098104,2.140575162241413,2.2514347132364265
3.2579707062098104,3.169657817827213,2.2514347132364265,2.357452440397307
3.169657817827213,3.075702526602301,2.357452440397307,2.458512752677817
3.075702526602301,2.9772018268489218,2.458512752677817,2.555174312455232
2.9772018268489218,2.8770604805596425,2.555174312455232,2.6501647287941132
2.8770604805596425,2.8770604805596425,2.6501647287941132,2.6501647287941132
-0.1,-0.1,3.755799373040753,3.755799373040753
-0.1,0.010671885733864364,3.755799373040753,3.8383043983564376
0.010671885733864364,0.12284182851289127,3.8383043983564376,3.918759527081923
0.12284182851289127,0.23651564071948586,3.918759527081923,3.9970752233927738
0.23651564071948586,0.24085038790326888,3.9970752233927738,4.000000000000001
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.011291713777184631,3.4701846046673634,3.551850278331569
0.011291713777184631,0.12416163326092342,3.551850278331569,3.631318816388804
0.12416163326092342,0.2386152675210634,3.631318816388804,3.7084884466469976
0.2386152675210634,0.3546573446779899,3.7084884466469976,3.783248071729412
0.3546573446779899,0.47229126274472766,3.783248071729412,3.8554758330377465
0.47229126274472766,0.5915204645074894,3.8554758330377465,3.925036152340661
0.5915204645074894,0.7123488430010717,3.925036152340661,3.9917777166365904
0.7123488430010717,0.7276704589305105,3.9917777166365904,4.000000000000001
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.011941580214364228,3.1845698362939743,3.2653408900829635
0.011941580214364228,0.125545382822229,3.2653408900829635,3.3437548723774086
0.125545382822229,0.24081605435888156,3.3437548723774086,3.419696416581132
0.24081605435888156,0.357757606826142,3.419696416581132,3.493038714173552
0.357757606826142,0.4763720124107653,3.493038714173552,3.5636423810730307
0.4763720124107653,0.5966610852523938,3.5636423810730307,3.631351077035545
0.5966610852523938,0.7186252449868225,3.631351077035545,3.695990771119732
0.7186252449868225,0.8422621627653432,3.695990771119732,3.7573671815467375
0.8422621627653432,0.9675653355802608,3.7573671815467375,3.8152624257454315
0.9675653355802608,1.0945217699798548,3.8152624257454315,3.8694323169241773
1.0945217699798548,1.2231098720702138,3.8694323169241773,3.919602053396232
1.2231098720702138,1.3532944318460942,3.919602053396232,3.9654640099110208
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.01260421731061638,2.8989550679205855,2.9787980275194164
0.01260421731061638,0.1269560295755248,2.9787980275194164,3.0561150488266495
0.1269560295755248,0.2430583325090058,3.0561150488266495,3.1307764680726557
0.2430583325090058,0.36091299984654523,3.1307764680726557,3.202639191623458
0.36091299984654523,0.48052041755367814,3.202639191623458,3.2715445015373064
0.48052041755367814,0.6018793564006901,3.2715445015373064,3.337313968380371
0.6018793564006901,0.724985006833332,3.337313968380371,3.399749671880886
0.724985006833332,0.8498292433782221,3.399749671880886,3.458628356442987
0.8498292433782221,0.9763977690360809,3.458628356442987,3.51369905548339
0.9763977690360809,1.1046655550872049,3.51369905548339,3.564681138009731
1.1046655550872049,1.2345941761791666,3.564681138009731,3.6112578624297176
1.2345941761791666,1.3661290452207486,3.6112578624297176,3.6530701918719464
1.3661290452207486,1.4991924860822459,3.6530701918719464,3.68971149791493
1.4991924860822459,1.6336761923201597,3.68971149791493,3.720718856449191
1.6336761923201597,1.7694282054464163,3.720718856449191,3.7455662207212295
1.7694282054464163,1.9062345223859456,3.7455662207212295,3.7636667637050305
1.9062345223859456,2.0438089864852227,3.7636667637050305,3.774344735469789
2.0438089864852227,2.1817644343903275,3.774344735469789,3.776829624064015
2.1817644343903275,2.319568688583538,3.776829624064015,3.770257529240501
2.319568688583538,2.4565025256453814,3.770257529240501,3.7536434134412198
2.4565025256453814,2.5915900383601707,3.7536434134412198,3.7258665376241935
2.5915900383601707,2.723473284521046,3.7258665376241935,3.6856738648940564
2.723473284521046,2.850224709201147,3.6856738648940564,3.631607001814068
2.850224709201147,2.968971754456541,3.631607001814068,3.5619158096521564
2.968971754456541,3.0715817719107155,3.5619158096521564,3.4778792485503014
3.0715817719107155,3.0715817719107155,3.4778792485503014,3.4778792485503014
3.0715817719107155,3.1365647311023914,3.4778792485503014,3.4029449680218953
3.1365647311023914,3.1365647311023914,3.4029449680218953,3.4029449680218953
3.1365647311023914,3.1791498501072954,3.4029449680218953,3.330439079004331
3.1791498501072954,3.1791498501072954,3.330439079004331,3.330439079004331
3.1791498501072954,3.2015161673296286,3.330439079004331,3.263026188031268
3.2015161673296286,3.205246543973592,3.263026188031268,3.191057512803372
3.205246543973592,3.1910569040219303,3.191057512803372,3.131253481831295
3.1910569040219303,3.164821302603872,3.131253481831295,3.0808331497276362
3.164821302603872,3.1284771056706155,3.0808331497276362,3.0357767984403807
3.1284771056706155,3.081529952201464,3.0357767984403807,2.9931434763381857
3.081529952201464,3.0240785106211696,2.9931434763381857,2.951879177841772
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.013242775712926244,2.6133402995471964,2.6922731818040058
0.013242775712926244,0.1283147051894347,2.6922731818040058,2.7685121978038065
0.1283147051894347,0.2452155356074713,2.7685121978038065,2.8419144556020703
0.2452155356074713,0.3639433985678584,2.8419144556020703,2.912321981113862
0.3639433985678584,0.48449414570405513,2.912321981113862,2.9795592912188664
0.48449414570405513,0.6068622054796303,2.9795592912188664,3.0434275175446994
0.6068622054796303,0.7310358920883416,3.0434275175446994,3.1037070869025407
0.7310358920883416,0.8569974222659368,3.1037070869025407,3.1601507560105944
0.8569974222659368,0.9847208079664799,3.1601507560105944,3.212478810090097
0.9847208079664799,1.1141665083784635,3.212478810090097,3.260378917266862
1.1141665083784635,1.2452778775312325,3.260378917266862,3.303499317510536
1.2452778775312325,1.3779769081578408,3.303499317510536,3.3414391924428615
1.3779769081578408,1.5121554477962074,3.3414391924428615,3.373744318791058
1.5121554477962074,1.6476594219434677,3.373744318791058,3.399912084545256
1.6476594219434677,1.784279604055877,3.399912084545256,3.4193684017623114
1.784279604055877,1.9217384998383533,3.4193684017623114,3.4314606813616315
1.9217384998383533,2.0596600576750665,3.4314606813616315,3.435456188178851
2.0596600576750665,2.1975347332476205,3.435456188178851,3.430524054232921
2.1975347332476205,2.3346781619335935,3.430524054232921,3.415703587425132
2.3346781619335935,2.4701593365214394,3.415703587425132,3.3898999501936897
2.4701593365214394,2.6026581843351035,3.3898999501936897,3.3517892886049836
2.6026581843351035,2.730186879366761,3.3517892886049836,3.2996295651401306
2.730186879366761,2.849276879294152,3.2996295651401306,3.230726577413716
2.849276879294152,2.849276879294152,3.230726577413716,3.230726577413716
2.849276879294152,2.9267731869048217,3.230726577413716,3.1677667401376643
2.9267731869048217,2.9267731869048217,3.1677667401376643,3.1677667401376643
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.013781181643717375,2.327725531173807,2.405878700034631
0.013781181643717375,0.12945919753621235,2.405878700034631,2.4811931149314193
0.12945919753621235,0.24702843571209146,2.4811931149314193,2.553517805776006
0.24702843571209146,0.3664809552064664,2.553517805776006,2.6226861569030357
0.3664809552064664,0.48780538479019375,2.6226861569030357,2.688513942401483
0.48780538479019375,0.6109878484472769,2.688513942401483,2.750792889784823
0.6109878484472769,0.7360070589041842,2.750792889784823,2.8092936884773296
0.7360070589041842,0.8628334973614316,2.8092936884773296,2.863760250158956
0.8628334973614316,0.9914269653680438,2.863760250158956,2.913905275950299
0.9914269653680438,1.1217321908303095,2.913905275950299,2.959407924542748
1.1217321908303095,1.2536731529085723,2.959407924542748,2.999912507859755
1.2536731529085723,1.387147595081939,2.999912507859755,3.035023705331672
1.387147595081939,1.5220167575672987,3.035023705331672,3.06430602969688
1.5220167575672987,1.658096149848185,3.06430602969688,3.0872763629157527
1.658096149848185,1.7951476037172986,3.0872763629157527,3.103406911740858
1.7951476037172986,1.9328631774075924,3.103406911740858,3.112117192402108
1.9328631774075924,2.070841587376952,3.112117192402108,3.11278278452387
2.070841587376952,2.208571848055041,3.11278278452387,3.1047245323276282
2.208571848055041,2.3454016672565343,3.1047245323276282,3.0871696835517652
2.3454016672565343,2.4804760739227727,3.0871696835517652,3.059265997722908
2.4804760739227727,2.6125944202284286,3.059265997722908,3.019850682848927
-0.1,-0.1,2.042110762800418,2.042110762800418
-0.1,0.014061391731064785,2.042110762800418,2.1198535248577177
0.014061391731064785,0.13005467548023367,2.1198535248577177,2.1946807298440083
0.13005467548023367,0.24796558789860126,2.1946807298440083,2.2664463397869437
0.24796558789860126,0.3677769641054137,2.2664463397869437,2.3349904922368965
0.3677769641054137,0.4894665670313969,2.3349904922368965,2.4001400715826064
0.4894665670313969,0.6130088579721163,2.4001400715826064,2.4617015301770024
0.6130088579721163,0.7383696441164129,2.4617015301770024,2.519466515720637
0.7383696441164129,0.8655052124662393,2.519466515720637,2.573208158219954
0.8655052124662393,0.9943605545165483,2.573208158219954,2.622678541227674
0.9943605545165483,1.1248651626220985,2.622678541227674,2.6676110424490713
1.1248651626220985,1.2569283609382234,2.6676110424490713,2.707724636003813
1.2569283609382234,1.390435848691762,2.707724636003813,2.7427261076548337
1.390435848691762,1.5252412497271897,2.7427261076548337,2.772326176516457
1.5252412497271897,1.6611668872214636,2.772326176516457,2.7962374819969256
1.6611668872214636,1.7980024483649146,2.7962374819969256,2.8142052360865537
1.7980024483649146,1.9355029149963747,2.8142052360865537,2.826033821819756
1.9355029149963747,2.0733951327367883,2.826033821819756,2.8316535293218292
2.0733951327367883,2.211401410160997,2.8316535293218292,2.831215070905649
2.211401410160997,2.3492824371815937,2.831215070905649,2.825326870500186
2.3492824371815937,2.4869344571205505,2.825326870500186,2.815671080317614
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.013743736967729209,1.756495994427029,1.834703517318604
0.013743736967729209,0.12939012965932284,1.834703517318604,1.910067176319791
0.12939012965932284,0.24691230497118025,1.910067176319791,1.9824697411248948
0.24691230497118025,0.36628092607317386,1.9824697411248948,2.0517849448566503
0.36628092607317386,0.4874586072556232,2.0517849448566503,2.11788567738425
0.4874586072556232,0.6104037805130588,2.11788567738425,2.1806362922208273
0.6104037805130588,0.7350674461812867,2.1806362922208273,2.239897849884022
0.7350674461812867,0.8613903797273699,2.239897849884022,2.295532483324407
0.8613903797273699,0.9893032044394588,2.295532483324407,2.34740514531183
0.9893032044394588,1.1187213044231445,2.34740514531183,2.3953965058609854
1.1187213044231445,1.2495451181403272,2.3953965058609854,2.4394088088541235
1.2495451181403272,1.3816597426361505,2.4394088088541235,2.479378103896158
1.3816597426361505,1.5149323716968288,2.479378103896158,2.5152994397429786
1.5149323716968288,1.6492078597050122,2.5152994397429786,2.5472783821075735
1.6492078597050122,1.7843028059203812,2.5472783821075735,2.5755881512259466
1.7843028059203812,1.9200277327467976,2.5755881512259466,2.6006957434616655
1.9200277327467976,2.0561706428795516,2.6006957434616655,2.623418515123989
2.0561706428795516,2.192448244457262,2.623418515123989,2.6451919437155906
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.012056640423205964,1.4708812260536401,1.5514905448663558
0.012056640423205964,0.1258899069321614,1.5514905448663558,1.6295699566889137
0.1258899069321614,0.24146023792832252,1.6295699566889137,1.705053691801615
0.24146023792832252,0.3587241599900245,1.705053691801615,1.7778780878154246
0.3587241599900245,0.47763185012099374,1.7778780878154246,1.8479867916798112
0.47763185012099374,0.598123720137848,1.8479867916798112,1.9153360457073876
0.598123720137848,0.7201344800331404,1.9153360457073876,1.9798912510417268
0.7201344800331404,0.8435962283952468,1.9798912510417268,2.041625793822529
0.8435962283952468,0.9684284140504632,2.041625793822529,2.1005396886238614
0.9684284140504632,1.0945379251731935,2.1005396886238614,2.1566658475353755
1.0945379251731935,1.2218192056180952,2.1566658475353755,2.210079550157641
1.2218192056180952,1.3501564471422085,2.210079550157641,2.26091041553733
1.3501564471422085,1.4794024365469227,2.26091041553733,2.3093844080213284
1.4794024365469227,1.6093850931594977,2.3093844080213284,2.355826552523465
1.6093850931594977,1.7399161813630377,2.355826552523465,2.4006740781616642
1.7399161813630377,1.8707695640258368,2.4006740781616642,2.4445220288136307
1.8707695640258368,2.0016657848316424,2.4445220288136307,2.4881533745662003
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.007139790328177589,1.1852664576802507,1.2723062028061665
0.007139790328177589,0.11595370185059051,1.2723062028061665,1.3572421006597546
0.11595370185059051,0.2263992874077894,1.3572421006597546,1.4400445579933014
0.2263992874077894,0.3384218130933023,1.4400445579933014,1.5207009040199024
0.3384218130933023,0.451968500597719,1.5207009040199024,1.5991981535070827
0.451968500597719,0.5669879297080148,1.5991981535070827,1.6755215189200083
0.5669879297080148,0.6834132075313661,1.6755215189200083,1.7496774687426608
0.6834132075313661,0.8011740593454059,1.7496774687426608,1.821688357453715
0.8011740593454059,0.9202024760272355,1.821688357453715,1.8915864252253134
0.9202024760272355,1.0404181614626704,1.8915864252253134,1.9594211425891248
1.0404181614626704,1.1617265548774254,1.9594211425891248,2.025269458402414
1.1617265548774254,1.284038393965962,2.025269458402414,2.0892368006620012
-0.1,-0.1,0.8996516893068619,0.8996516893068619
-0.1,-0.0053863161755317995,0.8996516893068619,1.0001384762069616
-0.0053863161755317995,0.09197456373259102,1.0001384762069616,1.097968882285907
0.09197456373259102,0.1918423029693818,1.097968882285907,1.1932456014234634
0.1918423029693818,0.2940012673021505,1.1932456014234634,1.2860569512926956
0.2940012673021505,0.3982954143309826,1.2860569512926956,1.3764614233184833
0.3982954143309826,0.5045882953499741,1.3764614233184833,1.46451114941691
3.8986067572274474,3.86764087587728,1.0424590734935564,1.1769647555181064
3.86764087587728,3.831787931260476,1.1769647555181064,1.310248420021336
3.831787931260476,3.7907689294107323,1.310248420021336,1.4420298231405717
3.7907689294107323,3.7442992123863075,1.4420298231405717,1.5719836223539914
3.7442992123863075,3.6920927512499726,1.5719836223539914,1.6997348739578795
3.987640098906844,3.945852207417872,1.352474993762674,1.484014683050025
3.945852207417872,3.8986067572274474,1.484014683050025,1.6136886102403345
3.8986067572274474,3.8456002908577673,1.6136886102403345,1.7411092665059014
3.8456002908577673,3.7865357915325855,1.7411092665059014,1.8658302556206405
3.7865357915325855,3.7211363703267204,1.8658302556206405,1.9873409971956906
3.7211363703267204,3.649156500897877,1.9873409971956906,2.105064088987005
3.649156500897877,3.57039961301531,2.105064088987005,2.218358343224599
3.57039961301531,3.484763309321021,2.218358343224599,2.3265340903053535
3.484763309321021,3.3922442780149193,2.3265340903053535,2.4288696823716314
3.3922442780149193,3.2929602081066793,2.4288696823716314,2.5246422430235933
3.2929602081066793,3.1872184108753303,2.5246422430235933,2.613208334600603
3.1872184108753303,3.07550065358174,2.613208334600603,2.6940746990923303
3.07550065358174,2.9586398284559388,2.6940746990923303,2.767227866788099
2.9586398284559388,2.9586398284559388,2.767227866788099,2.767227866788099
2.9586398284559388,2.9008954098913344,2.767227866788099,2.8007310210925076
2.9008954098913344,2.9008954098913344,2.8007310210925076,2.8007310210925076
2.9008954098913344,2.8706376957484,2.8007310210925076,2.818415817309221
2.8706376957484,2.8706376957484,2.818415817309221,2.818415817309221
3.9653070620677746,3.8986067572274474,1.9213075479464705,2.042110762800418
3.8986067572274474,3.8252200811066075,2.042110762800418,2.158958214476797
3.8252200811066075,3.744909858086861,2.158958214476797,2.2711461136967883
3.744909858086861,3.657495250754368,2.2711461136967883,2.377879471392793
3.657495250754368,3.562897729147839,2.377879471392793,2.478278929617984
3.562897729147839,3.4611224605754773,2.478278929617984,2.571364452224596
3.4611224605754773,3.3522865978148455,2.571364452224596,2.656043208962013
3.3522865978148455,3.2365893503958394,2.656043208962013,2.7309875557323355
3.2365893503958394,3.1141281996882504,2.7309875557323355,2.794122097152746
3.1141281996882504,3.1141281996882504,2.794122097152746,2.794122097152746
4.000000000000001,3.9806576531120874,2.1887875797634644,2.2168001665225687
3.9806576531120874,3.8986067572274474,2.2168001665225687,2.327725531173807
3.8986067572274474,3.809326170104767,2.327725531173807,2.4328910649793776
3.809326170104767,3.7126910843486,2.4328910649793776,2.531317492235505
3.7126910843486,3.608679499675534,2.531317492235505,2.62187948106549
3.608679499675534,3.4973759728049387,2.62187948106549,2.703260821472039
3.4973759728049387,3.378989040387721,2.703260821472039,2.7738211417816925
3.378989040387721,3.2537420826681958,2.7738211417816925,2.83113796788709
3.2537420826681958,3.2537420826681958,2.83113796788709,2.83113796788709
3.2537420826681958,3.142654750684806,2.83113796788709,2.866615279803683
3.142654750684806,3.142654750684806,2.866615279803683,2.866615279803683
4.000000000000001,3.989208902523798,2.353163715326811,2.366495720366372
3.989208902523798,3.8986067572274474,2.366495720366372,2.4705329153605016
3.8986067572274474,3.800582687355093,2.4705329153605016,2.567570314191008
3.800582687355093,3.695126705294853,2.567570314191008,2.6564297837809177
3.695126705294853,3.582336659028488,2.6564297837809177,2.7357076455401184
3.8986067572274474,3.781690296766431,2.756147683733891,2.8291953459709247
3.781690296766431,3.6580063780627587,2.8291953459709247,2.889912147215726
3.6580063780627587,3.5282891176400626,2.889912147215726,2.936053411944007
3.5282891176400626,3.394673946913071,2.936053411944007,2.964532542475579
3.394673946913071,3.271200192165299,2.964532542475579,2.9725272393464506
3.8986067572274474,3.766608071062641,3.327377220480669,3.2878130252474835
3.766608071062641,3.637235627201906,3.2878130252474835,3.2405699885772647
3.637235627201906,3.5104531949901867,3.2405699885772647,3.1871843437061376
3.5104531949901867,3.3857124783447103,3.1871843437061376,3.1289755993297343
3.965424868227809,3.965424868227809,3.7331468964723897,3.7331468964723897
3.965424868227809,3.8986067572274474,3.7331468964723897,3.6129919888540583
3.8986067572274474,3.814355695754458,3.6129919888540583,3.5045484688082946
3.814355695754458,3.730436909342862,3.5045484688082946,3.417548658629088
3.730436909342862,3.6292259003586835,3.417548658629088,3.3296957822005684
3.6129919888540583,3.6129919888540583,3.8986067572274474,3.8986067572274474
3.6129919888540583,3.64611898439727,3.8986067572274474,3.8039007594189678
3.64611898439727,3.662401741311474,3.8039007594189678,3.702861987018275
3.662401741311474,3.659720458527136,3.702861987018275,3.6073649462760358
3.659720458527136,3.640544006873272,3.6073649462760358,3.518694724606717
3.640544006873272,3.607032906486792,3.518694724606717,3.436511106628781
3.210100410154748,3.224066599821251,4.000000000000001,3.989525579011026
3.224066599821251,3.327377220480669,3.989525579011026,3.8986067572274474
3.327377220480669,3.327377220480669,3.8986067572274474,3.8986067572274474
3.327377220480669,3.4002099206777596,3.8986067572274474,3.8115084622172497
3.4002099206777596,3.458094665332825,3.8115084622172497,3.7124228863415887
3.458094665332825,3.4924953735203332,3.7124228863415887,3.614199556890026
3.4924953735203332,3.504779236382454,3.614199556890026,3.521254768371586
3.504779236382454,3.4980085952114846,3.521254768371586,3.4359547074135404
3.4980085952114846,3.475630466886264,3.4359547074135404,3.3588037074207495
3.475630466886264,3.4400569924760718,3.3588037074207495,3.2883199993161245
3.0250890846445997,3.0697452833891554,4.000000000000001,3.974629517743972
3.0697452833891554,3.1845698362939743,3.974629517743972,3.8986067572274474
3.1845698362939743,3.286719509020972,3.8986067572274474,3.8064774517430338
3.286719509020972,3.362579336881197,3.8064774517430338,3.7102963866882055
2.9185816293082234,3.0417624521072804,3.960365274179488,3.8986067572274474
3.0417624521072804,3.15583727325595,3.8986067572274474,3.821507187448141
3.15583727325595,3.2530302987339237,3.821507187448141,3.731732604454605
3.2530302987339237,3.3257382136162437,3.731732604454605,3.6365113754916907
3.3257382136162437,3.3728294520715805,3.6365113754916907,3.5407610386568225
3.3728294520715805,3.3951415621145564,3.5407610386568225,3.4496386827710293
3.3951415621145564,3.395943868687221,3.4496386827710293,3.3669206327006878
3.395943868687221,3.3797122710748306,3.3669206327006878,3.2935607511236076
1.530514868023551,1.6646981659953075,3.879981291609841,3.9122643075052816
1.6646981659953075,1.8001671198583482,3.9122643075052816,3.938611147084466
1.8001671198583482,1.9367335831428525,3.938611147084466,3.9584553091928014
1.9367335831428525,2.0741379986548716,3.9584553091928014,3.971159312211691
2.0741379986548716,2.2120318727387005,3.971159312211691,3.9759962481131557
2.2120318727387005,2.3499433863709207,3.9759962481131557,3.972139171977052
2.3499433863709207,2.4872284488972713,3.972139171977052,3.9586619822540894
2.4872284488972713,2.6230209239834092,3.9586619822540894,3.9345361881419163
2.6230209239834092,2.756147683733891,3.9345361881419163,3.8986067572274474
3.7065936912858746,3.7188906080859834,4.000000000000001,3.9663431586947193
3.7188906080859834,3.746570554468085,3.9663431586947193,3.8634949903278084
3.746570554468085,3.755799373040753,3.8634949903278084,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.747300620241423,3.755799373040753,3.6633608523094168
3.747300620241423,3.722765994178347,3.6633608523094168,3.5715574477968923
0.3198353373816545,0.4383557688845623,3.329551393851227,3.4003113320371394
0.4383557688845623,0.5585883310963963,3.4003113320371394,3.468119284653117
0.5585883310963963,0.680531744741134,3.468119284653117,3.532796614929412
0.680531744741134,0.8041829337324466,3.532796614929412,3.594142412642345
0.8041829337324466,0.9295336971058527,3.594142412642345,3.651932242593485
0.9295336971058527,1.0565697166978307,3.651932242593485,3.7059126487203513
1.0565697166978307,1.1852664576802507,3.7059126487203513,3.755799373040753
1.1852664576802507,1.3155844219652977,3.755799373040753,3.801277001130257
0.35330243397514505,0.47122953674677825,3.6840530632937187,3.755799373040753
0.47122953674677825,0.5907787584180678,3.755799373040753,3.824807195273078
0.5907787584180678,0.7119525329965102,3.824807195273078,3.890918332888633
0.7119525329965102,0.8347518882957543,3.890918332888633,3.9539560747652804
1.5214791758868869,1.656463703078572,3.6044980485931117,3.633226633751103
1.656463703078572,1.7926475280382956,3.633226633751103,3.6555429417690544
1.7926475280382956,1.9297938206034955,3.6555429417690544,3.6708127160026747
1.9297938206034955,2.067571649193577,3.6708127160026747,3.6783315680961124
2.067571649193577,2.2055339240447966,3.6783315680961124,3.677295585662362
2.2055339240447966,2.3430834342934634,3.677295585662362,3.666774423989304
2.3430834342934634,2.479396636068977,3.666774423989304,3.6457347493701855
2.479396636068977,2.6133402995471964,3.6457347493701855,3.6129919888540583
2.6133402995471964,2.743328131907778,3.6129919888540583,3.5671448050101158
2.743328131907778,2.867002200989522,3.5671448050101158,3.506495121402694
4.000000000000001,3.9973494857657745,2.8978529552391588,2.899284527737205
3.9973494857657745,3.8726359545988145,2.899284527737205,2.9580146604128807
3.8726359545988145,3.7422230523913917,2.9580146604128807,3.00265084407936
3.7422230523913917,3.6074766262843387,3.00265084407936,3.031244137612876
3.6074766262843387,3.4701846046673634,3.031244137612876,3.0417624521072804
3.4701846046673634,3.4701846046673634,3.0417624521072804,3.0417624521072804
2.4803833376163764,2.6133402995471964,3.50667426457215,3.4701846046673634
2.6133402995471964,2.741670021168117,3.4701846046673634,3.4199693024298794
2.741670021168117,2.8624467004302026,3.4199693024298794,3.3538990427646627
2.8624467004302026,2.8624467004302026,3.3538990427646627,3.3538990427646627
2.8624467004302026,2.951307749887516,3.3538990427646627,3.2867444889333504
2.951307749887516,2.951307749887516,3.2867444889333504,3.2867444889333504
2.951307749887516,3.013945187515799,3.2867444889333504,3.220634146835406
3.013945187515799,3.013945187515799,3.220634146835406,3.220634146835406
3.013945187515799,3.0520457272925285,3.220634146835406,3.1599634842906394
3.0520457272925285,3.0520457272925285,3.1599634842906394,3.1599634842906394
0.5633752738533759,0.6864805948660977,3.1556820415886406,3.218116792583886
0.6864805948660977,0.8113590678851961,3.218116792583886,3.2769208492161748
0.8113590678851961,0.9379931218600001,3.2769208492161748,3.3318370107583157
0.9379931218600001,1.066355036187658,3.3318370107583157,3.3825758132492743
1.066355036187658,1.1964018390662081,3.3825758132492743,3.4288144491345487
1.1964018390662081,1.3280738418669455,3.4288144491345487,3.4701846046673634
1.3280738418669455,1.4612881081562359,3.4701846046673634,3.5062696557291733
1.640655274783296,1.77736474299722,3.3150944012998345,3.3339076179066107
1.77736474299722,1.9148793050932,3.3339076179066107,3.3453160319969073
1.9148793050932,2.0528178914210073,3.3453160319969073,3.3485945990944685
2.0528178914210073,2.1906642898551367,3.3485945990944685,3.3429227689518486
2.1906642898551367,2.327725531173807,3.3429227689518486,3.327377220480669
0.3701091290732852,0.4911526883218619,2.7697487393946614,2.8360907221601064
0.4911526883218619,0.6140369209334728,2.8360907221601064,2.8989550679205855
0.6140369209334728,0.7387463533929765,2.8989550679205855,2.9581136844380422
0.7387463533929765,0.8652575775249761,2.9581136844380422,3.0133090178661286
0.8652575775249761,0.9935364464279796,3.0133090178661286,3.0642543516799394
0.36898221444829793,0.490578517671745,2.486290725670816,2.551612658758495
0.490578517671745,0.6140369209334728,2.551612658758495,2.6133402995471964
0.6140369209334728,0.7393315746078094,2.6133402995471964,2.671247302070455
0.7393315746078094,0.8664261575518104,2.671247302070455,2.7250839436913834
0.8664261575518104,0.9952721333272455,2.7250839436913834,2.7745758465421058
0.9952721333272455,1.1258062204088506,2.7745758465421058,2.819418120123203
1.1258062204088506,1.257944885281822,2.819418120123203,2.859275521096789
1.257944885281822,1.3915787652039313,2.859275521096789,2.893781238266503
1.3915787652039313,1.5265606193126195,2.893781238266503,2.9225460038477946
1.5265606193126195,1.6627015216759977,2.9225460038477946,2.9451623700621434
1.6627015216759977,1.7997699311527664,2.9451623700621434,2.9611836819900508
1.7997699311527664,1.9374740978905733,2.9611836819900508,2.970164294873992
0.36897576307571345,0.4905945479093813,2.2006812218726477,2.265963138706728
0.4905945479093813,0.6140369209334728,2.265963138706728,2.327725531173807
0.6140369209334728,0.7392632112741427,2.327725531173807,2.3857835518003156
0.7392632112741427,0.8662219763478969,2.3857835518003156,2.4399449730707015
0.8662219763478969,0.994849196280777,2.4399449730707015,2.4900105811118616
0.4477076151472803,0.5275476347518722,1.1080805224523558,1.2205792755390257
0.5275476347518722,0.6140369209334728,1.2205792755390257,1.3280738418669455
0.6140369209334728,0.7059298819083075,1.3280738418669455,1.4309821017182571
0.7059298819083075,0.8022795873692837,1.4309821017182571,1.5297478963330133
2.3469425392513155,2.481812398981848,3.254672792892941,3.225867138956803
2.481812398981848,2.6133402995471964,3.225867138956803,3.1845698362939743
2.6133402995471964,2.7391387347058966,3.1845698362939743,3.128509416559622
2.7391387347058966,2.7391387347058966,3.128509416559622,3.128509416559622
2.7391387347058966,2.8318934656362305,3.128509416559622,3.0708766188464414
2.8318934656362305,2.8318934656362305,3.0708766188464414,3.0708766188464414
2.8318934656362305,2.8893182650914078,3.0708766188464414,3.0209743424994175
2.8893182650914078,2.8893182650914078,3.0209743424994175,3.0209743424994175
2.8893182650914078,2.919328251089024,3.0209743424994175,2.981999747254307
2.919328251089024,2.919328251089024,2.981999747254307,2.981999747254307
1.498884947055293,1.6346928657741173,3.1362137678274506,3.1607371973813474
1.6346928657741173,1.7715468462561732,3.1607371973813474,3.178470339049662
1.7715468462561732,1.9091468694945268,3.178470339049662,3.188816854870112
1.9091468694945268,2.047106166682472,3.188816854870112,3.1911001691364773
2.047106166682472,2.184918146987113,3.1911001691364773,3.1845698362939743
3.0417624521072804,2.9514687184811845,2.327725531173807,2.4321052006858053
2.9514687184811845,2.8590469596587753,2.4321052006858053,2.5346297826569697
2.8590469596587753,2.7731084944545197,2.5346297826569697,2.642223425506171
2.7731084944545197,2.7731084944545197,2.642223425506171,2.642223425506171
2.7731084944545197,2.750815148491577,2.642223425506171,2.6780351042708395
2.750815148491577,2.750815148491577,2.6780351042708395,2.6780351042708395
2.8989550679205855,2.847705700157309,1.4708812260536401,1.5990311783468405
2.847705700157309,2.791413686957601,1.5990311783468405,1.7250498645698638
2.791413686957601,2.730543256598012,1.7250498645698638,1.848927833081045
2.730543256598012,2.666022683463314,1.848927833081045,1.9709556898515679
2.666022683463314,2.5996938047606357,1.9709556898515679,2.0920211931677453
2.5996938047606357,2.53546070146428,2.0920211931677453,2.214171969120618
2.53546070146428,2.4830440110885372,2.214171969120618,2.3414123132527243
2.4830440110885372,2.4830440110885372,2.3414123132527243,2.3414123132527243
2.4830440110885372,2.4655347069865496,2.3414123132527243,2.414186794816212
2.4655347069865496,2.4655347069865496,2.414186794816212,2.414186794816212
2.4655347069865496,2.4634263948025215,2.414186794816212,2.4783024152915
2.756147683733891,2.7050652490901865,1.4708812260536401,1.5991025354112856
2.7050652490901865,2.649491294530384,1.5991025354112856,1.72544717325166
2.649491294530384,2.5902584609669606,1.72544717325166,1.8501276348418754
2.5902584609669606,2.528975207237085,1.8501276348418754,1.973822881407314
2.528975207237085,2.468834735083134,1.973822881407314,2.0980656935668573
2.6133402995471964,2.562878803590854,1.4708812260536401,1.5993544437640137
2.562878803590854,2.508734955310203,1.5993544437640137,1.7263277524162068
2.508734955310203,2.452315401339318,1.7263277524162068,1.852315382599372
2.452315401339318,2.3962925724714417,1.852315382599372,1.9784739885600722
2.3962925724714417,2.3461086560031177,1.9784739885600722,2.1069612553000585
2.3461086560031177,2.3461086560031177,2.1069612553000585,2.1069612553000585
2.3461086560031177,2.317065033126043,2.1069612553000585,2.213529768718695
2.317065033126043,2.317065033126043,2.213529768718695,2.213529768718695
2.317065033126043,2.308089890375768,2.213529768718695,2.2959182074366185
2.308089890375768,2.308089890375768,2.2959182074366185,2.2959182074366185
2.308089890375768,2.314378912207875,2.2959182074366185,2.368413588371608
2.314378912207875,2.336854513533482,2.368413588371608,2.438793542445897
2.336854513533482,2.370884227410593,2.438793542445897,2.4995098610879283
1.8993033786137237,1.867870215792845,1.4708812260536401,1.6052559785461886
1.867870215792845,1.8462976455820577,1.6052559785461886,1.7413998509216975
1.8462976455820577,1.8462976455820577,1.7413998509216975,1.7413998509216975
1.8462976455820577,1.8417519873420578,1.7413998509216975,1.8581193507652483
1.8417519873420578,1.8417519873420578,1.8581193507652483,1.8581193507652483
1.8417519873420578,1.8526979851825518,1.8581193507652483,1.9588566858259382
1.8526979851825518,1.8806332416449745,1.9588566858259382,2.057757676174083
1.8806332416449745,1.9213997438520334,2.057757676174083,2.1452656094480833
1.9213997438520334,1.9751187735270799,2.1452656094480833,2.2278782106199846
2.184918146987113,2.1411336911348244,1.4708812260536401,1.6017999843581958
2.1411336911348244,2.0991051332097523,1.6017999843581958,1.7332778797300692
2.0991051332097523,2.0641319378264016,1.7332778797300692,1.8666945410927642
2.0641319378264016,2.0455467905483227,1.8666945410927642,2.0029141567131648
2.0455467905483227,2.0455467905483227,2.0029141567131648,2.0029141567131648
2.0455467905483227,2.04773205309867,2.0029141567131648,2.0968716102713874
2.327725531173807,2.2806195704877905,1.4708812260536401,1.6006372850324575
2.2806195704877905,2.232767897922328,1.6006372850324575,1.7301231928551346
2.232767897922328,2.1876994504810297,1.7301231928551346,1.860572131177454
2.1876994504810297,2.152104309220441,1.860572131177454,1.993720613723967
2.152104309220441,2.152104309220441,1.993720613723967,1.993720613723967
2.152104309220441,2.13779999360302,1.993720613723967,2.0972630134972516
2.13779999360302,2.13779999360302,2.0972630134972516,2.0972630134972516
2.13779999360302,2.1399216335082727,2.0972630134972516,2.1850124897630163
2.1399216335082727,2.1597325444165385,2.1850124897630163,2.2726992336286496
2.1597325444165385,2.1924145385719687,2.2726992336286496,2.346977454092009


==> data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> data/cancer/segments_two_compartment_model_vf.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> data/cancer/trajectory_grwoth_tumor.csv <==
t,N,K
0,0.5,0.2
1,0.45282079907382555,0.2806992256129956
2,0.434731114182878,0.3514964392295973
3,0.42928218970086773,0.41646019451703187
4,0.43093141966915877,0.47753196300845313
5,0.43721884856179294,0.5358188450846945
6,0.44687590265002575,0.5920167175619643
7,0.45916662162130634,0.6465965957081882
8,0.4736458457246948,0.6998856345361874
9,0.49001988795063806,0.752122601349621
10,0.5080889093881256,0.8034828179138209
11,0.5277157504611568,0.8540942680546817
12,0.5487996525978043,0.9040516038723704
13,0.5712612178524017,0.9534265116755432
14,0.5950398897034292,1.0022697308654407
15,0.6200864960167306,1.0506145566325231
16,0.6463595764101295,1.0984791744692728
17,0.6738193401760421,1.1458744504645169
18,0.7024273497947889,1.1928042939537746
19,0.7321459272528669,1.239266586957913
20,0.7629375577769323,1.285250876291226
21,0.794765565517252,1.3307360434725606
22,0.8275896136871064,1.375700703124001
23,0.8613654091075137,1.4201238246886443
24,0.8960447022072305,1.4639847324306003
25,0.9315750615028036,1.5072639363515596
26,0.9679022562248146,1.549938096485069
27,1.0049741495053564,1.5919690648778335
28,1.0427344524479816,1.6333224460612832
29,1.0811220632246172,1.6739696401595734
30,1.1200710670755665,1.7138878428895852
31,1.1595107363095059,1.753060045560924
32,1.1993654160072817,1.791475703710224
33,1.2395606544875533,1.8291210132866966
34,1.2800320695623715,1.8659566330797712
35,1.3207132628426999,1.901949024094489
36,1.361534206379835,1.9370751674690703
37,1.4024212426654052,1.9713225644749144
38,1.4432970846313713,2.0046892365165996
39,1.4840808156500267,2.0371837251318827
40,1.5246883657267578,2.0688245413713715
41,1.5650503940548575,2.0996073832443005
42,1.6051159059853182,2.129497931844832
43,1.6448322951043672,2.1584731181874766
44,1.684144249238336,2.1865235332251656
45,1.7229937504536623,2.213653427849252
46,1.7613200750568883,2.2398807128895086
47,1.7990597935946615,2.2652369591141315
48,1.8361467921502448,2.2897673235396896
49,1.8725265989341933,2.3135012684250453
50,1.908180554835255,2.336413537050071
51,1.9430930864462537,2.358483637186374
52,1.977245203639841,2.379705063783987
53,2.0106144995684962,2.400085298971368
54,2.043175150664528,2.4196458120554007
55,2.074897916640072,2.4384220595213923
56,2.105750140487093,2.456463485033077
57,2.1356958558311376,2.473833262398929
58,2.1647190924793804,2.4905617206021073
59,2.1928408583396477,2.5066239401542867
60,2.2200800653845008,2.522006696052428
61,2.2464510214934124,2.536708323876683
62,2.2719634304527667,2.5507387197903975
63,2.2966223919558595,2.5641193405401053
64,2.3204284016028964,2.5768832034555342
65,2.3433773509009943,2.589074886449601
66,2.365460527264182,2.600750528018416
67,2.3866683324941675,2.6119707912877184
68,2.4070305182456355,2.6227291569462916
69,2.4265873619152845,2.6330074994807777
70,2.4453723144383193,2.6428003397769158
71,2.4634140837202065,2.6521102145866253
72,2.4807366346366733,2.660947676528004
73,2.4973591890337095,2.669331294085331
74,2.5132962257275664,2.677287651609063
75,2.528557480504757,2.684851349315838
76,2.543147946122055,2.6920650032884734
77,2.5570678723064972,2.698979245475966
78,2.5703334855066937,2.705617980091252
79,2.582990817420262,2.7119559319956883
80,2.5950746603033967,2.7179860624237913
81,2.606615898675916,2.723706449648425
82,2.617641538046818,2.729120240193784
83,2.6281747049142807,2.7342356488353916
84,2.638234646765664,2.7390659586001
85,2.647836732077506,2.7436295207660915
86,2.6569924503155278,2.747949754862878
87,2.66570941193463,2.7520551486712996
88,2.6739913483788955,2.7559792582235265
89,2.6818408583872433,2.7597563902053523
90,2.6892972278034244,2.7633617723018733
91,2.6963900988770835,2.7667839278477278
92,2.7031387208607045,2.770026488468861
93,2.709560595461158,2.7730946892546497
94,2.715671476839702,2.7759953687579055
95,2.7214853716119807,2.7787369689948704
96,2.727014538848025,2.7813295354452205
97,2.732269490072253,2.7837847170520633
98,2.7372589892634687,2.7861157662219393
99,2.7419900528548644,2.788337538824822


==> data/control/A.csv <==
,0,1,2,3,4
0,0.05,0.04,0.04,0.05,0.03
1,0.01,0.04,0.0,0.01,0.02
2,0.03,0.01,0.03,0.04,0.01
3,0.02,0.0,0.02,0.0,0.04
4,0.02,0.04,0.03,0.03,0.01


==> data/control/cost_Ahat.csv <==
num_samples,no_side_info,nonneg,inv,nonneg_inv
10,0.35171077085374003,1.5018339020321913e-05,0.008115373983053405,1.160003098764095e-05


==> data/control/cost_surface.csv <==
u1, u2, c
0.0,0.0,0.9615155189565383
0.0,0.01,0.9086983949191301
0.0,0.02,0.8615126542005966
0.0,0.03,0.8193313975455339
0.0,0.04,0.781600993668623
0.0,0.05,0.7478322258858101
0.0,0.06,0.7175926041411711
0.0,0.07,0.6904996512003689
0.0,0.08,0.6662150140386233
0.0,0.09,0.6444392826517422
0.0,0.1,0.6249074215357466
0.0,0.11,0.6073847361311963
0.0,0.12,0.5916633092847783
0.0,0.13,0.5775588524782125
0.0,0.14,0.5649079241070916
0.0,0.15,0.5535654730955932
0.0,0.16,0.5434026710503315
0.0,0.17,0.5343050002926895
0.0,0.18,0.5261705686695018
0.0,0.19,0.5189086251647134
0.0,0.2,0.5124382531106738
0.0,0.21,0.5066872202878729
0.0,0.22,0.501590967446878
0.0,0.23,0.4970917188146517
0.0,0.24,0.49313769998024937
0.0,0.25,0.48968245020879686
0.0,0.26,0.4866842177217052
0.0,0.27,0.4841054278181731
0.0,0.28,0.4819122149098809
0.0,0.29,0.48007401060912525
0.0,0.3,0.4785631809611439
0.0,0.31,0.4773547067549438
0.0,0.32,0.4764259015934078
0.0,0.33,0.47575616306250545
0.0,0.34,0.4753267529200243
0.0,0.35,0.47512060273471013
0.0,0.36,0.4751221418547107
0.0,0.37,0.47531714497687416
0.0,0.38,0.4756925969321327
0.0,0.39,0.47623657260263796
0.0,0.4,0.4769381301487835
0.0,0.41,0.47778721595336093
0.0,0.42,0.4787745798899309
0.0,0.43,0.4798916996967959
0.0,0.44,0.48113071338989466
0.0,0.45,0.4824843587803991
0.0,0.46,0.48394591927828634
0.0,0.47,0.4855091752637574
0.0,0.48,0.48716836039624106
0.0,0.49,0.48891812230721293
0.0,0.5,0.49075348718996803
0.01,0.0,0.9043881540411264
0.01,0.01,0.8507808015058436
0.01,0.02,0.8030139535811538
0.01,0.03,0.7604336159896458
0.01,0.04,0.722461485214262
0.01,0.05,0.6885860564105637
0.01,0.06,0.6583548531556871
0.01,0.07,0.631367598537972
0.01,0.08,0.607270188499424
0.01,0.09,0.5857493583027544
0.01,0.1,0.5665279545994029
0.01,0.11,0.5493607411980461
0.01,0.12,0.5340306780497218
0.01,0.13,0.5203456214700711
0.01,0.14,0.5081354001332428
0.01,0.15,0.497249226536466
0.01,0.16,0.48755340788375723
0.01,0.17,0.47892932395903454
0.01,0.18,0.47127164273793437
0.01,0.19,0.46448674733933015
0.01,0.2,0.458491350512341
0.01,0.21,0.4532112752338999
0.01,0.22,0.44858038218021795
0.01,0.23,0.44453962684737275
0.01,0.24,0.4410362309414442
0.01,0.25,0.4380229543447276
0.01,0.26,0.4354574554987114
0.01,0.27,0.4333017294340459
0.01,0.28,0.4315216139306939
0.01,0.29,0.43008635541635076
0.01,0.3,0.42896822721710154
0.01,0.31,0.4281421936703506
0.01,0.32,0.4275856144056126
0.01,0.33,0.42727798380295146
0.01,0.34,0.42720070126036885
0.01,0.35,0.42733686844882735
0.01,0.36,0.427671110214493
0.01,0.37,0.4281894162096369
0.01,0.38,0.4288790007030108
0.01,0.39,0.4297281783435372
0.01,0.4,0.43072625393337616
0.01,0.41,0.43186342451264204
0.01,0.42,0.43313069227287204
0.01,0.43,0.43451978700348703
0.01,0.44,0.4360230969386222
0.01,0.45,0.4376336070137493
0.01,0.46,0.4393448436652392
0.01,0.47,0.4411508254138036
0.01,0.48,0.4430460185665992
0.01,0.49,0.44502529745460323
0.01,0.5,0.44708390869313586
0.02,0.0,0.853344261147263
0.02,0.01,0.7991716573646088
0.02,0.02,0.7510293033930782
0.02,0.03,0.7082370309871036
0.02,0.04,0.6701928442650813
0.02,0.05,0.6363639679500397
0.02,0.06,0.6062789758745459
0.02,0.07,0.5795208302906855
0.02,0.08,0.5557207029286867
0.02,0.09,0.5345524773337397
0.02,0.1,0.5157278520979939
0.02,0.11,0.4989919787245444
0.02,0.12,0.4841195778872026
0.02,0.13,0.47091148513426884
0.02,0.14,0.4591915825712986
0.02,0.15,0.448804077388475
0.02,0.16,0.4396110916944856
0.02,0.17,0.4314905312471397
0.02,0.18,0.42433420349251455
0.02,0.19,0.41804615793043454
0.02,0.2,0.41254122426230383
0.02,0.21,0.4077437260692288
0.02,0.22,0.40358634992116804
0.02,0.23,0.40000915183213714
0.02,0.24,0.39695868485039254
0.02,0.25,0.3943872333048004
0.02,0.26,0.39225214081941706
0.02,0.27,0.3905152206599345
0.02,0.28,0.3891422382923305
0.02,0.29,0.3881024572217402
0.02,0.3,0.387368240245501
0.02,0.31,0.3869146992066146
0.02,0.32,0.38671938718122356
0.02,0.33,0.3867620277849134
0.02,0.34,0.3870242769465636
0.02,0.35,0.38748951308353086
0.02,0.36,0.3881426521262641
0.02,0.37,0.3889699842917025
0.02,0.38,0.389959029899865
0.02,0.39,0.3910984118734876
0.02,0.4,0.39237774286218885
0.02,0.41,0.3937875251957039
0.02,0.42,0.39531906210001905
0.02,0.43,0.3969643788098647
0.02,0.44,0.39871615238485575
0.02,0.45,0.4005676491877544
0.02,0.46,0.4025126691149381
0.02,0.47,0.40454549578357113
0.02,0.48,0.40666085197956103
0.02,0.49,0.4088538597570376
0.02,0.5,0.4111200046554719
0.03,0.0,0.8077121887309705
0.03,0.01,0.7531700467754266
0.03,0.02,0.7048294025276489
0.03,0.03,0.66198486393845
0.03,0.04,0.6240117525573439
0.03,0.05,0.5903570684131332
0.03,0.06,0.5605314962313824
0.03,0.07,0.534102294844738
0.03,0.08,0.5106869508533973
0.03,0.09,0.48994750465105724
0.03,0.1,0.4715854753895154
0.03,0.11,0.45533732399715693
0.03,0.12,0.44097040196237647
0.03,0.13,0.4282793396418019
0.03,0.14,0.4170828323165888
0.03,0.15,0.4072207857346268
0.03,0.16,0.3985517858458377
0.03,0.17,0.3909508601037314
0.03,0.18,0.3843075002030749
0.03,0.19,0.37852391851606143
0.03,0.2,0.3735135128012527
0.03,0.21,0.36919951599152245
0.03,0.22,0.3655138100087947
0.03,0.23,0.3623958845908738
0.03,0.24,0.3597919240359355
0.03,0.25,0.35765400656323876
0.03,0.26,0.3559394026480517
0.03,0.27,0.3546099602119165
0.03,0.28,0.3536315659373377
0.03,0.29,0.35297367323212114
0.03,0.3,0.3526088884989105
0.03,0.31,0.35251260837714504
0.03,0.32,0.35266270152600254
0.03,0.33,0.35303922931665505
0.03,0.34,0.353624200509274
0.03,0.35,0.3544013556134695
0.03,0.36,0.3553559771787041
0.03,0.37,0.3564747227416477
0.03,0.38,0.3577454775779658
0.03,0.39,0.3591572247733967
0.03,0.4,0.3606999304495362
0.03,0.41,0.3623644422590747
0.03,0.42,0.36414239950841326
0.03,0.43,0.36602615347714595
0.03,0.44,0.3680086966878137
0.03,0.45,0.37008360003920143
0.03,0.46,0.3722449568553057
0.03,0.47,0.3744873330227918
0.03,0.48,0.37680572249453187
0.03,0.49,0.37919550752793063
0.03,0.5,0.3816524231058734
0.04,0.0,0.7668978264124802
0.04,0.01,0.7121551079288297
0.04,0.02,0.6637675942919101
0.04,0.03,0.6210056492141349
0.04,0.04,0.5832229475150579
0.04,0.05,0.5498473311388955
0.04,0.06,0.5203726708236052
0.04,0.07,0.49435158681925007
0.04,0.08,0.47138891982940184
0.04,0.09,0.4511358687127947
0.04,0.1,0.43328472819729424
0.04,0.11,0.41756417075495045
0.04,0.12,0.40373502392099353
0.04,0.13,0.39158649915022975
0.04,0.14,0.3809328317617148
0.04,0.15,0.3716102942510895
0.04,0.16,0.3634745476296885
0.04,0.17,0.3563982976932403
0.04,0.18,0.3502692253349104
0.04,0.19,0.3449881622341753
0.04,0.2,0.3404674854730139
0.04,0.21,0.3366297068331531
0.04,0.22,0.3334062346845249
0.04,0.23,0.3307362884577434
0.04,0.24,0.3285659476781001
0.04,0.25,0.3268473194069945
0.04,0.26,0.32553780967625734
0.04,0.27,0.3245994861046786
0.04,0.28,0.3239985203520015
0.04,0.29,0.32370470039550386
0.04,0.3,0.3236910038126114
0.04,0.31,0.3239332243265913
0.04,0.32,0.32440964482935586
0.04,0.33,0.32510075094461144
0.04,0.34,0.32598897994536097
0.04,0.35,0.32705850050118956
0.04,0.36,0.3282950193118689
0.04,0.37,0.32968561119304496
0.04,0.38,0.33121856962506474
0.04,0.39,0.3328832751646953
0.04,0.4,0.3346700794582525
0.04,0.41,0.3365702028895071
0.04,0.42,0.33857564415215124
0.04,0.43,0.34067910025935233
0.04,0.44,0.34287389569634813
0.04,0.45,0.34515391958987784
0.04,0.46,0.34751356991389293
0.04,0.47,0.34994770387730334
0.04,0.48,0.35245159374910773
0.04,0.49,0.3550208874713275
0.04,0.5,0.3576515734926402
0.05,0.0,0.7303752057673145
0.05,0.01,0.6755766270420154
0.05,0.02,0.6272704307257926
0.05,0.03,0.5847037427664525
0.05,0.04,0.5472096473690926
0.05,0.05,0.514197907668443
0.05,0.06,0.48514666013775315
0.05,0.07,0.4595949478255909
0.05,0.08,0.437135993622264
0.05,0.09,0.41741113825667936
0.05,0.1,0.40010438258844083
0.05,0.11,0.3849374829551362
0.05,0.12,0.3716655539900272
0.05,0.13,0.3600731369096371
0.05,0.14,0.34997069375268974
0.05,0.15,0.3411914900362724
0.05,0.16,0.3335888301322166
0.05,0.17,0.3270336115361432
0.05,0.18,0.32141216617459434
0.05,0.19,0.3166243589787221
0.05,0.2,0.3125819161182528
0.05,0.21,0.3092069574940566
0.05,0.22,0.3064307102858442
0.05,0.23,0.3041923825014563
0.05,0.24,0.30243817754122315
0.05,0.25,0.3011204327487957
0.05,0.26,0.30019686675049556
0.05,0.27,0.2996299220779942
0.05,0.28,0.2993861911192476
0.05,0.29,0.29943591485043686
0.05,0.3,0.29975254507096416
0.05,0.31,0.30031236200092515
0.05,0.32,0.30109414011408525
0.05,0.33,0.30207885597846496
0.05,0.34,0.30324943267096793
0.05,0.35,0.30459051603171416
0.05,0.36,0.3060882786374757
0.05,0.37,0.30773024791087544
0.05,0.38,0.30950515525126143
0.05,0.39,0.3114028034823103
0.05,0.4,0.3134139502674931
0.05,0.41,0.3155302054541012
0.05,0.42,0.3177439405753124
0.05,0.43,0.32004820897297626
0.05,0.44,0.32243667520598257
0.05,0.45,0.3249035525842594
0.05,0.46,0.32744354782024054
0.05,0.47,0.33005181192108757
0.05,0.48,0.3327238965587848
0.05,0.49,0.3354557152538564
0.05,0.5,0.3382435087938559
0.06,0.0,0.6976784113335341
0.06,0.01,0.6429468905650273
0.06,0.02,0.594829444454849
0.06,0.03,0.5525509899543727
0.06,0.04,0.5154250900164642
0.06,0.05,0.48284451220099806
0.06,0.06,0.4542727333246522
0.06,0.07,0.42923626699855616
0.06,0.08,0.4073177250963566
0.06,0.09,0.38814954566502785
0.06,0.1,0.3714083327079882
0.06,0.11,0.35680976072178616
0.06,0.12,0.34410400104293115
0.06,0.13,0.33307162944573854
0.06,0.14,0.3235199759823074
0.06,0.15,0.31527987934861906
0.06,0.16,0.3082028094108371
0.06,0.17,0.302158323075299
0.06,0.18,0.29703182046997756
0.06,0.19,0.2927225703994123
0.06,0.2,0.2891419761843783
0.06,0.21,0.2862120552371926
0.06,0.22,0.2838641079904257
0.06,0.23,0.28203755403565367
0.06,0.24,0.2806789154953361
0.06,0.25,0.2797409297114568
0.06,0.26,0.27918177526627036
0.06,0.27,0.27896439713938914
0.06,0.28,0.27905591844485483
0.06,0.29,0.27942712768103894
0.06,0.3,0.2800520317686269
0.06,0.31,0.2809074663541833
0.06,0.32,0.28197275592743154
0.06,0.33,0.28322941724918793
0.06,0.34,0.28466090042423053
0.06,0.35,0.28625236268967286
0.06,0.36,0.2879904706348431
0.06,0.37,0.2898632271329452
0.06,0.38,0.29185981975697417
0.06,0.39,0.29397048788087754
0.06,0.4,0.29618640603937335
0.06,0.41,0.29849958144314526
0.06,0.42,0.3009027638263966
0.06,0.43,0.30338936604656896
0.06,0.44,0.3059533940662118
0.06,0.45,0.3085893851288347
0.06,0.46,0.3112923530978773
0.06,0.47,0.3140577400639275
0.06,0.48,0.3168813734429297
0.06,0.49,0.3197594278898242
0.06,0.5,0.3226883914400083
0.07,0.0,0.6683945600743751
0.07,0.01,0.6138335647264911
0.07,0.02,0.5659939088806708
0.07,0.03,0.5240793454721525
0.07,0.04,0.4873849910959879
0.07,0.05,0.4552876962222414
0.07,0.06,0.4272373383567548
0.07,0.07,0.4027489266954078
0.07,0.08,0.38139543886632793
0.07,0.09,0.3628013296425636
0.07,0.1,0.34663666239831564
0.07,0.11,0.332611819765895
0.07,0.12,0.32047275266128494
0.07,0.13,0.309996728071491
0.07,0.14,0.3009885366711366
0.07,0.15,0.29327712199912653
0.07,0.16,0.2867125938516106
0.07,0.17,0.28116358983577394
0.07,0.18,0.2765149506777934
0.07,0.19,0.27266567682994286
0.07,0.2,0.2695271360943614
0.07,0.21,0.26702149428800126
0.07,0.22,0.265080343334825
0.07,0.23,0.2636435035197584
0.07,0.24,0.2626579789205231
0.07,0.25,0.26207704720859115
0.07,0.26,0.2618594670519059
0.07,0.27,0.26196878824309305
0.07,0.28,0.2623727514096612
0.07,0.29,0.2630427657357165
0.07,0.3,0.2639534545415484
0.07,0.31,0.2650822598349696
0.07,0.32,0.2664090980757564
0.07,0.33,0.2679160603924116
0.07,0.34,0.2695871513699275
0.07,0.35,0.27140806129943146
0.07,0.36,0.2733659674565674
0.07,0.37,0.2754493605655137
0.07,0.38,0.27764789311947824
0.07,0.39,0.27995224667524155
0.07,0.4,0.2823540156270007
0.07,0.41,0.28484560530075814
0.07,0.42,0.28742014250134046
0.07,0.43,0.29007139689569483
0.07,0.44,0.29279371183351843
0.07,0.45,0.2955819433940777
0.07,0.46,0.29843140661025713
0.07,0.47,0.30133782796087577
0.07,0.48,0.30429730334318567
0.07,0.49,0.3073062608418023
0.07,0.5,0.31036142770041386
0.08,0.0,0.642157665542198
0.08,0.01,0.587853429367325
0.08,0.02,0.5403644247008038
0.08,0.03,0.4988742947025317
0.08,0.04,0.4626607821391442
0.08,0.05,0.4310858858173333
0.08,0.06,0.4035869217431644
0.08,0.07,0.37966838909791156
0.08,0.08,0.35889457078738457
0.08,0.09,0.34088281529383613
0.08,0.1,0.32529745536363575
0.08,0.11,0.31184432297521314
0.08,0.12,0.3002658213099397
0.08,0.13,0.2903365145700265
0.08,0.14,0.28185919635212897
0.08,0.15,0.2746613973890605
0.08,0.16,0.26859229404037954
0.08,0.17,0.2635199800017398
0.08,0.18,0.2593290652708981
0.08,0.19,0.2559185683638782
0.08,0.2,0.25320007000918776
0.08,0.21,0.2510960989535288
0.08,0.22,0.24953872299336394
0.08,0.23,0.24846832082361361
0.08,0.24,0.2478325127058184
0.08,0.25,0.24758523025812246
0.08,0.26,0.2476859078277857
0.08,0.27,0.24809877990503876
0.08,0.28,0.2487922708661341
0.08,0.29,0.24973846499188793
0.08,0.3,0.250912646199703
0.08,0.31,0.25229289825966095
0.08,0.32,0.2538597574487907
0.08,0.33,0.2555959106434898
0.08,0.34,0.2574859327703374
0.08,0.35,0.25951605834232694
0.08,0.36,0.26167398251257923
0.08,0.37,0.2639486876920933
0.08,0.38,0.2663302923124097
0.08,0.39,0.2688099187777644
0.08,0.4,0.2713795780530964
0.08,0.41,0.2740320686818806
0.08,0.42,0.27676088832821744
0.08,0.43,0.2795601561970287
0.08,0.44,0.28242454491007785
0.08,0.45,0.28534922060858564
0.08,0.46,0.2883297902196629
0.08,0.47,0.291362254967236
0.08,0.48,0.2944429693317967
0.08,0.49,0.2975686047698611
0.08,0.5,0.30073611759590546
0.09,0.0,0.6186432459344813
0.09,0.01,0.5646668350205797
0.09,0.02,0.5175872116433237
0.09,0.03,0.47656896538139054
0.09,0.04,0.4408735276645354
0.09,0.05,0.40984909039664047
0.09,0.06,0.38292141616398406
0.09,0.07,0.3595854513841567
0.09,0.08,0.33939768083021693
0.09,0.09,0.321969176509811
0.09,0.1,0.30695930055872733
0.09,0.11,0.29407002396163656
0.09,0.12,0.2830408228069413
0.09,0.13,0.27364411286760515
0.09,0.14,0.26568118243053257
0.09,0.15,0.2589785829168657
0.09,0.16,0.253384937118023
0.09,0.17,0.24876812582591298
0.09,0.18,0.24501281517762005
0.09,0.19,0.24201828904019676
0.09,0.2,0.2396965530945592
0.09,0.21,0.23797067981099448
0.09,0.22,0.23677336613176586
0.09,0.23,0.23604567829872672
0.09,0.24,0.23573596081678888
0.09,0.25,0.23579888897771978
0.09,0.26,0.23619464664981168
0.09,0.27,0.23688821314766156
0.09,0.28,0.23784874492347438
0.09,0.29,0.23904903956575763
0.09,0.3,0.24046507115761037
0.09,0.31,0.24207558744362562
0.09,0.32,0.24386176049275504
0.09,0.33,0.24580688363687503
0.09,0.34,0.24789610842432094
0.09,0.35,0.2501162161673598
0.09,0.36,0.2524554193951684
0.09,0.37,0.25490318916125926
0.09,0.38,0.25745010470761465
0.09,0.39,0.26008772246716305
0.09,0.4,0.262808461800903
0.09,0.41,0.2656055052241639
0.09,0.42,0.26847271118556776
0.09,0.43,0.27140453772870354
0.09,0.44,0.2743959755960539
0.09,0.45,0.27744248953237105
0.09,0.46,0.2805399667148041
0.09,0.47,0.28368467138347514
0.09,0.48,0.2868732048721767
0.09,0.49,0.290102470347244
0.09,0.5,0.293369641655961
0.1,0.0,0.5975635667353822
0.1,0.01,0.5439727824074237
0.1,0.02,0.4973490130705179
0.1,0.03,0.4568388456228973
0.1,0.04,0.4216884454699458
0.1,0.05,0.3912332150053379
0.1,0.06,0.3648883357310228
0.1,0.07,0.3421401162454067
0.1,0.08,0.3225380926401487
0.1,0.09,0.3056878398786852
0.1,0.1,0.29124445727095255
0.1,0.11,0.27890669158808373
0.1,0.12,0.26841165993480626
0.1,0.13,0.25953013262441865
0.1,0.14,0.25206233478085843
0.1,0.15,0.24583422460843937
0.1,0.16,0.24069420633942132
0.1,0.17,0.2365102367513936
0.1,0.18,0.2331672857159422
0.1,0.19,0.2305651133390993
0.1,0.2,0.22861632872136636
0.1,0.21,0.22724469805370512
0.1,0.22,0.22638367255132824
0.1,0.23,0.22597510950999158
0.1,0.24,0.22596816247476986
0.1,0.25,0.2263183190855359
0.1,0.26,0.22698656757147762
0.1,0.27,0.22793867508857515
0.1,0.28,0.22914456312010417
0.1,0.29,0.23057776699050722
0.1,0.3,0.2322149681830267
0.1,0.31,0.23403558961113313
0.1,0.32,0.23602144528529473
0.1,0.33,0.23815643695376676
0.1,0.34,0.24042629129303666
0.1,0.35,0.24281833209444365
0.1,0.36,0.24532128265192144
0.1,0.37,0.24792509421451547
0.1,0.38,0.250620796938166
0.1,0.39,0.2534003702649776
0.1,0.4,0.25625663008455135
0.1,0.41,0.2591831303996491
0.1,0.42,0.2621740775351999
0.1,0.43,0.2652242552022807
0.1,0.44,0.2683289589631842
0.1,0.45,0.2714839388452637
0.1,0.46,0.2746853490244646
0.1,0.47,0.2779297036482923
0.1,0.48,0.28121383799582
0.1,0.49,0.28453487428220015
0.1,0.5,0.2878901915095304
0.11,0.0,0.5786634316132053
0.11,0.01,0.5255045450571485
0.11,0.02,0.47937254108783806
0.11,0.03,0.43939704266103
0.11,0.04,0.4048099708945268
0.11,0.05,0.3749349230154581
0.11,0.06,0.34917743123046074
0.11,0.07,0.3270160351246071
0.11,0.08,0.30799412158700645
0.11,0.09,0.29171249572388763
0.11,0.1,0.27782264863219164
0.11,0.11,0.2660206866649366
0.11,0.12,0.2560418841506773
0.11,0.13,0.24765581878658544
0.11,0.14,0.2406620468416484
0.11,0.15,0.23488627420147715
0.11,0.16,0.23017697921639965
0.11,0.17,0.22640244418720726
0.11,0.18,0.22344815397184783
0.11,0.19,0.2212145224304816
0.11,0.2,0.21961491005991635
0.11,0.21,0.21857389903656493
0.11,0.22,0.2180257948528986
0.11,0.23,0.2179133266883821
0.11,0.24,0.21818652152199003
0.11,0.25,0.21880172971358425
0.11,0.26,0.2197207823194941
0.11,0.27,0.22091026274327874
0.11,0.28,0.222340877447662
0.11,0.29,0.2239869123687671
0.11,0.3,0.22582576338605048
0.11,0.31,0.2278375307219762
0.11,0.32,0.23000466848817952
0.11,0.33,0.23231168177471526
0.11,0.34,0.2347448647114001
0.11,0.35,0.2372920738304208
0.11,0.36,0.23994253184188274
0.11,0.37,0.24268665761237726
0.11,0.38,0.2455159187235447
0.11,0.39,0.2484227034943553
0.11,0.4,0.2514002097877137
0.11,0.41,0.25444234829812706
0.11,0.42,0.2575436583406795
0.11,0.43,0.2606992344395476
0.11,0.44,0.2639046622530088
0.11,0.45,0.2671559625767947
0.11,0.46,0.27044954234344165
0.11,0.47,0.2737821516861094
0.11,0.48,0.2771508462646962
0.11,0.49,0.2805529541630518
0.11,0.5,0.2839860467612956
0.12,0.0,0.561716451980301
0.12,0.01,0.5090257710569805
0.12,0.02,0.46341240357052016
0.12,0.03,0.4239900288414265
0.12,0.04,0.38997731633783167
0.12,0.05,0.3606870047980029
0.12,0.06,0.3355158647532142
0.12,0.07,0.31393548683908673
0.12,0.08,0.2954838566384713
0.12,0.09,0.2797576836628923
0.12,0.1,0.26640545239489505
0.12,0.11,0.2551211604706668
0.12,0.12,0.2456387052596886
0.12,0.13,0.23772687658043282
0.12,0.14,0.2311849107374661
0.12,0.15,0.2258385597228611
0.12,0.16,0.2215366292881136
0.12,0.17,0.2181479405169675
0.12,0.18,0.21555867130681927
0.12,0.19,0.21367003657414724
0.12,0.2,0.2123962688285197
0.12,0.21,0.2116628638290274
0.12,0.22,0.2114050591985807
0.12,0.23,0.21156651701103396
0.12,0.24,0.21209818439967942
0.12,0.25,0.21295730910544486
0.12,0.26,0.21410658955275422
0.12,0.27,0.215513441490766
0.12,0.28,0.21714936546066743
0.12,0.29,0.2189894013480801
0.12,0.3,0.22101165806215012
0.12,0.31,0.22319690796233232
0.12,0.32,0.2255282370455472
0.12,0.33,0.2279907431267452
0.12,0.34,0.23057127531166904
0.12,0.35,0.23325820898810304
0.12,0.36,0.2360412513666586
0.12,0.37,0.2389112732986351
0.12,0.38,0.24186016369997715
0.12,0.39,0.2448807034288325
0.12,0.4,0.24796645591045288
0.12,0.41,0.2511116721867823
0.12,0.42,0.2543112083974415
0.12,0.43,0.25756045398142646
0.12,0.44,0.26085526913113166
0.12,0.45,0.26419193023796217
0.12,0.46,0.2675670822466886
0.12,0.47,0.2709776969880744
0.12,0.48,0.2744210366898071
0.12,0.49,0.2778946219775427
0.12,0.5,0.2813962037736305
0.13,0.0,0.5465217378656305
0.13,0.01,0.49432701084063485
0.13,0.02,0.44925146403022315
0.13,0.03,0.41039382947300557
0.13,0.04,0.37696048393620757
0.13,0.05,0.3482542131134914
0.13,0.06,0.32366386679164955
0.13,0.07,0.30265485647768253
0.13,0.08,0.2847604622111252
0.13,0.09,0.26957391955034093
0.13,0.1,0.2567412559935897
0.13,0.11,0.24595484173657176
0.13,0.12,0.23694761479068974
0.13,0.13,0.22948793629388994
0.13,0.14,0.22337502891551037
0.13,0.15,0.21843494975979516
0.13,0.16,0.21451704903957816
0.13,0.17,0.21149086682499824
0.13,0.18,0.20924342212339647
0.13,0.19,0.20767685116295526
0.13,0.2,0.20670635480336183
0.13,0.21,0.20625841828584598
0.13,0.22,0.20626926990508984
0.13,0.23,0.20668354851675863
0.13,0.24,0.20745315300015918
0.13,0.25,0.20853624981717253
0.13,0.26,0.20989641761016123
0.13,0.27,0.2115019103445974
0.13,0.28,0.21332502282137622
0.13,0.29,0.2153415444632931
0.13,0.3,0.21753028913049272
0.13,0.31,0.2198726903554859
0.13,0.32,0.22235245282649987
0.13,0.33,0.2249552522064788
0.13,0.34,0.22766847647197544
0.13,0.35,0.23048100290900897
0.13,0.36,0.23338300572819776
0.13,0.37,0.23636578997442642
0.13,0.38,0.23942164802095953
0.13,0.39,0.24254373546685934
0.13,0.4,0.2457259637110937
0.13,0.41,0.24896290686679115
0.13,0.42,0.2522497210135392
0.13,0.43,0.25558207407210953
0.13,0.44,0.25895608483126
0.13,0.45,0.26236826986613915
0.13,0.46,0.2658154972673536
0.13,0.47,0.26929494625330386
0.13,0.48,0.27280407186971867
0.13,0.49,0.27634057409261875
0.13,0.5,0.2799023707470207
0.14,0.0,0.5329009618077576
0.14,0.01,0.4812226257951369
0.14,0.02,0.43669759190101826
0.14,0.03,0.3984106125789539
0.14,0.04,0.36555669350199843
0.14,0.05,0.3374295289557852
0.14,0.06,0.3134108407013454
0.14,0.07,0.29296058015239657
0.14,0.08,0.27560796577278573
0.14,0.09,0.2609433292890367
0.14,0.1,0.24861074061494653
0.14,0.11,0.23830137560798317
0.14,0.12,0.229747584951307
0.14,0.13,0.22271761769178694
0.14,0.14,0.21701094975133603
0.14,0.15,0.21245416615908297
0.14,0.16,0.20889734568981883
0.14,0.17,0.20621089779065532
0.14,0.18,0.2042828038450393
0.14,0.19,0.20301621767971864
0.14,0.2,0.2023273835152762
0.14,0.21,0.20214383308543818
0.14,0.22,0.2024028272392976
0.14,0.23,0.20305001086968194
0.14,0.24,0.2040382533918762
0.14,0.25,0.20532665017122498
0.14,0.26,0.20687966323095452
0.14,0.27,0.20866638224620523
0.14,0.28,0.21065988924348417
0.14,0.29,0.21283671258278805
0.14,0.3,0.21517635771509458
0.14,0.31,0.21766090389736212
0.14,0.32,0.22027465752929953
0.14,0.33,0.2230038540704879
0.14,0.34,0.22583640162235427
0.14,0.35,0.22876166023566674
0.14,0.36,0.23177025184815844
0.14,0.37,0.23485389648473315
0.14,0.38,0.2380052709791457
0.14,0.39,0.24121788701427166
0.14,0.4,0.2444859857398343
0.14,0.41,0.24780444662213064
0.14,0.42,0.25116870851900924
0.14,0.43,0.2545747012630775
0.14,0.44,0.25801878628378305
0.14,0.45,0.2614977050106345
0.14,0.46,0.26500853398059426
0.14,0.47,0.26854864572705406
0.14,0.48,0.2721156746596427
0.14,0.49,0.2757074872567177
0.14,0.5,0.2793221559885587
0.15,0.0,0.5206957543025095
0.15,0.01,0.46954803828407676
0.15,0.02,0.42558076562827013
0.15,0.03,0.38786564438411025
0.15,0.04,0.35558719064322925
0.15,0.05,0.32803082344637435
0.15,0.06,0.30457188038704697
0.15,0.07,0.28466552130272144
0.15,0.08,0.26783749631453013
0.15,0.09,0.2536757536412826
0.15,0.1,0.24182285703591608
0.15,0.11,0.23196917560587346
0.15,0.12,0.2238468021162726
0.15,0.13,0.21722415064531334
0.15,0.14,0.21190118105864794
0.15,0.15,0.207705196205124
0.15,0.16,0.20448715780898255
0.15,0.17,0.20211846844322115
0.15,0.18,0.20048816938981617
0.15,0.19,0.1995005073166347
0.15,0.2,0.19907282625958012
0.15,0.21,0.1991337451714817
0.15,0.22,0.19962158511481923
0.15,0.23,0.20048301390645937
0.15,0.24,0.2016718795802638
0.15,0.25,0.2031482073600328
0.15,0.26,0.20487733789772716
0.15,0.27,0.206829187315802
0.15,0.28,0.20897761209693108
0.15,0.29,0.21129986409801682
0.15,0.3,0.2137761229430212
0.15,0.31,0.21638909478941643
0.15,0.32,0.21912366798647492
0.15,0.33,0.2219666174712964
0.15,0.34,0.2249063509011795
0.15,0.35,0.22793269051850437
0.15,0.36,0.2310366856052075
0.15,0.37,0.23421045112515781
0.15,0.38,0.23744702878966356
0.15,0.39,0.24074026732769216
0.15,0.4,0.2440847192103961
0.15,0.41,0.24747555147996697
0.15,0.42,0.2509084686751196
0.15,0.43,0.25437964613785224
0.15,0.44,0.25788567223568915
0.15,0.45,0.26142349824653954
0.15,0.46,0.2649903948349364
0.15,0.47,0.26858391420332395
0.15,0.48,0.2722018571341631
0.15,0.49,0.2758422442512893
0.15,0.5,0.2795032909250577
0.16,0.0,0.5097653946185425
0.16,0.01,0.4591572881391686
0.16,0.02,0.4157504945811001
0.16,0.03,0.37860457721803054
0.16,0.04,0.3468944020631093
0.16,0.05,0.31989788274308883
0.16,0.06,0.29698466777975124
0.16,0.07,0.2776057443639707
0.16,0.08,0.26128393840055497
0.16,0.09,0.24760528731535353
0.16,0.1,0.23621125476363378
0.16,0.11,0.22679174809970032
0.16,0.12,0.21907889208352177
0.16,0.13,0.21284150670974006
0.16,0.14,0.20788023354262913
0.16,0.15,0.2040232534565036
0.16,0.16,0.20112253894796556
0.16,0.17,0.19905058585471677
0.16,0.18,0.1976975720241131
0.16,0.19,0.19696889389041045
0.16,0.2,0.19678303575819042
0.16,0.21,0.1970697306209265
0.16,0.22,0.1977683753915354
0.16,0.23,0.19882666735720372
0.16,0.24,0.20019943240525395
0.16,0.25,0.20184761904428103
0.16,0.26,0.20373743543452838
0.16,0.27,0.2058396095316713
0.16,0.28,0.20812875504067946
0.16,0.29,0.21058282818241897
0.16,0.3,0.21318266231237737
0.16,0.31,0.21591156921908033
0.16,0.32,0.21875499749180824
0.16,0.33,0.2217002397058474
0.16,0.34,0.2247361813508534
0.16,0.35,0.22785308544496172
0.16,0.36,0.2310424076535054
0.16,0.37,0.23429663748437823
0.16,0.38,0.23760916177823216
0.16,0.39,0.2409741472651204
0.16,0.4,0.2443864394325576
0.16,0.41,0.24784147535437645
0.16,0.42,0.2513352084749489
0.16,0.43,0.2548640436377622
0.16,0.44,0.25842478089831195
0.16,0.45,0.262014566875127
0.16,0.46,0.26563085257490465
0.16,0.47,0.2692713567828887
0.16,0.48,0.2729340342417568
0.16,0.49,0.2766170479548298
0.16,0.5,0.28031874504528365
0.17,0.0,0.49998476500446326
0.17,0.01,0.44992086422990996
0.17,0.02,0.4070735287332134
0.17,0.03,0.37049103883372614
0.17,0.04,0.3393394067970348
0.17,0.05,0.31288976417343106
0.17,0.06,0.2905067174637068
0.17,0.07,0.27163765201203854
0.17,0.08,0.25580296658219337
0.17,0.09,0.24258721542754216
0.17,0.1,0.23163112565524396
0.17,0.11,0.22262444833651693
0.17,0.12,0.21529959382579947
0.17,0.13,0.20942599590369254
0.17,0.14,0.20480514584484294
0.17,0.15,0.2012662361785576
0.17,0.16,0.19866235442581928
0.17,0.17,0.19686716906446414
0.17,0.18,0.19577205299976308
0.17,0.19,0.1952835935453253
0.17,0.2,0.19532144205067448
0.17,0.21,0.19581646060943164
0.17,0.22,0.19670912756581557
0.17,0.23,0.19794816767777473
0.17,0.24,0.1994893767051906
0.17,0.25,0.20129461381758817
0.17,0.26,0.2033309385297295
0.17,0.27,0.2055698718665941
0.17,0.28,0.20798676413632605
0.17,0.29,0.21056025406471424
0.17,0.3,0.21327180613737118
0.17,0.31,0.21610531482894058
0.17,0.32,0.21904676599666528
0.17,0.33,0.22208394710283869
0.17,0.34,0.2252061991305587
0.17,0.35,0.22840420409192191
0.17,0.36,0.23166980291775932
0.17,0.37,0.23499583928177373
0.17,0.38,0.23837602556616058
0.17,0.39,0.24180482773529388
0.17,0.4,0.24527736636192288
0.17,0.41,0.24878933145800536
0.17,0.42,0.2523369091098081
0.17,0.43,0.25591671821289025
0.17,0.44,0.2595257558545655
0.17,0.45,0.2631613501058555
0.17,0.46,0.26682111916736007
0.17,0.47,0.2705029359686278
0.17,0.48,0.27420489745258275
0.17,0.49,0.2779252978888219
0.17,0.5,0.2816626056550992
0.18,0.0,0.4912425397816228
0.18,0.01,0.4417237826934698
0.18,0.02,0.3994318275561773
0.18,0.03,0.36340449420323157
0.18,0.04,0.33279969381108854
0.18,0.05,0.30688245312440204
0.18,0.06,0.2850129368448317
0.18,0.07,0.26663545300009606
0.18,0.08,0.25126842559727264
0.18,0.09,0.23849531096898247
0.18,0.1,0.22795642368000227
0.18,0.11,0.21934162757089531
0.18,0.12,0.2123838390377108
0.18,0.13,0.20685328364210206
0.18,0.14,0.2025524437035404
0.18,0.15,0.19931163340823152
0.18,0.16,0.196985138784112
0.18,0.17,0.19544786219563184
0.18,0.18,0.19459241437999814
0.18,0.19,0.19432660110296168
0.18,0.2,0.1945712559466954
0.18,0.21,0.19525837531129542
0.18,0.22,0.1963295162328791
0.18,0.23,0.19773442196638077
0.18,0.24,0.19942984436477362
0.18,0.25,0.20137853585784504
0.18,0.26,0.2035483872682411
0.18,0.27,0.205911690794793
0.18,0.28,0.20844451025111535
0.18,0.29,0.21112614308792915
0.18,0.3,0.21393866087281424
0.18,0.31,0.21686651677629426
0.18,0.32,0.2198962102445008
0.18,0.33,0.2230160004521218
0.18,0.34,0.22621566134976295
0.18,0.35,0.22948627217049944
0.18,0.36,0.23282003816259408
0.18,0.37,0.2362101370884257
0.18,0.38,0.23965058769087508
0.18,0.39,0.24313613689308028
0.18,0.4,0.24666216297906454
0.18,0.41,0.250224592413051
0.18,0.42,0.2538198283045479
0.18,0.43,0.25744468882339927
0.18,0.44,0.2610963541215957
0.18,0.45,0.2647723205333218
0.18,0.46,0.26847036100711436
0.18,0.47,0.27218849087896557
0.18,0.48,0.27592493822683534
0.18,0.49,0.27967811815887167
0.18,0.5,0.28344661048265835
0.19,0.0,0.4834395837676905
0.19,0.01,0.434463885992761
0.19,0.02,0.392720761817912
0.19,0.03,0.35723835279862143
0.19,0.04,0.3271671780748402
0.19,0.05,0.30176679169840925
0.19,0.06,0.28039347156953853
0.19,0.07,0.26248892881290975
0.19,0.08,0.24757002293240876
0.19,0.09,0.23521945806197994
0.19,0.1,0.22507742369195835
0.19,0.11,0.21683413214546554
0.19,0.12,0.2102231962284915
0.19,0.13,0.2050157844127451
0.19,0.14,0.20101548761691457
0.19,0.15,0.19805383081169786
0.19,0.16,0.19598636383255924
0.19,0.17,0.19468926845668005
0.19,0.18,0.19405642253261177
0.19,0.19,0.19399686634975766
0.19,0.2,0.19443262117985718
0.19,0.21,0.19529681476615438
0.19,0.22,0.19653207329521444
0.19,0.23,0.19808914393416635
0.19,0.24,0.19992571627021238
0.19,0.25,0.20200541490234594
0.19,0.26,0.20429693898644
0.19,0.27,0.2067733277223671
0.19,0.28,0.20941133360683345
0.19,0.29,0.21219088777800876
0.19,0.3,0.21509464397268782
0.19,0.31,0.21810758953106632
0.19,0.32,0.22121671354634978
0.19,0.33,0.22441072369390888
0.19,0.34,0.22767980451373176
0.19,0.35,0.2310154109848482
0.19,0.36,0.23441009214343383
0.19,0.37,0.23785734027748326
0.19,0.38,0.24135146189813053
0.19,0.39,0.24488746725667188
0.19,0.4,0.24846097566096934
0.19,0.41,0.252068134257261
0.19,0.42,0.25570554829395786
0.19,0.43,0.25937022118183317
0.19,0.44,0.2630595029179068
0.19,0.45,0.26677104565499093
0.19,0.46,0.2705027653810327
0.19,0.47,0.2742528088269583
0.19,0.48,0.27801952485287146
0.19,0.49,0.2818014396737454
0.19,0.5,0.2855972353801885
0.2,0.0,0.4764875370527251
0.2,0.01,0.42805033929223973
0.2,0.02,0.38684752407448353
0.2,0.03,0.35189829627119934
0.2,0.04,0.32234644897380643
0.2,0.05,0.2974466517888419
0.2,0.06,0.2765518074833906
0.2,0.07,0.259101468926897
0.2,0.08,0.24461130191531363
0.2,0.09,0.23266356745086078
0.2,0.1,0.22289858385409095
0.2,0.11,0.21500711729539862
0.2,0.12,0.20872364022078635
0.2,0.13,0.20382039111480355
0.2,0.14,0.20010216597232108
0.2,0.15,0.19740177134248418
0.2,0.16,0.19557607035059044
0.2,0.17,0.1945025561719393
0.2,0.18,0.19407639154563638
0.2,0.19,0.19420785766765464
0.2,0.2,0.1948201608631412
0.2,0.21,0.19584755055729575
0.2,0.22,0.197233707059992
0.2,0.23,0.19893036242695084
0.2,0.24,0.20089612208098923
0.2,0.25,0.20309545892745087
0.2,0.26,0.20549785536149265
0.2,0.27,0.2080770718434098
0.2,0.28,0.21081052362636143
0.2,0.29,0.21367874978161322
0.2,0.3,0.21666496090728082
0.2,0.31,0.21975465385722853
0.2,0.32,0.22293528351724426
0.2,0.33,0.22619598311501668
0.2,0.34,0.22952732580627067
0.2,0.35,0.23292112135706156
0.2,0.36,0.2363702426647904
0.2,0.37,0.23986847764869176
0.2,0.38,0.24341040271279313
0.2,0.39,0.24699127455686976
0.2,0.4,0.25060693759793
0.2,0.41,0.254253744678623
0.2,0.42,0.25792848909036153
0.2,0.43,0.261628346237138
0.2,0.44,0.2653508235189082
0.2,0.45,0.26909371722782877
0.2,0.46,0.272855075432376
0.2,0.47,0.27663316597839965
0.2,0.48,0.28042644886670215
0.2,0.49,0.28423355237737197
0.2,0.5,0.2880532524048829
0.21,0.0,0.4703075654448851
0.21,0.01,0.42240230277023033
0.21,0.02,0.3817297256342643
0.21,0.03,0.34730080332665103
0.21,0.04,0.31825322674180456
0.21,0.05,0.2938373270112319
0.21,0.06,0.2734031022072553
0.21,0.07,0.256388346296362
0.21,0.08,0.24230786541766308
0.21,0.09,0.2307437527019436
0.21,0.1,0.22133667853309025
0.21,0.11,0.21377814080701052
0.21,0.12,0.20780361047773077
0.21,0.13,0.20318650176846942
0.21,0.14,0.19973289364387214
0.21,0.15,0.19727692901306243
0.21,0.16,0.1956768200945515
0.21,0.17,0.19481139186152663
0.21,0.18,0.19457709999625816
0.21,0.19,0.1948854648940632
0.21,0.2,0.19566086863648613
0.21,0.21,0.19683866724815635
0.21,0.22,0.19836357578171152
0.21,0.23,0.2001882887188995
0.21,0.24,0.20227230275896638
0.21,0.25,0.20458091324891414
0.21,0.26,0.20708435928160296
0.21,0.27,0.20975709585292038
0.21,0.28,0.21257717444664678
0.21,0.29,0.21552571603122428
0.21,0.3,0.21858646273658947
0.21,0.31,0.2217453964634952
0.21,0.32,0.22499041439418388
0.21,0.33,0.22831105285257342
0.21,0.34,0.23169825223301388
0.21,0.35,0.23514415680560102
0.21,0.36,0.2386419441368914
0.21,0.37,0.24218567965905385
0.21,0.38,0.2457701925969474
0.21,0.39,0.24939097003798996
0.21,0.4,0.2530440664185015
0.21,0.41,0.25672602611509837
0.21,0.42,0.26043381718157577
0.21,0.43,0.2641647745699402
0.21,0.44,0.2679165514268964
0.21,0.45,0.2716870772710427
0.21,0.46,0.275474522037176
0.21,0.47,0.27927726512745754
0.21,0.48,0.2830938687390098
0.21,0.49,0.28692305484741737
0.21,0.5,0.29076368531867003
0.22,0.0,0.46482925797599733
0.22,0.01,0.4174477604630818
0.22,0.02,0.3772941596792534
0.22,0.03,0.3433718504579494
0.22,0.04,0.31481300444687044
0.22,0.05,0.29086411980091376
0.22,0.06,0.2708727213371825
0.22,0.07,0.25427520669963277
0.22,0.08,0.24058582237652576
0.22,0.09,0.22938673785637065
0.22,0.1,0.22031917091969597
0.22,0.11,0.21307550428508557
0.22,0.12,0.20739232451309075
0.22,0.13,0.2030443083615759
0.22,0.14,0.19983887935587363
0.22,0.15,0.19761155763697735
0.22,0.16,0.1962219285618446
0.22,0.17,0.19555015945602727
0.22,0.18,0.19549399883651525
0.22,0.19,0.19596619789991038
0.22,0.2,0.19689229976977193
0.22,0.21,0.19820874766542754
0.22,0.22,0.19986126861504666
0.22,0.23,0.20180349447114151
0.22,0.24,0.2039957867270954
0.22,0.25,0.20640423594482282
0.22,0.26,0.20899981047822222
0.22,0.27,0.21175763262475017
0.22,0.28,0.21465636338017452
0.22,0.29,0.21767767963849952
0.22,0.3,0.22080583000306442
0.22,0.31,0.22402725739004986
0.22,0.32,0.22733027834579128
0.22,0.33,0.23070481049657843
0.22,0.34,0.23414214083398233
0.22,0.35,0.2376347286376014
0.22,0.36,0.24117603777516158
0.22,0.37,0.2447603939191516
0.22,0.38,0.24838286289907405
0.22,0.39,0.2520391469859759
0.22,0.4,0.255725496396037
0.22,0.41,0.25943863371549486
0.22,0.42,0.263175689301162
0.22,0.43,0.26693414600877907
0.22,0.44,0.2707117918536095
0.22,0.45,0.2745066794209925
0.22,0.46,0.2783170910249787
0.22,0.47,0.2821415087657351
0.22,0.48,0.28597858876541676
0.22,0.49,0.28982713897130635
0.22,0.5,0.29368610000730716
0.23,0.0,0.4599896547450347
0.23,0.01,0.41312248808043256
0.23,0.02,0.37347571205168084
0.23,0.03,0.34004576902599304
0.23,0.04,0.3119598549238727
0.23,0.05,0.2884611019055452
0.23,0.06,0.2688949562757378
0.23,0.07,0.2526967476891666
0.23,0.08,0.23938043158459313
0.23,0.09,0.2285284696744463
0.23,0.1,0.21978279719554206
0.23,0.11,0.2128368125366555
0.23,0.12,0.2074283155928409
0.23,0.13,0.20333331576424554
0.23,0.14,0.20036062849455782
0.23,0.15,0.19834718000988488
0.23,0.16,0.19715394280523418
0.23,0.17,0.19666242880638152
0.23,0.18,0.1967716724682827
0.23,0.19,0.19739564191683473
0.23,0.2,0.19846102225828047
0.23,0.21,0.19990532111962284
0.23,0.22,0.20167525217012555
0.23,0.23,0.20372535769596928
0.23,0.24,0.2060168361928246
0.23,0.25,0.20851654537558398
0.23,0.26,0.21119615497747854
0.23,0.27,0.2140314272365877
0.23,0.28,0.2170016060719559
0.23,0.29,0.2200888986664481
0.23,0.3,0.22327803553461847
0.23,0.31,0.22655589719756455
0.23,0.32,0.22991119734850263
0.23,0.33,0.23333421390627007
0.23,0.34,0.2368165606502829
0.23,0.35,0.24035099323800435
0.23,0.36,0.24393124435016592
0.23,0.37,0.2475518835124375
0.23,0.38,0.25120819782488235
0.23,0.39,0.2548960904097558
0.23,0.4,0.2586119938791492
0.23,0.41,0.26235279653971205
0.23,0.42,0.26611577940347864
0.23,0.43,0.2698985623713287
0.23,0.44,0.27369905820710316
0.23,0.45,0.27751543313291155
0.23,0.46,0.28134607305571835
0.23,0.47,0.28518955458697154
0.23,0.48,0.28904462014517057
0.23,0.49,0.2929101565395159
0.23,0.5,0.29678517652424624
0.24,0.0,0.4557323901028827
0.24,0.01,0.4093691439513558
0.24,0.02,0.37021640295003744
0.24,0.03,0.3372642409509573
0.24,0.04,0.30963538387908973
0.24,0.05,0.28657002841373275
0.24,0.06,0.26741190271695975
0.24,0.07,0.2515955650249135
0.24,0.08,0.2386349194728995
0.24,0.09,0.22811291003719814
0.24,0.1,0.21967233666131536
0.24,0.11,0.21300772435057236
0.24,0.12,0.20785816689468636
0.24,0.13,0.2040010617939229
0.24,0.14,0.20124665139991
0.24,0.15,0.1994332865481574
0.24,0.16,0.19842333234313325
0.24,0.17,0.19809964060425764
0.24,0.18,0.1983625192358521
0.24,0.19,0.19912713499902523
0.24,0.2,0.20032129249752578
0.24,0.21,0.2018835383952066
0.24,0.22,0.20376154579058617
0.24,0.23,0.2059107391771616
0.24,0.24,0.2082931254576332
0.24,0.25,0.21087630103249363
0.24,0.26,0.21363260905009962
0.24,0.27,0.21653842450497487
0.24,0.28,0.21957354803302334
0.24,0.29,0.22272069201197237
0.24,0.3,0.22596504497084138
0.24,0.31,0.22929390238201697
0.24,0.32,0.2326963536908733
0.24,0.33,0.2361630169658571
0.24,0.34,0.2396858138588466
0.24,0.35,0.24325777868064116
0.24,0.36,0.2468728963458206
0.24,0.37,0.2505259647480975
0.24,0.38,0.2542124778120326
0.24,0.39,0.2579285260473331
0.24,0.4,0.2616707119233081
0.24,0.41,0.26543607779668865
0.24,0.42,0.2692220444773583
0.24,0.43,0.2730263588133523
0.24,0.44,0.2768470489271345
0.24,0.45,0.28068238594675216
0.24,0.46,0.2845308512540582
0.24,0.47,0.2883911084229086
0.24,0.48,0.29226197914743157
0.24,0.49,0.2961424225678141
0.24,0.5,0.3000315174916622
0.25,0.0,0.4520069377598579
0.25,0.01,0.4061364688618939
0.25,0.02,0.3674645444194127
0.25,0.03,0.3349754169762185
0.25,0.04,0.3077878121669233
0.25,0.05,0.28513938732931043
0.25,0.06,0.26637248078482145
0.25,0.07,0.2509211465719938
0.25,0.08,0.2382994508483346
0.25,0.09,0.22809098645728287
0.25,0.1,0.21993954478424696
0.25,0.11,0.21354087065929897
0.25,0.12,0.20863541716825257
0.25,0.13,0.20500201256201767
0.25,0.14,0.20245235039288115
0.25,0.15,0.20082621580241147
0.25,0.16,0.19998736478493162
0.25,0.17,0.1998199785742677
0.25,0.18,0.2002256214806848
0.25,0.19,0.20112063708828137
0.25,0.2,0.20243392437024876
0.25,0.21,0.20410504174661837
0.25,0.22,0.2060825932324586
0.25,0.23,0.20832285650304128
0.25,0.24,0.21078861788321251
0.25,0.25,0.21344818393309462
0.25,0.26,0.21627454345787314
0.25,0.27,0.21924465743872595
0.25,0.28,0.2223388575979593
0.25,0.29,0.22554033711264942
0.25,0.3,0.2288347194182274
0.25,0.31,0.23220969313707227
0.25,0.32,0.23565470296624572
0.25,0.33,0.23916068789942999
0.25,0.34,0.24271985947429478
0.25,0.35,0.24632551385802753
0.25,0.36,0.24997187253747
0.25,0.37,0.25365394718991396
0.25,0.38,0.25736742499689275
0.25,0.39,0.26110857124432146
0.25,0.4,0.26487414654373725
0.25,0.41,0.2686613364246331
0.25,0.42,0.2724676913985289
0.25,0.43,0.27629107589136487
0.25,0.44,0.2801296246904663
0.25,0.45,0.283981705762889
0.25,0.46,0.28784588847949755
0.25,0.47,0.2917209164288223
0.25,0.48,0.29560568413094385
0.25,0.49,0.29949921706806754
0.25,0.5,0.30340065453818643
0.26,0.0,0.4487679458387269
0.26,0.01,0.4033785820269571
0.26,0.02,0.36517400005933665
0.26,0.03,0.3331331430755957
0.26,0.04,0.3063711719327132
0.26,0.05,0.2841235684929177
0.26,0.06,0.26573157972775285
0.26,0.07,0.2506289956677179
0.26,0.08,0.238330233702647
0.26,0.09,0.22841968094359183
0.26,0.1,0.2205422285587446
0.26,0.11,0.21439491865283333
0.26,0.12,0.20971961567248
0.26,0.13,0.20629661011878597
0.26,0.14,0.2039390618302793
0.26,0.15,0.2024881924508629
0.26,0.16,0.20180914112654613
0.26,0.17,0.20178740328130343
0.26,0.18,0.20232577892725362
0.26,0.19,0.2033417639137203
0.26,0.2,0.2047653244754186
0.26,0.21,0.20653700216317317
0.26,0.22,0.2086063025733542
0.26,0.23,0.21093032714013188
0.26,0.24,0.21347261257088707
0.26,0.25,0.21620214727739484
0.26,0.26,0.21909253839533974
0.26,0.27,0.22212130671962582
0.26,0.28,0.2252692901495168
0.26,0.29,0.22852013907747096
0.26,0.3,0.23185988961180942
0.26,0.31,0.23527660263870695
0.26,0.32,0.23876005854401258
0.26,0.33,0.24230149896783335
0.26,0.34,0.24589340828905806
0.26,0.35,0.24952932866399483
0.26,0.36,0.2532037034005432
0.26,0.37,0.25691174426101787
0.26,0.38,0.26064931897404786
0.26,0.39,0.2644128558172524
0.26,0.4,0.2681992626235064
0.26,0.41,0.27200585797820825
0.26,0.42,0.27583031272471864
0.26,0.43,0.2796706001900547
0.26,0.44,0.28352495379148185
0.26,0.45,0.28739183089408005
0.26,0.46,0.2912698819657911
0.26,0.47,0.2951579242250715
0.26,0.48,0.29905491910145526
0.26,0.49,0.3029599529347864
0.26,0.5,0.30687222042772194
0.27,0.0,0.4459746512086954
0.27,0.01,0.40105436180510956
0.27,0.02,0.3633035348026564
0.27,0.03,0.3316962820816284
0.27,0.04,0.30534460291047133
0.27,0.05,0.28348213734550165
0.27,0.06,0.265449311871894
0.27,0.07,0.25067986787778695
0.27,0.08,0.23868874124532227
0.27,0.09,0.22906123962514302
0.27,0.1,0.22144344586406411
0.27,0.11,0.21553376283556663
0.27,0.12,0.21107550671916858
0.27,0.13,0.20785045209666345
0.27,0.14,0.20567323229311035
0.27,0.15,0.2043865013186825
0.27,0.16,0.20385676873766087
0.27,0.17,0.20397082508427355
0.27,0.18,0.20463268247485053
0.27,0.19,0.2057609623773943
0.27,0.2,0.20728666975848192
0.27,0.21,0.20915129980030003
0.27,0.22,0.2113052299164429
0.27,0.23,0.21370635580620415
0.27,0.24,0.21631893573312588
0.27,0.25,0.21911261208807584
0.27,0.26,0.2220615836168346
0.27,0.27,0.22514390548873486
0.27,0.28,0.22834089769666246
0.27,0.29,0.2316366451542963
0.27,0.3,0.23501757533948725
0.27,0.31,0.23847210146775846
0.27,0.32,0.24199032100923995
0.27,0.33,0.24556376092492632
0.27,0.34,0.24918516232937357
0.27,0.35,0.2528482984185477
0.27,0.36,0.2565478204616031
0.27,0.37,0.26027912746857895
0.27,0.38,0.26403825583387236
0.27,0.39,0.2678217858365191
0.27,0.4,0.27162676236885674
0.27,0.41,0.2754506276788703
0.27,0.42,0.27929116426021844
0.27,0.43,0.2831464463176855
0.27,0.44,0.28701479848316175
0.27,0.45,0.290894760665484
0.27,0.46,0.2947850580927324
0.27,0.47,0.29868457575307933
0.27,0.48,0.30259233656441886
0.27,0.49,0.3065074827074815
0.27,0.5,0.31042925964508017
0.28,0.0,0.4435903636273336
0.28,0.01,0.39912690101534865
0.28,0.02,0.3618162439384478
0.28,0.03,0.3306281190102591
0.28,0.04,0.30467173664874714
0.28,0.05,0.2831792006070652
0.28,0.06,0.26549036221510575
0.28,0.07,0.2510391068467579
0.28,0.08,0.23934103620767394
0.28,0.09,0.22998248754717926
0.28,0.1,0.22261081262403457
0.28,0.11,0.21692582625216741
0.28,0.12,0.21267232650053164
0.28,0.13,0.20963358551337263
0.28,0.14,0.20762571058532311
0.28,0.15,0.20649277864808402
0.28,0.16,0.20610265284487655
0.28,0.17,0.20634339665090962
0.28,0.18,0.2071202084504438
0.28,0.19,0.208352807150095
0.28,0.2,0.2099732069637908
0.28,0.21,0.21192382672075682
0.28,0.22,0.2141558857801615
0.28,0.23,0.21662804480408684
0.28,0.24,0.21930525521061428
0.28,0.25,0.22215778610047926
0.28,0.26,0.22516040184580577
0.28,0.27,0.22829166738384735
0.28,0.28,0.23153336161640026
0.28,0.29,0.23486998222415575
0.28,0.3,0.2382883277127776
0.28,0.31,0.24177714466044434
0.28,0.32,0.2453268299787167
0.28,0.33,0.24892917957007027
0.28,0.34,0.25257717610264047
0.28,0.35,0.25626480975811
0.28,0.36,0.25998692677090557
0.28,0.37,0.2637391013910743
0.28,0.38,0.26751752759123976
0.28,0.39,0.2713189274187763
0.28,0.4,0.2751404733840727
0.28,0.41,0.2789797226884068
0.28,0.42,0.2828345614424451
0.28,0.43,0.28670315731885154
0.28,0.44,0.2905839193285551
0.28,0.45,0.2944754636171962
0.28,0.46,0.2983765843523206
0.28,0.47,0.3022862289182472
0.28,0.48,0.306203476758596
0.28,0.49,0.3101275213099564
0.28,0.5,0.31405765455720397
0.29,0.0,0.44158201129480723
0.29,0.01,0.39756302785395814
0.29,0.02,0.36067905176018045
0.29,0.03,0.32989583984200166
0.29,0.04,0.30432015780539645
0.29,0.05,0.28318285239981256
0.29,0.06,0.26582342159224115
0.29,0.07,0.2516760665921585
0.29,0.08,0.24025718420778952
0.29,0.09,0.23115423489375317
0.29,0.1,0.2240159035144706
0.29,0.11,0.21854345714775103
0.29,0.12,0.21448319701484875
0.29,0.13,0.21161989912737283
0.29,0.14,0.20977113954357576
0.29,0.15,0.20878240425694186
0.29,0.16,0.2085228898141483
0.29,0.17,0.20888190803001172
0.29,0.18,0.20976581603820182
0.29,0.19,0.21109540093719198
0.29,0.2,0.21280365613691254
0.29,0.21,0.2148338939636137
0.29,0.22,0.21713814600236298
0.29,0.23,0.2196758089753032
0.29,0.24,0.22241249964236906
0.29,0.25,0.22531908727502767
0.29,0.26,0.228370876719727
0.29,0.27,0.23154691897636331
0.29,0.28,0.23482942961571887
0.29,0.29,0.23820329829889905
0.29,0.3,0.241655675191696
0.29,0.31,0.24517562223589912
0.29,0.32,0.24875381909306565
0.29,0.33,0.25238231515550763
0.29,0.34,0.2560543203615122
0.29,0.35,0.2597640286902476
0.29,0.36,0.2635064691756258
0.29,0.37,0.2672773800931295
0.29,0.38,0.2710731026614299
0.29,0.39,0.27489049118065134
0.29,0.4,0.2787268370178313
0.29,0.41,0.28257980426154106
0.29,0.42,0.2864473752137872
0.29,0.43,0.2903278041784138
0.29,0.44,0.294219578249933
0.29,0.45,0.2981213840123704
0.29,0.46,0.3020320792305151
0.29,0.47,0.3059506687611548
0.29,0.48,0.30987628403385814
0.29,0.49,0.31380816555336205
0.29,0.5,0.31774564796174803
0.3,0.0,0.4399197403951928
0.3,0.01,0.39633288444114534
0.3,0.02,0.3598622713193191
0.3,0.03,0.3294700746912709
0.3,0.04,0.30426093290092365
0.3,0.05,0.283464690674736
0.3,0.06,0.2664206927557984
0.3,0.07,0.2525636090907578
0.3,0.08,0.24141074455145103
0.3,0.09,0.23255076256295226
0.3,0.1,0.22563373372137654
0.3,0.11,0.22036240816923056
0.3,0.12,0.21648460382817475
0.3,0.13,0.2137866007418461
0.3,0.14,0.2120874337392291
0.3,0.15,0.2112339803782133
0.3,0.16,0.21109674776095166
0.3,0.17,0.2115662695697489
0.3,0.18,0.21255003295725558
0.3,0.19,0.21396986329051956
0.3,0.2,0.21575970287743368
0.3,0.21,0.21786372748503663
0.3,0.22,0.22023475156385486
0.3,0.23,0.22283287955560588
0.3,0.24,0.2256243664630601
0.3,0.25,0.22858065601211008
0.3,0.26,0.23167756926914973
0.3,0.27,0.23489462053621865
0.3,0.28,0.2382144407829953
0.3,0.29,0.241622291841864
0.3,0.3,0.24510565714257734
0.3,0.31,0.24865389694665335
0.3,0.32,0.2522579579052036
0.3,0.33,0.25591012834984056
0.3,0.34,0.25960383207278903
0.3,0.35,0.26333345449313866
0.3,0.36,0.2670941960710536
0.3,0.37,0.2708819486466038
0.3,0.38,0.27469319106717316
0.3,0.39,0.2785249010464684
0.3,0.4,0.28237448068561444
0.3,0.41,0.28623969349686323
0.3,0.42,0.29011861111515225
0.3,0.43,0.29400956817240026
0.3,0.44,0.2979111240527243
0.3,0.45,0.3018220304510692
0.3,0.46,0.3057412038292769
0.3,0.47,0.30966770200763144
0.3,0.48,0.31360070425081155
0.3,0.49,0.31753949430868295
0.3,0.5,0.321483445957587
0.31,0.0,0.4385765620703752
0.31,0.01,0.3954095559569859
0.31,0.02,0.35933921775791955
0.31,0.03,0.32932449735659536
0.31,0.04,0.30446819805188774
0.31,0.05,0.283999395005654
0.31,0.06,0.2672574599956896
0.31,0.07,0.25367766736048414
0.31,0.08,0.24277832827442408
0.31,0.09,0.23414937652572038
0.31,0.1,0.22744231083104702
0.31,0.11,0.22236138686411566
0.31,0.12,0.21865594612848033
0.31,0.13,0.21611376763830792
0.31,0.14,0.21455533100228696
0.31,0.15,0.2138288848815484
0.31,0.16,0.2138062219832266
0.31,0.17,0.21437906999154632
0.31,0.18,0.21545601653131452
0.31,0.19,0.2169598949623434
0.31,0.2,0.2188255662077768
0.31,0.21,0.22099803972169035
0.31,0.22,0.22343088398204475
0.31,0.23,0.2260848834964558
0.31,0.24,0.22892690521722064
0.31,0.25,0.23192894249600332
0.31,0.26,0.23506730930461422
0.31,0.27,0.2383219614550725
0.31,0.28,0.24167592502399782
0.31,0.29,0.24511481517931874
0.31,0.3,0.24862643117612346
0.31,0.31,0.25220041548512434
0.31,0.32,0.25582796688961845
0.31,0.33,0.259501598978524
0.31,0.34,0.2632149368129924
0.31,0.35,0.2669625456866873
0.31,0.36,0.2707397868652753
0.31,0.37,0.27454269600527403
0.31,0.38,0.2783678806388744
0.31,0.39,0.282212433689244
0.31,0.4,0.2860738604668906
0.31,0.41,0.28995001700620193
0.31,0.42,0.2938390579444562
0.31,0.43,0.2977393924337373
0.31,0.44,0.301649646818028
0.31,0.45,0.3055686330106852
0.31,0.46,0.3094953216777514
0.31,0.47,0.3134288194753769
0.31,0.48,0.3173683497094341
0.31,0.49,0.32131323588591815
0.31,0.5,0.32526288770505135
0.32,0.0,0.4375280410504694
0.32,0.01,0.39476874416025537
0.32,0.02,0.3590858685869975
0.32,0.03,0.32943547419941327
0.32,0.04,0.30491879822475065
0.32,0.05,0.28476435789882737
0.32,0.06,0.2683117140718138
0.32,0.07,0.25499686545719225
0.32,0.08,0.24433921451228463
0.32,0.09,0.23593002174382433
0.32,0.1,0.22942224733986188
0.32,0.11,0.2245216676996975
0.32,0.12,0.22097914905291144
0.32,0.13,0.21858395990025617
0.32,0.14,0.21715800732858867
0.32,0.15,0.21655088825947316
0.32,0.16,0.21663565443964133
0.32,0.17,0.21730519870020132
0.32,0.18,0.21846917910560754
0.32,0.19,0.2200514066472506
0.32,0.2,0.22198763080859774
0.32,0.21,0.22422366544526248
0.32,0.22,0.2267138048732328
0.32,0.23,0.2294194867920739
0.32,0.24,0.23230816468112547
0.32,0.25,0.23535235761889045
0.32,0.26,0.23852885013102854
0.32,0.27,0.24181801872336772
0.32,0.28,0.24520326526083103
0.32,0.29,0.24867054036978195
0.32,0.3,0.2522079426269531
0.32,0.31,0.2558053815063981
0.32,0.32,0.25945429393606223
0.32,0.33,0.26314740591212443
0.32,0.34,0.2668785319719304
0.32,0.35,0.2706424064701542
0.32,0.36,0.27443454156843655
0.32,0.37,0.2782511076627638
0.32,0.38,0.28208883265825735
0.32,0.39,0.2859449170775661
0.32,0.4,0.2898169624735909
0.32,0.41,0.29370291102420515
0.32,0.42,0.2976009945282063
0.32,0.43,0.30150969130831207
0.32,0.44,0.3054276897673627
0.32,0.45,0.30935385754542793
0.32,0.46,0.3132872153944676
0.32,0.47,0.3172269150288284
0.32,0.48,0.32117222032858056
0.32,0.49,0.3251224913722247
0.32,0.5,0.3290771708587402
0.33,0.0,0.4367520208583776
0.33,0.01,0.39438847982893627
0.33,0.02,0.3590805650765042
0.33,0.03,0.3297817561540874
0.33,0.04,0.30559197146249817
0.33,0.05,0.28573936273579625
0.33,0.06,0.2695638252601854
0.33,0.07,0.2565021878894176
0.33,0.08,0.24607501742366172
0.33,0.09,0.2378749476164384
0.33,0.1,0.23155642551782651
0.33,0.11,0.2268267571219902
0.33,0.12,0.22343832961305685
0.33,0.13,0.22118188777673375
0.33,0.14,0.2198807461636814
0.33,0.15,0.2193858252326628
0.33,0.16,0.21957140800525113
0.33,0.17,0.2203315229551822
0.33,0.18,0.22157686834319695
0.33,0.19,0.2232322025641868
0.33,0.2,0.22523413400517134
0.33,0.21,0.22752925223566245
0.33,0.22,0.23007254996422502
0.33,0.23,0.23282609205490337
0.33,0.24,0.23575789400551075
0.33,0.25,0.2388409776758478
0.33,0.26,0.24205257676469494
0.33,0.27,0.24537346862667705
0.33,0.28,0.24878741255475606
0.33,0.29,0.25228067769238516
0.33,0.3,0.2558416463402322
0.33,0.31,0.2594604806409986
0.33,0.32,0.26312884251273805
0.33,0.33,0.26683965830168266
0.33,0.34,0.2705869209803669
0.33,0.35,0.27436552386139257
0.33,0.36,0.2781711207625574
0.33,0.37,0.28200000837221884
0.33,0.38,0.2858490272478771
0.33,0.39,0.289715478455958
0.33,0.4,0.29359705334365377
0.33,0.41,0.29749177433892837
0.33,0.42,0.30139794501469885
0.33,0.43,0.3053141079381783
0.33,0.44,0.3092390090652065
0.33,0.45,0.3131715676395141
0.33,0.46,0.3171108507245256
0.33,0.47,0.32105605163574513
0.33,0.48,0.32500647165941693
0.33,0.49,0.32896150454170114
0.33,0.5,0.33292062331517575
0.34,0.0,0.4362283811221621
0.34,0.01,0.3942488693242756
0.34,0.02,0.3593037496346727
0.34,0.03,0.33034420843348433
0.34,0.04,0.3064690723484619
0.34,0.05,0.2869063023296018
0.34,0.06,0.2709962582257014
0.34,0.07,0.25817669191550396
0.34,0.08,0.24796939690151112
0.34,0.09,0.23996841797936572
0.34,0.1,0.23382970745827852
0.34,0.11,0.22926210431383154
0.34,0.12,0.22601950872253213
0.34,0.13,0.2238941254521306
0.34,0.14,0.22271065430787326
0.34,0.15,0.22232131311213868
0.34,0.16,0.2226015875498071
0.34,0.17,0.22344661186883158
0.34,0.18,0.2247680942988279
0.34,0.19,0.22649171072021518
0.34,0.2,0.22855489929973064
0.34,0.21,0.23090499733030223
0.34,0.22,0.233497669281291
0.34,0.23,0.23629558204547915
0.34,0.24,0.23926728956970136
0.34,0.25,0.24238629451183144
0.34,0.26,0.24563025932973384
0.34,0.27,0.24898034333846397
0.34,0.28,0.252420645834523
0.34,0.29,0.2559377384440613
0.34,0.3,0.25952027246651216
0.34,0.31,0.2631586492129146
0.34,0.32,0.2668447432308375
0.34,0.33,0.27057166991173365
0.34,0.34,0.27433359033287463
0.34,0.35,0.2781255473308568
0.34,0.36,0.28194332776848563
0.34,0.37,0.2857833467688593
0.34,0.38,0.28964255037311104
0.34,0.39,0.29351833365158875
0.34,0.4,0.29740847177937474
0.34,0.41,0.30131106199053576
0.34,0.42,0.30522447466368546
0.34,0.43,0.30914731207478446
0.34,0.44,0.31307837359041263
0.34,0.45,0.3170166262734571
0.34,0.46,0.3209611800395148
0.34,0.47,0.3249112666415696
0.34,0.48,0.328866221877082
0.34,0.49,0.33282547050921696
0.34,0.5,0.3367885134756424
0.35,0.0,0.43593882307472587
0.35,0.01,0.3943318710685799
0.35,0.02,0.3597377346862338
0.35,0.03,0.3311055731703689
0.35,0.04,0.30753332969184966
0.35,0.05,0.28824893283835296
0.35,0.06,0.27259332324142194
0.35,0.07,0.2600052570359782
0.35,0.08,0.2500078071957532
0.35,0.09,0.2421964596080745
0.35,0.1,0.2362286841098674
0.35,0.11,0.23181485130968615
0.35,0.12,0.22871036286164692
0.35,0.13,0.22670886464912496
0.35,0.14,0.22563641777549
0.35,0.15,0.22534651017053756
0.35,0.16,0.22571580102200695
0.35,0.17,0.2266405003569303
0.35,0.18,0.22803329634800182
0.35,0.19,0.22982075289504694
0.35,0.2,0.23194110945843277
0.35,0.21,0.23434242383518827
0.35,0.22,0.2369810064859126
0.35,0.23,0.23982010211581625
0.35,0.24,0.24282878050121337
0.35,0.25,0.24598100407437473
0.35,0.26,0.249254844591399
0.35,0.27,0.252631825374177
0.35,0.28,0.25609636920574497
0.35,0.29,0.25963533503447933
0.35,0.3,0.26323762926950167
0.35,0.31,0.26689387968549616
0.35,0.32,0.2705961618527095
0.35,0.33,0.2743377696144606
0.35,0.34,0.2781130224918254
0.35,0.35,0.281917104039894
0.35,0.36,0.2857459261439437
0.35,0.37,0.28959601505453075
0.35,0.38,0.2934644156414931
0.35,0.39,0.29734861091838355
0.35,0.4,0.30124645436813635
0.35,0.41,0.30515611300243944
0.35,0.42,0.3090760194237266
0.35,0.43,0.3130048314403947
0.35,0.44,0.31694139802162385
0.35,0.45,0.32088473057546746
0.35,0.46,0.32483397869894554
0.35,0.47,0.32878840968696166
0.35,0.48,0.3327473912023848
0.35,0.49,0.3367103766062794
0.35,0.5,0.3406768925281262
0.36,0.0,0.4358666798024037
0.36,0.01,0.3946210982470455
0.36,0.02,0.3603664991178259
0.36,0.03,0.33205026083239964
0.36,0.04,0.30876963405550717
0.36,0.05,0.28975265845395176
0.36,0.06,0.27434095898480126
0.36,0.07,0.2619743667400602
0.36,0.08,0.25217727835048726
0.36,0.09,0.24454664398775755
0.36,0.1,0.238741457929208
0.36,0.11,0.2344736169953209
0.36,0.12,0.23150000981088578
0.36,0.13,0.22961570241301157
0.36,0.14,0.22864809188514018
0.36,0.15,0.22845190823892722
0.36,0.16,0.22890495470601266
0.36,0.17,0.22990448716707532
0.36,0.18,0.23136414406425956
0.36,0.19,0.23321134841444421
0.36,0.2,0.23538511320296218
0.36,0.21,0.23783419033581593
0.36,0.22,0.24051551138869506
0.36,0.23,0.24339287559584888
0.36,0.24,0.24643584689273879
0.36,0.25,0.24961882740998012
0.36,0.26,0.2529202796735768
0.36,0.27,0.25632207396609175
0.36,0.28,0.2598089409152839
0.36,0.29,0.26336801246934516
0.36,0.3,0.2669884370558281
0.36,0.31,0.27066105696423154
0.36,0.32,0.2743781378939054
0.36,0.33,0.27813314221751845
0.36,0.34,0.2819205388682186
0.36,0.35,0.28573564390288114
0.36,0.36,0.2895744867566486
0.36,0.37,0.2934336980130711
0.36,0.38,0.2973104151933536
0.36,0.39,0.30120220363784717
0.36,0.4,0.30510699003029723
0.36,0.41,0.30902300651516346
0.36,0.42,0.31294874369299414
0.36,0.43,0.31688291105886246
0.36,0.44,0.320824403683102
0.36,0.45,0.3247722741294583
0.36,0.46,0.328725708769552
0.36,0.47,0.3326840077894789
0.36,0.48,0.33664656829885176
0.36,0.49,0.3406128700482956
0.36,0.5,0.34458246334144016
0.37,0.0,0.4359967482292211
0.37,0.01,0.3951016445028227
0.37,0.02,0.3611755088517442
0.37,0.03,0.33316416677517524
0.37,0.04,0.3101643513063972
0.37,0.05,0.291404342876161
0.37,0.06,0.2762265427650086
0.37,0.07,0.2640719182188377
0.37,0.08,0.25446622604104296
0.37,0.09,0.24700789782239213
0.37,0.1,0.24135745452636967
0.37,0.11,0.2372283102774711
0.37,0.12,0.23437882366329643
0.37,0.13,0.2326054582236562
0.37,0.14,0.23173692067368562
0.37,0.15,0.2316291545777686
0.37,0.16,0.23216107766333674
0.37,0.17,0.2332309619702505
0.37,0.18,0.2347533670093226
0.37,0.19,0.23665654666266586
0.37,0.2,0.2388802604480337
0.37,0.21,0.24137392884515402
0.37,0.22,0.24409508057910304
0.37,0.23,0.24700804706477394
0.37,0.24,0.250082865665891
0.37,0.25,0.2532943590640034
0.37,0.26,0.2566213629331892
0.37,0.27,0.2600460783466882
0.37,0.28,0.26355352897533574
0.37,0.29,0.26713110624520525
0.37,0.3,0.27076818826967386
0.37,0.31,0.27445582062011453
0.37,0.32,0.2781864489045111
0.37,0.33,0.2819536947333469
0.37,0.34,0.28575216801012654
0.37,0.35,0.28957730962736883
0.37,0.36,0.2934252596103455
0.37,0.37,0.29729274655821275
0.37,0.38,0.3011769949094694
0.37,0.39,0.3050756471263211
0.37,0.4,0.30898669836794107
0.37,0.41,0.3129084416205171
0.37,0.42,0.31683942158485245
0.37,0.43,0.3207783959006345
0.37,0.44,0.3247243025191804
0.37,0.45,0.32867623223093984
0.37,0.46,0.33263340551654375
0.37,0.47,0.33659515302597265
0.37,0.48,0.34056089910386983
0.37,0.49,0.3445301478738196
0.37,0.5,0.3485024714736258
0.38,0.0,0.43631514019753626
0.38,0.01,0.39575992979826136
0.38,0.02,0.3621515585426796
0.38,0.03,0.33443450976069033
0.38,0.04,0.3117051588608646
0.38,0.05,0.2931921441015403
0.38,0.06,0.2782387245813648
0.38,0.07,0.2662870563287091
0.38,0.08,0.25686428599089783
0.38,0.09,0.24957033837169174
0.38,0.1,0.24406725931278972
0.38,0.11,0.24006996836495254
0.38,0.12,0.23733827499949628
0.38,0.13,0.2356700162706477
0.38,0.14,0.2348951814301477
0.38,0.15,0.2348708987869174
0.38,0.16,0.2354771711008761
0.38,0.17,0.23661325723874294
0.38,0.18,0.23819460914741
0.38,0.19,0.2401502840385791
0.38,0.2,0.24242076178726302
0.38,0.21,0.24495610679301738
0.38,0.22,0.24771442188063236
0.38,0.23,0.25066054922524894
0.38,0.24,0.25376497981061213
0.38,0.25,0.25700293862612633
0.38,0.26,0.26035361774870264
0.38,0.27,0.2637995337144894
0.38,0.28,0.2673259892392169
0.38,0.29,0.27092062246695015
0.38,0.3,0.2745730295835961
0.38,0.31,0.2782744488857551
0.38,0.32,0.2820174963033396
0.38,0.33,0.28579594398540004
0.38,0.34,0.28960453491635085
0.38,0.35,0.29343882767219626
0.38,0.36,0.2972950663862069
0.38,0.37,0.30117007179899324
0.38,0.38,0.3050611499431864
0.38,0.39,0.3089660155785316
0.38,0.4,0.3128827279665928
0.38,0.41,0.3168096369702489
0.38,0.42,0.3207453377942253
0.38,0.43,0.32468863295958267
0.38,0.44,0.32863850033624287
0.38,0.45,0.33259406625071153
0.38,0.46,0.33655458284740725
0.38,0.47,0.3405194090166625
0.38,0.48,0.34448799431490645
0.38,0.49,0.34845986539643553
0.38,0.5,0.35243461455459824
0.39,0.0,0.4368091503342732
0.39,0.01,0.39658356396990047
0.39,0.02,0.36328263177267434
0.39,0.03,0.3358496896744657
0.39,0.04,0.3133809017272846
0.39,0.05,0.29510536951087984
0.39,0.06,0.28036728188944493
0.39,0.07,0.2686100285863371
0.39,0.08,0.2593621696658569
0.39,0.09,0.2522251302404613
0.39,0.1,0.24686247571362147
0.39,0.11,0.24299061667040944
0.39,0.12,0.24037079269064454
0.39,0.13,0.23880218932137603
0.39,0.14,0.23811605075113276
0.39,0.15,0.2381706611348497
0.39,0.16,0.23884707902993388
0.39,0.17,0.24004552126529213
0.39,0.18,0.2416823042334388
0.39,0.19,0.24368726170417135
0.39,0.2,0.2460015685788437
0.39,0.21,0.24857590941417515
0.39,0.22,0.25136893899744156
0.39,0.23,0.2543459897575252
0.39,0.24,0.25747798739041133
0.39,0.25,0.26074054182639145
0.39,0.26,0.264113185643961
0.39,0.27,0.26757873632101664
0.39,0.28,0.2711227623859214
0.39,0.29,0.27473313666428884
0.39,0.3,0.27839966248161596
0.39,0.31,0.2821137609406051
0.39,0.32,0.2858682093019829
0.39,0.33,0.28965692210914934
0.39,0.34,0.2934747680541408
0.39,0.35,0.29731741672347334
0.39,0.36,0.3011812103205168
0.39,0.37,0.30506305626453484
0.39,0.38,0.3089603372396807
0.39,0.39,0.3128708358307209
0.39,0.4,0.316792671353607
0.39,0.41,0.320724246883051
0.39,0.42,0.3246642048085142
0.39,0.43,0.32861138952502555
0.39,0.44,0.3325648160948803
0.39,0.45,0.33652364390797024
0.39,0.46,0.34048715452850425
0.39,0.47,0.34445473304942603
0.39,0.48,0.34842585238728685
0.39,0.49,0.3524000600433506
0.39,0.5,0.3563769669343505
0.4,0.0,0.43746713868007053
0.4,0.01,0.39756122581574377
0.4,0.02,0.3645577774528669
0.4,0.03,0.33739916202985104
0.4,0.04,0.31518146582493767
0.4,0.05,0.2971343486350364
0.4,0.06,0.28260299236653597
0.4,0.07,0.27103205840911604
0.4,0.08,0.26195153839196983
0.4,0.09,0.254964360708956
0.4,0.1,0.24973560198428552
0.4,0.11,0.245983147332039
0.4,0.12,0.24346964429598894
0.4,0.13,0.2419956011229228
0.4,0.14,0.24139348903927668
0.4,0.15,0.2415227192148994
0.4,0.16,0.24226537711535162
0.4,0.17,0.24352260921839408
0.4,0.18,0.24521156906975142
0.4,0.19,0.24726284102324672
0.4,0.2,0.2496182705349256
0.4,0.21,0.2522291394477549
0.4,0.22,0.25505463327585726
0.4,0.23,0.2580605550896359
0.4,0.24,0.26121824726381626
0.4,0.25,0.2645036881477413
0.4,0.26,0.26789673572990924
0.4,0.27,0.2713804946789124
0.4,0.28,0.2749407868316649
0.4,0.29,0.2785657083440971
0.4,0.3,0.28224525939055933
0.4,0.31,0.2859710345606288
0.4,0.32,0.289735964013568
0.4,0.33,0.29353409706230016
0.4,0.34,0.29736042121500844
0.4,0.35,0.3012107108419997
0.4,0.36,0.305081400591628
0.4,0.37,0.3089694794804384
0.4,0.38,0.31287240225365703
0.4,0.39,0.3167880151734832
0.4,0.4,0.32071449386190815
0.4,0.41,0.3246502912168704
0.4,0.42,0.3285940937479981
0.4,0.43,0.3325447849515334
0.4,0.44,0.3365014145721575
0.4,0.45,0.3404631727897713
0.4,0.46,0.34442936852807476
0.4,0.47,0.348399411214239
0.4,0.48,0.35237279542945066
0.4,0.49,0.3563490879822655
0.4,0.5,0.36032791701358935
0.41,0.0,0.4382784263110213
0.41,0.01,0.3986825558255075
0.41,0.02,0.3659670004322636
0.41,0.03,0.3390733271583994
0.41,0.04,0.3170976663862181
0.41,0.05,0.299270321324236
0.41,0.06,0.28493752232911396
0.41,0.07,0.27354523419081
0.41,0.08,0.2646248934327874
0.41,0.09,0.25778093109424816
0.41,0.1,0.2526799240834942
0.41,0.11,0.2490412137770614
0.41,0.12,0.24662883245286107
0.41,0.13,0.24524458471770996
0.41,0.14,0.24472214081206473
0.41,0.15,0.2449220102880284
0.41,0.16,0.24572727707063632
0.41,0.17,0.2470399895896859
0.41,0.18,0.24877811199054345
0.41,0.19,0.25087295405550164
0.41,0.2,0.25326700818828746
0.41,0.21,0.255912131531959
0.41,0.22,0.2587680199769002
0.41,0.23,0.2618009284933466
0.41,0.24,0.26498259894648674
0.41,0.25,0.26828936239521045
0.41,0.26,0.27170138792082243
0.41,0.27,0.27520205436491124
0.41,0.28,0.2787774250596136
0.41,0.29,0.28241580878768197
0.41,0.3,0.28610739288674625
0.41,0.31,0.28984393667769076
0.41,0.32,0.2936185153097024
0.41,0.33,0.2974253057258863
0.41,0.34,0.30125940780839805
0.41,0.35,0.30511669489982945
0.41,0.36,0.3089936888516713
0.41,0.37,0.31288745554982034
0.41,0.38,0.3167955175358237
0.41,0.39,0.32071578090168196
0.41,0.4,0.3246464741032136
0.41,0.41,0.32858609672711003
0.41,0.42,0.33253337657244014
0.41,0.43,0.33648723367906275
0.41,0.44,0.34044675016202863
0.41,0.45,0.3444111449000484
0.41,0.46,0.34837975228368506
0.41,0.47,0.3523520043603117
0.41,0.48,0.35632741582240895
0.41,0.49,0.36030557137709207
0.41,0.5,0.3642861151108998
0.42,0.0,0.4392332024034943
0.42,0.01,0.3999380609026514
0.42,0.02,0.3675011645684928
0.42,0.03,0.3408634322559197
0.42,0.04,0.31912114953522974
0.42,0.05,0.3015053393460851
0.42,0.06,0.2873633287684273
0.42,0.07,0.2761424121275906
0.42,0.08,0.26737547989822863
0.42,0.09,0.26066846197927546
0.42,0.1,0.255689422410648
0.42,0.11,0.2521591391122862
0.42,0.12,0.24984300502755744
0.42,0.13,0.2485440944294819
0.42,0.14,0.24809724857024074
0.42,0.15,0.24836404705794962
0.42,0.16,0.24922854434498484
0.42,0.17,0.2505936637824213
0.42,0.18,0.25237815432871447
0.42,0.19,0.2545140268686455
0.42,0.2,0.2569443980088082
0.42,0.21,0.25962167907802863
0.42,0.22,0.2625060568565222
0.42,0.23,0.26556422031639826
0.42,0.24,0.2687682944392348
0.42,0.25,0.2720949480624245
0.42,0.26,0.27552464778163843
0.42,0.27,0.27904103429059524
0.42,0.28,0.28263040125734756
0.42,0.29,0.28628125999929427
0.42,0.3,0.2899839759012297
0.42,0.31,0.29373046478873777
0.42,0.32,0.29751393938250625
0.42,0.33,0.3013286975698516
0.42,0.34,0.30516994558337107
0.42,0.35,0.30903365031250396
0.42,0.36,0.31291641592567426
0.42,0.37,0.31681538077754146
0.42,0.38,0.3207281312423086
0.42,0.39,0.32465262967094727
0.42,0.4,0.32858715413527384
0.42,0.41,0.33253024800998376
0.42,0.42,0.33648067776758067
0.42,0.43,0.3404373976311987
0.42,0.44,0.3443995199554649
0.42,0.45,0.3483662903932171
0.42,0.46,0.3523370670622908
0.42,0.47,0.3563113030569233
0.42,0.48,0.36028853175692355
0.42,0.49,0.3642683544782532
0.42,0.5,0.3682504300840814
0.43,0.0,0.44032244138560694
0.43,0.01,0.4013190296348834
0.43,0.02,0.36915190673781084
0.43,0.03,0.34276148468981393
0.43,0.04,0.3212443053846067
0.43,0.05,0.3038321796983243
0.43,0.06,0.2898735732420564
0.43,0.07,0.2788171309915425
0.43,0.08,0.2701972026482383
0.43,0.09,0.2636212104452965
0.43,0.1,0.25875869052174777
0.43,0.11,0.25533183643968205
0.43,0.12,0.2531073771135731
0.43,0.13,0.25188962959892425
0.43,0.14,0.2515145783017155
0.43,0.15,0.2518448449544245
0.43,0.16,0.2527654271808063
0.43,0.17,0.25418009692488924
0.43,0.18,0.2560083629563586
0.43,0.19,0.25818291376893454
0.43,0.2,0.26064746828075014
0.43,0.21,0.2633549717463521
0.43,0.22,0.2662660831893451
0.43,0.23,0.2693479085005375
0.43,0.24,0.2725729401857876
0.43,0.25,0.2759181706740663
0.43,0.26,0.27936435120022923
0.43,0.27,0.2828953726501825
0.43,0.28,0.28649774848686205
0.43,0.29,0.29016018304630936
0.43,0.3,0.2938732111796031
0.43,0.31,0.2976288974863207
0.43,0.32,0.30142058529868015
0.43,0.33,0.30524268718530545
0.43,0.34,0.30909051009553795
0.43,0.35,0.3129601093989976
0.43,0.36,0.31684816702470237
0.43,0.37,0.3207518896985361
0.43,0.38,0.3246689239419445
0.43,0.39,0.32859728504940944
0.43,0.4,0.33253529772521395
0.43,0.41,0.336481546446236
0.43,0.42,0.34043483393954965
0.43,0.43,0.344394146432055
0.43,0.44,0.34835862455305133
0.43,0.45,0.352327538957028
0.43,0.46,0.35630026988919056
0.43,0.47,0.36027629004553957
0.43,0.48,0.36425515018701365
0.43,0.49,0.3682364670569027
0.43,0.5,0.3722199132254495
0.44,0.0,0.44153782898759897
0.44,0.01,0.4028174568514088
0.44,0.02,0.3709115604554178
0.44,0.03,0.34476017517867347
0.44,0.04,0.323460191208677
0.44,0.05,0.30624426814858746
0.44,0.06,0.2924620460947458
0.44,0.07,0.281563537292432
0.44,0.08,0.2730845526055646
0.44,0.09,0.26663399770117485
0.44,0.1,0.26188286420142465
0.44,0.11,0.2585547394632969
0.44,0.12,0.25641766323636006
0.44,0.13,0.2552771684245155
0.44,0.14,0.254970354976153
0.44,0.15,0.2553608592822352
0.44,0.16,0.25633459540392767
0.44,0.17,0.2577961582776519
0.44,0.18,0.2596657922761623
0.44,0.19,0.2618768408371962
0.44,0.2,0.26437360413891514
0.44,0.21,0.26710954193471226
0.44,0.22,0.2700457676585886
0.44,0.23,0.27314978782130733
0.44,0.24,0.2763944476099971
0.44,0.25,0.2797570495680631
0.44,0.26,0.28321861736262766
0.44,0.27,0.28676328103774695
0.44,0.28,0.29037776389392583
0.44,0.29,0.29405095431228345
0.44,0.3,0.2977735485318956
0.44,0.31,0.30153775266015714
0.44,0.32,0.3053370341093235
0.44,0.33,0.30916591426098367
0.44,0.34,0.31301979551035164
0.44,0.35,0.3168948169738354
0.44,0.36,0.32078773409056127
0.44,0.37,0.3246958181405912
0.44,0.38,0.3286167723642992
0.44,0.39,0.3325486619197817
0.44,0.4,0.3364898553760393
0.44,0.41,0.3404389758239433
0.44,0.42,0.3443948600072775
0.44,0.43,0.34835652414298235
0.44,0.44,0.3523231353219883
0.44,0.45,0.35629398756710257
0.44,0.46,0.36026848177851845
0.44,0.47,0.3642461089258067
0.44,0.48,0.3682264359520564
0.44,0.49,0.3722090939447432
0.44,0.5,0.3761937682019299
0.45,0.0,0.4428716961506882
0.45,0.01,0.404425976363495
0.45,0.02,0.3727730879459944
0.45,0.03,0.34685280963383225
0.45,0.04,0.32576246343888327
0.45,0.05,0.30873561170967656
0.45,0.06,0.29512309968560757
0.45,0.07,0.2843763194791193
0.45,0.08,0.2760325421085988
0.45,0.09,0.2697021457248333
0.45,0.1,0.2650575594951739
0.45,0.11,0.261823741984268
0.45,0.12,0.2597700183574545
0.45,0.13,0.25870311050059236
0.45,0.14,0.25846120662398253
0.45,0.15,0.2589089308336133
0.45,0.16,0.259933087550224
0.45,0.17,0.26143906984593973
0.45,0.18,0.2633478342839996
0.45,0.19,0.26559335740070544
0.45,0.2,0.26812050040501106
0.45,0.21,0.2708832189317096
0.45,0.22,0.27384306377748246
0.45,0.23,0.2769679265275676
0.45,0.24,0.28023099092343634
0.45,0.25,0.28360985682159984
0.45,0.26,0.2870858087485815
0.45,0.27,0.29064320546453715
0.45,0.28,0.29426897070072466
0.45,0.29,0.2979521684199929
0.45,0.3,0.3016836486427037
0.45,0.31,0.3054557521527575
0.45,0.32,0.30926206431120407
0.45,0.33,0.3130972098120676
0.45,0.34,0.31695668156313855
0.45,0.35,0.32083669800372283
0.45,0.36,0.3247340841161007
0.45,0.37,0.3286461721770434
0.45,0.38,0.3325707189550709
0.45,0.39,0.3365058366092883
0.45,0.4,0.3404499350043939
0.45,0.41,0.3444016735388027
0.45,0.42,0.3483599209013488
0.45,0.43,0.35232372143729307
0.45,0.44,0.35629226702520195
0.45,0.45,0.3602648735500883
0.45,0.46,0.36424096121118726
0.45,0.47,0.36822003803005116
0.45,0.48,0.3722016860305819
0.45,0.49,0.37618554965077083
0.45,0.5,0.3801713260192739
0.46,0.0,0.4443169598825849
0.46,0.01,0.4061378009230532
0.46,0.02,0.3747300196513862
0.46,0.03,0.3490332486079094
0.46,0.04,0.32814531739043057
0.46,0.05,0.3113007389288405
0.46,0.06,0.2978515894750635
0.46,0.07,0.2872506500138467
0.46,0.08,0.27903664812197027
0.46,0.09,0.2728214217231811
0.46,0.1,0.2682788185004637
0.46,0.11,0.26513514507827496
0.46,0.12,0.26316098647093034
0.46,0.13,0.26216422684673324
0.46,0.14,0.26198411579727454
0.46,0.15,0.2624862387667634
0.46,0.16,0.2635582651380893
0.46,0.17,0.2651063620147051
0.46,0.18,0.26705217552939253
0.46,0.19,0.26933029427762106
0.46,0.2,0.27188612107166965
0.46,0.21,0.2746740895940676
0.46,0.22,0.27765617171253315
0.46,0.23,0.28080062926306193
0.46,0.24,0.28408097109782726
0.46,0.25,0.28747508222762425
0.46,0.26,0.2909644970663458
0.46,0.27,0.2945337932075124
0.46,0.28,0.29817008592502925
0.46,0.29,0.30186260677968035
0.46,0.3,0.3056023524086078
0.46,0.31,0.30938179184779635
0.46,0.32,0.31319462264957654
0.46,0.33,0.31703556766265106
0.46,0.34,0.32090020568809596
0.46,0.35,0.32478483035160355
0.46,0.36,0.3286863324744672
0.46,0.37,0.3326021020129064
0.46,0.38,0.33652994629226174
0.46,0.39,0.3404680218104814
0.46,0.4,0.3444147773419852
0.46,0.41,0.3483689064534271
0.46,0.42,0.3523293078596671
0.46,0.43,0.35629505231196645
0.46,0.44,0.36026535492987183
0.46,0.45,0.3642395520708404
0.46,0.46,0.36821708198355013
0.46,0.47,0.3721974686171842
0.46,0.48,0.3761803080640674
0.46,0.49,0.38016525720043887
0.46,0.5,0.3841520241628551
0.47,0.0,0.44586707026011524
0.47,0.01,0.4079466685542897
0.47,0.02,0.3767764002903576
0.47,0.03,0.3512958534304168
0.47,0.04,0.3306034337705719
0.47,0.05,0.3139346470168103
0.47,0.06,0.30064282197733266
0.47,0.07,0.29018213430961665
0.47,0.08,0.2820927622834853
0.47,0.09,0.27598798938109886
0.47,0.1,0.27154306188249056
0.47,0.11,0.26848561091922785
0.47,0.12,0.26658745575645276
0.47,0.13,0.2656576163953348
0.47,0.14,0.26553637738377855
0.47,0.15,0.2660902597277298
0.47,0.16,0.267207773071225
0.47,0.17,0.26879583519908884
0.47,0.18,0.27077675997571743
0.47,0.19,0.2730857278056603
0.47,0.2,0.2756686644561117
0.47,0.21,0.27848046458052245
0.47,0.22,0.281483505552325
0.47,0.23,0.2846464053248635
0.47,0.24,0.2879429850683742
0.47,0.25,0.2913514033991835
0.47,0.26,0.2948534342152817
0.47,0.27,0.298433864588806
0.47,0.28,0.3020799929366106
0.47,0.29,0.3057812108840898
0.47,0.3,0.3095286549351288
0.47,0.31,0.3133149163339485
0.47,0.32,0.31713379941551717
0.47,0.33,0.3209801203448296
0.47,0.34,0.3248495394890003
0.47,0.35,0.3287384217904144
0.47,0.36,0.3326437204488413
0.47,0.37,0.3365628800049819
0.47,0.38,0.34049375557244554
0.47,0.39,0.3444345455107804
0.47,0.4,0.3483837352867729
0.47,0.41,0.35234005064976626
0.47,0.42,0.35630241856183
0.47,0.43,0.3602699345857806
0.47,0.44,0.3642418356521399
0.47,0.45,0.368217477307492
0.47,0.46,0.3721963146975212
0.47,0.47,0.3761778866634176
0.47,0.48,0.380161802434597
0.47,0.49,0.38414773048736783
0.47,0.5,0.3881353892112484
0.48,0.0,0.44751596287739437
0.48,0.01,0.4098467945183961
0.48,0.02,0.3789067406967155
0.48,0.03,0.35363543822782284
0.48,0.04,0.33313193114165696
0.48,0.05,0.31663275496987053
0.48,0.06,0.3034925087160165
0.48,0.07,0.2931667656563075
0.48,0.08,0.2851971469046287
0.48,0.09,0.2791983660113405
0.48,0.1,0.27484704722383124
0.48,0.11,0.2718721223582213
0.48,0.12,0.2700466193998219
0.48,0.13,0.26918066805190805
0.48,0.14,0.2691155618937749
0.48,0.15,0.2697187323416426
0.48,0.16,0.2708795053051911
0.48,0.17,0.27250552665199057
0.48,0.18,0.2745197569107538
0.48,0.19,0.2768579488150271
0.48,0.2,0.27946653319327214
0.48,0.21,0.282300849322175
0.48,0.22,0.28532366521197283
0.48,0.23,0.2885039414591466
0.48,0.24,0.2918157993788058
0.48,0.25,0.29523766022271636
0.48,0.26,0.2987515275076252
0.48,0.27,0.3023423889276005
0.48,0.28,0.3059977181023596
0.48,0.29,0.30970705961154166
0.48,0.3,0.31346168346407133
0.48,0.31,0.3172542974244253
0.48,0.32,0.32107880752717144
0.48,0.33,0.32493011871274563
0.48,0.34,0.32880396885865787
0.48,0.35,0.3326967906020245
0.48,0.36,0.33660559628636766
0.48,0.37,0.3405278821476427
0.48,0.38,0.3444615485065626
0.48,0.39,0.34840483327767136
0.48,0.4,0.3523562565581403
0.48,0.41,0.3563145744359263
0.48,0.42,0.3602787404703231
0.48,0.43,0.36424787355859567
0.48,0.44,0.36822123111913385
0.48,0.45,0.37219818670174676
0.48,0.46,0.376178211285496
0.48,0.47,0.3801608576489472
0.48,0.48,0.38414574730117623
0.48,0.49,0.3881325595478438
0.48,0.5,0.3921210223381108
0.49,0.0,0.44925801612350036
0.49,0.01,0.4118328282627489
0.49,0.02,0.3811159747590482
0.49,0.03,0.3560472271273894
0.49,0.04,0.33572632361848403
0.49,0.05,0.3193908619486342
0.49,0.06,0.30639672543422364
0.49,0.07,0.29620088537804956
0.49,0.08,0.28834639616121344
0.49,0.09,0.2824493848386842
0.49,0.1,0.27818783244040163
0.49,0.11,0.2752919474912748
0.49,0.12,0.27353594131736825
0.49,0.13,0.2727310275687757
0.49,0.14,0.2727194834659819
0.49,0.15,0.2733696263261548
0.49,0.16,0.27457157503793
0.49,0.17,0.2762336816970057
0.49,0.18,0.27827953318439985
0.49,0.19,0.28064543583135615
0.49,0.2,0.28327830836335977
0.49,0.21,0.28613391903366575
0.49,0.22,0.2891754122870694
0.49,0.23,0.29237207851763963
0.49,0.24,0.29569832760096626
0.49,0.25,0.2991328330025527
0.49,0.26,0.3026578185009781
0.49,0.27,0.30625846402512474
0.49,0.28,0.30992241088981193
0.49,0.29,0.3136393499155516
0.49,0.3,0.31740067861836524
0.49,0.31,0.32119921592771633
0.49,0.32,0.3250289647985981
0.49,0.33,0.328884914683222
0.49,0.34,0.3327628771664565
0.49,0.35,0.3366593491882185
0.49,0.36,0.34057139921041174
0.49,0.37,0.34449657246546966
0.49,0.38,0.34843281207325205
0.49,0.39,0.3523783933541929
0.49,0.4,0.35633186911707293
0.49,0.41,0.3602920240746032
0.49,0.42,0.3642578368517349
0.49,0.43,0.36822844831078627
0.49,0.44,0.37220313513290615
0.49,0.45,0.37618128777441767
0.49,0.46,0.3801623920653356
0.49,0.47,0.384146013840937
0.49,0.48,0.3881317860999326
0.49,0.49,0.3921193982680778
0.49,0.5,0.3961085872169227
0.5,0.0,0.4510880127483055
0.5,0.01,0.4138998147857459
0.5,0.02,0.3833994208696868
0.5,0.03,0.3585268160326885
0.5,0.04,0.3383824831717999
0.5,0.05,0.32220511027278187
0.5,0.06,0.3093518759090854
0.5,0.07,0.29928114756521024
0.5,0.08,0.2915374018136137
0.5,0.09,0.285738161756124
0.5,0.1,0.28156274360186395
0.5,0.11,0.2787426085560685
0.5,0.12,0.27705312612794475
0.5,0.13,0.2763065685806629
0.5,0.14,0.2763461719467699
0.5,0.15,0.27704111558790634
0.5,0.16,0.27828228879234096
0.5,0.17,0.2799787287625568
0.5,0.18,0.28205462915751683
0.5,0.19,0.2844468319010478
0.5,0.2,0.2871027271548148
0.5,0.21,0.28997849717483176
0.5,0.22,0.2930376492755173
0.5,0.23,0.29624979140186136
0.5,0.24,0.2995896109647033
0.5,0.25,0.3030360237409142
0.5,0.26,0.3065714648942296
0.5,0.27,0.3101812986437401
0.5,0.28,0.31385332689812845
0.5,0.29,0.31757738037794353
0.5,0.3,0.32134497844905113
0.5,0.31,0.3251490461616709
0.5,0.32,0.3289836788956204
0.5,0.33,0.33284394660946254
0.5,0.34,0.33672573102734776
0.5,0.35,0.34062559021369043
0.5,0.36,0.34454064591753364
0.5,0.37,0.34846848984535445
0.5,0.38,0.35240710566834677
0.5,0.39,0.35635480410914433
0.5,0.4,0.36031016890139966
0.5,0.41,0.3642720117886165
0.5,0.42,0.36823933503872747
0.5,0.43,0.37221130020862375
0.5,0.44,0.37618720210698425
0.5,0.45,0.38016644708163233
0.5,0.46,0.3841485349054022
0.5,0.47,0.3881330436572024
0.5,0.48,0.392119617096867
0.5,0.49,0.39610795411700683
0.5,0.5,0.40009779992535116


==> data/control/norm_Ahat.csv <==
num_samples,no_side_info,nonneg,inv,nonneg_inv
10,26.970352022260922,1.072526494291601,9.148476460006629,0.2759526362555031


==> data/control/trajectory.csv <==
t,x_1,x_2,x_3,x_4,x_5,xdot_1,xdot_2,xdot_3,xdot_4,xdot_5
0,1.0,1.0,1.0,1.0,1.0,0.21,0.08,0.12000000000000001,0.08,0.13
1,1.0021225594907752,1.000808524816288,1.0012128969789407,1.0008086830314595,1.0013138815515583,0.21026683544446761,0.08008793104890503,0.12015363507902832,0.08011926439145665,0.1301485783982946
2,1.0042478159949653,1.0016179383532031,1.0024273468353277,1.0016185714862493,1.0026292648405564,0.21053400872681866,0.08017596670575139,0.12030746977629636,0.08023867385022812,0.13029734405208032
3,1.0063757729272145,1.0024282416680432,1.003643351586776,1.0024296668306276,1.0039461517596457,0.21080152027087426,0.08026410709949307,0.12046150434292172,0.08035822856066564,0.1304462971953846
4,1.0085064337064515,1.003239435819408,1.004860913253437,1.0032419705327147,1.005264544203843,0.21106937050098745,0.08035235235924486,0.12061573903033776,0.08047792870735149,0.13059543806252835
5,1.0106398017558909,1.0040515218672041,1.0060800338580032,1.0040554840624971,1.0065844440705332,0.2113375598420437,0.08044070261428271,0.1207701740902941,0.08059777447509922,0.13074476688812633
6,1.0127758805030456,1.0048645008726425,1.0073007154257139,1.0048702088918284,1.0079058532594731,0.21160608871946215,0.0805291579940439,0.12092480977485708,0.08071776604895411,0.1308942839070876
7,1.014914673379726,1.0056783738982435,1.0085229599843542,1.005686146494433,1.009228773672793,0.21187495755919566,0.0806177186281272,0.12107964633641011,0.08083790361419332,0.1310439893546158
8,1.0170561838220489,1.006493142007837,1.0097467695642601,1.006503298345909,1.010553207215001,0.21214416678773182,0.08070638464629307,0.12123468402765401,0.08095818735632623,0.13119388346620955
9,1.0192004152704408,1.0073088062665654,1.0109721461983225,1.007321665923728,1.011879155792985,0.21241371683209354,0.080795156178464,0.12138992310160754,0.08107861746109467,0.1313439664776628
10,1.0213473711696446,1.0081253677408837,1.0121990919219896,1.0081412507072394,1.0132066213160176,0.2126836081198397,0.08088403335472455,0.12154536381160763,0.08119919411447339,0.1314942386250653
11,1.0234970549687252,1.0089428274985608,1.0134276087732697,1.0089620541776732,1.014535605695755,0.21295384107906581,0.08097301630532151,0.12170100641130993,0.0813199175026701,0.13164470014480278
12,1.0256494701210739,1.0097611866086835,1.0146576987927354,1.0097840778181395,1.015866110846246,0.2132244161384048,0.0810621051606644,0.12185685115468914,0.08144078781212602,0.13179535127355752
13,1.0278046200844144,1.010580446141656,1.0158893640235258,1.010607323113635,1.0171981386839282,0.21349533372702756,0.0811513000513253,0.12201289829603944,0.08156180522951592,0.13194619224830864
14,1.0299625083208084,1.011400607169202,1.0171226065113508,1.0114317915510418,1.0185316911276368,0.21376659427464373,0.08124060110803932,0.12216914808997484,0.08168296994174866,0.1320972233063324
15,1.0321231382966607,1.0122216707643676,1.0183574283044936,1.0122574846191315,1.0198667700986044,0.21403819821150216,0.08133000846170471,0.1223256007914296,0.08180428213596726,0.13224844468520272
16,1.0342865134827242,1.0130436380015198,1.0195938314538133,1.0130844038085676,1.0212033775204645,0.21431014596839185,0.081419522243383,0.12248225665565866,0.08192574199954933,0.13239985662279136
17,1.0364526373541072,1.0138665099563526,1.0208318180127505,1.0139125506119069,1.022541515319256,0.2145824379766425,0.08150914258429937,0.12263911593823809,0.0820473497201074,0.13255145935726853
18,1.0386215133902765,1.0146902877058845,1.0220713900373275,1.0147419265236026,1.0238811854234242,0.21485507466812517,0.08159886961584266,0.12279617889506532,0.08216910548548906,0.13270325312710307
19,1.0407931450750645,1.0155149723284644,1.0233125495861537,1.0155725330400074,1.0252223897638242,0.21512805647525302,0.08168870346956578,0.12295344578235973,0.08229100948377734,0.13285523817106293
20,1.0429675358966743,1.0163405649037678,1.024555298720429,1.0164043716593736,1.0265651302737255,0.21540138383098204,0.0817786442771857,0.12311091685666298,0.08241306190329109,0.13300741472821553
21,1.045144689347684,1.0171670665128039,1.0257996395039444,1.0172374438818574,1.0279094088888134,0.2156750571688114,0.08186869217058383,0.12326859237483931,0.08253526293258509,0.13315978303792803
22,1.0473246089250547,1.0179944782379136,1.027045574003089,1.0180717512095216,1.029255227547193,0.2159490769227847,0.08195884728180616,0.12342647259407624,0.0826576127604506,0.13331234333986788
23,1.0495072981301334,1.0188228011627734,1.0282931042868502,1.0189072951463365,1.0306025881893908,0.21622344352749018,0.08204910974306345,0.12358455777188462,0.0827801115759153,0.1334650958740031
24,1.0516927604686601,1.0196520363723942,1.0295422324268189,1.0197440771981827,1.0319514927583595,0.21649815741806144,0.08213947968673138,0.12374284816609922,0.08290275956824396,0.1336180408806026
25,1.0538809994507727,1.020482184953128,1.0307929604971908,1.0205820988728544,1.0333019431994803,0.21677321903017852,0.08222995724535101,0.12390134403487917,0.08302555692693848,0.13377117860023674
26,1.0560720185910129,1.0213132479926628,1.032045290574773,1.0214213616800607,1.0346539414605662,0.21704862880006812,0.08232054255162857,0.12406004563670828,0.08314850384173836,0.13392450927377744
27,1.0582658214083311,1.0221452265800313,1.0332992247389825,1.0222618671314287,1.0360074894918634,0.21732438716450445,0.08241123573843612,0.1242189532303955,0.08327160050262081,0.13407803314239886
28,1.0604624114260934,1.0229781218056062,1.0345547650718552,1.023103616740505,1.0373625892460572,0.21760049456081013,0.08250203693881139,0.12437806707507529,0.08339484709980126,0.13423175044757749
29,1.062661792172084,1.0238119347611074,1.0358119136580426,1.0239466120227603,1.0387192426782736,0.21787695142685642,0.0825929462859582,0.12453738743020801,0.08351824382373348,0.1343856614310928
30,1.0648639671785154,1.024646666539599,1.0370706725848227,1.0247908544955888,1.0400774517460811,0.2181537582010645,0.08268396391324663,0.1246969145555805,0.08364179086511,0.13453976633502746
31,1.067068939982029,1.0254823182354953,1.0383310439420959,1.0256363456783126,1.0414372184094958,0.21843091532240563,0.08277508995421315,0.12485664871130615,0.08376548841486234,0.1346940654017676
32,1.069276714123704,1.0263188909445577,1.0395930298223939,1.026483087092184,1.0427985446309835,0.21870842323040196,0.08286632454256086,0.12501659015782568,0.08388933666416129,0.13484855887400354
33,1.071487293149063,1.0271563857639012,1.0408566323208792,1.0273310802603866,1.0441614323754635,0.21898628236512763,0.08295766781215982,0.12517673915590738,0.08401333580441739,0.13500324699472993
34,1.0737006806080749,1.027994803791993,1.04212185353535,1.0281803267080392,1.0455258836103107,0.21926449316720875,0.08304911989704708,0.12533709596664735,0.08413748602728094,0.135158130007246
35,1.0759168800551633,1.0288341461286548,1.0433886955662455,1.0290308279621987,1.0468919003053587,0.2195430560778249,0.08314068093142699,0.12549766085147035,0.08426178752464253,0.13531320815515638
36,1.0781358950492101,1.029674413875065,1.0446571605166453,1.0298825855518592,1.0482594844329043,0.21982197153870903,0.08323235104967139,0.1256584340721297,0.08438624048863327,0.13546848168237097
37,1.080357729153563,1.0305156081337605,1.0459272504922752,1.030735601007959,1.049628637967708,0.22010123999214876,0.0833241303863198,0.1258194158907082,0.08451084511162509,0.1356239508331058
38,1.0825823859360393,1.0313577300086378,1.0471989676015092,1.0315898758633786,1.0509993628870007,0.2203808618809868,0.0834160190760797,0.125980606569618,0.084635601586231,0.13577961585188295
39,1.084809868968932,1.0322007806049538,1.048472313955375,1.0324454116529478,1.0523716611704832,0.22066083764862165,0.08350801725382662,0.1261420063716015,0.08476051010530547,0.13593547698353134
40,1.0870401818290174,1.033044761029331,1.0497472916675554,1.0333022099134443,1.0537455348003313,0.2209411677390085,0.08360012505460448,0.12630361555973157,0.0848855708619447,0.1360915344731869
41,1.0892733280975564,1.0338896723897546,1.0510239028543917,1.0341602721835965,1.055120985761199,0.22122185259665944,0.0836923426136257,0.12646543439741184,0.08501078404948692,0.13624778856629294
42,1.0915093113603045,1.0347355157955782,1.0523021496348879,1.035019600004089,1.05649801604022,0.22150289266664494,0.08378467006627147,0.1266274631483773,0.08513614986151265,0.13640423950860073
43,1.0937481352075151,1.0355822923575217,1.0535820341307134,1.035880194917561,1.0578766276270128,0.2217842883945936,0.08387710754809188,0.12678970207669463,0.08526166849184508,0.13656088754616955
44,1.095989803233947,1.0364300031876772,1.0548635584662076,1.036742058468612,1.0592568225136834,0.22206604022669385,0.08396965519480636,0.12695215144676272,0.08538734013455043,0.13671773292536746
45,1.0982343190388655,1.037278649399507,1.0561467247683807,1.0376051922038032,1.060638602694826,0.22234814860969374,0.08406231314230349,0.12711481152331286,0.08551316498393796,0.13687477589287136
46,1.1004816862260556,1.0381282321078475,1.0574315351669197,1.0384695976716587,1.0620219701675302,0.22263061399090228,0.08415508152664164,0.12727768257140937,0.0856391432345607,0.13703201669566767
47,1.10273190840382,1.038978752428911,1.0587179917941905,1.0393352764226695,1.0634069269313802,0.22291343681818993,0.08424796048404894,0.12744076485645,0.08576527508121543,0.13718945558105242
48,1.1049849891849903,1.0398302114802844,1.0600060967852405,1.0402022300092963,1.064793474988461,0.22319661753998915,0.08434095015092347,0.12760405864416624,0.08589156071894306,0.13734709279663188
49,1.1072409321869292,1.0406826103809366,1.0612958522778053,1.0410704599859697,1.0661816163433597,0.22348015660529544,0.08443405066383365,0.12776756420062377,0.08601800034302909,0.13750492859032287
50,1.1094997410315386,1.0415359502512131,1.0625872604123074,1.0419399679090944,1.0675713530031694,0.22376405446366754,0.08452726215951825,0.127931281792223,0.08614459414900369,0.13766296321035304
51,1.1117614193452632,1.0423902322128447,1.0638803233318632,1.0428107553370525,1.0689626869774909,0.2240483115652288,0.08462058477488676,0.12809521168569926,0.08627134233264216,0.13782119690526143
52,1.114025970759098,1.043245457388944,1.0651750431822848,1.0436828238302043,1.0703556202784394,0.22433292836066746,0.08471401864701958,0.1282593541481235,0.08639824508996524,0.13797962992389878
53,1.1162933989085932,1.04410162690401,1.0664714221120821,1.04455617495089,1.0717501549206436,0.22461790530123718,0.0848075639131681,0.1284237094469024,0.08652530261723926,0.13813826251542788
54,1.1185637074338604,1.0449587418839288,1.067769462272471,1.0454308102634358,1.0731462929212505,0.22490324283875834,0.08490122071075512,0.12858827784977916,0.08665251511097666,0.13829709492932407
55,1.1208368999795764,1.0458168034559752,1.0690691658173714,1.046306731334153,1.07454403629993,0.22518894142561824,0.0849949891773749,0.1287530596248336,0.08677988276793615,0.13845612741537555
56,1.1231129801949915,1.0466758127488147,1.0703705349034125,1.047183939731341,1.075943387078875,0.22547500151477198,0.08508886945079343,0.12891805504048268,0.08690740578512308,0.1386153602236838
57,1.1253919517339348,1.0475357708925055,1.071673571689938,1.0480624370252918,1.0773443472828081,0.22576142355974332,0.08518286166894865,0.12908326436548098,0.08703508435978978,0.13877479360466388
58,1.1276738182548178,1.0483966790184998,1.072978278339006,1.0489422247882898,1.078746918938981,0.22604820801462505,0.08527696596995069,0.1292486878689211,0.08716291868943571,0.13893442780904502
59,1.129958583420643,1.0492585382596462,1.074284657015397,1.049823304594616,1.0801511040771807,0.22633535533408008,0.08537118249208205,0.1294143258202341,0.08729090897180802,0.13909426308787093
60,1.1322462508990072,1.05012134975019,1.0755927098866123,1.0507056780205508,1.0815569047297318,0.22662286597334194,0.0854655113737978,0.12958017848918985,0.08741905540490166,0.13925429969249994
61,1.1345368243621092,1.0509851146257772,1.0769024391228814,1.0515893466443749,1.0829643229314987,0.22691074038821551,0.08555995275372591,0.12974624614589747,0.08754735818695976,0.13941453787460592
62,1.1368303074867554,1.0518498340234541,1.0782138468971632,1.052474312046373,1.0843733607198902,0.22719897903507785,0.08565450677066726,0.12991252906080591,0.08767581751647399,0.13957497788617826
63,1.1391267039543629,1.0527155090816698,1.0795269353851502,1.0533605758088362,1.0857840201348619,0.2274875823708786,0.08574917356359602,0.13007902750470415,0.08780443359218473,0.13973561997952225
64,1.14142601745097,1.0535821409402784,1.080841706765272,1.054248139516064,1.0871963032189191,0.22777655085314127,0.08584395327165986,0.13024574174872178,0.08793320661308161,0.13989646440725978
65,1.1437282516672365,1.0544497307405394,1.0821581632186985,1.0551370047543678,1.0886102120171206,0.22806588493996335,0.08593884603418003,0.13041267206432935,0.08806213677840352,0.1400575114223295
66,1.146033410298455,1.055318279625123,1.083476306929344,1.056027173112072,1.0900257485770826,0.22835558509001755,0.08603385199065183,0.13057981872333893,0.08819122428763929,0.14021876127798735
67,1.1483414970445518,1.0561877887381073,1.084796140083869,1.0569186461795175,1.0914429149489795,0.22864565176255192,0.08612897128074457,0.13074718199790417,0.08832046934052759,0.1403802142278067
68,1.1506525156100964,1.0570582592249815,1.0861176648716855,1.0578114255490645,1.09286171318555,0.22893608541739124,0.08622420404430187,0.13091476216052134,0.08844987213705764,0.14054187052567918
69,1.152966469704306,1.05792969223265,1.08744088348496,1.0587055128150942,1.0942821453420986,0.2292268865149374,0.08631955042134198,0.13108255948402922,0.08857943287746926,0.14070373042581472
70,1.1552833630410506,1.0588020889094316,1.0887657981186156,1.0596009095740113,1.0957042134764983,0.22951805551616994,0.08641501055205784,0.13125057424160974,0.08870915176225325,0.14086579418274206
71,1.1576031993388591,1.059675450405062,1.0900924109703376,1.0604976174242475,1.0971279196491963,0.2298095928826472,0.08651058457681747,0.13141880670678838,0.08883902899215179,0.14102806205130916
72,1.159925982320927,1.0605497778706963,1.0914207242405758,1.0613956379662637,1.0985532659232145,0.23010149907650684,0.08660627263616406,0.13158725715343472,0.08896906476815863,0.1411905342866837
73,1.1622517157151189,1.061425072458908,1.0927507401325478,1.0622949728025517,1.099980254364154,0.2303937745604664,0.0867020748708161,0.1317559258557627,0.08909925929151949,0.14135321114435326
74,1.1645804032539773,1.0623013353236959,1.0940824608522421,1.0631956235376374,1.1014088870401983,0.23068641979782423,0.08679799142166796,0.131924813088331,0.08922961276373231,0.14151609288012576
75,1.166912048674729,1.0631785676204817,1.0954158886084233,1.0640975917780837,1.1028391660221166,0.23097943525246034,0.08689402242978973,0.1320939191260439,0.08936012538654772,0.14167917975013022
76,1.169246655719286,1.0640567705061115,1.0967510256126347,1.065000879132492,1.104271093383267,0.23127282138883679,0.08699016803642758,0.1322632442441511,0.0894907973619691,0.14184247201081665
77,1.1715842281342568,1.0649359451388603,1.0980878740792008,1.0659054872115068,1.1057046711995993,0.23156657867199862,0.08708642838300404,0.1324327887182486,0.08962162889225311,0.14200596991895678
78,1.17392476967095,1.0658160926784328,1.0994264362252322,1.0668114176278152,1.1071399015496588,0.23186070756757463,0.08718280361111813,0.132602552824279,0.08975262017991,0.1421696737316443
79,1.176268284085382,1.066697214285965,1.100766714270628,1.0677186719961518,1.1085767865145888,0.23215520854177807,0.08727929386254571,0.1327725368385319,0.08988377142770376,0.14233358370629554
80,1.1786147751382774,1.067579311124024,1.102108710438081,1.0686272519333015,1.110015328178135,0.23245008206140721,0.08737589927923944,0.13294274103764442,0.09001508283865256,0.14249770010064933
81,1.1809642465950827,1.0684623843566141,1.103452426953078,1.069537159058099,1.111455528626648,0.23274532859384625,0.08747262000332935,0.1331131656986014,0.09014655461602913,0.14266202317276802
82,1.183316702225967,1.0693464351491744,1.1047978660439082,1.0704483949914363,1.112897389949087,0.2330409486070661,0.08756945617712275,0.13328381109873633,0.09027818696336098,0.14282655318103754
83,1.185672145805829,1.0702314646685833,1.1061450299416613,1.0713609613562605,1.1143409142370222,0.2333369425696249,0.08766640794310467,0.13345467751573117,0.09040998008443069,0.14299129038416777
84,1.1880305811143042,1.0711174740831595,1.107493920880236,1.072274859777579,1.115786103584639,0.23363331095066914,0.08776347544393798,0.13362576522761735,0.09054193418327636,0.14315623504119332
85,1.1903920119357692,1.072004464562662,1.1088445410963381,1.0731900918824617,1.1172329600887405,0.23393005421993376,0.0878606588224636,0.1337970745127757,0.09067404946419177,0.14332138741147327
86,1.1927564420593488,1.0728924372782955,1.1101968928294903,1.0741066593000428,1.1186814858487526,0.23422717284774364,0.0879579582217008,0.13396860564993737,0.09080632613172689,0.1434867477546923
87,1.1951238752789204,1.0737813934027098,1.1115509783220308,1.0750245636615248,1.1201316829667238,0.23452466730501362,0.08805537378484733,0.13414035891818385,0.09093876439068799,0.14365231633086073
88,1.1974943153931232,1.0746713341100005,1.1129067998191187,1.0759438066001794,1.1215835535473333,0.2348225380632499,0.08815290565527971,0.13431233459694777,0.09107136444613817,0.14381809340031476
89,1.19986776620536,1.0755622605757147,1.1142643595687378,1.076864389751352,1.1230370996978885,0.23512078559455038,0.08825055397655347,0.13448453296601304,0.0912041265033975,0.14398407922371737
90,1.2022442315238067,1.0764541739768487,1.1156236598216993,1.0777863147524613,1.1244923235283342,0.23541941037160533,0.0883483188924033,0.13465695430551547,0.09133705076804349,0.14415027406205821
91,1.204623715161416,1.0773470754918522,1.116984702831647,1.078709583243007,1.125949227151251,0.23571841286769865,0.08844620054674333,0.1348295988959432,0.0914701374459113,0.14431667817665456
92,1.2070062209359245,1.07824096630063,1.118347490855058,1.0796341968645649,1.1274078126818619,0.23601779355670788,0.08854419908366733,0.135002467018137,0.09160338674309412,0.14448329182915098
93,1.2093917526698592,1.079135847584542,1.1197120261512488,1.0805601572607988,1.1288680822380346,0.23631755291310558,0.08864231464744896,0.13517555895329098,0.09173679886594355,0.14465011528152064
94,1.211780314190541,1.0800317205264076,1.1210783109823785,1.0814874660774536,1.1303300379402839,0.2366176914119597,0.08874054738254193,0.13534887498295262,0.09187037402106976,0.14481714879606492
95,1.2141719093300947,1.0809285863105054,1.122446347613451,1.082416124962366,1.131793681911776,0.23691820952893455,0.08883889743358034,0.13552241538902382,0.09200411241534195,0.1449843926354144
96,1.2165665419254503,1.0818264461225766,1.1238161383123206,1.0833461355654617,1.1332590162783318,0.23721910774029145,0.08893736494537882,0.1356961804537607,0.09213801425588869,0.14515184706252887
97,1.2189642158183536,1.0827253011498255,1.125187685349693,1.0842774995387598,1.1347260431684296,0.23752038652288932,0.08903595006293274,0.13587017045977434,0.09227207975009812,0.14531951234069798
98,1.2213649348553692,1.0836251525809217,1.1265609909991317,1.085210218536377,1.13619476471321,0.23782204635418575,0.08913465293141853,0.13604438569003144,0.09240630910561842,0.14548738873354164
99,1.2237687028878883,1.0845260016060037,1.1279360575370592,1.0861442942145276,1.1376651830464766,0.23812408771223761,0.08923347369619383,0.13621882642785432,0.09254070253035801,0.1456554765050103


==> data/disease/disease_arrows_deg_2_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0017,-0.0117,-0.0014,-0.0892,-0.082,-0.0756
0.0254,0.0207,0.0317,-0.0394,-0.0256,-0.0288
0.1675,0.1784,0.1743,0.229,0.233,0.2189
0.1494,0.1476,0.1576,-0.0661,-0.0511,-0.0582
0.2061,0.2064,0.2152,0.0159,0.031,0.0216
0.2529,0.2529,0.262,0.0165,0.0317,0.0226
0.2831,0.2837,0.2924,0.0582,0.0734,0.0637
0.329,0.3291,0.3381,0.0583,0.0734,0.0642
0.392,0.3915,0.4009,0.0173,0.0325,0.024
0.4563,0.4555,0.465,-0.0232,-0.0081,-0.0163
0.4321,0.4321,0.4412,0.1402,0.1553,0.1462
0.5119,0.5111,0.5206,0.0579,0.073,0.0648
0.5761,0.5751,0.5847,0.0173,0.0325,0.0245
0.5651,0.564,0.5737,0.1379,0.153,0.1451
0.6487,0.6474,0.6572,0.0573,0.0724,0.0647
0.7326,0.7315,0.7412,-0.0231,-0.008,-0.0158
0.7206,0.7182,0.7285,0.1729,0.1877,0.1814
0.8075,0.8045,0.8151,0.1699,0.1846,0.179
0.9192,0.916,0.9266,0.13,0.1445,0.1392
0.2261,0.2317,0.2205,0.8636,0.8504,0.8524
0.1971,0.2032,0.192,0.8067,0.7939,0.795
0.129,0.1357,0.1244,0.7722,0.76,0.7601
0.0942,0.1012,0.0899,0.7081,0.6963,0.6958
0.1349,0.1425,0.1312,0.5979,0.5866,0.5853
0.0194,0.0268,0.0155,0.6184,0.6069,0.6059
0.0989,0.107,0.0959,0.4874,0.4768,0.4745
0.0597,0.0679,0.0568,0.4169,0.4064,0.4038
0.0192,0.0273,0.0161,0.3437,0.3331,0.3308
0.0184,0.0267,0.0156,0.2975,0.2872,0.2845
0.0134,0.0219,0.0108,0.252,0.2419,0.2389
-0.0233,-0.0157,-0.027,0.2228,0.2115,0.2101
-0.0347,-0.0279,-0.0392,0.1285,0.1164,0.1164
-0.0672,-0.0621,-0.0733,0.1048,0.0912,0.0939
-0.0741,-0.071,-0.0816,0.0603,0.0457,0.0512
0.9793,0.9757,0.9865,0.1328,0.1472,0.1424
-0.0494,-0.0421,-0.0534,0.4105,0.3988,0.398
-0.0501,-0.0434,-0.0547,0.1808,0.1686,0.1687
0.1725,0.1782,0.167,0.9647,0.9516,0.9534
0.9792,0.9739,0.9851,0.2154,0.2289,0.2264
1.0204,1.0135,1.0248,0.2674,0.2794,0.2797
0.8043,0.7955,0.8065,0.4149,0.4246,0.4281
0.9827,0.972,0.9815,0.4402,0.4454,0.4537
1.068,1.0567,1.0623,0.5499,0.5479,0.5611
1.076,1.0654,1.0686,0.6386,0.6334,0.6479
1.0813,1.0714,1.0729,0.7296,0.7222,0.7372
0.9831,0.9722,0.9762,0.6213,0.6171,0.6313
1.0614,1.0525,1.0523,0.874,0.8646,0.8798
0.9688,0.9596,0.9599,0.7942,0.7854,0.8006
0.9893,0.9813,0.9796,1.008,0.9972,1.0122
0.8891,0.8802,0.8799,0.7917,0.7824,0.7975
0.9016,0.8942,0.8918,1.0078,0.9964,1.0112
0.797,0.7897,0.7872,0.8755,0.8639,0.8787
0.7762,0.7702,0.7661,1.0525,1.0396,1.0537
0.7205,0.7139,0.7105,0.8304,0.8181,0.8326
0.6907,0.6857,0.6806,0.9644,0.9508,0.9644
0.6569,0.6521,0.6468,0.8773,0.8636,0.877
0.5928,0.5897,0.5829,0.8814,0.8668,0.8789
0.5174,0.5165,0.508,0.9337,0.9186,0.9286
0.429,0.4304,0.4205,0.9838,0.9688,0.9763
0.3523,0.3553,0.3448,0.9938,0.9792,0.9847
0.3816,0.3846,0.3741,0.8651,0.8505,0.856
0.1998,0.205,0.1938,1.0399,1.0264,1.029
0.1227,0.1286,0.1173,1.0717,1.0587,1.0602
0.3477,0.3522,0.3578,0.2614,0.2753,0.2621
0.7922,0.79,0.8002,0.1038,0.1187,0.1121
0.5437,0.5421,0.552,0.3414,0.3564,0.3492
0.2883,0.2929,0.2819,0.9026,0.8887,0.8922


==> data/disease/disease_arrows_deg_2_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0776,-0.0745,-0.0676,0.029,0.0436,0.0315
-0.0564,-0.0532,-0.0464,0.2051,0.2197,0.2075
0.0018,0.0049,0.0118,0.117,0.1316,0.1195
0.0478,0.0508,0.0577,0.117,0.1316,0.1195
0.0936,0.0967,0.1036,0.117,0.1316,0.1195
0.1395,0.1426,0.1495,0.117,0.1316,0.1195
0.1854,0.1885,0.1953,0.1169,0.1316,0.1195
0.2312,0.2343,0.2411,0.1169,0.1315,0.1195
0.277,0.28,0.2869,0.1169,0.1315,0.1194
0.3291,0.3322,0.3391,0.0728,0.0875,0.0755
0.3204,0.3241,0.3304,0.4693,0.4837,0.471
0.3944,0.3974,0.4043,0.2486,0.2632,0.2512
0.4093,0.4132,0.4193,0.4683,0.4826,0.4698
0.5116,0.5145,0.5215,0.0725,0.0872,0.0754
0.4899,0.4931,0.4999,0.4633,0.4779,0.4658
0.6094,0.612,0.6192,0.0284,0.0431,0.0314
0.6205,0.6225,0.6302,0.2021,0.2171,0.206
0.6114,0.6134,0.6212,0.4454,0.4603,0.4492
0.7637,0.7643,0.773,0.1118,0.127,0.1172
0.8408,0.8418,0.8502,-0.0173,-0.0022,-0.0123
0.7489,0.7515,0.7588,0.45,0.4648,0.4532
0.869,0.8717,0.8789,0.4589,0.4737,0.4619
0.9292,0.932,0.9391,0.4625,0.4772,0.4653
0.9832,0.986,0.9931,0.4643,0.479,0.4671
-0.0952,-0.0913,-0.0851,0.7315,0.7457,0.733
-0.0788,-0.0742,-0.0687,0.829,0.8429,0.8296
-0.0283,-0.0241,-0.0182,0.7389,0.753,0.74
1.0116,1.0145,1.0215,0.6092,0.6239,0.612
1.0431,1.046,1.053,0.7101,0.7248,0.7128
1.0642,1.0672,1.0741,0.9003,0.915,0.903
0.8026,0.8054,0.8125,0.5649,0.5796,0.5678
0.6357,0.6387,0.6456,0.7404,0.7551,0.7431
0.248,0.2554,0.2578,0.7452,0.7567,0.7418
0.1821,0.1891,0.192,0.7493,0.7612,0.7465
0.12,0.1256,0.1301,0.7492,0.7624,0.7484
0.0793,0.0852,0.0894,0.7892,0.8022,0.7882
0.0318,0.0365,0.0419,0.7444,0.7583,0.745
0.4989,0.5021,0.5089,1.0024,1.017,1.0048
0.3083,0.3138,0.3184,0.8214,0.8346,0.8208
0.5102,0.5135,0.5202,0.7304,0.7449,0.7327
0.4369,0.4417,0.447,0.4889,0.5027,0.4892


==> data/disease/disease_arrows_deg_3_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0786,-0.069,-0.07,-0.0648,-0.0563,-0.0722
0.3165,0.3278,0.3216,0.0954,0.0964,0.083
0.122,0.1332,0.125,-0.061,-0.0637,-0.0747
0.4275,0.4388,0.4333,0.0839,0.0861,0.0722
0.5138,0.525,0.52,0.0788,0.0818,0.0675
0.5353,0.5464,0.5414,0.0255,0.0284,0.0141
0.6204,0.6314,0.6268,0.0321,0.0356,0.021
0.5735,0.5847,0.5794,-0.0623,-0.0597,-0.0739
0.6781,0.6891,0.6846,0.0032,0.007,-0.0077
0.6932,0.7042,0.6996,-0.0285,-0.0249,-0.0395
0.7379,0.749,0.7445,-0.0275,-0.0238,-0.0385
0.8233,0.8343,0.83,-0.0317,-0.0277,-0.0425
0.9071,0.9181,0.9094,-0.0899,-0.0937,-0.1038
1.0356,1.0249,1.0284,9e-4,-0.0043,0.0109
-0.0608,-0.0503,-0.0533,0.9935,0.9994,0.984
-0.054,-0.0436,-0.0462,0.9433,0.9496,0.9341
0.1463,0.1357,0.1453,0.6619,0.6677,0.6762
0.0584,0.0474,0.0562,0.6037,0.6075,0.6176
0.065,0.0537,0.0617,0.5404,0.5426,0.554
0.0242,0.013,0.0213,0.4808,0.4836,0.4945
0.0237,0.0125,0.0207,0.4382,0.4407,0.4518
0.138,0.1267,0.1335,0.4175,0.4176,0.4303
0.0237,0.0125,0.0206,0.3009,0.3034,0.3145
0.024,0.0129,0.021,0.2531,0.2557,0.2668
-0.0168,-0.0278,-0.0189,0.1879,0.1921,0.2019
-0.0167,-0.0276,-0.0185,0.1389,0.1435,0.153
0.2039,0.1926,0.1983,0.2302,0.2282,0.2421
-0.0168,-0.0271,-0.017,0.0297,0.0366,0.044
0.8456,0.8566,0.8522,-0.0683,-0.0646,-0.0792
-0.0808,-0.0756,-0.0707,0.7489,0.763,0.7486
-0.018,-0.0079,-0.0099,-0.015,-0.0078,-0.0235
0.1069,0.118,0.1098,0.0216,0.0189,0.0079
1.0358,1.0252,1.0285,0.0952,0.0898,0.105
0.0322,0.0428,0.0396,0.9471,0.9527,0.9373
0.0075,0.0045,0.015,0.7024,0.7177,0.7119
0.9874,0.9768,0.98,0.2067,0.2011,0.2165
1.0276,1.017,1.0202,0.1505,0.1449,0.1602
1.0302,1.0197,1.0226,0.3332,0.3272,0.3427
0.984,0.9735,0.9765,0.3491,0.3432,0.3586
0.961,0.9505,0.9535,0.4031,0.3972,0.4126
0.937,0.9265,0.9294,0.4576,0.4517,0.4671
0.9348,0.9243,0.9272,0.551,0.5451,0.5605
0.9298,0.9193,0.9223,0.6461,0.6402,0.6556
0.8954,0.8848,0.8881,0.7075,0.702,0.7173
0.8475,0.8367,0.8407,0.7804,0.776,0.7909
0.6697,0.6585,0.6638,0.7016,0.699,0.7132
0.8743,0.8631,0.8709,0.9893,0.9912,1.0027
0.9018,0.8911,0.9004,1.0585,1.0636,1.0726
0.6986,0.7012,0.7085,0.8588,0.8744,0.8621
0.5047,0.5148,0.5128,0.8157,0.8229,0.8072
0.4678,0.478,0.4757,0.8604,0.8672,0.8515
0.3849,0.3953,0.3925,0.9062,0.9124,0.8969
0.2599,0.2705,0.2672,0.875,0.8804,0.8651
0.2108,0.2214,0.2181,0.877,0.8823,0.8671
0.1399,0.1506,0.1472,0.9163,0.9216,0.9063
0.0808,0.0914,0.0881,0.9459,0.9514,0.9361
0.1378,0.1267,0.1318,0.1302,0.1274,0.1417
0.3718,0.383,0.3778,0.2463,0.249,0.2348
0.1594,0.1686,0.1578,0.1409,0.1316,0.1268
0.4083,0.4194,0.4143,0.226,0.2289,0.2146
0.2008,0.1895,0.1961,0.5883,0.5878,0.6008
0.2338,0.2226,0.2285,0.4371,0.4357,0.4492
0.2991,0.288,0.2933,0.4062,0.4038,0.4179
0.2257,0.2156,0.2176,0.2042,0.1969,0.2127
0.2448,0.2335,0.2395,0.5477,0.5464,0.5599
0.3879,0.399,0.3942,0.3014,0.3048,0.2903
0.7637,0.7538,0.7641,0.888,0.8956,0.9023
0.2821,0.2927,0.2893,0.8058,0.8111,0.7958
0.3534,0.3645,0.3597,0.3128,0.3161,0.3016
0.7388,0.7278,0.7322,0.7141,0.7102,0.7249
0.6416,0.6392,0.6495,0.7445,0.7601,0.7534
0.5192,0.5292,0.5274,0.7372,0.7447,0.7289
0.3315,0.3421,0.3388,0.7414,0.7469,0.7316
0.7311,0.7204,0.7239,0.5385,0.5334,0.5486
0.6433,0.6328,0.6425,0.7214,0.7272,0.7356
0.5072,0.5156,0.5166,0.598,0.6087,0.5928
0.4514,0.4413,0.4433,0.5368,0.5297,0.5454


==> data/disease/disease_arrows_deg_3_eq_invariance.csv <==
x1,x2,x3,y1,y2,y3
-0.0601,-0.0686,-0.0575,-0.0895,-0.079,-0.0756
-0.0221,-0.0269,-0.0158,-0.0496,-0.035,-0.0383
0.3406,0.3518,0.3436,0.2459,0.2432,0.2321
0.1433,0.1527,0.1522,0.028,0.037,0.021
0.3545,0.3658,0.3579,0.1849,0.183,0.1714
0.3962,0.4075,0.3997,0.1469,0.145,0.1334
0.5385,0.5496,0.541,0.1072,0.1039,0.0933
0.5806,0.5917,0.5832,0.0403,0.0372,0.0265
0.6487,0.6598,0.6513,8e-4,-0.0024,-0.013
0.7093,0.7204,0.7119,-0.0312,-0.0344,-0.045
0.7646,0.7758,0.7673,-0.056,-0.0591,-0.0698
0.8853,0.8954,0.8936,-0.0855,-0.078,-0.0939
1.0042,0.9943,1.0048,-0.1058,-0.0978,-0.0915
0.4793,0.4886,0.4777,1.0577,1.0484,1.0435
0.348,0.3576,0.347,1.035,1.0265,1.0207
0.215,0.2249,0.2146,0.9997,0.992,0.9853
0.3473,0.357,0.3465,0.9394,0.9312,0.9251
0.3445,0.3543,0.3438,0.8793,0.8712,0.865
0.3771,0.3869,0.3765,0.7924,0.7844,0.7781
0.0955,0.0878,0.0857,0.5304,0.5185,0.5343
0.014,0.0138,0.0048,0.6631,0.6471,0.657
-0.0072,-0.0108,-0.0173,0.4004,0.3852,0.3984
-0.0654,-0.0666,-0.0749,0.5122,0.4963,0.5072
-0.054,-0.0557,-0.0637,0.2385,0.2226,0.2341
-0.0729,-0.0741,-0.0825,0.1411,0.1251,0.136
0.4707,0.4821,0.4748,0.0129,0.0121,-3e-4
1.0384,1.0284,1.0387,-0.0652,-0.0577,-0.0509
-0.0157,-0.0097,-0.0211,0.755,0.7414,0.7428
0.4823,0.4935,0.4851,0.1329,0.13,0.1191
1.0404,1.0304,1.0407,-0.018,-0.0105,-0.0037
1.0152,1.0052,1.0154,0.0279,0.0354,0.0423
1.0468,1.0368,1.0472,0.0799,0.0877,0.0943
1.0025,0.9926,1.003,0.1301,0.1379,0.1444
0.9583,0.9484,0.9588,0.1811,0.1889,0.1954
0.9586,0.9488,0.9592,0.2299,0.238,0.2443
0.9146,0.9049,0.9153,0.2831,0.2912,0.2974
0.9591,0.9494,0.96,0.3268,0.3352,0.3411
0.9155,0.9059,0.9165,0.3816,0.3901,0.3959
0.872,0.8624,0.873,0.4372,0.4458,0.4515
0.8287,0.8191,0.8298,0.4934,0.502,0.5077
0.8732,0.8638,0.8745,0.5359,0.5448,0.5501
0.9174,0.908,0.9188,0.5762,0.5853,0.5904
0.9612,0.9519,0.9628,0.6146,0.6239,0.6288
0.9183,0.909,0.9199,0.6722,0.6816,0.6864
0.9619,0.9528,0.9636,0.7096,0.7191,0.7238
0.9622,0.9531,0.964,0.7566,0.7662,0.7708
1.0054,0.9963,1.0073,0.7922,0.8019,0.8063
1.0057,0.9967,1.0076,0.839,0.8488,0.8531
1.0484,1.0395,1.0505,0.8727,0.8827,0.8867
1.0486,1.0397,1.0507,0.9189,0.9289,0.9329
1.0599,1.0511,1.0621,0.9617,0.9718,0.9757
1.0788,1.07,1.081,1.0015,1.0116,1.0155
1.0704,1.0591,1.0651,1.0573,1.0559,1.0696
1.1022,1.0925,1.0935,1.0994,1.091,1.1069
0.9559,0.9644,0.9533,1.0868,1.0762,1.073
0.8662,0.8749,0.8638,1.0869,1.0765,1.073
0.7288,0.7376,0.7266,1.0884,1.0783,1.0744
0.6343,0.6432,0.6323,1.0789,1.069,1.0648
0.172,0.1689,0.1621,0.6811,0.6657,0.6785
0.1768,0.1869,0.1767,0.9156,0.9082,0.9013
0.0807,0.0754,0.0705,0.2762,0.262,0.2764
0.2557,0.2444,0.2498,0.5714,0.569,0.5831
0.1323,0.1291,0.1223,0.2396,0.2242,0.2371
0.2262,0.2154,0.2191,0.6004,0.5954,0.6106
0.2653,0.254,0.2598,0.5421,0.5403,0.5541
0.269,0.2578,0.2629,0.4482,0.4453,0.4597
0.3592,0.3691,0.3587,0.8214,0.8135,0.8071
0.2862,0.2748,0.2811,0.5042,0.5032,0.5166
0.2389,0.2302,0.2296,0.3511,0.3408,0.3568
0.4044,0.4143,0.4039,0.7254,0.7174,0.711
0.3189,0.3296,0.3201,0.3063,0.3008,0.292
0.4367,0.4465,0.4361,0.6777,0.6697,0.6634
0.3727,0.3834,0.3739,0.3587,0.3532,0.3444
0.418,0.4278,0.4173,0.6319,0.6237,0.6176
0.4405,0.4512,0.4417,0.4174,0.412,0.4032
0.4164,0.4089,0.4066,0.485,0.4729,0.4886
0.4891,0.4995,0.4896,0.4613,0.4549,0.4469
0.5057,0.4948,0.5037,0.5387,0.5428,0.5528


==> data/disease/disease_arrows_deg_3_eq_invariance_monotone.csv <==
x1,x2,x3,y1,y2,y3
-0.0378,-0.048,-0.0457,0.0013,-0.0051,0.0097
-0.0143,-0.0248,-0.022,-0.0457,-0.0516,-0.0369
0.1843,0.1949,0.1916,0.2655,0.2706,0.2561
0.0945,0.103,0.104,-0.012,-0.0018,-0.0169
0.1966,0.2059,0.2054,0.1576,0.1661,0.1509
0.2513,0.2595,0.2608,0.119,0.1294,0.1143
0.323,0.3301,0.3329,0.1203,0.1321,0.1174
0.3506,0.3559,0.3608,-0.0136,-1e-4,-0.0138
0.3899,0.3951,0.4,0.0747,0.0882,0.0745
0.4249,0.4301,0.435,0.1633,0.1768,0.1631
0.5007,0.5035,0.5106,0.0697,0.0844,0.0726
0.5768,0.578,0.5863,0.0652,0.0803,0.0699
0.6609,0.6608,0.6699,-0.0627,-0.0475,-0.0565
0.7056,0.705,0.7144,-0.0632,-0.0481,-0.0565
0.6794,0.678,0.6878,0.1753,0.1904,0.1829
0.7807,0.7784,0.7887,0.1303,0.1452,0.1387
0.8709,0.8681,0.8786,0.1294,0.1441,0.1383
0.8972,0.8929,0.9039,0.2432,0.2573,0.2535
0.1801,0.1852,0.174,0.8109,0.7973,0.8
0.0779,0.0825,0.0715,0.8526,0.8387,0.8421
0.1088,0.1139,0.1028,0.6756,0.6621,0.6647
0.0065,0.0091,-0.0012,0.7238,0.709,0.7151
-0.0556,-0.0596,-0.0657,0.6563,0.642,0.6548
-0.0767,-0.0821,-0.0869,0.664,0.6506,0.6644
-0.0268,-0.0349,-0.0363,0.451,0.4404,0.4554
-0.0172,-0.0265,-0.026,0.3449,0.3363,0.3515
-0.02,-0.0303,-0.0279,0.2358,0.2296,0.2444
-0.0341,-0.0446,-0.0416,0.1294,0.1239,0.1386
0.1405,0.1457,0.1345,0.9132,0.8997,0.9022
1.0148,1.0124,1.0227,0.1478,0.1627,0.1564
0.0944,0.0997,0.0886,1.0095,0.9961,0.9983
0.0937,0.1003,0.089,0.5477,0.5354,0.5357
0.9817,0.9772,0.9882,0.2713,0.2852,0.2817
0.9969,0.9919,1.003,0.3203,0.334,0.3312
1.0431,1.0387,1.0497,0.3373,0.3514,0.3476
0.8872,0.8782,0.8891,0.5065,0.5156,0.5198
1.0285,1.0214,1.0327,0.5069,0.5188,0.5193
0.9557,0.9464,0.9571,0.5769,0.5855,0.5903
0.958,0.948,0.9582,0.6497,0.6568,0.6633
0.9644,0.9541,0.964,0.6873,0.6936,0.7009
0.9976,0.9876,0.9979,0.7264,0.7337,0.74
1.0032,0.9931,1.0033,0.7732,0.7801,0.7868
1.0159,1.006,1.0163,0.82,0.8274,0.8336
1.0041,0.9935,1.003,0.8817,0.8868,0.8952
1.0372,1.0348,1.0451,0.9447,0.9595,0.9533
0.9785,0.9884,0.9781,1.0648,1.0574,1.0512
0.9255,0.9223,0.9156,1.0107,0.9961,1.0082
0.8654,0.8648,0.8561,1.0315,1.0164,1.0261
0.8256,0.8163,0.8167,0.8504,0.8418,0.8569
0.7528,0.7518,0.7434,0.9867,0.9715,0.9816
0.7017,0.6991,0.6918,0.9091,0.8943,0.9059
0.6281,0.6281,0.6191,0.9196,0.9044,0.9135
0.5159,0.5198,0.509,1.0344,1.0201,1.0245
0.555,0.5555,0.5461,0.8577,0.8425,0.8511
0.3827,0.3876,0.3765,1.0388,1.0251,1.028
0.3379,0.3431,0.3319,1.0399,1.0264,1.029
0.4417,0.4448,0.4342,0.8769,0.8623,0.8677
0.214,0.2197,0.2085,1.0708,1.0577,1.0595
0.1681,0.1739,0.1626,1.0709,1.0578,1.0595
0.1219,0.1276,0.1164,1.0706,1.0575,1.0592
0.1301,0.1353,0.1241,0.724,0.7105,0.7131
0.1341,0.1442,0.134,0.4529,0.446,0.4393
0.0737,0.0829,0.072,0.4347,0.4258,0.4213
0.0543,0.0646,0.0548,0.363,0.3568,0.3494
0.1271,0.1384,0.1317,0.3344,0.3344,0.3222
0.063,0.074,0.0697,0.2142,0.218,0.2039
0.1037,0.1085,0.0975,0.718,0.7043,0.7074
0.9736,0.9636,0.9655,0.9756,0.9687,0.9837
0.5854,0.5857,0.5946,0.218,0.2331,0.2237
0.8614,0.8575,0.8683,0.2177,0.2319,0.2276
0.4539,0.4558,0.4457,0.7413,0.7264,0.7332
0.3477,0.3518,0.3409,0.7863,0.7722,0.7762
0.2874,0.2923,0.2812,0.9019,0.8881,0.8912
0.7744,0.7649,0.7755,0.5002,0.5084,0.5137
0.4878,0.4916,0.4979,0.394,0.4082,0.3956
0.808,0.7968,0.8028,0.7017,0.7005,0.7133


==> data/disease/disease_arrows_deg_3_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0321,-0.0251,-0.0221,-0.0306,-0.0179,-0.0334
0.0456,0.051,0.0557,0.0421,0.0561,0.0416
0.1396,0.1451,0.1497,0.1193,0.1333,0.1187
0.2885,0.2963,0.2981,0.2604,0.272,0.2562
0.4325,0.4437,0.4385,0.2109,0.2135,0.1993
0.277,0.2881,0.2834,-0.0263,-0.0228,-0.0374
0.4471,0.4583,0.453,0.1022,0.1047,0.0906
0.403,0.4141,0.4089,0.0039,0.0066,-0.0076
0.546,0.5572,0.5516,0.0962,0.0982,0.0843
0.5299,0.5411,0.5356,0.0326,0.0347,0.0207
0.5451,0.5563,0.5507,5e-4,0.0026,-0.0113
0.657,0.6683,0.6625,0.0605,0.0623,0.0485
0.6387,0.6499,0.6443,-0.001,9e-4,-0.0129
0.7317,0.7429,0.7372,-0.002,-1e-4,-0.0139
0.7911,0.8023,0.7967,-0.0324,-0.0304,-0.0443
0.8424,0.8536,0.8481,-0.07,-0.0678,-0.0818
0.8794,0.8905,0.8856,-0.0781,-0.0749,-0.0894
0.9059,0.9163,0.9137,-0.1003,-0.0939,-0.1094
1.0559,1.0446,1.0509,-0.0312,-0.0321,-0.0188
-0.0345,-0.0232,-0.0292,1.0236,1.0249,1.0114
-0.0017,0.0096,0.0036,1.0076,1.0089,0.9954
-0.0369,-0.0256,-0.0315,0.9338,0.9354,0.9217
-0.0193,-0.029,-0.0185,0.7328,0.741,0.7471
0.0149,0.0036,0.0111,0.6477,0.649,0.6609
0.0139,0.0026,0.0099,0.5583,0.5591,0.5714
0.0898,0.0785,0.0856,0.5589,0.5595,0.5719
0.0528,0.0415,0.0488,0.4877,0.4886,0.5008
0.1717,0.1604,0.1677,0.4557,0.4567,0.4689
-0.0605,-0.0545,-0.0504,0.7513,0.765,0.7501
0.301,0.2898,0.2974,0.4313,0.4329,0.4447
1.0259,1.0146,1.0209,0.0388,0.0379,0.0512
1.0389,1.0276,1.0338,0.0124,0.0115,0.0248
0.1181,0.1294,0.1234,0.9432,0.9445,0.931
-0.0195,-0.0107,-0.0102,0.755,0.7651,0.7492
0.0862,0.093,0.0961,0.0597,0.0724,0.0571
0.3497,0.3606,0.3565,0.2202,0.2245,0.2096
1.0231,1.0118,1.0181,0.1188,0.118,0.1313
1.026,1.0147,1.0211,0.2056,0.2049,0.2181
0.9899,0.9786,0.9851,0.2715,0.2708,0.284
0.9528,0.9414,0.948,0.3387,0.3382,0.3513
0.9502,0.9389,0.9456,0.4339,0.4337,0.4466
0.9471,0.9357,0.9427,0.5299,0.5301,0.5428
0.868,0.8567,0.8638,0.5802,0.5808,0.5932
0.8644,0.8531,0.8605,0.6316,0.6326,0.6448
0.6691,0.6583,0.6673,0.6595,0.664,0.6736
0.8507,0.8396,0.8482,0.7949,0.7983,0.8087
0.8877,0.8768,0.8857,0.8679,0.872,0.8819
0.8833,0.8728,0.8825,0.9269,0.9329,0.9412
0.9662,0.9555,0.9648,1.0024,1.0076,1.0166
1.0071,0.9964,1.0059,1.0641,1.0694,1.0783
0.4891,0.5002,0.4952,0.8589,0.8618,0.8475
0.3703,0.3815,0.3758,0.8811,0.8829,0.8691
0.3844,0.3957,0.39,0.9463,0.9481,0.9343
0.3679,0.3792,0.3735,0.9796,0.9814,0.9676
0.2051,0.2164,0.2104,0.9259,0.9272,0.9136
0.067,0.0783,0.0724,0.8557,0.8573,0.8436
0.1863,0.1792,0.1905,0.2129,0.2253,0.2259
0.5286,0.5397,0.5349,0.9892,0.9924,0.9779
0.4971,0.5083,0.5028,0.2322,0.2344,0.2204
0.1744,0.1856,0.1796,0.8228,0.8241,0.8106
0.2274,0.2243,0.2349,0.226,0.2414,0.2357
0.4152,0.4263,0.4213,0.249,0.252,0.2377
0.6208,0.632,0.6263,0.2131,0.2149,0.2011
0.913,0.9017,0.9081,0.1689,0.1681,0.1814
0.4175,0.4288,0.4232,0.838,0.84,0.8261
0.2586,0.2473,0.2542,0.5607,0.5609,0.5735
0.3243,0.3135,0.3227,0.384,0.3888,0.3982
0.7485,0.7372,0.7447,0.609,0.6104,0.6223
0.5037,0.5147,0.5101,0.7691,0.7726,0.758
0.82,0.8086,0.8153,0.398,0.3977,0.4107
0.8564,0.845,0.852,0.5147,0.515,0.5276
0.4006,0.4119,0.4062,0.7341,0.7359,0.7221
0.3584,0.3696,0.3638,0.8268,0.8284,0.8147
0.6803,0.671,0.6817,0.725,0.7339,0.7391
0.4845,0.4943,0.4931,0.5892,0.5974,0.5815


==> data/disease/disease_arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
0.007052342370512055,-0.001168035414743862,0.0015957122889197484,0.0015601645849391277,-0.001168035414743751,0.007087890074492786
0.193392279123693,0.20161187576824935,0.1988504909912761,0.19885117198394514,0.20158175516180943,0.19332502873609747
0.12009814217915082,0.11883663182055237,0.12644419863618145,-0.0644306467642726,-0.05581171500231766,-0.059967312472047674
0.18626121283662228,0.18605788781959437,0.19310256971779793,-0.027033988586399993,-0.018324439336091847,-0.02338645263879971
0.25431696149698746,0.25460911100075345,0.26135447352038044,0.010820507094908671,0.019527496497444674,0.01406806559315038
0.32235484892990496,0.32280408467155064,0.3294498083601739,0.04835127204552181,0.057051483861346786,0.05146963448637065
0.3894566062749305,0.3898519029018128,0.39653209769273,0.08527043959190422,0.09397330305693802,0.08843329418744111
0.4551428968832285,0.45534211560282956,0.4621453476666224,0.12140952859690646,0.1301191739768643,0.12473297687076934
0.5376883452352436,0.5375482028116327,0.5445559782136408,0.12070556122117959,0.12941637243802578,0.12430272765939687
0.6010982469452444,0.6006687928842923,0.6078425347481637,0.15556169387272595,0.16426291758402084,0.15938797753619227
0.6835533878809696,0.6828985845329807,0.690196221488724,0.15478305663817538,0.16347004541071813,0.1587850964014174
0.7449479290865572,0.7439528979699462,0.7514286081141978,0.1883837002316015,0.19703789810915162,0.19264657326872375
0.8274152623900929,0.8262626769113152,0.8338171606568073,0.18758251157596462,0.19621688276934923,0.19196431589337348
0.8628572395946025,0.8610829337686167,0.8689250705752559,0.2521720049257202,0.2606989591725741,0.25701144845837237
0.25699923286983617,0.2607122207297826,0.2522292834458334,0.868942195938055,0.8610724929507407,0.8628046362065487
0.22542437927025183,0.2295009857752628,0.220946497431178,0.8110220250069071,0.8033367872766541,0.8046654675341478
0.1583212960689257,0.16288022619286752,0.15425857964874956,0.7728944030234541,0.7654887641207615,0.7662613206093332
0.1587913348953065,0.16348748533426966,0.15485295731278836,0.6902064746060621,0.6828882128162403,0.6834978539522667
0.12399937384668169,0.12893503137048107,0.12028512261203322,0.6273876665546545,0.6202308507442156,0.620550774432095
0.1243159771609626,0.12943356979825515,0.12077833793051429,0.5445654864592171,0.5375393109378566,0.5376343572440214
0.12475227754043122,0.13013749264261126,0.12148513629006952,0.46215407074580755,0.4553335331634924,0.4550897084877495
0.08845610391677683,0.09399224724324201,0.08534752010970564,0.39654055139750705,0.38984354347269484,0.3894040743802985
0.051493408497054416,0.05707059590664365,0.04842873442306028,0.32945821227192024,0.3227957926220532,0.3223025220821741
0.014091159142748555,0.019548243913824648,0.010898958489247157,0.26136208168393077,0.25459965995422756,0.2542630966828712
-0.023372254226845135,-0.018305386245110633,-0.026959706469223743,0.19311117922585302,0.18604786013140323,0.18620603581057255
-0.024680513642351076,-0.01970518456993875,-0.028356735022748436,0.14914151315079038,0.14201257876401158,0.14228383027283775
1.0068520642698449,1.0061807415688975,1.013487274796454,0.09403289633583051,0.10271860769202523,0.09804772642972037
0.8923783210272632,0.8896109740913182,0.8978325405521682,0.33545953422967995,0.34371423825881037,0.34098966921832724
1.014169413261508,1.0120866379530251,1.0200574460556804,0.2590745622149934,0.26753054559342354,0.2641339954251439
0.8840322987110932,0.8797270887210539,0.8883175235028627,0.43921750879661187,0.44677540540462096,0.4457072001590681
1.0342257919494542,1.031082509151239,1.0394203550618872,0.3477250123023648,0.355842226717271,0.3535028530487084
1.0629725509171646,1.0596242048199587,1.0680187228113462,0.36099193226170395,0.36902565061904896,0.36690149048810666
0.9211154865103327,0.9153713063055641,0.9239978592202424,0.5191020808363791,0.5256191826442655,0.5263341056205166
1.0254859020212375,1.0194675136590217,1.0280553541874897,0.5404285840972649,0.5466899896510515,0.5477791213636805
0.8633504495887191,0.855565132793502,0.863262692174588,0.6276479179396062,0.6314554442554594,0.6354396251062522
1.0234489116723782,1.015855280977315,1.0237349495273325,0.6513086364332619,0.6554899754804362,0.6590955240403642
0.9035125890900505,0.895294156143524,0.9023984076580062,0.6765340683285102,0.6792681975551151,0.6842451595345371
0.9484353693311988,0.9399041499625648,0.946193249698081,0.74007473179565,0.7415471916797574,0.7475330092668941
0.9933716830210083,0.9847166141874449,0.9899963357065314,0.8201552860027908,0.8202643398496818,0.8271679240049357
0.901211787501549,0.8926499486331055,0.8967698018613931,0.8231200564067274,0.8218402368906508,0.829502076780082
1.0079785472043596,0.99962276252319,1.0028290797853523,0.9674152187050689,0.9651416083177833,0.9732338089687591
1.039970462910925,1.031750085125669,1.0345138328293326,1.0344782851253527,1.0317500851256698,1.0400060106149065
1.000171162371812,0.9921109054250391,0.9944230355998699,1.0328825117008287,1.0297069945015507,1.0381023818431947
0.8526580912624894,0.8450382281764538,0.8463253063940622,0.9298785351873391,0.925745822985456,0.9343609244797577
0.8094006639468473,0.8024778802695899,0.8024748577557409,0.9536952843917821,0.9484656791025652,0.9571776317305103
0.7695719780326339,0.7637838191639493,0.7621080961411678,1.0240930900443304,1.017615526381029,1.0261626600317166
0.6707378919388345,0.665290475122104,0.6631776179318424,0.8225706175818657,0.8158003040392807,0.8242487238873941
0.6603869227065219,0.6565786026535674,0.6526452396786954,0.9833435721775654,0.9755201547584909,0.983280644733094
0.6222544738849448,0.6195161855478967,0.614590202065388,1.0248145003596503,1.0165499853017412,1.0237135498806031
0.5826858775290592,0.5805310977438208,0.5751173656240223,0.911694595566904,0.9032569088899889,0.9100545383855507
0.4912880144162818,0.4914178818932834,0.48441614323574644,0.9972392099055543,0.9885282373685649,0.9936502522729129
0.4847718960620694,0.48505634957753474,0.4779648200650459,0.9035730467588718,0.894865799214249,0.8998611072480507
0.32519811832191803,0.3278987960435561,0.3196994754022282,1.068521384079521,1.0602443412930478,1.0630359952929636
0.42181439857676073,0.4233212964961386,0.41559830318000424,0.9211979528534779,0.9126190368023523,0.9165530400563857
0.27305291445699464,0.27636170453015074,0.26797773739232944,1.04356226558651,1.035511961775156,1.0376779234835836
0.287441212042887,0.2906923602429997,0.28232409587164875,0.9722931671209765,0.9642191070970405,0.9664457354697531
0.17789937325183364,0.1820711540929954,0.17350082520311144,1.0064871514678884,0.9988538287430184,1.0000747261162257
-0.050759307824470606,-0.04660010322303365,-0.05516840977409479,0.10853566430189698,0.10089539248792911,0.10213058563749045
0.47893248414485745,0.479057307120793,0.48590629088563164,0.15481748289414454,0.16352853013693652,0.15820139497946906
0.8024247884829866,0.7942044106977307,0.7969681584013945,0.7969326106974135,0.7942044106977308,0.8024603361869673
0.15821936541799547,0.16354660679207977,0.15489249945830613,0.4859151517255719,0.47904864856855006,0.4788790833823315
0.786885071523728,0.7846907056008966,0.7927057053524517,0.3097013833456876,0.3181287285621465,0.3148392134740316
0.8403818173984304,0.8377656244872994,0.8459360670277679,0.33257452653777037,0.34087901235787926,0.338002865807244
0.31481056481738046,0.3181301784180286,0.30974330603829603,0.792735230871539,0.7846894422838908,0.786843979809984
0.5097976473791612,0.5092558356034916,0.5026699043916082,0.6958167629437817,0.6871218941695991,0.692775079461271


==> data/disease/disease_egments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> data/disease/disease_segments_deg_2_eq.csv <==
x1,x2,y1,y2
0.0131,-0.0057,-0.0903,-0.0822
-0.0057,-0.0232,-0.0822,-0.0816
-0.0232,-0.0387,-0.0816,-0.0879
-0.0387,-0.054,-0.0879,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
0.0839,0.0562,-0.1,-0.0667
0.0562,0.0308,-0.0667,-0.037
0.0308,0.0308,-0.037,-0.037
0.0308,0.0218,-0.037,-0.0268
0.0218,0.0151,-0.0268,-0.0196
0.0151,0.0098,-0.0196,-0.0144
0.0098,0.0057,-0.0144,-0.0108
0.0057,0.0023,-0.0108,-0.0089
0.0023,-7e-4,-0.0089,-0.0087
-7e-4,-0.0034,-0.0087,-0.0103
-0.0034,-0.0063,-0.0103,-0.0132
-0.0063,-0.0096,-0.0132,-0.0174
-0.0096,-0.0137,-0.0174,-0.023
-0.0137,-0.0187,-0.023,-0.0302
-0.0187,-0.025,-0.0302,-0.0393
-0.025,-0.0327,-0.0393,-0.0506
-0.0327,-0.0422,-0.0506,-0.0646
0.1299,0.1056,-0.1,-0.0635
0.1056,0.0832,-0.0635,-0.0269
0.0832,0.0659,-0.0269,0.0111
0.0659,0.0659,0.0111,0.0111
0.0659,0.061,0.0111,0.0326
0.061,0.061,0.0326,0.0326
0.061,0.0608,0.0326,0.0491
0.0608,0.0634,0.0491,0.0629
0.0634,0.0688,0.0629,0.0779
0.0688,0.0779,0.0779,0.0958
0.0779,0.0927,0.0958,0.1192
0.0927,0.1094,0.1192,0.1431
0.1094,0.1285,0.1431,0.169
0.1285,0.1497,0.169,0.1968
0.1497,0.1725,0.1968,0.2258
0.1725,0.1962,0.2258,0.2543
0.1962,0.2203,0.2543,0.2819
0.2203,0.2453,0.2819,0.3093
0.2453,0.2704,0.3093,0.336
0.2704,0.2956,0.336,0.3621
0.2956,0.3216,0.3621,0.387
0.3216,0.348,0.387,0.4102
0.348,0.376,0.4102,0.4327
0.376,0.4028,0.4327,0.4523
0.4028,0.4228,0.4523,0.4661
0.4228,0.4413,0.4661,0.4774
0.4413,0.4545,0.4774,0.4843
0.4545,0.4652,0.4843,0.489
0.4652,0.4742,0.489,0.4924
0.4742,0.4811,0.4924,0.4946
0.4811,0.4862,0.4946,0.4961
0.4862,0.4901,0.4961,0.4971
0.4901,0.493,0.4971,0.4978
0.493,0.4952,0.4978,0.4983
0.4952,0.4968,0.4983,0.4986
0.4968,0.498,0.4986,0.4988
0.498,0.4989,0.4988,0.499
0.4989,0.4995,0.499,0.4991
0.4995,0.5,0.4991,0.4992
0.5,0.5004,0.4992,0.4992
0.5004,0.5007,0.4992,0.4993
0.5007,0.5009,0.4993,0.4993
0.5009,0.501,0.4993,0.4993
0.501,0.5011,0.4993,0.4993
0.5011,0.5012,0.4993,0.4993
0.5012,0.5013,0.4993,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.1759,0.1534,-0.1,-0.0619
0.1534,0.1326,-0.0619,-0.0232
0.1326,0.1154,-0.0232,0.0167
0.1154,0.1154,0.0167,0.0167
0.1154,0.1071,0.0167,0.0458
0.1071,0.1071,0.0458,0.0458
0.2678,0.2473,-0.1,-0.0606
0.2473,0.2279,-0.0606,-0.0208
0.2279,0.2103,-0.0208,0.0199
0.2103,0.1958,0.0199,0.0614
0.1958,0.1862,0.0614,0.1036
0.1862,0.1862,0.1036,0.1036
0.1862,0.1834,0.1036,0.1384
0.1834,0.1865,0.1384,0.1735
0.3138,0.2939,-0.1,-0.0603
0.2939,0.2748,-0.0603,-0.0202
0.2748,0.2571,-0.0202,0.0205
0.2571,0.2416,0.0205,0.0619
0.2416,0.2295,0.0619,0.1039
0.2295,0.2224,0.1039,0.1465
0.2224,0.2219,0.1465,0.1871
0.2219,0.2267,0.1871,0.2195
0.3598,0.3403,-0.1,-0.0601
0.3403,0.3214,-0.0601,-0.0199
0.3214,0.3036,-0.0199,0.0208
0.3036,0.2874,0.0208,0.0621
0.2874,0.2735,0.0621,0.104
0.2735,0.2632,0.104,0.1465
0.2632,0.2579,0.1465,0.1891
0.2579,0.2588,0.1891,0.2282
0.2588,0.2645,0.2282,0.2615
0.4057,0.3866,-0.1,-0.0599
0.3866,0.3679,-0.0599,-0.0196
0.3679,0.35,-0.0196,0.021
0.35,0.3332,0.021,0.0621
0.3332,0.3181,0.0621,0.1038
0.3181,0.3054,0.1038,0.1462
0.3054,0.2963,0.1462,0.1893
0.2963,0.2924,0.1893,0.2322
0.2924,0.2946,0.2322,0.2727
0.2946,0.3024,0.2727,0.3085
0.4517,0.4328,-0.1,-0.0598
0.4328,0.4142,-0.0598,-0.0194
0.4142,0.3962,-0.0194,0.0212
0.3962,0.379,0.0212,0.0621
0.379,0.3629,0.0621,0.1035
0.3629,0.3486,0.1035,0.1454
0.3486,0.3369,0.1454,0.188
0.4977,0.479,-0.1,-0.0597
0.479,0.4605,-0.0597,-0.0193
0.4605,0.4423,-0.0193,0.0213
0.4423,0.4247,0.0213,0.0621
0.4247,0.4079,0.0621,0.1032
0.4079,0.3923,0.1032,0.1447
0.5437,0.5251,-0.1,-0.0596
0.5251,0.5066,-0.0596,-0.0192
0.5066,0.4883,-0.0192,0.0213
0.4883,0.4704,0.0213,0.062
0.4704,0.453,0.062,0.1028
0.453,0.4363,0.1028,0.144
0.4363,0.4209,0.144,0.1856
0.4209,0.4072,0.1856,0.2277
0.4072,0.3963,0.2277,0.2701
0.3963,0.3895,0.2701,0.3126
0.3895,0.3895,0.3126,0.3126
0.3895,0.3881,0.3126,0.3471
0.3881,0.3915,0.3471,0.3798
0.3915,0.3993,0.3798,0.408
0.5897,0.5712,-0.1,-0.0596
0.5712,0.5528,-0.0596,-0.0191
0.5528,0.5344,-0.0191,0.0213
0.5344,0.5161,0.0213,0.0618
0.5161,0.4981,0.0618,0.1025
0.4981,0.4806,0.1025,0.1433
0.4806,0.4638,0.1433,0.1844
0.4638,0.4482,0.1844,0.2259
0.4482,0.4343,0.2259,0.268
0.6356,0.6173,-0.1,-0.0595
0.6173,0.5988,-0.0595,-0.0191
0.5988,0.5802,-0.0191,0.0213
0.5802,0.5617,0.0213,0.0617
0.5617,0.5432,0.0617,0.1021
0.5432,0.5249,0.1021,0.1426
0.5249,0.507,0.1426,0.1832
0.507,0.4898,0.1832,0.2241
0.6816,0.6634,-0.1,-0.0595
0.6634,0.6448,-0.0595,-0.0191
0.6448,0.6261,-0.0191,0.0212
0.6261,0.6072,0.0212,0.0615
0.6072,0.5883,0.0615,0.1016
0.5883,0.5693,0.1016,0.1418
0.5693,0.5504,0.1418,0.182
0.5504,0.5318,0.182,0.2223
0.5318,0.5137,0.2223,0.2628
0.5137,0.4967,0.2628,0.3036
0.4967,0.4813,0.3036,0.3445
0.4813,0.4691,0.3445,0.3856
0.4691,0.4691,0.3856,0.3856
0.4691,0.4628,0.3856,0.4198
0.4628,0.4628,0.4198,0.4198
0.4628,0.4617,0.4198,0.4393
0.4617,0.4617,0.4393,0.4393
0.4617,0.4626,0.4393,0.4535
0.4626,0.4647,0.4535,0.4638
0.4647,0.468,0.4638,0.473
0.7276,0.7094,-0.1,-0.0595
0.7094,0.6908,-0.0595,-0.0191
0.6908,0.672,-0.0191,0.0212
0.672,0.6528,0.0212,0.0612
0.6528,0.6333,0.0612,0.1012
0.6333,0.6137,0.1012,0.141
0.6137,0.5939,0.141,0.1808
0.5939,0.5741,0.1808,0.2206
0.5741,0.5544,0.2206,0.2604
0.5544,0.5351,0.2604,0.3003
0.7736,0.7554,-0.1,-0.0594
0.7554,0.7368,-0.0594,-0.0191
0.7368,0.7177,-0.0191,0.021
0.7177,0.6983,0.021,0.061
0.6983,0.6784,0.061,0.1007
0.8655,0.8474,-0.1,-0.0594
0.8474,0.8286,-0.0594,-0.0192
0.8286,0.8092,-0.0192,0.0208
0.8092,0.7891,0.0208,0.0604
0.7891,0.7683,0.0604,0.0996
0.7683,0.7468,0.0996,0.1385
0.7468,0.7246,0.1385,0.177
0.7246,0.7018,0.177,0.215
0.7018,0.6783,0.215,0.2526
0.6783,0.6541,0.2526,0.2897
0.6541,0.6292,0.2897,0.3261
0.6292,0.6039,0.3261,0.3619
0.6039,0.5781,0.3619,0.3972
0.5781,0.552,0.3972,0.4321
0.552,0.552,0.4321,0.4321
0.552,0.5394,0.4321,0.4487
0.5394,0.529,0.4487,0.4622
0.529,0.5211,0.4622,0.4723
0.9575,0.9393,-0.1,-0.0595
0.9393,0.9203,-0.0595,-0.0193
0.9203,0.9004,-0.0193,0.0204
0.9004,0.8796,0.0204,0.0596
0.8796,0.8579,0.0596,0.0983
0.8579,0.8352,0.0983,0.1365
0.8352,0.8116,0.1365,0.174
0.8116,0.7869,0.174,0.2109
0.7869,0.7613,0.2109,0.2468
0.7613,0.7346,0.2468,0.2821
0.7346,0.7069,0.2821,0.3165
0.7069,0.6783,0.3165,0.3497
0.6783,0.6488,0.3497,0.3815
0.6488,0.6183,0.3815,0.4121
0.6183,0.5875,0.4121,0.4408
0.5875,0.5875,0.4408,0.4408
0.5875,0.5682,0.4408,0.4578
0.5682,0.5682,0.4578,0.4578
1.0494,1.0311,-0.1,-0.0595
1.0311,1.0118,-0.0595,-0.0196
1.0118,0.9914,-0.0196,0.0199
0.9914,0.9699,0.0199,0.0587
0.9699,0.9472,0.0587,0.0968
0.9472,0.9232,0.0968,0.1341
0.9232,0.898,0.1341,0.1705
0.898,0.8716,0.1705,0.206
0.8716,0.844,0.206,0.2405
0.844,0.8152,0.2405,0.2739
0.8152,0.7851,0.2739,0.3061
0.7851,0.754,0.3061,0.3369
0.754,0.7221,0.3369,0.366
0.7221,0.6891,0.366,0.3939
-0.1,-0.0624,1.0954,1.0717
-0.0624,-0.0253,1.0717,1.0473
-0.0253,0.0115,1.0473,1.0224
0.0115,0.0479,1.0224,0.9969
0.0479,0.0838,0.9969,0.9708
0.0838,0.1191,0.9708,0.944
0.1191,0.154,0.944,0.9165
0.154,0.1883,0.9165,0.8883
0.1883,0.2218,0.8883,0.8593
0.2218,0.2547,0.8593,0.8296
0.2547,0.2869,0.8296,0.7991
0.2869,0.3182,0.7991,0.7678
0.3182,0.3485,0.7678,0.7358
0.3485,0.3778,0.7358,0.703
0.3778,0.406,0.703,0.6693
0.406,0.4332,0.6693,0.6346
0.4332,0.4583,0.6346,0.5995
0.4583,0.48,0.5995,0.5655
0.48,0.48,0.5655,0.5655
0.48,0.4891,0.5655,0.5498
0.4891,0.4955,0.5498,0.5372
0.4955,0.5001,0.5372,0.5271
-0.1,-0.0622,1.0034,0.98
-0.0622,-0.0248,0.98,0.9561
-0.0248,0.0124,0.9561,0.9318
0.0124,0.0492,0.9318,0.9069
0.0492,0.0857,0.9069,0.8816
0.0857,0.1217,0.8816,0.8557
0.1217,0.1575,0.8557,0.8293
0.1575,0.1927,0.8293,0.8023
0.1927,0.2274,0.8023,0.7747
0.2274,0.2615,0.7747,0.7464
0.2615,0.2951,0.7464,0.7176
0.2951,0.3281,0.7176,0.6881
0.3281,0.3602,0.6881,0.658
0.3602,0.3914,0.658,0.6273
0.3914,0.4219,0.6273,0.5959
0.4219,0.4509,0.5959,0.5647
0.4509,0.4509,0.5647,0.5647
0.4509,0.4648,0.5647,0.5491
-0.1,-0.0621,0.9115,0.8883
-0.0621,-0.0244,0.8883,0.8648
-0.0244,0.0132,0.8648,0.841
0.0132,0.0505,0.841,0.817
0.0505,0.0876,0.817,0.7925
0.0876,0.1244,0.7925,0.7677
0.1244,0.1611,0.7677,0.7426
0.1611,0.1975,0.7426,0.7172
0.1975,0.2336,0.7172,0.6914
0.2336,0.2694,0.6914,0.6653
0.2694,0.3049,0.6653,0.639
0.3049,0.3401,0.639,0.6125
0.3401,0.3749,0.6125,0.5859
0.3749,0.4093,0.5859,0.5598
0.4093,0.4093,0.5598,0.5598
-0.1,-0.0619,0.8195,0.7966
-0.0619,-0.024,0.7966,0.7734
-0.024,0.0139,0.7734,0.7502
0.0139,0.0517,0.7502,0.7269
0.0517,0.0895,0.7269,0.7036
0.0895,0.1273,0.7036,0.6801
0.1273,0.1651,0.6801,0.6568
0.1651,0.2028,0.6568,0.6336
0.2028,0.2406,0.6336,0.6105
0.2406,0.2786,0.6105,0.5878
0.2786,0.3171,0.5878,0.5658
0.3171,0.355,0.5658,0.5454
-0.1,-0.0619,0.7276,0.7048
-0.0619,-0.0237,0.7048,0.682
-0.0237,0.0145,0.682,0.6593
0.0145,0.0529,0.6593,0.6369
0.0529,0.0914,0.6369,0.6148
0.0914,0.1302,0.6148,0.5931
0.1302,0.1694,0.5931,0.5723
0.1694,0.209,0.5723,0.5524
0.209,0.249,0.5524,0.5338
0.249,0.2892,0.5338,0.5175
0.2892,0.3286,0.5175,0.5045
0.3286,0.3653,0.5045,0.4957
0.3653,0.3959,0.4957,0.4915
0.3959,0.4196,0.4915,0.4908
-0.1,-0.0619,0.6816,0.6588
-0.0619,-0.0237,0.6588,0.6361
-0.0237,0.0147,0.6361,0.6137
0.0147,0.0534,0.6137,0.5918
0.0534,0.0924,0.5918,0.5705
0.0924,0.1318,0.5705,0.55
0.1318,0.1717,0.55,0.5308
0.1717,0.2121,0.5308,0.5133
-0.1,-0.0619,0.5897,0.5667
-0.0619,-0.0236,0.5667,0.5443
-0.0236,0.0151,0.5443,0.5225
0.0151,0.0544,0.5225,0.5018
0.0544,0.0942,0.5018,0.4823
0.0942,0.1349,0.4823,0.4649
0.1349,0.1766,0.4649,0.4505
0.1766,0.2193,0.4505,0.4402
0.2193,0.2623,0.4402,0.4355
0.2623,0.3017,0.4355,0.4376
0.3017,0.3334,0.4376,0.4431
-0.1,-0.0621,0.4977,0.4745
-0.0621,-0.0238,0.4745,0.452
-0.0238,0.0152,0.452,0.4309
0.0152,0.0551,0.4309,0.4116
0.0551,0.0958,0.4116,0.3951
0.0958,0.1374,0.3951,0.3827
0.1374,0.1794,0.3827,0.3766
0.1794,0.2146,0.3766,0.3769
0.2146,0.2456,0.3769,0.3816
0.2456,0.2757,0.3816,0.3906
-0.1,-0.0626,0.4057,0.3819
-0.0626,-0.0245,0.3819,0.3592
-0.0245,0.0146,0.3592,0.3385
0.0146,0.0551,0.3385,0.3214
0.0551,0.0965,0.3214,0.3096
0.0965,0.0965,0.3096,0.3096
0.0965,0.1283,0.3096,0.3058
0.1283,0.1613,0.3058,0.3081
0.1613,0.1887,0.3081,0.315
0.1887,0.2142,0.315,0.325
-0.1,-0.063,0.3598,0.3354
-0.063,-0.0252,0.3354,0.3124
-0.0252,0.014,0.3124,0.2921
0.014,0.0546,0.2921,0.2765
0.0546,0.0546,0.2765,0.2765
0.0546,0.0861,0.2765,0.2692
0.0861,0.1172,0.2692,0.2676
0.1172,0.1446,0.2676,0.2718
-0.1,-0.0635,0.3138,0.2887
-0.0635,-0.0261,0.2887,0.2654
-0.0261,0.0129,0.2654,0.2452
0.0129,0.0129,0.2452,0.2452
0.0129,0.0461,0.2452,0.2331
0.0461,0.0461,0.2331,0.2331
0.0461,0.073,0.2331,0.2279
0.073,0.0984,0.2279,0.2276
0.0984,0.1215,0.2276,0.2321
0.1215,0.1444,0.2321,0.2412
-0.1,-0.0642,0.2678,0.2418
-0.0642,-0.0276,0.2418,0.2177
-0.0276,0.0109,0.2177,0.1976
0.0109,0.0109,0.1976,0.1976
0.0109,0.0388,0.1976,0.1884
0.0388,0.0388,0.1884,0.1884
0.0388,0.0613,0.1884,0.1853
0.0613,0.0816,0.1853,0.1865
0.0816,0.101,0.1865,0.1916
-0.1,-0.067,0.1759,0.147
-0.067,-0.0343,0.147,0.1207
-0.0343,-0.0343,0.1207,0.1207
-0.0343,-0.0073,0.1207,0.1028
-0.0073,-0.0073,0.1028,0.1028
-0.0073,0.0119,0.1028,0.0942
0.0119,0.0119,0.0942,0.0942
0.0119,0.0279,0.0942,0.0917
0.0279,0.0434,0.0917,0.0946
0.0434,0.0554,0.0946,0.1003
-0.1,-0.0699,0.1299,0.099
-0.0699,-0.0418,0.099,0.0706
-0.0418,-0.0418,0.0706,0.0706
-0.0418,-0.0219,0.0706,0.0517
-0.0219,-0.0219,0.0517,0.0517
-0.0219,-0.008,0.0517,0.0403
-0.008,-0.008,0.0403,0.0403
-0.008,0.0024,0.0403,0.0345
0.0024,0.0115,0.0345,0.0332
-0.1,-0.074,0.0839,0.0502
-0.074,-0.074,0.0502,0.0502
-0.074,-0.0574,0.0502,0.0255
-0.0574,-0.0574,0.0255,0.0255
-0.0574,-0.0477,0.0255,0.008
-0.0477,-0.0415,0.008,-0.0072
-0.0415,-0.0387,-0.0072,-0.0206
1.0954,1.0756,-0.054,-0.0143
1.0756,1.0546,-0.0143,0.0248
1.0546,1.0322,0.0248,0.0631
1.0322,1.0085,0.0631,0.1005
1.0085,0.9834,0.1005,0.1369
0.9834,0.9569,0.1369,0.1724
0.9569,0.929,0.1724,0.2067
0.929,0.8999,0.2067,0.2396
0.8999,0.8695,0.2396,0.2713
0.8695,0.8377,0.2713,0.302
0.8377,0.8049,0.302,0.3311
-0.0917,-0.054,0.4292,0.4057
-0.054,-0.0157,0.4057,0.3835
-0.0157,0.0237,0.3835,0.3632
0.0237,0.0642,0.3632,0.3461
-0.0886,-0.054,0.2029,0.1759
-0.054,-0.0186,0.1759,0.1518
-0.0186,-0.0186,0.1518,0.1518
-0.0186,0.0089,0.1518,0.1378
0.0089,0.0089,0.1378,0.1378
0.0089,0.0307,0.1378,0.1317
0.0307,0.0307,0.1317,0.1317
0.0307,0.048,0.1317,0.1311
-0.008,0.0283,1.0954,1.0698
0.0283,0.0641,1.0698,1.0436
0.0641,0.0994,1.0436,1.0166
0.0994,0.134,1.0166,0.9889
0.134,0.1681,0.9889,0.9605
0.1681,0.2015,0.9605,0.9312
0.2015,0.234,0.9312,0.9012
0.234,0.2658,0.9012,0.8703
0.2658,0.2968,0.8703,0.8386
0.2968,0.3269,0.8386,0.8061
0.3269,0.3558,0.8061,0.7728
0.3558,0.3836,0.7728,0.7387
1.0954,1.0697,0.0839,0.1198
1.0697,1.0423,0.1198,0.1546
1.0423,1.0134,0.1546,0.1879
1.0134,0.9832,0.1879,0.2198
0.9832,0.9518,0.2198,0.2503
0.9518,0.919,0.2503,0.2795
0.919,0.885,0.2795,0.3072
0.885,0.8503,0.3072,0.3335
0.8503,0.8151,0.3335,0.3581
1.0954,1.0606,0.2218,0.2476
1.0606,1.0248,0.2476,0.2721
1.0248,0.9879,0.2721,0.2958
0.9879,0.9504,0.2958,0.3183
0.9504,0.913,0.3183,0.3395
0.913,0.8756,0.3395,0.3594
1.0954,1.054,0.3598,0.363
1.054,1.0129,0.363,0.3687
1.0129,0.9721,0.3687,0.3766
0.9721,0.9313,0.3766,0.3861
0.9313,0.8907,0.3861,0.3965
0.8907,0.8499,0.3965,0.4081
0.8499,0.8087,0.4081,0.4205
0.8087,0.767,0.4205,0.4333
0.767,0.726,0.4333,0.4461
0.726,0.6873,0.4461,0.4583
0.6873,0.6514,0.4583,0.4691
0.6514,0.6189,0.4691,0.4783
0.6189,0.5903,0.4783,0.486
0.5903,0.5663,0.486,0.4923
0.5663,0.5663,0.4923,0.4923
0.5663,0.5508,0.4923,0.4958
0.5508,0.5391,0.4958,0.4979
0.5391,0.5291,0.4979,0.4992
0.5291,0.5214,0.4992,0.4998
1.0954,1.0591,0.4977,0.4749
1.0591,1.0216,0.4749,0.4582
1.0216,0.9836,0.4582,0.4472
0.9836,0.9447,0.4472,0.441
0.9447,0.902,0.441,0.4386
0.902,0.8585,0.4386,0.44
0.8585,0.8156,0.44,0.4445
1.0954,1.0663,0.5897,0.5566
1.0663,1.0342,0.5566,0.5273
1.0342,0.9992,0.5273,0.503
0.9992,0.9638,0.503,0.4853
1.0954,1.0726,0.6816,0.6437
1.0726,1.0474,0.6437,0.6076
1.0474,1.019,0.6076,0.5738
1.019,0.9873,0.5738,0.5438
1.0954,1.077,0.7736,0.7332
1.077,1.0569,0.7332,0.6937
1.0569,1.0347,0.6937,0.6554
1.0347,1.0101,0.6554,0.6189
1.0954,1.0801,0.8655,0.8238
1.0801,1.0636,0.8238,0.7826
1.0636,1.0458,0.7826,0.742
1.0458,1.0261,0.742,0.7022
1.0261,1.0044,0.7022,0.6636
1.0044,0.9802,0.6636,0.627
0.9802,0.9527,0.627,0.5927
0.9527,0.9217,0.5927,0.5617
0.9217,0.8876,0.5617,0.5356
0.8876,0.8549,0.5356,0.5172
0.8549,0.8216,0.5172,0.5041
0.8216,0.7866,0.5041,0.4949
0.7866,0.7486,0.4949,0.4891
0.7486,0.7111,0.4891,0.4872
0.7111,0.675,0.4872,0.4879
1.0954,1.0831,1.0034,0.9607
1.0831,1.0702,0.9607,0.9182
1.0702,1.0565,0.9182,0.876
1.0565,1.0419,0.876,0.8341
1.0419,1.0261,0.8341,0.7926
1.0261,1.0089,0.7926,0.7517
1.0089,0.9899,0.7517,0.7116
0.9899,0.9688,0.7116,0.6728
1.0494,1.0392,1.0954,1.0522
1.0392,1.0286,1.0522,1.009
1.0286,1.0174,1.009,0.9661
1.0174,1.0054,0.9661,0.9233
1.0054,0.9927,0.9233,0.8807
0.9927,0.979,0.8807,0.8385
0.979,0.9641,0.8385,0.7967
0.9641,0.9477,0.7967,0.7555
0.9477,0.9296,0.7555,0.7151
0.9296,0.9093,0.7151,0.6758
0.9093,0.8865,0.6758,0.6383
0.8865,0.8604,0.6383,0.6034
0.8604,0.83,0.6034,0.572
0.83,0.7985,0.572,0.5473
0.7985,0.7675,0.5473,0.5292
1.0034,0.994,1.0954,1.052
0.994,0.9841,1.052,1.0087
0.9841,0.9736,1.0087,0.9655
0.9736,0.9624,0.9655,0.9225
0.9624,0.9504,0.9225,0.8798
0.9575,0.949,1.0954,1.0518
0.949,0.94,1.0518,1.0083
0.94,0.9305,1.0083,0.9649
0.9305,0.9203,0.9649,0.9217
0.9203,0.9093,0.9217,0.8787
0.9093,0.8974,0.8787,0.836
0.8974,0.8842,0.836,0.7937
0.8842,0.8694,0.7937,0.7519
0.8694,0.8527,0.7519,0.7109
0.8527,0.8336,0.7109,0.6712
0.8336,0.8116,0.6712,0.6336
0.8116,0.7861,0.6336,0.5986
0.7861,0.756,0.5986,0.5672
0.756,0.756,0.5672,0.5672
0.756,0.731,0.5672,0.5476
0.731,0.7053,0.5476,0.5326
0.7053,0.6792,0.5326,0.5215
0.9115,0.9042,1.0954,1.0516
0.9042,0.8964,1.0516,1.0079
0.8964,0.888,1.0079,0.9643
0.888,0.879,0.9643,0.9209
0.879,0.8692,0.9209,0.8776
0.8692,0.8583,0.8776,0.8346
0.8195,0.8151,1.0954,1.0512
0.8151,0.8102,1.0512,1.0071
0.8102,0.8048,1.0071,0.9631
0.8048,0.7987,0.9631,0.9192
0.7987,0.7918,0.9192,0.8754
0.7918,0.7839,0.8754,0.8318
0.7839,0.7747,0.8318,0.7885
0.7747,0.7641,0.7885,0.7457
0.7641,0.7513,0.7457,0.7034
0.7513,0.736,0.7034,0.6624
0.736,0.7173,0.6624,0.6236
0.7173,0.694,0.6236,0.5877
0.7736,0.771,1.0954,1.0511
0.771,0.768,1.0511,1.0069
0.768,0.7644,1.0069,0.9627
0.7644,0.7602,0.9627,0.9186
0.7276,0.7271,1.0954,1.051
0.7271,0.7262,1.051,1.0067
0.7262,0.7246,1.0067,0.9624
0.7246,0.7224,0.9624,0.9181
0.7224,0.7193,0.9181,0.8738
0.7193,0.7153,0.8738,0.8297
0.7153,0.7099,0.8297,0.7857
0.7099,0.7029,0.7857,0.742
0.7029,0.6938,0.742,0.6987
0.6938,0.6821,0.6987,0.6566
0.6821,0.667,0.6566,0.6169
0.667,0.647,0.6169,0.5798
0.647,0.647,0.5798,0.5798
0.647,0.6306,0.5798,0.5577
0.6306,0.6306,0.5577,0.5577
0.6306,0.6152,0.5577,0.5419
0.6152,0.6003,0.5419,0.5303
0.6003,0.5845,0.5303,0.5213
0.6816,0.6835,1.0954,1.0511
0.6835,0.6849,1.0511,1.0068
0.6849,0.6857,1.0068,0.9624
0.6857,0.6857,0.9624,0.9181
0.6857,0.6849,0.9181,0.8738
0.6849,0.6831,0.8738,0.8295
0.6831,0.6801,0.8295,0.7854
0.6356,0.6402,1.0954,1.0514
0.6402,0.6442,1.0514,1.0073
0.6442,0.6475,1.0073,0.9633
0.6475,0.6501,0.9633,0.9192
0.6501,0.6519,0.9192,0.875
0.6519,0.6526,0.875,0.8309
0.6526,0.6522,0.8309,0.7869
0.6522,0.6501,0.7869,0.7431
0.6501,0.6462,0.7431,0.6995
0.6462,0.6396,0.6995,0.6568
0.6396,0.6295,0.6568,0.6158
0.5437,0.5542,1.0954,1.0523
0.5542,0.5639,1.0523,1.009
0.5639,0.5729,1.009,0.9656
0.5729,0.581,0.9656,0.9219
0.581,0.5881,0.9219,0.8782
0.5881,0.5942,0.8782,0.8345
0.5942,0.599,0.8345,0.7906
0.599,0.6023,0.7906,0.7468
0.6023,0.6038,0.7468,0.703
0.6038,0.6027,0.703,0.6597
0.6027,0.598,0.6597,0.6173
0.598,0.598,0.6173,0.6173
0.598,0.5899,0.6173,0.5824
0.5899,0.5899,0.5824,0.5824
0.4517,0.4685,1.0954,1.0545
0.4685,0.4843,1.0545,1.0132
0.4843,0.4992,1.0132,0.9717
0.4992,0.5131,0.9717,0.9299
0.5131,0.5259,0.9299,0.8877
0.5259,0.5376,0.8877,0.8452
0.5376,0.548,0.8452,0.8024
0.548,0.5571,0.8024,0.7591
0.5571,0.5643,0.7591,0.7155
0.3598,0.3825,1.0954,1.0575
0.3825,0.4042,1.0575,1.019
0.4042,0.4249,1.019,0.9798
0.4249,0.4445,0.9798,0.9401
0.4445,0.463,0.9401,0.8999
0.463,0.4801,0.8999,0.8593
0.4801,0.4961,0.8593,0.8184
0.4961,0.5106,0.8184,0.7771
0.2678,0.2957,1.0954,1.0609
0.2957,0.3226,1.0609,1.0256
0.3226,0.3483,1.0256,0.9896
0.3483,0.3729,0.9896,0.953
0.3729,0.3964,0.953,0.9156
0.3964,0.4187,0.9156,0.8775
0.4187,0.44,0.8775,0.8386
0.44,0.4599,0.8386,0.7992
0.1759,0.2076,1.0954,1.0644
0.2076,0.2383,1.0644,1.0326
0.2383,0.2682,1.0326,0.9999
0.2682,0.2972,0.9999,0.9663
0.2972,0.3252,0.9663,0.9319
0.3252,0.352,0.9319,0.8968
0.352,0.3776,0.8968,0.8609
0.3776,0.4022,0.8609,0.8242
0.4022,0.4255,0.8242,0.7867
0.4255,0.4475,0.7867,0.7483
0.4475,0.4678,0.7483,0.7095
0.4678,0.4862,0.7095,0.6703
0.4862,0.502,0.6703,0.631
0.502,0.5146,0.631,0.5919
0.5146,0.5146,0.5919,0.5919
0.5146,0.5207,0.5919,0.5656
0.5207,0.5207,0.5656,0.5656
0.5207,0.523,0.5656,0.5499
0.523,0.5237,0.5499,0.538
0.5237,0.5232,0.538,0.5279
0.1299,0.1631,1.0954,1.066
0.1631,0.1956,1.066,1.0357
0.1956,0.2271,1.0357,1.0046
0.2271,0.2578,1.0046,0.9727
0.2578,0.2876,0.9727,0.9399
0.0839,0.1183,1.0954,1.0674
0.1183,0.1521,1.0674,1.0386
0.1521,0.1852,1.0386,1.009
0.1852,0.2174,1.009,0.9786
0.3598,0.3526,0.2218,0.2646
0.3526,0.3509,0.2646,0.3071
0.3509,0.3509,0.3071,0.3071
0.3509,0.3539,0.3071,0.338
0.3539,0.3607,0.338,0.3662
0.8176,0.7963,0.0689,0.1079
0.7963,0.7742,0.1079,0.1464
0.7742,0.7513,0.1464,0.1844
0.7513,0.7276,0.1844,0.2218
0.5897,0.5685,0.2678,0.3068
0.5685,0.5476,0.3068,0.3458
0.5476,0.5275,0.3458,0.3844
0.5275,0.5095,0.3844,0.4223
0.5095,0.5095,0.4223,0.4223
0.5095,0.5015,0.4223,0.4414
0.5015,0.5015,0.4414,0.4414
0.5015,0.4965,0.4414,0.4557
0.4965,0.4934,0.4557,0.4664
0.2536,0.2841,0.9305,0.8985
0.2841,0.3138,0.8985,0.8655
0.3138,0.3424,0.8655,0.8318
0.3424,0.3698,0.8318,0.7973


==> data/disease/disease_segments_deg_2_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0603,-0.1,-0.056
-0.0603,-0.0666,-0.056,-0.012
-0.0666,-0.0729,-0.012,0.032
-0.0729,-0.0791,0.032,0.076
-0.0791,-0.0853,0.076,0.12
-0.0853,-0.0914,0.12,0.164
-0.0914,-0.0975,0.164,0.2081
-0.008,-0.0144,-0.1,-0.056
-0.0144,-0.0206,-0.056,-0.012
-0.0206,-0.0269,-0.012,0.032
-0.0269,-0.0331,0.032,0.076
-0.0331,-0.0393,0.076,0.12
-0.0393,-0.0455,0.12,0.164
-0.0455,-0.0516,0.164,0.208
-0.0516,-0.0577,0.208,0.2521
-0.0577,-0.0637,0.2521,0.2961
-0.0637,-0.0696,0.2961,0.3402
-0.0696,-0.0755,0.3402,0.3842
-0.0755,-0.0813,0.3842,0.4283
-0.0813,-0.0869,0.4283,0.4724
-0.0869,-0.0924,0.4724,0.5165
-0.0924,-0.0978,0.5165,0.5606
0.0379,0.0316,-0.1,-0.056
0.0316,0.0253,-0.056,-0.012
0.0253,0.019,-0.012,0.032
0.019,0.0128,0.032,0.076
0.0128,0.0066,0.076,0.12
0.0066,4e-4,0.12,0.164
4e-4,-0.0057,0.164,0.208
-0.0057,-0.0118,0.208,0.2521
-0.0118,-0.0178,0.2521,0.2961
-0.0178,-0.0237,0.2961,0.3401
-0.0237,-0.0296,0.3401,0.3842
0.0839,0.0776,-0.1,-0.056
0.0776,0.0713,-0.056,-0.012
0.0713,0.065,-0.012,0.032
0.065,0.0587,0.032,0.076
0.0587,0.0525,0.076,0.12
0.0525,0.0463,0.12,0.164
0.0463,0.0402,0.164,0.208
0.0402,0.0341,0.208,0.252
0.0341,0.0281,0.252,0.2961
0.0281,0.0221,0.2961,0.3401
0.0221,0.0163,0.3401,0.3842
0.1299,0.1235,-0.1,-0.056
0.1235,0.1172,-0.056,-0.012
0.1172,0.1109,-0.012,0.032
0.1109,0.1046,0.032,0.076
0.1046,0.0984,0.076,0.12
0.0984,0.0922,0.12,0.164
0.0922,0.086,0.164,0.208
0.086,0.0799,0.208,0.252
0.0799,0.0739,0.252,0.2961
0.0739,0.068,0.2961,0.3401
0.068,0.0622,0.3401,0.3842
0.1759,0.1695,-0.1,-0.056
0.1695,0.1631,-0.056,-0.012
0.1631,0.1568,-0.012,0.032
0.1568,0.1505,0.032,0.076
0.1505,0.1442,0.076,0.12
0.1442,0.138,0.12,0.164
0.138,0.1319,0.164,0.208
0.1319,0.1258,0.208,0.252
0.1258,0.1197,0.252,0.296
0.1197,0.1138,0.296,0.3401
0.1138,0.108,0.3401,0.3842
0.2218,0.2154,-0.1,-0.056
0.2154,0.2091,-0.056,-0.012
0.2091,0.2027,-0.012,0.032
0.2027,0.1964,0.032,0.0759
0.1964,0.1901,0.0759,0.1199
0.1901,0.1839,0.1199,0.1639
0.1839,0.1777,0.1639,0.208
0.1777,0.1715,0.208,0.252
0.1715,0.1655,0.252,0.296
0.1655,0.1596,0.296,0.3401
0.1596,0.1538,0.3401,0.3841
0.2678,0.2614,-0.1,-0.056
0.2614,0.255,-0.056,-0.012
0.255,0.2486,-0.012,0.0319
0.2486,0.2422,0.0319,0.0759
0.2422,0.2359,0.0759,0.1199
0.2359,0.2296,0.1199,0.1639
0.2296,0.2234,0.1639,0.2079
0.2234,0.2173,0.2079,0.2519
0.2173,0.2112,0.2519,0.296
0.2112,0.2053,0.296,0.34
0.2053,0.1995,0.34,0.3841
0.3138,0.3073,-0.1,-0.056
0.3073,0.3009,-0.056,-0.0121
0.3009,0.2945,-0.0121,0.0319
0.2945,0.2881,0.0319,0.0759
0.2881,0.2817,0.0759,0.1199
0.2817,0.2754,0.1199,0.1639
0.2754,0.2691,0.1639,0.2079
0.2691,0.2629,0.2079,0.2519
0.2629,0.2568,0.2519,0.2959
0.2568,0.2509,0.2959,0.34
0.2509,0.2451,0.34,0.384
0.3598,0.3533,-0.1,-0.056
0.3533,0.3468,-0.056,-0.0121
0.3468,0.3403,-0.0121,0.0319
0.3403,0.3339,0.0319,0.0759
0.3339,0.3274,0.0759,0.1199
0.3274,0.3211,0.1199,0.1638
0.3211,0.3148,0.1638,0.2078
0.3148,0.3085,0.2078,0.2518
0.3085,0.3024,0.2518,0.2959
0.3024,0.2964,0.2959,0.3399
0.4057,0.3992,-0.1,-0.056
0.3992,0.3926,-0.056,-0.0121
0.3926,0.3861,-0.0121,0.0319
0.3861,0.3796,0.0319,0.0758
0.3796,0.3731,0.0758,0.1198
0.3731,0.3667,0.1198,0.1638
0.3667,0.3603,0.1638,0.2078
0.3603,0.3539,0.2078,0.2518
0.3539,0.3477,0.2518,0.2958
0.3477,0.3416,0.2958,0.3398
0.3416,0.3358,0.3398,0.3838
0.3358,0.3302,0.3838,0.4279
0.3302,0.3252,0.4279,0.4721
0.3252,0.321,0.4721,0.5162
0.321,0.3183,0.5162,0.5604
0.3183,0.3181,0.5604,0.6043
0.3181,0.3213,0.6043,0.6472
0.3213,0.3298,0.6472,0.6885
0.3298,0.3374,0.6885,0.7254
0.3374,0.3412,0.7254,0.7673
0.3412,0.342,0.7673,0.811
0.342,0.3411,0.811,0.8551
0.3411,0.3388,0.8551,0.8993
0.3388,0.3356,0.8993,0.9435
0.3356,0.3319,0.9435,0.9877
0.3319,0.3278,0.9877,1.032
0.3278,0.3233,1.032,1.0762
0.4517,0.4451,-0.1,-0.0561
0.4451,0.4385,-0.0561,-0.0121
0.4385,0.4319,-0.0121,0.0318
0.4319,0.4253,0.0318,0.0758
0.4253,0.4187,0.0758,0.1197
0.4187,0.4121,0.1197,0.1637
0.4121,0.4056,0.1637,0.2077
0.4056,0.3991,0.2077,0.2516
0.3991,0.3928,0.2516,0.2956
0.3928,0.3866,0.2956,0.3396
0.3866,0.3806,0.3396,0.3837
0.3806,0.375,0.3837,0.4278
0.375,0.37,0.4278,0.4718
0.37,0.3659,0.4718,0.5158
0.3659,0.364,0.5158,0.5594
0.364,0.3646,0.5594,0.6026
0.3646,0.3673,0.6026,0.6454
0.3673,0.3714,0.6454,0.6879
0.4977,0.491,-0.1,-0.0561
0.491,0.4843,-0.0561,-0.0121
0.4843,0.4776,-0.0121,0.0318
0.4776,0.4709,0.0318,0.0757
0.4709,0.4641,0.0757,0.1197
0.4641,0.4574,0.1197,0.1636
0.4574,0.4507,0.1636,0.2075
0.4507,0.4441,0.2075,0.2515
0.4441,0.4375,0.2515,0.2954
0.4375,0.431,0.2954,0.3394
0.431,0.4248,0.3394,0.3834
0.4248,0.419,0.3834,0.4275
0.419,0.4141,0.4275,0.4714
0.4141,0.4106,0.4714,0.5148
0.4106,0.4108,0.5148,0.5567
0.4108,0.4144,0.5567,0.5971
0.4144,0.4175,0.5971,0.6389
0.4175,0.4186,0.6389,0.6822
0.4186,0.4176,0.6822,0.7261
0.4176,0.4149,0.7261,0.7703
0.4149,0.4112,0.7703,0.8144
0.4112,0.4071,0.8144,0.8586
0.4071,0.4026,0.8586,0.9028
0.4026,0.3978,0.9028,0.947
0.3978,0.3929,0.947,0.9911
0.3929,0.3878,0.9911,1.0352
0.3878,0.3825,1.0352,1.0794
0.5437,0.5369,-0.1,-0.0561
0.5369,0.5301,-0.0561,-0.0122
0.5301,0.5232,-0.0122,0.0317
0.5232,0.5163,0.0317,0.0757
0.5163,0.5094,0.0757,0.1196
0.5094,0.5025,0.1196,0.1635
0.5025,0.4955,0.1635,0.2073
0.4955,0.4885,0.2073,0.2512
0.4885,0.4816,0.2512,0.2951
0.5897,0.5827,-0.1,-0.0561
0.5827,0.5757,-0.0561,-0.0122
0.5757,0.5686,-0.0122,0.0317
0.5686,0.5615,0.0317,0.0755
0.5615,0.5543,0.0755,0.1194
0.5543,0.547,0.1194,0.1632
0.547,0.5395,0.1632,0.207
0.5395,0.532,0.207,0.2508
0.532,0.5243,0.2508,0.2946
0.5243,0.5166,0.2946,0.3382
0.5166,0.5089,0.3382,0.3816
0.5089,0.5014,0.3816,0.4246
0.5014,0.4945,0.4246,0.4672
0.4945,0.4888,0.4672,0.5095
0.4888,0.4844,0.5095,0.5514
0.4844,0.4807,0.5514,0.5936
0.4807,0.4766,0.5936,0.6367
0.4766,0.4723,0.6367,0.6805
0.4723,0.4677,0.6805,0.7246
0.4677,0.4629,0.7246,0.7687
0.4629,0.4578,0.7687,0.8129
0.4578,0.4527,0.8129,0.857
0.4527,0.4474,0.857,0.9011
0.4474,0.442,0.9011,0.9453
0.442,0.4366,0.9453,0.9894
0.4366,0.4311,0.9894,1.0335
0.4311,0.4255,1.0335,1.0776
0.6356,0.6285,-0.1,-0.0561
0.6285,0.6213,-0.0561,-0.0123
0.6213,0.614,-0.0123,0.0316
0.614,0.6066,0.0316,0.0754
0.6066,0.599,0.0754,0.1191
0.599,0.5911,0.1191,0.1629
0.5911,0.5829,0.1629,0.2065
0.5829,0.5744,0.2065,0.2501
0.6816,0.6742,-0.1,-0.0562
0.6742,0.6667,-0.0562,-0.0124
0.6667,0.659,-0.0124,0.0314
0.659,0.6511,0.0314,0.0751
0.6511,0.6429,0.0751,0.1187
0.6429,0.6342,0.1187,0.1623
0.6342,0.625,0.1623,0.2056
0.625,0.6154,0.2056,0.2488
0.6154,0.6044,0.2488,0.2916
0.6044,0.5923,0.2916,0.3338
0.5923,0.5795,0.3338,0.3753
0.5795,0.5795,0.3753,0.3753
0.5795,0.5685,0.3753,0.4041
0.5685,0.5534,0.4041,0.4379
0.5534,0.5534,0.4379,0.4379
0.5534,0.5435,0.4379,0.4672
0.5435,0.5373,0.4672,0.4968
0.5373,0.53,0.4968,0.5393
0.53,0.5237,0.5393,0.5824
0.7736,0.7654,-0.1,-0.0563
0.7654,0.7569,-0.0563,-0.0127
0.7569,0.7478,-0.0127,0.0307
0.7478,0.7381,0.0307,0.074
0.7381,0.7275,0.074,0.1171
0.7275,0.7151,0.1171,0.1596
0.7151,0.7003,0.1596,0.2014
0.7003,0.6849,0.2014,0.2426
0.6849,0.669,0.2426,0.2833
0.669,0.6532,0.2833,0.3239
0.6532,0.6393,0.3239,0.3652
0.6393,0.627,0.3652,0.4071
0.627,0.6159,0.4071,0.4491
0.6159,0.6065,0.4491,0.4918
0.6065,0.5983,0.4918,0.5352
0.5983,0.5909,0.5352,0.5789
0.5909,0.5839,0.5789,0.6228
0.5839,0.5773,0.6228,0.6668
0.5773,0.5709,0.6668,0.7108
0.5709,0.5646,0.7108,0.7548
0.5646,0.5585,0.7548,0.7988
0.5585,0.5523,0.7988,0.8428
0.5523,0.5462,0.8428,0.8868
0.5462,0.5401,0.8868,0.9308
0.5401,0.5341,0.9308,0.9749
0.5341,0.528,0.9749,1.0189
0.528,0.522,1.0189,1.0629
0.8195,0.8106,-0.1,-0.0565
0.8106,0.8012,-0.0565,-0.0131
0.8012,0.791,-0.0131,0.03
0.791,0.7798,0.03,0.073
0.7798,0.768,0.073,0.1156
0.768,0.7544,0.1156,0.1578
0.7544,0.7396,0.1578,0.1995
0.7396,0.7242,0.1995,0.2409
0.7242,0.7066,0.2409,0.2809
0.7066,0.6877,0.2809,0.3202
0.6877,0.6724,0.3202,0.3609
0.6724,0.6603,0.3609,0.403
0.8655,0.8557,-0.1,-0.0567
0.8557,0.8451,-0.0567,-0.0136
0.8451,0.8326,-0.0136,0.029
0.8326,0.8189,0.029,0.0712
0.8189,0.8051,0.0712,0.1133
0.9115,0.9009,-0.1,-0.0569
0.9009,0.8896,-0.0569,-0.0139
0.8896,0.877,-0.0139,0.0286
0.877,0.8633,0.0286,0.0708
0.8633,0.849,0.0708,0.1128
0.849,0.8331,0.1128,0.1542
0.8331,0.817,0.1542,0.1955
0.817,0.8035,0.1955,0.2376
0.8035,0.7914,0.2376,0.2802
0.7914,0.7805,0.2802,0.323
0.7805,0.7708,0.323,0.3662
0.7708,0.7619,0.3662,0.4096
0.7619,0.7535,0.4096,0.4533
0.7535,0.7457,0.4533,0.497
0.7457,0.7382,0.497,0.5408
0.7382,0.731,0.5408,0.5846
0.731,0.7239,0.5846,0.6285
0.7239,0.7171,0.6285,0.6724
0.7171,0.7103,0.6724,0.7164
0.7103,0.7036,0.7164,0.7603
0.7036,0.697,0.7603,0.8043
0.697,0.6905,0.8043,0.8482
0.6905,0.684,0.8482,0.8922
0.684,0.6776,0.8922,0.9362
0.6776,0.6712,0.9362,0.9801
0.6712,0.6648,0.9801,1.0241
0.6648,0.6584,1.0241,1.0681
1.0034,0.9918,-0.1,-0.0571
0.9918,0.9798,-0.0571,-0.0144
0.9798,0.9672,-0.0144,0.0282
0.9672,0.9547,0.0282,0.0708
0.9547,0.9434,0.0708,0.1138
0.9434,0.9328,0.1138,0.1569
0.9328,0.9229,0.1569,0.2001
0.9229,0.9137,0.2001,0.2435
0.9137,0.905,0.2435,0.2871
0.905,0.8967,0.2871,0.3308
0.8967,0.8888,0.3308,0.3745
0.8888,0.8811,0.3745,0.4182
0.8811,0.8737,0.4182,0.4621
0.8737,0.8664,0.4621,0.5059
0.8664,0.8593,0.5059,0.5498
0.8593,0.8523,0.5498,0.5937
0.8523,0.8454,0.5937,0.6376
0.8454,0.8385,0.6376,0.6815
0.8385,0.8318,0.6815,0.7254
0.8318,0.8251,0.7254,0.7693
0.8251,0.8184,0.7693,0.8133
0.8184,0.8118,0.8133,0.8572
0.8118,0.8052,0.8572,0.9012
0.8052,0.7987,0.9012,0.9452
0.7987,0.7922,0.9452,0.9891
0.7922,0.7857,0.9891,1.0331
0.7857,0.7792,1.0331,1.0771
1.0494,1.0386,-0.1,-0.0569
1.0386,1.0281,-0.0569,-0.0138
1.0281,1.0178,-0.0138,0.0294
1.0178,1.0077,0.0294,0.0726
1.0077,0.9982,0.0726,0.116
0.9982,0.989,0.116,0.1595
0.989,0.9803,0.1595,0.203
0.9803,0.9719,0.203,0.2467
0.9719,0.9638,0.2467,0.2904
0.9638,0.956,0.2904,0.3341
0.956,0.9484,0.3341,0.3779
0.9484,0.9411,0.3779,0.4218
0.9411,0.9338,0.4218,0.4656
0.9338,0.9267,0.4656,0.5095
0.9267,0.9197,0.5095,0.5534
0.9197,0.9128,0.5534,0.5973
0.9128,0.906,0.5973,0.6412
0.906,0.8992,0.6412,0.6851
0.8992,0.8924,0.6851,0.729
0.8924,0.8858,0.729,0.773
0.8858,0.8791,0.773,0.8169
0.8791,0.8725,0.8169,0.8609
0.8725,0.8659,0.8609,0.9048
0.8659,0.8593,0.9048,0.9488
0.8593,0.8528,0.9488,0.9927
0.8528,0.8463,0.9927,1.0367
0.8463,0.8398,1.0367,1.0807
1.0954,1.0852,-0.1,-0.0567
1.0852,1.0756,-0.0567,-0.0134
1.0756,1.0662,-0.0134,0.03
1.0662,1.0572,0.03,0.0735
1.0572,1.0486,0.0735,0.1171
1.0486,1.0403,0.1171,0.1608
1.0403,1.0323,0.1608,0.2045
1.0323,1.0245,0.2045,0.2482
1.0245,1.0169,0.2482,0.292
1.0169,1.0094,0.292,0.3358
1.0094,1.0021,0.3358,0.3797
1.0021,0.9949,0.3797,0.4235
0.9949,0.9878,0.4235,0.4674
0.9878,0.9808,0.4674,0.5113
0.9808,0.9739,0.5113,0.5552
0.9739,0.967,0.5552,0.5991
0.967,0.9602,0.5991,0.643
0.9602,0.9535,0.643,0.6869
0.9535,0.9468,0.6869,0.7309
0.9468,0.9401,0.7309,0.7748
0.9401,0.9334,0.7748,0.8188
0.9334,0.9268,0.8188,0.8627
0.9268,0.9202,0.8627,0.9067
0.9202,0.9136,0.9067,0.9506
0.9136,0.9071,0.9506,0.9946
0.9071,0.9006,0.9946,1.0385
0.9006,0.8941,1.0385,1.0825
-0.0608,-0.0663,0.4691,0.5132
-0.0663,-0.0716,0.5132,0.5573
-0.0716,-0.0768,0.5573,0.6015
-0.0768,-0.0816,0.6015,0.6457
-0.0816,-0.0862,0.6457,0.6899
-0.0862,-0.0903,0.6899,0.7341
-0.0903,-0.094,0.7341,0.7784
-0.094,-0.0969,0.7784,0.8227
-0.0969,-0.099,0.8227,0.8671
-0.099,-0.1,0.8671,0.9115
-0.1,-0.0993,0.9115,0.9559
-0.0993,-0.0966,0.9559,1.0001
-0.0966,-0.0915,1.0001,1.0441
-0.0915,-0.0835,1.0441,1.0876
-0.0596,-0.064,0.6542,0.6984
-0.064,-0.0679,0.6984,0.7427
-0.0679,-0.0713,0.7427,0.7869
-0.0713,-0.0738,0.7869,0.8313
-0.0738,-0.0753,0.8313,0.8757
-0.0753,-0.0755,0.8757,0.92
-0.0755,-0.0737,0.92,0.9643
-0.0737,-0.0696,0.9643,1.0083
-0.0696,-0.0632,1.0083,1.0521
-0.0632,-0.054,1.0521,1.0954
0.0099,0.0043,0.4321,0.4762
0.0043,-0.001,0.4762,0.5204
-0.001,-0.0062,0.5204,0.5645
-0.0062,-0.0111,0.5645,0.6087
-0.0111,-0.0157,0.6087,0.6529
-0.0157,-0.0198,0.6529,0.6971
-0.0198,-0.0234,0.6971,0.7414
-0.0234,-0.0262,0.7414,0.7857
-0.0262,-0.028,0.7857,0.8301
-0.028,-0.0285,0.8301,0.8744
-0.0285,-0.0273,0.8744,0.9186
-0.0273,-0.0234,0.9186,0.9625
-0.0234,-0.0168,0.9625,1.0061
-0.0168,-0.008,1.0061,1.0494
-0.008,0.0026,1.0494,1.0924
1.0954,1.0876,0.1299,0.1736
1.0876,1.08,0.1736,0.2174
1.08,1.0725,0.2174,0.2612
1.0725,1.0652,0.2612,0.3051
1.0652,1.0579,0.3051,0.3489
1.0579,1.0508,0.3489,0.3928
1.0508,1.0438,0.3928,0.4367
1.0438,1.0368,0.4367,0.4806
1.0368,1.0299,0.4806,0.5245
1.0299,1.0231,0.5245,0.5684
1.0231,1.0163,0.5684,0.6123
1.0163,1.0095,0.6123,0.6562
1.0095,1.0028,0.6562,0.7002
1.0028,0.9961,0.7002,0.7441
0.9961,0.9894,0.7441,0.788
0.9894,0.9828,0.788,0.832
0.9828,0.9762,0.832,0.8759
0.9762,0.9696,0.8759,0.9199
0.9696,0.963,0.9199,0.9639
0.963,0.9565,0.9639,1.0078
0.9565,0.95,1.0078,1.0518
0.95,0.9434,1.0518,1.0957
1.0954,1.0885,0.4057,0.4496
1.0885,1.0816,0.4496,0.4936
1.0816,1.0747,0.4936,0.5375
1.0747,1.0679,0.5375,0.5814
1.0679,1.0612,0.5814,0.6253
1.0612,1.0545,0.6253,0.6693
1.0545,1.0478,0.6693,0.7132
1.0478,1.0411,0.7132,0.7571
1.0411,1.0345,0.7571,0.8011
1.0345,1.0278,0.8011,0.845
1.0278,1.0212,0.845,0.889
1.0212,1.0147,0.889,0.9329
1.0147,1.0081,0.9329,0.9769
1.0081,1.0015,0.9769,1.0208
1.0015,0.995,1.0208,1.0648
1.0954,1.0888,0.7276,0.7715
1.0888,1.0821,0.7715,0.8155
1.0821,1.0755,0.8155,0.8594
1.0755,1.0689,0.8594,0.9034
1.0689,1.0624,0.9034,0.9473
1.0624,1.0558,0.9473,0.9913
1.0558,1.0492,0.9913,1.0353
1.0492,1.0427,1.0353,1.0792
0.9209,0.9083,0.0481,0.0907
0.9083,0.8963,0.0907,0.1334
0.8963,0.8847,0.1334,0.1761
0.8847,0.8739,0.1761,0.2191
0.8739,0.8639,0.2191,0.2623
0.8639,0.8545,0.2623,0.3057
0.8545,0.8456,0.3057,0.3492
0.8456,0.8373,0.3492,0.3929
0.8373,0.8294,0.3929,0.4366
0.8294,0.8218,0.4366,0.4804
0.8218,0.8144,0.4804,0.5242
0.8144,0.8072,0.5242,0.5681
0.8072,0.8002,0.5681,0.6119
0.8002,0.7933,0.6119,0.6558
0.7933,0.7865,0.6558,0.6998
0.7865,0.7798,0.6998,0.7437
0.7798,0.7731,0.7437,0.7876
0.7731,0.7665,0.7876,0.8316
0.7665,0.7599,0.8316,0.8755
0.7599,0.7534,0.8755,0.9195
0.7534,0.7469,0.9195,0.9635
0.7469,0.7405,0.9635,1.0075
0.7405,0.734,1.0075,1.0514
0.734,0.7276,1.0514,1.0954
0.6924,0.6833,0.4369,0.4804
0.6833,0.6753,0.4804,0.5241
0.6753,0.6678,0.5241,0.5678
0.6678,0.6606,0.5678,0.6117
0.6606,0.6537,0.6117,0.6556
0.6537,0.647,0.6556,0.6995
0.647,0.6404,0.6995,0.7435
0.6404,0.6339,0.7435,0.7875
0.6339,0.6274,0.7875,0.8314
0.6274,0.6211,0.8314,0.8754
0.6211,0.6147,0.8754,0.9194
0.6147,0.6084,0.9194,0.9634
0.6084,0.6022,0.9634,1.0074
0.6022,0.5959,1.0074,1.0514
0.5959,0.5897,1.0514,1.0954
0.2603,0.2552,0.4389,0.483
0.2552,0.2506,0.483,0.5272
0.2506,0.2469,0.5272,0.5714
0.2469,0.2444,0.5714,0.6156
0.2444,0.2436,0.6156,0.6595
0.2436,0.2467,0.6595,0.7028
0.2467,0.2533,0.7028,0.7455
0.2533,0.2615,0.7455,0.7883
0.2615,0.2701,0.7883,0.8306
0.2701,0.2756,0.8306,0.8743
0.2756,0.2768,0.8743,0.9184
0.2768,0.2761,0.9184,0.9626
0.2761,0.2742,0.9626,1.0069
0.2742,0.2713,1.0069,1.0511
0.2713,0.2678,1.0511,1.0954
0.2036,0.1984,0.4409,0.485
0.1984,0.1936,0.485,0.5292
0.1936,0.1894,0.5292,0.5734
0.1894,0.1861,0.5734,0.6177
0.1861,0.184,0.6177,0.6619
0.184,0.1842,0.6619,0.7061
0.1842,0.1874,0.7061,0.75
0.1874,0.1941,0.75,0.7932
0.1941,0.2051,0.7932,0.8333
0.2051,0.2157,0.8333,0.8757
0.2157,0.2214,0.8757,0.9191
0.2214,0.2244,0.9191,0.9629
0.2244,0.2251,0.9629,1.0069
0.2251,0.2239,1.0069,1.0511
0.2239,0.2218,1.0511,1.0954
0.1496,0.1443,0.4418,0.4859
0.1443,0.1393,0.4859,0.53
0.1393,0.1347,0.53,0.5742
0.1347,0.1307,0.5742,0.6185
0.1307,0.1275,0.6185,0.6628
0.1275,0.1255,0.6628,0.7071
0.1255,0.1251,0.7071,0.7513
0.1251,0.127,0.7513,0.7946
0.127,0.1332,0.7946,0.8378
0.1332,0.1432,0.8378,0.8805
0.1432,0.1546,0.8805,0.9231
0.1546,0.1655,0.9231,0.9635
0.1655,0.1728,0.9635,1.007
0.1728,0.1754,1.007,1.0511
0.1754,0.1759,1.0511,1.0954
0.1023,0.0975,0.5253,0.5695
0.0975,0.0931,0.5695,0.6137
0.0931,0.0893,0.6137,0.658
0.0893,0.0865,0.658,0.7023
0.0865,0.0847,0.7023,0.7466
0.0847,0.0845,0.7466,0.7908
0.0845,0.0871,0.7908,0.8348
0.0871,0.0926,0.8348,0.8784
0.0926,0.1006,0.8784,0.9217
0.1006,0.1113,0.9217,0.9646
0.1113,0.121,0.9646,1.0077
0.121,0.1267,1.0077,1.0514
0.1267,0.1299,1.0514,1.0954
0.0672,0.0617,0.4372,0.4813
0.0617,0.0565,0.4813,0.5254
0.0565,0.0515,0.5254,0.5696
0.0515,0.0469,0.5696,0.6138
0.0469,0.0428,0.6138,0.658
0.0428,0.0393,0.658,0.7023
0.0393,0.0368,0.7023,0.7467
0.0368,0.0355,0.7467,0.791
0.0355,0.0363,0.791,0.8354
0.0363,0.0396,0.8354,0.8795
0.0396,0.0458,0.8795,0.9232
0.0458,0.0564,0.9232,0.9661
0.0564,0.0681,0.9661,1.0087
0.0681,0.0772,1.0087,1.0519
0.0772,0.0839,1.0519,1.0954
0.5155,0.5096,0.9173,0.9613
0.5096,0.5037,0.9613,1.0054
0.5037,0.4977,1.0054,1.0494
0.4977,0.4917,1.0494,1.0935
0.2997,0.3083,0.7451,0.7798
0.3083,0.3083,0.7798,0.7798
0.3083,0.3134,0.7798,0.8232
0.3134,0.3149,0.8232,0.8673
0.3149,0.3138,0.8673,0.9115
0.5266,0.5208,0.6454,0.6893
0.5208,0.515,0.6893,0.7333
0.515,0.5092,0.7333,0.7774
0.5092,0.5035,0.7774,0.8215
0.5035,0.4977,0.8215,0.8655
0.4517,0.4461,0.4057,0.4495
0.4461,0.4419,0.4495,0.4927
0.4419,0.4411,0.4927,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4436,0.5338,0.5551
0.4436,0.4468,0.5551,0.5789
0.4468,0.4483,0.5789,0.6193
0.4483,0.4468,0.6193,0.6582


==> data/disease/disease_segments_deg_3_eq.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.0872,-0.1,-0.0843
-0.0872,-0.0787,-0.0843,-0.0727
-0.0787,-0.0704,-0.0727,-0.0595
-0.0704,-0.0646,-0.0595,-0.0463
-0.0646,-0.0634,-0.0463,-0.0337
-0.0634,-0.0685,-0.0337,-0.0228
-0.0685,-0.0801,-0.0228,-0.0138
-0.0801,-0.0975,-0.0138,-0.0062
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0195,-0.1,-0.0805
-0.0195,0.0115,-0.0805,-0.0671
0.0115,0.0493,-0.0671,-0.0541
0.0493,0.0888,-0.0541,-0.0401
0.0888,0.1284,-0.0401,-0.0241
0.1284,0.1685,-0.0241,-0.0064
0.1685,0.208,-0.0064,0.0137
0.208,0.2457,0.0137,0.0367
0.2457,0.282,0.0367,0.0615
0.282,0.3174,0.0615,0.0879
0.3174,0.3517,0.0879,0.116
0.3517,0.3847,0.116,0.1457
0.3847,0.4163,0.1457,0.1768
0.4163,0.447,0.1768,0.2088
0.447,0.477,0.2088,0.2416
0.477,0.506,0.2416,0.2752
0.506,0.5341,0.2752,0.3097
0.5341,0.5614,0.3097,0.3447
0.5614,0.5614,0.3447,0.3447
0.5614,0.5751,0.3447,0.3626
0.5751,0.5751,0.3626,0.3626
0.5751,0.5844,0.3626,0.3747
0.5844,0.5914,0.3747,0.3839
0.5914,0.596,0.3839,0.3897
0.596,0.5993,0.3897,0.3937
0.5993,0.6015,0.3937,0.3963
0.6015,0.603,0.3963,0.3976
0.603,0.6039,0.3976,0.3981
0.6039,0.6045,0.3981,0.3982
0.6045,0.605,0.3982,0.3981
0.605,0.6053,0.3981,0.3979
0.6053,0.6057,0.3979,0.3976
0.6057,0.606,0.3976,0.3972
0.606,0.6063,0.3972,0.3969
0.6063,0.6066,0.3969,0.3966
0.6066,0.6069,0.3966,0.3962
0.6069,0.6072,0.3962,0.3959
0.6072,0.6076,0.3959,0.3955
0.6076,0.6079,0.3955,0.3952
0.6079,0.6082,0.3952,0.3948
0.6082,0.6085,0.3948,0.3945
0.6085,0.6088,0.3945,0.3941
0.6088,0.6091,0.3941,0.3938
0.6091,0.6094,0.3938,0.3934
0.6094,0.6097,0.3934,0.393
0.6097,0.61,0.393,0.3927
0.61,0.6104,0.3927,0.3923
0.6104,0.6107,0.3923,0.392
0.6107,0.611,0.392,0.3916
0.611,0.6113,0.3916,0.3913
0.6113,0.6116,0.3913,0.3909
0.6116,0.6119,0.3909,0.3905
0.6119,0.6123,0.3905,0.3902
0.6123,0.6126,0.3902,0.3898
0.6126,0.6129,0.3898,0.3895
0.6129,0.6132,0.3895,0.3891
0.6132,0.6135,0.3891,0.3887
0.6135,0.6139,0.3887,0.3884
0.6139,0.6142,0.3884,0.388
0.6142,0.6145,0.388,0.3877
0.6145,0.6148,0.3877,0.3873
0.6148,0.6151,0.3873,0.3869
0.6151,0.6155,0.3869,0.3866
0.6155,0.6158,0.3866,0.3862
0.6158,0.6161,0.3862,0.3858
0.0379,0.0796,-0.1,-0.0854
0.0796,0.1204,-0.0854,-0.0692
0.1204,0.161,-0.0692,-0.0516
0.161,0.2008,-0.0516,-0.0322
0.1759,0.2155,-0.1,-0.0801
0.2155,0.254,-0.0801,-0.0581
0.254,0.2914,-0.0581,-0.0344
0.2914,0.3278,-0.0344,-0.009
0.3278,0.3628,-0.009,0.0182
0.3628,0.3966,0.0182,0.047
0.3966,0.4293,0.047,0.077
0.4293,0.4611,0.077,0.108
0.4611,0.4919,0.108,0.14
0.4919,0.5217,0.14,0.1729
0.5217,0.5505,0.1729,0.2067
0.5505,0.5788,0.2067,0.241
0.5788,0.6064,0.241,0.2757
0.6064,0.6309,0.2757,0.3078
0.6309,0.6309,0.3078,0.3078
0.6309,0.6391,0.3078,0.3187
0.6391,0.6453,0.3187,0.3269
0.6453,0.6495,0.3269,0.3325
0.6495,0.6525,0.3325,0.3364
0.6525,0.6545,0.3364,0.339
0.6545,0.6557,0.339,0.3406
0.6557,0.6564,0.3406,0.3413
0.6564,0.6568,0.3413,0.3416
0.6568,0.657,0.3416,0.3418
0.657,0.6571,0.3418,0.3418
0.6571,0.6573,0.3418,0.3418
0.6573,0.6574,0.3418,0.3417
0.6574,0.6574,0.3417,0.3416
0.6574,0.6575,0.3416,0.3416
0.6575,0.6576,0.3416,0.3415
0.6576,0.6577,0.3415,0.3414
0.6577,0.6577,0.3414,0.3414
0.6577,0.6578,0.3414,0.3413
0.6578,0.6579,0.3413,0.3412
0.6579,0.6579,0.3412,0.3412
0.6579,0.658,0.3412,0.3411
0.658,0.658,0.3411,0.341
0.658,0.6581,0.341,0.341
0.6581,0.6582,0.341,0.3409
0.6582,0.6582,0.3409,0.3409
0.6582,0.6583,0.3409,0.3408
0.6583,0.6583,0.3408,0.3407
0.6583,0.6584,0.3407,0.3407
0.6584,0.6585,0.3407,0.3406
0.6585,0.6585,0.3406,0.3406
0.6585,0.6586,0.3406,0.3405
0.6586,0.6586,0.3405,0.3405
0.6586,0.6587,0.3405,0.3404
0.6587,0.6587,0.3404,0.3404
0.6587,0.6588,0.3404,0.3403
0.6588,0.6588,0.3403,0.3402
0.6588,0.6589,0.3402,0.3402
0.6589,0.6589,0.3402,0.3402
0.6589,0.659,0.3402,0.3401
0.659,0.659,0.3401,0.3401
0.659,0.6591,0.3401,0.34
0.6591,0.6591,0.34,0.34
0.6591,0.6592,0.34,0.3399
0.6592,0.6592,0.3399,0.3399
0.6592,0.6592,0.3399,0.3398
0.6592,0.6593,0.3398,0.3398
0.6593,0.6593,0.3398,0.3397
0.6593,0.6594,0.3397,0.3397
0.3138,0.3502,-0.1,-0.0747
0.3502,0.3856,-0.0747,-0.0479
0.3856,0.4198,-0.0479,-0.0197
0.4198,0.453,-0.0197,0.0098
0.453,0.485,0.0098,0.0406
0.485,0.5161,0.0406,0.0723
0.5161,0.5463,0.0723,0.1048
0.5463,0.5757,0.1048,0.1382
0.5757,0.6042,0.1382,0.1723
0.6042,0.632,0.1723,0.2069
0.632,0.6593,0.2069,0.2418
0.6593,0.6854,0.2418,0.277
0.6854,0.6854,0.277,0.277
0.6854,0.6918,0.277,0.2862
0.6918,0.6918,0.2862,0.2862
0.6918,0.6972,0.2862,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6973,0.2953,0.3
0.6973,0.6965,0.3,0.3021
0.6965,0.6959,0.3021,0.3034
0.6959,0.6946,0.3034,0.3049
0.6946,0.6927,0.3049,0.3065
0.6927,0.6903,0.3065,0.3082
0.6903,0.6903,0.3082,0.3082
0.6903,0.6883,0.3082,0.3094
0.6883,0.6868,0.3094,0.3105
0.6868,0.6859,0.3105,0.3118
0.6859,0.6851,0.3118,0.313
0.6851,0.6841,0.313,0.3141
0.6841,0.6829,0.3141,0.315
0.6829,0.6819,0.315,0.3159
0.6819,0.681,0.3159,0.3169
0.681,0.6803,0.3169,0.3178
0.6803,0.6796,0.3178,0.3186
0.6796,0.679,0.3186,0.3194
0.679,0.6785,0.3194,0.3202
0.6785,0.6779,0.3202,0.3208
0.6779,0.6774,0.3208,0.3215
0.6774,0.6769,0.3215,0.3221
0.6769,0.6764,0.3221,0.3226
0.6764,0.676,0.3226,0.3231
0.676,0.6755,0.3231,0.3236
0.6755,0.6751,0.3236,0.324
0.6751,0.6747,0.324,0.3244
0.6747,0.6743,0.3244,0.3248
0.6743,0.6739,0.3248,0.3252
0.6739,0.6735,0.3252,0.3255
0.6735,0.6732,0.3255,0.3259
0.6732,0.6729,0.3259,0.3262
0.6729,0.6725,0.3262,0.3265
0.6725,0.6722,0.3265,0.3268
0.6722,0.6719,0.3268,0.3271
0.6719,0.6717,0.3271,0.3274
0.6717,0.6714,0.3274,0.3277
0.6714,0.6711,0.3277,0.3279
0.6711,0.6709,0.3279,0.3282
0.6709,0.6706,0.3282,0.3284
0.6706,0.6704,0.3284,0.3287
0.6704,0.6702,0.3287,0.3289
0.6702,0.6699,0.3289,0.3291
0.6699,0.6697,0.3291,0.3293
0.6697,0.6695,0.3293,0.3295
0.6695,0.6693,0.3295,0.3297
0.6693,0.6691,0.3297,0.3299
0.6691,0.6689,0.3299,0.3301
0.6689,0.6688,0.3301,0.3303
0.6688,0.6686,0.3303,0.3305
0.6686,0.6684,0.3305,0.3306
0.6684,0.6682,0.3306,0.3308
0.6682,0.6681,0.3308,0.3309
0.4057,0.4402,-0.1,-0.0719
0.4402,0.4736,-0.0719,-0.0428
0.4736,0.5061,-0.0428,-0.0125
0.5061,0.5375,-0.0125,0.0189
0.5375,0.5679,0.0189,0.0513
0.5679,0.5975,0.0513,0.0844
0.5975,0.6265,0.0844,0.1181
0.6265,0.6546,0.1181,0.1524
0.6546,0.6819,0.1524,0.1875
0.6819,0.6819,0.1875,0.1875
0.4977,0.5304,-0.1,-0.0699
0.5304,0.5621,-0.0699,-0.0389
0.5621,0.593,-0.0389,-0.0069
0.593,0.623,-0.0069,0.0258
0.623,0.6521,0.0258,0.0594
0.6521,0.6805,0.0594,0.0935
0.6805,0.7076,0.0935,0.1275
0.7076,0.7076,0.1275,0.1275
0.7076,0.7238,0.1275,0.1484
0.7238,0.7238,0.1484,0.1484
0.7238,0.7354,0.1484,0.1637
0.7354,0.7441,0.1637,0.1754
0.7441,0.75,0.1754,0.1832
0.75,0.7543,0.1832,0.1887
0.7543,0.7574,0.1887,0.1926
0.7574,0.7596,0.1926,0.1951
0.7596,0.7609,0.1951,0.1964
0.7609,0.7618,0.1964,0.1969
0.7618,0.7623,0.1969,0.197
0.7623,0.7627,0.197,0.197
0.7627,0.7629,0.197,0.1968
0.7629,0.7632,0.1968,0.1966
0.7632,0.7634,0.1966,0.1963
0.7634,0.7636,0.1963,0.196
0.7636,0.7638,0.196,0.1957
0.7638,0.764,0.1957,0.1954
0.764,0.7642,0.1954,0.1951
0.7642,0.7644,0.1951,0.1948
0.7644,0.7646,0.1948,0.1945
0.7646,0.7647,0.1945,0.1942
0.7647,0.7649,0.1942,0.1939
0.7649,0.7651,0.1939,0.1937
0.7651,0.7653,0.1937,0.1934
0.7653,0.7655,0.1934,0.1931
0.7655,0.7656,0.1931,0.1928
0.7656,0.7658,0.1928,0.1925
0.7658,0.766,0.1925,0.1922
0.766,0.7662,0.1922,0.192
0.7662,0.7663,0.192,0.1917
0.7663,0.7665,0.1917,0.1914
0.7665,0.7667,0.1914,0.1911
0.7667,0.7668,0.1911,0.1909
0.7668,0.767,0.1909,0.1906
0.767,0.7672,0.1906,0.1903
0.7672,0.7673,0.1903,0.1901
0.7673,0.7675,0.1901,0.1898
0.7675,0.7677,0.1898,0.1896
0.7677,0.7678,0.1896,0.1893
0.7678,0.768,0.1893,0.1891
0.768,0.7681,0.1891,0.1888
0.7681,0.7683,0.1888,0.1886
0.7683,0.7685,0.1886,0.1883
0.7685,0.7686,0.1883,0.1881
0.7686,0.7688,0.1881,0.1878
0.7688,0.7689,0.1878,0.1876
0.7689,0.7691,0.1876,0.1873
0.7691,0.7692,0.1873,0.1871
0.7692,0.7694,0.1871,0.1869
0.7694,0.7695,0.1869,0.1866
0.7695,0.7696,0.1866,0.1864
0.7696,0.7698,0.1864,0.1862
0.7698,0.7699,0.1862,0.1859
0.7699,0.7701,0.1859,0.1857
0.7701,0.7702,0.1857,0.1855
0.5437,0.5755,-0.1,-0.069
0.5755,0.6066,-0.069,-0.0373
0.6066,0.6368,-0.0373,-0.0048
0.6368,0.6661,-0.0048,0.0286
0.5897,0.6208,-0.1,-0.0684
0.6208,0.6512,-0.0684,-0.036
0.6512,0.6808,-0.036,-0.0029
0.6808,0.7094,-0.0029,0.0311
0.7094,0.7367,0.0311,0.0647
0.7367,0.7367,0.0647,0.0647
0.7367,0.7567,0.0647,0.0897
0.7567,0.7567,0.0897,0.0897
0.7567,0.77,0.0897,0.1066
0.77,0.7806,0.1066,0.1199
0.7806,0.7874,0.1199,0.1286
0.7874,0.7922,0.1286,0.1345
0.7922,0.7954,0.1345,0.1385
0.7954,0.7976,0.1385,0.141
0.7976,0.7988,0.141,0.1423
0.7988,0.7995,0.1423,0.1429
0.7995,0.8,0.1429,0.1432
0.8,0.8002,0.1432,0.1432
0.8002,0.8005,0.1432,0.1431
0.8005,0.8006,0.1431,0.143
0.8006,0.8008,0.143,0.1429
0.8008,0.8009,0.1429,0.1427
0.8009,0.8011,0.1427,0.1426
0.8011,0.8012,0.1426,0.1424
0.8012,0.8013,0.1424,0.1422
0.8013,0.8015,0.1422,0.1421
0.8015,0.8016,0.1421,0.1419
0.8016,0.8017,0.1419,0.1417
0.8017,0.8019,0.1417,0.1416
0.8019,0.802,0.1416,0.1414
0.802,0.8021,0.1414,0.1412
0.8021,0.8023,0.1412,0.1411
0.8023,0.8024,0.1411,0.1409
0.8024,0.8025,0.1409,0.1407
0.8025,0.8027,0.1407,0.1406
0.8027,0.8028,0.1406,0.1404
0.8028,0.8029,0.1404,0.1402
0.8029,0.8031,0.1402,0.1401
0.8031,0.8032,0.1401,0.1399
0.8032,0.8033,0.1399,0.1397
0.8033,0.8035,0.1397,0.1395
0.8035,0.8036,0.1395,0.1394
0.8036,0.8037,0.1394,0.1392
0.8037,0.8039,0.1392,0.139
0.8039,0.804,0.139,0.1389
0.804,0.8041,0.1389,0.1387
0.8041,0.8043,0.1387,0.1385
0.8043,0.8044,0.1385,0.1384
0.8044,0.8045,0.1384,0.1382
0.8045,0.8047,0.1382,0.138
0.8047,0.8048,0.138,0.1378
0.8048,0.8049,0.1378,0.1377
0.8049,0.8051,0.1377,0.1375
0.8051,0.8052,0.1375,0.1373
0.8052,0.8053,0.1373,0.1372
0.8053,0.8055,0.1372,0.137
0.8055,0.8056,0.137,0.1368
0.8056,0.8057,0.1368,0.1367
0.8057,0.8059,0.1367,0.1365
0.8059,0.806,0.1365,0.1363
0.806,0.8061,0.1363,0.1362
0.8061,0.8063,0.1362,0.136
0.8063,0.8064,0.136,0.1358
0.6356,0.6661,-0.1,-0.0677
0.6661,0.6958,-0.0677,-0.0347
0.6958,0.7248,-0.0347,-0.001
0.7248,0.7531,-0.001,0.0333
0.6816,0.7114,-0.1,-0.0671
0.7114,0.7407,-0.0671,-0.0336
0.7407,0.7693,-0.0336,3e-4
0.7693,0.797,3e-4,0.0348
0.797,0.797,0.0348,0.0348
0.797,0.8107,0.0348,0.0525
0.8107,0.8107,0.0525,0.0525
0.8107,0.821,0.0525,0.0661
0.821,0.8285,0.0661,0.0761
0.8285,0.833,0.0761,0.0823
0.833,0.8356,0.0823,0.0858
0.8356,0.8369,0.0858,0.0878
0.8369,0.8377,0.0878,0.0889
0.8377,0.8381,0.0889,0.0893
0.8381,0.8383,0.0893,0.0896
0.8383,0.8384,0.0896,0.0897
0.8384,0.8385,0.0897,0.0898
0.8385,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8387,0.0897,0.0897
0.8387,0.8387,0.0897,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0895
0.8387,0.8387,0.0895,0.0895
0.8387,0.8388,0.0895,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8389,0.0893,0.0892
0.8389,0.8389,0.0892,0.0892
0.8389,0.8389,0.0892,0.0891
0.8389,0.8389,0.0891,0.0891
0.8389,0.8389,0.0891,0.089
0.8389,0.839,0.089,0.089
0.839,0.839,0.089,0.089
0.839,0.839,0.089,0.0889
0.839,0.839,0.0889,0.0889
0.839,0.839,0.0889,0.0888
0.839,0.8391,0.0888,0.0888
0.8391,0.8391,0.0888,0.0887
0.8391,0.8391,0.0887,0.0887
0.8391,0.8391,0.0887,0.0886
0.8391,0.8391,0.0886,0.0886
0.8391,0.8392,0.0886,0.0885
0.8392,0.8392,0.0885,0.0885
0.8392,0.8392,0.0885,0.0884
0.8392,0.8392,0.0884,0.0884
0.8392,0.8393,0.0884,0.0883
0.8393,0.8393,0.0883,0.0883
0.8393,0.8393,0.0883,0.0882
0.8393,0.8393,0.0882,0.0881
0.8393,0.8394,0.0881,0.0881
0.8394,0.8394,0.0881,0.088
0.8394,0.8394,0.088,0.088
0.8394,0.8394,0.088,0.0879
0.8394,0.8395,0.0879,0.0878
0.8395,0.8395,0.0878,0.0878
0.8395,0.8395,0.0878,0.0877
0.7736,0.8025,-0.1,-0.0663
0.8025,0.8308,-0.0663,-0.032
0.8308,0.8308,-0.032,-0.032
0.8308,0.842,-0.032,-0.0181
0.842,0.8517,-0.0181,-0.0061
0.8517,0.8577,-0.0061,0.0012
0.8577,0.8624,0.0012,0.0067
0.8624,0.8659,0.0067,0.0106
0.8659,0.8684,0.0106,0.0131
0.8684,0.8702,0.0131,0.0143
0.8702,0.8712,0.0143,0.0146
0.8712,0.872,0.0146,0.0145
0.872,0.8725,0.0145,0.0141
0.8725,0.873,0.0141,0.0135
0.873,0.8734,0.0135,0.0129
0.8734,0.8738,0.0129,0.0122
0.8738,0.8741,0.0122,0.0115
0.8741,0.8745,0.0115,0.0107
0.8745,0.8749,0.0107,0.01
0.8749,0.8753,0.01,0.0092
0.8753,0.8757,0.0092,0.0084
0.8757,0.8761,0.0084,0.0076
0.8761,0.8765,0.0076,0.0068
0.8765,0.8769,0.0068,0.006
0.8769,0.8773,0.006,0.0052
0.8773,0.8777,0.0052,0.0043
0.8777,0.8781,0.0043,0.0035
0.8781,0.8786,0.0035,0.0026
0.8786,0.879,0.0026,0.0017
0.879,0.8795,0.0017,8e-4
0.8795,0.8799,8e-4,-1e-4
0.8799,0.8804,-1e-4,-0.001
0.8804,0.8808,-0.001,-0.0019
0.8808,0.8813,-0.0019,-0.0029
0.8813,0.8818,-0.0029,-0.0038
0.8818,0.8822,-0.0038,-0.0048
0.8822,0.8827,-0.0048,-0.0058
0.8827,0.8832,-0.0058,-0.0067
0.8832,0.8837,-0.0067,-0.0077
0.8837,0.8842,-0.0077,-0.0087
0.8842,0.8847,-0.0087,-0.0098
0.8847,0.8852,-0.0098,-0.0108
0.8852,0.8857,-0.0108,-0.0118
0.8857,0.8863,-0.0118,-0.0129
0.8863,0.8868,-0.0129,-0.0139
0.8868,0.8873,-0.0139,-0.015
0.8873,0.8878,-0.015,-0.0161
0.8878,0.8884,-0.0161,-0.0172
0.8884,0.8889,-0.0172,-0.0183
0.8889,0.8895,-0.0183,-0.0194
0.8895,0.89,-0.0194,-0.0205
0.89,0.8906,-0.0205,-0.0216
0.8906,0.8911,-0.0216,-0.0228
0.8911,0.8917,-0.0228,-0.0239
0.8917,0.8923,-0.0239,-0.0251
0.8923,0.8928,-0.0251,-0.0262
0.8928,0.8934,-0.0262,-0.0274
0.8934,0.894,-0.0274,-0.0286
0.894,0.8946,-0.0286,-0.0298
0.8946,0.8952,-0.0298,-0.031
0.8952,0.8958,-0.031,-0.0322
0.8958,0.8964,-0.0322,-0.0334
0.8964,0.897,-0.0334,-0.0346
0.9115,0.9115,-0.1,-0.1
0.9115,0.9165,-0.1,-0.0954
0.9165,0.9197,-0.0954,-0.0932
0.9197,0.9221,-0.0932,-0.0924
0.9221,0.9237,-0.0924,-0.0927
0.9237,0.9248,-0.0927,-0.0935
0.9248,0.9258,-0.0935,-0.0946
0.9258,0.9266,-0.0946,-0.0958
0.9266,0.9274,-0.0958,-0.0972
0.9274,0.9281,-0.0972,-0.0986
0.9281,0.9288,-0.0986,-0.1
1.0818,1.0571,0.0797,0.0427
1.0571,1.0321,0.0427,0.006
1.0321,1.0068,0.006,-0.0305
1.0068,0.9812,-0.0305,-0.0669
0.9812,0.969,-0.0669,-0.0839
0.969,0.9575,-0.0839,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0795,0.9115,0.9507
-0.0795,-0.057,0.9507,0.9889
-0.057,-0.0332,0.9889,1.0265
-0.0332,-0.0086,1.0265,1.0634
-0.1,-0.1,0.8195,0.8195
-0.1,-0.0873,0.8195,0.8613
-0.0873,-0.0705,0.8613,0.9
-0.0705,-0.0498,0.9,0.9391
-0.0498,-0.0272,0.9391,0.9772
-0.0272,-0.0032,0.9772,1.0146
-0.0032,0.0217,1.0146,1.0514
0.0217,0.0469,1.0514,1.088
0.429,0.4282,0.5708,0.571
0.4282,0.4282,0.571,0.571
0.4282,0.4274,0.571,0.572
0.4274,0.4263,0.572,0.5726
0.4263,0.4263,0.5726,0.5726
0.4263,0.4246,0.5726,0.575
0.4246,0.4223,0.575,0.5768
0.4223,0.4197,0.5768,0.5786
0.4197,0.417,0.5786,0.5803
0.417,0.4141,0.5803,0.5821
0.4141,0.4112,0.5821,0.5839
0.4112,0.4083,0.5839,0.5857
0.4083,0.4052,0.5857,0.5875
0.4052,0.4021,0.5875,0.5893
0.4021,0.399,0.5893,0.5911
0.399,0.3958,0.5911,0.5929
0.3958,0.3926,0.5929,0.5946
0.3926,0.3893,0.5946,0.5964
0.3893,0.386,0.5964,0.5982
0.386,0.3827,0.5982,0.6
0.3827,0.3793,0.6,0.6017
0.3793,0.3759,0.6017,0.6035
0.3759,0.3725,0.6035,0.6052
0.3725,0.369,0.6052,0.607
0.369,0.3655,0.607,0.6087
0.3655,0.362,0.6087,0.6104
0.362,0.3584,0.6104,0.6121
0.3584,0.3548,0.6121,0.6138
0.3548,0.3512,0.6138,0.6154
0.3512,0.3475,0.6154,0.6171
0.3475,0.3439,0.6171,0.6187
0.3439,0.3401,0.6187,0.6204
0.3401,0.3364,0.6204,0.622
0.3364,0.3326,0.622,0.6236
0.3326,0.3288,0.6236,0.6252
0.3288,0.325,0.6252,0.6269
0.325,0.3211,0.6269,0.6285
0.3211,0.3172,0.6285,0.63
0.3172,0.3133,0.63,0.6317
0.3133,0.3094,0.6317,0.6333
0.3094,0.3055,0.6333,0.635
0.3055,0.3017,0.635,0.6367
0.3017,0.2978,0.6367,0.6387
0.2978,0.2936,0.6387,0.6409
0.2936,0.2889,0.6409,0.6433
0.2889,0.2836,0.6433,0.646
0.2836,0.2775,0.646,0.6489
0.2775,0.2707,0.6489,0.6521
0.2707,0.2629,0.6521,0.6555
0.2629,0.2539,0.6555,0.6592
0.2539,0.2434,0.6592,0.6631
0.2434,0.231,0.6631,0.6672
0.231,0.2176,0.6672,0.6707
0.2176,0.2042,0.6707,0.6729
0.2042,0.1906,0.6729,0.6738
0.1906,0.1739,0.6738,0.6728
0.1739,0.1739,0.6728,0.6728
0.1739,0.1467,0.6728,0.6692
0.1467,0.1467,0.6692,0.6692
0.1467,0.1091,0.6692,0.664
0.1091,0.0699,0.664,0.6602
0.0699,0.0396,0.6602,0.6581
0.0396,0.0118,0.6581,0.6584
0.0118,-0.0142,0.6584,0.6633
-0.0142,-0.0375,0.6633,0.6724
-0.0375,-0.0578,0.6724,0.6851
-0.0578,-0.0743,0.6851,0.7002
-0.0743,-0.0887,0.7002,0.721
-0.0887,-0.0975,0.721,0.7471
-0.0975,-0.1,0.7471,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.1,0.7736,0.7736
0.1707,0.1707,0.6534,0.6534
0.1707,0.1354,0.6534,0.6393
0.1354,0.0976,0.6393,0.625
0.0976,0.0584,0.625,0.611
0.0584,0.0212,0.611,0.5991
0.0212,-0.018,0.5991,0.5905
-0.018,-0.0576,0.5905,0.5874
-0.0576,-0.1,0.5874,0.5897
0.1418,0.1046,0.5922,0.5697
0.1046,0.0659,0.5697,0.5485
0.0659,0.0266,0.5485,0.5294
0.0266,-0.0143,0.5294,0.5139
-0.0143,-0.0565,0.5139,0.5036
-0.0565,-0.1,0.5036,0.4977
0.0651,0.0257,0.509,0.4888
0.0257,-0.0148,0.4888,0.4721
-0.0148,-0.0567,0.4721,0.4599
-0.0567,-0.1,0.4599,0.4517
0.0641,0.0251,0.4673,0.4463
0.0251,-0.0151,0.4463,0.4285
-0.0151,-0.0569,0.4285,0.4151
-0.0569,-0.1,0.4151,0.4057
0.3344,0.3262,0.6002,0.5933
0.3262,0.3158,0.5933,0.5834
0.3158,0.3034,0.5834,0.5707
0.3034,0.3034,0.5707,0.5707
0.3034,0.2728,0.5707,0.5403
0.2728,0.2402,0.5403,0.5103
0.2402,0.2067,0.5103,0.4812
0.2067,0.1727,0.4812,0.4526
0.1727,0.1377,0.4526,0.4253
0.1377,0.1014,0.4253,0.4001
0.1014,0.0637,0.4001,0.3768
0.0637,0.0249,0.3768,0.3554
0.0249,-0.0152,0.3554,0.3374
-0.0152,-0.057,0.3374,0.3238
-0.057,-0.1,0.3238,0.3138
0.0639,0.0251,0.3304,0.309
0.0251,-0.0151,0.309,0.291
-0.0151,-0.0569,0.291,0.2775
-0.0569,-0.1,0.2775,0.2678
0.0643,0.0255,0.2825,0.2612
0.0255,-0.0148,0.2612,0.2436
-0.0148,-0.0567,0.2436,0.2307
-0.0567,-0.1,0.2307,0.2218
0.0641,0.026,0.2336,0.2131
0.026,-0.0144,0.2131,0.1959
-0.0144,-0.0566,0.1959,0.1838
-0.0566,-0.1,0.1838,0.1759
0.0623,0.0264,0.1823,0.1633
0.0264,-0.0142,0.1633,0.1468
-0.0142,-0.0565,0.1468,0.1361
-0.0565,-0.1,0.1361,0.1299
0.4288,0.4287,0.4729,0.472
0.4287,0.4285,0.472,0.4711
0.4285,0.428,0.4711,0.4699
0.428,0.4279,0.4699,0.4691
0.4279,0.4284,0.4691,0.4687
0.4284,0.4286,0.4687,0.4681
0.4286,0.4285,0.4681,0.4673
0.4285,0.428,0.4673,0.4662
0.428,0.4266,0.4662,0.4643
0.4266,0.4239,0.4643,0.461
0.4239,0.4185,0.461,0.4551
0.4185,0.4185,0.4551,0.4551
0.4185,0.412,0.4551,0.4481
0.412,0.412,0.4481,0.4481
0.412,0.3922,0.4481,0.4272
0.3922,0.3751,0.4272,0.4094
0.3751,0.3604,0.4094,0.3942
0.3604,0.3459,0.3942,0.379
0.3459,0.3312,0.379,0.3634
0.3312,0.3205,0.3634,0.3519
0.3205,0.3057,0.3519,0.3355
0.3057,0.2847,0.3355,0.3136
0.2847,0.2606,0.3136,0.2904
0.2606,0.2606,0.2904,0.2904
0.2606,0.2368,0.2904,0.2687
0.2368,0.2151,0.2687,0.2489
0.2151,0.1974,0.2489,0.2326
0.1974,0.1748,0.2326,0.2115
0.1748,0.1442,0.2115,0.1849
0.1442,0.1103,0.1849,0.1601
0.1103,0.0779,0.1601,0.1395
0.0779,0.0475,0.1395,0.1216
0.0475,0.0177,0.1216,0.1066
0.0177,-0.014,0.1066,0.0953
-0.014,-0.014,0.0953,0.0953
-0.014,-0.0564,0.0953,0.0872
-0.0564,-0.1,0.0872,0.0839
0.0412,0.0265,0.0583,0.0487
0.0265,0.0081,0.0487,0.0409
0.0081,0.0081,0.0409,0.0409
0.0081,-0.0137,0.0409,0.0369
-0.0137,-0.0137,0.0369,0.0369
-0.0137,-0.0562,0.0369,0.0358
-0.0562,-0.1,0.0358,0.0379
0.8351,0.8521,-0.0904,-0.07
0.8521,0.8655,-0.07,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8737,-0.054,-0.0445
0.8737,0.8797,-0.0445,-0.038
0.8797,0.8842,-0.038,-0.0335
-0.0572,-0.0694,0.7086,0.7304
-0.0694,-0.0756,0.7304,0.7578
-0.0756,-0.0751,0.7578,0.7905
-0.0751,-0.0685,0.7905,0.8242
-0.0685,-0.0685,0.8242,0.8242
-0.0685,-0.054,0.8242,0.8655
-0.0232,-0.0145,-0.0269,-0.0166
-0.0145,-0.008,-0.0166,-0.008
-0.008,-0.0044,-0.008,-0.0011
-0.0044,-0.0045,-0.0011,0.0044
-0.0045,-0.0104,0.0044,0.0089
-0.0104,-0.0238,0.0089,0.0128
0.0211,0.0379,-0.0125,-0.008
0.0379,0.0379,-0.008,-0.008
0.0379,0.0712,-0.008,0.0012
0.0712,0.1068,0.0012,0.0141
0.1068,0.1444,0.0141,0.0299
0.1444,0.1827,0.0299,0.0479
0.1827,0.219,0.0479,0.0678
1.0807,1.0566,0.1746,0.1372
1.0566,1.0322,0.1372,0.1001
1.0322,1.0074,0.1001,0.0632
1.0074,0.9821,0.0632,0.0267
0.9821,0.9575,0.0267,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9455,-0.008,-0.025
0.9455,0.9357,-0.025,-0.0391
-0.0246,-0.0246,0.825,0.825
-0.0246,-0.008,0.825,0.8655
-0.008,0.0127,0.8655,0.9045
0.0127,0.036,0.9045,0.9423
0.036,0.0605,0.9423,0.9793
0.0605,0.0855,0.9793,1.0161
0.0855,0.1106,1.0161,1.0527
0.1106,0.1358,1.0527,1.0893
0.0556,0.0361,0.6895,0.6953
0.0361,0.0199,0.6953,0.7029
0.0199,0.0072,0.7029,0.7134
0.0072,0.0072,0.7134,0.7134
0.0072,-0.0021,0.7134,0.728
-0.0021,-0.0021,0.728,0.728
-0.0021,-0.0081,0.728,0.7504
-0.0081,-0.008,0.7504,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
1.0782,1.055,0.3621,0.3242
1.055,1.0316,0.3242,0.2864
1.0316,1.0078,0.2864,0.2489
1.0078,0.9837,0.2489,0.2115
0.9837,0.9591,0.2115,0.1745
0.9591,0.9345,0.1745,0.1382
0.9345,0.9138,0.1382,0.108
0.9138,0.8976,0.108,0.0846
0.8976,0.8844,0.0846,0.0655
0.8844,0.8751,0.0655,0.0522
0.8751,0.8751,0.0522,0.0522
0.8751,0.8686,0.0522,0.0427
0.8686,0.8655,0.0427,0.0379
0.8655,0.8643,0.0379,0.0358
0.8643,0.8638,0.0358,0.0347
0.8638,0.8635,0.0347,0.0339
0.8635,0.8635,0.0339,0.0335
0.8635,0.8635,0.0335,0.0331
0.8635,0.8636,0.0331,0.0328
0.8636,0.8637,0.0328,0.0325
0.8637,0.8638,0.0325,0.0322
0.8638,0.8639,0.0322,0.0319
0.8639,0.8641,0.0319,0.0316
0.8641,0.8642,0.0316,0.0313
0.8642,0.8644,0.0313,0.031
0.8644,0.8645,0.031,0.0307
0.8645,0.8647,0.0307,0.0304
0.8647,0.8648,0.0304,0.0301
0.8648,0.865,0.0301,0.0298
0.865,0.8652,0.0298,0.0294
0.8652,0.8654,0.0294,0.0291
0.8654,0.8656,0.0291,0.0287
0.8656,0.8657,0.0287,0.0283
0.8657,0.8659,0.0283,0.0279
0.8659,0.8661,0.0279,0.0275
0.8661,0.8663,0.0275,0.0271
0.8663,0.8665,0.0271,0.0267
0.8665,0.8668,0.0267,0.0263
0.8668,0.867,0.0263,0.0258
0.867,0.8672,0.0258,0.0254
0.8672,0.8674,0.0254,0.0249
0.8674,0.8677,0.0249,0.0244
0.8677,0.8679,0.0244,0.024
0.8679,0.8682,0.024,0.0235
0.8682,0.8684,0.0235,0.0229
0.8684,0.8687,0.0229,0.0224
0.8687,0.869,0.0224,0.0219
0.869,0.8692,0.0219,0.0213
0.8692,0.8695,0.0213,0.0208
0.8695,0.8698,0.0208,0.0202
0.8698,0.8701,0.0202,0.0196
0.8701,0.8704,0.0196,0.019
0.8704,0.8707,0.019,0.0184
0.8707,0.871,0.0184,0.0178
0.871,0.8713,0.0178,0.0172
0.8713,0.8716,0.0172,0.0166
0.8716,0.8719,0.0166,0.0159
0.8719,0.8723,0.0159,0.0152
1.0954,1.0719,0.2678,0.2301
1.0719,1.048,0.2301,0.1926
1.048,1.0239,0.1926,0.1553
1.0239,0.9994,0.1553,0.1182
0.9994,0.9744,0.1182,0.0815
0.9744,0.9498,0.0815,0.0464
0.9498,0.9498,0.0464,0.0464
0.9498,0.9339,0.0464,0.0239
0.9339,0.9339,0.0239,0.0239
1.0954,1.0726,0.4517,0.4136
1.0726,1.0495,0.4136,0.3756
1.0495,1.0263,0.3756,0.3377
1.0263,1.0027,0.3377,0.3
1.0027,0.9788,0.3,0.2626
0.9788,0.9546,0.2626,0.2253
0.9546,0.9299,0.2253,0.1883
1.0954,1.0727,0.5437,0.5055
1.0727,1.0498,0.5055,0.4674
1.0498,1.0268,0.4674,0.4293
1.0268,1.0036,0.4293,0.3914
1.0036,0.9801,0.3914,0.3537
0.9801,0.9563,0.3537,0.3162
0.9563,0.9322,0.3162,0.2788
0.9322,0.9078,0.2788,0.2417
0.9078,0.8831,0.2417,0.2048
0.8831,0.8578,0.2048,0.1682
0.8578,0.8578,0.1682,0.1682
0.8578,0.8465,0.1682,0.1523
0.8465,0.8465,0.1523,0.1523
1.0954,1.0726,0.6356,0.5975
1.0726,1.0498,0.5975,0.5593
1.0498,1.0269,0.5593,0.5212
1.0269,1.0039,0.5212,0.4832
1.0039,0.9806,0.4832,0.4454
0.9806,0.9571,0.4454,0.4076
0.9571,0.9334,0.4076,0.3701
0.9334,0.9094,0.3701,0.3327
0.9094,0.8851,0.3327,0.2954
0.8851,0.8605,0.2954,0.2584
0.8605,0.8353,0.2584,0.2218
0.8353,0.8353,0.2218,0.2218
0.8353,0.8216,0.2218,0.2024
0.8216,0.8216,0.2024,0.2024
0.8216,0.8115,0.2024,0.1883
0.8115,0.8039,0.1883,0.1778
0.8039,0.7986,0.1778,0.1706
1.0954,1.0724,0.7276,0.6896
1.0724,1.0494,0.6896,0.6516
1.0494,1.0263,0.6516,0.6136
1.0263,1.0032,0.6136,0.5756
1.0032,0.98,0.5756,0.5377
0.98,0.9566,0.5377,0.4999
0.9566,0.9331,0.4999,0.4622
0.9331,0.9094,0.4622,0.4246
0.9094,0.8855,0.4246,0.3871
0.8855,0.8613,0.3871,0.3499
0.8613,0.8366,0.3499,0.3129
0.8366,0.8121,0.3129,0.277
0.8121,0.8121,0.277,0.277
0.8121,0.7966,0.277,0.2546
0.7966,0.7966,0.2546,0.2546
0.7966,0.7857,0.2546,0.2387
0.7857,0.7773,0.2387,0.2265
0.7773,0.7716,0.2265,0.2182
0.7716,0.7676,0.2182,0.2121
0.7676,0.7647,0.2121,0.2076
0.7647,0.7629,0.2076,0.2045
0.7629,0.762,0.2045,0.2026
0.762,0.7616,0.2026,0.2014
0.7616,0.7615,0.2014,0.2006
0.7615,0.7615,0.2006,0.2
0.7615,0.7616,0.2,0.1996
0.7616,0.7618,0.1996,0.1992
1.0954,1.0718,0.8195,0.7819
1.0718,1.0482,0.7819,0.7442
1.0482,1.0248,0.7442,0.7064
1.0248,1.0014,0.7064,0.6687
1.0014,0.978,0.6687,0.6309
0.978,0.9544,0.6309,0.5932
0.9544,0.9309,0.5932,0.5555
0.9309,0.9073,0.5555,0.5179
0.9073,0.8835,0.5179,0.4804
0.8835,0.8595,0.4804,0.4429
0.8595,0.8352,0.4429,0.4057
0.8352,0.8105,0.4057,0.3688
0.8105,0.7857,0.3688,0.332
0.7857,0.7613,0.332,0.2965
0.7613,0.7613,0.2965,0.2965
0.7613,0.7519,0.2965,0.2828
0.7519,0.744,0.2828,0.2714
0.744,0.7389,0.2714,0.264
0.7389,0.7355,0.264,0.2588
0.7355,0.7331,0.2588,0.2551
0.7331,0.7318,0.2551,0.2527
0.7318,0.7311,0.2527,0.2511
0.7311,0.7309,0.2511,0.2502
0.7309,0.7309,0.2502,0.2495
0.7309,0.7311,0.2495,0.249
0.7311,0.7312,0.249,0.2486
0.7312,0.7314,0.2486,0.2482
0.7314,0.7316,0.2482,0.2478
0.7316,0.7319,0.2478,0.2474
0.7319,0.7321,0.2474,0.247
0.7321,0.7323,0.247,0.2466
0.7323,0.7326,0.2466,0.2462
0.7326,0.7328,0.2462,0.2459
0.7328,0.733,0.2459,0.2455
0.733,0.7333,0.2455,0.2451
0.7333,0.7335,0.2451,0.2447
0.7335,0.7337,0.2447,0.2443
0.7337,0.734,0.2443,0.2439
0.734,0.7342,0.2439,0.2435
0.7342,0.7345,0.2435,0.2431
0.7345,0.7347,0.2431,0.2427
0.7347,0.7349,0.2427,0.2423
0.7349,0.7352,0.2423,0.2419
0.7352,0.7354,0.2419,0.2416
0.7354,0.7357,0.2416,0.2412
0.7357,0.7359,0.2412,0.2407
0.7359,0.7362,0.2407,0.2403
0.7362,0.7364,0.2403,0.2399
0.7364,0.7367,0.2399,0.2395
0.7367,0.7369,0.2395,0.2391
0.7369,0.7372,0.2391,0.2387
0.7372,0.7374,0.2387,0.2383
0.7374,0.7377,0.2383,0.2379
0.7377,0.7379,0.2379,0.2375
0.7379,0.7382,0.2375,0.2371
0.7382,0.7384,0.2371,0.2367
0.7384,0.7387,0.2367,0.2363
0.7387,0.7389,0.2363,0.2359
0.7389,0.7392,0.2359,0.2354
0.7392,0.7394,0.2354,0.235
0.7394,0.7397,0.235,0.2346
0.7397,0.74,0.2346,0.2342
0.74,0.7402,0.2342,0.2338
1.0954,1.0707,0.9115,0.8745
1.0707,1.0463,0.8745,0.8374
1.0463,1.0221,0.8374,0.8002
1.0221,0.998,0.8002,0.7629
0.998,0.9739,0.7629,0.7255
0.9739,0.9499,0.7255,0.6881
0.9499,0.9259,0.6881,0.6507
0.9259,0.902,0.6507,0.6133
0.902,0.878,0.6133,0.5758
0.878,0.854,0.5758,0.5385
0.854,0.8297,0.5385,0.5012
0.8297,0.8052,0.5012,0.4641
0.8052,0.7806,0.4641,0.4271
0.7806,0.7559,0.4271,0.3903
0.7559,0.7309,0.3903,0.3538
0.7309,0.7056,0.3538,0.3192
0.7056,0.7056,0.3192,0.3192
1.0954,1.0692,1.0034,0.9676
1.0692,1.0433,0.9676,0.9315
1.0433,1.0176,0.9315,0.8954
1.0176,0.9921,0.8954,0.859
0.9921,0.9667,0.859,0.8225
0.9667,0.9415,0.8225,0.7859
0.9415,0.9165,0.7859,0.7492
0.9165,0.8917,0.7492,0.7124
0.8917,0.8671,0.7124,0.6754
0.8671,0.8424,0.6754,0.6385
0.8424,0.8176,0.6385,0.6016
0.8176,0.7929,0.6016,0.5646
0.7929,0.7682,0.5646,0.5277
0.7682,0.7433,0.5277,0.4909
0.7433,0.7182,0.4909,0.4542
0.7182,0.693,0.4542,0.4183
0.693,0.693,0.4183,0.4183
0.693,0.6781,0.4183,0.3975
0.6781,0.6781,0.3975,0.3975
0.6781,0.6679,0.3975,0.3833
1.0954,1.0666,1.0954,1.0617
1.0666,1.0381,1.0617,1.0279
1.0381,1.0098,1.0279,0.994
1.0098,0.9816,0.994,0.9597
0.9816,0.9536,0.9597,0.9254
0.9536,0.9258,0.9254,0.891
0.9258,0.8984,0.891,0.8563
0.8984,0.8714,0.8563,0.8212
0.8714,0.8444,0.8212,0.786
0.8444,0.8174,0.786,0.7508
0.8174,0.7909,0.7508,0.7155
0.7909,0.7648,0.7155,0.6797
0.7648,0.7387,0.6797,0.6437
0.7387,0.7125,0.6437,0.6079
0.7125,0.6864,0.6079,0.572
0.6864,0.6605,0.572,0.5362
0.6605,0.6353,0.5362,0.5013
0.6353,0.612,0.5013,0.4694
0.612,0.612,0.4694,0.4694
0.612,0.5992,0.4694,0.4518
0.5992,0.5992,0.4518,0.4518
0.5992,0.5905,0.4518,0.4401
0.5905,0.5905,0.4401,0.4401
0.5905,0.5858,0.4401,0.4338
0.5858,0.5858,0.4338,0.4338
0.5858,0.5833,0.4338,0.4305
0.5833,0.582,0.4305,0.4289
1.0494,1.019,1.0954,1.0635
1.019,0.9884,1.0635,1.0319
0.9884,0.9577,1.0319,1.0005
0.9577,0.9273,1.0005,0.9691
0.9273,0.897,0.9691,0.9374
0.897,0.8667,0.9374,0.906
0.8667,0.8359,0.906,0.8751
0.8359,0.8056,0.8751,0.8448
0.8056,0.7763,0.8448,0.8145
0.7763,0.7472,0.8145,0.7845
0.7472,0.718,0.7845,0.7558
0.718,0.6895,0.7558,0.7291
0.6895,0.6636,0.7291,0.7042
0.6636,0.6406,0.7042,0.6809
0.6406,0.6203,0.6809,0.6607
0.6203,0.6025,0.6607,0.6443
0.6025,0.5874,0.6443,0.6326
0.5874,0.5874,0.6326,0.6326
0.5874,0.5784,0.6326,0.6281
0.5784,0.5784,0.6281,0.6281
0.5784,0.5728,0.6281,0.6287
0.5728,0.5697,0.6287,0.6342
0.5697,0.5691,0.6342,0.6434
0.5691,0.5702,0.6434,0.6566
0.5702,0.5731,0.6566,0.6755
0.5731,0.5773,0.6755,0.6989
0.5773,0.5835,0.6989,0.7247
0.5835,0.5916,0.7247,0.7524
0.5916,0.6007,0.7524,0.7822
0.6007,0.6108,0.7822,0.815
0.6108,0.622,0.815,0.8517
0.622,0.6341,0.8517,0.8909
0.6341,0.6464,0.8909,0.9314
0.6464,0.6589,0.9314,0.9732
0.6589,0.6714,0.9732,1.0155
0.6714,0.6836,1.0155,1.0581
1.0034,0.9699,1.0954,1.067
0.9699,0.9366,1.067,1.0409
0.9366,0.9048,1.0409,1.0174
0.9048,0.873,1.0174,0.9962
0.873,0.8383,0.9962,0.9786
0.8383,0.8383,0.9786,0.9786
0.8383,0.817,0.9786,0.9726
0.817,0.7988,0.9726,0.9718
0.7988,0.7859,0.9718,0.9758
0.7859,0.7761,0.9758,0.9842
0.7761,0.769,0.9842,0.9972
0.769,0.7644,0.9972,1.0152
0.7644,0.762,1.0152,1.0391
0.762,0.7619,1.0391,1.0703
0.9575,0.9229,1.0954,1.076
0.9229,0.8941,1.076,1.0642
0.8941,0.8941,1.0642,1.0642
0.8941,0.8724,1.0642,1.06
0.8724,0.8724,1.06,1.06
0.8724,0.8559,1.06,1.0619
0.8559,0.8559,1.0619,1.0619
0.8559,0.8433,1.0619,1.0687
0.8433,0.8324,1.0687,1.082
0.8324,0.8249,1.082,1.0988
0.865,0.8355,0.9414,0.9173
0.8355,0.8037,0.9173,0.894
0.8037,0.776,0.894,0.8753
0.776,0.7537,0.8753,0.8623
0.7537,0.7376,0.8623,0.8552
0.7376,0.7256,0.8552,0.8523
0.7256,0.7162,0.8523,0.8529
0.7162,0.7078,0.8529,0.8581
0.7078,0.7022,0.8581,0.8686
0.7022,0.7022,0.8686,0.8686
0.7022,0.699,0.8686,0.8879
0.699,0.699,0.8879,0.8879
0.699,0.7,0.8879,0.9283
0.7,0.705,0.9283,0.9703
0.705,0.7118,0.9703,1.012
0.7118,0.7194,1.012,1.0534
0.7194,0.7276,1.0534,1.0954
0.3922,0.3979,0.6192,0.6298
0.3979,0.4064,0.6298,0.6439
0.4064,0.4064,0.6439,0.6439
0.4064,0.4183,0.6439,0.6623
0.4183,0.4183,0.6623,0.6623
0.4183,0.4415,0.6623,0.6978
0.4415,0.4651,0.6978,0.7353
0.4651,0.4876,0.7353,0.7735
0.4876,0.5092,0.7735,0.8122
0.5092,0.5299,0.8122,0.8515
0.5299,0.5497,0.8515,0.8912
0.5497,0.5686,0.8912,0.9314
0.5686,0.5867,0.9314,0.9719
0.5867,0.6038,0.9719,1.0127
0.6038,0.6201,1.0127,1.0539
0.6201,0.6356,1.0539,1.0954
0.353,0.363,0.6671,0.6833
0.363,0.363,0.6833,0.6833
0.363,0.3777,0.6833,0.706
0.3777,0.3777,0.706,0.706
0.3777,0.402,0.706,0.7432
0.402,0.426,0.7432,0.7806
0.426,0.4495,0.7806,0.8183
0.4495,0.4721,0.8183,0.8565
0.4721,0.4937,0.8565,0.8953
0.4937,0.5145,0.8953,0.9345
0.5145,0.5345,0.9345,0.9741
0.5345,0.5537,0.9741,1.0142
0.5537,0.5721,1.0142,1.0546
0.5721,0.5897,1.0546,1.0954
0.2685,0.2685,0.7174,0.7174
0.2685,0.2909,0.7174,0.7538
0.2909,0.3157,0.7538,0.7905
0.3157,0.3406,0.7905,0.8273
0.3406,0.3651,0.8273,0.8644
0.3651,0.3889,0.8644,0.9019
0.3889,0.4121,0.9019,0.9398
0.4121,0.4346,0.9398,0.978
0.4346,0.4565,0.978,1.0168
0.4565,0.4774,1.0168,1.0559
0.4774,0.4977,1.0559,1.0954
0.1773,0.1773,0.7098,0.7098
0.1773,0.1774,0.7098,0.7208
0.1774,0.1774,0.7208,0.7208
0.1774,0.1816,0.7208,0.736
0.1816,0.1816,0.736,0.736
0.1816,0.1929,0.736,0.7602
0.1929,0.1929,0.7602,0.7602
0.1929,0.2143,0.7602,0.7966
0.2143,0.2385,0.7966,0.8333
0.2385,0.2635,0.8333,0.8701
0.2635,0.2884,0.8701,0.9068
0.2884,0.3131,0.9068,0.9438
0.3131,0.3372,0.9438,0.9811
0.3372,0.3607,0.9811,1.0188
0.3607,0.3835,1.0188,1.0569
0.3835,0.4057,1.0569,1.0954
0.1414,0.1414,0.7127,0.7127
0.1414,0.1387,0.7127,0.7247
0.1387,0.1387,0.7247,0.7247
0.1387,0.1404,0.7247,0.7409
0.1404,0.1404,0.7409,0.7409
0.1404,0.1474,0.7409,0.762
0.1474,0.1474,0.762,0.762
0.1474,0.1661,0.762,0.7982
0.1661,0.1896,0.7982,0.8351
0.1896,0.2144,0.8351,0.872
0.2144,0.2394,0.872,0.9087
0.2394,0.2643,0.9087,0.9455
0.2643,0.289,0.9455,0.9825
0.289,0.3132,0.9825,1.0197
0.3132,0.3368,1.0197,1.0574
0.3368,0.3598,1.0574,1.0954
0.077,0.0685,0.7143,0.7294
0.0685,0.0659,0.7294,0.7495
0.0659,0.0691,0.7495,0.7711
0.0691,0.0691,0.7711,0.7711
0.0691,0.078,0.7711,0.7979
0.078,0.078,0.7979,0.7979
0.078,0.0965,0.7979,0.8361
0.0965,0.1192,0.8361,0.8742
0.1192,0.1435,0.8742,0.9113
0.1435,0.1686,0.9113,0.9479
0.1686,0.194,0.9479,0.9844
0.194,0.219,0.9844,1.0212
0.219,0.2436,1.0212,1.0582
0.2436,0.2678,1.0582,1.0954
0.0189,0.0189,0.8259,0.8259
0.0189,0.0379,0.8259,0.8655
0.0379,0.0604,0.8655,0.9037
0.0604,0.0844,0.9037,0.941
0.0844,0.1093,0.941,0.9779
0.1093,0.1344,0.9779,1.0145
0.1344,0.1596,1.0145,1.0511
0.1596,0.1847,1.0511,1.0878
0.1847,0.172,0.1907,0.1766
0.172,0.172,0.1766,0.1766
0.172,0.1546,0.1766,0.1572
0.1546,0.1428,0.1572,0.1445
0.1428,0.1428,0.1445,0.1445
0.1428,0.1298,0.1445,0.1307
0.1298,0.1191,0.1307,0.1195
0.1191,0.1095,0.1195,0.1097
0.1095,0.1007,0.1097,0.1008
0.1007,0.0922,0.1008,0.0922
0.0922,0.0839,0.0922,0.0839
0.0839,0.0755,0.0839,0.0755
0.0755,0.0668,0.0755,0.0666
0.1069,0.1109,0.0855,0.0831
0.1109,0.1183,0.0831,0.0825
0.1183,0.1299,0.0825,0.0839
0.1299,0.1466,0.0839,0.0877
0.1466,0.17,0.0877,0.0943
0.17,0.194,0.0943,0.1039
0.194,0.2221,0.1039,0.1189
0.2221,0.251,0.1189,0.1372
0.251,0.2817,0.1372,0.1593
0.2817,0.3141,0.1593,0.1851
0.3141,0.3455,0.1851,0.2126
0.3455,0.375,0.2126,0.2408
0.375,0.4037,0.2408,0.2702
0.4037,0.4325,0.2702,0.302
0.4325,0.4615,0.302,0.3355
0.4615,0.49,0.3355,0.3696
0.49,0.5178,0.3696,0.4042
0.5178,0.5178,0.4042,0.4042
0.5178,0.5394,0.4042,0.4334
0.5394,0.5394,0.4334,0.4334
0.5394,0.5467,0.4334,0.4445
0.5467,0.5511,0.4445,0.4518
0.5511,0.5546,0.4518,0.4585
0.5546,0.5569,0.4585,0.464
0.5569,0.5578,0.464,0.4685
0.5578,0.5572,0.4685,0.4718
0.5572,0.5553,0.4718,0.4741
0.5553,0.5527,0.4741,0.4754
0.5527,0.5498,0.4754,0.4763
0.5498,0.5468,0.4763,0.4769
0.5468,0.5438,0.4769,0.4773
0.5438,0.5407,0.4773,0.4776
0.5407,0.5377,0.4776,0.4779
0.5377,0.5347,0.4779,0.4782
0.5347,0.5318,0.4782,0.4785
0.5318,0.529,0.4785,0.4788
0.529,0.5262,0.4788,0.479
0.5262,0.5236,0.479,0.4793
0.5236,0.5209,0.4793,0.4796
0.5209,0.5184,0.4796,0.4799
0.5184,0.516,0.4799,0.4801
0.516,0.5136,0.4801,0.4804
0.5136,0.5113,0.4804,0.4807
0.5113,0.5091,0.4807,0.481
0.5091,0.5069,0.481,0.4813
0.5069,0.5048,0.4813,0.4816
0.5048,0.5029,0.4816,0.4819
0.5029,0.5009,0.4819,0.4822
0.5009,0.4991,0.4822,0.4825
0.4991,0.4973,0.4825,0.4828
0.4973,0.4956,0.4828,0.4831
0.4956,0.494,0.4831,0.4834
0.494,0.4924,0.4834,0.4837
0.4924,0.4909,0.4837,0.484
0.4909,0.4894,0.484,0.4843
0.4894,0.4881,0.4843,0.4845
0.4881,0.4867,0.4845,0.4848
0.4867,0.4855,0.4848,0.4851
0.4855,0.4843,0.4851,0.4854
0.4843,0.4831,0.4854,0.4857
0.4831,0.482,0.4857,0.4859
0.482,0.481,0.4859,0.4862
0.481,0.48,0.4862,0.4865
0.48,0.4791,0.4865,0.4867
0.4791,0.4782,0.4867,0.487
0.4782,0.4773,0.487,0.4872
0.4773,0.4765,0.4872,0.4875
0.4765,0.4757,0.4875,0.4877
0.1642,0.1642,0.1465,0.1465
0.1642,0.1631,0.1465,0.138
0.1631,0.1669,0.138,0.1319
0.1669,0.1759,0.1319,0.1299
0.1759,0.1759,0.1299,0.1299
0.1759,0.192,0.1299,0.1327
0.3138,0.3476,0.1299,0.1585
0.3476,0.3797,0.1585,0.1886
0.3797,0.4106,0.1886,0.2196
0.4106,0.4409,0.2196,0.2515
0.4409,0.4705,0.2515,0.2847
0.4705,0.499,0.2847,0.3187
0.2403,0.2227,0.6232,0.6118
0.2227,0.2227,0.6118,0.6118
0.2227,0.1995,0.6118,0.5953
0.1995,0.1995,0.5953,0.5953
0.1995,0.1657,0.5953,0.5697
0.1657,0.1299,0.5697,0.5437
0.3274,0.2969,0.5376,0.5056
0.2969,0.2653,0.5056,0.4743
0.2653,0.2326,0.4743,0.4444
0.2326,0.1991,0.4444,0.4152
0.1991,0.1651,0.4152,0.3867
0.1651,0.1299,0.3867,0.3598
0.4127,0.3855,0.5356,0.5063
0.3855,0.357,0.5063,0.476
0.357,0.3275,0.476,0.4449
0.3275,0.2972,0.4449,0.4131
0.2972,0.2658,0.4131,0.3818
0.2658,0.2329,0.3818,0.352
0.2329,0.1992,0.352,0.3231
0.1992,0.1651,0.3231,0.2947
0.1651,0.1299,0.2947,0.2678
0.2471,0.241,0.2398,0.2323
0.241,0.2353,0.2323,0.2251
0.2353,0.2298,0.2251,0.2179
0.2298,0.2246,0.2179,0.2109
0.2246,0.2199,0.2109,0.2039
0.2199,0.2157,0.2039,0.197
0.2157,0.2122,0.197,0.1904
0.2122,0.2099,0.1904,0.1843
0.2099,0.2092,0.1843,0.1793
0.2092,0.2107,0.1793,0.1758
0.2107,0.2148,0.1758,0.1745
0.2148,0.2218,0.1745,0.1759
0.2218,0.2315,0.1759,0.18
0.2315,0.2437,0.18,0.1868
0.2882,0.274,0.5949,0.5822
0.274,0.274,0.5822,0.5822
0.274,0.2436,0.5822,0.5551
0.2436,0.21,0.5551,0.5261
0.21,0.1759,0.5261,0.4977
0.1759,0.1409,0.4977,0.4705
0.3138,0.3414,0.2218,0.2458
0.3414,0.3674,0.2458,0.2709
0.3674,0.3925,0.2709,0.2974
0.3925,0.4178,0.2974,0.3259
0.4178,0.4455,0.3259,0.3575
0.4455,0.4743,0.3575,0.3913
0.792,0.7724,0.9075,0.8991
0.7724,0.7571,0.8991,0.8955
0.7571,0.7448,0.8955,0.896
0.7448,0.7349,0.896,0.9013
0.7349,0.7276,0.9013,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7228,0.9115,0.9277
0.2333,0.2333,0.7118,0.7118
0.2333,0.2405,0.7118,0.7281
0.2405,0.2405,0.7281,0.7281
0.2405,0.2614,0.7281,0.7642
0.2614,0.2857,0.7642,0.8008
0.2857,0.3108,0.8008,0.8374
0.3108,0.3356,0.8374,0.8742
0.3356,0.3598,0.8742,0.9115
0.2973,0.2973,0.2568,0.2568
0.2973,0.3138,0.2568,0.2678
0.3138,0.3306,0.2678,0.2814
0.3306,0.346,0.2814,0.296
0.346,0.3599,0.296,0.3109
0.3599,0.3735,0.3109,0.3261
0.3735,0.3875,0.3261,0.3421
0.3875,0.4028,0.3421,0.3597
0.4028,0.4213,0.3597,0.3807
0.4213,0.4213,0.3807,0.3807
0.4213,0.4213,0.3807,0.3807
0.8774,0.8484,0.8859,0.8528
0.8484,0.8195,0.8528,0.8195
0.8195,0.7911,0.8195,0.7864
0.7911,0.7633,0.7864,0.7533
0.7633,0.7358,0.7533,0.7199
0.7358,0.708,0.7199,0.6858
0.708,0.6806,0.6858,0.6524
0.6806,0.6548,0.6524,0.6204
0.6548,0.6297,0.6204,0.5884
0.6297,0.6041,0.5884,0.5546
0.6041,0.6041,0.5546,0.5546
0.6041,0.5833,0.5546,0.5276
0.5833,0.5833,0.5276,0.5276
0.5833,0.5726,0.5276,0.5145
0.6942,0.6742,0.7694,0.7598
0.6742,0.659,0.7598,0.7551
0.659,0.6478,0.7551,0.7548
0.6478,0.6399,0.7548,0.7589
0.6399,0.635,0.7589,0.7675
0.635,0.6329,0.7675,0.7807
0.6329,0.6332,0.7807,0.7978
0.6332,0.6356,0.7978,0.8195
0.6356,0.6356,0.8195,0.8195
0.4638,0.4829,0.6268,0.6592
0.4829,0.5032,0.6592,0.6953
0.5032,0.5238,0.6953,0.734
0.5238,0.5437,0.734,0.7736
0.5437,0.5629,0.7736,0.8136
0.5629,0.5809,0.8136,0.8537
0.2925,0.2962,0.6662,0.6747
0.2962,0.3024,0.6747,0.6858
0.3024,0.3109,0.6858,0.6995
0.3109,0.3109,0.6995,0.6995
0.3109,0.3352,0.6995,0.7366
0.3352,0.3598,0.7366,0.7736
0.3598,0.3841,0.7736,0.8107
0.3841,0.4081,0.8107,0.8481
0.7779,0.7527,0.6169,0.5803
0.7527,0.7276,0.5803,0.5437
0.7276,0.7021,0.5437,0.5073
0.7021,0.6766,0.5073,0.4714
0.6766,0.652,0.4714,0.437
0.652,0.652,0.437,0.437
0.6503,0.6356,0.7336,0.7276
0.6356,0.6244,0.7276,0.7262
0.6244,0.6168,0.7262,0.7303
0.6168,0.6133,0.7303,0.7395
0.573,0.5627,0.6047,0.5998
0.5627,0.5627,0.5998,0.5998
0.5627,0.5521,0.5998,0.597
0.5521,0.5425,0.597,0.5947
0.5425,0.5339,0.5947,0.5929
0.5339,0.5262,0.5929,0.5919
0.5262,0.5199,0.5919,0.5922
0.5199,0.516,0.5922,0.5943
0.516,0.5143,0.5943,0.5987
0.5143,0.515,0.5987,0.6064
0.515,0.5183,0.6064,0.6184
0.5183,0.5245,0.6184,0.6353
0.5245,0.5331,0.6353,0.6563
0.5331,0.5437,0.6563,0.6816
0.5437,0.5437,0.6816,0.6816
0.4653,0.4653,0.5602,0.5602
0.4653,0.4517,0.5602,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4452,0.5437,0.5352
0.4452,0.4408,0.5352,0.5288
0.4408,0.4384,0.5288,0.5243
0.4384,0.4374,0.5243,0.5209
0.4374,0.4374,0.5209,0.518
0.4374,0.4383,0.518,0.5155
0.4383,0.4392,0.5155,0.5133
0.4392,0.4403,0.5133,0.5115
0.4403,0.4413,0.5115,0.5099
0.4413,0.4424,0.5099,0.5085
0.4424,0.4434,0.5085,0.5073
0.4434,0.4443,0.5073,0.5062
0.4443,0.4452,0.5062,0.5052
0.4452,0.4461,0.5052,0.5043
0.4461,0.4469,0.5043,0.5034
0.4469,0.4477,0.5034,0.5027
0.4477,0.4485,0.5027,0.502
0.4485,0.4492,0.502,0.5014
0.4492,0.4499,0.5014,0.5008
0.4499,0.4505,0.5008,0.5003
0.4505,0.4511,0.5003,0.4998
0.4511,0.4517,0.4998,0.4993
0.4517,0.4523,0.4993,0.4989
0.4523,0.4528,0.4989,0.4985
0.4528,0.4533,0.4985,0.4982
0.4533,0.4538,0.4982,0.4978
0.4538,0.4542,0.4978,0.4975
0.4542,0.4546,0.4975,0.4972
0.4546,0.455,0.4972,0.497
0.455,0.4554,0.497,0.4967
0.4554,0.4557,0.4967,0.4965
0.4557,0.4561,0.4965,0.4963
0.4561,0.4564,0.4963,0.4961
0.4564,0.4567,0.4961,0.4959
0.4567,0.457,0.4959,0.4957
0.457,0.4572,0.4957,0.4956
0.4572,0.4575,0.4956,0.4954
0.4575,0.4577,0.4954,0.4953
0.4577,0.4579,0.4953,0.4952
0.4579,0.4582,0.4952,0.495
0.4582,0.4584,0.495,0.4949
0.4584,0.4586,0.4949,0.4948
0.4586,0.4587,0.4948,0.4947
0.4587,0.4589,0.4947,0.4946
0.4589,0.4591,0.4946,0.4945
0.4591,0.4592,0.4945,0.4944
0.4592,0.4594,0.4944,0.4944
0.4594,0.4595,0.4944,0.4943
0.4595,0.4596,0.4943,0.4942
0.4596,0.4598,0.4942,0.4941
0.4598,0.4599,0.4941,0.4941
0.4599,0.46,0.4941,0.494
0.46,0.4601,0.494,0.494
0.4601,0.4602,0.494,0.4939
0.4602,0.4603,0.4939,0.4939
0.4603,0.4604,0.4939,0.4938
0.4604,0.4604,0.4938,0.4938
0.4604,0.4605,0.4938,0.4937
0.4605,0.4606,0.4937,0.4937
0.4606,0.4607,0.4937,0.4937
0.4607,0.4607,0.4937,0.4936
0.4607,0.4608,0.4936,0.4936


==> data/disease/disease_segments_deg_3_eq_invariance.csv <==
x1,x2,y1,y2
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0596,-0.1,-0.0897
-0.0596,-0.0643,-0.0897,-0.0831
-0.0643,-0.0689,-0.0831,-0.0789
-0.0689,-0.0739,-0.0789,-0.077
-0.0739,-0.0798,-0.077,-0.0779
-0.0798,-0.0881,-0.0779,-0.0823
-0.0881,-0.0881,-0.0823,-0.0823
-0.0881,-0.0977,-0.0823,-0.0888
-0.0977,-0.0977,-0.0888,-0.0888
-0.008,-0.008,-0.1,-0.1
-0.008,-0.0135,-0.1,-0.0803
-0.0135,-0.0183,-0.0803,-0.0638
-0.0183,-0.0216,-0.0638,-0.0527
-0.0216,-0.0241,-0.0527,-0.0447
-0.0241,-0.026,-0.0447,-0.039
-0.026,-0.0275,-0.039,-0.0352
-0.0275,-0.0287,-0.0352,-0.033
-0.0287,-0.0295,-0.033,-0.032
-0.0295,-0.0302,-0.032,-0.0317
-0.0302,-0.0309,-0.0317,-0.0318
-0.0309,-0.0315,-0.0318,-0.0321
-0.0315,-0.0322,-0.0321,-0.0326
-0.0322,-0.0329,-0.0326,-0.0331
-0.0329,-0.0336,-0.0331,-0.0338
-0.0336,-0.0344,-0.0338,-0.0345
-0.0344,-0.0353,-0.0345,-0.0352
-0.0353,-0.0362,-0.0352,-0.036
-0.0362,-0.0373,-0.036,-0.0369
-0.0373,-0.0384,-0.0369,-0.0379
-0.0384,-0.0396,-0.0379,-0.039
-0.0396,-0.0409,-0.039,-0.0401
-0.0409,-0.0423,-0.0401,-0.0414
-0.0423,-0.0439,-0.0414,-0.0427
-0.0439,-0.0456,-0.0427,-0.0442
-0.0456,-0.0475,-0.0442,-0.0459
-0.0475,-0.0496,-0.0459,-0.0477
-0.0496,-0.052,-0.0477,-0.0498
-0.052,-0.0546,-0.0498,-0.052
-0.0546,-0.0576,-0.052,-0.0546
-0.0576,-0.061,-0.0546,-0.0575
-0.061,-0.065,-0.0575,-0.0609
-0.065,-0.0698,-0.0609,-0.0649
-0.0698,-0.0756,-0.0649,-0.0697
-0.0756,-0.0833,-0.0697,-0.076
0.0379,0.0296,-0.1,-0.0575
0.0296,0.0296,-0.0575,-0.0575
0.0296,0.0248,-0.0575,-0.0321
0.0248,0.0248,-0.0321,-0.0321
0.0248,0.022,-0.0321,-0.0147
0.022,0.0206,-0.0147,-0.001
0.0206,0.0207,-0.001,0.0075
0.0207,0.022,0.0075,0.0137
0.022,0.0248,0.0137,0.0188
0.0248,0.0302,0.0188,0.0244
0.0302,0.0302,0.0244,0.0244
0.0302,0.037,0.0244,0.0312
0.037,0.0451,0.0312,0.0375
0.0451,0.0532,0.0375,0.0433
0.0532,0.0647,0.0433,0.0518
0.0647,0.0797,0.0518,0.0633
0.0797,0.0941,0.0633,0.0747
0.0941,0.1087,0.0747,0.0866
0.1087,0.1238,0.0866,0.0995
0.1238,0.1404,0.0995,0.1142
0.1404,0.1603,0.1142,0.133
0.1603,0.1603,0.133,0.133
0.1603,0.1799,0.133,0.1492
0.1799,0.205,0.1492,0.1637
0.205,0.2298,0.1637,0.1764
0.2298,0.2651,0.1764,0.1955
0.2651,0.3009,0.1955,0.2169
0.3009,0.3393,0.2169,0.2378
0.3393,0.3795,0.2378,0.255
0.3795,0.4211,0.255,0.2698
0.4211,0.4635,0.2698,0.2823
0.4635,0.5066,0.2823,0.2923
0.5066,0.5503,0.2923,0.2997
0.5503,0.5936,0.2997,0.3058
0.5936,0.5936,0.3058,0.3058
0.5936,0.6264,0.3058,0.3106
0.6264,0.6264,0.3106,0.3106
0.6264,0.645,0.3106,0.314
0.645,0.645,0.314,0.314
0.645,0.6576,0.314,0.317
0.6576,0.6657,0.317,0.3201
0.6657,0.6696,0.3201,0.3231
0.6696,0.6709,0.3231,0.3263
0.6709,0.67,0.3263,0.3301
0.67,0.6669,0.3301,0.3352
0.6669,0.6632,0.3352,0.3401
0.6632,0.6592,0.3401,0.3448
0.6592,0.6551,0.3448,0.3495
0.6551,0.651,0.3495,0.3541
0.651,0.6469,0.3541,0.3586
0.6469,0.6428,0.3586,0.363
0.6428,0.6388,0.363,0.3674
0.6388,0.6348,0.3674,0.3718
0.6348,0.6308,0.3718,0.3761
0.6308,0.6268,0.3761,0.3803
0.6268,0.6228,0.3803,0.3846
0.6228,0.6189,0.3846,0.3888
0.6189,0.615,0.3888,0.393
0.615,0.6111,0.393,0.3971
0.6111,0.6072,0.3971,0.4012
0.6072,0.6033,0.4012,0.4053
0.6033,0.5995,0.4053,0.4094
0.5995,0.5957,0.4094,0.4134
0.5957,0.5919,0.4134,0.4173
0.5919,0.5881,0.4173,0.4213
0.5881,0.5844,0.4213,0.4251
0.5844,0.5808,0.4251,0.4289
0.5808,0.5772,0.4289,0.4326
0.5772,0.577,0.4326,0.4362
0.577,0.577,0.4362,0.4362
0.577,0.5761,0.4362,0.4384
0.5761,0.5755,0.4384,0.4406
0.5755,0.5753,0.4406,0.4431
0.5753,0.5754,0.4431,0.4456
0.5754,0.5752,0.4456,0.4479
0.5752,0.5747,0.4479,0.4498
0.5747,0.574,0.4498,0.4516
0.574,0.5736,0.4516,0.4535
0.5736,0.5735,0.4535,0.4554
0.1299,0.1325,-0.1,-0.0561
0.1325,0.1382,-0.0561,-0.0129
0.1382,0.1496,-0.0129,0.0292
0.1496,0.1636,0.0292,0.0643
0.1636,0.1832,0.0643,0.1012
0.1832,0.1832,0.1012,0.1012
0.1832,0.2025,0.1012,0.1264
0.2025,0.2264,0.1264,0.1483
0.1759,0.1825,-0.1,-0.0564
0.1825,0.1928,-0.0564,-0.0139
0.1928,0.2088,-0.0139,0.0266
0.2088,0.228,0.0266,0.0598
0.228,0.2538,0.0598,0.0945
0.2538,0.2836,0.0945,0.1261
0.2836,0.3174,0.1261,0.154
0.3174,0.3535,0.154,0.1768
0.3535,0.393,0.1768,0.1967
0.393,0.4336,0.1967,0.2142
0.4336,0.4752,0.2142,0.2293
0.4752,0.5177,0.2293,0.2417
0.5177,0.5608,0.2417,0.2517
0.5608,0.6042,0.2517,0.2602
0.6042,0.6474,0.2602,0.268
0.6474,0.6894,0.268,0.2755
0.6894,0.6894,0.2755,0.2755
0.6894,0.7001,0.2755,0.2776
0.7001,0.7001,0.2776,0.2776
0.7001,0.7051,0.2776,0.2791
0.7051,0.7072,0.2791,0.2803
0.7072,0.7084,0.2803,0.2821
0.7084,0.7082,0.2821,0.2846
0.7082,0.7062,0.2846,0.2883
0.2218,0.2338,-0.1,-0.0579
0.2338,0.2498,-0.0579,-0.0175
0.2498,0.271,-0.0175,0.0207
0.271,0.2956,0.0207,0.054
0.2956,0.3255,0.054,0.0864
0.3255,0.3588,0.0864,0.1146
0.3588,0.3953,0.1146,0.1388
0.3953,0.4345,0.1388,0.159
0.4345,0.4755,0.159,0.1759
0.4755,0.5175,0.1759,0.1898
0.5175,0.5603,0.1898,0.2014
0.5603,0.6035,0.2014,0.2112
0.6035,0.6469,0.2112,0.2198
0.6469,0.6902,0.2198,0.2271
0.6902,0.6902,0.2271,0.2271
0.6902,0.705,0.2271,0.2295
0.705,0.705,0.2295,0.2295
0.705,0.715,0.2295,0.2314
0.715,0.7216,0.2314,0.2332
0.7216,0.7267,0.2332,0.2354
0.7267,0.7302,0.2354,0.2381
0.7302,0.7318,0.2381,0.2413
0.3138,0.3346,-0.1,-0.0613
0.3346,0.3594,-0.0613,-0.0254
0.3594,0.3886,-0.0254,0.007
0.3886,0.4217,0.007,0.035
0.4217,0.4579,0.035,0.0594
0.4579,0.4964,0.0594,0.0808
0.4964,0.5365,0.0808,0.0991
0.5365,0.578,0.0991,0.1143
0.578,0.6203,0.1143,0.1272
0.6203,0.6633,0.1272,0.1379
0.6633,0.7057,0.1379,0.1463
0.7057,0.7057,0.1463,0.1463
0.7057,0.7268,0.1463,0.1501
0.7268,0.7441,0.1501,0.1537
0.7441,0.7566,0.1537,0.1568
0.7566,0.7656,0.1568,0.1597
0.7656,0.7717,0.1597,0.1626
0.7717,0.7753,0.1626,0.1656
0.7753,0.7768,0.1656,0.1688
0.7768,0.7767,0.1688,0.1722
0.7767,0.7757,0.1722,0.1757
0.7757,0.7741,0.1757,0.1792
0.7741,0.7723,0.1792,0.1827
0.7723,0.7703,0.1827,0.1862
0.7703,0.7681,0.1862,0.1899
0.7681,0.7659,0.1899,0.1935
0.7659,0.7637,0.1935,0.1972
0.7637,0.7614,0.1972,0.201
0.7614,0.759,0.201,0.2048
0.759,0.7567,0.2048,0.2087
0.7567,0.7543,0.2087,0.2126
0.7543,0.7518,0.2126,0.2165
0.4057,0.4343,-0.1,-0.0664
0.4343,0.4662,-0.0664,-0.036
0.4662,0.5011,-0.036,-0.0094
0.5011,0.5387,-0.0094,0.0133
0.5387,0.5786,0.0133,0.0321
0.5786,0.62,0.0321,0.0481
0.62,0.6621,0.0481,0.0619
0.6621,0.7047,0.0619,0.0734
0.7047,0.7448,0.0734,0.0833
0.7448,0.7448,0.0833,0.0833
0.7448,0.7702,0.0833,0.0901
0.7702,0.791,0.0901,0.0966
0.791,0.8036,0.0966,0.1016
0.8036,0.8113,0.1016,0.106
0.8113,0.8156,0.106,0.1102
0.8156,0.8173,0.1102,0.1147
0.8173,0.8166,0.1147,0.1197
0.8166,0.8143,0.1197,0.1248
0.8143,0.8114,0.1248,0.1297
0.8114,0.8082,0.1297,0.1344
0.8082,0.8049,0.1344,0.139
0.8049,0.8016,0.139,0.1434
0.8016,0.7983,0.1434,0.1476
0.7983,0.7951,0.1476,0.1516
0.4977,0.5317,-0.1,-0.072
0.5317,0.5682,-0.072,-0.0473
0.5682,0.6068,-0.0473,-0.0258
0.6068,0.6468,-0.0258,-0.0073
0.6468,0.6881,-0.0073,0.0082
0.6881,0.7305,0.0082,0.0212
0.7305,0.7733,0.0212,0.0329
0.7733,0.8138,0.0329,0.0436
0.8138,0.8138,0.0436,0.0436
0.8138,0.8276,0.0436,0.0474
0.8276,0.8276,0.0474,0.0474
0.8276,0.8366,0.0474,0.0504
0.8366,0.8422,0.0504,0.0531
0.8422,0.8451,0.0531,0.0554
0.8451,0.8469,0.0554,0.0586
0.8469,0.8472,0.0586,0.0628
0.8472,0.8458,0.0628,0.0683
0.8458,0.8439,0.0683,0.074
0.5897,0.6274,-0.1,-0.0769
0.6274,0.6667,-0.0769,-0.0567
0.6667,0.7073,-0.0567,-0.0393
0.7073,0.7488,-0.0393,-0.0238
0.7488,0.7906,-0.0238,-0.0093
0.7906,0.8329,-0.0093,0.0042
0.8329,0.8329,0.0042,0.0042
0.8329,0.8439,0.0042,0.008
0.8439,0.8507,0.008,0.0111
0.8507,0.8561,0.0111,0.0145
0.6816,0.7218,-0.1,-0.0813
0.7218,0.7627,-0.0813,-0.0641
0.7627,0.8041,-0.0641,-0.0482
0.8041,0.8041,-0.0482,-0.0482
0.8041,0.8345,-0.0482,-0.0373
0.8345,0.8345,-0.0373,-0.0373
0.8345,0.8481,-0.0373,-0.032
0.8655,0.8655,-0.1,-0.1
0.8655,0.8655,-0.1,-0.1
0.8655,0.8791,-0.1,-0.0925
0.8791,0.8888,-0.0925,-0.0854
0.8888,0.8952,-0.0854,-0.0784
0.8952,0.8989,-0.0784,-0.0712
0.8989,0.9002,-0.0712,-0.0632
0.9002,0.8993,-0.0632,-0.0542
0.8993,0.8971,-0.0542,-0.0457
0.8971,0.8942,-0.0457,-0.0375
0.8942,0.8911,-0.0375,-0.0297
1.0494,1.0051,-0.1,-0.0987
1.0051,1.0051,-0.0987,-0.0987
1.0051,0.9678,-0.0987,-0.0955
0.9678,0.9678,-0.0955,-0.0955
0.9678,0.9536,-0.0955,-0.0931
0.9536,0.9439,-0.0931,-0.0903
0.9439,0.935,-0.0903,-0.0865
-0.1,-0.0556,1.0954,1.0947
-0.0556,-0.0111,1.0947,1.0942
-0.0111,0.0333,1.0942,1.094
0.0333,0.0777,1.094,1.0936
0.0777,0.1222,1.0936,1.0926
0.1222,0.1666,1.0926,1.0909
0.1666,0.2109,1.0909,1.0884
0.2109,0.2552,1.0884,1.0848
0.2552,0.2994,1.0848,1.0801
0.2994,0.3434,1.0801,1.0745
0.3434,0.3873,1.0745,1.0677
0.3873,0.4311,1.0677,1.06
0.4311,0.4747,1.06,1.0514
0.4747,0.5181,1.0514,1.042
0.5181,0.5613,1.042,1.0319
0.5613,0.6044,1.0319,1.0211
0.6044,0.6474,1.0211,1.0097
0.6474,0.6902,1.0097,0.9977
0.6902,0.7328,0.9977,0.9852
0.7328,0.7753,0.9852,0.9723
0.7753,0.8175,0.9723,0.9588
0.8175,0.8566,0.9588,0.9454
0.8566,0.8566,0.9454,0.9454
0.8566,0.8749,0.9454,0.9387
0.8749,0.8899,0.9387,0.9327
0.8899,0.8989,0.9327,0.9285
0.8989,0.9049,0.9285,0.9251
0.9049,0.9084,0.9251,0.9221
0.9084,0.9099,0.9221,0.9193
0.9099,0.9097,0.9193,0.9166
0.9097,0.9085,0.9166,0.9142
0.9085,0.9069,0.9142,0.9119
0.9069,0.905,0.9119,0.9097
0.905,0.903,0.9097,0.9076
0.903,0.9009,0.9076,0.9055
0.9009,0.8988,0.9055,0.9035
0.8988,0.8967,0.9035,0.9014
0.8967,0.8946,0.9014,0.8993
0.8946,0.8924,0.8993,0.8973
0.8924,0.8903,0.8973,0.8952
0.8903,0.8881,0.8952,0.8931
0.8881,0.886,0.8931,0.891
0.886,0.8838,0.891,0.8888
0.8838,0.8816,0.8888,0.8867
0.8816,0.8793,0.8867,0.8845
0.8793,0.8771,0.8845,0.8823
0.8771,0.8747,0.8823,0.88
0.8747,0.8724,0.88,0.8776
0.8724,0.8699,0.8776,0.8753
0.8699,0.8674,0.8753,0.8728
0.8674,0.8648,0.8728,0.8702
0.8648,0.8622,0.8702,0.8675
0.8622,0.8593,0.8675,0.8647
0.8593,0.8563,0.8647,0.8617
0.8563,0.8531,0.8617,0.8585
0.8531,0.8495,0.8585,0.8549
0.8495,0.8455,0.8549,0.8508
0.8455,0.8405,0.8508,0.8458
0.8405,0.8331,0.8458,0.8383
0.8331,0.8199,0.8383,0.8295
0.8199,0.8126,0.8295,0.8227
0.8126,0.8068,0.8227,0.8173
0.8068,0.802,0.8173,0.8127
-0.1,-0.0556,1.0494,1.0476
-0.0556,-0.0113,1.0476,1.0464
-0.0113,0.0332,1.0464,1.0457
0.0332,0.0776,1.0457,1.0452
0.0776,0.122,1.0452,1.0443
0.122,0.1664,1.0443,1.043
0.1664,0.2108,1.043,1.0409
0.2108,0.2551,1.0409,1.0377
0.2551,0.2993,1.0377,1.0336
0.2993,0.3435,1.0336,1.0284
0.3435,0.3874,1.0284,1.0222
0.3874,0.4313,1.0222,1.015
0.4313,0.4749,1.015,1.007
0.4749,0.5185,1.007,0.998
0.5185,0.5618,0.998,0.9883
0.5618,0.605,0.9883,0.978
0.605,0.6481,0.978,0.9671
0.6481,0.691,0.9671,0.9555
0.691,0.7336,0.9555,0.9432
0.7336,0.7756,0.9432,0.9305
0.7756,0.8162,0.9305,0.9172
0.8162,0.8162,0.9172,0.9172
0.8162,0.8383,0.9172,0.9093
0.8383,0.8383,0.9093,0.9093
-0.1,-0.0557,1.0034,1.0002
-0.0557,-0.0114,1.0002,0.9978
-0.0114,0.033,0.9978,0.9965
0.033,0.0774,0.9965,0.9958
0.0774,0.1218,0.9958,0.995
0.1218,0.1663,0.995,0.9942
0.1663,0.2107,0.9942,0.9927
0.2107,0.255,0.9927,0.9903
0.255,0.2993,0.9903,0.987
0.2993,0.3435,0.987,0.9827
0.3435,0.3876,0.9827,0.9773
0.3876,0.4315,0.9773,0.9709
0.4315,0.4754,0.9709,0.9636
0.4754,0.519,0.9636,0.9553
0.519,0.5625,0.9553,0.9461
-0.1,-0.056,0.9575,0.9519
-0.056,-0.012,0.9519,0.9476
-0.012,0.0323,0.9476,0.9449
0.0323,0.0766,0.9449,0.9433
0.0766,0.121,0.9433,0.9421
0.121,0.1654,0.9421,0.9414
0.1654,0.2098,0.9414,0.9406
0.2098,0.2542,0.9406,0.9388
0.2542,0.2986,0.9388,0.9363
0.2986,0.3428,0.9363,0.9327
0.3428,0.387,0.9327,0.9279
0.387,0.431,0.9279,0.922
0.431,0.4749,0.922,0.9151
0.4749,0.5186,0.9151,0.9072
0.5186,0.5621,0.9072,0.8984
0.5621,0.6055,0.8984,0.8887
0.6055,0.6487,0.8887,0.8782
0.6487,0.6916,0.8782,0.8669
0.6916,0.7333,0.8669,0.8549
0.7333,0.7705,0.8549,0.8429
0.7705,0.7705,0.8429,0.8429
0.7705,0.7865,0.8429,0.8368
0.7865,0.7865,0.8368,0.8368
0.7865,0.7965,0.8368,0.8318
-0.1,-0.0569,0.9115,0.9026
-0.0569,-0.0136,0.9026,0.8948
-0.0136,0.0301,0.8948,0.8888
0.0301,0.0741,0.8888,0.8846
0.0741,0.1182,0.8846,0.8815
0.1182,0.1626,0.8815,0.8798
0.1626,0.207,0.8798,0.8787
0.207,0.2514,0.8787,0.8772
0.2514,0.2958,0.8772,0.8752
0.2958,0.3401,0.8752,0.8725
0.3401,0.3843,0.8725,0.8686
0.3843,0.4284,0.8686,0.8636
0.4284,0.4724,0.8636,0.8576
0.4724,0.5163,0.8576,0.8505
0.5163,0.56,0.8505,0.8425
0.56,0.6035,0.8425,0.8336
0.6035,0.6466,0.8336,0.8238
0.6466,0.6888,0.8238,0.813
0.6888,0.6888,0.813,0.813
0.6888,0.7146,0.813,0.8055
0.7146,0.7146,0.8055,0.8055
0.7146,0.7317,0.8055,0.7999
0.7317,0.7446,0.7999,0.7952
0.7446,0.7533,0.7952,0.7913
0.7533,0.759,0.7913,0.7878
0.759,0.7623,0.7878,0.7845
0.7623,0.7636,0.7845,0.7812
0.7636,0.763,0.7812,0.7778
0.763,0.7613,0.7778,0.7748
0.7613,0.7592,0.7748,0.7718
0.7592,0.7568,0.7718,0.769
0.7568,0.7542,0.769,0.7662
0.7542,0.7516,0.7662,0.7634
-0.1,-0.0581,0.8655,0.8518
-0.0581,-0.0161,0.8518,0.8384
-0.0161,0.0261,0.8384,0.8259
0.0261,0.0685,0.8259,0.8151
0.0685,0.1107,0.8151,0.8059
0.1107,0.1532,0.8059,0.7992
0.1532,0.1964,0.7992,0.7949
0.1964,0.24,0.7949,0.792
0.24,0.284,0.792,0.79
0.284,0.3283,0.79,0.7882
0.3283,0.3727,0.7882,0.7856
0.3727,0.4169,0.7856,0.7819
0.4169,0.4611,0.7819,0.7772
0.4611,0.5051,0.7772,0.7714
0.5051,0.5489,0.7714,0.7642
0.5489,0.5918,0.7642,0.756
0.5918,0.6318,0.756,0.7471
0.6318,0.6662,0.7471,0.7376
0.6662,0.6662,0.7376,0.7376
0.6662,0.6848,0.7376,0.731
0.6848,0.6848,0.731,0.731
0.6848,0.6957,0.731,0.7256
0.6957,0.6957,0.7256,0.7256
0.6957,0.7007,0.7256,0.7217
0.7007,0.7023,0.7217,0.7181
0.7023,0.7019,0.7181,0.7148
0.7019,0.6989,0.7148,0.7103
0.6989,0.6911,0.7103,0.7049
0.6911,0.6828,0.7049,0.7008
0.6828,0.6746,0.7008,0.6958
0.6746,0.6684,0.6958,0.6913
0.6684,0.663,0.6913,0.6865
0.663,0.6584,0.6865,0.6821
0.6584,0.6544,0.6821,0.678
0.6544,0.6508,0.678,0.6742
0.6508,0.6474,0.6742,0.6706
0.6474,0.6443,0.6706,0.6672
0.6443,0.6412,0.6672,0.6639
0.6412,0.6384,0.6639,0.6607
0.6384,0.6356,0.6607,0.6576
0.6356,0.6329,0.6576,0.6546
0.6329,0.6303,0.6546,0.6517
0.6303,0.6278,0.6517,0.6489
0.6278,0.6253,0.6489,0.6461
0.6253,0.6228,0.6461,0.6434
0.6228,0.6205,0.6434,0.6407
0.6205,0.6181,0.6407,0.638
0.6181,0.6158,0.638,0.6354
0.6158,0.6135,0.6354,0.6328
0.6135,0.6113,0.6328,0.6303
0.6113,0.609,0.6303,0.6277
0.609,0.6068,0.6277,0.6251
0.6068,0.6046,0.6251,0.6226
0.6046,0.6024,0.6226,0.62
0.6024,0.6001,0.62,0.6175
0.6001,0.5979,0.6175,0.6149
0.5979,0.5957,0.6149,0.6123
0.5957,0.5934,0.6123,0.6097
0.5934,0.5911,0.6097,0.607
0.5911,0.5888,0.607,0.6043
0.5888,0.5864,0.6043,0.6015
0.5864,0.5839,0.6015,0.5986
0.5839,0.5814,0.5986,0.5955
0.5814,0.5787,0.5955,0.5924
0.5787,0.5758,0.5924,0.5889
0.5758,0.5726,0.5889,0.5852
-0.1,-0.0609,0.8195,0.7999
-0.0609,-0.0231,0.7999,0.7794
-0.0231,0.013,0.7794,0.7576
0.013,0.0465,0.7576,0.7332
0.0465,0.0465,0.7332,0.7332
0.0465,0.0702,0.7332,0.7099
0.0702,0.0893,0.7099,0.6806
0.0893,0.0994,0.6806,0.6533
0.0994,0.1037,0.6533,0.6263
0.1037,0.1031,0.6263,0.5978
0.1031,0.0978,0.5978,0.5659
0.0978,0.0899,0.5659,0.5289
0.0899,0.0815,0.5289,0.4866
0.0815,0.0733,0.4866,0.4439
0.0733,0.066,0.4439,0.4007
0.066,0.0605,0.4007,0.3571
0.0605,0.0567,0.3571,0.3131
0.0567,0.0547,0.3131,0.269
0.0547,0.0546,0.269,0.2251
0.0546,0.0571,0.2251,0.1818
0.0571,0.0624,0.1818,0.1421
0.0624,0.0624,0.1421,0.1421
0.0624,0.067,0.1421,0.122
-0.1,-0.0652,0.7736,0.7481
-0.0652,-0.0331,0.7481,0.7193
-0.0331,-0.0059,0.7193,0.6856
-0.0059,0.0117,0.6856,0.6531
0.0117,0.0225,0.6531,0.6207
0.0225,0.0274,0.6207,0.5885
0.0274,0.0286,0.5885,0.5543
0.0286,0.0276,0.5543,0.5107
0.0276,0.0258,0.5107,0.4666
0.0258,0.0236,0.4666,0.4226
-0.1,-0.0751,0.6816,0.6455
-0.0751,-0.055,0.6455,0.607
-0.055,-0.0403,0.607,0.5662
-0.0403,-0.03,0.5662,0.5253
-0.03,-0.022,0.5253,0.4825
-0.022,-0.0163,0.4825,0.4393
-0.0163,-0.0119,0.4393,0.3959
-0.0119,-0.0077,0.3959,0.3523
-0.0077,-0.0035,0.3523,0.3086
-0.0035,8e-4,0.3086,0.2648
8e-4,0.0058,0.2648,0.2211
0.0058,0.0115,0.2211,0.1773
0.0115,0.018,0.1773,0.1338
0.018,0.0253,0.1338,0.0913
0.0253,0.0253,0.0913,0.0913
0.0253,0.0316,0.0913,0.0641
0.0316,0.0316,0.0641,0.0641
-0.1,-0.0831,0.5897,0.5489
-0.0831,-0.0694,0.5489,0.507
-0.0694,-0.0582,0.507,0.4645
-0.0582,-0.0492,0.4645,0.4216
-0.0492,-0.0413,0.4216,0.3784
-0.0413,-0.0339,0.3784,0.3351
-0.1,-0.0886,0.4057,0.3628
-0.0886,-0.078,0.3628,0.3198
-0.078,-0.068,0.3198,0.2767
-0.068,-0.0582,0.2767,0.2335
-0.0582,-0.0483,0.2335,0.1904
-0.0483,-0.0383,0.1904,0.1473
-0.0383,-0.0279,0.1473,0.1044
-0.0279,-0.0169,0.1044,0.0621
-0.0169,-0.0169,0.0621,0.0621
-0.0169,-0.01,0.0621,0.0389
-0.01,-0.01,0.0389,0.0389
-0.01,-0.0058,0.0389,0.0266
-0.0058,-0.0022,0.0266,0.0173
-0.0022,2e-4,0.0173,0.0122
2e-4,0.0024,0.0122,0.0085
0.0024,0.0046,0.0085,0.0066
0.0046,0.0069,0.0066,0.0063
0.0069,0.0098,0.0063,0.0079
0.0098,0.0128,0.0079,0.0102
-0.1,-0.0885,0.2218,0.1789
-0.0885,-0.077,0.1789,0.136
-0.077,-0.0656,0.136,0.0932
-0.0656,-0.054,0.0932,0.0507
-0.054,-0.054,0.0507,0.0507
-0.054,-0.0467,0.0507,0.0249
-0.0467,-0.0467,0.0249,0.0249
-0.0467,-0.0422,0.0249,0.0089
-0.0422,-0.0389,0.0089,-0.0035
-0.0389,-0.0365,-0.0035,-0.0127
-0.0365,-0.0349,-0.0127,-0.0196
-0.0349,-0.0339,-0.0196,-0.0249
-0.0339,-0.0336,-0.0249,-0.0286
0.3788,0.4057,-0.0886,-0.054
0.4057,0.4365,-0.054,-0.0226
0.4365,0.4707,-0.0226,0.005
0.4707,0.5079,0.005,0.0284
0.5079,0.5474,0.0284,0.0481
0.5474,0.5884,0.0481,0.065
0.5884,0.6302,0.065,0.0796
1.0864,1.042,-0.0592,-0.0582
1.042,0.9989,-0.0582,-0.0568
0.9989,0.9575,-0.0568,-0.054
0.9575,0.9575,-0.054,-0.054
0.9575,0.9413,-0.054,-0.0518
-0.054,-0.0189,0.7736,0.7494
-0.0189,0.0129,0.7494,0.7216
0.0129,0.0129,0.7216,0.7216
0.0129,0.0325,0.7216,0.6968
0.0325,0.0462,0.6968,0.6707
0.3138,0.341,-0.008,0.0262
0.341,0.3697,0.0262,0.0538
0.3697,0.4043,0.0538,0.0808
0.4043,0.4415,0.0808,0.1045
0.4415,0.4807,0.1045,0.1247
0.4807,0.5215,0.1247,0.1414
0.5215,0.5636,0.1414,0.1548
0.5636,0.6066,0.1548,0.1655
0.6066,0.6501,0.1655,0.1745
0.6501,0.6938,0.1745,0.1817
0.6938,0.6938,0.1817,0.1817
1.0891,1.0447,-0.0125,-0.011
1.0447,1.0003,-0.011,-0.0096
1.0003,0.9575,-0.0096,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9362,-0.008,-0.0067
1.0636,1.0192,0.0334,0.035
1.0192,0.9753,0.035,0.0361
0.9753,0.9409,0.0361,0.0367
0.9409,0.9115,0.0367,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.8935,0.0379,0.0395
1.0954,1.0511,0.0839,0.0869
1.0511,1.0067,0.0869,0.0895
1.0067,0.9625,0.0895,0.0914
0.9625,0.9207,0.0914,0.0932
1.0954,1.0511,0.1299,0.1337
1.0511,1.0068,0.1337,0.137
1.0068,0.9625,0.137,0.1397
0.9625,0.9189,0.1397,0.1418
0.9189,0.8772,0.1418,0.1441
1.0954,1.0512,0.1759,0.1804
1.0512,1.007,0.1804,0.1845
1.007,0.9627,0.1845,0.188
0.9627,0.9183,0.188,0.1909
0.9183,0.874,0.1909,0.1937
0.874,0.8307,0.1937,0.1959
0.8307,0.8307,0.1959,0.1959
0.8307,0.8129,0.1959,0.1969
0.8129,0.7992,0.1969,0.1981
1.0954,1.0513,0.2218,0.2273
1.0513,1.0072,0.2273,0.2323
1.0072,0.963,0.2323,0.2367
0.963,0.9187,0.2367,0.2407
0.9187,0.8745,0.2407,0.2443
0.8745,0.8304,0.2443,0.2473
0.8304,0.8304,0.2473,0.2473
0.8304,0.8012,0.2473,0.2493
0.8012,0.7764,0.2493,0.2516
0.7764,0.7581,0.2516,0.254
1.0954,1.0514,0.2678,0.274
1.0514,1.0074,0.274,0.2799
1.0074,0.9632,0.2799,0.2851
0.9632,0.9191,0.2851,0.2898
0.9191,0.8748,0.2898,0.2942
0.8748,0.8306,0.2942,0.2976
0.8306,0.7862,0.2976,0.3006
0.7862,0.7421,0.3006,0.3038
0.7421,0.7421,0.3038,0.3038
0.7421,0.7178,0.3038,0.3059
0.7178,0.7178,0.3059,0.3059
0.7178,0.7046,0.3059,0.3075
0.7046,0.7046,0.3075,0.3075
0.7046,0.7046,0.3075,0.3075
1.0954,1.0515,0.3138,0.3207
1.0515,1.0076,0.3207,0.3274
1.0076,0.9636,0.3274,0.3334
0.9636,0.9195,0.3334,0.339
0.9195,0.8754,0.339,0.3443
0.8754,0.8312,0.3443,0.3488
0.8312,0.787,0.3488,0.3528
0.787,0.7428,0.3528,0.3568
1.0954,1.0516,0.3598,0.3675
1.0516,1.0078,0.3675,0.3748
1.0078,0.9639,0.3748,0.3817
0.9639,0.92,0.3817,0.3882
0.92,0.876,0.3882,0.3943
0.876,0.8319,0.3943,0.3996
0.8319,0.7877,0.3996,0.4044
0.7877,0.7435,0.4044,0.409
0.7435,0.6993,0.409,0.4126
0.6993,0.6993,0.4126,0.4126
0.6993,0.6658,0.4126,0.4151
1.0954,1.0518,0.4057,0.4141
1.0518,1.0081,0.4141,0.4222
1.0081,0.9643,0.4222,0.4298
0.9643,0.9204,0.4298,0.437
0.9204,0.8765,0.437,0.4438
0.8765,0.8325,0.4438,0.4499
0.8325,0.7884,0.4499,0.4554
0.7884,0.7443,0.4554,0.4606
0.7443,0.7001,0.4606,0.4646
0.7001,0.6568,0.4646,0.4678
0.6568,0.6167,0.4678,0.471
0.6167,0.6167,0.471,0.471
1.0954,1.0519,0.4517,0.4607
1.0519,1.0083,0.4607,0.4695
1.0083,0.9647,0.4695,0.4777
0.9647,0.9209,0.4777,0.4856
0.9209,0.8772,0.4856,0.4931
0.8772,0.8333,0.4931,0.5
0.8333,0.7893,0.5,0.5062
0.7893,0.7452,0.5062,0.5121
0.7452,0.7011,0.5121,0.5168
0.7011,0.6572,0.5168,0.5206
0.6572,0.6148,0.5206,0.5241
0.6148,0.6148,0.5241,0.5241
0.6148,0.5852,0.5241,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5706,0.5261,0.5263
0.5706,0.5591,0.5263,0.5258
0.5591,0.548,0.5258,0.5246
0.548,0.5327,0.5246,0.5226
0.5327,0.522,0.5226,0.5206
0.522,0.5149,0.5206,0.5187
0.5149,0.5108,0.5187,0.5169
0.5108,0.5088,0.5169,0.5152
0.5088,0.5082,0.5152,0.5136
0.5082,0.5087,0.5136,0.5121
0.5087,0.5098,0.5121,0.5108
0.5098,0.5114,0.5108,0.5095
0.5114,0.5132,0.5095,0.5084
0.5132,0.5152,0.5084,0.5073
0.5152,0.5172,0.5073,0.5064
0.5172,0.5192,0.5064,0.5055
1.0954,1.052,0.4977,0.5073
1.052,1.0086,0.5073,0.5167
1.0086,0.9651,0.5167,0.5256
0.9651,0.9215,0.5256,0.5341
0.9215,0.8778,0.5341,0.5423
0.8778,0.834,0.5423,0.5499
0.834,0.7901,0.5499,0.5568
0.7901,0.7462,0.5568,0.5634
0.7462,0.7021,0.5634,0.5687
0.7021,0.6585,0.5687,0.5729
0.6585,0.6183,0.5729,0.5761
0.6183,0.6183,0.5761,0.5761
1.0954,1.0521,0.5437,0.5539
1.0521,1.0088,0.5539,0.5638
1.0088,0.9654,0.5638,0.5734
0.9654,0.922,0.5734,0.5825
0.922,0.8784,0.5825,0.5913
0.8784,0.8347,0.5913,0.5994
0.8347,0.7909,0.5994,0.6067
0.7909,0.747,0.6067,0.6134
0.747,0.703,0.6134,0.6184
0.703,0.703,0.6184,0.6184
0.703,0.6767,0.6184,0.6203
1.0954,1.0523,0.5897,0.6004
1.0523,1.0091,0.6004,0.6108
1.0091,0.9658,0.6108,0.6208
0.9658,0.9224,0.6208,0.6304
0.9224,0.879,0.6304,0.6397
0.879,0.8353,0.6397,0.6482
0.8353,0.7916,0.6482,0.6559
0.7916,0.7478,0.6559,0.6629
1.0954,1.0524,0.6356,0.6468
1.0524,1.0093,0.6468,0.6578
1.0093,0.9662,0.6578,0.6683
0.9662,0.9229,0.6683,0.6784
0.9229,0.8796,0.6784,0.6882
0.8796,0.8361,0.6882,0.6972
0.8361,0.793,0.6972,0.7052
0.793,0.793,0.7052,0.7052
0.793,0.7601,0.7052,0.7106
0.7601,0.7601,0.7106,0.7106
0.7601,0.7402,0.7106,0.7131
0.7402,0.7402,0.7131,0.7131
0.7402,0.7255,0.7131,0.7141
0.7255,0.7145,0.7141,0.7135
0.7145,0.707,0.7135,0.7116
1.0954,1.0525,0.6816,0.6933
1.0525,1.0096,0.6933,0.7048
1.0096,0.9665,0.7048,0.7158
0.9665,0.9234,0.7158,0.7263
0.9234,0.8801,0.7263,0.7363
0.8801,0.8367,0.7363,0.745
0.8367,0.8367,0.745,0.745
0.8367,0.8117,0.745,0.7492
1.0954,1.0526,0.7276,0.7397
1.0526,1.0098,0.7397,0.7515
1.0098,0.9668,0.7515,0.7627
0.9668,0.9237,0.7627,0.7735
0.9237,0.8806,0.7735,0.7836
0.8806,0.8372,0.7836,0.7913
0.8372,0.8372,0.7913,0.7913
0.8372,0.8221,0.7913,0.793
0.8221,0.8104,0.793,0.7937
0.8104,0.8018,0.7937,0.7938
1.0954,1.0527,0.7736,0.786
1.0527,1.01,0.786,0.7982
1.01,0.9671,0.7982,0.8099
0.9671,0.9241,0.8099,0.8209
0.9241,0.8811,0.8209,0.8311
0.8811,0.8811,0.8311,0.8311
0.8811,0.8637,0.8311,0.8346
0.8637,0.8637,0.8346,0.8346
0.8637,0.8517,0.8346,0.8363
0.8517,0.8517,0.8363,0.8363
1.0954,1.0529,0.8195,0.8324
1.0529,1.0103,0.8324,0.845
1.0103,0.9675,0.845,0.8569
0.9675,0.9675,0.8569,0.8569
0.9675,0.9385,0.8569,0.8642
0.9385,0.9385,0.8642,0.8642
0.9385,0.9183,0.8642,0.8689
0.9183,0.9023,0.8689,0.8721
0.9023,0.8912,0.8721,0.8738
1.0954,1.053,0.8655,0.8786
1.053,1.0105,0.8786,0.8913
1.0105,0.9679,0.8913,0.9026
0.9679,0.9679,0.9026,0.9026
0.9679,0.952,0.9026,0.9062
0.952,0.9393,0.9062,0.9088
1.0954,1.0531,0.9115,0.9249
1.0531,1.0108,0.9249,0.9376
1.0108,0.9689,0.9376,0.9466
0.9689,0.9689,0.9466,0.9466
0.9689,0.9599,0.9466,0.9475
0.9599,0.9547,0.9475,0.9475
0.9547,0.9503,0.9475,0.9469
0.9503,0.9464,0.9469,0.9457
0.9464,0.9427,0.9457,0.9436
0.9427,0.9388,0.9436,0.9406
0.9388,0.9354,0.9406,0.9378
0.9354,0.9324,0.9378,0.9351
1.0954,1.0541,0.9575,0.9709
1.0541,1.0541,0.9709,0.9709
1.0541,1.0327,0.9709,0.9776
1.0327,1.0327,0.9776,0.9776
1.0327,1.0171,0.9776,0.9822
1.0171,1.0054,0.9822,0.9852
1.0054,0.998,0.9852,0.9866
0.998,0.993,0.9866,0.9869
0.993,0.9893,0.9869,0.9864
0.9893,0.9864,0.9864,0.985
0.9864,0.9836,0.985,0.9826
1.0954,1.0954,1.0034,1.0034
1.0954,1.0756,1.0034,1.0099
1.0756,1.0588,1.0099,1.0151
1.0588,1.0478,1.0151,1.0183
1.0478,1.0397,1.0183,1.0204
1.0397,1.0337,1.0204,1.0217
1.0337,1.0293,1.0217,1.0222
1.0954,1.0954,1.0494,1.0494
1.0954,1.0846,1.0494,1.0528
1.0846,1.0773,1.0528,1.0549
1.0773,1.0716,1.0549,1.0563
1.0716,1.0673,1.0563,1.0571
1.0673,1.0642,1.0571,1.0573
1.0642,1.0619,1.0573,1.057
1.0619,1.0604,1.057,1.0564
1.0604,1.0591,1.0564,1.0557
1.0591,1.0581,1.0557,1.055
1.0581,1.0571,1.055,1.0542
1.0571,1.0562,1.0542,1.0534
1.0562,1.0553,1.0534,1.0526
1.0553,1.0544,1.0526,1.0518
1.0544,1.0536,1.0518,1.051
1.0536,1.0527,1.051,1.0501
1.0527,1.0518,1.0501,1.0493
1.0518,1.0509,1.0493,1.0485
1.0509,1.0501,1.0485,1.0477
1.0501,1.0492,1.0477,1.0469
1.0492,1.0483,1.0469,1.046
1.0483,1.0474,1.046,1.0452
1.0474,1.0465,1.0452,1.0444
1.0465,1.0456,1.0444,1.0435
1.0456,1.0447,1.0435,1.0427
1.0447,1.0438,1.0427,1.0418
1.0438,1.0429,1.0418,1.041
1.0429,1.042,1.041,1.0401
1.042,1.0411,1.0401,1.0393
1.0411,1.0402,1.0393,1.0384
1.0402,1.0393,1.0384,1.0376
1.0393,1.0384,1.0376,1.0367
1.0384,1.0375,1.0367,1.0358
1.0375,1.0365,1.0358,1.0349
1.0365,1.0356,1.0349,1.034
1.0356,1.0346,1.034,1.0331
1.0346,1.0337,1.0331,1.0322
1.0337,1.0327,1.0322,1.0313
1.0327,1.0318,1.0313,1.0304
1.0318,1.0308,1.0304,1.0295
1.0308,1.0298,1.0295,1.0286
1.0298,1.0288,1.0286,1.0276
1.0288,1.0279,1.0276,1.0267
1.0872,1.0954,1.0991,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.097,1.0954,1.094
1.097,1.0976,1.094,1.0931
1.0976,1.0973,1.0931,1.0922
1.0973,1.0963,1.0922,1.0913
1.0963,1.0946,1.0913,1.0902
1.0946,1.0925,1.0902,1.0891
1.0925,1.0913,1.0891,1.0881
1.0913,1.0908,1.0881,1.087
1.0908,1.0902,1.087,1.086
1.0902,1.089,1.086,1.0848
1.089,1.0879,1.0848,1.0837
1.0879,1.0869,1.0837,1.0826
1.0869,1.0859,1.0826,1.0815
1.0859,1.0849,1.0815,1.0805
1.0849,1.084,1.0805,1.0794
1.084,1.083,1.0794,1.0785
1.083,1.082,1.0785,1.0775
1.082,1.0811,1.0775,1.0766
1.0811,1.0801,1.0766,1.0756
1.0801,1.0791,1.0756,1.0747
1.0791,1.0782,1.0747,1.0738
1.0782,1.0772,1.0738,1.0729
0.9115,0.9532,1.0954,1.0804
0.9532,0.9909,1.0804,1.0663
0.9909,0.9909,1.0663,1.0663
0.9909,1.0078,1.0663,1.0599
1.0078,1.0209,1.0599,1.0546
0.8195,0.8616,1.0954,1.0811
0.8616,0.9035,1.0811,1.0665
0.9035,0.9449,1.0665,1.0516
0.9449,0.9449,1.0516,1.0516
0.9449,0.9717,1.0516,1.0415
0.9717,0.9717,1.0415,1.0415
0.6816,0.7241,1.0954,1.0825
0.7241,0.7665,1.0825,1.0692
0.7665,0.8088,1.0692,1.0555
0.8088,0.8509,1.0555,1.0413
0.5437,0.5867,1.0954,1.0844
0.5867,0.6296,1.0844,1.0729
0.6296,0.6724,1.0729,1.0608
0.6724,0.715,1.0608,1.0481
0.0379,0.0747,0.7736,0.7549
0.0747,0.1099,0.7549,0.7346
0.1099,0.1427,0.7346,0.7106
0.1427,0.1427,0.7106,0.7106
0.1427,0.1593,0.7106,0.691
0.1593,0.1683,0.691,0.6707
0.1683,0.1706,0.6707,0.6528
0.1706,0.1681,0.6528,0.6324
0.1681,0.1607,0.6324,0.6101
0.1607,0.1484,0.6101,0.5817
0.1484,0.1317,0.5817,0.5434
0.1317,0.1171,0.5434,0.5035
0.0839,0.1282,0.9115,0.9096
0.1282,0.1726,0.9096,0.9086
0.1726,0.217,0.9086,0.9075
0.217,0.2614,0.9075,0.9057
0.2614,0.3058,0.9057,0.9033
0.0839,0.0786,0.3598,0.3162
0.0786,0.0756,0.3162,0.2724
0.0756,0.0751,0.2724,0.2291
0.0751,0.0778,0.2291,0.1869
0.0778,0.0778,0.1869,0.1869
0.0778,0.0825,0.1869,0.1574
0.0825,0.0825,0.1574,0.1574
0.1674,0.1989,0.7244,0.7082
0.1989,0.2259,0.7082,0.6912
0.2259,0.2494,0.6912,0.6733
0.2494,0.267,0.6733,0.6579
0.267,0.2785,0.6579,0.645
0.2785,0.2846,0.645,0.6342
0.2846,0.2862,0.6342,0.6243
0.2862,0.2838,0.6243,0.6147
0.2838,0.2777,0.6147,0.6041
0.2777,0.2669,0.6041,0.5914
0.2669,0.2523,0.5914,0.5769
0.2523,0.2523,0.5769,0.5769
0.2523,0.2236,0.5769,0.548
0.2236,0.1948,0.548,0.5152
0.1948,0.1698,0.5152,0.4826
0.1698,0.1468,0.4826,0.4454
0.1468,0.1299,0.4454,0.4057
0.1299,0.1175,0.4057,0.3644
0.1175,0.109,0.3644,0.3217
0.1299,0.1286,0.2678,0.2277
0.1286,0.1286,0.2277,0.2277
0.1286,0.1323,0.2277,0.1986
0.1323,0.1323,0.1986,0.1986
0.1323,0.1391,0.1986,0.1789
0.1391,0.1391,0.1789,0.1789
0.1391,0.1474,0.1789,0.1678
0.1474,0.1474,0.1678,0.1678
0.1474,0.1559,0.1678,0.1632
0.1559,0.1671,0.1632,0.1634
0.1671,0.1799,0.1634,0.1664
0.2298,0.2311,0.6499,0.6344
0.2311,0.2273,0.6344,0.6178
0.2273,0.2172,0.6178,0.5979
0.2172,0.2023,0.5979,0.5772
0.2023,0.2023,0.5772,0.5772
0.2023,0.1759,0.5772,0.5437
0.293,0.3073,0.6496,0.6406
0.3073,0.3198,0.6406,0.632
0.3198,0.3301,0.632,0.623
0.3301,0.3366,0.623,0.6147
0.3366,0.339,0.6147,0.6073
0.339,0.3379,0.6073,0.6004
0.3379,0.3333,0.6004,0.5935
0.3333,0.3247,0.5935,0.5862
0.3247,0.3099,0.5862,0.5773
0.3099,0.2912,0.5773,0.5674
0.2912,0.2912,0.5674,0.5674
0.2912,0.2633,0.5674,0.5488
0.2633,0.2633,0.5488,0.5488
0.2633,0.2314,0.5488,0.5197
0.2314,0.2026,0.5197,0.4868
0.2026,0.1759,0.4868,0.4517
0.1759,0.1531,0.4517,0.4144
0.3834,0.3969,0.6028,0.5942
0.3969,0.4105,0.5942,0.5854
0.4105,0.4224,0.5854,0.5776
0.4224,0.4285,0.5776,0.5737
0.4285,0.4335,0.5737,0.5709
0.4335,0.4358,0.5709,0.5694
0.4358,0.4352,0.5694,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4147,0.5666,0.5481
0.4147,0.3885,0.5481,0.531
0.3885,0.3572,0.531,0.5129
0.3572,0.3224,0.5129,0.4932
0.3224,0.2927,0.4932,0.4751
0.2927,0.2662,0.4751,0.4542
0.2662,0.2662,0.4542,0.4542
0.2662,0.2368,0.4542,0.4229
0.2368,0.2124,0.4229,0.3889
0.2124,0.1924,0.3889,0.3527
0.1924,0.1759,0.3527,0.3138
0.1759,0.1642,0.3138,0.2739
0.1642,0.1642,0.2739,0.2739
0.1642,0.1599,0.2739,0.2461
0.1599,0.1607,0.2461,0.2214
0.1607,0.1607,0.2214,0.2214
0.1607,0.1653,0.2214,0.2061
0.1653,0.1653,0.2061,0.2061
0.2218,0.2661,0.8195,0.818
0.2661,0.3105,0.818,0.8166
0.3105,0.3548,0.8166,0.8145
0.3548,0.3991,0.8145,0.8112
0.3991,0.4433,0.8112,0.8068
0.4433,0.4874,0.8068,0.8013
0.3538,0.3178,0.5482,0.5305
0.3178,0.2847,0.5305,0.5113
0.2847,0.2513,0.5113,0.4838
0.2513,0.2218,0.4838,0.4517
0.3458,0.3138,0.4651,0.4442
0.3138,0.2887,0.4442,0.4261
0.2887,0.2681,0.4261,0.4064
0.2681,0.2681,0.4064,0.4064
0.2681,0.247,0.4064,0.3772
0.247,0.2322,0.3772,0.3473
0.2322,0.2218,0.3473,0.3138
0.2218,0.2218,0.3138,0.3138
0.2218,0.2189,0.3138,0.2908
0.2189,0.2189,0.2908,0.2908
0.2189,0.22,0.2908,0.2753
0.22,0.2245,0.2753,0.2639
0.2245,0.2324,0.2639,0.2561
0.2324,0.2438,0.2561,0.2522
0.2438,0.259,0.2522,0.2522
0.259,0.2784,0.2522,0.2566
0.2784,0.3026,0.2566,0.2661
0.3026,0.3264,0.2661,0.2753
0.2678,0.3114,0.7276,0.7239
0.3114,0.3557,0.7239,0.7214
0.3557,0.4001,0.7214,0.7185
0.4001,0.4444,0.7185,0.7152
0.4444,0.4885,0.7152,0.7109
0.4885,0.5325,0.7109,0.7051
0.5325,0.5752,0.7051,0.6981
0.5752,0.5752,0.6981,0.6981
0.5752,0.5976,0.6981,0.6938
0.2653,0.2678,0.3293,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2746,0.3138,0.3029
0.2746,0.2746,0.3029,0.3029
0.2746,0.2843,0.3029,0.2974
0.2843,0.2993,0.2974,0.2964
0.2993,0.316,0.2964,0.2986
0.316,0.359,0.2986,0.3057
0.359,0.4009,0.3057,0.3145
0.4009,0.4435,0.3145,0.3245
0.3138,0.3509,0.6816,0.6774
0.3509,0.3903,0.6774,0.6738
0.3903,0.4327,0.6738,0.6708
0.4327,0.4762,0.6708,0.6674
0.4762,0.5185,0.6674,0.6625
0.5185,0.5589,0.6625,0.656
0.5589,0.5589,0.656,0.656
0.3461,0.3313,0.4199,0.4042
0.3313,0.3206,0.4042,0.3899
0.3206,0.3141,0.3899,0.3777
0.3141,0.3119,0.3777,0.368
0.3119,0.3138,0.368,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3211,0.3598,0.3537
0.3211,0.3344,0.3537,0.3503
0.3344,0.3525,0.3503,0.3498
0.3525,0.3762,0.3498,0.352
0.3762,0.4064,0.352,0.3571
0.4064,0.4424,0.3571,0.3648
0.4424,0.4823,0.3648,0.3731
0.4823,0.526,0.3731,0.3807
0.3371,0.3598,0.6424,0.6356
0.3598,0.3859,0.6356,0.6295
0.3859,0.4185,0.6295,0.6246
0.4185,0.4528,0.6246,0.6213
0.4528,0.4919,0.6213,0.617
0.4919,0.5261,0.617,0.6115
0.5261,0.5548,0.6115,0.6052
0.5548,0.5548,0.6052,0.6052
0.5548,0.5663,0.6052,0.602
0.5663,0.5663,0.602,0.602
0.3848,0.3931,0.4088,0.4064
0.3931,0.4057,0.4064,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4225,0.4057,0.4073
0.4225,0.4454,0.4073,0.411
0.4454,0.4727,0.411,0.4156
0.4727,0.5166,0.4156,0.4219
0.5166,0.5607,0.4219,0.4272
0.5607,0.5607,0.4272,0.4272
0.5607,0.5607,0.4272,0.4272
0.4208,0.4176,0.5207,0.5091
0.4176,0.4146,0.5091,0.4977
0.4146,0.4118,0.4977,0.4863
0.4118,0.4093,0.4863,0.4748
0.4093,0.4072,0.4748,0.4633
0.4072,0.4057,0.4633,0.4517
0.4057,0.4063,0.4517,0.4405
0.4063,0.4063,0.4405,0.4405
0.4063,0.4103,0.4405,0.4325
0.4103,0.4103,0.4325,0.4325
0.4103,0.4178,0.4325,0.4291
0.4178,0.4178,0.4291,0.4291
0.4354,0.4354,0.4508,0.4508
0.4354,0.4354,0.4508,0.4508
0.4354,0.4517,0.4508,0.4517
0.4517,0.4517,0.4517,0.4517
0.4517,0.4906,0.4517,0.4542
0.4906,0.5242,0.4542,0.4567
0.5242,0.5514,0.4567,0.459
0.5514,0.5514,0.459,0.459
0.5514,0.5607,0.459,0.4599
0.5607,0.5607,0.4599,0.4599
0.5607,0.5663,0.4599,0.4608
0.5663,0.5663,0.4608,0.4608
0.517,0.4977,0.5474,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4863,0.5437,0.5403
0.4863,0.4793,0.5403,0.537
0.4793,0.4758,0.537,0.5336
0.4758,0.4752,0.5336,0.5301
0.4752,0.477,0.5301,0.5266
0.477,0.48,0.5266,0.5236
0.48,0.4836,0.5236,0.521


==> data/disease/disease_segments_deg_3_eq_invariance_monotone.csv <==
x1,x2,y1,y2
0.0044,0.0042,0.061,0.0626
0.0042,0.004,0.0626,0.064
0.004,0.0036,0.064,0.0653
0.0036,0.0031,0.0653,0.0661
0.0031,0.0024,0.0661,0.0665
0.0024,0.0012,0.0665,0.0662
0.0012,-7e-4,0.0662,0.0648
-7e-4,-0.0037,0.0648,0.0616
-0.0037,-0.0081,0.0616,0.0561
-0.0081,-0.0143,0.0561,0.0476
-0.0143,-0.0219,0.0476,0.0365
-0.0219,-0.0315,0.0365,0.0218
-0.0315,-0.0445,0.0218,9e-4
-0.0445,-0.0614,9e-4,-0.0278
-0.0614,-0.0803,-0.0278,-0.0619
-0.0803,-0.1,-0.0619,-0.1
0.0115,0.0088,-0.0247,-0.0204
0.0088,0.0054,-0.0204,-0.0188
0.0054,9e-4,-0.0188,-0.0204
9e-4,-0.0049,-0.0204,-0.0254
-0.0049,-0.0126,-0.0254,-0.0343
-0.0126,-0.0228,-0.0343,-0.0486
-0.0228,-0.037,-0.0486,-0.0707
-0.037,-0.054,-0.0707,-0.1
0.0379,0.0379,-0.1,-0.1
0.0379,0.0434,-0.1,-0.0564
0.0434,0.0533,-0.0564,-0.0158
0.0533,0.0672,-0.0158,0.0259
0.0672,0.0833,0.0259,0.067
0.0833,0.1008,0.067,0.1075
0.1008,0.1199,0.1075,0.1473
0.1199,0.1407,0.1473,0.1862
0.1407,0.1635,0.1862,0.2238
0.1635,0.1877,0.2238,0.2604
0.1877,0.213,0.2604,0.2962
0.213,0.2396,0.2962,0.3303
0.2396,0.2677,0.3303,0.3618
0.2677,0.2978,0.3618,0.391
0.2978,0.33,0.391,0.4182
0.33,0.3627,0.4182,0.4422
0.3627,0.3627,0.4422,0.4422
0.3627,0.3888,0.4422,0.4586
0.3888,0.4127,0.4586,0.4712
0.4127,0.4359,0.4712,0.4817
0.4359,0.4359,0.4817,0.4817
0.4359,0.4519,0.4817,0.488
0.4519,0.4641,0.488,0.4925
0.4641,0.4748,0.4925,0.496
0.4748,0.4834,0.496,0.4986
0.4834,0.4894,0.4986,0.5003
0.4894,0.4938,0.5003,0.5014
0.4938,0.4968,0.5014,0.5022
0.4968,0.499,0.5022,0.5027
0.499,0.5006,0.5027,0.503
0.5006,0.5016,0.503,0.5032
0.5016,0.5024,0.5032,0.5034
0.5024,0.5029,0.5034,0.5035
0.5029,0.5033,0.5035,0.5036
0.5033,0.5036,0.5036,0.5036
0.5036,0.5038,0.5036,0.5037
0.5038,0.5039,0.5037,0.5037
0.5039,0.504,0.5037,0.5037
0.504,0.5041,0.5037,0.5037
0.5041,0.5041,0.5037,0.5037
0.5041,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.0839,0.0902,-0.1,-0.0562
0.0902,0.0996,-0.0562,-0.0131
0.0996,0.112,-0.0131,0.0293
0.112,0.1266,0.0293,0.0711
0.1299,0.1364,-0.1,-0.0562
0.1364,0.1454,-0.0562,-0.0129
0.1454,0.1571,-0.0129,0.0299
0.1571,0.1708,0.0299,0.0721
0.1708,0.1856,0.0721,0.1138
0.1856,0.2013,0.1138,0.155
0.2013,0.2182,0.155,0.1957
0.2182,0.2363,0.1957,0.2357
0.2363,0.2559,0.2357,0.2748
0.2559,0.2775,0.2748,0.3128
0.2775,0.3014,0.3128,0.3487
0.3014,0.3271,0.3487,0.3821
0.3271,0.3544,0.3821,0.4131
0.2218,0.2252,-0.1,-0.0558
0.2252,0.2304,-0.0558,-0.012
0.2304,0.2376,-0.012,0.0317
0.2376,0.2464,0.0317,0.075
0.2464,0.2564,0.075,0.118
0.2564,0.268,0.118,0.1607
0.268,0.2811,0.1607,0.2029
0.2811,0.2958,0.2029,0.2445
0.2958,0.3121,0.2445,0.2855
0.3121,0.3299,0.2855,0.3252
0.3299,0.3493,0.3252,0.3627
0.3138,0.3135,-0.1,-0.0557
0.3135,0.3148,-0.0557,-0.0114
0.3148,0.318,-0.0114,0.0328
0.318,0.3226,0.0328,0.0768
0.3226,0.3283,0.0768,0.1207
0.3283,0.3352,0.1207,0.1643
0.3352,0.3433,0.1643,0.2075
0.3433,0.3526,0.2075,0.2504
0.3526,0.3632,0.2504,0.2927
0.3632,0.3755,0.2927,0.334
0.3755,0.39,0.334,0.3736
0.39,0.4077,0.3736,0.4115
0.4077,0.4077,0.4115,0.4115
0.3598,0.357,-0.1,-0.0558
0.357,0.3557,-0.0558,-0.0116
0.3557,0.3562,-0.0116,0.0326
0.3562,0.3582,0.0326,0.0768
0.3582,0.3612,0.0768,0.1208
0.3612,0.3656,0.1208,0.1647
0.4057,0.4008,-0.1,-0.0559
0.4008,0.3973,-0.0559,-0.0118
0.3973,0.3954,-0.0118,0.0324
0.3954,0.3949,0.0324,0.0767
0.3949,0.3955,0.0767,0.1209
0.3955,0.3973,0.1209,0.165
0.3973,0.4003,0.165,0.2091
0.4003,0.4043,0.2091,0.2529
0.4043,0.4097,0.2529,0.2965
0.4517,0.4447,-0.1,-0.0562
0.4447,0.4391,-0.0562,-0.0122
0.4391,0.4351,-0.0122,0.032
0.4351,0.4323,0.032,0.0764
0.4323,0.4306,0.0764,0.1208
0.4306,0.43,0.1208,0.1652
0.43,0.4305,0.1652,0.2095
0.4305,0.4319,0.2095,0.2539
0.4319,0.4345,0.2539,0.2982
0.4345,0.4386,0.2982,0.3421
0.4386,0.4447,0.3421,0.3849
0.4447,0.4534,0.3849,0.4257
0.4534,0.4534,0.4257,0.4257
0.4534,0.4589,0.4257,0.4446
0.4589,0.4648,0.4446,0.46
0.4648,0.4701,0.46,0.4709
0.5437,0.5324,-0.1,-0.0571
0.5324,0.5222,-0.0571,-0.014
0.5222,0.5132,-0.014,0.0294
0.5132,0.5054,0.0294,0.0729
0.5054,0.4983,0.0729,0.1165
0.4983,0.4922,0.1165,0.1602
0.4922,0.4869,0.1602,0.2039
0.4869,0.4822,0.2039,0.2476
0.4822,0.4783,0.2476,0.2911
0.4783,0.4755,0.2911,0.3342
0.6356,0.6207,-0.1,-0.0582
0.6207,0.6067,-0.0582,-0.0161
0.6067,0.5935,-0.0161,0.0262
0.5935,0.5812,0.0262,0.0688
0.5812,0.5694,0.0688,0.1116
0.5694,0.5582,0.1116,0.1546
0.5582,0.5474,0.1546,0.1976
0.5474,0.5371,0.1976,0.2405
0.5371,0.5271,0.2405,0.2832
0.6816,0.6651,-0.1,-0.0588
0.6651,0.6493,-0.0588,-0.0173
0.6493,0.6343,-0.0173,0.0244
0.6343,0.6199,0.0244,0.0663
0.7276,0.7098,-0.1,-0.0593
0.7098,0.6924,-0.0593,-0.0184
0.6924,0.6756,-0.0184,0.0227
0.6756,0.6593,0.0227,0.0639
0.8195,0.7997,-0.1,-0.0602
0.7997,0.7802,-0.0602,-0.0204
0.7802,0.7609,-0.0204,0.0196
0.7609,0.7417,0.0196,0.0597
0.7417,0.7225,0.0597,0.0997
0.7225,0.7031,0.0997,0.1396
0.7031,0.6835,0.1396,0.1794
0.6835,0.6637,0.1794,0.2189
0.6637,0.6437,0.2189,0.2581
0.6437,0.6233,0.2581,0.2971
0.6233,0.6025,0.2971,0.3355
0.6025,0.5813,0.3355,0.3735
0.5813,0.5594,0.3735,0.4109
0.5594,0.5594,0.4109,0.4109
0.5594,0.5425,0.4109,0.4384
0.5425,0.5425,0.4384,0.4384
0.5425,0.5325,0.4384,0.4546
0.5325,0.5247,0.4546,0.4672
0.9115,0.891,-0.1,-0.0606
0.891,0.8703,-0.0606,-0.0212
0.8703,0.8495,-0.0212,0.018
0.8495,0.8282,0.018,0.0571
0.8282,0.8067,0.0571,0.0958
0.8067,0.7847,0.0958,0.1344
0.7847,0.7624,0.1344,0.1727
0.7624,0.7395,0.1727,0.2106
0.7395,0.7157,0.2106,0.2479
0.7157,0.691,0.2479,0.2846
0.691,0.6656,0.2846,0.3205
0.6656,0.6397,0.3205,0.3554
0.6397,0.6133,0.3554,0.3893
0.6133,0.5856,0.3893,0.4224
0.5856,0.5856,0.4224,0.4224
1.0034,0.9834,-0.1,-0.0604
0.9834,0.9628,-0.0604,-0.021
0.9628,0.9416,-0.021,0.0181
0.9416,0.9202,0.0181,0.057
0.9202,0.898,0.057,0.0955
0.898,0.875,0.0955,0.1334
0.875,0.8509,0.1334,0.1707
0.8509,0.8255,0.1707,0.2071
0.8255,0.7991,0.2071,0.2426
0.7991,0.7717,0.2426,0.2773
0.7717,0.7432,0.2773,0.311
0.7432,0.7134,0.311,0.3434
0.7134,0.6827,0.3434,0.3742
1.0954,1.0776,-0.1,-0.0593
1.0776,1.0594,-0.0593,-0.0188
1.0594,1.0407,-0.0188,0.0215
1.0407,1.0212,0.0215,0.0613
1.0212,1.0004,0.0613,0.1005
1.0004,0.978,0.1005,0.1388
0.978,0.954,0.1388,0.1761
0.954,0.9284,0.1761,0.2124
0.9284,0.9014,0.2124,0.2474
0.9014,0.8725,0.2474,0.281
0.8725,0.8417,0.281,0.3128
0.8417,0.8093,0.3128,0.3426
0.8093,0.7757,0.3426,0.3707
0.7757,0.7409,0.3707,0.397
0.7409,0.7044,0.397,0.4211
0.7044,0.6669,0.4211,0.443
0.6669,0.6308,0.443,0.4621
0.6308,0.598,0.4621,0.4775
0.598,0.5708,0.4775,0.4883
0.5708,0.5708,0.4883,0.4883
0.5708,0.5545,0.4883,0.4939
0.5545,0.5419,0.4939,0.4976
0.5419,0.5319,0.4976,0.5002
0.5319,0.5237,0.5002,0.5019
-0.1,-0.0698,1.0954,1.0629
-0.0698,-0.0397,1.0629,1.0305
-0.0397,-0.0094,1.0305,0.9981
-0.0094,0.021,0.9981,0.9659
0.021,0.0517,0.9659,0.9339
0.0517,0.0826,0.9339,0.9019
0.0826,0.1135,0.9019,0.87
0.1135,0.1445,0.87,0.8382
0.1445,0.1758,0.8382,0.8067
0.1758,0.2072,0.8067,0.7753
0.2072,0.2387,0.7753,0.7439
0.2387,0.2701,0.7439,0.7125
0.2701,0.3019,0.7125,0.6815
0.3019,0.3337,0.6815,0.651
0.3337,0.3652,0.651,0.6206
0.3652,0.3969,0.6206,0.5904
0.3969,0.4285,0.5904,0.5613
0.4285,0.4285,0.5613,0.5613
0.4285,0.4451,0.5613,0.5466
0.4451,0.4592,0.5466,0.5347
0.4592,0.47,0.5347,0.5259
-0.1,-0.0714,1.0494,1.0156
-0.0714,-0.043,1.0156,0.9817
-0.043,-0.0146,0.9817,0.9478
-0.0146,0.0143,0.9478,0.9144
0.0143,0.0439,0.9144,0.8813
0.0439,0.0737,0.8813,0.8484
0.0737,0.1036,0.8484,0.8156
0.1036,0.134,0.8156,0.7833
0.134,0.1654,0.7833,0.7519
0.1654,0.1974,0.7519,0.7211
0.1974,0.2295,0.7211,0.6904
0.2295,0.2622,0.6904,0.6606
-0.1,-0.0759,0.9575,0.9204
-0.0759,-0.0521,0.9204,0.8834
-0.0521,-0.0285,0.8834,0.8465
-0.0285,-0.0046,0.8465,0.8098
-0.0046,0.0206,0.8098,0.7739
0.0206,0.0475,0.7739,0.7388
0.0475,0.0754,0.7388,0.7044
0.0754,0.1046,0.7044,0.6713
0.1046,0.1359,0.6713,0.6403
0.1359,0.17,0.6403,0.6124
0.17,0.2063,0.6124,0.5873
0.2063,0.2442,0.5873,0.5647
0.2442,0.2832,0.5647,0.5461
0.2832,0.3219,0.5461,0.5317
0.3219,0.3588,0.5317,0.5207
0.3588,0.3926,0.5207,0.5127
0.3926,0.4228,0.5127,0.5077
0.4228,0.4228,0.5077,0.5077
-0.1,-0.0787,0.9115,0.8729
-0.0787,-0.0583,0.8729,0.8341
-0.0583,-0.0384,0.8341,0.7953
-0.0384,-0.0183,0.7953,0.757
-0.0183,0.0027,0.757,0.7194
0.0027,0.0256,0.7194,0.6824
0.0256,0.0515,0.6824,0.6467
0.0515,0.0797,0.6467,0.613
0.0797,0.1108,0.613,0.5823
0.1108,0.1455,0.5823,0.5564
0.1455,0.18,0.5564,0.538
-0.1,-0.0866,0.8195,0.7777
-0.0866,-0.0752,0.7777,0.7359
-0.0752,-0.0664,0.7359,0.6939
-0.0664,-0.0604,0.6939,0.6521
-0.0604,-0.0571,0.6521,0.6109
-0.0571,-0.0579,0.6109,0.5701
-0.0579,-0.0638,0.5701,0.53
-0.0638,-0.075,0.53,0.4909
-0.075,-0.0928,0.4909,0.4528
-0.0913,-0.0847,0.7449,0.7019
-0.0847,-0.0819,0.7019,0.6589
-0.0819,-0.0829,0.6589,0.6212
-0.0829,-0.0879,0.6212,0.5852
-0.0879,-0.1,0.5852,0.5437
-0.0307,-0.0288,0.5561,0.5175
-0.0288,-0.0292,0.5175,0.481
-0.0292,-0.0331,0.481,0.447
-0.0331,-0.0418,0.447,0.4137
-0.0418,-0.0553,0.4137,0.3815
-0.0553,-0.0749,0.3815,0.3479
-0.0749,-0.1,0.3479,0.3138
-0.0143,-0.0133,0.4639,0.4293
-0.0133,-0.0147,0.4293,0.3968
-0.0147,-0.0184,0.3968,0.3665
-0.0184,-0.0249,0.3665,0.3403
-0.0249,-0.0359,0.3403,0.3139
-0.0359,-0.0528,0.3139,0.2855
-0.0528,-0.0745,0.2855,0.2551
-0.0745,-0.1,0.2551,0.2218
-0.0045,-0.0049,0.3355,0.3132
-0.0049,-0.0067,0.3132,0.2934
-0.0067,-0.0104,0.2934,0.2748
-0.0104,-0.0166,0.2748,0.2563
-0.0166,-0.0258,0.2563,0.2371
-0.0258,-0.0385,0.2371,0.2161
-0.0385,-0.055,0.2161,0.1921
-0.055,-0.0758,0.1921,0.1636
-0.0758,-0.1,0.1636,0.1299
-0.0031,-0.005,0.197,0.1894
-0.005,-0.0081,0.1894,0.1812
-0.0081,-0.0131,0.1812,0.1715
-0.0131,-0.0199,0.1715,0.1604
-0.0199,-0.0293,0.1604,0.1465
-0.0293,-0.0418,0.1465,0.1282
-0.0418,-0.0581,0.1282,0.104
-0.0581,-0.078,0.104,0.0735
-0.078,-0.1,0.0735,0.0379
-0.054,-0.0225,1.0954,1.0642
-0.0225,0.0091,1.0642,1.0332
0.0091,0.0411,1.0332,1.0023
0.0411,0.0729,1.0023,0.9714
0.0729,0.1045,0.9714,0.9402
0.1045,0.1362,0.9402,0.909
0.1362,0.168,0.909,0.878
0.168,0.1996,0.878,0.8467
0.1996,0.2307,0.8467,0.815
0.2307,0.2616,0.815,0.7831
0.2616,0.2925,0.7831,0.7511
0.2925,0.323,0.7511,0.7189
0.323,0.3526,0.7189,0.6861
1.0954,1.0778,-0.008,0.0327
1.0778,1.0594,0.0327,0.0731
1.0594,1.0399,0.0731,0.1129
1.0399,1.0188,0.1129,0.1519
1.0188,0.9959,0.1519,0.1899
0.9959,0.9707,0.1899,0.2262
0.9707,0.9433,0.2262,0.261
0.9433,0.9139,0.261,0.2942
0.9139,0.8827,0.2942,0.3256
0.8827,0.8496,0.3256,0.3545
-0.008,0.0246,1.0954,1.0654
0.0246,0.0574,1.0654,1.0354
0.0574,0.09,1.0354,1.0053
0.09,0.1224,1.0053,0.9748
0.1224,0.1546,0.9748,0.9442
0.1546,0.1867,0.9442,0.9135
-0.008,0.0109,0.6816,0.6436
0.0109,0.0339,0.6436,0.6068
0.0339,0.061,0.6068,0.5721
0.061,0.0914,0.5721,0.5416
0.0914,0.1232,0.5416,0.5193
0.1232,0.1538,0.5193,0.5053
0.1538,0.1851,0.5053,0.4962
0.1851,0.2229,0.4962,0.4894
0.2229,0.2632,0.4894,0.4859
0.2632,0.3028,0.4859,0.4857
1.0954,1.077,0.0839,0.1243
1.077,1.0573,0.1243,0.1641
1.0573,1.0359,0.1641,0.2028
1.0359,1.0122,0.2028,0.2401
1.0122,0.9858,0.2401,0.2755
0.9858,0.9565,0.2755,0.3086
0.9565,0.9249,0.3086,0.3396
0.9249,0.8915,0.3396,0.3682
0.8915,0.8561,0.3682,0.394
0.8561,0.8185,0.394,0.4169
0.8185,0.7794,0.4169,0.4373
0.7794,0.7396,0.4373,0.4552
1.0954,1.0754,0.1759,0.2154
1.0754,1.0533,0.2154,0.2537
1.0533,1.0286,0.2537,0.2903
1.0286,1.001,0.2903,0.3247
1.001,0.9702,0.3247,0.356
0.9702,0.9365,0.356,0.3844
0.9365,0.9007,0.3844,0.41
0.9007,0.8626,0.41,0.4323
0.8626,0.8227,0.4323,0.4511
1.0954,1.0726,0.2678,0.3058
1.0726,1.0471,0.3058,0.3417
1.0471,1.0185,0.3417,0.3749
1.0185,0.9863,0.3749,0.4046
0.9863,0.9505,0.4046,0.4304
0.9505,0.9123,0.4304,0.4525
1.0954,1.0692,0.3598,0.3952
1.0692,1.0396,0.3952,0.4275
1.0396,1.0064,0.4275,0.4559
1.0064,0.9696,0.4559,0.4794
0.9696,0.9322,0.4794,0.4974
0.9322,0.8914,0.4974,0.5123
0.8914,0.8494,0.5123,0.5227
0.8494,0.8068,0.5227,0.529
0.8068,0.7642,0.529,0.532
0.7642,0.7222,0.532,0.5321
0.7222,0.6815,0.5321,0.5298
0.6815,0.6436,0.5298,0.526
0.6436,0.6097,0.526,0.5217
1.0954,1.0656,0.4517,0.484
1.0656,1.0324,0.484,0.512
1.0324,0.9959,0.512,0.5344
0.9959,0.9594,0.5344,0.5495
0.9594,0.9223,0.5495,0.5596
1.0954,1.0641,0.4977,0.5283
1.0641,1.0292,0.5283,0.5538
1.0292,0.9936,0.5538,0.5718
0.9936,0.9575,0.5718,0.5834
0.9575,0.9197,0.5834,0.5905
0.9197,0.8766,0.5905,0.5936
0.8766,0.8334,0.5936,0.5914
0.8334,0.7907,0.5914,0.5853
0.7907,0.7487,0.5853,0.5766
1.0954,1.0618,0.5897,0.6173
1.0618,1.0259,0.6173,0.6384
1.0259,0.9911,0.6384,0.6509
0.9911,0.9573,0.6509,0.6566
0.9573,0.923,0.6566,0.6575
0.923,0.884,0.6575,0.6537
0.884,0.8446,0.6537,0.6449
0.8446,0.8043,0.6449,0.6319
0.8043,0.7657,0.6319,0.6168
1.0954,1.0614,0.6356,0.6624
1.0614,1.0273,0.6624,0.6807
1.0273,0.9944,0.6807,0.6907
0.9944,0.9621,0.6907,0.694
0.9621,0.9303,0.694,0.6925
0.9303,0.8935,0.6925,0.6862
0.8935,0.8559,0.6862,0.6749
0.8559,0.8165,0.6749,0.6588
1.0954,1.0612,0.6816,0.7076
1.0612,1.0281,0.7076,0.7244
1.0281,0.9954,0.7244,0.7333
0.9954,0.9641,0.7333,0.7348
0.9641,0.9349,0.7348,0.7313
0.9349,0.9021,0.7313,0.723
0.9021,0.8676,0.723,0.7095
1.0954,1.0624,0.7276,0.7543
1.0624,1.0297,0.7543,0.7719
1.0297,0.9996,0.7719,0.78
0.9996,0.9709,0.78,0.7805
0.9709,0.9445,0.7805,0.7758
0.9445,0.9159,0.7758,0.7664
0.9159,0.8856,0.7664,0.752
1.0954,1.0642,0.7736,0.8016
1.0642,1.0642,0.8016,0.8016
1.0642,1.0387,0.8016,0.8175
1.0387,1.0112,0.8175,0.8271
1.0112,0.985,0.8271,0.8287
0.985,0.9601,0.8287,0.824
0.9601,0.9362,0.824,0.815
0.9362,0.9103,0.815,0.8014
1.0954,1.0671,0.8195,0.8495
1.0671,1.04,0.8495,0.8715
1.04,1.0153,0.8715,0.8841
1.0153,1.0153,0.8841,0.8841
1.0153,0.9963,0.8841,0.8873
0.9963,0.975,0.8873,0.8839
0.975,0.9556,0.8839,0.8754
0.9556,0.9349,0.8754,0.8622
0.9349,0.911,0.8622,0.843
0.911,0.8813,0.843,0.8155
1.0954,1.0734,0.8655,0.8991
1.0734,1.0542,0.8991,0.9288
1.0542,1.0381,0.9288,0.954
1.0381,1.0381,0.954,0.954
1.0381,1.0279,0.954,0.9709
1.0279,1.0213,0.9709,0.9851
1.0213,1.0191,0.9851,0.9963
1.0191,1.0207,0.9963,1.0094
1.0207,1.0273,1.0094,1.0259
1.0273,1.0386,1.0259,1.0464
1.0386,1.0543,1.0464,1.0721
0.9307,0.9538,1.0927,1.0746
0.9538,0.9697,1.0746,1.0639
0.9697,0.9834,1.0639,1.0577
0.9834,0.9834,1.0577,1.0577
0.9834,0.9991,1.0577,1.0567
0.9991,1.0148,1.0567,1.063
1.0148,1.0318,1.063,1.0765
1.0318,1.0494,1.0765,1.0954
1.0494,1.0494,1.0954,1.0954
0.8655,0.8915,1.0954,1.0618
0.8915,0.9121,1.0618,1.028
0.9121,0.9121,1.028,1.028
0.9121,0.9213,1.028,1.0035
0.9213,0.9213,1.0035,1.0035
0.9213,0.9244,1.0035,0.9812
0.9244,0.9219,0.9812,0.9573
0.9219,0.9155,0.9573,0.9339
0.9155,0.9044,0.9339,0.9068
0.9044,0.8873,0.9068,0.8745
0.8195,0.8439,1.0954,1.0592
0.8439,0.8631,1.0592,1.0217
0.8631,0.8631,1.0217,1.0217
0.8631,0.8727,1.0217,0.9916
0.8727,0.8763,0.9916,0.9591
0.8763,0.8742,0.9591,0.9304
0.8742,0.8677,0.9304,0.9001
0.7736,0.7984,1.0954,1.0591
0.7984,0.8184,1.0591,1.0208
0.8184,0.8184,1.0208,1.0208
0.8184,0.8294,1.0208,0.9882
0.8294,0.8349,0.9882,0.9536
0.8349,0.8349,0.9536,0.9202
0.8349,0.8298,0.9202,0.8851
0.8298,0.8198,0.8851,0.8503
0.8198,0.8053,0.8503,0.8147
0.8053,0.7864,0.8147,0.7772
0.7864,0.7655,0.7772,0.7416
0.7655,0.742,0.7416,0.707
0.742,0.7164,0.707,0.6733
0.7164,0.69,0.6733,0.6416
0.69,0.6629,0.6416,0.6122
0.6629,0.6346,0.6122,0.5851
0.6816,0.7076,1.0954,1.0596
0.7076,0.7303,1.0596,1.0221
0.7303,0.7486,1.0221,0.9824
0.7486,0.761,0.9824,0.941
0.761,0.7669,0.941,0.9011
0.7669,0.7669,0.9011,0.8622
0.7669,0.7615,0.8622,0.8252
0.5897,0.6177,1.0954,1.0611
0.6177,0.6434,1.0611,1.0253
0.6434,0.6658,1.0253,0.9874
0.6658,0.6839,0.9874,0.9473
0.6839,0.6971,0.9473,0.9054
0.6971,0.7047,0.9054,0.8625
0.7047,0.706,0.8625,0.8212
0.706,0.7024,0.8212,0.7816
0.7024,0.6935,0.7816,0.7394
0.6935,0.6797,0.7394,0.6991
0.6797,0.6628,0.6991,0.6623
0.6628,0.6435,0.6623,0.6278
0.4977,0.5276,1.0954,1.0627
0.5276,0.5558,1.0627,1.0285
0.5558,0.5817,1.0285,0.9926
0.5817,0.6045,0.9926,0.9548
0.6045,0.624,0.9548,0.9153
0.624,0.6394,0.9153,0.8745
0.6394,0.6494,0.8745,0.8322
0.6494,0.654,0.8322,0.7914
0.654,0.6539,0.7914,0.749
0.6539,0.6482,0.749,0.7073
0.6482,0.6385,0.7073,0.67
0.4517,0.4825,1.0954,1.0634
0.4825,0.5118,1.0634,1.0302
0.5118,0.5392,1.0302,0.9954
0.5392,0.564,0.9954,0.9587
0.564,0.5858,0.9587,0.9203
0.5858,0.6044,0.9203,0.8804
0.3598,0.392,1.0954,1.0648
0.392,0.4231,1.0648,1.0332
0.4231,0.4529,1.0332,1.0004
0.4529,0.4809,1.0004,0.966
0.4809,0.5068,0.966,0.9301
0.5068,0.5304,0.9301,0.8927
0.5304,0.5509,0.8927,0.8537
0.5509,0.5677,0.8537,0.8128
0.5677,0.5804,0.8128,0.7707
0.5804,0.5884,0.7707,0.7281
0.5884,0.5909,0.7281,0.6854
0.5909,0.5883,0.6854,0.6457
0.5883,0.5804,0.6457,0.6061
0.5804,0.5804,0.6061,0.6061
0.5804,0.5703,0.6061,0.5774
0.5703,0.5703,0.5774,0.5774
0.5703,0.5607,0.5774,0.5579
0.5607,0.5607,0.5579,0.5579
0.5607,0.5524,0.5579,0.5444
0.5524,0.5454,0.5444,0.5348
0.5454,0.538,0.5348,0.5263
0.3138,0.3466,1.0954,1.0654
0.3466,0.3785,1.0654,1.0346
0.3785,0.4092,1.0346,1.0026
0.4092,0.4385,1.0026,0.9692
0.4385,0.466,0.9692,0.9344
0.2678,0.3011,1.0954,1.0659
0.3011,0.3336,1.0659,1.0357
0.3336,0.3652,1.0357,1.0045
0.3652,0.3954,1.0045,0.9721
0.3954,0.4243,0.9721,0.9384
0.2218,0.2554,1.0954,1.0662
0.2554,0.2884,1.0662,1.0365
0.2884,0.3206,1.0365,1.006
0.3206,0.3518,1.006,0.9744
0.3518,0.3817,0.9744,0.9416
0.3817,0.4105,0.9416,0.9078
0.4105,0.4377,0.9078,0.8728
0.4377,0.4627,0.8728,0.8362
0.4627,0.4852,0.8362,0.7983
0.4852,0.505,0.7983,0.7592
0.505,0.5214,0.7592,0.7188
0.5214,0.5334,0.7188,0.6774
0.5334,0.541,0.6774,0.6358
0.541,0.5428,0.6358,0.5951
0.5428,0.5428,0.5951,0.5951
0.5428,0.5399,0.5951,0.5682
0.5399,0.5399,0.5682,0.5682
0.1759,0.2097,1.0954,1.0665
0.2097,0.2429,1.0665,1.0371
0.2429,0.2756,1.0371,1.007
0.2756,0.3075,1.007,0.9761
0.1299,0.1637,1.0954,1.0666
0.1637,0.1973,1.0666,1.0375
0.1973,0.2303,1.0375,1.0077
0.2303,0.2625,1.0077,0.9772
0.0839,0.1175,1.0954,1.0663
0.1175,0.151,1.0663,1.0371
0.151,0.1842,1.0371,1.0076
0.1842,0.2168,1.0076,0.9774
0.0379,0.0666,0.8195,0.7856
0.0666,0.0958,0.7856,0.7523
0.0958,0.1259,0.7523,0.7198
0.1259,0.1574,0.7198,0.6886
0.1574,0.1903,0.6886,0.659
0.1903,0.2244,0.659,0.6309
0.2244,0.2596,0.6309,0.6045
0.2596,0.2966,0.6045,0.5804
0.0219,0.0379,0.5205,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0599,0.4977,0.4762
0.0599,0.0851,0.4762,0.4598
0.0851,0.1103,0.4598,0.4505
0.1103,0.137,0.4505,0.4461
0.137,0.1671,0.4461,0.4457
0.1671,0.2013,0.4457,0.4484
0.2013,0.243,0.4484,0.454
0.243,0.2835,0.454,0.4612
0.2835,0.3223,0.4612,0.4689
0.0237,0.0379,0.4692,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0576,0.4517,0.4366
0.0576,0.0793,0.4366,0.4266
0.0793,0.1019,0.4266,0.4217
0.1019,0.1277,0.4217,0.4207
0.1277,0.1583,0.4207,0.4238
0.0177,0.0258,0.3747,0.3663
0.0258,0.0379,0.3663,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.058,0.3598,0.3564
0.058,0.0769,0.3564,0.3575
0.0769,0.1007,0.3575,0.3627
0.1007,0.1313,0.3627,0.3728
0.0198,0.027,0.2628,0.2639
0.027,0.0379,0.2639,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0674,0.2678,0.2846
0.0674,0.0942,0.2846,0.3034
0.0942,0.1282,0.3034,0.3275
0.1282,0.1627,0.3275,0.3508
0.1627,0.1978,0.3508,0.3733
0.1978,0.2332,0.3733,0.3951
0.2332,0.2696,0.3951,0.416
0.0161,0.0208,0.1513,0.1565
0.0208,0.0282,0.1565,0.1648
0.0282,0.0379,0.1648,0.1759
0.0379,0.0379,0.1759,0.1759
0.0379,0.0661,0.1759,0.2087
0.0661,0.0937,0.2087,0.2411
0.0937,0.1224,0.2411,0.273
0.0705,0.0996,0.7472,0.7138
0.0996,0.1299,0.7138,0.6816
0.1299,0.1623,0.6816,0.6516
0.1623,0.1966,0.6516,0.6239
0.9666,0.9719,1.0197,1.0052
0.9719,0.9727,1.0052,0.9943
0.9727,0.971,0.9943,0.9854
0.971,0.9664,0.9854,0.9738
0.9664,0.9664,0.9738,0.9738
0.9664,0.9575,0.9738,0.9575
0.9575,0.9575,0.9575,0.9575
0.9575,0.9364,0.9575,0.9239
0.6189,0.6042,0.1384,0.1801
0.6042,0.5897,0.1801,0.2218
0.5897,0.5751,0.2218,0.2636
0.5751,0.5605,0.2636,0.3054
0.5605,0.546,0.3054,0.3467
0.9162,0.8915,0.149,0.186
0.8915,0.8655,0.186,0.2218
0.8655,0.8378,0.2218,0.2563
0.8378,0.8086,0.2563,0.2896
0.8086,0.7782,0.2896,0.3216
0.3138,0.3439,0.9115,0.8789
0.3439,0.3726,0.8789,0.8451
0.3726,0.3999,0.8451,0.8102
0.3999,0.4258,0.8102,0.7742
0.4258,0.4499,0.7742,0.7371
0.4499,0.4711,0.7371,0.6987
0.4711,0.4892,0.6987,0.6596
0.4892,0.5038,0.6596,0.6207
0.5038,0.5132,0.6207,0.5828
0.5132,0.5132,0.5828,0.5828
0.5132,0.516,0.5828,0.5616
0.516,0.516,0.5616,0.5616
0.516,0.5167,0.5616,0.5468
0.5167,0.5166,0.5468,0.536
0.5166,0.5157,0.536,0.5268
0.2218,0.2533,0.9115,0.8801
0.2533,0.2841,0.8801,0.8481
0.2841,0.3142,0.8481,0.8155
0.3142,0.3436,0.8155,0.7822
0.3436,0.3719,0.7822,0.7481
0.3719,0.3988,0.7481,0.7131
0.3988,0.4245,0.7131,0.677
0.4245,0.4487,0.677,0.6405
0.4487,0.4702,0.6405,0.6041
0.2519,0.2832,0.9292,0.8977
0.2832,0.3138,0.8977,0.8655
0.3138,0.3432,0.8655,0.8323
0.3432,0.3715,0.8323,0.7981
0.861,0.8195,0.4855,0.4977
0.8195,0.7778,0.4977,0.5065
0.7778,0.7362,0.5065,0.5125
0.7362,0.6953,0.5125,0.5154
0.6953,0.6565,0.5154,0.5161
0.6565,0.6211,0.5161,0.5154
0.4977,0.4923,0.3598,0.4004
0.4923,0.4891,0.4004,0.4371
0.4891,0.4891,0.4371,0.4371
0.4891,0.4885,0.4371,0.4534
0.4885,0.4888,0.4534,0.4657
0.8403,0.8065,0.7347,0.7084
0.8065,0.7736,0.7084,0.6816
0.7736,0.7417,0.6816,0.6552
0.7417,0.7102,0.6552,0.6291


==> data/disease/disease_segments_deg_3_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0375,-0.1,-0.0604
-0.0375,-0.0256,-0.0604,-0.0216
-0.0256,-0.0256,-0.0216,-0.0216
-0.0256,-0.0216,-0.0216,0.0076
-0.0216,-0.0216,0.0076,0.0076
-0.0216,-0.0236,0.0076,0.0298
-0.0236,-0.0317,0.0298,0.0493
-0.0317,-0.0429,0.0493,0.0626
-0.0429,-0.058,0.0626,0.0728
-0.058,-0.0776,0.0728,0.0803
-0.008,0.0123,-0.1,-0.0612
0.0123,0.0305,-0.0612,-0.022
0.0305,0.0449,-0.022,0.0188
0.0449,0.0449,0.0188,0.0188
0.0449,0.0508,0.0188,0.0486
0.0508,0.0508,0.0486,0.0486
0.0508,0.0513,0.0486,0.0716
0.0513,0.0473,0.0716,0.0912
0.0473,0.0384,0.0912,0.1066
0.0384,0.0252,0.1066,0.1178
0.0252,0.0086,0.1178,0.1251
0.0086,-0.0122,0.1251,0.1296
-0.0122,-0.0388,0.1296,0.1312
-0.0388,-0.0727,0.1312,0.1298
0.0379,0.0611,-0.1,-0.0623
0.0611,0.0831,-0.0623,-0.0245
0.0831,0.1036,-0.0245,0.014
0.1036,0.1215,0.014,0.0526
0.1215,0.1358,0.0526,0.09
0.1358,0.1449,0.09,0.1265
0.1449,0.1449,0.1265,0.1265
0.1449,0.1456,0.1265,0.1481
0.1456,0.1456,0.1481,0.1481
0.1456,0.1408,0.1481,0.1644
0.1408,0.1311,0.1644,0.1768
0.1311,0.1185,0.1768,0.1849
0.1185,0.1018,0.1849,0.1903
0.1018,0.0799,0.1903,0.1928
0.0799,0.0518,0.1928,0.1921
0.0518,0.017,0.1921,0.1878
0.017,-0.026,0.1878,0.1796
-0.026,-0.0689,0.1796,0.1694
0.0839,0.109,-0.1,-0.0635
0.109,0.1337,-0.0635,-0.027
0.1337,0.158,-0.027,0.0098
0.158,0.1818,0.0098,0.0471
0.1818,0.2047,0.0471,0.0843
0.2047,0.2266,0.0843,0.1214
0.2266,0.2471,0.1214,0.1587
0.2471,0.2653,0.1587,0.1951
0.2653,0.2812,0.1951,0.2296
0.2812,0.2947,0.2296,0.2648
0.2947,0.2947,0.2648,0.2648
0.2947,0.2996,0.2648,0.2868
0.2996,0.2996,0.2868,0.2868
0.2996,0.298,0.2868,0.3042
0.298,0.298,0.3042,0.3042
0.298,0.292,0.3042,0.3143
0.292,0.2838,0.3143,0.32
0.2838,0.2719,0.32,0.3234
0.2719,0.2553,0.3234,0.3239
0.2553,0.2327,0.3239,0.321
0.2327,0.2022,0.321,0.314
0.2022,0.1622,0.314,0.3019
0.1622,0.1209,0.3019,0.2879
0.1209,0.0807,0.2879,0.2738
0.0807,0.0401,0.2738,0.2593
0.0401,-0.001,0.2593,0.2445
-0.001,-0.0423,0.2445,0.2296
-0.0423,-0.0837,0.2296,0.2146
0.1759,0.2037,-0.1,-0.0654
0.2037,0.2317,-0.0654,-0.031
0.2317,0.2597,-0.031,0.0034
0.2597,0.288,0.0034,0.0376
0.288,0.3166,0.0376,0.0716
0.3166,0.3454,0.0716,0.1053
0.3454,0.3746,0.1053,0.1387
0.3746,0.4043,0.1387,0.1717
0.4043,0.4346,0.1717,0.2041
0.4346,0.4655,0.2041,0.236
0.4655,0.4969,0.236,0.2675
0.4969,0.5288,0.2675,0.2984
0.5288,0.5613,0.2984,0.3286
0.5613,0.5613,0.3286,0.3286
0.5613,0.5814,0.3286,0.3469
0.5814,0.5814,0.3469,0.3469
0.5814,0.594,0.3469,0.3587
0.594,0.6036,0.3587,0.3683
0.6036,0.6094,0.3683,0.3747
0.6094,0.6132,0.3747,0.3797
0.6132,0.6153,0.3797,0.3836
0.6153,0.6159,0.3836,0.3869
0.6159,0.6152,0.3869,0.3897
0.6152,0.614,0.3897,0.3921
0.614,0.6125,0.3921,0.3942
0.6125,0.6109,0.3942,0.3962
0.6109,0.6092,0.3962,0.3982
0.6092,0.6074,0.3982,0.4001
0.6074,0.6057,0.4001,0.402
0.6057,0.604,0.402,0.4039
0.604,0.6022,0.4039,0.4057
0.6022,0.6005,0.4057,0.4076
0.6005,0.5987,0.4076,0.4095
0.5987,0.5969,0.4095,0.4114
0.5969,0.5952,0.4114,0.4133
0.5952,0.5934,0.4133,0.4151
0.5934,0.5917,0.4151,0.417
0.5917,0.5899,0.417,0.4189
0.5899,0.5881,0.4189,0.4208
0.5881,0.5863,0.4208,0.4227
0.5863,0.5845,0.4227,0.4246
0.5845,0.5827,0.4246,0.4265
0.5827,0.5809,0.4265,0.4285
0.5809,0.579,0.4285,0.4305
0.579,0.5771,0.4305,0.4325
0.5771,0.576,0.4325,0.4354
0.576,0.5756,0.4354,0.4391
0.5756,0.5756,0.4391,0.4391
0.5756,0.5749,0.4391,0.4424
0.5749,0.5744,0.4424,0.446
0.5744,0.5736,0.446,0.4497
0.5736,0.5727,0.4497,0.4531
0.5727,0.5717,0.4531,0.4565
0.5717,0.5707,0.4565,0.4604
0.5707,0.5698,0.4604,0.4649
0.5698,0.5687,0.4649,0.4696
0.5687,0.5665,0.4696,0.4737
0.5665,0.5626,0.4737,0.479
0.5626,0.5556,0.479,0.4839
0.5556,0.547,0.4839,0.4881
0.547,0.5373,0.4881,0.4919
0.5373,0.5268,0.4919,0.4956
0.5268,0.5159,0.4956,0.4994
0.5159,0.5048,0.4994,0.5034
0.5048,0.4935,0.5034,0.5076
0.4935,0.4824,0.5076,0.512
0.4824,0.4716,0.512,0.5168
0.4716,0.4614,0.5168,0.5219
0.2218,0.2506,-0.1,-0.0662
0.2506,0.2796,-0.0662,-0.0325
0.2796,0.3088,-0.0325,9e-4
0.3088,0.3383,9e-4,0.0342
0.2678,0.2974,-0.1,-0.0668
0.2974,0.3272,-0.0668,-0.0339
0.3272,0.3572,-0.0339,-0.0011
0.3572,0.3875,-0.0011,0.0314
0.3875,0.4181,0.0314,0.0636
0.4181,0.4491,0.0636,0.0954
0.4491,0.4804,0.0954,0.1269
0.4804,0.512,0.1269,0.1581
0.512,0.5441,0.1581,0.1889
0.5441,0.5766,0.1889,0.2192
0.5766,0.6092,0.2192,0.2493
0.6092,0.6416,0.2493,0.2792
0.6416,0.6416,0.2792,0.2792
0.6416,0.6586,0.2792,0.2953
0.6586,0.6586,0.2953,0.2953
0.6586,0.667,0.2953,0.3038
0.667,0.667,0.3038,0.3038
0.667,0.6728,0.3038,0.3103
0.6728,0.6759,0.3103,0.3148
0.6759,0.6775,0.3148,0.3183
0.6775,0.6776,0.3183,0.3212
0.6776,0.6765,0.3212,0.324
0.6765,0.6742,0.324,0.3273
0.6742,0.6718,0.3273,0.3303
0.6718,0.6694,0.3303,0.3332
0.6694,0.667,0.3332,0.3358
0.667,0.6647,0.3358,0.3384
0.6647,0.6625,0.3384,0.3409
0.6625,0.6602,0.3409,0.3433
0.3138,0.344,-0.1,-0.0674
0.344,0.3744,-0.0674,-0.035
0.3744,0.405,-0.035,-0.0028
0.405,0.436,-0.0028,0.0291
0.436,0.4672,0.0291,0.0607
0.4672,0.4988,0.0607,0.092
0.4988,0.5306,0.092,0.123
0.3598,0.3904,-0.1,-0.0678
0.3904,0.4214,-0.0678,-0.0359
0.4214,0.4525,-0.0359,-0.0043
0.4525,0.484,-0.0043,0.0271
0.484,0.5157,0.0271,0.0583
0.5157,0.5476,0.0583,0.0892
0.5476,0.5799,0.0892,0.1197
0.5799,0.6125,0.1197,0.1499
0.6125,0.6452,0.1499,0.18
0.6452,0.678,0.18,0.2099
0.678,0.678,0.2099,0.2099
0.678,0.6979,0.2099,0.2281
0.6979,0.6979,0.2281,0.2281
0.6979,0.7076,0.2281,0.2371
0.7076,0.7148,0.2371,0.2442
0.7148,0.7194,0.2442,0.249
0.7194,0.7225,0.249,0.2529
0.7225,0.7242,0.2529,0.256
0.7242,0.7247,0.256,0.2586
0.7247,0.7242,0.2586,0.2611
0.7242,0.7233,0.2611,0.2633
0.7233,0.7223,0.2633,0.2654
0.7223,0.7211,0.2654,0.2674
0.7211,0.7198,0.2674,0.2695
0.7198,0.7185,0.2695,0.2717
0.7185,0.7171,0.2717,0.2739
0.7171,0.7156,0.2739,0.2761
0.7156,0.714,0.2761,0.2785
0.714,0.7123,0.2785,0.2811
0.7123,0.7105,0.2811,0.2838
0.7105,0.7084,0.2838,0.2868
0.7084,0.7057,0.2868,0.2901
0.7057,0.7057,0.2901,0.2901
0.4057,0.4369,-0.1,-0.0683
0.4369,0.4682,-0.0683,-0.0368
0.4682,0.4998,-0.0368,-0.0055
0.4998,0.5316,-0.0055,0.0256
0.5316,0.5637,0.0256,0.0563
0.5637,0.596,0.0563,0.0868
0.596,0.6286,0.0868,0.117
0.6286,0.6613,0.117,0.1471
0.6613,0.6942,0.1471,0.1769
0.6942,0.6942,0.1769,0.1769
0.6942,0.71,0.1769,0.1912
0.71,0.71,0.1912,0.1912
0.4517,0.4832,-0.1,-0.0686
0.4832,0.5148,-0.0686,-0.0374
0.5148,0.5467,-0.0374,-0.0065
0.5467,0.5789,-0.0065,0.0242
0.5789,0.6112,0.0242,0.0547
0.6112,0.6438,0.0547,0.0849
0.4977,0.5294,-0.1,-0.0689
0.5294,0.5614,-0.0689,-0.038
0.5614,0.5936,-0.038,-0.0074
0.5936,0.626,-0.0074,0.0231
0.626,0.6585,0.0231,0.0533
0.6585,0.6912,0.0533,0.0834
0.6912,0.7226,0.0834,0.112
0.7226,0.7226,0.112,0.112
0.7226,0.7412,0.112,0.1292
0.7412,0.7412,0.1292,0.1292
0.7412,0.7548,0.1292,0.1419
0.7548,0.7648,0.1419,0.1517
0.7648,0.7711,0.1517,0.1584
0.7711,0.7752,0.1584,0.1632
0.7752,0.7776,0.1632,0.1668
0.7776,0.7787,0.1668,0.1698
0.7787,0.7789,0.1698,0.1721
0.7789,0.7786,0.1721,0.1739
0.7786,0.778,0.1739,0.1756
0.778,0.7773,0.1756,0.1772
0.7773,0.7765,0.1772,0.1787
0.7765,0.7757,0.1787,0.1801
0.7757,0.7748,0.1801,0.1816
0.7748,0.774,0.1816,0.183
0.774,0.7731,0.183,0.1845
0.7731,0.7722,0.1845,0.1859
0.7722,0.7714,0.1859,0.1874
0.7714,0.7705,0.1874,0.1888
0.7705,0.7696,0.1888,0.1903
0.7696,0.7687,0.1903,0.1917
0.7687,0.7678,0.1917,0.1932
0.7678,0.767,0.1932,0.1946
0.767,0.7661,0.1946,0.1961
0.7661,0.7652,0.1961,0.1976
0.7652,0.7643,0.1976,0.199
0.7643,0.7634,0.199,0.2005
0.7634,0.7625,0.2005,0.2019
0.7625,0.7616,0.2019,0.2034
0.7616,0.7607,0.2034,0.2049
0.7607,0.7598,0.2049,0.2064
0.7598,0.7589,0.2064,0.2078
0.7589,0.758,0.2078,0.2093
0.758,0.757,0.2093,0.2108
0.757,0.7561,0.2108,0.2123
0.7561,0.7552,0.2123,0.2138
0.7552,0.7543,0.2138,0.2153
0.7543,0.7533,0.2153,0.2168
0.7533,0.7524,0.2168,0.2183
0.7524,0.7514,0.2183,0.2199
0.5437,0.5757,-0.1,-0.0692
0.5757,0.6079,-0.0692,-0.0385
0.6079,0.6402,-0.0385,-0.0081
0.6402,0.6728,-0.0081,0.0222
0.6728,0.7055,0.0222,0.0522
0.7055,0.7369,0.0522,0.081
0.7369,0.7369,0.081,0.081
0.7369,0.758,0.081,0.1005
0.758,0.758,0.1005,0.1005
0.6356,0.668,-0.1,-0.0695
0.668,0.7005,-0.0695,-0.0393
0.7005,0.7332,-0.0393,-0.0091
0.7332,0.7658,-0.0091,0.021
0.7658,0.7966,0.021,0.0497
0.7966,0.7966,0.0497,0.0497
0.7966,0.8113,0.0497,0.0638
0.8113,0.8113,0.0638,0.0638
0.8113,0.8222,0.0638,0.0747
0.8222,0.8296,0.0747,0.0827
0.8296,0.8336,0.0827,0.0878
0.8336,0.8354,0.0878,0.0911
0.8354,0.8361,0.0911,0.0936
0.8361,0.8359,0.0936,0.0961
0.8359,0.8351,0.0961,0.0985
0.8351,0.8343,0.0985,0.1009
0.8343,0.8333,0.1009,0.1033
0.8333,0.8322,0.1033,0.1055
0.8322,0.8309,0.1055,0.1075
0.8309,0.8295,0.1075,0.1095
0.8295,0.8281,0.1095,0.1113
0.8281,0.8268,0.1113,0.1132
0.8268,0.8254,0.1132,0.115
0.8254,0.824,0.115,0.1168
0.824,0.8227,0.1168,0.1185
0.8227,0.8213,0.1185,0.1202
0.8213,0.82,0.1202,0.122
0.82,0.8187,0.122,0.1236
0.8187,0.8174,0.1236,0.1253
0.8174,0.8161,0.1253,0.127
0.8161,0.8148,0.127,0.1286
0.8148,0.8135,0.1286,0.1302
0.8135,0.8123,0.1302,0.1318
0.8123,0.811,0.1318,0.1334
0.811,0.8098,0.1334,0.135
0.8098,0.8086,0.135,0.1365
0.8086,0.8073,0.1365,0.1381
0.8073,0.8061,0.1381,0.1396
0.8061,0.8049,0.1396,0.1411
0.8049,0.8037,0.1411,0.1426
0.8037,0.8026,0.1426,0.1441
0.8026,0.8014,0.1441,0.1455
0.8014,0.8002,0.1455,0.147
0.8002,0.799,0.147,0.1484
0.799,0.7979,0.1484,0.1499
0.7979,0.7968,0.1499,0.1513
0.7276,0.7601,-0.1,-0.0697
0.7601,0.7927,-0.0697,-0.0395
0.7927,0.8251,-0.0395,-0.0091
0.8251,0.8251,-0.0091,-0.0091
0.8251,0.838,-0.0091,0.0031
0.838,0.838,0.0031,0.0031
0.838,0.8469,0.0031,0.0118
0.8469,0.8531,0.0118,0.0182
0.8531,0.8575,0.0182,0.0232
0.8575,0.8606,0.0232,0.0272
0.8606,0.8623,0.0272,0.0304
0.8623,0.8629,0.0304,0.0332
0.8629,0.8628,0.0332,0.0356
0.8628,0.8623,0.0356,0.0377
0.8623,0.8617,0.0377,0.0397
0.8617,0.861,0.0397,0.0416
0.861,0.8602,0.0416,0.0435
0.8602,0.8594,0.0435,0.0453
0.8594,0.8586,0.0453,0.0472
0.8586,0.8578,0.0472,0.0491
0.8578,0.857,0.0491,0.051
0.857,0.8561,0.051,0.0529
0.8561,0.8553,0.0529,0.0548
0.8553,0.8545,0.0548,0.0567
0.8545,0.8536,0.0567,0.0586
0.8536,0.8528,0.0586,0.0606
0.8528,0.8519,0.0606,0.0625
0.8519,0.851,0.0625,0.0645
0.851,0.8502,0.0645,0.0664
0.8502,0.8493,0.0664,0.0684
0.8493,0.8484,0.0684,0.0704
0.8484,0.8475,0.0704,0.0724
0.8475,0.8466,0.0724,0.0744
0.8466,0.8457,0.0744,0.0765
0.8457,0.8448,0.0765,0.0785
0.8448,0.8439,0.0785,0.0806
0.8439,0.8429,0.0806,0.0827
0.8195,0.8492,-0.1,-0.0721
0.8492,0.8492,-0.0721,-0.0721
0.8492,0.8627,-0.0721,-0.059
0.8627,0.8733,-0.059,-0.0485
0.8733,0.8805,-0.0485,-0.0407
0.8805,0.8856,-0.0407,-0.0347
0.8856,0.889,-0.0347,-0.0298
0.889,0.891,-0.0298,-0.0258
0.891,0.8917,-0.0258,-0.0227
0.8917,0.8917,-0.0227,-0.0201
0.8917,0.8913,-0.0201,-0.018
0.8913,0.8906,-0.018,-0.016
0.8906,0.8899,-0.016,-0.0142
0.8899,0.8891,-0.0142,-0.0124
0.8655,0.8655,-0.1,-0.1
0.8655,0.8788,-0.1,-0.087
0.8788,0.8892,-0.087,-0.0763
0.8892,0.8962,-0.0763,-0.0686
0.8962,0.9009,-0.0686,-0.0626
0.9009,0.904,-0.0626,-0.0577
0.904,0.9056,-0.0577,-0.0537
0.9056,0.9061,-0.0537,-0.0505
0.9061,0.9059,-0.0505,-0.0479
0.9059,0.9054,-0.0479,-0.0457
0.9054,0.9046,-0.0457,-0.0436
0.9046,0.9038,-0.0436,-0.0416
0.9038,0.903,-0.0416,-0.0397
0.903,0.9021,-0.0397,-0.0378
0.9021,0.9012,-0.0378,-0.036
0.9012,0.9002,-0.036,-0.0341
0.9002,0.8993,-0.0341,-0.0323
0.9115,0.9115,-0.1,-0.1
0.9115,0.9115,-0.1,-0.1
0.9115,0.9167,-0.1,-0.0932
0.9167,0.9195,-0.0932,-0.0884
0.9195,0.9209,-0.0884,-0.0843
0.9209,0.9212,-0.0843,-0.0808
0.9212,0.9208,-0.0808,-0.0779
1.0895,1.055,0.0044,-0.0236
1.055,1.0205,-0.0236,-0.0516
1.0205,0.9857,-0.0516,-0.0793
0.9857,0.9713,-0.0793,-0.0903
0.9713,0.9575,-0.0903,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0668,0.9575,0.987
-0.0668,-0.0333,0.987,1.0162
-0.0333,4e-4,1.0162,1.0452
4e-4,0.0342,1.0452,1.074
-0.1,-0.0673,0.9115,0.9415
-0.0673,-0.0341,0.9415,0.971
-0.0341,-5e-4,0.971,1.0002
-5e-4,0.0332,1.0002,1.0291
0.0332,0.067,1.0291,1.058
0.067,0.1009,1.058,1.0868
-0.1,-0.0683,0.8655,0.8965
-0.0683,-0.0356,0.8965,0.9265
-0.0356,-0.0023,0.9265,0.956
-0.0023,0.0313,0.956,0.9851
0.0313,0.0651,0.9851,1.014
0.2936,0.2919,0.6481,0.6494
0.2919,0.2901,0.6494,0.6507
0.2901,0.2883,0.6507,0.652
0.2883,0.2864,0.652,0.6533
0.2864,0.2845,0.6533,0.6547
0.2845,0.2824,0.6547,0.6562
0.2824,0.2803,0.6562,0.6576
0.2803,0.2782,0.6576,0.6591
0.2782,0.2759,0.6591,0.6607
0.2759,0.2736,0.6607,0.6623
0.2736,0.2711,0.6623,0.6639
0.2711,0.2686,0.6639,0.6656
0.2686,0.266,0.6656,0.6673
0.266,0.2632,0.6673,0.6691
0.2632,0.2604,0.6691,0.6709
0.2604,0.2574,0.6709,0.6728
0.2574,0.2543,0.6728,0.6747
0.2543,0.251,0.6747,0.6767
0.251,0.2475,0.6767,0.6788
0.2475,0.2438,0.6788,0.681
0.2438,0.2399,0.681,0.6833
0.2399,0.2357,0.6833,0.6856
0.2357,0.2312,0.6856,0.6881
0.2312,0.2263,0.6881,0.6907
0.2263,0.2208,0.6907,0.6935
0.2208,0.2146,0.6935,0.6964
0.2146,0.2075,0.6964,0.6994
0.2075,0.1987,0.6994,0.702
0.1987,0.1896,0.702,0.7044
0.1896,0.1804,0.7044,0.7068
0.1804,0.1711,0.7068,0.7092
0.1711,0.1619,0.7092,0.7115
0.1619,0.153,0.7115,0.7137
0.153,0.1443,0.7137,0.7158
0.1443,0.1359,0.7158,0.7178
0.1359,0.1275,0.7178,0.7197
0.1275,0.1191,0.7197,0.7215
0.1191,0.1108,0.7215,0.7233
0.1108,0.1024,0.7233,0.7251
0.1024,0.0941,0.7251,0.7268
0.0941,0.0856,0.7268,0.7284
0.0856,0.0771,0.7284,0.73
0.0771,0.0684,0.73,0.7316
0.0684,0.0596,0.7316,0.7331
0.0596,0.0506,0.7331,0.7344
0.0506,0.0412,0.7344,0.7355
0.0412,0.0313,0.7355,0.7364
0.0313,0.0208,0.7364,0.7371
0.0208,0.0098,0.7371,0.7379
0.0098,-0.0016,0.7379,0.7387
-0.0016,-0.0135,0.7387,0.7396
-0.0135,-0.0256,0.7396,0.7406
-0.0256,-0.038,0.7406,0.7419
-0.038,-0.0504,0.7419,0.7435
-0.0504,-0.0626,0.7435,0.7456
-0.0626,-0.0742,0.7456,0.7485
-0.0742,-0.0847,0.7485,0.7525
-0.0847,-0.0933,0.7525,0.758
-0.0933,-0.0982,0.758,0.7646
-0.0982,-0.1,0.7646,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.0962,0.7736,0.7887
-0.0962,-0.0962,0.7887,0.7887
-0.0962,-0.0878,0.7887,0.8035
-0.0878,-0.0736,0.8035,0.8224
-0.0736,-0.0556,0.8224,0.8425
-0.0556,-0.0309,0.8425,0.8672
-0.0309,0.0016,0.8672,0.8974
0.0016,0.0348,0.8974,0.9269
0.0348,0.0684,0.9269,0.9559
0.1071,0.0936,0.7046,0.6982
0.0936,0.0936,0.6982,0.6982
0.0936,0.0543,0.6982,0.6775
0.0543,0.0156,0.6775,0.6558
0.0156,-0.023,0.6558,0.6338
-0.023,-0.0615,0.6338,0.6118
-0.0615,-0.1,0.6118,0.5897
0.1274,0.0896,0.6368,0.6134
0.0896,0.052,0.6134,0.5899
0.052,0.0143,0.5899,0.5663
0.0143,-0.0235,0.5663,0.543
-0.0235,-0.0617,0.543,0.5202
-0.0617,-0.1,0.5202,0.4977
0.2322,0.2172,0.6565,0.6481
0.2172,0.199,0.6481,0.637
0.199,0.199,0.637,0.637
0.199,0.1646,0.637,0.6151
0.1646,0.1273,0.6151,0.591
0.1273,0.09,0.591,0.5669
0.09,0.0525,0.5669,0.543
0.0525,0.0147,0.543,0.5196
0.0147,-0.0233,0.5196,0.4967
-0.0233,-0.0616,0.4967,0.4741
-0.0616,-0.1,0.4741,0.4517
0.202,0.1658,0.5915,0.5673
0.1658,0.1286,0.5673,0.5429
0.1286,0.0911,0.5429,0.5191
0.0911,0.0533,0.5191,0.4957
0.0533,0.0153,0.4957,0.4727
0.0153,-0.023,0.4727,0.4501
-0.023,-0.0614,0.4501,0.4277
-0.0614,-0.1,0.4277,0.4057
0.4287,0.4287,0.5719,0.5719
0.4287,0.4285,0.5719,0.5718
0.4285,0.4285,0.5718,0.5717
0.4285,0.4285,0.5717,0.5718
0.4285,0.4286,0.5718,0.5719
0.4286,0.4287,0.5719,0.572
0.4287,0.4286,0.572,0.5719
0.4286,0.4284,0.5719,0.5718
0.4284,0.4284,0.5718,0.5718
0.4284,0.4284,0.5718,0.5719
0.4284,0.4285,0.5719,0.572
0.4285,0.4286,0.572,0.572
0.4286,0.4285,0.572,0.572
0.4285,0.4283,0.572,0.5719
0.4283,0.4282,0.5719,0.5719
0.4282,0.4282,0.5719,0.572
0.4282,0.4283,0.572,0.5721
0.4283,0.4283,0.5721,0.5722
0.4283,0.4282,0.5722,0.5722
0.4282,0.428,0.5722,0.5721
0.428,0.4278,0.5721,0.5721
0.4278,0.4278,0.5721,0.5723
0.4278,0.4279,0.5723,0.5724
0.4279,0.4278,0.5724,0.5725
0.4278,0.4276,0.5725,0.5726
0.4276,0.4274,0.5726,0.5725
0.4274,0.4272,0.5725,0.5726
0.4272,0.4271,0.5726,0.5728
0.4271,0.427,0.5728,0.573
0.427,0.4268,0.573,0.5732
0.4268,0.4265,0.5732,0.5733
0.4265,0.4262,0.5733,0.5734
0.4262,0.4262,0.5734,0.5734
0.4262,0.4262,0.5734,0.5739
0.4262,0.4259,0.5739,0.5741
0.4259,0.4253,0.5741,0.5741
0.4253,0.4246,0.5741,0.5741
0.4246,0.4246,0.5741,0.5741
0.4246,0.4248,0.5741,0.5754
0.4248,0.4244,0.5754,0.5762
0.4244,0.4236,0.5762,0.577
0.4236,0.4226,0.577,0.5777
0.4226,0.4216,0.5777,0.5784
0.4216,0.4205,0.5784,0.5792
0.4205,0.4193,0.5792,0.5801
0.4193,0.418,0.5801,0.5809
0.418,0.4167,0.5809,0.5818
0.4167,0.4153,0.5818,0.5828
0.4153,0.4138,0.5828,0.5837
0.4138,0.4123,0.5837,0.5847
0.4123,0.4108,0.5847,0.5857
0.4108,0.4092,0.5857,0.5867
0.4092,0.4076,0.5867,0.5878
0.4076,0.406,0.5878,0.5888
0.406,0.4043,0.5888,0.5899
0.4043,0.4026,0.5899,0.591
0.4026,0.4008,0.591,0.592
0.4008,0.3991,0.592,0.5931
0.3991,0.3973,0.5931,0.5942
0.3973,0.3954,0.5942,0.5952
0.3954,0.3936,0.5952,0.5963
0.3936,0.3916,0.5963,0.5973
0.3916,0.3895,0.5973,0.5982
0.3895,0.3871,0.5982,0.5988
0.3871,0.3841,0.5988,0.5991
0.3841,0.3805,0.5991,0.5984
0.3805,0.376,0.5984,0.5967
0.376,0.3703,0.5967,0.5936
0.3703,0.3629,0.5936,0.589
0.3629,0.353,0.589,0.5824
0.353,0.3401,0.5824,0.5733
0.3401,0.3401,0.5733,0.5733
0.3401,0.3214,0.5733,0.5599
0.3214,0.3214,0.5599,0.5599
0.3214,0.2849,0.5599,0.5348
0.2849,0.2477,0.5348,0.5106
0.2477,0.2101,0.5106,0.487
0.2101,0.1722,0.487,0.4638
0.1722,0.1341,0.4638,0.4409
0.1341,0.0958,0.4409,0.4184
0.0958,0.0571,0.4184,0.3966
0.0571,0.0182,0.3966,0.3753
0.0182,-0.021,0.3753,0.3544
-0.021,-0.0604,0.3544,0.334
-0.0604,-0.1,0.334,0.3138
-0.0459,-0.0519,0.7517,0.7574
-0.0519,-0.0546,0.7574,0.7643
-0.0546,-0.054,0.7643,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.0487,0.7736,0.7865
0.3547,0.372,0.2925,0.3252
0.372,0.3865,0.3252,0.3526
0.3865,0.3993,0.3526,0.3766
0.3993,0.411,0.3766,0.3988
0.411,0.4182,0.3988,0.4135
0.4182,0.4238,0.4135,0.4287
0.4238,0.4238,0.4287,0.4287
0.4238,0.4269,0.4287,0.4491
0.4269,0.428,0.4491,0.4672
0.428,0.4286,0.4672,0.4793
0.4286,0.4285,0.4793,0.4875
0.4285,0.4275,0.4875,0.493
0.4275,0.425,0.493,0.4969
0.425,0.4199,0.4969,0.4977
0.4199,0.4199,0.4977,0.4977
0.4199,0.4112,0.4977,0.4956
0.4112,0.4112,0.4956,0.4956
0.4112,0.3974,0.4956,0.4898
0.3974,0.3974,0.4898,0.4898
0.3974,0.3735,0.4898,0.478
0.3735,0.3735,0.478,0.478
0.3735,0.3391,0.478,0.4597
0.3391,0.3016,0.4597,0.4393
0.3016,0.2632,0.4393,0.4187
0.2632,0.2251,0.4187,0.3993
0.2251,0.1864,0.3993,0.3802
0.1864,0.1469,0.3802,0.3612
0.1469,0.1069,0.3612,0.3423
0.1069,0.0668,0.3423,0.3233
0.0668,0.0267,0.3233,0.3044
0.0267,-0.0136,0.3044,0.2858
-0.0136,-0.054,0.2858,0.2678
-0.054,-0.0946,0.2678,0.2502
1.0942,1.0596,0.1022,0.0743
1.0596,1.025,0.0743,0.0463
1.025,0.9905,0.0463,0.0184
0.9905,0.9575,0.0184,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9436,-0.008,-0.0188
1.0724,1.038,0.048,0.0199
1.038,1.0034,0.0199,-0.008
1.0034,0.9687,-0.008,-0.0357
0.9687,0.9687,-0.0357,-0.0357
0.9687,0.9552,-0.0357,-0.0461
0.9552,0.9441,-0.0461,-0.0542
0.9441,0.9363,-0.0542,-0.0594
-0.0218,-0.008,0.8037,0.8195
-0.008,-0.008,0.8195,0.8195
-0.008,0.0212,0.8195,0.8489
0.0212,0.0523,0.8489,0.8774
0.0523,0.0856,0.8774,0.9068
0.0856,0.1193,0.9068,0.9358
0.1193,0.1531,0.9358,0.9646
0.1531,0.1869,0.9646,0.9935
0.1869,0.2206,0.9935,1.0224
0.2206,0.2542,1.0224,1.0515
0.2542,0.2877,1.0515,1.0808
-0.0073,-0.0108,0.7508,0.7567
-0.0108,-0.0111,0.7567,0.764
-0.0111,-0.008,0.764,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,0,0.7736,0.787
0.0839,0.0839,0.0379,0.0379
0.0839,0.0926,0.0379,0.0693
0.0926,0.0963,0.0693,0.0975
0.0963,0.0936,0.0975,0.1206
0.0936,0.0848,0.1206,0.137
0.0848,0.0717,0.137,0.1475
0.2218,0.2477,0.0379,0.0736
0.2477,0.2736,0.0736,0.1091
0.2736,0.2999,0.1091,0.1445
0.2999,0.3265,0.1445,0.18
0.3265,0.3531,0.18,0.2149
0.3531,0.3799,0.2149,0.249
0.3799,0.4075,0.249,0.2826
0.4075,0.4365,0.2826,0.3156
0.4365,0.4668,0.3156,0.348
0.4668,0.4975,0.348,0.38
0.4975,0.5286,0.38,0.4114
0.5286,0.5286,0.4114,0.4114
1.0918,1.057,0.1818,0.1542
1.057,1.0223,0.1542,0.1264
1.0223,0.9876,0.1264,0.0986
0.9876,0.9564,0.0986,0.0735
0.9564,0.9321,0.0735,0.0541
0.9321,0.9115,0.0541,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9002,0.0379,0.0294
0.9002,0.8915,0.0294,0.0233
1.0954,1.0603,0.2678,0.2406
1.0603,1.0253,0.2406,0.2132
1.0253,0.9904,0.2132,0.1857
0.9904,0.9557,0.1857,0.158
0.9557,0.922,0.158,0.1311
0.922,0.922,0.1311,0.1311
0.922,0.8965,0.1311,0.111
0.8965,0.8965,0.111,0.111
1.0954,1.0599,0.3598,0.3331
1.0599,1.0245,0.3331,0.3062
1.0245,0.9893,0.3062,0.2791
0.9893,0.9541,0.2791,0.2518
0.9541,0.9191,0.2518,0.2245
0.9191,0.8842,0.2245,0.197
0.8842,0.8492,0.197,0.1696
0.8492,0.8492,0.1696,0.1696
0.8492,0.8361,0.1696,0.1595
0.8361,0.8361,0.1595,0.1595
1.0954,1.0594,0.4517,0.4257
1.0594,1.0235,0.4257,0.3994
1.0235,0.9878,0.3994,0.373
0.9878,0.9522,0.373,0.3464
0.9522,0.9168,0.3464,0.3196
0.9168,0.8815,0.3196,0.2925
0.8815,0.8464,0.2925,0.2653
0.8464,0.8139,0.2653,0.2404
0.8139,0.8139,0.2404,0.2404
0.8139,0.799,0.2404,0.2291
1.0954,1.0588,0.5437,0.5185
1.0588,1.0223,0.5185,0.4931
1.0223,0.986,0.4931,0.4675
0.986,0.9498,0.4675,0.4417
0.9498,0.9139,0.4417,0.4156
0.9139,0.878,0.4156,0.3893
0.878,0.8424,0.3893,0.3628
0.8424,0.8069,0.3628,0.3361
0.8069,0.7715,0.3361,0.3094
0.7715,0.7715,0.3094,0.3094
0.7715,0.7525,0.3094,0.2951
0.7525,0.7525,0.2951,0.2951
1.0954,1.0581,0.6356,0.6115
1.0581,1.0209,0.6115,0.5871
1.0209,0.9839,0.5871,0.5626
0.9839,0.947,0.5626,0.5378
0.947,0.9103,0.5378,0.5128
0.9103,0.8737,0.5128,0.4876
0.8737,0.8373,0.4876,0.4621
0.8373,0.8011,0.4621,0.4363
0.8011,0.7651,0.4363,0.4102
0.7651,0.7293,0.4102,0.3842
1.0954,1.0573,0.7276,0.7047
1.0573,1.0193,0.7047,0.6816
1.0193,0.9814,0.6816,0.6585
0.9814,0.9435,0.6585,0.6353
0.9435,0.9058,0.6353,0.6118
0.9058,0.8682,0.6118,0.5882
0.8682,0.8308,0.5882,0.5642
0.8308,0.7935,0.5642,0.54
0.7935,0.7564,0.54,0.5156
0.7564,0.7195,0.5156,0.4909
0.7195,0.683,0.4909,0.4662
0.683,0.6484,0.4662,0.4422
0.6484,0.6484,0.4422,0.4422
0.6484,0.6318,0.4422,0.4305
0.6318,0.6318,0.4305,0.4305
1.0954,1.0569,0.7736,0.7515
1.0569,1.0184,0.7515,0.7293
1.0184,0.9799,0.7293,0.707
0.9799,0.9416,0.707,0.6846
0.9416,0.9032,0.6846,0.6622
0.9032,0.865,0.6622,0.6396
0.865,0.8268,0.6396,0.617
0.8268,0.7887,0.617,0.5942
0.7887,0.7509,0.5942,0.5709
0.7509,0.7133,0.5709,0.5473
0.7133,0.6758,0.5473,0.5238
0.6758,0.6394,0.5238,0.5008
0.6394,0.6064,0.5008,0.4801
0.6064,0.6064,0.4801,0.4801
1.0954,1.0559,0.8655,0.8452
1.0559,1.0164,0.8452,0.825
1.0164,0.9767,0.825,0.805
0.9767,0.9369,0.805,0.7853
0.9369,0.8971,0.7853,0.7658
0.8971,0.8572,0.7658,0.7466
0.8572,0.8171,0.7466,0.728
0.8171,0.7771,0.728,0.7097
0.7771,0.7367,0.7097,0.6919
0.7367,0.6959,0.6919,0.6759
0.6959,0.6959,0.6759,0.6759
0.6959,0.6642,0.6759,0.6655
0.6642,0.6368,0.6655,0.6583
0.6368,0.6155,0.6583,0.6555
0.6155,0.6009,0.6555,0.6571
0.6009,0.592,0.6571,0.6626
0.592,0.5871,0.6626,0.6713
0.5871,0.585,0.6713,0.6832
0.585,0.5853,0.6832,0.6993
0.5853,0.5896,0.6993,0.7211
0.5896,0.5963,0.7211,0.7422
0.5963,0.6065,0.7422,0.7705
0.6065,0.6179,0.7705,0.8008
0.6179,0.6304,0.8008,0.8343
0.6304,0.6447,0.8343,0.8704
0.6447,0.6604,0.8704,0.9076
0.6604,0.6769,0.9076,0.9463
0.6769,0.6939,0.9463,0.9864
0.6939,0.7106,0.9864,1.0261
0.7106,0.7262,1.0261,1.0648
1.0954,1.0554,0.9115,0.8924
1.0554,1.0152,0.8924,0.8735
1.0152,0.9749,0.8735,0.855
0.9749,0.9343,0.855,0.837
0.9343,0.8936,0.837,0.8195
0.8936,0.8525,0.8195,0.8029
0.8525,0.8114,0.8029,0.7881
0.8114,0.7709,0.7881,0.7757
0.7709,0.7318,0.7757,0.7673
0.7318,0.7318,0.7673,0.7673
0.7318,0.708,0.7673,0.7664
0.708,0.708,0.7664,0.7664
0.708,0.6909,0.7664,0.77
0.6909,0.6778,0.77,0.7774
0.6778,0.6691,0.7774,0.7874
0.6691,0.6633,0.7874,0.8012
0.6633,0.6607,0.8012,0.8193
0.6607,0.6617,0.8193,0.8423
0.6617,0.6666,0.8423,0.8689
1.0954,1.0548,0.9575,0.9395
1.0548,1.014,0.9395,0.9222
1.014,0.9729,0.9222,0.9056
0.9729,0.9315,0.9056,0.8901
0.9315,0.89,0.8901,0.8758
0.89,0.8481,0.8758,0.8638
0.8481,0.8067,0.8638,0.8556
0.8067,0.8067,0.8556,0.8556
0.8067,0.7749,0.8556,0.8532
0.7749,0.7749,0.8532,0.8532
0.7749,0.7524,0.8532,0.8555
0.7524,0.7524,0.8555,0.8555
0.7524,0.7365,0.8555,0.8617
0.7365,0.7245,0.8617,0.8727
0.7245,0.7178,0.8727,0.8863
0.7178,0.7146,0.8863,0.9029
0.7146,0.7141,0.9029,0.9239
0.7141,0.7166,0.9239,0.9513
1.0954,1.0542,1.0034,0.987
1.0542,1.0128,0.987,0.9713
1.0128,0.9708,0.9713,0.9569
0.9708,0.9285,0.9569,0.9444
0.9285,0.8862,0.9444,0.9344
0.8862,0.8436,0.9344,0.9295
0.8436,0.8436,0.9295,0.9295
0.8436,0.8176,0.9295,0.9311
0.8176,0.795,0.9311,0.9374
0.795,0.7795,0.9374,0.9466
0.7795,0.768,0.9466,0.9592
0.768,0.7601,0.9592,0.9752
0.7601,0.756,0.9752,0.9943
0.756,0.7552,0.9943,1.0173
0.7552,0.7576,1.0173,1.0469
0.7576,0.7635,1.0469,1.0841
1.0954,1.0536,1.0494,1.0348
1.0536,1.0116,1.0348,1.0214
1.0116,0.9689,1.0214,1.0101
0.9689,0.9264,1.0101,1.0021
0.9264,0.885,1.0021,0.9988
0.885,0.885,0.9988,0.9988
0.885,0.858,0.9988,1.0012
0.858,0.858,1.0012,1.0012
0.858,0.8377,1.0012,1.008
0.8377,0.821,1.008,1.0197
0.821,0.81,1.0197,1.0335
0.81,0.8021,1.0335,1.0505
0.8021,0.797,1.0505,1.0719
1.0954,1.053,1.0954,1.0826
1.053,1.0103,1.0826,1.0718
1.0103,0.9669,1.0718,1.0644
0.9669,0.9247,1.0644,1.0623
0.9247,0.9247,1.0623,1.0623
0.9247,0.8956,1.0623,1.0654
0.8956,0.8956,1.0654,1.0654
0.8956,0.8734,1.0654,1.0726
0.8734,0.8541,1.0726,1.0858
0.2908,0.2954,0.6661,0.6711
0.2954,0.303,0.6711,0.6782
0.303,0.3149,0.6782,0.6889
0.3149,0.3288,0.6889,0.7011
0.3288,0.3288,0.7011,0.7011
0.3288,0.3622,0.7011,0.7304
0.3622,0.3953,0.7304,0.7601
0.3953,0.428,0.7601,0.7902
0.428,0.4601,0.7902,0.8208
0.4601,0.4913,0.8208,0.8523
0.4913,0.5217,0.8523,0.8847
0.5217,0.5512,0.8847,0.9178
0.5512,0.5798,0.9178,0.9517
0.5798,0.607,0.9517,0.9864
0.607,0.6329,0.9864,1.0219
0.6329,0.6578,1.0219,1.0582
0.6578,0.6816,1.0582,1.0954
0.1989,0.2066,0.7183,0.7273
0.2066,0.2066,0.7273,0.7273
0.2066,0.2193,0.7273,0.7399
0.2193,0.2193,0.7399,0.7399
0.2193,0.2404,0.7399,0.7592
0.2404,0.2404,0.7592,0.7592
0.2404,0.2717,0.7592,0.7866
0.2717,0.3051,0.7866,0.8153
0.3051,0.3386,0.8153,0.8444
0.3386,0.3718,0.8444,0.874
0.3718,0.4046,0.874,0.904
0.4046,0.437,0.904,0.9344
0.437,0.4689,0.9344,0.9653
0.4689,0.5001,0.9653,0.9969
0.5001,0.5306,0.9969,1.0291
0.5306,0.5605,1.0291,1.0619
0.5605,0.5897,1.0619,1.0954
0.2526,0.2862,0.8219,0.8507
0.2862,0.3198,0.8507,0.8798
0.3198,0.353,0.8798,0.9093
0.353,0.386,0.9093,0.9391
0.386,0.4185,0.9391,0.9693
0.4185,0.4507,0.9693,1
0.4507,0.4823,1,1.0312
0.4823,0.5133,1.0312,1.063
0.5133,0.5437,1.063,1.0954
0.303,0.3364,0.9134,0.9427
0.3364,0.3694,0.9427,0.9724
0.3694,0.4021,0.9724,1.0025
0.4021,0.4345,1.0025,1.033
0.4345,0.4664,1.033,1.0639
0.4664,0.4977,1.0639,1.0954
0.0399,0.0414,0.7525,0.7595
0.0414,0.0458,0.7595,0.7681
0.0458,0.0535,0.7681,0.7788
0.0535,0.0658,0.7788,0.7928
0.0658,0.0823,0.7928,0.8095
0.0823,0.0823,0.8095,0.8095
0.0823,0.1057,0.8095,0.8313
0.1057,0.1057,0.8313,0.8313
0.1057,0.1388,0.8313,0.8606
0.1388,0.1725,0.8606,0.8896
0.1725,0.2063,0.8896,0.9185
0.2063,0.24,0.9185,0.9474
0.24,0.2736,0.9474,0.9765
0.2736,0.3071,0.9765,1.0058
0.3071,0.3403,1.0058,1.0353
0.3403,0.3732,1.0353,1.0652
0.3732,0.4057,1.0652,1.0954
0.0221,0.0379,0.8029,0.8195
0.0379,0.0379,0.8195,0.8195
0.0379,0.0684,0.8195,0.8484
0.0684,0.1015,0.8484,0.878
0.1015,0.1351,0.878,0.9071
0.1682,0.1831,0.09,0.1241
0.1831,0.1919,0.1241,0.1504
0.1919,0.1963,0.1504,0.1736
0.1963,0.1963,0.1736,0.194
0.1963,0.1923,0.194,0.21
0.1923,0.184,0.21,0.2222
0.184,0.1692,0.2222,0.2317
0.1692,0.1499,0.2317,0.2363
0.1499,0.1499,0.2363,0.2363
0.1499,0.1159,0.2363,0.2361
0.1159,0.0783,0.2361,0.2307
0.0783,0.0379,0.2307,0.2218
0.5006,0.531,0.9505,0.9828
0.531,0.5608,0.9828,1.0158
0.5608,0.5897,1.0158,1.0494
0.5897,0.6174,1.0494,1.0839
0.4057,0.4363,0.1299,0.1621
0.4363,0.4674,0.1621,0.1939
0.4674,0.4988,0.1939,0.2253
0.4988,0.5307,0.2253,0.2562
0.5307,0.5633,0.2562,0.2864
0.5633,0.5949,0.2864,0.3153
0.5949,0.5949,0.3153,0.3153
0.5949,0.6097,0.3153,0.3292
0.6097,0.6097,0.3292,0.3292
0.118,0.1299,0.761,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1509,0.7736,0.7935
0.1509,0.1758,0.7935,0.8156
0.1758,0.2089,0.8156,0.8442
0.2089,0.2427,0.8442,0.8732
0.2427,0.2763,0.8732,0.9022
0.2218,0.2218,0.1759,0.1759
0.2218,0.2276,0.1759,0.2005
0.2276,0.2293,0.2005,0.2212
0.2293,0.2263,0.2212,0.2383
0.2263,0.2185,0.2383,0.2504
0.2185,0.2064,0.2504,0.2579
0.2064,0.1903,0.2579,0.2619
0.1903,0.1695,0.2619,0.2627
0.3598,0.3882,0.1759,0.2096
0.3882,0.4175,0.2096,0.2425
0.4175,0.4477,0.2425,0.2749
0.4477,0.4785,0.2749,0.3069
0.5897,0.6223,0.1759,0.206
0.6223,0.6549,0.206,0.2359
0.6549,0.6869,0.2359,0.2658
0.6869,0.6869,0.2658,0.2658
0.6869,0.6955,0.2658,0.2741
0.6955,0.6955,0.2741,0.2741
0.6955,0.7016,0.2741,0.2804
0.7016,0.7016,0.2804,0.2804
0.7016,0.7045,0.2804,0.284
0.9463,0.9115,0.2035,0.1759
0.9115,0.8782,0.1759,0.1495
0.8782,0.8782,0.1495,0.1495
0.8782,0.8611,0.1495,0.1363
0.8611,0.8611,0.1363,0.1363
0.8611,0.8488,0.1363,0.1271
0.2876,0.2876,0.7139,0.7139
0.2876,0.3199,0.7139,0.742
0.3199,0.3533,0.742,0.7713
0.3533,0.3864,0.7713,0.801
0.3864,0.4192,0.801,0.831
0.4192,0.4515,0.831,0.8615
0.4515,0.483,0.8615,0.8927
0.483,0.5137,0.8927,0.9247
0.5137,0.5437,0.9247,0.9575
0.3204,0.3106,0.6107,0.6044
0.3106,0.2978,0.6044,0.5958
0.2978,0.2815,0.5958,0.5845
0.2815,0.2815,0.5845,0.5845
0.2815,0.2585,0.5845,0.5685
0.2585,0.2585,0.5685,0.5685
0.2585,0.2218,0.5685,0.5437
0.2218,0.1846,0.5437,0.5194
0.1846,0.147,0.5194,0.4957
0.3662,0.3685,0.3546,0.3696
0.3685,0.3671,0.3696,0.3805
0.3671,0.3617,0.3805,0.3879
0.3617,0.3516,0.3879,0.3918
0.3516,0.337,0.3918,0.3923
0.337,0.3177,0.3923,0.3898
0.3177,0.2938,0.3898,0.3843
0.2938,0.2938,0.3843,0.3843
0.2938,0.2589,0.3843,0.3734
0.2589,0.2218,0.3734,0.3598
0.8655,0.8267,0.6816,0.6601
0.8267,0.7879,0.6601,0.6386
0.7879,0.7492,0.6386,0.6171
0.7492,0.7105,0.6171,0.5955
0.7105,0.6722,0.5955,0.5736
0.6722,0.6344,0.5736,0.5512
0.6344,0.5979,0.5512,0.53
0.5979,0.5979,0.53,0.53
0.3655,0.3642,0.6132,0.6147
0.3642,0.3634,0.6147,0.6168
0.3634,0.3638,0.6168,0.6197
0.3638,0.3657,0.6197,0.6234
0.3657,0.3694,0.6234,0.6282
0.3694,0.3751,0.6282,0.6345
0.3751,0.3835,0.6345,0.6428
0.3835,0.3972,0.6428,0.6558
0.3972,0.4137,0.6558,0.6709
0.4137,0.4137,0.6709,0.6709
0.4137,0.4447,0.6709,0.6996
0.4447,0.4762,0.6996,0.7307
0.4762,0.5063,0.7307,0.7629
0.5063,0.5353,0.7629,0.7963
0.5353,0.5634,0.7963,0.8306
0.5634,0.5897,0.8306,0.8655
0.5897,0.6137,0.8655,0.9008
0.6137,0.6364,0.9008,0.9369
0.6364,0.6581,0.9369,0.9744
0.8915,0.8555,0.4578,0.4319
0.8555,0.8195,0.4319,0.4057
0.8195,0.7838,0.4057,0.3795
0.7838,0.7481,0.3795,0.3532
0.7481,0.7127,0.3532,0.3278
0.7127,0.7127,0.3278,0.3278
0.8933,0.8563,0.5473,0.5226
0.8563,0.8195,0.5226,0.4977
0.8195,0.783,0.4977,0.4725
0.783,0.7466,0.4725,0.4469
0.3383,0.3526,0.6694,0.6825
0.3526,0.3694,0.6825,0.6976
0.3694,0.3694,0.6976,0.6976
0.3694,0.4021,0.6976,0.7269
0.4021,0.4349,0.7269,0.757
0.4349,0.4668,0.757,0.7878
0.4668,0.4977,0.7878,0.8195
0.293,0.3264,0.7613,0.7902
0.3264,0.3598,0.7902,0.8195
0.3598,0.3928,0.8195,0.8493
0.3928,0.4254,0.8493,0.8794
0.7235,0.6987,0.7371,0.7331
0.6987,0.6768,0.7331,0.7328
0.6768,0.6596,0.7328,0.7361
0.6596,0.6467,0.7361,0.7436
0.6467,0.6385,0.7436,0.7565
0.6385,0.6356,0.7565,0.7736
0.6356,0.6356,0.7736,0.7736
0.6162,0.5932,0.6009,0.5917
0.5932,0.5712,0.5917,0.5851
0.5712,0.5712,0.5851,0.5851
0.5712,0.5472,0.5851,0.5819
0.5472,0.5267,0.5819,0.5802
0.5267,0.5117,0.5802,0.5796
0.5117,0.5017,0.5796,0.5802
0.5017,0.4953,0.5802,0.5823
0.4953,0.4922,0.5823,0.5866
0.4922,0.4931,0.5866,0.5949
0.4931,0.4984,0.5949,0.6066
0.4984,0.4984,0.6066,0.6066
0.4984,0.5099,0.6066,0.6265
0.5099,0.5246,0.6265,0.6503
0.5246,0.5437,0.6503,0.6816
0.5437,0.5655,0.6816,0.7177
0.5655,0.5655,0.7177,0.7177


==> data/disease/disease_segments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> data/disease/disease_training_data.csv <==
x,y
0.7,0.3
0.6742997248761061,0.3327238592761143
0.6517330626887975,0.36004814756658
0.6319922262165074,0.38291066701792686
0.6147749889414782,0.4020748546039174
0.599794712852048,0.41816146137706905
0.586785508787246,0.4316814452088337
0.575503456537353,0.44305548534976863
0.565731382529198,0.4526281600937848
0.5572736541098982,0.4606893119440414
0.5499554330370201,0.46748027768184613
0.5436265081042894,0.4731985911957638
0.5381544628648088,0.4780114738540815
0.5334213522358702,0.4820617850851344
0.5293242182331921,0.48546927186540606
0.5257780533183187,0.4883305500155687
0.5227081341604776,0.49072868147283544
0.5200476677621784,0.49273626864179493
0.5177381182394202,0.49441519180885046
0.515731632160791,0.4958152572893072


==> data/pendulum/arrows_hamiltonian_sym_pos_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.19297,-3.1761,-3.12887,-3.21699,-3.12078,-3.19661
-1.41237,-1.44721,-1.3744,-2.94989,-2.86282,-2.87765
-0.20846,-0.14234,-0.20797,-3.69595,-3.73949,-3.78435
-0.1616,-0.09566,-0.16146,-3.90209,-3.94609,-3.99049
2.83122,2.89045,2.8199,-3.81282,-3.87155,-3.8999
-3.83351,-3.79828,-3.76768,3.15247,3.23926,3.14937
-3.37127,-3.30417,-3.32013,2.90501,2.94577,2.84928
-2.95101,-2.87736,-2.92143,2.69566,2.69586,2.61668
-2.3911,-2.31779,-2.36746,2.52442,2.51489,2.44191
-0.2322,-0.16481,-0.22901,2.74451,2.70464,2.65622
-1.59686,-1.52367,-1.57416,1.89777,1.88675,1.81479
0.10533,0.03959,0.10559,-2.29134,-2.2468,-2.20294
-0.02822,-0.09218,-0.02459,-2.6725,-2.6235,-2.58424
-2.70431,-2.75364,-2.6803,-2.69106,-2.61768,-2.60875
-3.60993,-3.63003,-3.56129,-3.02511,-2.93003,-2.9655
-3.84013,-3.82934,-3.77753,-3.26112,-3.16335,-3.2336
2.92366,2.85404,2.8766,-2.88521,-2.91743,-2.82335
3.5764,3.54564,3.51056,-3.11127,-3.20107,-3.11417
3.9222,3.86935,3.86002,-3.04127,-3.11011,-3.01207
2.39498,2.32159,2.37053,-2.5573,-2.54909,-2.47522
2.74848,2.8014,2.72868,0.9827,0.91397,0.89838
2.90864,2.96516,2.89348,1.26047,1.19712,1.17445
1.24938,1.28803,1.21469,2.94554,2.86141,2.87039
3.0116,3.05321,2.97963,2.84641,2.76485,2.76912
3.52236,3.55294,3.48099,2.88638,2.79647,2.81758
3.7562,3.77435,3.70636,3.00713,2.91135,2.94934
3.91092,3.88791,3.84575,3.35363,3.25974,3.34078
-0.27843,-0.34244,-0.27489,3.50092,3.54981,3.5892
0.21461,0.14851,0.21415,3.74153,3.7851,3.82993
-3.82585,-3.75706,-3.77728,2.77099,2.8063,2.71126
-3.80119,-3.72768,-3.77543,1.65313,1.64702,1.57177
-3.16827,-3.0962,-3.15155,0.8892,0.8689,0.8037
-2.83422,-2.88705,-2.8143,-0.8613,-0.79244,-0.77703
-2.93952,-2.91561,-2.87423,-3.20629,-3.11281,-3.19456
-0.75291,-0.80226,-0.72891,-2.87263,-2.79926,-2.7903
0.15946,0.2232,0.15544,-3.36693,-3.41645,-3.45517
2.62699,2.5534,2.59998,-0.92711,-0.92304,-0.84648
2.96409,3.0148,2.94165,0.63229,0.56062,0.54918
2.64353,2.69245,2.61906,2.7105,2.63662,2.62843
-3.3665,-3.29306,-3.34158,0.38757,0.38011,0.30575
-2.01384,-2.02776,-1.96155,-3.06561,-2.96856,-3.01185
0.20694,0.26681,0.19657,-3.19081,-3.24836,-3.27811
2.29227,2.21939,2.2716,-2.24477,-2.23054,-2.16083
2.26839,2.1965,2.22687,-2.83517,-2.85659,-2.76655
1.77682,1.81567,1.74231,2.90633,2.82237,2.83104
0.74581,0.76809,0.69857,3.10267,3.00847,3.04107
-0.25616,-0.31662,-0.2467,3.22954,3.28598,3.31703
-2.89121,-2.93408,-2.86045,-0.49659,-0.41623,-0.41842
-1.81516,-1.84185,-1.77092,-2.99703,-2.90491,-2.93153
0.62987,0.55754,0.61204,-2.82808,-2.80946,-2.74298
2.99561,2.92378,2.95387,-0.23059,-0.25242,-0.16221
-0.5792,-0.50649,-0.55947,2.88425,2.86855,2.7999
-1.83324,-1.75968,-1.80665,2.58594,2.58119,2.50507
-2.72345,-2.69326,-2.65763,-0.12661,-0.03646,-0.12295
1.21005,1.25634,1.18274,1.55405,1.47719,1.4736
2.12853,2.13737,2.07357,0.55208,0.45396,0.50334
-1.53609,-1.57215,-1.49914,-1.16719,-1.08102,-1.09401
2.00793,1.96652,1.94265,0.05664,-0.02509,0.06841
-1.94372,-1.91413,-1.87793,-0.19432,-0.10382,-0.18989
-1.13152,-1.18048,-1.10709,-1.70589,-1.63206,-1.62379
0.13607,0.19771,0.12848,1.49392,1.43982,1.40611
-0.04975,0.01521,-0.05153,1.70781,1.66124,1.61944
-0.14678,-0.20782,-0.13823,-1.39545,-1.34015,-1.3078
0.99195,1.01848,0.9476,0.84409,0.75189,0.77873
-1.38882,-1.34141,-1.32477,0.03612,0.11175,0.01548
0.41774,0.3465,0.40421,-0.99078,-0.96568,-0.90427
-0.43494,-0.3636,-0.42104,1.0134,0.98883,0.92698
-0.36776,-0.41083,-0.3372,-0.73238,-0.65221,-0.65407
0.24317,0.27406,0.20204,0.3775,0.28779,0.30845
-0.1199,-0.14698,-0.07594,-0.24261,-0.1507,-0.17678


==> data/pendulum/arrows_hamiltonian_sym_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.47085,-3.4074,-3.47538,-3.98204,-4.03471,-4.07461
-2.32346,-2.26005,-2.32806,-3.97137,-4.02414,-4.06394
1.29274,1.35979,1.29518,-4.01198,-4.05491,-4.10471
-2.7314,-2.7998,-2.73693,3.92602,3.96445,4.01848
0.00934,-0.05652,0.00937,3.71892,3.76535,3.81171
-1.0521,-0.98612,-0.99953,2.93377,2.97986,2.87785
-3.90035,-3.85628,-3.83552,2.50831,2.59143,2.49189
-3.23434,-3.16138,-3.2132,2.62081,2.60665,2.53293
-0.00508,0.05962,-0.00736,2.63183,2.58225,2.5391
-2.87244,-2.80054,-2.85642,1.26554,1.24311,1.17554
-0.19148,-0.25409,-0.1855,-2.26087,-2.20626,-2.16846
-3.4815,-3.53466,-3.46199,-1.21816,-1.14637,-1.12953
0.01872,-0.04596,0.02103,-2.81756,-2.76793,-2.72483
-3.25796,-3.31538,-3.24403,-2.0581,-1.99314,-1.96741
-2.22836,-2.27822,-2.20494,-2.79325,-2.7169,-2.70652
-0.2259,-0.15995,-0.22574,-3.59128,-3.63745,-3.68407
-3.23858,-3.17552,-3.24379,-3.7762,-3.8298,-3.8687
0.12617,0.19209,0.12627,-3.81579,-3.86205,-3.90859
1.31993,1.24698,1.28266,-2.87209,-2.88634,-2.79558
3.74648,3.69506,3.68373,-2.52224,-2.59651,-2.494
1.32838,1.37796,1.30464,1.78669,1.70997,1.70013
2.9453,3.00355,2.93254,1.21046,1.14697,1.11942
3.02285,3.08236,3.01194,1.98988,1.92876,1.89837
1.7053,1.75044,1.6768,2.85239,2.77042,2.76873
3.41148,3.44254,3.37048,2.69675,2.60269,2.62412
2.76424,2.70131,2.76967,3.92987,3.98376,4.02235
-3.18398,-3.11236,-3.16906,0.86054,0.83637,0.77016
-2.59188,-2.64215,-2.56893,-0.96073,-0.88491,-0.87375
3.07133,3.00049,3.05911,-1.44324,-1.41487,-1.35206
3.33711,3.26489,3.31978,-0.59211,-0.57176,-0.50258
2.96383,3.01561,2.94265,0.6146,0.54084,0.52673
0.21094,0.14496,0.21073,3.54004,3.58615,3.63284
-2.9846,-2.91401,-2.97315,2.38679,2.35724,2.29542
-2.92369,-2.85022,-2.89833,0.60777,0.60069,0.52214
-1.30693,-1.23769,-1.29932,-3.26268,-3.29805,-3.35485
0.25195,0.31304,0.24348,-3.1625,-3.22043,-3.25452
2.29968,2.34218,2.26856,-2.80628,-2.891,-2.88807
2.81599,2.87323,2.80181,2.67376,2.60848,2.58315
0.89025,0.89627,0.83394,3.14469,3.04129,3.09654
0.19023,0.12363,0.18875,3.1843,3.2286,3.27707
-2.15553,-2.21971,-2.15231,3.01629,3.06716,3.10897
-3.07654,-3.11829,-3.04471,-0.36347,-0.27801,-0.28223
-2.7219,-2.78025,-2.70929,-1.70161,-1.63831,-1.61054
0.19356,0.12496,0.18757,-3.05194,-3.01417,-2.95954
1.65903,1.58541,1.63102,-1.37946,-1.37693,-1.29548
-0.4965,-0.42453,-0.4802,2.96517,2.94318,2.87526
-2.72411,-2.69385,-2.65829,-0.13112,-0.03654,-0.12739
-0.42496,-0.48507,-0.41495,-2.47705,-2.41709,-2.38533
1.67123,1.71138,1.6379,1.24769,1.16072,1.16765
2.0392,2.05843,1.99002,0.679,0.57885,0.61727
-1.7045,-1.63091,-1.67276,1.17632,1.18039,1.09502
-2.03432,-2.05006,-1.98306,-0.63677,-0.53542,-0.5785
1.53033,1.4568,1.49764,-1.11779,-1.12356,-1.03723
1.91136,1.90652,1.85064,0.44359,0.34007,0.40764
-1.94606,-1.91655,-1.88028,-0.20047,-0.10542,-0.19571
1.45843,1.38546,1.42126,-0.91771,-0.93177,-0.8411
-1.32631,-1.25373,-1.2873,0.81527,0.83283,0.7405
-0.04935,0.01565,-0.05106,1.71028,1.66149,1.61752
1.40381,1.38029,1.33857,0.26876,0.17045,0.25594
-1.37707,-1.34575,-1.31122,-0.1836,-0.0897,-0.18133
-0.37705,-0.42859,-0.35558,-1.00769,-0.93359,-0.91997
-0.36636,-0.4105,-0.33685,-0.73542,-0.65237,-0.65246
0.2412,0.2736,0.20125,0.3811,0.28793,0.30732
-0.1178,-0.14654,-0.07505,-0.24681,-0.15129,-0.17622


==> data/pendulum/arrows_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.72284,-3.72959,-3.66687,-3.33374,-3.23532,-3.28713
-3.49729,-3.50616,-3.44235,-2.84181,-2.7437,-2.79305
-3.40597,-3.39493,-3.3433,-1.59648,-1.49876,-1.56924
-1.6452,-1.62772,-1.58097,-0.81757,-0.72156,-0.79793
-1.10135,-1.03788,-1.10585,-3.62489,-3.67502,-3.71308
-1.18962,-1.12665,-1.19498,-3.9562,-4.00744,-4.04431
1.89962,1.97298,1.9342,-3.69256,-3.68377,-3.7678
2.8348,2.90806,2.85811,-3.54183,-3.55189,-3.62451
3.21836,3.29082,3.23678,-3.7499,-3.76763,-3.83478
-3.81712,-3.87846,-3.87426,3.79787,3.74317,3.84185
-3.65944,-3.72213,-3.71545,3.71182,3.65993,3.75836
-3.61406,-3.68157,-3.66462,3.26239,3.22288,3.31906
-2.60641,-2.67848,-2.6231,3.72923,3.7496,3.81475
-3.73042,-3.75721,-3.68626,1.18396,1.27602,1.24954
-3.87974,-3.85409,-3.81425,-0.62054,-0.52789,-0.61102
-4.0241,-3.99868,-3.95863,-0.66025,-0.56749,-0.65043
-3.77284,-3.77249,-3.71378,-3.72951,-3.63068,-3.69035
1.00517,1.073,1.00935,-3.758,-3.79649,-3.84622
3.39785,3.3645,3.33198,-1.34998,-1.4381,-1.34942
3.87897,3.83301,3.81455,-1.45743,-1.53465,-1.43897
3.91012,3.84275,3.85938,-0.97835,-1.01827,-0.92199
3.08278,3.00994,3.04496,-0.67162,-0.68619,-0.59924
1.46336,1.47859,1.5271,1.60788,1.70458,1.63021
2.59946,2.55607,2.62971,1.26254,1.34241,1.34107
2.87946,2.83836,2.91191,1.49992,1.58193,1.57684
2.82361,2.81244,2.87738,2.43886,2.53655,2.48994
3.13597,3.13428,3.19419,2.93936,3.03817,2.9807
3.33621,3.33103,3.39291,3.04784,3.14643,3.09283
3.85956,3.83048,3.90205,2.71171,2.80252,2.77926
3.8592,3.8453,3.9115,3.28045,3.3775,3.33419
1.46512,1.5323,1.46785,3.72949,3.68899,3.64116
1.16177,1.22482,1.15654,3.38197,3.33088,3.29385
0.52124,0.55085,0.47914,2.96644,2.87595,2.89846
-1.66799,-1.73419,-1.66866,3.01573,3.05903,3.10413
-1.81108,-1.87662,-1.81042,3.41785,3.46292,3.50624
-3.00346,-2.97782,-2.93797,-0.87175,-0.7791,-0.86222
1.57098,1.64438,1.60511,-3.26263,-3.25463,-3.33824
1.22406,1.29771,1.25343,-3.06508,-3.06524,-3.14421
3.45362,3.38267,3.40945,-0.6382,-0.66469,-0.57262
3.57447,3.53783,3.61092,2.14257,2.2283,2.2162
1.09634,1.16004,1.09226,3.14356,3.09396,3.05533
-2.73624,-2.71066,-2.67075,-0.8502,-0.75752,-0.8406
-0.16581,-0.2195,-0.14696,-1.95714,-1.88949,-1.87244
2.66885,2.64918,2.71776,2.10183,2.19707,2.16104
-1.58397,-1.65071,-1.58577,2.69589,2.73766,2.78426
-1.51156,-1.57717,-1.51104,3.22015,3.26505,3.30855
-2.75804,-2.77341,-2.70657,0.99258,1.08924,1.04775
-3.19186,-3.16481,-3.12624,-0.66151,-0.56959,-0.65379
1.30943,1.23783,1.26702,-0.70879,-0.7319,-0.64116
-0.33717,-0.40662,-0.34535,1.72308,1.75597,1.8108
-2.20828,-2.18389,-2.14293,-0.8095,-0.71624,-0.79838
0.77691,0.84554,0.78299,-2.81919,-2.85504,-2.90722
2.52281,2.44923,2.49104,-0.86574,-0.86966,-0.7883
-1.16251,-1.22794,-1.16164,2.31849,2.36385,2.40688
-0.23573,-0.18184,-0.25433,-2.12449,-2.19186,-2.20929
1.04964,1.01623,1.08878,-2.12595,-2.03787,-2.05485
1.6619,1.73554,1.6922,-1.75454,-1.75312,-1.83303
0.65437,0.70728,0.63455,2.28507,2.21631,2.20077
-0.7043,-0.77153,-0.70713,2.12625,2.16661,2.21457
-2.3422,-2.32015,-2.27716,-0.94874,-0.85444,-0.93469
2.27555,2.2382,2.20984,0.08502,-15e-5,0.09106
1.869,1.80403,1.81527,-0.36483,-0.41137,-0.31369
1.96927,1.94321,2.01395,1.44198,1.53441,1.50694
-2.20463,-2.21637,-2.15116,0.97653,1.0741,1.02816
-1.5472,-1.55544,-1.49195,-1.84026,-1.74204,-1.79213
-0.83516,-0.86379,-0.79233,-1.61528,-1.52422,-1.54812
0.57644,0.62111,0.54747,1.99582,1.91724,1.91643
-0.3552,-0.40655,-0.33351,1.13799,1.20884,1.22146
0.1201,0.05441,0.12046,-1.56933,-1.52466,-1.48094
1.40606,1.36663,1.34052,0.43716,0.35368,0.44609
1.3678,1.33071,1.40386,1.11007,1.19546,1.18405
0.3424,0.27285,0.33395,-0.81071,-0.7782,-0.72304
-1.1695,-1.1424,-1.10387,0.19843,0.29034,0.20611
0.65046,0.57762,0.63001,-0.94283,-0.92826,-0.8588
1.04645,1.01621,0.98063,0.75421,0.66409,0.75062
0.35186,0.36898,0.3014,0.86726,0.77114,0.81043
-0.71921,-0.67884,-0.65379,0.44679,0.52946,0.43652
-0.45046,-0.42796,-0.38536,-0.13688,-0.04277,-0.12339
0.26798,0.23202,0.20218,0.09098,0.00473,0.09509


==> data/pendulum/arrows_learned_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-5.965974030506658,-6.019151168395464,-6.072349124681532,0.4978382317186032,0.21224764494207804,0.4978102869846701
-5.431212340663745,-5.484394414846777,-5.537587435207111,0.501064230019729,0.2154802680416239,0.5010495368611565
-4.839532452952092,-4.892719866468096,-4.945907547636171,0.5070557115463963,0.2214789161338473,0.5070553522744596
-4.262430210595243,-4.315620223701689,-4.368805305250827,0.49657292778833906,0.21099962192654687,0.49657954746492194
-3.490869056686588,-3.5441610615795938,-3.597244100058255,0.46632751855966603,0.18089128934654042,0.4666080161780073
-0.003941727255385885,-0.10149374771577513,0.011462042922381954,-8.659492657084344,-8.47685607577478,-8.376926007124617
-0.06319097732589007,-0.16110969148923182,-0.048356973364789724,-11.80957096595472,-11.628354174794483,-11.526784685706385
-1.4627331013054246,-1.5585130165991234,-1.4446420389217298,-12.38643055399261,-12.197154741280618,-12.105014153438363
0.8976923727828439,0.7800326769075951,0.8645027163511081,-12.192907447720335,-12.146348695484363,-11.921586769080381
3.3631034303469747,3.4159144619165467,3.4694778598649396,-0.6173629251496795,-0.3312831407945609,-0.616353016557234
4.199783661503895,4.252967372416629,4.306158756118879,-0.5210926552653135,-0.2355108900448215,-0.5210823560064988
4.784446269944834,4.837634177711319,4.890821364628387,-0.5098086291259687,-0.22423249715234306,-0.509809596729049
5.3755509186193855,5.42874335762291,5.481926013191076,-0.5145848714960071,-0.22901482222061986,-0.5145980038949407
5.913739243759588,5.966936775971847,6.020114337975116,-0.518012873077554,-0.23244966166020475,-0.5180396792802497
-6.1773510337870245,-6.2384660548736415,-6.283418726238265,10.508565428321248,10.234661508838617,10.530260305069941
-6.197931030500095,-6.256253366001539,-6.304179033264619,5.699827348565908,5.421569699839914,5.7137828958661565
-6.20397897956803,-6.2527619463364985,-6.310264689537924,-3.72252127547784,-4.013710247028174,-3.7342259148553563
0.3021594858518455,0.19237051298066454,0.29482548680306486,-10.723092371467061,-10.600332825031149,-10.43819529007866
0.29605097866101104,0.1861443274563257,0.2884430503150437,-9.75908186000282,-9.637083597607974,-9.474236555025149
6.154412035770793,6.215532106134068,6.260479328152412,-10.63832426015282,-10.364428460905788,-10.660033229303583
6.18112390846807,6.239553388019969,6.287366479237743,-5.861278398983057,-5.58318279928835,-5.8755288786711475
6.152124691458024,6.200291074646101,6.258383935890743,4.4915937146245035,4.783521519857416,4.504918121142747
-0.24273058087376853,-0.13437043423210504,-0.23860002667566782,8.942998160494326,8.811406504462493,8.657636918668462
-0.3241784426722294,-0.21413369960423623,-0.31624693498507206,11.85857988319691,11.737482117890025,11.573798197806386
0.9211867296243366,1.0072513164762995,0.8899469247592187,12.250103630878261,12.02974458928174,11.977119504160584
-1.332718271993305,-1.2156150333990867,-1.3024932571902577,11.95290492243798,11.897144441042787,11.679098652830515
-2.7919476164668637,-2.8395464926341187,-2.8981795443948997,1.1360809655480217,0.8434830582228265,1.1212696860222913
2.728637394455488,2.7641692068850627,2.8336494719071244,-2.130517994160005,-1.82581589409493,-2.0849486612677204
2.1005692315346476,1.9816792112956971,2.050516627495762,-6.954161644275871,-6.962539655860359,-6.702173309290679
-0.12918025225874707,-0.0248212334679625,-0.1330701142724564,10.865229940001566,10.712094332540644,10.579844321149224
-3.79552547277539,-3.8491522652565537,-3.901899658710712,0.12451988598527208,-0.1604640772809205,0.12570031171742002
-2.242311974083295,-2.3612248460367153,-2.291536972519631,-6.500700862113339,-6.506270942315988,-6.247540276055281
-2.058400173565073,-2.1064434515003843,-1.9905812370018365,-4.74884342918358,-4.456769457915385,-4.528831517676158
1.6515900549244726,1.537740078127074,1.578537056436092,-4.54210203787412,-4.6344294721288275,-4.334517949650261
-0.10973376260629486,-0.006315121935248413,-0.11534995096846856,9.925462067332365,9.767795577465758,9.640283741201024
0.641762890736608,0.6898508384743778,0.573977611570637,5.732503373991904,5.44048238863661,5.512416719724126
-2.588981002532244,-2.5690128194551463,-2.674787878802295,4.980655860421436,4.665903898582339,4.811869502416602
-0.49589004996703334,-0.5413211327517073,-0.4261330834802033,-5.074491394628771,-4.779420207620552,-4.8588907961155545
2.1125709391636303,1.998800343560866,2.0393403340680383,-4.522673703083095,-4.615703699097821,-4.315541126183158
3.7234916381263616,3.7770326825701854,3.8298661444744653,-0.2552390970630647,0.029861041847340175,-0.2561888918793471
-0.5378234465639125,-0.42073972355024836,-0.50769402185239,7.741976005630246,7.685920941448384,7.468093816429061
-2.1145816979688936,-2.0076420061869014,-2.030171387177342,3.373349823943119,3.5130655724848125,3.199562248195768
-2.4726461080248265,-2.423423654561498,-2.5395706628984662,2.151004478682623,1.8603490315742306,1.9290274670805339
-2.4271729746907313,-2.3881045278619926,-2.501410320691365,0.9784747499731381,0.676909049339546,0.7739413494514977
-2.416167928848771,-2.496509189522479,-2.518457900520813,-0.7479596138827684,-0.9833787910091676,-0.66957873548081
-2.2473955987664977,-2.366176200966321,-2.299690776142132,-2.8220289059978416,-2.838079359607004,-2.57334454443267
0.07869374700938359,0.1624446695478543,0.044640953859090615,4.0599563478307275,3.8332632072326476,3.7894076275219426
1.6383353643211152,1.68367257740387,1.5685098472951289,5.492959090539685,5.197783865618632,5.277518480380486
1.2132569894119296,1.2557496296167567,1.1413893789866236,5.401373049097636,5.103163317785292,5.190827912228649
-0.7062713463500154,-0.6643306823056578,-0.6004627480494564,-0.9828681150279568,-0.6840957339343898,-0.9534349303200411
0.528600922482374,0.4634954773962967,0.42293620700945134,0.14028704301271944,-0.12690819249750618,0.17323560828396722
1.623941508758092,1.5576968392589112,1.5184247785043432,-0.1380241263056483,-0.4031935650399685,-0.10181853538782448
2.4729398862978282,2.3569346051138975,2.4475116730137643,-1.0188276058926036,-0.94844394174679,-0.7415301411724329
2.3393676764332056,2.4211842058453286,2.4411479205776985,0.30109378581340707,0.5328221652407663,0.21806816057209133
2.283979487393463,2.4001066414870547,2.3509680808387365,2.8083807899518654,2.8773007749684183,2.5865430390193787
-0.7223015874804828,-0.6058801030128995,-0.6562909540359181,4.386973558604257,4.452216648465669,4.16303291764406
-0.2835515205818506,-0.23541151964255747,-0.17729348337151052,-0.44286979164264295,-0.15091062443003267,-0.42947617930037296


==> data/pendulum/arrows_learned_polynomial_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> data/pendulum/arrows_learned_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> data/pendulum/arrows_poly_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.77758,-3.84795,-3.7736,-3.19252,-3.14354,-3.10426
-3.4776,-3.51407,-3.55007,-3.5144,-3.60266,-3.51411
-2.90846,-2.94495,-2.98093,-3.51442,-3.60266,-3.5141
-0.19178,-0.26684,-0.1974,-1.751,-1.71379,-1.66287
-2.33773,-2.37446,-2.4102,-3.23955,-3.32764,-3.23894
-2.05314,-2.08989,-2.12561,-3.23956,-3.32764,-3.23893
-1.7654,-1.80262,-1.83786,-2.96485,-3.05264,-2.96364
-1.48405,-1.52081,-1.55651,-3.23957,-3.32764,-3.23892
-1.19627,-1.23351,-1.26873,-2.96486,-3.05264,-2.96363
-0.91502,-0.95179,-0.98748,-3.23957,-3.32764,-3.23892
-0.62722,-0.66447,-0.69968,-2.96487,-3.05264,-2.96362
-0.34268,-0.37994,-0.41514,-2.96487,-3.05264,-2.96362
-0.05811,-0.09538,-0.13057,-2.96488,-3.05264,-2.96361
0.23374,0.1953,0.16131,-2.6907,-2.7777,-2.68798
0.51141,0.47404,0.43895,-2.96495,-3.05264,-2.96356
0.79663,0.75913,0.72417,-2.96504,-3.05265,-2.96349
1.07759,1.04062,1.00513,-3.23971,-3.32765,-3.2388
1.36343,1.32617,1.29097,-3.23989,-3.32766,-3.23864
-0.48017,-0.5274,-0.4464,-1.17556,-1.09526,-1.09735
2.70378,2.73948,2.77625,-2.72906,-2.64034,-2.72841
2.98847,3.02413,3.06094,-2.45407,-2.36532,-2.45336
3.26671,3.30025,3.33913,-1.6303,-1.54033,-1.62704
3.55807,3.59368,3.63054,-2.17907,-2.0903,-2.17831
3.84316,3.87883,3.91562,-2.17903,-2.09029,-2.17835
-4.11892,-4.08256,-4.04646,3.2744,3.36272,3.27424
-4.11921,-4.08265,-4.04674,1.85199,1.9402,1.8516
-4.12011,-4.0839,-4.04764,-0.94585,-0.85743,-0.94582
3.91338,3.8773,3.84091,2.707,2.61851,2.70682
3.63608,3.6001,3.56362,2.52688,2.43834,2.52659
3.35255,3.31669,3.28008,2.52697,2.43834,2.52651
3.07121,3.03568,2.99875,2.25215,2.16333,2.2513
2.79312,2.75824,2.72067,1.97756,1.88836,1.97592
2.52208,2.48855,2.44967,1.70351,1.61354,1.70025
2.25221,2.22078,2.17989,1.70519,1.61409,1.69942
1.93375,1.8996,1.86131,2.80303,2.71341,2.80051
1.64596,1.61099,1.5735,3.07755,2.9884,3.07601
1.55994,1.55061,1.49182,1.46065,1.36248,1.43049
1.07694,1.04201,1.00448,3.07758,2.9884,3.07599
0.80345,0.77309,0.73121,2.53037,2.43873,2.52334
0.51875,0.48832,0.4465,2.53032,2.43872,2.52338
0.2269,0.19325,0.15448,2.80333,2.71343,2.80021
-0.05763,-0.0913,-0.13005,2.80332,2.71343,2.80022
-0.34208,-0.37572,-0.4145,2.80334,2.71343,2.8002
-0.62639,-0.65991,-0.69881,2.80341,2.71343,2.80013
-0.91444,-0.94927,-0.9869,3.07764,2.9884,3.07593
-1.19859,-1.2332,-1.27104,3.07777,2.98841,3.0758
-1.4824,-1.51648,-1.55484,3.07809,2.98842,3.07548
-1.76915,-1.80396,-1.8416,3.35266,3.26342,3.35094
-2.05261,-2.08477,-2.12497,3.35428,3.26356,3.34938
-2.33932,-2.37361,-2.41176,3.66918,3.57963,3.66683
-2.63401,-2.63415,-2.69888,3.8364,3.73757,3.79701
-3.01579,-2.97921,-2.94332,0.56246,0.65065,0.56203
-3.28825,-3.25181,-3.21578,0.56225,0.65053,0.56201
-3.56599,-3.52969,-3.49352,0.2871,0.37546,0.28702
-3.84608,-3.80981,-3.77361,0.28706,0.37544,0.28702
2.12695,2.16141,2.1994,-2.43588,-2.34643,-2.43372
-2.74595,-2.7091,-2.67349,0.54394,0.63195,0.54318
1.84207,1.87522,1.91447,-2.41775,-2.32757,-2.41403
1.5377,1.56451,1.60959,-2.13747,-2.04421,-2.12633
-2.48353,-2.44672,-2.41106,0.25063,0.33868,0.24993
-2.2381,-2.20083,-2.16564,0.2435,0.33125,0.24223
1.20061,1.18321,1.25696,-1.73893,-1.6424,-1.68334
-1.91992,-1.87292,-1.84832,1.61776,1.69827,1.6041
-1.94167,-1.90803,-1.86925,-0.73516,-0.64525,-0.73203
-1.65677,-1.62909,-1.58478,-1.00798,-0.9151,-0.99785
-1.16466,-1.16933,-1.10182,-1.35298,-1.25431,-1.30895
-0.11584,-0.17746,-0.0984,-1.56458,-1.50041,-1.47877
-1.4126,-1.34672,-1.34851,1.10669,1.16423,1.06542
-1.37694,-1.33812,-1.30451,-0.05818,0.02857,-0.06136
0.35898,0.28613,0.35821,-1.12826,-1.08501,-1.03987
-0.62772,-0.63968,-0.56839,-0.54622,-0.44847,-0.49545
0.59935,0.53554,0.53389,-0.04844,-0.10934,-0.01053


==> data/pendulum/arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.28474,-3.35204,-3.28773,-4.03211,-3.99,-3.93946
-2.62156,-2.6849,-2.61682,-3.9022,-3.84927,-3.80969
-1.23321,-1.29248,-1.22194,-4.0193,-3.95773,-3.92791
2.04642,1.97583,2.03499,-3.76117,-3.7316,-3.66983
2.93982,2.87217,2.93605,-3.89451,-3.85353,-3.80191
2.9881,2.92076,2.98502,-4.0792,-4.03721,-3.98656
-2.70176,-2.633,-2.69535,3.84717,3.81005,3.75487
-0.00256,0.06265,-0.00387,4.05795,4.00974,3.96522
-2.97743,-2.90966,-2.97339,3.23845,3.19785,3.14588
-0.02674,0.03853,-0.02792,3.55669,3.50866,3.46395
-2.98337,-2.91525,-2.97852,2.6427,2.60329,2.5502
-2.98799,-2.91964,-2.98259,2.33963,2.30102,2.24719
-3.2653,-3.19949,-3.26543,2.02934,1.98277,1.93659
-3.54223,-3.48067,-3.54995,1.75468,1.69776,1.66257
-0.08918,-0.02358,-0.08971,2.43916,2.39204,2.34641
-3.02564,-2.95524,-3.01478,1.01363,0.98318,0.92215
-0.12159,-0.05567,-0.12148,2.1,2.05378,2.00725
-3.61773,-3.659,-3.68303,0.06638,-0.01951,0.07851
-3.91623,-3.94712,-3.98207,0.13672,0.04259,0.13387
0.2431,0.17595,0.24045,-2.1989,-2.1563,-2.10623
-2.4463,-2.50041,-2.42798,-1.45046,-1.38012,-1.36137
-2.57846,-2.63705,-2.5662,-1.70836,-1.64553,-1.61724
0.10556,0.03979,0.10576,-2.78868,-2.74202,-2.69593
-3.02636,-3.09225,-3.02639,-2.24864,-2.2023,-2.15589
0.1842,0.11786,0.18324,-3.24043,-3.19541,-3.14769
-3.01848,-3.0843,-3.01837,-2.85363,-2.80711,-2.76088
0.2175,0.15101,0.21625,-3.72614,-3.68153,-3.6334
-2.74192,-2.80578,-2.73811,-3.46679,-3.41513,-3.3742
2.50632,2.436,2.49569,-2.97094,-2.94015,-2.87941
3.1156,3.04743,3.11062,-1.38829,-1.34906,-1.29581
3.50975,3.49318,3.56053,-0.31665,-0.21561,-0.25757
3.87825,3.86982,3.93341,-0.4621,-0.35908,-0.4114
3.39912,3.47179,3.4186,0.83668,0.8198,0.74808
2.0859,2.13997,2.06752,2.06464,1.99423,1.97557
3.09018,3.15678,3.09167,2.10032,2.05605,2.00759
0.98175,1.03923,0.96791,2.98309,2.91826,2.89241
2.2779,2.3371,2.26654,2.8238,2.76211,2.73244
2.27082,2.33125,2.26131,3.38862,3.32933,3.29684
2.5365,2.5993,2.53084,3.90765,3.85348,3.81525
3.25534,3.18921,3.25481,-0.54723,-0.50159,-0.45448
-2.56261,-2.59901,-2.52595,-0.63589,-0.54575,-0.55882
2.5383,2.59205,2.51952,1.2309,1.16001,1.142
-0.33599,-0.26869,-0.333,3.3743,3.33218,3.28165
-2.95308,-2.87972,-2.91858,0.2996,0.30867,0.22059
0.12927,0.06331,0.12909,-3.06091,-3.01479,-2.96816
2.85764,2.78479,2.81984,-0.33488,-0.35012,-0.25892
2.87361,2.80424,2.86564,-2.21015,-2.17534,-2.11809
3.02422,3.0901,3.02424,1.60867,1.56232,1.51592
-0.04329,0.02197,-0.04449,2.88533,2.83727,2.7926
-2.63393,-2.56591,-2.58413,0.28114,0.32091,0.22043
0.67438,0.60426,0.66436,-2.42243,-2.3907,-2.33076
1.52104,1.4474,1.49211,-1.39177,-1.39085,-1.30845
-1.71376,-1.64099,-1.69371,2.19744,2.18149,2.10909
-2.15911,-2.17939,-2.11058,-0.67374,-0.57405,-0.61101
2.00939,2.02975,1.96091,0.72722,0.62756,0.66442
-2.22486,-2.16219,-2.16884,0.25505,0.30951,0.20624
1.73678,1.66407,1.69832,-0.92309,-0.93959,-0.84779
0.74203,0.79211,0.71886,1.49949,1.42345,1.41267
-0.95002,-0.99562,-0.922,-1.40893,-1.32751,-1.32499
1.7188,1.67784,1.65345,0.06828,-0.0179,0.07994
-1.67275,-1.62559,-1.60863,0.01689,0.09654,-0.00436
-0.16718,-0.22728,-0.15716,-1.33324,-1.2733,-1.24157
0.59586,0.64409,0.57062,1.19377,1.1154,1.1081
1.01869,0.94968,0.9705,-0.43325,-0.46949,-0.37002
-0.42127,-0.35009,-0.40792,1.01778,0.99116,0.92695
-1.07486,-1.05962,-1.01112,-0.28887,-0.18742,-0.26546
0.60549,0.5319,0.57366,-0.55959,-0.5638,-0.47838
-0.74855,-0.67809,-0.70323,0.36587,0.39603,0.29856
0.24505,0.27759,0.20521,0.37952,0.2865,0.30566
-0.1203,-0.14869,-0.07729,-0.24361,-0.14793,-0.17336


==> data/pendulum/arrows_vf.csv <==
x1,x2,x3,y1,y2,y3
-0.8419641540794425,-0.8510945497107024,-0.8323742932050697,-0.9637777424181645,-0.9415370731294342,-0.9450670869594392
-0.8091909795589226,-0.8178885098018751,-0.7992427801260586,-0.8803778113543458,-0.8578261016605091,-0.8620080326883466
-0.7827426599120201,-0.79097134471738,-0.7724191087573864,-0.8072697626356167,-0.7844026101878614,-0.7892777752722695
-0.48174120527947206,-0.4942292363175662,-0.47538320132803535,-0.9544164432224383,-0.9353481177536955,-0.9333655568488579
-0.27223536174889285,-0.2867981053307984,-0.2684179973716603,-0.9822785817993894,-0.9660835588054989,-0.9601468793895953
0.6601977436425008,0.6413543476285952,0.6514533130658184,-0.7647671567063432,-0.7667944980587679,-0.7453230679068343
0.7370515204127499,0.7182779403057538,0.7277706957708143,-0.788839693489903,-0.7918148407541099,-0.769849773132926
0.8714246966220482,0.8528941644460963,0.8610224149199261,-0.7875148450000209,-0.7925368232497229,-0.7696049125985335
0.9041366620280944,0.8855064400057353,0.8941214501834027,-0.8708364824167691,-0.875141382692038,-0.8525325608395665
-0.9147447866324789,-0.8961534159076582,-0.9045705188010058,0.8596374465246974,0.8642355908367843,0.8414925843558794
-0.832861409529657,-0.8141802662160367,-0.823075159594806,0.8283673275100414,0.8322534641886987,0.8098411644984047
-0.8299777068402674,-0.8116026924505766,-0.8190761138735458,0.6898860284476884,0.6958511064202892,0.6725205041410958
-0.7221068621411373,-0.7034037790146451,-0.712428197125375,0.7245677425017139,0.7282584450075276,0.7059398224145643
-0.8957786428980552,-0.8976536218075506,-0.8814802405017383,-0.465241925560943,-0.4399673545014474,-0.4531166565394592
-0.27540083030555107,-0.28974833910244824,-0.2712930341102613,-0.9196834442337685,-0.903145224956617,-0.8976458221390506
-0.9606634345572155,-0.9492627485726681,-0.944040005519017,0.09324859771409177,0.11350930195064679,0.08909812536409079
0.772104168446909,0.7746724680898618,0.7581487460382013,0.437995866287779,0.41283156071012006,0.4251694434743176
0.6121025588538982,0.6216610782963339,0.6028787323628069,0.7550666074992396,0.7331530896506151,0.7360266164482105
0.6858482762174773,0.6948755546230827,0.6761719987612365,0.7850700812017717,0.7627535470344862,0.7664399219146221
0.7898189520437446,0.798139486992532,0.7795679143138261,0.8229637667595981,0.8001566975683936,0.804897081717403
0.8234055494577763,0.8321969673208001,0.8135340946350165,0.9051980830889348,0.8827121943308138,0.8867537117041078
-0.7734980992762435,-0.7750839000258439,-0.759062759288249,-0.3953869105333787,-0.37007662155524346,-0.3835581959226908
-0.8125228418924558,-0.8190239807331,-0.8009227821501158,-0.6899148027809232,-0.6660642886701384,-0.6733864336515325
0.5239821796982136,0.5051108039692727,0.5155495116859263,-0.6281076319112092,-0.6295925542368936,-0.6084164997207877
0.7792470520300872,0.7612792327485578,0.7673604678454642,-0.5456973620883114,-0.5535903470046861,-0.5295407001770808
0.8422644099665852,0.8512253978693516,0.832532929058952,0.9441246573245397,0.9217599414079563,0.9255464819102044
-0.7003409157153957,-0.6817582695376432,-0.6901324874990762,0.6443215733630985,0.6489829531773044,0.6262113835306731
-0.8238079183311846,-0.8155663912582982,-0.8069012546613427,-0.04821599687509526,-0.02535719556000693,-0.0479314070631609
0.5629812481483416,0.5694613159699276,0.5513665975647315,0.4920106520197087,0.4681497877767091,0.4755007923653971
-0.042695652357289005,-0.02569421678503736,-0.04250664910590474,0.8408230915584696,0.829718609516795,0.8181062219941504
-0.6491562961373647,-0.631256953711857,-0.6371327359557437,0.43701673343434755,0.44518578095553996,0.42104410327866026
-0.07024651852335517,-0.08610833799828255,-0.06836434973888306,-0.6755892495791911,-0.6617717430319142,-0.6530121592174102
0.04574958892358039,0.06187610486248052,0.04430951600568078,0.6668555512077989,0.6536027393104744,0.6442198128391461
-0.5185159153477704,-0.5277237724131298,-0.5089914109250359,-0.6202349902789315,-0.5980520503715042,-0.60146416221266
-0.43945470704520584,-0.4465828268569386,-0.4282993261374628,-0.4220353662915297,-0.39851049468943867,-0.40496330370318245
0.5366874392978469,0.5455999552784847,0.526915765898841,0.6174171052250037,0.5950174483596025,0.5988770565663877
-0.5678560427589805,-0.5490662015696187,-0.5586827271074948,0.6076439146290131,0.6104275703374442,0.5885599183888144
-0.2074374623199804,-0.22044130478173796,-0.20166265373117986,-0.5009963595092358,-0.4825610084075578,-0.47964421009437985
0.1851337884776858,0.19825724450982407,0.17949831685861528,0.4681003576889653,0.4498186714551189,0.4466810999505886
0.5805996746915538,0.5674678780339588,0.5644685417713828,-0.09641953266216485,-0.11469040295472022,-0.08961233208141994
-0.25155850504450417,-0.26177599476711433,-0.2429219020490483,-0.3722273934316187,-0.3508574382728721,-0.352696491246141
-0.03357145250926141,-0.016627140937456986,-0.03349849525836657,0.5845459996326952,0.5732849893230618,0.5618279221343296
0.12751532227840734,0.1408014763686325,0.1220719913790369,0.3596679946061927,0.3415997148547816,0.33815921308219
0.2228986126727337,0.20407016812662726,0.2140190869449783,-0.22071902941508625,-0.22298331490780665,-0.20138578980991162
0.343753456634871,0.34955959539353754,0.3316839382674759,0.29903803562916065,0.27486595671830805,0.28312810571925917
-0.23681938717097295,-0.2182946555751646,-0.2263965102120824,0.1819518669335869,0.1870123329549549,0.16406356476407913
0.05047380421115033,0.06428646821911266,0.04567420466315908,0.21640414814356967,0.19906332867004095,0.19462039798430908
-0.08774306664603881,-0.09610281691586842,-0.07752313844354886,-0.12421071391359884,-0.10142954913420943,-0.10611223754860433
-0.029277404592530365,-0.040356429185649745,-0.021455547689155807,-0.08799296188431072,-0.06741261844820223,-0.067851828715489
0.06014541842548726,0.07073558705866478,0.051854433540428735,0.1237233978576564,0.10268355298581766,0.10392394210423994


==> data/pendulum/real_data.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> data/pendulum/segments_hamiltonian_sym_pos_vf.csv <==
x1,x2,y1,y2
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-3.86924,-4.08407,-3.91252
-3.86924,-3.65415,-3.91252,-3.7415
-3.65415,-3.44372,-3.7415,-3.56509
-3.44372,-3.25537,-3.56509,-3.36726
-3.25537,-3.25537,-3.36726,-3.36726
-3.25537,-3.19145,-3.36726,-3.25348
-3.19145,-3.19145,-3.25348,-3.25348
-3.19145,-3.1711,-3.25348,-3.1491
-3.1711,-3.18959,-3.1491,-3.04437
-3.18959,-3.23645,-3.04437,-2.95239
-3.23645,-3.3125,-2.95239,-2.85506
-3.3125,-3.42816,-2.85506,-2.73976
-3.42816,-3.607,-2.73976,-2.5838
-3.607,-3.81534,-2.5838,-2.40441
-3.81534,-4.01567,-2.40441,-2.21631
-4.01567,-4.01567,-2.21631,-2.21631
-4.01567,-4.06283,-2.21631,-2.16857
-4.06283,-4.06283,-2.16857,-2.16857
-3.79957,-3.79957,-4.08407,-4.08407
-3.79957,-3.55302,-4.08407,-3.96273
-3.55302,-3.29918,-3.96273,-3.85751
-3.29918,-3.03951,-3.85751,-3.76737
-3.03951,-2.77594,-3.76737,-3.68917
-2.77594,-2.51035,-3.68917,-3.61801
-2.51035,-2.24448,-3.61801,-3.54804
-2.24448,-1.98016,-3.54804,-3.4727
-1.98016,-1.72051,-3.4727,-3.38342
-1.72051,-1.47526,-3.38342,-3.26263
-1.47526,-1.47526,-3.26263,-3.26263
-1.47526,-1.3817,-3.26263,-3.18264
-1.3817,-1.3817,-3.18264,-3.18264
-1.3817,-1.33905,-3.18264,-3.10631
-1.33905,-1.33905,-3.10631,-3.10631
-1.33905,-1.3367,-3.10631,-3.03178
-1.3367,-1.36472,-3.03178,-2.96164
-1.36472,-1.41822,-2.96164,-2.89026
-1.41822,-1.5063,-2.89026,-2.80689
-1.5063,-1.64324,-2.80689,-2.70484
-1.64324,-1.84791,-2.70484,-2.578
-1.84791,-2.09063,-2.578,-2.44898
-2.09063,-2.33999,-2.44898,-2.33321
-2.33999,-2.59457,-2.33321,-2.22938
-2.59457,-2.85285,-2.22938,-2.13499
-2.85285,-3.11239,-2.13499,-2.04405
-3.11239,-3.3694,-2.04405,-1.94644
-3.3694,-3.61811,-1.94644,-1.83006
-3.61811,-3.85072,-1.83006,-1.68488
-3.85072,-4.04785,-1.68488,-1.51807
-4.04785,-4.04785,-1.51807,-1.51807
-3.23056,-2.96191,-4.08407,-4.02565
-2.96191,-2.69095,-4.02565,-3.97893
-2.69095,-2.41871,-3.97893,-3.94011
-2.41871,-2.1458,-3.94011,-3.90613
-2.1458,-1.87257,-3.90613,-3.8749
-1.87257,-1.59915,-3.8749,-3.84533
-1.59915,-1.32558,-3.84533,-3.81724
-1.32558,-1.0518,-3.81724,-3.79127
-1.0518,-0.77772,-3.79127,-3.76867
-0.77772,-0.50328,-3.76867,-3.75113
-0.50328,-0.2285,-3.75113,-3.74036
-0.2285,0.04648,-3.74036,-3.7376
0.04648,0.32141,-3.7376,-3.7432
0.32141,0.59608,-3.7432,-3.75646
0.59608,0.87039,-3.75646,-3.77593
0.87039,1.14436,-3.77593,-3.79984
1.14436,1.41806,-3.79984,-3.82664
1.41806,1.69158,-3.82664,-3.85527
1.69158,1.96495,-3.85527,-3.88532
1.96495,2.23809,-3.88532,-3.91732
2.23809,2.51082,-3.91732,-3.95265
2.51082,2.78271,-3.95265,-3.99377
2.78271,3.05301,-3.99377,-4.04406
-2.37704,-2.10327,-4.08407,-4.05792
-2.10327,-1.82924,-4.05792,-4.03466
-1.82924,-1.55505,-4.03466,-4.01341
-1.55505,-1.28071,-4.01341,-3.99403
-1.28071,-1.00623,-3.99403,-3.97687
-1.00623,-0.73159,-3.97687,-3.96266
-0.73159,-0.45677,-3.96266,-3.95223
-0.45677,-0.18183,-3.95223,-3.94635
-0.18183,0.09318,-3.94635,-3.94553
0.09318,0.36816,-3.94553,-3.94982
0.36816,0.64302,-3.94982,-3.95887
0.64302,0.91772,-3.95887,-3.97196
0.91772,1.19225,-3.97196,-3.98826
1.19225,1.46663,-3.98826,-4.00699
1.46663,1.74087,-4.00699,-4.02765
1.74087,2.01496,-4.02765,-4.0502
2.01496,2.28883,-4.0502,-4.07528
2.53735,2.80715,-3.79901,-3.85205
2.80715,3.07486,-3.85205,-3.91471
3.07486,3.33896,-3.91471,-3.99098
3.33896,3.59757,-3.99098,-4.08407
3.59757,3.59757,-4.08407,-4.08407
-4.00824,-3.90515,2.74537,2.90937
-3.90515,-3.83789,2.90937,3.04997
-3.83789,-3.79965,3.04997,3.18686
-3.79965,-3.79561,3.18686,3.34106
-3.79561,-3.83301,3.34106,3.49059
-3.83301,-3.83301,3.49059,3.49059
-3.83301,-3.92035,3.49059,3.66189
-3.92035,-3.92035,3.66189,3.66189
-3.92035,-4.08407,3.66189,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.88937,2.17504,2.36906
-3.88937,-3.68558,2.36906,2.55356
-3.68558,-3.48209,2.55356,2.73829
-3.48209,-3.48209,2.73829,2.73829
-3.48209,-3.32749,2.73829,2.90723
-3.32749,-3.32749,2.90723,2.90723
-3.32749,-3.25764,2.90723,3.02266
-3.25764,-3.25764,3.02266,3.02266
-3.25764,-3.2295,3.02266,3.12744
-3.2295,-3.23985,3.12744,3.23686
-3.23985,-3.27946,3.23686,3.33041
-3.27946,-3.34548,3.33041,3.42573
-3.34548,-3.44569,3.42573,3.53462
-3.44569,-3.5945,3.53462,3.67035
-3.5945,-3.80554,3.67035,3.84637
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.88049,1.89054,2.07484
-3.88049,-3.65903,2.07484,2.23736
-3.65903,-3.42515,2.23736,2.38174
-3.42515,-3.18486,2.38174,2.51544
-3.18486,-2.9452,2.51544,2.65012
-2.9452,-2.71783,2.65012,2.80346
-2.71783,-2.71783,2.80346,2.80346
-2.71783,-2.6076,2.80346,2.90938
-2.6076,-2.6076,2.90938,2.90938
-2.6076,-2.55053,2.90938,3.00268
-2.55053,-2.55053,3.00268,3.00268
-2.55053,-2.53561,3.00268,3.08669
-2.53561,-2.55778,3.08669,3.16987
-2.55778,-2.60471,3.16987,3.23855
-2.60471,-2.6786,3.23855,3.30849
-2.6786,-2.79141,3.30849,3.38863
-2.79141,-2.96149,3.38863,3.4886
-2.96149,-3.20317,3.4886,3.61917
-3.20317,-3.44386,3.61917,3.75174
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.87846,1.60603,1.78765
-3.87846,-3.65471,1.78765,1.93615
-3.65471,-3.41009,1.93615,2.06113
-3.41009,-3.15649,2.06113,2.16727
-3.15649,-2.89962,2.16727,2.26548
-2.89962,-2.64367,2.26548,2.36604
-2.64367,-2.39197,2.36604,2.47662
-2.39197,-2.14774,2.47662,2.60263
-2.14774,-1.91714,2.60263,2.75149
-1.91714,-1.91714,2.75149,2.75149
-1.91714,-1.78026,2.75149,2.87312
-1.78026,-1.78026,2.87312,2.87312
-1.78026,-1.71266,2.87312,2.96963
-1.71266,-1.71266,2.96963,2.96963
-1.71266,-1.6905,2.96963,3.05305
-1.6905,-1.70941,3.05305,3.13786
-1.70941,-1.75484,3.13786,3.2018
-1.75484,-1.82605,3.2018,3.26303
-1.82605,-1.93294,3.26303,3.328
-1.93294,-2.08716,3.328,3.39864
-2.08716,-2.31045,3.39864,3.48041
-2.31045,-2.57221,3.48041,3.56424
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.93126,1.03702,1.19921
-3.93126,-3.75419,1.19921,1.33274
-3.75419,-3.55652,1.33274,1.43913
-3.55652,-3.32672,1.43913,1.53
-3.32672,-3.06484,1.53,1.61383
-3.06484,-2.80224,1.61383,1.69551
-2.80224,-2.54243,1.69551,1.78547
-2.54243,-2.28683,1.78547,1.8868
-2.28683,-2.0352,1.8868,1.99768
-2.0352,-1.78614,1.99768,2.1143
-1.78614,-1.53791,2.1143,2.23271
-1.53791,-1.28871,2.23271,2.34903
-1.28871,-1.03688,2.34903,2.45947
-1.03688,-0.78081,2.45947,2.55955
-0.78081,-0.51891,2.55955,2.64271
-0.51891,-0.25028,2.64271,2.69909
-0.25028,0.02325,2.69909,2.71686
0.02325,0.27213,2.71686,2.69517
0.27213,0.51397,2.69517,2.64327
0.51397,0.77598,2.64327,2.56062
0.77598,1.03215,2.56062,2.4609
1.03215,1.28407,2.4609,2.35067
1.28407,1.53332,2.35067,2.23445
1.53332,1.78154,2.23445,2.11603
1.78154,2.03055,2.11603,1.9993
2.03055,2.28212,1.9993,1.88826
2.28212,2.53764,1.88826,1.78673
2.53764,2.7974,1.78673,1.69661
2.7974,3.05998,1.69661,1.61487
3.05998,3.32189,1.61487,1.53114
3.32189,3.57667,1.53114,1.42875
3.57667,3.57667,1.42875,1.42875
3.57667,3.77767,1.42875,1.31616
3.77767,3.95971,1.31616,1.17132
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99123,0.46801,0.64553
-3.99123,-3.86673,0.64553,0.8003
-3.86673,-3.71932,0.8003,0.92327
-3.71932,-3.55166,0.92327,1.01919
-3.55166,-3.35527,1.01919,1.09883
-3.35527,-3.10263,1.09883,1.17982
-3.10263,-2.84073,1.17982,1.26359
-2.84073,-2.58358,1.26359,1.36064
-2.58358,-2.3326,1.36064,1.47277
-2.3326,-2.08653,1.47277,1.59548
-2.08653,-1.84283,1.59548,1.72291
-1.84283,-1.5988,1.72291,1.84973
-1.5988,-1.35214,1.84973,1.97128
-1.35214,-1.10098,1.97128,2.08312
-1.10098,-0.84395,2.08312,2.18052
-0.84395,-0.58038,2.18052,2.25813
-0.58038,-0.31074,2.25813,2.31016
-0.31074,-0.03705,2.31016,2.33133
-0.03705,0.23715,2.33133,2.31906
0.23715,0.50814,2.31906,2.27492
0.50814,0.77343,2.27492,2.20364
0.77343,1.03221,2.20364,2.11106
1.03221,1.28489,2.11106,2.00271
1.28489,1.53262,2.00271,1.88338
4.05039,3.98721,-0.29204,-0.4585
3.98721,3.89582,-0.4585,-0.60773
3.89582,3.76968,-0.60773,-0.74287
3.76968,3.6205,-0.74287,-0.84967
3.6205,3.6205,-0.84967,-0.84967
3.6205,3.42818,-0.84967,-0.94253
3.42818,3.42818,-0.94253,-0.94253
3.42818,3.16866,-0.94253,-1.03294
3.16866,2.90705,-1.03294,-1.11763
2.90705,2.65017,-1.11763,-1.21536
2.65017,2.40028,-1.21536,-1.32984
2.40028,2.1562,-1.32984,-1.45642
2.1562,1.91507,-1.45642,-1.58863
1.91507,1.67388,-1.58863,-1.72075
1.67388,1.43007,-1.72075,-1.84793
1.43007,1.18165,-1.84793,-1.96576
1.18165,0.92721,-1.96576,-2.06977
0.92721,0.66598,-2.06977,-2.15494
0.66598,0.39818,-2.15494,-2.21584
0.39818,0.12546,-2.21584,-2.24725
0.12546,-0.14903,-2.24725,-2.24581
-0.14903,-0.42143,-2.24581,-2.21169
-0.42143,-0.6887,-2.21169,-2.14839
-0.6887,-0.94931,-2.14839,-2.06124
-0.94931,-1.20315,-2.06124,-1.95575
-1.20315,-1.45105,-1.95575,-1.83685
-1.45105,-1.6945,-1.83685,-1.70898
-1.6945,-1.93553,-1.70898,-1.57656
-1.93553,-2.17676,-1.57656,-1.44451
-2.17676,-2.4212,-1.44451,-1.31864
-2.4212,-2.6716,-1.31864,-1.20535
-2.6716,-2.92897,-1.20535,-1.10893
-2.92897,-3.19073,-1.10893,-1.02463
-3.19073,-3.41193,-1.02463,-0.94848
-3.41193,-3.58837,-0.94848,-0.86803
-3.58837,-3.73929,-0.86803,-0.76865
-3.73929,-3.87006,-0.76865,-0.64048
-3.87006,-3.97499,-0.64048,-0.48165
-3.97499,-4.04784,-0.48165,-0.29735
-4.04784,-4.08407,-0.29735,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
3.95146,3.77468,-1.10309,-1.24569
3.77468,3.57902,-1.24569,-1.35597
3.57902,3.57902,-1.35597,-1.35597
3.57902,3.32416,-1.35597,-1.45807
3.32416,3.062,-1.45807,-1.54106
3.062,2.79937,-1.54106,-1.6226
2.79937,2.53985,-1.6226,-1.71337
2.53985,2.28482,-1.71337,-1.81611
2.28482,2.03381,-1.81611,-1.9284
2.03381,1.78523,-1.9284,-2.04606
1.78523,1.53714,-2.04606,-2.16474
1.53714,1.28759,-2.16474,-2.28031
1.28759,1.03489,-2.28031,-2.38869
1.03489,0.77744,-2.38869,-2.48506
0.77744,0.51399,-2.48506,-2.56298
0.51399,0.25807,-2.56298,-2.61225
0.25807,-0.00669,-2.61225,-2.62983
-0.00669,-0.28025,-2.62983,-2.60956
-0.28025,-0.54925,-2.60956,-2.55445
-0.54925,-0.81186,-2.55445,-2.47358
-0.81186,-1.06859,-2.47358,-2.37526
-1.06859,-1.32079,-2.37526,-2.26569
-1.32079,-1.57005,-2.26569,-2.1495
-1.57005,-1.81811,-2.1495,-2.03077
-1.81811,-2.06693,-2.03077,-1.91363
-2.06693,-2.31841,-1.91363,-1.80241
-2.31841,-2.57404,-1.80241,-1.70121
-2.57404,-2.83409,-1.70121,-1.61197
-2.83409,-3.09696,-1.61197,-1.53114
-3.09696,-3.35867,-1.53114,-1.44689
-3.35867,-3.57775,-1.44689,-1.35804
-3.57775,-3.76847,-1.35804,-1.25157
-3.76847,-3.93889,-1.25157,-1.117
-3.93889,-4.08407,-1.117,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-2.98582,-2.7361,-3.57403,-3.45945
-2.7361,-2.56144,-3.45945,-3.37021
-2.56144,-2.44381,-3.37021,-3.29597
-2.44381,-2.36581,-3.29597,-3.22972
-2.36581,-2.3158,-3.22972,-3.16474
-2.3158,-2.28952,-3.16474,-3.08636
-2.28952,-2.29906,-3.08636,-3.00464
-2.29906,-2.29906,-3.00464,-3.00464
-2.29906,-2.34989,-3.00464,-2.91335
-2.34989,-2.34989,-2.91335,-2.91335
-2.34989,-2.4527,-2.91335,-2.80971
-2.4527,-2.4527,-2.80971,-2.80971
-2.4527,-2.67983,-2.80971,-2.65646
-2.67983,-2.92311,-2.65646,-2.52864
-2.92311,-3.17091,-2.52864,-2.40942
-3.17091,-3.4168,-2.40942,-2.28639
-3.4168,-3.65495,-2.28639,-2.14928
-3.65495,-3.87928,-2.14928,-1.99088
-3.87928,-4.08407,-1.99088,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-3.55252,-3.53367,-3.33816,-3.21762
-3.53367,-3.55004,-3.21762,-3.09772
-3.55004,-3.55004,-3.09772,-3.09772
-3.55004,-3.60559,-3.09772,-2.96594
-3.60559,-3.60559,-2.96594,-2.96594
-3.60559,-3.72376,-2.96594,-2.79226
-3.72376,-3.72376,-2.79226,-2.79226
-3.72376,-3.90192,-2.79226,-2.58304
-3.90192,-4.08407,-2.58304,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.01395,-3.91951,-3.77711,-3.63398
-3.91951,-3.85606,-3.63398,-3.50201
-3.85606,-3.82,-3.50201,-3.36856
-3.82,-3.81706,-3.36856,-3.21363
-3.81706,-3.85308,-3.21363,-3.06611
-3.85308,-3.85308,-3.06611,-3.06611
-3.85308,-3.93503,-3.06611,-2.89224
-3.93503,-3.93503,-2.89224,-2.89224
-3.93503,-4.08407,-2.89224,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
4.08407,3.96899,-1.98323,-2.08685
3.96899,3.7574,-2.08685,-2.26198
3.7574,3.53301,-2.26198,-2.42065
3.53301,3.30217,-2.42065,-2.56997
3.30217,3.09697,-2.56997,-2.70523
3.09697,2.96044,-2.70523,-2.80869
2.96044,2.86987,-2.80869,-2.89575
2.86987,2.81244,-2.89575,-2.97442
2.81244,2.78104,-2.97442,-3.05659
2.78104,2.78248,-3.05659,-3.14401
2.78248,2.78248,-3.14401,-3.14401
2.78248,2.82439,-3.14401,-3.23667
2.82439,2.82439,-3.23667,-3.23667
2.82439,2.91537,-3.23667,-3.33889
2.91537,2.91537,-3.33889,-3.33889
2.91537,3.13439,-3.33889,-3.50382
3.13439,3.36576,-3.50382,-3.65211
3.36576,3.59757,-3.65211,-3.79957
3.59757,3.82607,-3.79957,-3.95215
4.08407,4.06589,-2.38366,-2.40447
4.06589,3.88413,-2.40447,-2.61078
3.88413,3.73746,-2.61078,-2.78386
3.73746,3.64112,-2.78386,-2.9175
3.64112,3.57899,-2.9175,-3.03439
3.57899,3.54448,-3.03439,-3.15368
3.54448,3.54802,-3.15368,-3.29785
3.54802,3.595,-3.29785,-3.43144
3.595,3.595,-3.43144,-3.43144
3.595,3.70002,-3.43144,-3.59446
3.70002,3.70002,-3.59446,-3.59446
3.70002,3.88207,-3.59446,-3.79957
3.88207,4.07863,-3.79957,-3.99138
4.07863,4.08407,-3.99138,-3.99652
4.08407,4.04864,-2.69781,-2.75132
4.04864,3.94752,-2.75132,-2.91878
3.94752,3.88167,-2.91878,-3.06288
3.88167,3.84487,-3.06288,-3.20398
3.84487,3.84319,-3.20398,-3.36357
3.84319,3.88207,-3.36357,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.65396,-1.80803,-1.96064
3.65396,3.40987,-1.96064,-2.08666
3.40987,3.15687,-2.08666,-2.19424
3.15687,2.90066,-2.19424,-2.29417
2.90066,2.64553,-2.29417,-2.39672
2.64553,2.39492,-2.39672,-2.50973
2.39492,2.15283,-2.50973,-2.63965
2.15283,1.92796,-2.63965,-2.79644
1.92796,1.92796,-2.79644,-2.79644
1.92796,1.82127,-2.79644,-2.90498
1.82127,1.82127,-2.90498,-2.90498
1.82127,1.76942,-2.90498,-2.99705
1.76942,1.76942,-2.99705,-2.99705
1.76942,1.75946,-2.99705,-3.07774
1.75946,1.78624,-3.07774,-3.15481
1.78624,1.83659,-3.15481,-3.21667
1.83659,1.91481,-3.21667,-3.27846
1.91481,2.03175,-3.27846,-3.3451
2.03175,2.20106,-3.3451,-3.4193
2.20106,2.44492,-3.4193,-3.50667
2.44492,2.70635,-3.50667,-3.592
1.5368,1.77408,1.6388,1.49984
1.77408,2.00827,1.49984,1.35569
2.00827,2.24225,1.35569,1.21121
2.24225,2.47957,1.21121,1.07245
2.47957,2.72388,1.07245,0.94675
2.72388,2.9769,0.94675,0.83975
2.9769,3.23528,0.83975,0.74564
3.23528,3.41857,0.74564,0.67248
3.41857,3.56564,0.67248,0.59267
3.56564,3.68844,0.59267,0.49388
3.68844,3.78675,0.49388,0.36996
3.78675,3.8545,0.36996,0.22338
3.8545,3.88663,0.22338,0.0646
3.88663,3.88207,0.0646,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.12875,2.37489,1.55186,1.42932
2.37489,2.62633,1.42932,1.31829
2.62633,2.88407,1.31829,1.22285
2.88407,3.14618,1.22285,1.13968
3.14618,3.38623,1.13968,1.06058
3.38623,3.57509,1.06058,0.98004
3.57509,3.73718,0.98004,0.88187
3.73718,3.88207,0.88187,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
3.61902,3.36607,4.00891,3.90167
3.36607,3.10683,3.90167,3.81053
3.10683,2.84316,3.81053,3.73281
2.84316,2.57695,3.73281,3.66399
2.57695,2.3098,3.66399,3.59878
2.3098,2.04312,3.59878,3.53188
2.04312,1.77858,3.53188,3.45753
1.77858,1.5522,3.45753,3.38049
1.5522,1.3963,3.38049,3.31286
1.3963,1.28996,3.31286,3.25157
1.28996,1.22033,3.25157,3.19468
1.22033,1.17676,3.19468,3.13671
1.17676,1.15909,3.13671,3.05691
1.15909,1.18356,3.05691,2.98
1.18356,1.18356,2.98,2.98
1.18356,1.25186,2.98,2.89148
1.25186,1.25186,2.89148,2.89148
1.25186,1.41142,2.89148,2.75881
1.41142,1.41142,2.75881,2.75881
1.41142,1.64266,2.75881,2.61046
1.64266,1.88333,2.61046,2.47756
1.88333,2.12997,2.47756,2.35605
2.12997,2.38175,2.35605,2.24557
2.38175,2.63799,2.24557,2.14587
2.63799,2.89746,2.14587,2.05476
2.89746,3.1577,2.05476,1.96586
3.1577,3.41472,1.96586,1.86832
3.41472,3.65187,1.86832,1.75509
3.65187,3.88207,1.75509,1.60603
3.46569,3.23504,3.70704,3.55801
3.23504,3.0644,3.55801,3.44059
3.0644,2.95165,3.44059,3.3492
2.95165,2.87697,3.3492,3.27033
2.87697,2.83031,3.27033,3.19554
2.83031,2.80871,3.19554,3.10888
2.80871,2.82329,3.10888,3.02117
2.82329,2.82329,3.02117,3.02117
2.82329,2.87925,3.02117,2.92479
2.87925,2.87925,2.92479,2.92479
2.87925,2.98811,2.92479,2.81335
2.98811,2.98811,2.81335,2.81335
2.98811,3.20812,2.81335,2.64943
3.20812,3.43785,2.64943,2.49844
3.43785,3.66494,2.49844,2.34347
3.66494,3.88207,2.34347,2.17504
3.88207,4.08406,2.17504,1.98893
4.08406,4.08407,1.98893,1.98892
3.43769,3.38494,3.41621,3.31638
3.38494,3.35828,3.31638,3.21177
3.35828,3.36447,3.21177,3.10436
3.36447,3.36447,3.10436,3.10436
3.36447,3.40876,3.10436,2.98796
3.40876,3.40876,2.98796,2.98796
3.40876,3.49973,2.98796,2.85408
3.49973,3.49973,2.85408,2.85408
3.49973,3.68607,2.85408,2.65232
3.68607,3.88207,2.65232,2.45955
3.88207,4.07334,2.45955,2.26212
4.07334,4.08407,2.26212,2.25057
3.67974,3.66111,3.37523,3.24455
3.66111,3.6784,3.24455,3.11485
3.6784,3.6784,3.11485,3.11485
3.6784,3.73376,3.11485,2.97439
3.73376,3.73376,2.97439,2.97439
3.73376,3.88207,2.97439,2.74405
3.88207,4.05256,2.74405,2.52842
4.05256,4.08407,2.52842,2.48986
4.02892,3.95118,3.73395,3.59255
3.95118,3.90228,3.59255,3.45704
3.90228,3.88207,3.45704,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.8991,3.31306,3.15753
3.8991,3.94701,3.15753,3.01413
3.94701,4.02526,3.01413,2.85947
2.74405,2.47322,3.88207,3.83443
2.47322,2.20154,3.83443,3.79181
2.20154,1.9295,3.79181,3.75149
1.9295,1.65737,3.75149,3.71184
1.65737,1.38522,3.71184,3.67231
1.38522,1.11297,3.67231,3.63352
1.11297,0.84037,3.63352,3.5973
0.84037,0.56711,3.5973,3.56661
0.56711,0.29298,3.56661,3.54535
0.29298,0.01819,3.54535,3.53714
0.01819,-0.25665,3.53714,3.54361
-0.25665,-0.53087,3.54361,3.56343
-0.53087,-0.80423,3.56343,3.59315
-0.80423,-1.0769,3.59315,3.62883
-1.0769,-1.34918,3.62883,3.66736
-1.34918,-1.62134,3.66736,3.70682
-1.62134,-1.89348,3.70682,3.74643
-1.89348,-2.16554,3.74643,3.78657
-2.16554,-2.4373,3.78657,3.82872
-2.4373,-2.70827,3.82872,3.87549
-2.70827,-2.97766,3.87549,3.93049
-2.97766,-3.24419,3.93049,3.99776
-3.24419,-3.50613,3.99776,4.08093
-3.50613,-3.51509,4.08093,4.08407
1.60603,1.33225,3.88207,3.85608
1.33225,1.05827,3.85608,3.83222
1.05827,0.78404,3.83222,3.81161
0.78404,0.50949,3.81161,3.7957
0.50949,0.23467,3.7957,3.78592
0.23467,-0.04031,3.78592,3.7833
-0.04031,-0.31527,3.7833,3.78812
-0.31527,-0.59001,3.78812,3.79985
-0.59001,-0.86446,3.79985,3.8173
-0.86446,-1.13862,3.8173,3.83902
-1.13862,-1.41253,3.83902,3.8636
-3.977,-3.79957,2.53412,2.74405
-3.79957,-3.64516,2.74405,2.97017
-3.64516,-3.64516,2.97017,2.97017
-3.64516,-3.59042,2.97017,3.10338
-3.59042,-3.59042,3.10338,3.10338
-3.59042,-3.57391,3.10338,3.22649
-3.57391,-3.5929,3.22649,3.35002
-4.06263,-4.06263,1.38601,1.38601
-4.06263,-4.01318,1.38601,1.43476
-4.01318,-4.01318,1.43476,1.43476
-4.01318,-3.79957,1.43476,1.60603
-3.79957,-3.56127,1.60603,1.7419
-3.56127,-3.31353,1.7419,1.84663
-3.31353,-3.05387,1.84663,1.93707
-3.93202,-3.88218,0.17354,0.32656
-3.88218,-3.79957,0.32656,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68243,0.46801,0.59302
-3.68243,-3.54613,0.59302,0.68759
-3.54613,-3.38344,0.68759,0.76538
-3.38344,-3.17619,0.76538,0.84072
-3.17619,-2.91687,0.84072,0.93208
-2.91687,-2.66373,0.93208,1.03887
-2.66373,-2.41884,1.03887,1.16357
-2.41884,-2.18018,1.16357,1.30007
-2.18018,-1.94422,1.30007,1.44131
-2.09854,-2.32996,-1.24161,-1.09312
-2.32996,-2.56575,-1.09312,-0.95186
-2.56575,-2.8096,-0.95186,-0.82541
-2.8096,-3.0624,-0.82541,-0.7178
-3.0624,-3.28559,-0.7178,-0.63102
-3.28559,-3.44623,-0.63102,-0.55678
-3.44623,-3.57445,-0.55678,-0.47348
-3.57445,-3.6791,-0.47348,-0.3704
-3.6791,-3.75585,-0.3704,-0.2453
-3.75585,-3.79957,-0.2453,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.23056,-3.02202,-3.51506,-3.33742
-3.02202,-3.02202,-3.33742,-3.33742
-3.02202,-2.94467,-3.33742,-3.2335
-2.94467,-2.94467,-3.2335,-3.2335
-2.94467,-2.91304,-3.2335,-3.1386
-2.91304,-2.92307,-3.1386,-3.03803
-2.92307,-2.96378,-3.03803,-2.9553
-2.96378,-3.03187,-2.9553,-2.87119
-3.03187,-3.13688,-2.87119,-2.77486
-3.13688,-3.29474,-2.77486,-2.65473
-1.52352,-1.25692,-3.51506,-3.44805
-1.25692,-0.99283,-3.44805,-3.37228
-0.99283,-0.73316,-3.37228,-3.28367
-0.73316,-0.48704,-3.28367,-3.1653
-0.48704,-0.48704,-3.1653,-3.1653
-0.48704,-0.43732,-3.1653,-3.1151
-0.43732,-0.43732,-3.1151,-3.1151
-0.43732,-0.42871,-3.1151,-3.0664
-0.42871,-0.45341,-3.0664,-3.02131
-0.45341,-0.49846,-3.02131,-2.97915
-0.49846,-0.58273,-2.97915,-2.9213
-0.58273,-0.72841,-2.9213,-2.83802
-0.72841,-0.97179,-2.83802,-2.71029
-0.97179,-1.21666,-2.71029,-2.58526
-1.21666,-1.46207,-2.58526,-2.46116
-1.46207,-1.70833,-2.46116,-2.33873
-1.70833,-1.95636,-2.33873,-2.21996
-1.95636,-2.20731,-2.21996,-2.10751
-2.20731,-2.46208,-2.10751,-2.00409
-0.95451,-0.68343,-3.51506,-3.46908
-0.68343,-0.41113,-3.46908,-3.4312
-0.41113,-0.1372,-3.4312,-3.4091
-0.1372,0.13753,-3.4091,-3.40941
0.13753,0.4114,-3.40941,-3.43192
0.4114,0.68367,-3.43192,-3.46983
0.68367,0.95476,-3.46983,-3.51576
0.95476,1.2254,-3.51576,-3.5644
1.2254,1.49608,-3.5644,-3.61281
3.68612,3.59757,-0.27326,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.46114,-0.3855,-0.49087
3.46114,3.31685,-0.49087,-0.56514
3.31685,3.12087,-0.56514,-0.6461
3.12087,2.86823,-0.6461,-0.75427
2.86823,2.62419,-0.75427,-0.88034
2.62419,2.38887,-0.88034,-1.0223
2.38887,2.15865,-1.0223,-1.17261
2.15865,1.92949,-1.17261,-1.32461
1.92949,1.69809,-1.32461,-1.47313
1.69809,1.46193,-1.47313,-1.61393
2.24677,2.4724,1.03446,0.87735
2.4724,2.70352,0.87735,0.7287
2.70352,2.94358,0.7287,0.59525
2.94358,3.18262,0.59525,0.47901
3.18262,3.33268,0.47901,0.4014
3.33268,3.44533,0.4014,0.32433
3.44533,3.5303,0.32433,0.23662
3.5303,3.58719,0.23662,0.13504
3.58719,3.61154,0.13504,0.02156
3.61154,3.59757,0.02156,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54287,-0.101,-0.21807
2.56534,2.43801,3.38477,3.3091
2.43801,2.35347,3.3091,3.2426
2.35347,2.29797,3.2426,3.17783
2.29797,2.26586,3.17783,3.10365
2.26586,2.26685,3.10365,3.02341
2.26685,2.26685,3.02341,3.02341
2.26685,2.30743,3.02341,2.93473
2.30743,2.30743,2.93473,2.93473
2.30743,2.39637,2.93473,2.83512
2.39637,2.39637,2.83512,2.83512
2.39637,2.61912,2.83512,2.676
2.61912,2.86121,2.676,2.546
2.86121,3.10922,2.546,2.42727
3.10922,3.35658,2.42727,2.30719
3.35658,3.59757,2.30719,2.17504
3.59757,3.82613,2.17504,2.02285
-3.47496,-3.53623,-0.2402,-0.14731
-3.53623,-3.567,-0.14731,-0.04158
-3.567,-3.56114,-0.04158,0.07284
-3.56114,-3.51506,0.07284,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42292,0.18351,0.29063
-3.42292,-3.31823,0.29063,0.3663
-3.31823,-3.17285,0.3663,0.44605
-3.17285,-2.94808,0.44605,0.56091
-2.94808,-2.71009,0.56091,0.69802
-2.71009,-2.48072,0.69802,0.84936
-2.2272,-2.09253,-3.3259,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.02664,-3.23056,-3.14936
-2.02664,-2.02664,-3.14936,-3.14936
-2.02664,-2.00324,-3.14936,-3.06836
-2.00324,-2.01801,-3.06836,-2.98563
-2.01801,-2.0599,-2.98563,-2.91225
-2.0599,-2.13092,-2.91225,-2.83378
-2.13092,-2.24104,-2.83378,-2.7443
-2.24104,-2.40295,-2.7443,-2.64097
-0.21554,-0.01012,-3.238,-3.21673
-0.01012,0.18351,-3.21673,-3.23056
0.18351,0.18351,-3.23056,-3.23056
0.18351,0.45161,-3.23056,-3.28787
0.45161,0.71773,-3.28787,-3.35619
4.08407,4.01553,-1.35538,-1.42042
4.01553,3.82068,-1.42042,-1.57938
3.82068,3.58422,-1.57938,-1.71817
3.58422,3.33197,-1.71817,-1.82683
3.33197,3.07243,-1.82683,-1.91761
3.07243,2.81128,-1.91761,-2.00385
2.81128,2.55195,-2.00385,-2.09528
2.55195,2.29628,-2.09528,-2.19644
2.29628,2.04492,-2.19644,-2.30791
2.04492,1.79774,-2.30791,-2.4284
1.79774,1.55465,-2.4284,-2.55689
1.55465,1.31664,-2.55689,-2.69442
1.31664,1.14652,-2.69442,-2.80586
1.14652,1.0398,-2.80586,-2.89003
1.0398,0.97486,-2.89003,-2.95736
0.97486,0.93854,-2.95736,-3.01567
0.93854,0.92723,-3.01567,-3.0924
0.92723,0.96043,-3.0924,-3.16197
0.96043,0.96043,-3.16197,-3.16197
0.96043,1.03702,-3.16197,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.19963,-3.23056,-3.31936
2.72011,2.49201,-2.52387,-2.64146
2.49201,2.3292,-2.64146,-2.74398
2.3292,2.21815,-2.74398,-2.83299
2.21815,2.14626,-2.83299,-2.91134
2.14626,2.10361,-2.91134,-2.98477
2.10361,2.08799,-2.98477,-3.06741
2.08799,2.11032,-3.06741,-3.14874
2.11032,2.11032,-3.14874,-3.14874
2.11032,2.17504,-3.14874,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.30831,-3.23056,-3.32714
1.89054,1.89054,3.31306,3.31306
1.89054,1.76221,3.31306,3.22514
1.76221,1.76221,3.22514,3.22514
1.76221,1.69532,3.22514,3.14368
1.69532,1.69532,3.14368,3.14368
1.69532,1.67365,3.14368,3.06472
1.67365,1.68935,3.06472,2.98435
1.68935,1.73152,2.98435,2.91188
1.73152,1.80327,2.91188,2.8326
1.80327,1.9156,2.8326,2.73987
1.9156,2.08291,2.73987,2.62974
2.08291,2.31823,2.62974,2.50257
2.31823,2.56839,2.50257,2.38863
1.03702,1.03702,3.31306,3.31306
1.03702,0.84719,3.31306,3.21517
0.84719,0.84719,3.21517,3.21517
0.84719,0.77462,3.21517,3.15077
0.77462,0.77462,3.15077,3.15077
0.77462,0.74613,3.15077,3.08533
0.74613,0.76188,3.08533,3.01706
0.76188,0.79998,3.01706,2.96444
0.79998,0.86867,2.96444,2.90074
0.86867,0.98252,2.90074,2.81863
0.98252,1.16965,2.81863,2.7038
0.46801,0.19788,3.31306,3.26383
0.19788,0.19788,3.26383,3.26383
0.19788,-0.02621,3.26383,3.25152
-0.02621,-0.25525,3.25152,3.27403
-0.25525,-0.47955,3.27403,3.3177
-0.47955,-0.74704,3.3177,3.38037
-0.74704,-1.01429,3.38037,3.44447
-2.23315,-2.44932,-0.94665,-0.77672
-2.44932,-2.66733,-0.77672,-0.60927
-2.66733,-2.88963,-0.60927,-0.44773
-2.88963,-3.06927,-0.44773,-0.32045
-3.06927,-3.17887,-0.32045,-0.23416
-3.17887,-3.25092,-0.23416,-0.15982
-3.25092,-3.29648,-0.15982,-0.08421
-3.29648,-3.31354,-0.08421,0.0047
-3.31354,-3.29238,0.0047,0.09291
-3.29238,-3.29238,0.09291,0.09291
-3.29238,-3.23056,0.09291,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.08781,0.18351,0.30795
-1.87683,-1.81704,-3.24005,-3.17866
-1.81704,-1.78055,-3.17866,-3.1089
-1.78055,-1.77552,-3.1089,-3.03123
-1.77552,-1.77552,-3.03123,-3.03123
-1.77552,-1.80803,-3.03123,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.90296,-2.94605,-2.83059
-1.90296,-2.00604,-2.83059,-2.74533
-2.00604,-2.17,-2.74533,-2.6372
1.1256,0.87597,-2.56087,-2.67619
0.87597,0.62337,-2.67619,-2.78462
0.62337,0.39284,-2.78462,-2.87161
0.39284,0.22035,-2.87161,-2.92248
0.22035,0.05685,-2.92248,-2.94955
0.05685,-0.101,-2.94955,-2.94605
-0.101,-0.101,-2.94605,-2.94605
-0.101,-0.101,-2.94605,-2.94605
2.61082,2.8028,0.5529,0.37724
2.8028,2.91706,0.37724,0.26137
2.91706,2.98899,0.26137,0.17125
2.98899,3.03275,0.17125,0.08959
3.03275,3.05026,0.08959,-0.00587
3.05026,3.02856,-0.00587,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95233,-0.101,-0.22102
2.95233,2.86673,-0.22102,-0.31512
2.86673,2.71717,-0.31512,-0.4574
2.71717,2.51217,-0.4574,-0.64049
2.51217,2.30459,-0.64049,-0.8207
2.30459,2.09392,-0.8207,-0.9973
-1.06938,-0.82081,2.61127,2.72872
-0.82081,-0.57024,2.72872,2.8417
-0.57024,-0.34482,2.8417,2.93665
-0.34482,-0.101,2.93665,3.02856
-0.101,-0.101,3.02856,3.02856
-0.101,-0.03953,3.02856,3.04257
-0.03953,-0.03953,3.04257,3.04257
-0.03953,0.03766,3.04257,3.04012
0.03766,0.12784,3.04012,3.01755
0.12784,0.25635,3.01755,2.97193
-2.57842,-2.32349,2.19619,2.2992
-2.32349,-2.0735,2.2992,2.41362
-2.0735,-1.82933,2.41362,2.53995
-1.82933,-1.59612,2.53995,2.67804
-1.59612,-1.44078,2.67804,2.78677
-1.44078,-1.33961,2.78677,2.87445
-1.33961,-1.27943,2.87445,2.94442
-1.27943,-1.23902,2.94442,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.24217,3.02856,3.11255
-1.24217,-1.27882,3.11255,3.177
-1.27882,-1.33814,3.177,3.23369
-1.33814,-1.42803,3.23369,3.29217
-1.42803,-1.5649,3.29217,3.35816
-2.49109,-2.59052,-0.4562,-0.31723
-2.59052,-2.6548,-0.31723,-0.19776
-2.6548,-2.69189,-0.19776,-0.08091
-2.69189,-2.69616,-0.08091,0.05736
-2.69616,-2.66155,0.05736,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.5759,0.18351,0.34073
-2.5759,-2.47447,0.34073,0.47762
-2.23392,-2.04269,0.67774,0.8751
-2.04269,-1.83951,0.8751,1.0602
-1.83951,-1.62558,1.0602,1.23277
-1.62558,-1.40092,1.23277,1.3911
-1.40092,-1.16536,1.3911,1.53262
-1.16536,-0.91886,1.53262,1.65393
-0.91886,-0.66189,1.65393,1.7508
-0.66189,-0.39587,1.7508,1.81854
-0.39587,-0.12712,1.81854,1.8526
-0.12712,0.14725,1.8526,1.85119
0.14725,0.41909,1.85119,1.81374
0.41909,0.68436,1.81374,1.74311
0.68436,0.94039,1.74311,1.64372
0.94039,1.18583,1.64372,1.52029
1.18583,1.4203,1.52029,1.37698
1.4203,1.64385,1.37698,1.21713
1.64385,1.85666,1.21713,1.0432
1.85666,2.05858,1.0432,0.85677
2.05858,2.24817,0.85677,0.65795
2.24817,2.39137,0.65795,0.48273
2.39137,2.48864,0.48273,0.33672
2.48864,2.55203,0.33672,0.20737
2.55203,2.58775,0.20737,0.07858
2.58775,2.58905,0.07858,-0.07256
2.58905,2.54952,-0.07256,-0.21547
2.54952,2.54952,-0.21547,-0.21547
2.54952,2.45955,-0.21547,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29485,-0.3855,-0.60461
2.29485,2.12161,-0.60461,-0.79415
2.12161,1.92337,-0.79415,-0.98447
1.92337,1.71401,-0.98447,-1.1625
1.71401,1.49393,-1.1625,-1.3271
1.66073,1.8548,1.03455,0.84022
1.8548,2.01185,0.84022,0.64985
2.01185,2.12625,0.64985,0.47653
2.12625,2.20515,0.47653,0.31631
2.20515,2.25364,0.31631,0.16012
2.25364,2.2709,0.16012,-0.00814
2.2709,2.24345,-0.00814,-0.20419
2.24345,2.17504,-0.20419,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
1.25119,1.01489,-1.33056,-1.4706
1.01489,0.76549,-1.4706,-1.58553
0.76549,0.50771,-1.58553,-1.67015
0.50771,0.24867,-1.67015,-1.72063
0.24867,-0.01508,-1.72063,-1.73646
-0.01508,-0.28667,-1.73646,-1.71518
-0.28667,-0.55479,-1.71518,-1.65681
-0.55479,-0.81356,-1.65681,-1.56523
-0.81356,-1.06045,-1.56523,-1.44504
-1.06045,-1.29398,-1.44504,-1.30045
-1.29398,-1.51305,-1.30045,-1.13475
-1.51305,-1.71628,-1.13475,-0.94996
-1.71628,-1.8948,-0.94996,-0.75403
-1.8948,-2.02947,-0.75403,-0.57165
-2.02947,-2.1256,-0.57165,-0.40355
-2.1256,-2.18927,-0.40355,-0.24369
-2.18927,-2.22302,-0.24369,-0.08079
-2.22302,-2.22098,-0.08079,0.09997
-2.22098,-2.17955,0.09997,0.27488
-2.17955,-2.17955,0.27488,0.27488
-2.17955,-2.09253,0.27488,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94097,0.46801,0.6963
-1.94097,-1.78175,0.6963,0.88291
-1.78175,-1.58446,0.88291,1.07395
-1.58446,-1.37058,1.07395,1.24629
-1.37058,-1.14187,1.24629,1.39839
1.69686,1.8145,0.72207,0.54166
1.8145,1.89793,0.54166,0.36632
1.89793,1.94998,0.36632,0.19128
1.94998,1.96977,0.19128,0.00736
1.96977,1.94961,0.00736,-0.19402
1.94961,1.89054,-0.19402,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.79071,-0.3855,-0.58276
1.79071,1.6659,-0.58276,-0.7629
1.6659,1.50179,-0.7629,-0.94869
-1.79913,-1.87172,-0.48575,-0.30969
-1.87172,-1.91312,-0.30969,-0.1307
-1.91312,-1.92027,-0.1307,0.06074
-1.92027,-1.88375,0.06074,0.27068
-1.88375,-1.80803,0.27068,0.46801
-1.80803,-1.80803,0.46801,0.46801
-1.80803,-1.80803,0.46801,0.46801
-0.59462,-0.85537,-1.86798,-1.78174
-0.85537,-1.10701,-1.78174,-1.67143
-1.10701,-1.34926,-1.67143,-1.54164
-1.34926,-1.58261,-1.54164,-1.39637
-1.58261,-1.80803,-1.39637,-1.23902
-1.63883,-1.54911,0.29877,0.51991
-1.54911,-1.41092,0.51991,0.73715
-1.41092,-1.23403,0.73715,0.93623
-1.23403,-1.03173,0.93623,1.10673
-1.03173,-0.81383,1.10673,1.24442
-0.81383,-0.58689,1.24442,1.34788
-0.58689,-0.35407,1.34788,1.41709
-0.35407,-0.11628,1.41709,1.45184
-0.11628,0.12609,1.45184,1.45098
0.12609,0.37127,1.45098,1.41278
0.37127,0.6146,1.41278,1.33645
0.6146,0.84803,1.33645,1.22424
0.84803,1.06168,1.22424,1.08258
1.06168,1.24756,1.08258,0.92038
1.24756,1.4003,0.92038,0.74716
1.4003,1.51902,0.74716,0.56912
1.51902,1.60467,0.56912,0.38896
1.60467,1.65845,0.38896,0.20516
1.65845,1.67907,0.20516,0.0134
1.67907,1.66144,0.0134,-0.18999
1.66144,1.60603,-0.18999,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
-0.57435,-0.32168,1.57651,1.63752
-0.32168,-0.06505,1.63752,1.66415
-0.06505,0.19804,1.66415,1.65462
0.19804,0.46801,1.65462,1.60603
1.42843,1.3091,-0.45821,-0.66638
1.3091,1.15097,-0.66638,-0.85809
1.15097,0.96473,-0.85809,-1.02354
0.96473,0.76017,-1.02354,-1.15746
0.76017,0.54423,-1.15746,-1.25783
0.54423,0.32061,-1.25783,-1.32415
0.32061,0.0914,-1.32415,-1.35583
0.0914,-0.1417,-1.35583,-1.35177
-0.1417,-0.37583,-1.35177,-1.31064
-0.37583,-0.60527,-1.31064,-1.23244
-0.60527,-0.82137,-1.23244,-1.12045
-0.82137,-1.01595,-1.12045,-0.98091
-1.01595,-1.18215,-0.98091,-0.82202
-1.18215,-1.31609,-0.82202,-0.65184
-1.31609,-1.41743,-0.65184,-0.47504
-1.41743,-1.48655,-0.47504,-0.29317
-1.48655,-1.52352,-0.29317,-0.101
-1.52352,-1.52352,-0.101,-0.101
-1.52352,-1.52352,-0.101,-0.101
0.44042,0.64506,1.13994,1.04927
0.64506,0.83089,1.04927,0.92877
0.83089,0.99114,0.92877,0.78531
0.99114,1.12181,0.78531,0.62561
1.12181,1.22111,0.62561,0.45497
1.22111,1.28845,0.45497,0.27594
1.28845,1.32268,0.27594,0.0893
1.32268,1.32153,0.0893,-0.101
1.32153,1.32153,-0.101,-0.101
1.32153,1.32153,-0.101,-0.101
-1.23344,-1.30503,-0.47989,-0.3014
-1.30503,-1.34385,-0.3014,-0.11517
-1.34385,-1.3473,-0.11517,0.07882
-1.3473,-1.31156,0.07882,0.2786
-1.31156,-1.23902,0.2786,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.13122,0.46801,0.648
-1.13122,-0.99689,0.648,0.80739
0.56224,0.72264,0.87265,0.75791
0.72264,0.8576,0.75791,0.62014
0.8576,0.96312,0.62014,0.46557
0.96312,1.03736,0.46557,0.29852
1.03736,1.07862,0.29852,0.12191
1.07862,1.08459,0.12191,-0.06156
1.08459,1.05266,-0.06156,-0.24774
1.05266,0.98152,-0.24774,-0.42993
0.98152,0.87349,-0.42993,-0.59895
0.87349,0.73418,-0.59895,-0.7463
0.73418,0.57116,-0.7463,-0.86555
0.57116,0.39155,-0.86555,-0.95299
0.39155,0.20104,-0.95299,-1.00665
0.20104,0.00437,-1.00665,-1.0252
0.00437,-0.19336,-1.0252,-1.00771
-0.19336,-0.3855,-1.00771,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56895,-0.95451,-0.86605
-0.56895,-0.73214,-0.86605,-0.74711
-0.73214,-0.87165,-0.74711,-0.60005
-0.87165,-0.97994,-0.60005,-0.43125
-0.97994,-1.05139,-0.43125,-0.24919
-1.05139,-1.08364,-0.24919,-0.06307
-1.08364,-1.07797,-0.06307,0.1204
-1.07797,-1.03699,0.1204,0.29703
-1.03699,-0.963,0.29703,0.46414
-0.75757,-0.59202,0.7643,0.88578
-0.59202,-0.40989,0.88578,0.97543
-0.40989,-0.21687,0.97543,1.03132
-0.21687,-0.01749,1.03132,1.05219
-0.01749,0.18351,1.05219,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
0.59493,0.69155,0.5069,0.37332
0.69155,0.75712,0.37332,0.22407
0.75712,0.78894,0.22407,0.06449
0.78894,0.78483,0.06449,-0.09971
0.78483,0.74359,-0.09971,-0.26151
0.74359,0.66643,-0.26151,-0.41241
0.66643,0.55751,-0.41241,-0.54394
0.55751,0.42331,-0.54394,-0.64905
0.42331,0.27093,-0.64905,-0.72312
0.27093,0.10704,-0.72312,-0.76333
0.10704,-0.06168,-0.76333,-0.76797
-0.06168,-0.2279,-0.76797,-0.73666
-0.2279,-0.3855,-0.73666,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.52721,-0.67001,-0.5704
-0.52721,-0.64256,-0.5704,-0.44464
-0.64256,-0.72758,-0.44464,-0.29759
-0.72758,-0.77736,-0.29759,-0.13759
-0.77736,-0.79002,-0.13759,0.02663
-0.79002,-0.76636,0.02663,0.18773
-0.76636,-0.7084,0.18773,0.33967
-0.7084,-0.61881,0.33967,0.47711
-0.61881,-0.50086,0.47711,0.59455
-0.50086,-0.35946,0.59455,0.68597
-0.35946,-0.20086,0.68597,0.74625
-0.20086,-0.03339,0.74625,0.7716
-0.03339,0.13515,0.7716,0.76095
0.13515,0.29775,0.76095,0.71495
-0.29126,-0.36103,-0.2819,-0.18279
-0.36103,-0.39845,-0.18279,-0.06787
-0.39845,-0.40027,-0.06787,0.05335
-0.40027,-0.36612,0.05335,0.16964
-0.36612,-0.29932,0.16964,0.27042
-0.29932,-0.20586,0.27042,0.34695
-0.20586,-0.09448,0.34695,0.3922
-0.09448,0.02511,0.3922,0.40234
0.02511,0.14287,0.40234,0.37623
0.14287,0.24747,0.37623,0.3163
0.24747,0.32942,0.3163,0.22842
0.32942,0.3819,0.22842,0.11992
0.3819,0.39985,0.11992,88e-5
0.39985,0.38159,88e-5,-0.11835
0.38159,0.32855,-0.11835,-0.22695
0.32855,0.24619,-0.22695,-0.31435
0.24619,0.14204,-0.31435,-0.37321
0.14204,0.02498,-0.37321,-0.39838
0.02498,-0.101,-0.39838,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21741,-0.3855,-0.33409
0.21029,0.18351,-0.00232,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11575,-0.101,-0.17747
0.11575,0.03286,-0.17747,-0.21082
0.03286,-0.05463,-0.21082,-0.20695
-0.05463,-0.13261,-0.20695,-0.16798
-0.13261,-0.18877,-0.16798,-0.10043
-0.18877,-0.21348,-0.10043,-0.01575
-0.21348,-0.20238,-0.01575,0.07264
-0.20238,-0.15677,0.07264,0.14942
-0.15677,-0.08418,0.14942,0.20131
-0.08418,0.00266,0.20131,0.21929


==> data/pendulum/segments_hamiltonian_sym_vf.csv <==
x1,x2,y1,y2
-4.04226,-3.76743,-4.00736,-4.00913
-3.76743,-3.49302,-4.00913,-4.02639
-3.49302,-3.21931,-4.02639,-4.053
-3.21931,-2.94605,-4.053,-4.08407
-2.61899,-2.34566,-3.98527,-4.01569
-2.34566,-2.07197,-4.01569,-4.04271
-2.07197,-1.79791,-4.04271,-4.06557
-1.79791,-1.52352,-4.06557,-4.08407
-1.2008,-0.92595,-4.06254,-4.0721
-0.92595,-0.65101,-4.0721,-4.07853
-0.65101,-0.37601,-4.07853,-4.08238
-0.37601,-0.101,-4.08238,-4.08407
-0.101,0.17402,-4.08407,-4.08381
0.17402,0.44903,-4.08381,-4.08158
0.44903,0.72401,-4.08158,-4.0771
0.72401,0.99894,-4.0771,-4.06989
0.99894,1.27375,-4.06989,-4.0594
1.27375,1.54839,-4.0594,-4.04506
1.54839,1.82277,-4.04506,-4.02643
1.82277,2.09681,-4.02643,-4.00333
2.09681,2.37046,-4.00333,-3.976
2.37046,2.64376,-3.976,-3.94526
2.64376,2.91685,-3.94526,-3.91276
2.91685,3.19006,-3.91276,-3.88126
3.19006,3.46379,-3.88126,-3.85502
3.46379,3.7383,-3.85502,-3.83996
3.7383,4.01305,-3.83996,-3.84337
4.01305,4.08407,-3.84337,-3.847
-1.61946,-1.89374,4.07862,4.05859
-1.89374,-2.16767,4.05859,4.03423
-2.16767,-2.44122,4.03423,4.0059
-2.44122,-2.71446,4.0059,3.97459
-2.71446,-2.98756,3.97459,3.94214
-2.98756,-3.26086,3.94214,3.91148
-3.26086,-3.53475,3.91148,3.88705
-3.53475,-3.80938,3.88705,3.8749
-3.80938,-4.08407,3.8749,3.88207
3.87018,3.59563,3.57232,3.56609
3.59563,3.3212,3.56609,3.58192
3.3212,3.04765,3.58192,3.61002
3.04765,2.77458,3.61002,3.64274
2.77458,2.50144,3.64274,3.67488
2.50144,2.22791,3.67488,3.7033
2.22791,1.95387,3.7033,3.72638
1.95387,1.67941,3.72638,3.74358
1.67941,1.40465,3.74358,3.75514
1.40465,1.12972,3.75514,3.76186
1.12972,0.85472,3.76186,3.76494
0.85472,0.5797,3.76494,3.76573
0.5797,0.30468,3.76573,3.76553
0.30468,0.02966,3.76553,3.7653
0.02966,-0.24536,3.7653,3.76546
-0.24536,-0.52039,3.76546,3.76573
-0.52039,-0.79541,3.76573,3.76526
-0.79541,-1.07041,3.76526,3.76279
-1.07041,-1.34536,3.76279,3.75696
-1.34536,-1.62017,3.75696,3.74653
-1.62017,-1.89471,3.74653,3.73058
-1.89471,-2.16885,3.73058,3.70874
-2.16885,-2.44249,3.70874,3.68136
-2.44249,-2.71569,3.68136,3.64982
-2.71569,-2.98874,3.64982,3.61688
-2.98874,-3.26213,3.61688,3.58718
-3.26213,-3.53637,3.58718,3.56785
-3.53637,-3.81109,3.56785,3.56826
-3.81109,-4.08407,3.56826,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-3.94234,-3.77175,1.66597,1.79599
-3.77175,-3.58422,1.79599,1.89707
-3.58422,-3.58422,1.89707,1.89707
-3.58422,-3.32614,1.89707,1.98979
-3.32614,-3.05946,1.98979,2.05658
-3.05946,-2.7918,2.05658,2.11971
-2.7918,-2.52705,2.11971,2.19372
-2.52705,-2.26718,2.19372,2.28336
-2.26718,-2.01268,2.28336,2.38736
-2.01268,-1.76295,2.38736,2.50244
-1.76295,-1.51745,2.50244,2.62625
-1.51745,-1.277,2.62625,2.75949
-1.277,-1.12802,2.75949,2.85387
-1.12802,-1.03935,2.85387,2.92218
-1.03935,-0.98826,2.92218,2.97587
-0.98826,-0.96179,2.97587,3.02525
-0.96179,-0.96294,3.02525,3.07864
-0.96294,-0.96294,3.07864,3.07864
-0.96294,-1.00926,3.07864,3.13458
-1.00926,-1.00926,3.13458,3.13458
-1.00926,-1.10315,3.13458,3.18518
-1.10315,-1.10315,3.18518,3.18518
-1.10315,-1.36755,3.18518,3.25515
-1.36755,-1.63997,3.25515,3.29012
-1.63997,-1.91444,3.29012,3.30305
-1.91444,-2.18929,3.30305,3.29882
-2.18929,-2.46364,3.29882,3.28084
-2.46364,-2.73726,3.28084,3.25338
-2.73726,-3.0106,3.25338,3.22298
-3.0106,-3.28459,3.22298,3.20045
-3.28459,-3.54891,3.20045,3.20025
-3.54891,-3.82072,3.20025,3.23645
-3.82072,-4.08407,3.23645,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08144,-4.08144,2.15879,2.15879
-4.08144,-3.96636,2.15879,2.34049
-3.96636,-3.89801,2.34049,2.46523
-3.89801,-3.85955,2.46523,2.56579
-3.85955,-3.84649,2.56579,2.66812
-3.84649,-3.86869,2.66812,2.76896
-3.86869,-3.86869,2.76896,2.76896
-3.86869,-3.93234,2.76896,2.87381
-3.93234,-3.93234,2.87381,2.87381
-3.93234,-4.08407,2.87381,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.90195,1.89054,2.09612
-3.90195,-3.69843,2.09612,2.28014
-3.69843,-3.47506,2.28014,2.43917
-3.47506,-3.2349,2.43917,2.57156
-3.2349,-2.99054,2.57156,2.68819
-2.99054,-2.99054,2.68819,2.68819
-2.99054,-2.92016,2.68819,2.72961
-2.92016,-2.92016,2.72961,2.72961
-2.92016,-2.89001,2.72961,2.77396
-2.89001,-2.92654,2.77396,2.79988
-2.92654,-2.97469,2.79988,2.81102
-2.97469,-3.08446,2.81102,2.82671
-3.08446,-3.30176,2.82671,2.86277
-3.30176,-3.56472,2.86277,2.9363
-3.56472,-3.78412,2.9363,3.02161
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.94309,1.03702,1.19645
-3.94309,-3.77501,1.19645,1.32679
-3.77501,-3.59328,1.32679,1.42085
-3.59328,-3.39127,1.42085,1.49115
-3.39127,-3.13925,1.49115,1.55597
-3.13925,-2.87219,1.55597,1.62155
-2.87219,-2.60855,1.62155,1.6993
-2.60855,-2.35026,1.6993,1.79333
-2.35026,-2.09705,1.79333,1.90049
-2.09705,-1.84707,1.90049,2.01513
-1.84707,-1.59796,2.01513,2.13165
-1.59796,-1.34742,2.13165,2.24505
-1.34742,-1.09349,2.24505,2.3505
-1.09349,-0.83467,2.3505,2.4431
-0.83467,-0.5701,2.4431,2.51732
-0.5701,-0.29997,2.51732,2.56697
-0.29997,-0.02614,2.56697,2.58644
-0.02614,0.24802,2.58644,2.57304
0.24802,0.519,2.57304,2.52868
0.519,0.78466,2.52868,2.45862
0.78466,1.04453,2.45862,2.36905
1.04453,1.29932,2.36905,2.26572
1.29932,1.55041,2.26572,2.15356
1.55041,1.79964,2.15356,2.03728
1.79964,2.04926,2.03728,1.92188
2.04926,2.30168,1.92188,1.81285
2.30168,2.55893,1.81285,1.71595
2.55893,2.82165,1.71595,1.63516
2.82165,3.08835,1.63516,1.56825
3.08835,3.35511,1.56825,1.50158
3.35511,3.61371,1.50158,1.41056
3.61371,3.61371,1.41056,1.41056
3.61371,3.7905,1.41056,1.31507
3.7905,3.94949,1.31507,1.18857
3.94949,4.07816,1.18857,1.04434
4.07816,4.08407,1.04434,1.03653
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99448,0.46801,0.64703
-3.99448,-3.87131,0.64703,0.80344
-3.87131,-3.72707,0.80344,0.92197
-3.72707,-3.56703,0.92197,1.00811
-3.56703,-3.38273,1.00811,1.07499
-3.38273,-3.14491,1.07499,1.14059
-3.14491,-2.88024,1.14059,1.21496
-2.88024,-2.62118,1.21496,1.30646
-2.62118,-2.36952,1.30646,1.41687
-2.36952,-2.12386,1.41687,1.54034
-2.12386,-1.8812,1.54034,1.66974
-1.8812,-1.6384,1.66974,1.79888
-1.6384,-1.39278,1.79888,1.92251
4.07849,4.03704,-0.16381,-0.3422
4.03704,3.97011,-0.3422,-0.50068
3.97011,3.87843,-0.50068,-0.63893
3.87843,3.7523,-0.63893,-0.76314
3.7523,3.60528,-0.76314,-0.85725
3.60528,3.60528,-0.85725,-0.85725
3.60528,3.41182,-0.85725,-0.93778
3.41182,3.41182,-0.93778,-0.93778
3.41182,3.14829,-0.93778,-1.01605
3.14829,2.88481,-1.01605,-1.09448
2.88481,2.62777,-1.09448,-1.1915
2.62777,2.37895,-1.1915,-1.30819
2.37895,2.13644,-1.30819,-1.43776
2.13644,1.89682,-1.43776,-1.5727
1.89682,1.65672,-1.5727,-1.70678
1.65672,1.41338,-1.70678,-1.83482
1.41338,1.16475,-1.83482,-1.95216
1.16475,0.90955,-1.95216,-2.05419
0.90955,0.6473,-2.05419,-2.1361
0.6473,0.37862,-2.1361,-2.19306
0.37862,0.10548,-2.19306,-2.22088
0.10548,-0.16902,-2.22088,-2.21716
-0.16902,-0.44136,-2.21716,-2.18225
-0.44136,-0.70866,-2.18225,-2.119
-0.70866,-0.96927,-2.119,-2.03189
-0.96927,-1.22284,-2.03189,-1.92581
-1.22284,-1.47005,-1.92581,-1.80551
-1.47005,-1.71239,-1.80551,-1.67556
-1.71239,-1.95208,-1.67556,-1.54073
-1.95208,-2.192,-1.54073,-1.40634
-2.192,-2.43564,-1.40634,-1.27895
-2.43564,-2.68622,-1.27895,-1.1662
-2.68622,-2.94496,-1.1662,-1.07385
-2.94496,-3.20917,-1.07385,-0.99769
-3.20917,-3.42206,-0.99769,-0.93393
-3.42206,-3.59191,-0.93393,-0.8645
-3.59191,-3.73908,-0.8645,-0.77389
-3.73908,-3.86941,-0.77389,-0.65005
-3.86941,-3.97515,-0.65005,-0.49023
-3.97515,-4.04832,-0.49023,-0.30157
-4.04832,-4.08407,-0.30157,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08403,-0.101,0.10511
-4.08403,-4.0474,0.10511,0.30614
-3.02008,-3.28644,-1.29548,-1.22702
-3.28644,-3.49559,-1.22702,-1.16343
-3.49559,-3.67191,-1.16343,-1.08643
-3.67191,-3.83037,-1.08643,-0.98181
-3.83037,-3.97241,-0.98181,-0.83918
-3.97241,-4.08407,-0.83918,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
3.98866,3.83089,-1.34311,-1.4749
3.83089,3.65539,-1.4749,-1.5773
3.65539,3.65539,-1.5773,-1.5773
3.65539,3.39952,-1.5773,-1.67536
3.39952,3.13341,-1.67536,-1.74425
3.13341,2.86583,-1.74425,-1.80774
2.86583,2.60104,-1.80774,-1.88164
2.60104,2.34106,-1.88164,-1.97096
2.34106,2.08596,-1.97096,-2.07354
2.08596,1.8343,-2.07354,-2.18442
1.8343,1.58408,-2.18442,-2.29854
1.58408,1.33325,-2.29854,-2.41131
1.33325,1.07991,-2.41131,-2.51822
1.07991,0.82248,-2.51822,-2.61468
0.82248,0.55966,-2.61468,-2.69477
0.55966,0.30187,-2.69477,-2.74882
0.30187,0.03967,-2.74882,-2.77218
0.03967,-0.2343,-2.77218,-2.75859
-0.2343,-0.50437,-2.75859,-2.70931
-0.50437,-0.76844,-2.70931,-2.6334
-0.76844,-1.02684,-2.6334,-2.53958
-1.02684,-1.28085,-2.53958,-2.43427
-1.28085,-1.53204,-2.43427,-2.32231
-1.53204,-1.78219,-2.32231,-2.20803
-1.78219,-2.03337,-2.20803,-2.09606
-2.03337,-2.28762,-2.09606,-1.99135
-2.28762,-2.5465,-1.99135,-1.89893
-2.5465,-2.81035,-1.89893,-1.82184
-2.81035,-3.07759,-1.82184,-1.75707
-3.07759,-3.3438,-1.75707,-1.69167
-3.3438,-3.55821,-1.69167,-1.62153
-3.55821,-3.75006,-1.62153,-1.5288
-3.75006,-3.93008,-1.5288,-1.39918
-3.93008,-4.08407,-1.39918,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-2.71659,-2.98371,-2.14146,-2.07622
-2.98371,-3.25126,-2.07622,-2.01267
-3.25126,-3.47975,-2.01267,-1.94306
-3.47975,-3.68762,-1.94306,-1.84972
-3.68762,-3.88831,-1.84972,-1.71522
-3.88831,-4.08407,-1.71522,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-3.90595,-3.69759,-3.12872,-3.05626
-3.69759,-3.46377,-3.05626,-3.0065
-3.46377,-3.19049,-3.0065,-2.98998
-3.19049,-2.91604,-2.98998,-3.00436
-2.91604,-2.64171,-3.00436,-3.023
-2.64171,-2.44267,-3.023,-3.02533
-2.44267,-2.30314,-3.02533,-3.01338
-2.30314,-2.20865,-3.01338,-2.99213
-2.20865,-2.15366,-2.99213,-2.96832
-2.15366,-2.11432,-2.96832,-2.93185
-2.11432,-2.10572,-2.93185,-2.88059
-2.10572,-2.10572,-2.88059,-2.88059
-2.10572,-2.13734,-2.88059,-2.82201
-2.13734,-2.13734,-2.82201,-2.82201
-2.13734,-2.22911,-2.82201,-2.74321
-2.22911,-2.22911,-2.74321,-2.74321
-2.22911,-2.42325,-2.74321,-2.63919
-2.42325,-2.42325,-2.63919,-2.63919
-2.42325,-2.68118,-2.63919,-2.5452
-2.68118,-2.94629,-2.5452,-2.47239
-2.94629,-3.21047,-2.47239,-2.40005
-3.21047,-3.44904,-2.40005,-2.31068
-3.44904,-3.68243,-2.31068,-2.17967
-3.68243,-3.8965,-2.17967,-2.00841
-3.8965,-4.08407,-2.00841,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-3.81243,-3.51506,-3.47586
-3.81243,-3.53789,-3.47586,-3.46917
-3.53789,-3.26351,-3.46917,-3.48567
-3.26351,-2.99004,-3.48567,-3.51458
-2.99004,-2.71699,-3.51458,-3.5474
-2.71699,-2.44375,-3.5474,-3.5786
-2.44375,-2.17001,-3.5786,-3.60495
-2.17001,-1.89573,-3.60495,-3.62484
-1.89573,-1.62104,-3.62484,-3.63786
-1.62104,-1.34612,-3.63786,-3.64451
-1.34612,-1.07112,-3.64451,-3.646
-1.07112,-0.79612,-3.646,-3.64403
-0.79612,-0.52112,-3.64403,-3.64063
-0.52112,-0.24612,-3.64063,-3.63775
-0.24612,0.0289,-3.63775,-3.63681
0.0289,0.30391,-3.63681,-3.63824
0.30391,0.57891,-3.63824,-3.64138
0.57891,0.85391,-3.64138,-3.64464
0.85391,1.12892,-3.64464,-3.64605
1.12892,1.40391,-3.64605,-3.64361
1.40391,1.67879,-3.64361,-3.6357
1.67879,1.95341,-3.6357,-3.62126
1.95341,2.22758,-3.62126,-3.59997
2.22758,2.5012,-3.59997,-3.57244
2.5012,2.77437,-3.57244,-3.54055
2.77437,3.04745,-3.54055,-3.508
3.04745,3.3211,-3.508,-3.48097
3.3211,3.59564,-3.48097,-3.46855
3.59564,3.8698,-3.46855,-3.48184
-4.08407,-3.80962,-3.79957,-3.78738
-3.80962,-3.53491,-3.78738,-3.79684
-3.53491,-3.26094,-3.79684,-3.82025
-3.26094,-2.98763,-3.82025,-3.8508
-2.98763,-2.71455,-3.8508,-3.88348
-2.71455,-2.44135,-3.88348,-3.91498
-2.09253,-1.81836,-3.79957,-3.82099
-1.81836,-1.54383,-3.82099,-3.8371
-1.54383,-1.26904,-3.8371,-3.84831
-1.26904,-0.99412,-3.84831,-3.85542
-0.99412,-0.71913,-3.85542,-3.85945
-0.71913,-0.44412,-3.85945,-3.86141
-0.44412,-0.1691,-3.86141,-3.86217
-0.1691,0.10592,-3.86217,-3.86223
0.10592,0.38094,-3.86223,-3.86166
0.38094,0.65596,-3.86166,-3.86004
0.65596,0.93095,-3.86004,-3.85657
0.93095,1.20589,-3.85657,-3.85026
1.20589,1.48072,-3.85026,-3.84008
1.48072,1.75532,-3.84008,-3.82515
1.75532,2.02959,-3.82515,-3.80497
2.02959,2.30342,-3.80497,-3.77953
2.30342,2.57679,-3.77953,-3.74959
2.57679,2.84987,-3.74959,-3.71692
3.98001,3.81562,-1.68161,-1.81836
3.81562,3.60592,-1.81836,-1.94194
3.60592,3.35014,-1.94194,-2.04018
3.35014,3.0841,-2.04018,-2.10926
3.0841,2.81632,-2.10926,-2.1719
2.81632,2.55115,-2.1719,-2.2444
2.55115,2.29089,-2.2444,-2.33281
2.29089,2.03637,-2.33281,-2.4367
2.03637,1.78763,-2.4367,-2.5538
1.78763,1.54512,-2.5538,-2.68325
1.54512,1.37137,-2.68325,-2.79021
1.37137,1.26323,-2.79021,-2.87063
1.26323,1.20037,-2.87063,-2.9314
1.20037,1.16506,-2.9314,-2.98416
1.16506,1.15519,-2.98416,-3.04361
1.15519,1.18244,-3.04361,-3.09709
1.18244,1.18244,-3.09709,-3.09709
1.18244,1.26092,-3.09709,-3.15171
1.26092,1.26092,-3.15171,-3.15171
1.26092,1.43528,-3.15171,-3.21028
1.43528,1.43528,-3.21028,-3.21028
1.43528,1.70612,-3.21028,-3.25322
1.70612,1.98049,-3.25322,-3.26837
1.98049,2.25533,-3.26837,-3.26393
2.25533,2.52961,-3.26393,-3.24492
2.52961,2.80318,-3.24492,-3.21682
2.80318,3.07666,-3.21682,-3.18783
3.07666,3.35096,-3.18783,-3.1707
3.35096,3.61258,-3.1707,-3.18057
3.61258,3.88207,-3.18057,-3.23056
3.94387,3.81433,-2.2248,-2.3923
3.81433,3.74037,-2.3923,-2.49925
3.74037,3.69866,-2.49925,-2.58061
3.69866,3.68024,-2.58061,-2.66183
3.68024,3.69531,-2.66183,-2.74326
3.69531,3.69531,-2.74326,-2.74326
3.69531,3.74988,-2.74326,-2.82612
3.74988,3.74988,-2.82612,-2.82612
3.74988,3.88207,-2.82612,-2.94605
3.88207,3.88207,-2.94605,-2.94605
-1.56235,-1.32123,1.60993,1.74203
-1.32123,-1.07304,1.74203,1.86015
-1.07304,-0.81696,1.86015,1.95978
-0.81696,-0.55313,1.95978,2.03623
-0.55313,-0.2829,2.03623,2.08492
-0.2829,-0.00894,2.08492,2.1023
-0.00894,0.26513,2.1023,2.08696
0.26513,0.53568,2.08696,2.04011
0.53568,0.79995,2.04011,1.96519
0.79995,1.0565,1.96519,1.86679
1.0565,1.30512,1.86679,1.74961
1.30512,1.54659,1.74961,1.61818
1.54659,1.78243,1.61818,1.4768
1.78243,2.01492,1.4768,1.32994
2.01492,2.24718,1.32994,1.18273
2.24718,2.48309,1.18273,1.04163
2.48309,2.7267,1.04163,0.91468
2.7267,2.98014,0.91468,0.80902
2.98014,3.2404,0.80902,0.72037
3.2404,3.42103,0.72037,0.65509
3.42103,3.56518,0.65509,0.58315
3.56518,3.68685,0.58315,0.49087
3.68685,3.78572,0.49087,0.37043
3.78572,3.85426,0.37043,0.22437
3.85426,3.8866,0.22437,0.06522
3.8866,3.88207,0.06522,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.16418,2.40977,1.49257,1.36901
2.40977,2.66184,1.36901,1.25959
2.66184,2.92149,1.25959,1.16979
2.92149,3.1864,1.16979,1.09613
3.1864,3.41128,1.09613,1.03206
3.41128,3.58942,1.03206,0.96345
3.58942,3.74437,0.96345,0.87403
3.74437,3.88207,0.87403,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
2.21025,2.46874,2.186,2.09244
2.46874,2.73215,2.09244,2.01386
2.73215,2.99922,2.01386,1.94842
2.99922,3.26683,1.94842,1.88512
3.26683,3.49258,1.88512,1.81725
3.49258,3.6954,1.81725,1.72789
3.6954,3.88207,1.72789,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,4.0431,1.60603,1.45681
4.0431,4.08407,1.45681,1.41262
3.92189,3.69708,3.19554,3.13426
3.69708,3.46904,3.13426,3.10433
3.46904,3.46904,3.10433,3.10433
3.46904,3.19463,3.10433,3.10383
3.19463,2.92064,3.10383,3.12663
2.92064,2.647,3.12663,3.15399
2.647,2.37272,3.15399,3.17266
2.37272,2.11377,3.17266,3.17342
2.11377,1.91759,3.17342,3.15674
1.91759,1.7814,3.15674,3.13041
1.7814,1.68655,3.13041,3.09788
1.68655,1.62822,3.09788,3.06437
1.62822,1.58861,3.06437,3.01981
1.58861,1.57885,3.01981,2.96271
1.57885,1.57885,2.96271,2.96271
1.57885,1.60804,2.96271,2.89599
1.60804,1.60804,2.89599,2.89599
1.60804,1.68337,2.89599,2.81575
1.68337,1.68337,2.81575,2.81575
1.68337,1.91008,2.81575,2.6625
1.91008,2.15557,2.6625,2.53924
2.15557,2.41078,2.53924,2.43736
2.41078,2.67299,2.43736,2.355
2.67299,2.9396,2.355,2.28778
2.9396,3.20677,2.28778,2.22271
3.20677,3.43918,2.22271,2.14969
3.43918,3.65777,2.14969,2.04774
3.65777,3.88207,2.04774,1.89054
3.88207,4.07662,1.89054,1.69775
4.07662,4.08407,1.69775,1.68914
4.08407,3.99572,3.14318,3.0922
3.99572,3.75625,3.0922,2.95834
3.75625,3.58011,2.95834,2.86496
3.58011,3.48889,2.86496,2.8119
3.48889,3.43415,2.8119,2.77001
3.43415,3.40333,2.77001,2.73023
3.40333,3.39689,2.73023,2.68092
3.39689,3.39689,2.68092,2.68092
3.39689,3.42772,2.68092,2.61929
3.42772,3.42772,2.61929,2.61929
3.42772,3.48619,2.61929,2.55381
3.48619,3.48619,2.55381,2.55381
3.48619,3.68624,2.55381,2.36736
3.68624,3.88207,2.36736,2.17504
3.88207,4.06193,2.17504,1.96774
4.06193,4.08407,1.96774,1.94011
3.88207,3.60732,3.88207,3.89006
3.60732,3.33322,3.89006,3.912
3.33322,3.0598,3.912,3.94152
3.0598,2.78668,3.94152,3.97381
2.78668,2.51351,3.97381,4.00563
2.51351,2.24005,4.00563,4.03487
2.24005,1.96622,4.03487,4.06035
1.96622,1.69203,4.06035,4.08157
-3.93059,-3.88134,0.1808,0.32978
-3.88134,-3.79957,0.32978,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68511,0.46801,0.58685
-3.68511,-3.55173,0.58685,0.67462
-3.55173,-3.3943,0.67462,0.7438
-3.3943,-3.19296,0.7438,0.80997
-3.19296,-2.9317,0.80997,0.89556
-2.9317,-2.67778,0.89556,1.00018
-2.67778,-2.43325,1.00018,1.12553
-2.43325,-2.1958,1.12553,1.26413
-2.1958,-1.96148,1.26413,1.40805
-1.40567,-1.64304,-1.6558,-1.51707
-1.64304,-1.87511,-1.51707,-1.36957
-1.87511,-2.10437,-1.36957,-1.2177
-2.10437,-2.33418,-1.2177,-1.06672
-2.33418,-2.56867,-1.06672,-0.92338
-2.56867,-2.81195,-0.92338,-0.79598
-2.81195,-3.06537,-0.79598,-0.69012
-3.06537,-3.29007,-0.69012,-0.60816
-3.29007,-3.44827,-0.60816,-0.54067
-3.44827,-3.5745,-0.54067,-0.46392
-3.5745,-3.67871,-0.46392,-0.36583
-3.67871,-3.75591,-0.36583,-0.24317
-3.75591,-3.79957,-0.24317,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
3.59757,3.59757,-1.23902,-1.23902
3.59757,3.33826,-1.23902,-1.32846
3.33826,3.08291,-1.32846,-1.39294
3.08291,2.81723,-1.39294,-1.46363
2.81723,2.55643,-1.46363,-1.55026
3.68718,3.59757,-0.27834,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.45935,-0.3855,-0.48458
3.45935,3.31542,-0.48458,-0.55235
3.31542,3.11524,-0.55235,-0.62925
3.11524,2.86181,-0.62925,-0.7353
2.24629,2.47067,1.02008,0.86121
2.47067,2.70077,0.86121,0.71101
2.70077,2.94038,0.71101,0.57682
2.94038,3.18811,0.57682,0.45835
3.18811,3.33696,0.45835,0.38474
3.33696,3.44806,0.38474,0.31215
3.44806,3.53211,0.31215,0.2285
3.53211,3.58864,0.2285,0.13
3.58864,3.61246,0.13,0.01924
3.61246,3.59757,0.01924,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54184,-0.101,-0.21436
1.60603,1.33107,3.59757,3.60194
1.33107,1.05606,3.60194,3.60089
1.05606,0.78108,3.60089,3.59638
0.78108,0.50612,3.59638,3.59079
0.50612,0.23113,3.59079,3.58653
0.23113,-0.04388,3.58653,3.58532
-0.04388,-0.31888,3.58532,3.58765
-0.31888,-0.59386,3.58765,3.59257
-0.59386,-0.86882,3.59257,3.59808
-0.86882,-1.14381,3.59808,3.60173
-1.14381,-1.41881,3.60173,3.60124
-3.51506,-3.51506,2.17504,2.17504
-3.51506,-3.25748,2.17504,2.26945
-3.25748,-2.99689,2.26945,2.33663
-2.99689,-2.73004,2.33663,2.403
-2.73004,-2.46724,2.403,2.4834
-3.48162,-3.54167,-0.2294,-0.13913
-3.54167,-3.57098,-0.13913,-0.03566
-3.57098,-3.56329,-0.03566,0.07603
-3.56329,-3.51506,0.07603,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42005,0.18351,0.28642
-3.42005,-3.31456,0.28642,0.35755
-3.31456,-3.16568,0.35755,0.43502
-3.16568,-2.92122,0.43502,0.55895
-2.92122,-2.68444,0.55895,0.69813
-2.68444,-2.45658,0.69813,0.85182
-2.45658,-2.2338,0.85182,1.01292
-2.2338,-2.01191,1.01292,1.17531
-2.01191,-1.78749,1.17531,1.33419
-3.51506,-3.24046,-3.23056,-3.2374
-3.24046,-2.9667,-3.2374,-3.26305
-2.9667,-2.69343,-3.26305,-3.29411
-2.69343,-2.41981,-3.29411,-3.3215
-2.41981,-2.14545,-3.3215,-3.33974
-2.14545,-1.87059,-3.33974,-3.34558
-1.87059,-1.59581,-3.34558,-3.33688
-1.59581,-1.32214,-3.33688,-3.31188
-1.32214,-1.05115,-3.31188,-3.26751
-1.05115,-0.78796,-3.26751,-3.19327
-0.78796,-0.78796,-3.19327,-3.19327
-0.78796,-0.70151,-3.19327,-3.14836
-0.70151,-0.70151,-3.14836,-3.14836
-0.70151,-0.65603,-3.14836,-3.0991
-0.65603,-0.65603,-3.0991,-3.0991
-0.65603,-0.65518,-3.0991,-3.05253
-0.65518,-0.68074,-3.05253,-3.01193
-0.68074,-0.73022,-3.01193,-2.96673
-0.73022,-0.81984,-2.96673,-2.90552
-0.81984,-0.97486,-2.90552,-2.81702
-0.97486,-1.21877,-2.81702,-2.69033
-1.21877,-1.46492,-2.69033,-2.56774
-1.46492,-1.71264,-2.56774,-2.44833
-1.71264,-1.96282,-2.44833,-2.33417
-0.3855,-0.11446,-3.23056,-3.18808
-0.11446,-0.11446,-3.18808,-3.18808
-0.11446,0.06327,-3.18808,-3.1856
0.06327,0.25237,-3.1856,-3.20936
0.25237,0.47542,-3.20936,-3.25007
0.47542,0.74577,-3.25007,-3.29849
0.74577,1.01759,-3.29849,-3.33881
3.55576,3.35335,-2.30785,-2.40996
3.35335,3.35335,-2.40996,-2.40996
3.35335,3.09486,-2.40996,-2.50183
3.09486,2.83031,-2.50183,-2.57692
2.83031,2.62888,-2.57692,-2.64306
2.62888,2.49051,-2.64306,-2.70392
2.49051,2.40346,-2.70392,-2.75644
2.40346,2.35562,-2.75644,-2.79833
2.35562,2.32972,-2.79833,-2.84021
2.32972,2.33456,-2.84021,-2.88525
2.33456,2.33456,-2.88525,-2.88525
2.33456,2.38226,-2.88525,-2.92126
2.38226,2.38226,-2.92126,-2.92126
2.38226,2.49023,-2.92126,-2.94787
2.49023,2.49023,-2.94787,-2.94787
2.49023,2.76393,-2.94787,-2.95397
2.76393,3.0386,-2.95397,-2.94145
3.0386,3.31306,-2.94145,-2.94605
3.31306,3.31306,-2.94605,-2.94605
3.31306,3.52678,-2.94605,-2.97838
3.52678,3.73822,-2.97838,-3.03924
2.56865,2.50807,2.90623,2.88971
2.50807,2.47225,2.88971,2.86775
2.47225,2.45869,2.86775,2.83152
2.45869,2.45869,2.83152,2.83152
2.45869,2.48934,2.83152,2.7818
2.48934,2.48934,2.7818,2.7818
2.48934,2.57761,2.7818,2.72135
2.57761,2.57761,2.72135,2.72135
2.57761,2.79216,2.72135,2.63366
2.79216,2.79216,2.63366,2.63366
2.79216,3.05464,2.63366,2.55214
3.05464,3.31306,2.55214,2.45955
3.31306,3.31306,2.45955,2.45955
1.89054,1.61604,3.31306,3.30036
1.61604,1.34342,3.30036,3.26706
1.34342,1.07726,3.26706,3.20309
1.07726,1.07726,3.20309,3.20309
1.07726,0.95944,3.20309,3.14843
0.95944,0.95944,3.14843,3.14843
0.95944,0.9042,3.14843,3.09445
0.9042,0.9042,3.09445,3.09445
0.9042,0.89548,3.09445,3.04313
0.89548,0.91617,3.04313,2.99511
0.91617,0.96056,2.99511,2.94481
0.96056,1.03799,2.94481,2.8824
1.03799,1.17135,2.8824,2.79573
1.17135,1.39201,2.79573,2.67136
1.39201,1.63648,2.67136,2.5455
1.63648,1.88455,2.5455,2.42688
0.75252,0.4811,3.31306,3.27
0.4811,0.20916,3.27,3.23131
0.20916,-0.06458,3.23131,3.22264
-0.06458,-0.31021,3.22264,3.24698
-0.31021,-0.57853,3.24698,3.28809
-0.57853,-0.85027,3.28809,3.32908
-2.1601,-2.04423,2.68372,2.75774
-2.04423,-1.97204,2.75774,2.82
-1.97204,-1.93367,2.82,2.86954
-1.93367,-1.91646,2.86954,2.92458
-1.91646,-1.93595,2.92458,2.9779
-1.93595,-1.93595,2.9779,2.9779
-1.93595,-2.00155,2.9779,3.02383
-2.00155,-2.00155,3.02383,3.02383
-2.00155,-2.13433,3.02383,3.06128
-2.13433,-2.13433,3.06128,3.06128
-2.13433,-2.40763,3.06128,3.08011
-2.40763,-2.68217,3.08011,3.06796
-2.68217,-2.95616,3.06796,3.04444
-2.95616,-3.23056,3.04444,3.02856
-2.46352,-2.68162,-0.75876,-0.5915
-2.68162,-2.90437,-0.5915,-0.43072
-2.90437,-3.0802,-0.43072,-0.30763
-3.0802,-3.18863,-0.30763,-0.22332
-3.18863,-3.25908,-0.22332,-0.15138
-3.25908,-3.30313,-0.15138,-0.07818
-3.30313,-3.31861,-0.07818,0.00935
-3.31861,-3.29505,0.00935,0.09535
-3.29505,-3.29505,0.09535,0.09535
-3.29505,-3.23056,0.09535,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.07855,0.18351,0.30988
-2.1834,-2.43806,-1.85336,-1.74978
-2.43806,-2.69814,-1.74978,-1.66087
-2.69814,-2.96321,-1.66087,-1.58803
-2.96321,-3.23056,-1.58803,-1.52352
0.50137,0.29302,-2.90341,-2.97386
0.29302,0.15116,-2.97386,-3.0108
0.15116,-0.00348,-3.0108,-3.03067
-0.00348,-0.12572,-3.03067,-3.01893
-0.12572,-0.12572,-3.01893,-3.01893
-0.12572,-0.3855,-3.01893,-2.94605
2.61366,2.8051,0.54652,0.37204
2.8051,2.91885,0.37204,0.2572
2.91885,2.99025,0.2572,0.16816
2.99025,3.03357,0.16816,0.08763
3.03357,3.05075,0.08763,-0.0071
3.05075,3.02856,-0.0071,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95121,-0.101,-0.2206
2.95121,2.86498,-0.2206,-0.31428
2.86498,2.71316,-0.31428,-0.45759
2.71316,2.50777,-0.45759,-0.64024
2.50777,2.30014,-0.64024,-0.82038
2.30014,2.08974,-0.82038,-0.99732
2.08974,1.8748,-0.99732,-1.16875
1.8748,1.6535,-1.16875,-1.33186
1.6535,1.42429,-1.33186,-1.48358
1.42429,1.18598,-1.48358,-1.62047
1.18598,0.9379,-1.62047,-1.73857
0.9379,0.68014,-1.73857,-1.83344
0.68014,0.4139,-1.83344,-1.90045
0.4139,0.14169,-1.90045,-1.93554
0.14169,-0.13274,-1.93554,-1.93617
-0.13274,-0.40512,-1.93617,-1.90233
-0.40512,-0.67165,-1.90233,-1.83646
-0.67165,-0.92977,-1.83646,-1.74259
-0.92977,-1.17827,-1.74259,-1.62535
-1.49577,-1.24656,2.47858,2.59487
-1.24656,-0.99622,2.59487,2.70863
-0.99622,-0.74395,2.70863,2.81776
-0.74395,-0.48892,2.81776,2.92001
-0.48892,-0.26064,2.92001,3.00214
-0.26064,-0.13195,3.00214,3.04148
-0.13195,-0.04023,3.04148,3.06138
-0.04023,0.04077,3.06138,3.06371
0.04077,0.04077,3.06371,3.06371
0.04077,0.1111,3.06371,3.04934
0.1111,0.1111,3.04934,3.04934
0.1111,0.18351,3.04934,3.02856
0.18351,0.18351,3.02856,3.02856
0.18351,0.43763,3.02856,2.93941
0.43763,0.69324,2.93941,2.83892
-2.49258,-2.59173,-0.45171,-0.31385
-2.59173,-2.65573,-0.31385,-0.19546
-2.65573,-2.69262,-0.19546,-0.07944
-2.69262,-2.69655,-0.07944,0.0582
-2.69655,-2.66155,0.0582,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.57506,0.18351,0.34031
-2.57506,-2.47307,0.34031,0.47658
0.68672,0.4186,-2.37253,-2.43223
0.4186,0.14592,-2.43223,-2.46431
0.14592,-0.12862,-2.46431,-2.46534
-0.12862,-0.40154,-2.46534,-2.43518
-0.40154,-0.67001,-2.43518,-2.37704
-0.67001,-0.93263,-2.37704,-2.29614
-0.93263,-1.18938,-2.29614,-2.1979
-1.18938,-1.4412,-2.1979,-2.08746
-0.91152,-0.65429,1.65993,1.75608
-0.65429,-0.38798,1.75608,1.82265
-0.38798,-0.11779,1.82265,1.85551
-0.11779,0.15659,1.85551,1.85287
0.15659,0.4283,1.85287,1.81448
0.4283,0.69334,1.81448,1.74299
0.69334,0.94895,1.74299,1.64254
0.94895,1.19371,1.64254,1.51778
1.19371,1.42724,1.51778,1.37296
1.42724,1.64976,1.37296,1.21165
1.64976,1.86164,1.21165,1.03657
1.86164,2.06298,1.03657,0.84948
2.06298,2.25244,0.84948,0.65054
2.25244,2.39536,0.65054,0.47616
2.39536,2.49213,0.47616,0.33158
2.49213,2.55504,0.33158,0.20375
2.55504,2.59041,0.20375,0.0761
2.59041,2.59109,0.0761,-0.0743
2.59109,2.55078,-0.0743,-0.21608
2.55078,2.55078,-0.21608,-0.21608
2.55078,2.45955,-0.21608,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29366,-0.3855,-0.60375
2.29366,2.11786,-0.60375,-0.79501
2.11786,1.9196,-0.79501,-0.98533
1.49255,1.69938,1.17626,0.99548
1.69938,1.88973,0.99548,0.79749
1.88973,2.03899,0.79749,0.60958
2.03899,2.14622,0.60958,0.44003
2.14622,2.21888,0.44003,0.28326
2.21888,2.26174,0.28326,0.12843
2.26174,2.27216,0.12843,-0.03977
2.27216,2.24462,-0.03977,-0.20535
2.24462,2.24462,-0.20535,-0.20535
2.24462,2.17504,-0.20535,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.09253,-1.89997,0.75252,0.94849
-1.89997,-1.69456,0.94849,1.13108
-1.69456,-1.47732,1.13108,1.29938
-1.47732,-1.24827,1.29938,1.45116
-0.56293,-0.82123,-1.65675,-1.56392
-0.82123,-1.0674,-1.56392,-1.44228
-1.0674,-1.29996,-1.44228,-1.29615
-1.29996,-1.51798,-1.29615,-1.12904
-1.51798,-1.72031,-1.12904,-0.94326
-1.72031,-1.90001,-0.94326,-0.74497
-1.90001,-2.03453,-0.74497,-0.56252
-2.03453,-2.13004,-0.56252,-0.39579
-2.13004,-2.19305,-0.39579,-0.238
-2.19305,-2.22627,-0.238,-0.07718
-2.22627,-2.2235,-0.07718,0.10223
-2.2235,-2.18114,0.10223,0.27539
-2.18114,-2.18114,0.27539,0.27539
-2.18114,-2.09253,0.27539,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.93972,0.46801,0.69553
-1.93972,-1.77792,0.69553,0.88423
-1.77792,-1.58066,0.88423,1.07534
1.89054,1.71554,-0.67001,-0.88137
1.71554,1.51918,-0.88137,-1.07333
1.51918,1.30526,-1.07333,-1.24557
1.30526,1.07558,-1.24557,-1.39611
1.07558,0.83139,-1.39611,-1.52161
0.83139,0.57434,-1.52161,-1.61779
1.70033,1.81781,0.71395,0.53353
1.81781,1.90067,0.53353,0.35969
1.90067,1.95221,0.35969,0.18697
1.95221,1.97163,0.18697,0.00513
1.97163,1.95064,0.00513,-0.19541
1.95064,1.89054,-0.19541,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
-1.80244,-1.8746,-0.4789,-0.30469
-1.8746,-1.91572,-0.30469,-0.12809
-1.91572,-1.92264,-0.12809,0.06159
-1.92264,-1.88507,0.06159,0.2714
-1.88507,-1.80803,0.2714,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.74067,1.60603,-0.43145,-0.67001
1.60603,1.43489,-0.67001,-0.88417
1.43489,1.25124,-0.88417,-1.061
1.25124,1.0339,-1.061,-1.22464
1.0339,0.79559,-1.22464,-1.36063
0.44496,0.21403,-1.35154,-1.40115
0.21403,-0.02182,-1.40115,-1.41568
-0.02182,-0.26098,-1.41568,-1.39366
-0.26098,-0.49985,-1.39366,-1.33388
-0.49985,-0.73171,-1.33388,-1.23722
-0.73171,-0.94863,-1.23722,-1.10753
-0.94863,-1.14081,-1.10753,-0.95326
-1.14081,-1.30178,-0.95326,-0.7841
-1.30178,-1.42893,-0.7841,-0.608
-1.42893,-1.52249,-0.608,-0.42933
-1.52249,-1.58388,-0.42933,-0.24801
-1.58388,-1.61274,-0.24801,-0.06002
-1.61274,-1.60479,-0.06002,0.14003
-1.60479,-1.55213,0.14003,0.35366
-1.55213,-1.44989,0.35366,0.57261
-1.44989,-1.30257,0.57261,0.78227
-1.30257,-1.12213,0.78227,0.96907
-1.12213,-0.91999,0.96907,1.12569
-0.91999,-0.70486,1.12569,1.24894
-0.70486,-0.48111,1.24894,1.33828
-0.48111,-0.25122,1.33828,1.3934
-0.25122,-0.01635,1.3934,1.41363
-0.01635,0.22208,1.41363,1.39762
0.22208,0.46096,1.39762,1.34399
0.46096,0.69473,1.34399,1.25287
0.69473,0.91408,1.25287,1.12823
0.91408,1.11035,1.12823,0.97737
1.11035,1.27639,0.97737,0.80983
1.27639,1.4085,0.80983,0.63469
1.4085,1.50707,0.63469,0.45634
1.50707,1.57325,0.45634,0.27556
1.57325,1.60715,0.27556,0.08896
1.60715,1.60603,0.08896,-0.101
1.60603,1.60603,-0.101,-0.101
1.60603,1.60603,-0.101,-0.101
-0.57272,-0.32046,1.57688,1.63789
-0.32046,-0.06414,1.63789,1.66441
-0.06414,0.19808,1.66441,1.65481
0.19808,0.46801,1.65481,1.60603
0.59581,0.79672,1.13272,1.01894
0.79672,0.97451,1.01894,0.87906
0.97451,1.12347,0.87906,0.72098
1.12347,1.24056,0.72098,0.55198
1.24056,1.32538,0.55198,0.37605
1.32538,1.37797,0.37605,0.19386
1.37797,1.39678,0.19386,0.00382
1.39678,1.37777,0.00382,-0.19464
1.37777,1.32153,-0.19464,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.22868,-0.3855,-0.57158
1.22868,1.10821,-0.57158,-0.73929
1.10821,0.95568,-0.73929,-0.89587
0.95568,0.77493,-0.89587,-1.03325
-1.2354,-1.30668,-0.47588,-0.29847
-1.30668,-1.34534,-0.29847,-0.11383
-1.34534,-1.34868,-0.11383,0.07908
-1.34868,-1.31232,0.07908,0.27892
-1.31232,-1.23902,0.27892,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
0.56208,0.72292,0.87209,0.75633
0.72292,0.8581,0.75633,0.61769
0.8581,0.96351,0.61769,0.4629
0.96351,1.0375,0.4629,0.29643
1.0375,1.07861,0.29643,0.12084
1.07861,1.08448,0.12084,-0.06191
1.08448,1.05212,-0.06191,-0.24817
1.05212,0.97999,-0.24817,-0.431
0.97999,0.87079,-0.431,-0.60052
0.87079,0.73075,-0.60052,-0.74795
0.73075,0.56771,-0.74795,-0.86696
0.56771,0.38865,-0.86696,-0.95408
0.38865,0.19896,-0.95408,-1.00747
0.19896,0.0031,-1.00747,-1.0258
0.0031,-0.19406,-1.0258,-1.00802
-0.19406,-0.3855,-1.00802,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56868,-0.95451,-0.86555
-0.56868,-0.73153,-0.86555,-0.7463
-0.73153,-0.87127,-0.7463,-0.5987
-0.87127,-0.98009,-0.5987,-0.42907
-0.98009,-1.05182,-0.42907,-0.24623
-1.05182,-1.08378,-0.24623,-0.06002
-1.08378,-1.07754,-0.06002,0.12264
-1.07754,-1.03609,0.12264,0.2981
-1.03609,-0.96178,0.2981,0.46441
-0.96178,-0.85607,0.46441,0.61901
-0.85607,-0.72059,0.61901,0.75739
-0.72059,-0.55953,0.75739,0.8728
-0.55953,-0.3786,0.8728,0.95912
-0.3786,-0.18561,0.95912,1.01143
-0.18561,0.01176,1.01143,1.0276
0.01176,0.20769,1.0276,1.00771
0.59541,0.69189,0.50578,0.37199
0.69189,0.75725,0.37199,0.22299
0.75725,0.78894,0.22299,0.06383
0.78894,0.78468,0.06383,-0.10022
0.78468,0.74305,-0.10022,-0.26224
0.74305,0.66527,-0.26224,-0.41344
0.66527,0.55586,-0.41344,-0.54505
0.55586,0.4216,-0.54505,-0.65001
0.4216,0.26957,-0.65001,-0.72389
0.26957,0.10622,-0.72389,-0.76396
0.10622,-0.06209,-0.76396,-0.76849
-0.06209,-0.22818,-0.76849,-0.73693
-0.22818,-0.3855,-0.73693,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.5273,-0.67001,-0.56992
-0.5273,-0.64268,-0.56992,-0.44379
-0.64268,-0.72786,-0.44379,-0.29624
-0.72786,-0.77758,-0.29624,-0.13583
-0.77758,-0.78992,-0.13583,0.02833
-0.78992,-0.76587,0.02833,0.18894
-0.76587,-0.70765,0.18894,0.34039
-0.70765,-0.61782,0.34039,0.47769
-0.61782,-0.49948,0.47769,0.59534
-0.49948,-0.35761,0.59534,0.68699
-0.35761,-0.19872,0.68699,0.74722
-0.19872,-0.03136,0.74722,0.77226
-0.03136,0.13669,0.77226,0.76118
0.13669,0.29864,0.76118,0.71481
-0.29083,-0.36061,-0.28197,-0.18286
-0.36061,-0.39806,-0.18286,-0.06799
-0.39806,-0.39991,-0.06799,0.05323
-0.39991,-0.36576,0.05323,0.16961
-0.36576,-0.29895,0.16961,0.27043
-0.29895,-0.20563,0.27043,0.34694
-0.20563,-0.09448,0.34694,0.39221
-0.09448,0.02493,0.39221,0.4024
0.02493,0.14267,0.4024,0.37627
0.14267,0.24729,0.37627,0.3162
0.24729,0.32919,0.3162,0.2282
0.32919,0.38159,0.2282,0.1197
0.38159,0.39949,0.1197,68e-5
0.39949,0.38114,68e-5,-0.11859
0.38114,0.32799,-0.11859,-0.22721
0.32799,0.24563,-0.22721,-0.31454
0.24563,0.14163,-0.31454,-0.37331
0.14163,0.02477,-0.37331,-0.39844
0.02477,-0.101,-0.39844,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21733,-0.3855,-0.33397
0.21024,0.18351,-0.00227,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11581,-0.101,-0.17756
0.11581,0.03291,-0.17756,-0.211
0.03291,-0.05454,-0.211,-0.20715
-0.05454,-0.13246,-0.20715,-0.16821
-0.13246,-0.18863,-0.16821,-0.1007
-0.18863,-0.21342,-0.1007,-0.016
-0.21342,-0.20241,-0.016,0.07246
-0.20241,-0.15689,0.07246,0.14936
-0.15689,-0.08433,0.14936,0.2014
-0.08433,0.0025,0.2014,0.21948


==> data/pendulum/segments_hamiltonian_vf.csv <==
x1,x2,y1,y2
-3.51506,-3.51506,-4.08407,-4.08407
-3.51506,-3.54185,-4.08407,-3.81114
-3.54185,-3.60366,-3.81114,-3.55914
-3.60366,-3.69896,-3.55914,-3.30154
-3.69896,-3.81434,-3.30154,-3.05203
-3.81434,-3.9394,-3.05203,-2.8071
-3.9394,-4.06515,-2.8071,-2.56252
-4.06515,-4.06515,-2.56252,-2.56252
-3.23056,-3.23056,-4.08407,-4.08407
-3.23056,-3.20451,-4.08407,-3.81112
-3.20451,-3.22187,-3.81112,-3.55132
-3.22187,-3.27529,-3.55132,-3.30811
-3.27529,-3.36182,-3.30811,-3.06063
-3.36182,-3.47371,-3.06063,-2.80955
-3.47371,-3.59528,-2.80955,-2.56287
-3.59528,-3.71599,-2.56287,-2.31578
-3.71599,-3.82705,-2.31578,-2.0643
-3.82705,-3.92171,-2.0643,-1.8063
-3.92171,-3.99619,-1.8063,-1.54179
-3.99619,-4.05045,-1.54179,-1.27236
-2.94605,-2.94605,-4.08407,-4.08407
-2.94605,-2.84974,-4.08407,-3.82691
-2.84974,-2.78728,-3.82691,-3.55984
-2.78728,-2.77116,-3.55984,-3.29106
-2.77116,-2.79915,-3.29106,-3.05304
-2.79915,-2.86067,-3.05304,-2.82497
-2.86067,-2.9557,-2.82497,-2.58059
-2.9557,-3.07028,-2.58059,-2.33062
-3.07028,-3.18613,-2.33062,-2.0812
-3.18613,-3.29165,-2.0812,-1.82738
-3.29165,-3.37853,-1.82738,-1.56671
-3.37853,-3.44298,-1.56671,-1.29963
-3.44298,-3.4864,-1.29963,-1.02824
-3.4864,-3.51449,-1.02824,-0.75472
-3.51449,-3.53505,-0.75472,-0.48048
-3.53505,-3.55625,-0.48048,-0.20628
-3.55625,-3.58586,-0.20628,0.06707
-3.58586,-3.63094,0.06707,0.33819
-3.63094,-3.69772,0.33819,0.60466
-3.69772,-3.79167,0.60466,0.86263
-3.79167,-3.91708,0.86263,1.10664
-3.91708,-4.07014,1.10664,1.32324
-4.07014,-4.07014,1.32324,1.32324
-2.66155,-2.66155,-4.08407,-4.08407
-2.66155,-2.48967,-4.08407,-3.86968
-2.48967,-2.31597,-3.86968,-3.6569
-2.31597,-2.14029,-3.6569,-3.44581
-2.14029,-1.96238,-3.44581,-3.23667
-1.96238,-1.78224,-3.23667,-3.02937
-1.78224,-1.60055,-3.02937,-2.82341
-1.60055,-1.42004,-2.82341,-2.6167
-1.42004,-1.24851,-2.6167,-2.4031
-1.24851,-1.24851,-2.4031,-2.4031
-1.24851,-1.13402,-2.4031,-2.21815
-1.13402,-1.13402,-2.21815,-2.21815
-1.13402,-1.08666,-2.21815,-2.07715
-1.08666,-1.08379,-2.07715,-1.92593
-1.08379,-1.11802,-1.92593,-1.79878
-1.11802,-1.1807,-1.79878,-1.6655
-1.1807,-1.27998,-1.6655,-1.49981
-1.27998,-1.42312,-1.49981,-1.26508
-1.42312,-1.54277,-1.26508,-1.01833
-1.54277,-1.61905,-1.01833,-0.77264
-1.61905,-1.65921,-0.77264,-0.53619
-1.65921,-1.68215,-0.53619,-0.26225
-1.68215,-1.69698,-0.26225,0.01237
-1.69698,-1.7176,0.01237,0.28655
-1.7176,-1.75385,0.28655,0.55898
-1.75385,-1.81344,0.55898,0.82709
-1.81344,-1.90522,0.82709,1.08553
-1.90522,-1.90522,1.08553,1.08553
-1.90522,-2.00663,1.08553,1.27492
-2.00663,-2.14248,1.27492,1.44604
-2.14248,-2.2882,1.44604,1.57186
-2.2882,-2.44691,1.57186,1.66901
-2.44691,-2.62724,1.66901,1.74878
-2.62724,-2.84048,1.74878,1.81802
-2.84048,-3.10392,1.81802,1.88255
-3.10392,-3.37326,1.88255,1.9364
-3.37326,-3.64383,1.9364,1.9841
-3.64383,-3.91492,1.9841,2.02855
-3.91492,-3.91492,2.02855,2.02855
-3.91492,-4.05475,2.02855,2.0508
-4.05475,-4.05475,2.0508,2.0508
-4.05475,-4.05475,2.0508,2.0508
-2.37704,-2.37704,-4.08407,-4.08407
-2.37704,-2.14869,-4.08407,-3.93165
-2.14869,-1.90374,-3.93165,-3.80816
-1.90374,-1.64372,-3.80816,-3.72118
-1.64372,-1.38299,-3.72118,-3.67582
-1.38299,-1.12159,-3.67582,-3.66733
-1.12159,-0.85178,-3.66733,-3.69212
-0.85178,-0.58245,-3.69212,-3.74613
-0.58245,-0.31858,-3.74613,-3.82292
-0.31858,-0.06001,-3.82292,-3.91631
-0.06001,0.1948,-3.91631,-4.01973
-1.75804,-1.48636,-4.03723,-3.99974
-1.48636,-1.21194,-3.99974,-3.9981
-1.21194,-0.93897,-3.9981,-4.02799
-0.93897,-0.67001,-4.02799,-4.08407
0.0963,0.35088,-3.77633,-3.88036
0.35088,0.60741,-3.88036,-3.97931
0.60741,0.81643,-3.97931,-4.04445
0.81643,1.03702,-4.04445,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.22117,-4.08407,-4.08395
1.22117,1.40318,-4.08395,-4.04558
1.40318,1.56492,-4.04558,-3.97624
1.56492,1.72607,-3.97624,-3.87644
1.72607,1.91077,-3.87644,-3.73526
1.91077,2.12263,-3.73526,-3.55991
2.12263,2.33839,-3.55991,-3.38952
2.33839,2.56561,-3.38952,-3.23514
2.56561,2.80789,-3.23514,-3.10617
2.80789,3.06522,-3.10617,-3.01159
3.06522,3.31385,-3.01159,-2.96236
3.31385,3.54669,-2.96236,-2.95449
3.54669,3.76574,-2.95449,-2.98135
3.76574,3.9782,-2.98135,-3.03907
3.9782,4.08407,-3.03907,-3.07475
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.38609,-4.08407,-3.90775
2.38609,2.60376,-3.90775,-3.73987
2.60376,2.83373,-3.73987,-3.58963
2.83373,3.07847,-3.58963,-3.46537
3.07847,3.33743,-3.46537,-3.37516
3.33743,3.58945,-3.37516,-3.32827
3.58945,3.82795,-3.32827,-3.32137
3.82795,4.05565,-3.32137,-3.34898
4.05565,4.08407,-3.34898,-3.35435
2.74405,2.97109,-4.08407,-3.92936
2.97109,3.21233,-3.92936,-3.79829
3.21233,3.46784,-3.79829,-3.69847
3.46784,3.72713,-3.69847,-3.63813
3.72713,3.97418,-3.63813,-3.61886
3.97418,4.08407,-3.61886,-3.61805
-3.73278,-3.74233,4.08407,4.06289
-3.74233,-3.84996,4.06289,3.80988
-3.84996,-3.958,3.80988,3.55704
-3.958,-4.08407,3.55704,3.31306
-4.08407,-4.08407,3.31306,3.31306
-3.5101,-3.57049,4.08407,3.9729
-3.57049,-3.69155,3.9729,3.7262
-3.69155,-3.80677,3.7262,3.47652
-3.80677,-3.92617,3.47652,3.25269
-3.92617,-4.08407,3.25269,3.02856
-4.08407,-4.08407,3.02856,3.02856
-3.52187,-3.65073,3.51534,3.27242
-3.65073,-3.7782,3.27242,3.06762
-3.7782,-3.91757,3.06762,2.89464
-3.91757,-4.08407,2.89464,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-0.72291,-0.932,3.98365,3.88149
-0.932,-1.19672,3.88149,3.81137
-1.19672,-1.46964,3.81137,3.78192
-1.46964,-1.74446,3.78192,3.77882
-1.74446,-2.01929,3.77882,3.78845
-2.01929,-2.28844,3.78845,3.79502
-2.28844,-2.48801,3.79502,3.78609
-2.48801,-2.65269,3.78609,3.75866
-2.65269,-2.80359,3.75866,3.70565
-2.80359,-2.96011,3.70565,3.60501
-2.96011,-3.08502,3.60501,3.47681
-3.08502,-3.08502,3.47681,3.47681
-3.08502,-3.24398,3.47681,3.25296
-3.24398,-3.39426,3.25296,3.02269
-3.39426,-3.53241,3.02269,2.84138
-3.53241,-3.68601,2.84138,2.68784
-3.68601,-3.87457,2.68784,2.55574
-3.87457,-4.08407,2.55574,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-3.47481,-3.5794,0.76158,1.00155
-3.5794,-3.7115,1.00155,1.22058
-3.7115,-3.87906,1.22058,1.42379
-3.87906,-4.08407,1.42379,1.60603
-3.74459,-3.79275,-1.41411,-1.14352
-3.79275,-3.8251,-1.14352,-0.87049
-3.8251,-3.84855,-0.87049,-0.59648
-3.84855,-3.87069,-0.59648,-0.32236
-3.87069,-3.89882,-0.32236,-0.04882
-3.89882,-3.93975,-0.04882,0.22301
-3.93975,-3.99968,0.22301,0.49117
-3.99968,-4.08407,0.49117,0.75252
-4.08407,-4.08407,0.75252,0.75252
-3.96829,-3.99297,-0.90996,-0.63606
-3.99297,-4.01579,-0.63606,-0.36199
-4.01579,-4.04394,-0.36199,-0.08846
-4.04394,-4.08407,-0.08846,0.18351
-3.67427,-3.67427,-4.024,-4.024
-3.67427,-3.6837,-4.024,-3.96444
-3.6837,-3.6837,-3.96444,-3.96444
-3.6837,-3.7478,-3.96444,-3.69772
-3.7478,-3.84269,-3.69772,-3.43998
-3.84269,-3.95805,-3.43998,-3.19048
-3.95805,-4.08407,-3.19048,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-1.84339,-1.63814,-3.49585,-3.39285
-1.63814,-1.41986,-3.39285,-3.31756
-1.41986,-1.17851,-3.31756,-3.27262
-1.17851,-0.90602,-3.27262,-3.26451
-0.90602,-0.63341,-3.26451,-3.29562
-0.63341,-0.36591,-3.29562,-3.35794
-0.36591,-0.10448,-3.35794,-3.44276
-0.10448,0.15228,-3.44276,-3.54118
0.15228,0.40779,-3.54118,-3.64291
0.40779,0.64516,-3.64291,-3.72739
0.64516,0.83534,-3.72739,-3.77709
0.83534,1.03702,-3.77709,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.21149,-3.79957,-3.78466
1.21149,1.37874,-3.78466,-3.7338
1.37874,1.53343,-3.7338,-3.65382
1.53343,1.6971,-3.65382,-3.54025
1.6971,1.90077,-3.54025,-3.37576
1.90077,2.11354,-3.37576,-3.20155
2.11354,2.33533,-3.20155,-3.03932
2.33533,2.57168,-3.03932,-2.89967
2.57168,2.824,-2.89967,-2.79228
2.824,3.07389,-2.79228,-2.72925
3.07389,3.30688,-2.72925,-2.7105
3.30688,3.52331,-2.7105,-2.72864
3.52331,3.72967,-2.72864,-2.77835
4.08407,4.06336,-0.24533,-0.27361
4.06336,3.89983,-0.27361,-0.49472
3.89983,3.73334,-0.49472,-0.71361
3.73334,3.57676,-0.71361,-0.92475
3.57676,3.47262,-0.92475,-1.08768
3.47262,3.40381,-1.08768,-1.23222
3.40381,3.36478,-1.23222,-1.37809
3.36478,3.36398,-1.37809,-1.54752
3.36398,3.40758,-1.54752,-1.71013
3.40758,3.40758,-1.71013,-1.71013
3.40758,3.53812,-1.71013,-1.95005
3.53812,3.70279,-1.95005,-2.16926
3.70279,3.88207,-2.16926,-2.37704
3.88207,4.0685,-2.37704,-2.57859
4.0685,4.08407,-2.57859,-2.59511
3.99034,3.89705,-1.16323,-1.34204
3.89705,3.83646,-1.34204,-1.51297
3.83646,3.8081,-1.51297,-1.69117
3.8081,3.82292,-1.69117,-1.89647
3.82292,3.88207,-1.89647,-2.09253
3.88207,3.88207,-2.09253,-2.09253
3.88207,3.88207,-2.09253,-2.09253
4.08407,4.04484,-0.68176,-0.73291
4.04484,3.88207,-0.73291,-0.95451
3.88207,3.73797,-0.95451,-1.18814
3.73797,3.73797,-1.18814,-1.18814
3.73797,3.66012,-1.18814,-1.36822
3.66012,3.66012,-1.36822,-1.36822
3.66012,3.62342,-1.36822,-1.5303
3.88207,3.63271,0.18351,0.07383
3.63271,3.63271,0.07383,0.07383
3.63271,3.51494,0.07383,-0.02213
3.51494,3.42535,-0.02213,-0.14642
3.42535,3.3447,-0.14642,-0.2859
3.3447,3.3447,-0.2859,-0.2859
3.3447,3.21592,-0.2859,-0.47044
3.21592,3.06542,-0.47044,-0.63398
3.06542,2.8704,-0.63398,-0.81752
2.8704,2.68522,-0.81752,-1.01861
2.68522,2.68522,-1.01861,-1.01861
2.68522,2.63919,-1.01861,-1.10386
2.63919,2.63919,-1.10386,-1.10386
2.63919,2.62691,-1.10386,-1.18433
2.62691,2.64968,-1.18433,-1.26455
2.64968,2.69407,-1.26455,-1.33202
2.69407,2.76487,-1.33202,-1.40881
2.76487,2.88224,-1.40881,-1.51792
2.88224,3.08709,-1.51792,-1.69997
3.88207,3.61151,0.46801,0.51571
3.61151,3.34499,0.51571,0.5829
3.34499,3.08206,0.5829,0.66332
3.08206,2.82188,0.66332,0.75227
2.82188,2.56432,0.75227,0.84854
2.56432,2.31044,0.84854,0.95409
2.31044,2.06358,0.95409,1.07473
2.06358,1.83092,1.07473,1.22021
1.83092,1.83092,1.22021,1.22021
1.83092,1.67206,1.22021,1.35737
1.67206,1.67206,1.35737,1.35737
1.67206,1.56368,1.35737,1.49348
1.56368,1.48866,1.49348,1.6528
1.48866,1.45922,1.6528,1.80417
1.45922,1.46231,1.80417,1.95049
1.46231,1.49161,1.95049,2.10154
1.49161,1.54804,2.10154,2.26646
1.54804,1.63351,2.26646,2.45108
1.63351,1.75565,2.45108,2.67126
1.75565,1.89986,2.67126,2.90466
1.89986,2.05037,2.90466,3.13405
2.05037,2.20455,3.13405,3.3612
2.20455,2.3609,3.3612,3.58714
2.3609,2.51875,3.58714,3.81218
2.51875,2.67747,3.81218,4.03659
2.67747,2.71113,4.03659,4.08407
3.88207,3.62043,0.75252,0.83695
3.62043,3.36275,0.83695,0.93286
3.36275,3.10951,0.93286,1.03995
3.10951,2.86216,1.03995,1.15989
2.86216,2.62328,1.15989,1.29577
2.62328,2.39763,1.29577,1.45234
2.39763,2.19385,1.45234,1.6359
2.19385,2.19385,1.6359,1.6359
2.19385,2.05666,1.6359,1.80502
2.05666,1.95189,1.80502,1.99924
1.95189,1.89802,1.99924,2.18331
1.89802,1.88329,2.18331,2.35884
1.88329,1.89934,2.35884,2.53016
3.88207,3.62776,1.03702,1.14156
3.62776,3.37851,1.14156,1.25758
3.37851,3.136,1.25758,1.38699
3.136,2.90305,1.38699,1.53278
2.90305,2.68436,1.53278,1.69895
2.68436,2.48764,1.69895,1.89017
2.48764,2.32839,1.89017,2.10483
2.32839,2.22925,2.10483,2.31145
2.22925,2.17958,2.31145,2.5053
2.17958,2.16745,2.5053,2.69185
2.16745,2.18624,2.69185,2.87665
3.88207,3.64454,1.60603,1.7444
3.64454,3.41666,1.7444,1.89803
3.41666,3.20241,1.89803,2.06996
3.20241,3.00771,2.06996,2.26347
3.00771,2.84148,2.26347,2.48149
2.84148,2.72404,2.48149,2.70416
2.72404,2.65637,2.70416,2.9177
2.65637,2.62933,2.9177,3.12234
2.62933,2.63519,3.12234,3.3228
2.63519,2.67026,3.3228,3.5272
2.67026,2.73412,3.5272,3.74244
2.73412,2.83017,3.74244,3.97929
2.83017,2.87715,3.97929,4.08407
3.88207,3.66772,2.17504,2.34698
3.66772,3.4702,2.34698,2.53781
3.4702,3.29632,2.53781,2.7501
3.29632,3.15523,2.7501,2.98502
3.15523,3.06534,2.98502,3.21307
3.06534,3.01894,3.21307,3.43245
3.01894,3.00836,3.43245,3.64684
3.00836,3.02875,3.64684,3.86133
3.02875,3.07781,3.86133,4.08342
3.07781,3.07799,4.08342,4.08407
3.88207,3.68271,2.45955,2.64852
3.68271,3.50483,2.64852,2.85761
3.50483,3.35662,2.85761,3.08835
3.35662,3.25323,3.08835,3.32303
3.25323,3.19532,3.32303,3.54897
3.19532,3.1747,3.54897,3.76866
3.1747,3.18608,3.76866,3.98815
3.18608,3.19699,3.98815,4.08407
4.08407,4.08345,2.55666,2.55718
4.08345,3.88207,2.55718,2.74405
3.88207,3.70038,2.74405,2.94993
3.70038,3.54558,2.94993,3.17642
4.08407,4.04801,3.05226,3.09438
4.04801,3.88207,3.09438,3.31306
3.88207,3.74615,3.31306,3.55127
3.74615,3.65191,3.55127,3.79468
3.65191,3.6003,3.79468,4.03081
3.6003,3.59258,4.03081,4.08407
0.74766,0.91017,3.99603,3.87137
0.91017,1.0871,3.87137,3.7764
1.0871,1.27536,3.7764,3.71382
1.27536,1.47599,3.71382,3.68585
1.47599,1.69131,3.68585,3.69783
1.69131,1.92909,3.69783,3.76129
1.92909,2.17504,3.76129,3.88207
2.17504,2.39898,3.88207,4.03991
2.39898,2.45507,4.03991,4.08407
0.46801,0.63239,3.88207,3.66289
0.63239,0.81366,3.66289,3.50084
0.81366,0.99828,3.50084,3.39514
0.99828,1.18413,3.39514,3.33524
1.18413,1.36786,3.33524,3.31558
1.36786,1.5461,3.31558,3.33188
1.5461,1.71732,3.33188,3.37992
1.71732,1.88523,3.37992,3.45753
1.88523,2.05397,3.45753,3.56509
2.05397,2.23029,3.56509,3.70691
0.18351,0.24159,3.88207,3.61375
0.24159,0.31481,3.61375,3.34928
0.31481,0.41456,3.34928,3.09404
0.41456,0.41456,3.09404,3.09404
0.41456,0.52825,3.09404,2.90115
0.52825,0.52825,2.90115,2.90115
0.52825,0.65246,2.90115,2.76263
0.65246,0.80562,2.76263,2.65697
0.80562,0.96147,2.65697,2.60195
0.96147,1.11247,2.60195,2.5897
1.11247,1.25636,2.5897,2.61266
1.25636,1.39301,2.61266,2.66464
1.39301,1.5299,2.66464,2.74508
1.5299,1.67322,2.74508,2.85742
-0.101,-0.101,3.88207,3.88207
-0.101,-0.17186,3.88207,3.66147
-0.17186,-0.17186,3.66147,3.66147
-0.17186,-0.26666,3.66147,3.48949
-0.26666,-0.39632,3.48949,3.34241
-0.39632,-0.5429,3.34241,3.23609
-0.5429,-0.7078,3.23609,3.1589
-0.7078,-0.89575,3.1589,3.10514
-0.89575,-1.11362,3.10514,3.07248
-1.11362,-1.37308,3.07248,3.0595
-1.37308,-1.64808,3.0595,3.06021
-1.64808,-1.92295,3.06021,3.05644
-1.92295,-2.19442,3.05644,3.02035
-2.19442,-2.19442,3.02035,3.02035
-2.19442,-2.36531,3.02035,2.96232
-2.36531,-2.5222,2.96232,2.87093
-2.5222,-2.66179,2.87093,2.75663
-2.66179,-2.8299,2.75663,2.60073
-2.8299,-3.04463,2.60073,2.43055
-3.04463,-3.04463,2.43055,2.43055
-3.04463,-3.21729,2.43055,2.33236
-3.21729,-3.40527,2.33236,2.26145
-3.40527,-3.60413,2.26145,2.2159
-3.60413,-3.82975,2.2159,2.1895
-0.2659,-0.29095,4.08407,4.03506
-0.29095,-0.3855,4.03506,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.5136,3.88207,3.745
-0.5136,-0.6649,3.745,3.63807
-0.6649,-0.83524,3.63807,3.55945
-0.83524,-1.02882,3.55945,3.50445
-1.02882,-1.25166,3.50445,3.47119
-1.25166,-1.51551,3.47119,3.45849
-1.51551,-1.79047,3.45849,3.46177
-1.79047,-2.06542,3.46177,3.46544
-2.06542,-2.3391,3.46544,3.44624
-2.3391,-2.3391,3.44624,3.44624
-2.3391,-2.51959,3.44624,3.40319
-2.51959,-2.69112,3.40319,3.31951
-2.69112,-2.82063,3.31951,3.21598
-2.82063,-2.93975,3.21598,3.08641
-2.93975,-3.08138,3.08641,2.90824
-3.08138,-3.26101,2.90824,2.70058
-3.26101,-3.26101,2.70058,2.70058
-3.26101,-3.41779,2.70058,2.56091
-3.41779,-3.60026,2.56091,2.44655
-2.41091,-2.37317,-3.28185,-3.08543
-2.37317,-2.36592,-3.08543,-2.87671
-2.36592,-2.39305,-2.87671,-2.67205
-2.39305,-2.39305,-2.67205,-2.67205
-2.39305,-2.47034,-2.67205,-2.40902
-2.47034,-2.57589,-2.40902,-2.15523
-2.57589,-2.68871,-2.15523,-1.90442
-2.68871,-2.79257,-1.90442,-1.64992
-2.79257,-2.87636,-1.64992,-1.38831
-2.87636,-2.93545,-1.38831,-1.12004
-2.93545,-2.97228,-1.12004,-0.84767
-2.97228,-2.99443,-0.84767,-0.57359
-2.99443,-3.01135,-0.57359,-0.29909
-3.01135,-3.03234,-0.29909,-0.02491
-3.03234,-3.06577,-0.02491,0.24794
-3.06577,-3.11884,0.24794,0.51752
-3.11884,-3.19757,0.51752,0.77962
-3.19757,-3.29956,0.77962,1.01473
-3.29956,-3.42835,1.01473,1.22818
-3.42835,-3.59269,1.22818,1.42599
-3.59269,-3.79957,1.42599,1.60603
-3.79957,-4.03128,1.60603,1.75253
0.75252,0.75252,-3.51506,-3.51506
0.75252,0.94739,-3.51506,-3.54128
0.94739,0.94739,-3.54128,-3.54128
0.94739,1.11845,-3.54128,-3.53067
1.11845,1.28348,-3.53067,-3.48339
1.28348,1.43369,-3.48339,-3.40701
1.43369,1.59096,-3.40701,-3.29806
1.59096,1.78562,-3.29806,-3.13981
1.78562,1.99764,-3.13981,-2.9647
1.99764,2.21923,-2.9647,-2.80225
2.21923,2.45617,-2.80225,-2.6637
-1.29034,-1.09378,-2.87977,-2.80973
-1.09378,-0.87809,-2.80973,-2.76921
-0.87809,-0.62979,-2.76921,-2.76545
-0.62979,-0.35884,-2.76545,-2.80702
-0.35884,-0.09524,-2.80702,-2.88402
-0.09524,0.16187,-2.88402,-2.98138
0.16187,0.41779,-2.98138,-3.08202
0.41779,0.61438,-3.08202,-3.14717
0.61438,0.77986,-3.14717,-3.18206
0.77986,0.93593,-3.18206,-3.18882
0.93593,1.10278,-3.18882,-3.15908
1.10278,1.2561,-3.15908,-3.09305
1.2561,1.2561,-3.09305,-3.09305
1.2561,1.43116,-3.09305,-2.97606
1.43116,1.43116,-2.97606,-2.97606
1.43116,1.64218,-2.97606,-2.7999
1.64218,1.85158,-2.7999,-2.6217
1.85158,2.0687,-2.6217,-2.46117
2.0687,2.2817,-2.46117,-2.33714
2.2817,2.4921,-2.33714,-2.24833
2.4921,2.69952,-2.24833,-2.19404
2.69952,2.90894,-2.19404,-2.17422
2.90894,3.13427,-2.17422,-2.19509
3.13427,3.35089,-2.19509,-2.25767
3.35089,3.35089,-2.25767,-2.25767
3.35089,3.59757,-2.25767,-2.37704
3.59757,3.82722,-2.37704,-2.52707
3.86245,3.86245,-0.02686,-0.02686
3.86245,3.75408,-0.02686,-0.1594
3.75408,3.75408,-0.1594,-0.1594
3.75408,3.59757,-0.1594,-0.3855
3.59757,3.43202,-0.3855,-0.60483
3.43202,3.2571,-0.60483,-0.81702
3.2571,3.09774,-0.81702,-1.04024
3.09774,3.09774,-1.04024,-1.04024
3.09774,3.04096,-1.04024,-1.16436
3.04096,3.04096,-1.16436,-1.16436
3.04096,3.01965,-1.16436,-1.28135
3.01965,3.03471,-1.28135,-1.40214
3.03471,3.07507,-1.40214,-1.50696
3.07507,3.14286,-1.50696,-1.62096
4.08407,4.04906,1.84106,1.8621
4.04906,3.81783,1.8621,2.01074
3.81783,3.59757,2.01074,2.17504
3.59757,3.39252,2.17504,2.35784
3.39252,3.20912,2.35784,2.56203
3.20912,3.05627,2.56203,2.78957
0.46801,0.46801,3.59757,3.59757
0.46801,0.60397,3.59757,3.41065
0.60397,0.77346,3.41065,3.25347
0.77346,0.94895,3.25347,3.15176
0.94895,1.12501,3.15176,3.09688
1.12501,1.29763,3.09688,3.0825
1.29763,1.46448,3.0825,3.10337
1.46448,1.62509,3.10337,3.15496
1.62509,1.78372,3.15496,3.23579
1.78372,1.94502,3.23579,3.34722
-2.17777,-2.15054,-2.99644,-2.80782
-2.15054,-2.15744,-2.80782,-2.5921
-2.15744,-2.20093,-2.5921,-2.38779
-2.20093,-2.20093,-2.38779,-2.38779
-2.20093,-2.29385,-2.38779,-2.12949
-2.29385,-2.40489,-2.12949,-1.87791
-2.40489,-2.5126,-1.87791,-1.62495
-2.5126,-2.60207,-1.62495,-1.36521
-2.60207,-2.66584,-1.36521,-1.09806
-2.66584,-2.70507,-1.09806,-0.82609
-2.70507,-2.7274,-0.82609,-0.55204
-2.7274,-2.74313,-0.55204,-0.27748
-2.74313,-2.76243,-0.27748,-0.00317
-2.76243,-2.79417,-0.00317,0.26988
-2.79417,-2.84585,0.26988,0.53973
-2.84585,-2.92236,0.53973,0.79821
-2.92236,-3.02137,0.79821,1.0284
-3.02137,-3.14624,1.0284,1.23609
-3.14624,-3.30645,1.23609,1.42814
-3.30645,-3.51506,1.42814,1.60603
3.31306,3.03985,0.18351,0.16811
3.03985,3.03985,0.16811,0.16811
3.03985,2.82341,0.16811,0.14931
2.82341,2.82341,0.14931,0.14931
2.82341,2.72623,0.14931,0.11363
2.72623,2.72623,0.11363,0.11363
2.72623,2.6774,0.11363,0.06044
2.6774,2.66395,0.06044,-0.01133
2.66395,2.6769,-0.01133,-0.08737
2.6769,2.70279,-0.08737,-0.2011
2.70279,2.70279,-0.2011,-0.2011
2.70279,2.69967,-0.2011,-0.29045
2.69967,2.66315,-0.29045,-0.36968
2.66315,2.60574,-0.36968,-0.43651
2.60574,2.51482,-0.43651,-0.51384
2.51482,2.36695,-0.51384,-0.62222
2.36695,2.1471,-0.62222,-0.78718
2.1471,1.93716,-0.78718,-0.96454
1.93716,1.73346,-0.96454,-1.1493
1.73346,1.51767,-1.1493,-1.31846
1.51767,1.51767,-1.31846,-1.31846
1.51767,1.33479,-1.31846,-1.42156
1.33479,1.1402,-1.42156,-1.50155
1.1402,0.8921,-1.50155,-1.58258
0.8921,0.62796,-1.58258,-1.65898
0.62796,0.36346,-1.65898,-1.73419
0.36346,0.1006,-1.73419,-1.81333
0.1006,-0.14904,-1.81333,-1.88745
-0.14904,-0.14904,-1.88745,-1.88745
-0.14904,-0.21104,-1.88745,-1.89289
-0.21104,-0.21104,-1.89289,-1.89289
-0.21104,-0.26325,-1.89289,-1.87196
-0.26325,-0.31689,-1.87196,-1.83512
-0.31689,-0.40528,-1.83512,-1.76279
-0.40528,-0.60125,-1.76279,-1.59285
-0.60125,-0.80529,-1.59285,-1.40881
-0.80529,-0.99922,-1.40881,-1.2143
-0.99922,-1.16712,-1.2143,-0.9979
-1.16712,-1.27592,-0.9979,-0.78758
-1.27592,-1.33708,-0.78758,-0.59179
-1.33708,-1.37334,-0.59179,-0.38034
-1.37334,-1.39573,-0.38034,-0.12008
-1.39573,-1.41185,-0.12008,0.15447
-1.41185,-1.43445,0.15447,0.42849
-1.43445,-1.47274,0.42849,0.70065
-1.47274,-1.5356,0.70065,0.96795
-1.5356,-1.5356,0.96795,0.96795
-1.5356,-1.61633,0.96795,1.18198
-1.61633,-1.61633,1.18198,1.18198
-1.61633,-1.71135,1.18198,1.34718
-1.71135,-1.83884,1.34718,1.4939
-1.83884,-1.97729,1.4939,1.60233
-1.97729,-2.13252,1.60233,1.68752
-2.13252,-2.31114,1.68752,1.75683
3.31306,3.08658,1.60603,1.76163
3.08658,2.87589,1.76163,1.93778
2.87589,2.68869,1.93778,2.1383
2.68869,2.54098,2.1383,2.35803
2.54098,2.44918,2.35803,2.57014
2.44918,2.40382,2.57014,2.77038
2.40382,2.39482,2.77038,2.96515
2.39482,2.41617,2.96515,3.15776
2.41617,2.4661,3.15776,3.35857
-0.101,-0.101,3.31306,3.31306
-0.101,-0.101,3.31306,3.31306
-0.101,-0.19343,3.31306,3.14548
-0.19343,-0.32054,3.14548,3.0035
-0.32054,-0.46442,3.0035,2.90207
-0.46442,-0.62668,2.90207,2.82926
-0.62668,-0.81247,2.82926,2.77943
-0.81247,-1.02909,2.77943,2.75033
-1.02909,-1.2898,2.75033,2.74016
-1.2898,-1.56481,2.74016,2.74081
-1.56481,-1.83937,2.74081,2.73074
-1.83937,-1.83937,2.73074,2.73074
-1.83937,-2.0521,2.73074,2.69626
-2.0521,-2.25912,2.69626,2.62048
-2.25912,-2.42531,2.62048,2.52437
-2.42531,-2.61295,2.52437,2.39847
-2.61295,-2.85214,2.39847,2.26535
-2.85214,-3.07501,2.26535,2.18497
-3.07501,-3.27597,2.18497,2.14277
-0.95451,-0.95451,3.31306,3.31306
-0.95451,-1.22602,3.31306,3.27388
-1.22602,-1.49101,3.27388,3.26413
-1.49101,-1.766,3.26413,3.26707
-1.766,-2.04087,3.26707,3.26456
-2.57595,-2.64995,0.56141,0.81673
-2.64995,-2.74544,0.81673,1.04224
-2.74544,-2.86545,1.04224,1.24388
-2.86545,-3.02049,1.24388,1.43007
-3.02049,-3.23056,1.43007,1.60603
-3.0968,-3.13612,-1.18414,-0.91213
-3.13612,-3.16032,-0.91213,-0.63823
-3.16032,-3.17825,-0.63823,-0.3638
-3.17825,-3.19893,-0.3638,-0.08958
-3.19893,-3.23056,-0.08958,0.18351
3.02856,2.7618,0.46801,0.53488
2.7618,2.49404,0.53488,0.59723
2.49404,2.22383,0.59723,0.6461
2.22383,1.9507,0.6461,0.66286
1.9507,1.9507,0.66286,0.66286
1.9507,1.80415,0.66286,0.6389
1.80415,1.80415,0.6389,0.6389
1.80415,1.70198,0.6389,0.58716
1.70198,1.62687,0.58716,0.50209
1.62687,1.58584,0.50209,0.40554
1.58584,1.56147,0.40554,0.28469
1.56147,1.54683,0.28469,0.11942
1.54683,1.51604,0.11942,-0.15335
1.51604,1.51604,-0.15335,-0.15335
1.51604,1.4659,-0.15335,-0.34446
1.4659,1.38279,-0.34446,-0.52585
1.38279,1.27211,-0.52585,-0.69318
1.27211,1.12502,-0.69318,-0.85931
1.12502,0.94608,-0.85931,-1.00974
0.94608,0.74953,-1.00974,-1.12885
0.74953,0.53943,-1.12885,-1.21657
0.53943,0.31099,-1.21657,-1.27508
0.31099,0.07125,-1.27508,-1.29777
0.07125,-0.15694,-1.29777,-1.27852
-0.15694,-0.35932,-1.27852,-1.22389
-0.35932,-0.54942,-1.22389,-1.13867
-0.54942,-0.73583,-1.13867,-1.01891
-0.73583,-0.89908,-1.01891,-0.8677
-0.89908,-1.01373,-0.8677,-0.70638
-1.01373,-1.0862,-0.70638,-0.54196
0.18351,0.18533,3.02856,2.75427
0.18533,0.16551,2.75427,2.48118
0.16551,0.10551,2.48118,2.21444
0.10551,0.10551,2.21444,2.21444
0.10551,0.02466,2.21444,2.04658
0.02466,-0.09481,2.04658,1.90646
-0.09481,-0.22955,1.90646,1.81599
-0.22955,-0.37627,1.81599,1.76107
-0.37627,-0.53879,1.76107,1.73379
-0.53879,-0.72239,1.73379,1.73174
-0.72239,-0.93384,1.73174,1.75483
-0.93384,-1.19189,1.75483,1.80308
-1.19189,-1.46161,1.80308,1.85628
-1.46161,-1.73354,1.85628,1.89439
-1.73354,-2.00742,1.89439,1.91161
-1.78287,-1.72379,-2.76645,-2.60493
-1.72379,-1.69143,-2.60493,-2.44141
-1.69143,-1.69211,-2.44141,-2.25294
-1.69211,-1.72911,-2.25294,-2.07686
-1.72911,-1.72911,-2.07686,-2.07686
-1.72911,-1.82659,-2.07686,-1.82046
-1.82659,-1.94244,-1.82046,-1.57104
-1.94244,-2.04847,-1.57104,-1.31755
-2.04847,-2.12819,-1.31755,-1.05488
-2.12819,-2.17742,-1.05488,-0.78473
-2.17742,-2.20329,-0.78473,-0.51107
-2.20329,-2.21826,-0.51107,-0.23646
-2.21826,-2.23462,-0.23646,0.03805
-2.23462,-2.26266,0.03805,0.31151
-2.26266,-2.3106,0.31151,0.58203
-2.3106,-2.38154,0.58203,0.83495
-2.38154,-2.47267,0.83495,1.05593
-2.47267,-2.58667,1.05593,1.25147
-2.58667,-2.73499,1.25147,1.43154
-2.73499,-2.94605,1.43154,1.60603
-2.94605,-2.94605,1.60603,1.60603
-1.27863,-1.09886,-2.69475,-2.59136
-1.09886,-0.9221,-2.59136,-2.5179
-0.9221,-0.73866,-2.5179,-2.47249
-0.73866,-0.53395,-2.47249,-2.45873
-0.53395,-0.33403,-2.45873,-2.48138
-0.33403,-0.33403,-2.48138,-2.48138
-0.33403,-0.07046,-2.48138,-2.55647
-0.07046,0.18351,-2.55647,-2.66155
0.18351,0.4363,-2.66155,-2.76967
0.4363,0.4363,-2.76967,-2.76967
0.4363,0.64932,-2.76967,-2.83792
0.64932,0.64932,-2.83792,-2.83792
0.64932,0.8131,-2.83792,-2.85908
0.8131,0.98032,-2.85908,-2.83826
0.98032,1.11564,-2.83826,-2.78303
1.11564,1.24222,-2.78303,-2.69958
1.24222,1.38244,-2.69958,-2.57913
1.38244,1.57536,-2.57913,-2.39542
1.57536,1.78152,-2.39542,-2.21377
1.78152,2.00678,-2.21377,-2.05724
2.00678,2.24494,-2.05724,-1.9413
2.24494,2.47423,-1.9413,-1.87533
2.47423,2.68948,-1.87533,-1.85501
2.68948,2.88259,-1.85501,-1.87498
3.16473,3.07876,-0.20275,-0.362
3.07876,2.9589,-0.362,-0.49993
2.9589,2.9589,-0.49993,-0.49993
2.9589,2.74405,-0.49993,-0.67001
2.74405,2.51455,-0.67001,-0.82139
2.51455,2.29396,-0.82139,-0.98439
2.29396,2.29396,-0.98439,-0.98439
2.29396,2.17306,-0.98439,-1.11018
2.17306,2.17306,-1.11018,-1.11018
2.17306,2.13021,-1.11018,-1.18773
2.13021,2.13021,-1.18773,-1.18773
2.13021,2.12889,-1.18773,-1.24054
2.12889,2.16274,-1.24054,-1.28128
2.16274,2.214,-1.28128,-1.30676
2.214,2.29032,-1.30676,-1.32999
2.29032,2.44923,-1.32999,-1.37605
2.44923,2.44923,-1.37605,-1.37605
-0.101,-0.101,2.74405,2.74405
-0.101,-0.101,2.74405,2.74405
-0.101,-0.21415,2.74405,2.61316
-0.21415,-0.35126,2.61316,2.51328
-0.35126,-0.50644,2.51328,2.4427
-0.50644,-0.68453,2.4427,2.39529
-0.68453,-0.89246,2.39529,2.36903
-0.89246,-1.14179,2.36903,2.36232
-1.14179,-1.41676,2.36232,2.36718
-1.41676,-1.69148,2.36718,2.36203
-1.69148,-1.69148,2.36203,2.36203
-1.69148,-1.92024,2.36203,2.3305
-1.92024,-2.14436,2.3305,2.26491
-2.14436,-2.3661,2.26491,2.18164
-2.3661,-2.62839,2.18164,2.10224
-0.63228,-0.49368,-2.20551,-2.16848
-0.49368,-0.34953,-2.16848,-2.158
-0.34953,-0.20979,-2.158,-2.18081
-0.20979,-0.20979,-2.18081,-2.18081
-0.20979,-0.05542,-2.18081,-2.24181
-0.05542,-0.05542,-2.24181,-2.24181
-0.05542,0.18351,-2.24181,-2.37704
0.18351,0.42243,-2.37704,-2.51258
0.42243,0.42243,-2.51258,-2.51258
0.65086,0.75252,-2.35305,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.86232,-2.37704,-2.35875
0.86232,0.94265,-2.35875,-2.30605
0.94265,1.00488,-2.30605,-2.22648
1.00488,1.03995,-2.22648,-2.12069
1.03995,1.03995,-2.12069,-2.12069
1.03995,1.02706,-2.12069,-2.04861
1.02706,0.97578,-2.04861,-1.99776
0.97578,0.91143,-1.99776,-1.97745
0.91143,0.82593,-1.97745,-1.97422
0.82593,0.71131,-1.97422,-1.99371
0.71131,0.57956,-1.99371,-2.05033
0.57956,0.57956,-2.05033,-2.05033
0.57956,0.51734,-2.05033,-2.10998
0.51734,0.51734,-2.10998,-2.10998
0.51734,0.49769,-2.10998,-2.17167
0.49769,0.51197,-2.17167,-2.23417
1.2611,1.2611,-2.28909,-2.28909
1.2611,1.43028,-2.28909,-2.07247
1.43028,1.56214,-2.07247,-1.91201
1.56214,1.69811,-1.91201,-1.77914
1.69811,1.8642,-1.77914,-1.66368
1.8642,2.05816,-1.66368,-1.57861
2.05816,2.25361,-1.57861,-1.5325
2.25361,2.45955,-1.5325,-1.52352
2.45955,2.45955,-1.52352,-1.52352
2.45955,2.45955,-1.52352,-1.52352
0.33083,0.38841,2.80391,2.6285
0.38841,0.46801,2.6285,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.57198,2.45955,2.31936
0.57198,0.57198,2.31936,2.31936
0.57198,0.68758,2.31936,2.22466
0.68758,0.82504,2.22466,2.16643
0.82504,0.95783,2.16643,2.15429
0.95783,1.08058,2.15429,2.1782
1.08058,1.19464,2.1782,2.22971
1.19464,1.31052,2.22971,2.30954
1.31052,1.43148,2.30954,2.41867
-0.01617,-0.101,2.58635,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.22396,2.45955,2.34366
-0.22396,-0.36624,2.34366,2.26049
-0.36624,-0.52778,2.26049,2.20391
-0.52778,-0.71358,2.20391,2.16996
-0.71358,-0.93198,2.16996,2.15734
-0.93198,-1.20054,2.15734,2.16406
-1.20054,-1.47528,2.16406,2.17567
-1.47528,-1.74971,2.17567,2.16829
-2.05803,-2.16665,-1.7042,-1.45167
-2.16665,-2.25377,-1.45167,-1.19124
-2.25377,-2.31194,-1.19124,-0.92288
-2.31194,-2.34466,-0.92288,-0.65003
-2.34466,-2.36234,-0.65003,-0.37562
-2.36234,-2.37704,-0.37562,-0.101
2.47053,2.38441,0.31952,0.28964
2.38441,2.31177,0.28964,0.23599
2.31177,2.26442,0.23599,0.1596
2.26442,2.26442,0.1596,0.1596
2.26442,2.24123,0.1596,0.05931
2.24123,2.24123,0.05931,0.05931
2.24123,2.23265,0.05931,-0.10892
2.23265,2.22035,-0.10892,-0.2476
2.22035,2.17504,-0.2476,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,0.46801,0.46801
2.17504,2.17504,0.46801,0.46801
2.17504,2.06278,0.46801,0.42094
2.06278,2.06278,0.42094,0.42094
2.06278,1.9874,0.42094,0.3498
1.9874,1.94069,0.3498,0.25797
1.94069,1.91513,0.25797,0.14857
1.91513,1.89948,0.14857,-14e-5
1.89948,1.89948,-14e-5,-14e-5
1.89948,1.8683,-14e-5,-0.2237
1.8683,1.8683,-0.2237,-0.2237
1.8683,1.81515,-0.2237,-0.39034
1.81515,1.73352,-0.39034,-0.54481
1.73352,1.6212,-0.54481,-0.7029
1.6212,1.45884,-0.7029,-0.88793
1.45884,1.256,-0.88793,-1.0727
1.256,1.02958,-1.0727,-1.2271
2.40428,2.17504,1.17054,1.32153
2.17504,1.96911,1.32153,1.50233
1.96911,1.96911,1.50233,1.50233
1.96911,1.84179,1.50233,1.66005
1.84179,1.74761,1.66005,1.84183
1.74761,1.70281,1.84183,2.01468
-1.99713,-2.03316,0.21191,0.48436
-2.03316,-2.09253,0.48436,0.75252
-2.09253,-2.18285,0.75252,1.01158
-2.18285,-2.30987,1.01158,1.24846
-2.30987,-2.45286,1.24846,1.42767
-2.45286,-2.60633,1.42767,1.56267
-2.60633,-2.77363,1.56267,1.6691
-1.48866,-1.44769,-2.45089,-2.30764
-1.44769,-1.43555,-2.30764,-2.1469
-1.43555,-1.45949,-2.1469,-1.9906
-1.45949,-1.45949,-1.9906,-1.9906
-1.45949,-1.52352,-1.9906,-1.80803
-1.52352,-1.52352,-1.80803,-1.80803
-1.52352,-1.64319,-1.80803,-1.56062
-1.64319,-1.76322,-1.56062,-1.31333
-1.76322,-1.85917,-1.31333,-1.05626
-1.85917,-1.92109,-1.05626,-0.78895
-0.65537,-0.67001,-1.89389,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.74264,-1.80803,-1.67414
-0.74264,-0.82583,-1.67414,-1.56782
-0.82583,-0.97978,-1.56782,-1.391
-0.97978,-1.15359,-1.391,-1.17831
-1.15359,-1.15359,-1.17831,-1.17831
0.37707,0.43433,2.28364,2.14365
0.43433,0.50428,2.14365,2.02914
0.50428,0.58903,2.02914,1.93833
0.58903,0.68626,1.93833,1.87442
0.68626,0.79389,1.87442,1.84041
0.79389,0.92081,1.84041,1.84448
0.92081,1.03702,1.84448,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.15193,1.89054,1.97783
0.18351,0.1127,1.89054,1.62624
0.1127,-38e-5,1.62624,1.37808
-38e-5,-38e-5,1.37808,1.37808
-38e-5,-0.11403,1.37808,1.22093
-0.11403,-0.11403,1.22093,1.22093
-0.11403,-0.17221,1.22093,1.17667
-0.17221,-0.17221,1.17667,1.17667
-0.17221,-0.23893,1.17667,1.16105
-0.23893,-0.30957,1.16105,1.17195
-0.30957,-0.39253,1.17195,1.20228
-0.39253,-0.51765,1.20228,1.26084
-0.51765,-0.74263,1.26084,1.3781
-0.74263,-0.98587,1.3781,1.50467
-0.98587,-1.23337,1.50467,1.62298
-1.23337,-1.48836,1.62298,1.72388
0.55733,0.30813,-1.43912,-1.49839
0.30813,0.10721,-1.49839,-1.52504
0.10721,-0.101,-1.52504,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.27783,-1.52352,-1.48838
-0.27783,-0.44661,-1.48838,-1.42205
1.74737,1.60603,0.77115,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.50617,0.75252,0.70491
1.50617,1.43323,0.70491,0.62265
1.43323,1.39428,0.62265,0.52894
1.39428,1.37094,0.52894,0.41059
1.37094,1.3586,0.41059,0.2476
1.3586,1.34389,0.2476,-0.01199
1.34389,1.34389,-0.01199,-0.01199
1.34389,1.31003,-0.01199,-0.226
1.86201,1.60603,0.93774,1.03702
1.60603,1.36475,1.03702,1.16557
1.36475,1.36475,1.16557,1.16557
1.36475,1.26585,1.16557,1.25241
1.26585,1.26585,1.25241,1.25241
1.26585,1.20493,1.25241,1.34748
1.20493,1.17643,1.34748,1.45763
1.17643,1.17704,1.45763,1.56694
1.17704,1.20033,1.56694,1.6898
0.32968,0.38727,1.61981,1.45657
0.38727,0.46801,1.45657,1.32153
0.46801,0.46801,1.32153,1.32153
0.46801,0.62626,1.32153,1.09686
0.62626,0.62626,1.09686,1.09686
0.62626,0.70992,1.09686,0.94077
0.70992,0.76653,0.94077,0.7742
0.76653,0.8135,0.7742,0.57203
0.8135,0.85785,0.57203,0.30084
0.85785,0.87322,0.30084,0.02706
0.87322,0.87322,0.02706,0.02706
0.87322,0.85304,0.02706,-0.16388
0.85304,0.7936,-0.16388,-0.35014
0.7936,0.7049,-0.35014,-0.49962
0.7049,0.59101,-0.49962,-0.62026
0.59101,0.45522,-0.62026,-0.7123
0.45522,0.30353,-0.7123,-0.77288
0.30353,0.14023,-0.77288,-0.8012
0.14023,-0.03087,-0.8012,-0.79689
-0.03087,-0.20713,-0.79689,-0.75949
-0.20713,-0.38408,-0.75949,-0.68678
-0.38408,-0.54406,-0.68678,-0.57835
-0.54406,-0.66059,-0.57835,-0.44796
-0.66059,-0.73242,-0.44796,-0.31121
-0.73242,-0.77672,-0.31121,-0.1615
-0.77672,-0.80286,-0.1615,0.01755
-0.80286,-0.81449,0.01755,0.24976
-0.81449,-0.81398,0.24976,0.52472
-0.81398,-0.81355,0.52472,0.79964
-0.81355,-0.81355,0.79964,0.79964
-0.81355,-0.83076,0.79964,0.99028
-0.83076,-0.83076,0.99028,0.99028
-0.83076,-0.86991,0.99028,1.12974
-0.86991,-0.94356,1.12974,1.26248
-0.94356,-1.03532,1.26248,1.36946
-1.0347,-1.0347,-0.52767,-0.52767
-1.0347,-1.08795,-0.52767,-0.32539
-1.08795,-1.08795,-0.32539,-0.32539
-1.08795,-1.1212,-0.32539,-0.05279
-1.1212,-1.13795,-0.05279,0.2217
-1.13795,-1.15576,0.2217,0.49611
-1.15576,-1.18483,0.49611,0.76803
-1.18483,-1.23902,0.76803,1.03702
-1.23902,-1.23902,1.03702,1.03702
-1.23902,-1.30337,1.03702,1.21401
-1.30337,-1.30337,1.21401,1.21401
1.16988,1.12478,-0.11725,-0.30803
1.12478,1.04353,-0.30803,-0.49109
1.04353,0.92857,-0.49109,-0.6564
0.92857,0.78651,-0.6564,-0.79685
0.78651,0.62097,-0.79685,-0.90926
0.62097,0.43656,-0.90926,-0.99006
0.43656,0.23996,-0.99006,-1.03644
0.23996,0.03355,-1.03644,-1.04703
0.03355,-0.18022,-1.04703,-1.01906
-0.18022,-0.3855,-1.01906,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
1.16483,1.10132,1.05827,1.04066
1.10132,1.05901,1.04066,0.99431
1.05901,1.05901,0.99431,0.99431
1.05901,1.03296,0.99431,0.91984
1.03296,1.03296,0.91984,0.91984
1.03296,1.01414,0.91984,0.73255
1.01414,1.01414,0.73255,0.73255
1.01414,1.02245,0.73255,0.45809
1.02245,1.03702,0.45809,0.18351
0.11272,0.10927,1.345,1.23782
0.10927,0.13196,1.23782,1.1343
0.13196,0.13196,1.1343,1.1343
0.13196,0.18351,1.1343,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.34274,1.03702,0.8131
0.34274,0.34274,0.8131,0.8131
0.34274,0.46126,0.8131,0.62362
0.46126,0.55191,0.62362,0.41641
0.55191,0.60957,0.41641,0.20112
-0.6942,-0.684,0.19576,0.47031
-0.684,-0.66176,0.47031,0.72542
-0.66176,-0.65294,0.72542,0.87436
-0.65294,-0.67001,0.87436,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.71518,1.03702,1.14782
0.49109,0.46628,-0.05414,-0.1781
0.46628,0.41376,-0.1781,-0.28582
0.41376,0.33326,-0.28582,-0.37347
0.33326,0.2253,-0.37347,-0.43431
0.2253,0.09547,-0.43431,-0.46001
0.09547,-0.04301,-0.46001,-0.4455
-0.04301,-0.17032,-0.4455,-0.39597
-0.17032,-0.2771,-0.39597,-0.31982
-0.2771,-0.3646,-0.31982,-0.21268
-0.3646,-0.42545,-0.21268,-0.0646
-0.42545,-0.44612,-0.0646,0.11517
-0.44612,-0.42808,0.11517,0.29185
-0.42808,-0.38364,0.29185,0.447
-0.38364,-0.32465,0.447,0.56944
-0.32465,-0.26091,0.56944,0.65677
-0.26091,-0.194,0.65677,0.71541
-0.194,-0.101,0.71541,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,0.00338,0.75252,0.74416
0.00338,0.08845,0.74416,0.70864
0.08845,0.18484,0.70864,0.64228
0.18484,0.28422,0.64228,0.54182
-0.14962,-0.12807,0.05534,0.13814
-0.12807,-0.08465,0.13814,0.20084
-0.08465,-0.0219,0.20084,0.23913
-0.0219,0.05193,0.23913,0.24312
0.05193,0.05193,0.24312,0.24312
0.05193,0.14216,0.24312,0.19561
0.14216,0.20468,0.19561,0.11267
0.20468,0.23261,0.11267,0.02174
0.23261,0.22971,0.02174,-0.06165
0.22971,0.19917,-0.06165,-0.13239
0.19917,0.14015,-0.13239,-0.1829
0.14015,0.05797,-0.1829,-0.19915
0.05797,-0.02762,-0.19915,-0.17253
-0.02762,-0.101,-0.17253,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.1405,-0.101,0.00463


==> data/pendulum/segments_learned_hamiltonian_vf.csv <==
x1,x2,y1,y2
-5.802262363674227,-5.827036811433402,12.545954209117888,11.616587607979156
-5.827036811433402,-5.851327054014657,11.616587607979156,10.68715416729998
-5.851327054014657,-5.875021301729304,10.68715416729998,9.75764113065149
-5.875021301729304,-5.89783115553117,9.75764113065149,8.828025754960077
-5.89783115553117,-5.919448499445499,8.828025754960077,7.898284068084493
-5.919448499445499,-5.939704045002937,7.898284068084493,6.968399324442089
-5.939704045002937,-5.958264600824985,6.968399324442089,6.038364497201712
-5.958264600824985,-5.974795918487132,6.038364497201712,5.10817438093839
-5.974795918487132,-5.98911024563522,5.10817438093839,4.177815250169765
-5.98911024563522,-6.000913378605465,4.177815250169765,3.2473130209870362
-6.000913378605465,-6.009943853322892,3.2473130209870362,2.3166977839032494
-6.009943853322892,-6.0160730352646254,2.3166977839032494,1.3859649114536712
-6.0160730352646254,-6.019160022938976,1.3859649114536712,0.45517225883550694
-6.019160022938976,-6.0191260957726245,0.45517225883550694,-0.47562036477737735
-6.0191260957726245,-6.015971830433526,-0.47562036477737735,-1.4064123454920185
-6.015971830433526,-6.009777759988559,-1.4064123454920185,-2.337143280746
-6.009777759988559,-6.000685640121311,-2.337143280746,-3.2677560105080214
-6.000685640121311,-5.988824841178032,-3.2677560105080214,-4.198255459097943
-5.988824841178032,-5.974458867195056,-4.198255459097943,-5.128611204291945
-5.974458867195056,-5.957881447708528,-5.128611204291945,-6.058797798801325
-5.957881447708528,-5.939279963606613,-6.058797798801325,-6.988829322685705
-5.939279963606613,-5.9189907229992516,-6.988829322685705,-7.918710892108612
-5.9189907229992516,-5.897345670821213,-7.918710892108612,-8.848449653543074
-5.897345670821213,-5.874512288621973,-8.848449653543074,-9.778062490716922
-5.874512288621973,-5.850800999641193,-9.778062490716922,-10.707573494152422
-5.850800999641193,-5.82649907636325,-10.707573494152422,-11.63700534565351
-5.82649907636325,-5.801715168698392,-11.63700534565351,-12.566370614359172
-5.320513251349329,-5.338605122854833,12.552397406768723,11.622522726980051
-5.338605122854833,-5.356503260821148,11.622522726980051,10.69261700739823
-5.356503260821148,-5.374115370163134,10.69261700739823,9.762670072549419
-5.374115370163134,-5.391210138344868,9.762670072549419,8.832664397582793
-5.391210138344868,-5.407534819671217,8.832664397582793,7.90258106910969
-5.407534819671217,-5.422941837023424,7.90258106910969,6.972406026135211
-5.422941837023424,-5.437151946770567,6.972406026135211,6.042131751406405
-5.437151946770567,-5.449880864149092,6.042131751406405,5.111752035962688
-5.449880864149092,-5.460959956166233,5.111752035962688,4.181254914395435
-5.460959956166233,-5.470135380047255,4.181254914395435,3.2506570829367423
-5.470135380047255,-5.477179720821135,3.2506570829367423,2.3199788407378
-5.477179720821135,-5.4819755242907675,2.3199788407378,1.3892158724106363
-5.4819755242907675,-5.484399070598327,1.3892158724106363,0.4584096000278528
-5.484399070598327,-5.484381231655133,0.4584096000278528,-0.4723966312745702
-5.484381231655133,-5.481922366442138,-0.4723966312745702,-1.4032025714302545
-5.481922366442138,-5.4770926250346665,-1.4032025714302545,-2.3339646161104515
-5.4770926250346665,-5.470016278586363,-2.3339646161104515,-3.264641660258164
-5.470016278586363,-5.460811236945936,-3.264641660258164,-4.195238173763613
-5.460811236945936,-5.449705969171581,-4.195238173763613,-5.125733714895037
-5.449705969171581,-5.436954139378569,-5.125733714895037,-6.056111808035279
-5.436954139378569,-5.422724166880416,-6.056111808035279,-6.986384596509021
-5.422724166880416,-5.407301333383517,-6.986384596509021,-7.916558246568769
-5.407301333383517,-5.390964259334032,-7.916558246568769,-8.846640333635557
-5.390964259334032,-5.373859503999344,-8.846640333635557,-9.776644981088339
-5.373859503999344,-5.356240914157206,-9.776644981088339,-10.706591148434992
-5.356240914157206,-5.338339217848491,-10.706591148434992,-11.636496332114463
-5.338339217848491,-5.3202450302171975,-11.636496332114463,-12.566370614359172
-4.8387855096928085,-4.844696895324787,12.564371573999608,11.633712378524923
-4.844696895324787,-4.850544922692444,11.633712378524923,10.703033841730512
-4.850544922692444,-4.8563044411829,10.703033841730512,9.772336184012428
-4.8563044411829,-4.8619017177414925,9.772336184012428,8.841618234033863
-4.8619017177414925,-4.867254728095666,8.841618234033863,7.910879305871703
-4.867254728095666,-4.872317938607319,7.910879305871703,6.980120435441506
-4.872317938607319,-4.876998471426404,6.980120435441506,6.049343109904381
-4.876998471426404,-4.881200146040249,6.049343109904381,5.118549150396863
-4.881200146040249,-4.884866852310093,5.118549150396863,4.1877400476992115
-4.884866852310093,-4.8879152878380365,4.1877400476992115,3.256919897134553
-4.8879152878380365,-4.89027384150253,3.256919897134553,2.3260927434750975
-4.89027384150253,-4.891894217541145,2.3260927434750975,1.3952581406202338
-4.891894217541145,-4.8927199803141574,1.3952581406202338,0.46441948004104994
-4.8927199803141574,-4.89271954410742,0.46441948004104994,-0.46641914421761044
-4.89271954410742,-4.891892930589984,-0.46641914421761044,-1.3972578002907028
-4.891892930589984,-4.89027170068899,-1.3972578002907028,-2.328092431684013
-4.89027170068899,-4.887912345608915,-2.328092431684013,-3.258919607953109
-4.887912345608915,-4.884861270975481,-3.258919607953109,-4.189739553441251
-4.884861270975481,-4.881193505669032,-4.189739553441251,-5.120548594023666
-4.881193505669032,-4.876990902128723,-5.120548594023666,-6.051342491452285
-4.876990902128723,-4.872309565744901,-6.051342491452285,-6.982119756089142
-4.872309565744901,-4.867245686508457,-6.982119756089142,-7.912878572059051
-4.867245686508457,-4.861892147336861,-7.912878572059051,-8.843617446827153
-4.861892147336861,-4.856294440466759,-8.843617446827153,-9.77433534501338
-4.856294440466759,-4.850534620570416,-9.77433534501338,-10.705032960282987
-4.850534620570416,-4.84468641320422,-10.705032960282987,-11.635711457772262
-4.84468641320422,-4.838774891736003,-11.635711457772262,-12.566370614359172
-4.3572015648930265,-4.352921955928924,12.543467720772867,11.61413051102818
-4.352921955928924,-4.348625506934495,11.61413051102818,10.684756219488154
-4.348625506934495,-4.344330627284168,10.684756219488154,9.755336998848193
-4.344330627284168,-4.3400945819288035,9.755336998848193,8.825842040063971
-4.3400945819288035,-4.335983757718861,8.825842040063971,7.8962374085381235
-4.335983757718861,-4.332039297677189,7.8962374085381235,6.966506818472677
-4.332039297677189,-4.328343289686207,6.966506818472677,6.036628269889842
-4.328343289686207,-4.32498370396337,6.036628269889842,5.106579768535518
-4.32498370396337,-4.3220181918537035,5.106579768535518,4.176343526111797
-4.3220181918537035,-4.319532769407706,4.176343526111797,3.245939255528997
-4.319532769407706,-4.317607177190435,3.245939255528997,2.315391608991062
-4.317607177190435,-4.316287001628177,2.315391608991062,1.3846933175167742
-4.316287001628177,-4.315618126249328,1.3846933175167742,0.4539181603708915
-4.315618126249328,-4.315626162920591,0.4539181603708915,-0.4768569427998255
-4.315626162920591,-4.316310882536722,-0.4768569427998255,-1.4076311269146213
-4.316310882536722,-4.31764608584016,-1.4076311269146213,-2.3383266350896434
-4.31764608584016,-4.319585547492422,-2.3383266350896434,-3.2688707001801074
-4.319585547492422,-4.322083428308234,-3.2688707001801074,-4.19927117714713
-4.322083428308234,-4.325059489029475,-4.19927117714713,-5.12950308256111
-4.325059489029475,-4.3284278390824245,-5.12950308256111,-6.059547219753185
-4.3284278390824245,-4.332131006306427,-6.059547219753185,-6.989421861491113
-4.332131006306427,-4.336080624458541,-6.989421861491113,-7.9191490735851655
-4.336080624458541,-4.340194993516453,-7.9191490735851655,-8.84875082201592
-4.340194993516453,-4.344433525613346,-8.84875082201592,-9.77824336216794
-4.344433525613346,-4.348729398465445,-9.77824336216794,-10.707660958020064
-4.348729398465445,-4.353025689368456,-10.707660958020064,-11.637034244373668
-4.353025689368456,-4.357304753254809,-11.637034244373668,-12.566370614359172
-3.8736521834632374,-3.8480637773778397,12.483659530948227,11.557083609850501
-3.8480637773778397,-3.8212068968255823,11.557083609850501,10.630606476727774
-3.8212068968255823,-3.793019915188568,10.630606476727774,9.704219254236254
-3.793019915188568,-3.763705855878518,9.704219254236254,8.77783340871391
-3.763705855878518,-3.7335643816282476,8.77783340871391,7.8513368149551255
-3.7335643816282476,-3.7027709133386475,7.8513368149551255,6.924657370742388
-3.7027709133386475,-3.6719381079854463,6.924657370742388,5.997674849420871
-3.6719381079854463,-3.641905947058458,5.997674849420871,5.070236275357008
-3.641905947058458,-3.61344887160952,5.070236275357008,4.142183706218166
-3.61344887160952,-3.5879254859697194,4.142183706218166,3.2135047700444748
-3.5879254859697194,-3.5669356767202274,3.2135047700444748,2.2842000093169794
-3.5669356767202274,-3.551855833473008,2.2842000093169794,1.3541469902093173
-3.551855833473008,-3.5440722271669287,1.3541469902093173,0.423696036471922
-3.5440722271669287,-3.5444126475984117,0.423696036471922,-0.506750783664188
-3.5444126475984117,-3.5528461829668734,-0.506750783664188,-1.4371824583417698
-3.5528461829668734,-3.5684875984203286,-1.4371824583417698,-2.3671853242523966
-3.5684875984203286,-3.589921515122677,-2.3671853242523966,-3.296430417744663
-3.589921515122677,-3.615767538640911,-3.296430417744663,-4.225054622330713
-3.615767538640911,-3.6444236177913334,-4.225054622330713,-5.153052296435689
-3.6444236177913334,-3.674561436974594,-5.153052296435689,-6.0804435567913
-3.674561436974594,-3.7054347979001525,-6.0804435567913,-7.007392021423257
-3.7054347979001525,-3.736204555568064,-7.007392021423257,-7.934049306156033
-3.736204555568064,-3.7662840604754426,-7.934049306156033,-8.860532600895702
-3.7662840604754426,-3.7955216089620754,-8.860532600895702,-9.78691147173805
-3.7955216089620754,-3.823607999952472,-9.78691147173805,-10.713300926774082
-3.823607999952472,-3.8503522527484173,-10.713300926774082,-11.639786266158119
-3.8503522527484173,-3.875834614773614,-11.639786266158119,-12.566370614359172
3.3654211947786603,3.288744337047742,-12.176119978626806,-11.282093721167854
3.288744337047742,3.207188907607623,-11.282093721167854,-10.406234937060788
3.207188907607623,3.1201557374552866,-10.406234937060788,-9.5543670214571
3.1201557374552866,3.027559338764201,-9.5543670214571,-8.733502688942977
3.027559338764201,2.9290543967235934,-8.733502688942977,-7.952940552178487
2.9290543967235934,2.8233274346946917,-7.952940552178487,-7.226435997081812
2.8233274346946917,2.7088832130072635,-7.226435997081812,-6.572406761112011
2.7088832130072635,2.603055198013241,-6.572406761112011,-6.092488402165315
2.603055198013241,2.5054750584821637,-6.092488402165315,-5.763320569715137
2.5054750584821637,2.4152060660622254,-5.763320569715137,-5.560917134381657
2.4152060660622254,2.331496334967488,-5.560917134381657,-5.462568084017257
2.331496334967488,2.2541505422870145,-5.462568084017257,-5.446961104412707
2.2541505422870145,2.1806540719623904,-5.446961104412707,-5.496174637153228
2.1806540719623904,2.0780003990831837,-5.496174637153228,-5.651600071397843
2.0780003990831837,2.0780003990831837,-5.651600071397843,-5.651600071397843
2.0780003990831837,1.9359567539996387,-5.651600071397843,-5.921219922322956
1.9359567539996387,1.9359567539996387,-5.921219922322956,-5.921219922322956
1.9359567539996387,1.5912497789715356,-5.921219922322956,-6.531598479602525
1.5912497789715356,1.2345188050294515,-6.531598479602525,-7.121620866642401
1.2345188050294515,0.8720918061757335,-7.121620866642401,-7.699558817781202
0.8720918061757335,0.6442589236835827,-7.699558817781202,-8.04342091847129
0.6442589236835827,0.4098784119316816,-8.04342091847129,-8.315535500843966
0.4098784119316816,0.17162875336807915,-8.315535500843966,-8.464191570018837
0.17162875336807915,-0.06651227039128393,-8.464191570018837,-8.490599964811883
-0.06651227039128393,-0.3006706644061552,-8.490599964811883,-8.398601363535139
-0.3006706644061552,-0.5344153864524781,-8.398601363535139,-8.186136939639677
-0.5344153864524781,-0.5344153864524781,-8.186136939639677,-8.186136939639677
-0.5344153864524781,-0.9009238735249978,-8.186136939639677,-7.683748732281131
-0.9009238735249978,-1.2637744855538067,-7.683748732281131,-7.106995587754176
-1.2637744855538067,-1.620778455825266,-7.106995587754176,-6.5178859343459905
-1.620778455825266,-1.9656033896057759,-6.5178859343459905,-5.908067744304893
-1.9656033896057759,-2.076317638204519,-5.908067744304893,-5.699174486174925
-2.076317638204519,-2.1830424978865723,-5.699174486174925,-5.533763736120977
-2.1830424978865723,-2.1830424978865723,-5.533763736120977,-5.533763736120977
-2.1830424978865723,-2.2804590215164806,-5.533763736120977,-5.486023724578812
-2.2804590215164806,-2.2804590215164806,-5.486023724578812,-5.486023724578812
-2.2804590215164806,-2.3850302916850707,-5.486023724578812,-5.558127740078603
-2.3850302916850707,-2.3850302916850707,-5.558127740078603,-5.558127740078603
-2.3850302916850707,-2.49668245779705,-5.558127740078603,-5.781756842127119
-2.49668245779705,-2.49668245779705,-5.781756842127119,-5.781756842127119
-2.49668245779705,-2.632656256185308,-5.781756842127119,-6.255617404287902
-2.632656256185308,-2.7540064781521383,-6.255617404287902,-6.853333170977954
-2.7540064781521383,-2.86516289009078,-6.853333170977954,-7.538494371751556
-2.86516289009078,-2.968095174992934,-7.538494371751556,-8.288407129706282
-2.968095174992934,-3.064332460767337,-8.288407129706282,-9.086362803577908
-3.064332460767337,-3.1548650322348966,-9.086362803577908,-9.920509780294982
-3.1548650322348966,-3.2398092020340137,-9.920509780294982,-10.782694430072645
-3.2398092020340137,-3.3193974753389246,-10.782694430072645,-11.666415175632434
-3.3193974753389246,-3.394364476292419,-11.666415175632434,-12.566370614359172
2.8667246971516516,2.7353657886619214,-12.251474873578955,-11.499669844526045
2.7353657886619214,2.6121717620826495,-11.499669844526045,-10.949191647266849
2.6121717620826495,2.4974648256524237,-10.949191647266849,-10.566636318341065
2.4974648256524237,2.391055247515691,-10.566636318341065,-10.319530031845314
2.391055247515691,2.2937799718386955,-10.319530031845314,-10.180466136573976
2.2937799718386955,2.2010021911152347,-10.180466136573976,-10.121482006815839
2.2010021911152347,2.0636918174411623,-10.121482006815839,-10.142046161616824
2.0636918174411623,2.0636918174411623,-10.142046161616824,-10.142046161616824
2.0636918174411623,1.8777774371985707,-10.142046161616824,-10.253999334576145
1.8777774371985707,1.8777774371985707,-10.253999334576145,-10.253999334576145
1.8777774371985707,1.4462758909676552,-10.253999334576145,-10.566574334926083
1.4462758909676552,1.0273461885896218,-10.566574334926083,-10.940195402958874
1.0273461885896218,0.7299914074199503,-10.940195402958874,-11.24884969921102
0.7299914074199503,0.45241631142077576,-11.24884969921102,-11.499020613690146
0.45241631142077576,0.17256867553745892,-11.499020613690146,-11.634967573229972
0.17256867553745892,-0.10618261077332569,-11.634967573229972,-11.649120131251946
-0.10618261077332569,-0.3802091916667196,-11.649120131251946,-11.545520522955755
-0.3802091916667196,-0.6545620596420232,-11.545520522955755,-11.321834736624414
-0.6545620596420232,-0.6545620596420232,-11.321834736624414,-11.321834736624414
-0.6545620596420232,-1.0649508102450689,-11.321834736624414,-10.913176874269123
-1.0649508102450689,-1.4849961279186603,-10.913176874269123,-10.545779553722195
-1.4849961279186603,-1.9178621542705656,-10.545779553722195,-10.23984462443498
-1.9178621542705656,-2.062100633969746,-10.23984462443498,-10.154449097723562
-2.062100633969746,-2.203843837247505,-10.154449097723562,-10.126011652217175
-2.203843837247505,-2.203843837247505,-10.126011652217175,-10.126011652217175
-2.203843837247505,-2.329067325585262,-10.126011652217175,-10.226471896273623
-2.329067325585262,-2.329067325585262,-10.226471896273623,-10.226471896273623
-2.329067325585262,-2.465683426815802,-10.226471896273623,-10.488187274948098
-2.465683426815802,-2.465683426815802,-10.488187274948098,-10.488187274948098
-2.465683426815802,-2.6437352002080963,-10.488187274948098,-11.084135760827662
-2.6437352002080963,-2.788507348586107,-11.084135760827662,-11.791816428634274
-2.788507348586107,-2.9128943378112253,-11.791816428634274,-12.566370614359172
-0.9870137838864474,-1.4180522252614924,-12.566370614359172,-12.262232883131619
-1.4180522252614924,-1.8625606458339545,-12.262232883131619,-12.056283722711147
-1.8625606458339545,-1.8625606458339545,-12.056283722711147,-12.056283722711147
-1.8625606458339545,-2.058866325527579,-12.056283722711147,-12.00178718365188
-2.058866325527579,-2.058866325527579,-12.00178718365188,-12.00178718365188
-2.058866325527579,-2.204229269528671,-12.00178718365188,-12.030770051342754
-2.204229269528671,-2.3018144366994964,-12.030770051342754,-12.126951495444418
-2.3018144366994964,-2.404006611203416,-12.126951495444418,-12.309118994086969
2.6037016735584793,2.486379069958586,-12.179913965924069,-11.785797551861899
2.486379069958586,2.3771086267583073,-11.785797551861899,-11.527669521357895
2.3771086267583073,2.283374938667688,-11.527669521357895,-11.386271964632106
2.283374938667688,2.1603944573698204,-11.386271964632106,-11.308023461401536
2.1603944573698204,2.0062578064040757,-11.308023461401536,-11.31928827321908
2.0062578064040757,2.0062578064040757,-11.31928827321908,-11.31928827321908
2.0062578064040757,1.7025777200318197,-11.31928827321908,-11.454527591559781
1.7025777200318197,1.7025777200318197,-11.454527591559781,-11.454527591559781
1.7025777200318197,1.2678737942127416,-11.454527591559781,-11.730234648775978
1.2678737942127416,0.8454068123640823,-11.730234648775978,-12.08871304663505
0.8454068123640823,0.5571397257338244,-12.08871304663505,-12.34285729594438
0.5571397257338244,0.2668423466937284,-12.34285729594438,-12.51585311887346
0.2668423466937284,-0.024073506924057853,-12.51585311887346,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.3146773254245794,-12.566370614359172,-12.495841143122089
-0.3146773254245794,-0.6046354333104578,-12.495841143122089,-12.302567559133411
-0.6046354333104578,-0.8924633890323985,-12.302567559133411,-12.04163623487923
-0.8924633890323985,-1.3161643447202858,-12.04163623487923,-11.692096204586734
3.8276876009254988,3.79872621685195,-12.566370614359172,-11.640237769503536
3.79872621685195,3.7680490440025753,-11.640237769503536,-10.714258347302353
3.7680490440025753,3.7354731020285463,-10.714258347302353,-9.788440265672405
3.7354731020285463,3.7011069937685317,-9.788440265672405,-8.862699920941846
3.7011069937685317,3.6651779083367035,-8.862699920941846,-7.936918875547162
3.6651779083367035,3.627689989496915,-7.936918875547162,-7.0110300992525145
3.627689989496915,3.5891566902698457,-7.0110300992525145,-6.0849059385967506
3.5891566902698457,3.5504255822727497,-6.0849059385967506,-5.158365038209894
3.5504255822727497,3.5122649058308504,-5.158365038209894,-4.231191965093666
3.5122649058308504,3.4770357809708443,-4.231191965093666,-3.305419389428822
3.4770357809708443,3.448095737325314,-3.305419389428822,-2.3850394430783055
3.448095737325314,3.4274623813049843,-2.3850394430783055,-1.471272316240162
3.4274623813049843,3.4162185621915295,-1.471272316240162,-0.5621371151196879
3.4162185621915295,3.4150235065972563,-0.5621371151196879,0.34507460474053175
3.4150235065972563,3.423924956430909,0.34507460474053175,1.2534927089577277
3.423924956430909,3.4424127816701464,1.2534927089577277,2.1659736944311305
3.4424127816701464,3.4694797984745644,2.1659736944311305,3.084661222375127
3.4694797984745644,3.5036268667534873,3.084661222375127,4.009878706822647
3.5036268667534873,3.541377803413333,4.009878706822647,4.93720121219382
3.541377803413333,3.580040083169889,4.93720121219382,5.863871790367529
3.580040083169889,3.6186682062321314,5.863871790367529,6.790080607717371
3.6186682062321314,3.656425843472247,6.790080607717371,7.716015717336099
3.656425843472247,3.6927225640287684,7.716015717336099,8.641816392907188
3.6927225640287684,3.727458054887723,8.641816392907188,9.567561537306414
3.727458054887723,3.760450236954769,9.567561537306414,10.493358982264695
3.760450236954769,3.791562472263175,10.493358982264695,11.419300678638102
3.791562472263175,3.820918215558388,11.419300678638102,12.345397685629642
4.309157739406691,4.303454989217887,-12.566370614359172,-11.637219040367935
4.303454989217887,4.2977156123698546,-11.637219040367935,-10.708031420481612
4.2977156123698546,4.291962500220521,-10.708031420481612,-9.778799319246959
4.291962500220521,4.286271753924803,-9.778799319246959,-8.849487687558844
4.286271753924803,4.28073359821529,-8.849487687558844,-7.9200569547205175
4.28073359821529,4.275403474901815,-7.9200569547205175,-6.990487770705015
4.275403474901815,4.27039334812579,-6.990487770705015,-6.0607538753562675
4.27039334812579,4.2658253296764475,-6.0607538753562675,-5.130828609033816
4.2658253296764475,4.26178017510772,-5.130828609033816,-4.200689674697285
4.26178017510772,4.258378104793957,-4.200689674697285,-3.2703578339325183
4.258378104793957,4.2557320751274865,-3.2703578339325183,-2.339860797763956
4.2557320751274865,4.253907699004335,-2.339860797763956,-1.4091888315677021
4.253907699004335,4.25297063569883,-1.4091888315677021,-0.4784256951740691
4.25297063569883,4.252958131945965,-0.4784256951740691,0.4523386410973025
4.252958131945965,4.253870561251562,0.4523386410973025,1.3831030588107982
4.253870561251562,4.255671626164675,1.3831030588107982,2.313778674337593
4.255671626164675,4.258296219726883,2.313778674337593,3.244280397104106
4.258296219726883,4.261679131932976,3.244280397104106,4.174617179606194
4.261679131932976,4.265708187833511,4.174617179606194,5.104761734818677
4.265708187833511,4.270262952949242,5.104761734818677,6.034692624027048
4.270262952949242,4.275262372614987,6.034692624027048,6.96443151071475
4.275262372614987,4.280584933415518,6.96443151071475,7.894004964780084
4.280584933415518,4.286118041047004,7.894004964780084,8.823439297827917
4.286118041047004,4.291805375224497,8.823439297827917,9.75275390953124
4.291805375224497,4.297557367237349,9.75275390953124,10.681987952516426
4.297557367237349,4.303297370424483,10.681987952516426,11.611176708988523
4.303297370424483,4.309001315887933,11.611176708988523,12.540329205573698
4.790627877887886,4.795762896007298,-12.566370614359172,-11.635812253599324
4.795762896007298,4.800847943394066,-11.635812253599324,-10.705231946963243
4.800847943394066,4.8058611393231505,-10.705231946963243,-9.774629371833534
4.8058611393231505,4.810738018621112,-9.774629371833534,-8.844001270659707
4.810738018621112,4.815406604675163,-8.844001270659707,-7.91334465301213
4.815406604675163,4.819826705087575,-7.91334465301213,-6.982659504346617
4.819826705087575,4.823916485048175,-6.982659504346617,-6.051945901507426
4.823916485048175,4.827590980321636,-6.051945901507426,-5.12120427430464
4.827590980321636,4.830800248853931,-5.12120427430464,-4.190435020095981
4.830800248853931,4.833466508153757,-4.190435020095981,-3.259643124942686
4.833466508153757,4.835519021638589,-3.259643124942686,-2.328833718948344
4.835519021638589,4.8369211652758235,-2.328833718948344,-1.3980071194287422
4.8369211652758235,4.837633871098809,-1.3980071194287422,-0.4671718971136798
4.837633871098809,4.837635045900999,-0.4671718971136798,0.4636633703455644
4.837635045900999,4.836924661846398,0.4636633703455644,1.3944986089282896
4.836924661846398,4.835524758158957,1.3944986089282896,2.325325288676906
4.835524758158957,4.83347435375261,2.325325288676906,3.2561347888501455
4.83347435375261,4.830810036774999,3.2561347888501455,4.18692678563923
4.830810036774999,4.827602502221978,4.18692678563923,5.117696165389713
4.827602502221978,4.823929517839542,5.117696165389713,6.04843792319619
4.823929517839542,4.819841039212985,6.04843792319619,6.97915165412083
4.819841039212985,4.815421988359432,6.97915165412083,7.909836922589118
4.815421988359432,4.810754220806926,7.909836922589118,8.840493656336537
4.810754220806926,4.805878000943343,8.840493656336537,9.771121868522268
4.805878000943343,4.80086524174915,9.771121868522268,10.701724536288697
4.80086524174915,4.795780437517179,10.701724536288697,11.632304924509807
4.795780437517179,4.790645591526362,11.632304924509807,12.56286336496894
5.272098016369082,5.289273596302024,-12.566370614359172,-11.636426440131695
5.289273596302024,5.306290283517367,-11.636426440131695,-10.706455810647393
5.306290283517367,5.323060720393995,-10.706455810647393,-9.776449072469335
5.323060720393995,5.339363063970628,-9.776449072469335,-8.846389553404647
5.339363063970628,5.354952466566466,-8.846389553404647,-7.916259118262985
5.354952466566466,5.36968620504698,-7.916259118262985,-6.986044124276799
5.36968620504698,5.383294299079591,-6.986044124276799,-6.0557370282784575
5.383294299079591,5.395499781674102,-6.0557370282784575,-5.125331601327886
5.395499781674102,5.406137743698885,-5.125331601327886,-4.194816044392244
5.406137743698885,5.414961144938259,-4.194816044392244,-3.264205594839776
5.414961144938259,5.4217473029101555,-3.264205594839776,-2.3335193000488967
5.4217473029101555,5.426380436941949,-2.3335193000488967,-1.4027527845806453
5.426380436941949,5.428739196410177,-1.4027527845806453,-0.4719448365235195
5.428739196410177,5.42875514047102,-0.4719448365235195,0.4588633626288292
5.42875514047102,5.426427939528699,0.4588633626288292,1.3896716042033948
5.426427939528699,5.42182511411346,1.3896716042033948,2.3204389281291125
5.42182511411346,5.415067505258829,2.3204389281291125,3.251126272803404
5.415067505258829,5.4062704759521925,3.251126272803404,4.181737875919019
5.4062704759521925,5.3956557759538395,4.181737875919019,5.112254812025984
5.3956557759538395,5.38347058978497,5.112254812025984,6.04266165161571
5.38347058978497,5.369880021360325,6.04266165161571,6.97297003613917
5.369880021360325,5.35516016535129,6.97297003613917,7.9031862324514925
5.35516016535129,5.339581549089681,7.9031862324514925,8.833317732301726
5.339581549089681,5.323287817219912,8.833317732301726,9.763378124286422
5.323287817219912,5.3065228527549095,9.763378124286422,10.693385505278481
5.3065228527549095,5.289509016043775,10.693385505278481,11.623356571845413
5.289509016043775,5.272335172214174,11.623356571845413,12.553301059850249
5.753568154850276,5.777835325984993,-12.566370614359172,-11.63696602623233
5.777835325984993,5.801645145844823,-11.63696602623233,-10.707497778767175
5.801645145844823,5.824890047612337,-10.707497778767175,-9.777953461136384
5.824890047612337,5.84728668600429,-9.777953461136384,-8.848310748959385
5.84728668600429,5.8685285401393,-8.848310748959385,-7.918545903299466
5.8685285401393,5.888449397822669,-7.918545903299466,-6.988642217302286
5.888449397822669,5.906720951026825,-6.988642217302286,-6.058592478638296
5.906720951026825,5.923010364041472,-6.058592478638296,-5.128391461197461
5.923010364041472,5.937131413014695,-5.128391461197461,-4.198025207547616
5.937131413014695,5.948793069755274,-4.198025207547616,-3.2675184752859927
5.948793069755274,5.957734197781964,-3.2675184752859927,-2.3369009247260664
5.957734197781964,5.963826129571116,-2.3369009247260664,-1.4061676554039604
5.963826129571116,5.966928282170011,-1.4061676554039604,-0.4753746278386668
5.966928282170011,5.966960827102911,-0.4753746278386668,0.4554190118456898
5.966960827102911,5.963923204723791,0.4554190118456898,1.386212681550134
5.963923204723791,5.95789349485255,1.386212681550134,2.3169477991761713
5.95789349485255,5.949011449580524,2.3169477991761713,3.247567741915679
5.949011449580524,5.937405022400958,3.247567741915679,4.1780771256058635
5.937405022400958,5.923333391649342,4.1780771256058635,5.1084466046694565
5.923333391649342,5.907088034213276,5.1084466046694565,6.0386509743256305
5.907088034213276,5.888855531891467,6.0386509743256305,6.9687038528089005
5.888855531891467,5.868966751548582,6.9687038528089005,7.898610551127408
5.868966751548582,5.847751195555478,7.898610551127408,8.828378167468173
5.847751195555478,5.825376816725592,8.828378167468173,9.758023277368164
5.825376816725592,5.80214793417308,9.758023277368164,10.687569507847837
5.80214793417308,5.778348974807757,10.687569507847837,11.617039241823036
5.778348974807757,5.754090520097018,11.617039241823036,12.546445069221758
-6.176504419150766,-6.204379634580027,12.335475521470208,11.406336827435393
-6.204379634580027,-6.2315854364030585,11.406336827435393,10.477109604084074
-6.2315854364030585,-6.257959655937104,10.477109604084074,9.547777551020403
-6.257959655937104,-6.283185307179586,9.547777551020403,8.618315478813383
-6.211288617596522,-6.232572096160229,7.52404313575833,6.594197925409471
-6.232572096160229,-6.251831831228155,6.594197925409471,5.664181719329594
-6.251831831228155,-6.268784379468508,5.664181719329594,4.733986170750814
-6.268784379468508,-6.283185307179586,4.733986170750814,3.803614094001439
-6.2688571162051305,-6.276872627087519,2.744063173901056,1.8133994764622372
-6.276872627087519,-6.2816859668021685,1.8133994764622372,0.8826411672461667
-6.2816859668021685,-6.283185307179586,0.8826411672461667,-0.048147013848115705
-6.283185307179586,-6.281340086297256,-0.048147013848115705,-0.9789351975367424
-6.281340086297256,-6.276189444151117,-0.9789351975367424,-1.9096866846262142
-6.276189444151117,-6.267851802558797,-1.9096866846262142,-2.8403370190808808
-6.267851802558797,-6.256472632142686,-2.8403370190808808,-3.7708612079069272
-6.256472632142686,-6.2422565889061135,-3.7708612079069272,-4.701242442111862
-6.2422565889061135,-6.225495906360172,-4.701242442111862,-5.63144961479243
-6.225495906360172,-6.20643851059318,-5.63144961479243,-6.561478476098023
-6.20643851059318,-6.185361257205655,-6.561478476098023,-7.491337733505329
-6.185361257205655,-6.162614475894469,-7.491337733505329,-8.421033197320588
-6.162614475894469,-6.138451938499063,-8.421033197320588,-9.35057800860764
-6.138451938499063,-6.113130210488266,-9.35057800860764,-10.279994010523593
-6.113130210488266,-6.08696426657645,-10.279994010523593,-11.20930607475353
-6.08696426657645,-6.060153937971769,-11.20930607475353,-12.138532515059586
2.469779985716162,2.368947824131048,-9.076113279164879,-8.879342222836836
2.368947824131048,2.275958755644993,-8.879342222836836,-8.780017461865635
2.275958755644993,2.193227342609422,-8.780017461865635,-8.755334884430686
2.193227342609422,2.087943895595794,-8.755334884430686,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,1.9184074145052836,-8.803697009208374,-8.951424177909917
1.9184074145052836,1.9184074145052836,-8.951424177909917,-8.951424177909917
1.9184074145052836,1.5023067988780472,-8.951424177909917,-9.344389445281864
1.5023067988780472,1.0941524869099961,-9.344389445281864,-9.773980147745814
1.0941524869099961,0.7740587553399436,-9.773980147745814,-10.144179977510053
0.7740587553399436,0.5103561060785822,-10.144179977510053,-10.418545300465642
0.5103561060785822,0.24352162326077842,-10.418545300465642,-10.590842670590472
0.24352162326077842,-0.024073506924057853,-10.590842670590472,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.29129080650625294,-10.640490060434395,-10.569094152291488
-0.29129080650625294,-0.5577076975519546,-10.569094152291488,-10.374729579313076
-0.5577076975519546,-0.8207879118004566,-10.374729579313076,-10.091467647651502
-0.8207879118004566,-1.205327776607514,-10.091467647651502,-9.655760297479448
-1.205327776607514,-1.61566949745289,-9.655760297479448,-9.236697624206338
-1.61566949745289,-2.034119726654029,-9.236697624206338,-8.853556101456991
-2.034119726654029,-2.034119726654029,-8.853556101456991,-8.853556101456991
-2.034119726654029,-2.1702780222378344,-8.853556101456991,-8.781079098671155
-2.1702780222378344,-2.2740195932719187,-8.781079098671155,-8.801230230143762
-2.2740195932719187,-2.363243209928079,-8.801230230143762,-8.893772248194864
-2.363243209928079,-2.4642044040705056,-8.893772248194864,-9.085713787224826
2.5388927831668155,2.437926940751419,-7.840340206383687,-7.585472187140078
2.437926940751419,2.343480874864186,-7.585472187140078,-7.4413122271165815
2.343480874864186,2.262323654060305,-7.4413122271165815,-7.387995002647133
2.262323654060305,2.1474460152185575,-7.387995002647133,-7.419224772128604
2.1474460152185575,2.0150162168368144,-7.419224772128604,-7.549495166583567
2.0150162168368144,2.0150162168368144,-7.549495166583567,-7.549495166583567
2.0150162168368144,1.7839123717933383,-7.549495166583567,-7.833671734711974
1.7839123717933383,1.7839123717933383,-7.833671734711974,-7.833671734711974
1.7839123717933383,1.3928353624693806,-7.833671734711974,-8.318235170194999
1.3928353624693806,1.0045065693976092,-8.318235170194999,-8.81448868278321
1.0045065693976092,0.7354428566647027,-8.81448868278321,-9.17251101849191
0.7354428566647027,0.4852112928930925,-9.17251101849191,-9.456732351423959
0.4852112928930925,0.23108272332921942,-9.456732351423959,-9.628433116143427
0.23108272332921942,-0.024073506924057853,-9.628433116143427,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.2788203683977555,-9.677549783472006,-9.605624529505217
-0.2788203683977555,-0.5324411417777863,-9.605624529505217,-9.410819401868686
-0.5324411417777863,-0.781889110817418,-9.410819401868686,-9.116680085277977
-0.781889110817418,-1.0912461793400183,-9.116680085277977,-8.709120216480557
-1.0912461793400183,-1.4804163847856815,-8.709120216480557,-8.2168466110904
-1.4804163847856815,-1.8721349240123288,-8.2168466110904,-7.734005856509669
-1.8721349240123288,-1.8721349240123288,-7.734005856509669,-7.734005856509669
-1.8721349240123288,-2.0468034271053206,-7.734005856509669,-7.519528954010715
-2.0468034271053206,-2.0468034271053206,-7.519528954010715,-7.519528954010715
-2.0468034271053206,-2.1718597967688655,-7.519528954010715,-7.40896617862857
-2.1718597967688655,-2.266339235583315,-7.40896617862857,-7.396062228900283
-2.266339235583315,-2.3512410361263667,-7.396062228900283,-7.456802874795715
-2.3512410361263667,-2.4458629635576745,-7.456802874795715,-7.608814738449916
-2.4458629635576745,-2.5475330989641574,-7.608814738449916,-7.8741967516876645
6.153654794239712,6.181474374019595,-12.465236112312802,-11.53609811080791
6.181474374019595,6.208647058703587,-11.53609811080791,-10.606874215437962
6.208647058703587,6.2350382933314705,-10.606874215437962,-9.677549783472006
6.2350382933314705,6.260334973956818,-9.677549783472006,-8.748099886222034
6.193929205086462,6.215460946667383,-7.685599301216029,-6.7557786606862615
6.215460946667383,6.2350382933314705,-6.7557786606862615,-5.825788675622451
6.2350382933314705,6.252349447919315,-5.825788675622451,-4.8956226173477955
6.252349447919315,6.267172100502091,-4.8956226173477955,-3.9652758328384508
6.267172100502091,6.279206826950194,-3.9652758328384508,-3.0347785987704157
6.2350382933314705,6.240363207338994,-1.974027567772895,-1.0432794989120193
6.240363207338994,6.2424196253807285,-1.0432794989120193,-0.11249069137393519
6.2424196253807285,6.241163174558757,-0.11249069137393519,0.8182981099229654
6.241163174558757,6.236618310117727,0.8182981099229654,1.7490619097549711
6.236618310117727,6.228891930576239,1.7490619097549711,2.6797365418096692
6.228891930576239,6.218131252327453,2.6797365418096692,3.610285596405703
6.218131252327453,6.204515856625653,3.610285596405703,4.540699248405996
6.204515856625653,6.188330810089452,4.540699248405996,5.470946012023564
6.188330810089452,6.169842477272516,5.470946012023564,6.401014308172034
6.169842477272516,6.149299001755981,6.401014308172034,7.330914597931226
6.149299001755981,6.127049033902846,7.330914597931226,8.260652391642932
6.127049033902846,6.103375185362285,8.260652391642932,9.190238923655269
6.103375185362285,6.078505955188726,9.190238923655269,10.11969452249409
6.078505955188726,6.052757880589729,10.11969452249409,11.0490440860967
6.052757880589729,6.026362257266092,11.0490440860967,11.978307661670012
-3.3413449623719362,-3.2627101474892743,12.39569544228253,11.505830370418042
-3.2627101474892743,-3.1788076321147885,11.505830370418042,10.635099548029654
-3.1788076321147885,-3.0886870345079576,10.635099548029654,9.789957416840515
-3.0886870345079576,-2.991955420978791,9.789957416840515,8.978296317725277
-2.991955420978791,-2.8881352528574817,8.978296317725277,8.210432584341927
-2.8881352528574817,-2.7753139677433283,8.210432584341927,7.502357674538832
-2.7753139677433283,-2.6616256357128427,7.502357674538832,6.927724363690537
-2.6616256357128427,-2.5563590037951873,6.927724363690537,6.520911625859309
-2.5563590037951873,-2.459152176340016,6.520911625859309,6.253980965703423
-2.459152176340016,-2.3693282749936473,6.253980965703423,6.102588127140983
-2.3693282749936473,-2.2856743634837144,6.102588127140983,6.043565112857987
-2.2856743634837144,-2.2126640029167204,6.043565112857987,6.0546917129542805
-2.2126640029167204,-2.117304028593897,6.0546917129542805,6.152470171593851
-2.117304028593897,-2.117304028593897,6.152470171593851,6.152470171593851
-2.117304028593897,-1.9873178090693226,6.152470171593851,6.354111418895791
-1.9873178090693226,-1.9873178090693226,6.354111418895791,6.354111418895791
-1.9873178090693226,-1.6267724898223062,6.354111418895791,6.933440363836414
-1.6267724898223062,-1.258658934966304,6.933440363836414,7.495987076059041
-1.258658934966304,-0.8885379796209181,7.495987076059041,8.05046447620111
-0.8885379796209181,-0.6553247465049541,8.05046447620111,8.388904698062902
-0.6553247465049541,-0.41597517605458467,8.388904698062902,8.65985619391233
-0.41597517605458467,-0.17289441273926887,8.65985619391233,8.807387580063008
-0.17289441273926887,0.06999356334614593,8.807387580063008,8.832726302886012
0.06999356334614593,0.3088652114671415,8.832726302886012,8.73968009096598
0.3088652114671415,0.5472845306898666,8.73968009096598,8.52630783665819
0.5472845306898666,0.5472845306898666,8.52630783665819,8.52630783665819
0.5472845306898666,0.859137542702471,8.52630783665819,8.113831587086139
0.859137542702471,0.859137542702471,8.113831587086139,8.113831587086139
0.859137542702471,1.229694385287913,8.113831587086139,7.5605203597949995
1.229694385287913,1.5986907440598905,7.5605203597949995,7.000387601485624
1.5986907440598905,1.9608691607864444,7.000387601485624,6.42441245761222
1.9608691607864444,2.0758428593857765,6.42441245761222,6.233201154435761
2.0758428593857765,2.1873576907864045,6.233201154435761,6.087138466754766
2.1873576907864045,2.1873576907864045,6.087138466754766,6.087138466754766
2.1873576907864045,2.2892908820487214,6.087138466754766,6.06077947588026
2.2892908820487214,2.2892908820487214,6.06077947588026,6.06077947588026
2.2892908820487214,2.399382012268079,6.06077947588026,6.159809920352959
2.399382012268079,2.399382012268079,6.159809920352959,6.159809920352959
2.399382012268079,2.5175462817643677,6.159809920352959,6.41850859231991
2.5175462817643677,2.5175462817643677,6.41850859231991,6.41850859231991
2.5175462817643677,2.6585249197708336,6.41850859231991,6.930787654311558
2.6585249197708336,2.7826562372760204,6.930787654311558,7.56151277589494
2.7826562372760204,2.894922477442707,7.56151277589494,8.274234400420031
2.894922477442707,2.9983173311487956,8.274234400420031,9.045481729707024
2.9983173311487956,3.0946157058739896,9.045481729707024,9.859761285526371
3.0946157058739896,3.1843243492659568,9.859761285526371,10.706904118278675
3.1843243492659568,3.267880441239564,10.706904118278675,11.579109955243634
3.267880441239564,3.3462174624443026,11.579109955243634,12.470076586662941
-2.880186629547418,-2.7506153070479042,12.533866637224648,11.772967398944914
-2.7506153070479042,-2.6257911777876877,11.772967398944914,11.196257240247288
-2.6257911777876877,-2.5095420083022164,11.196257240247288,10.792460780142925
-2.5095420083022164,-2.401932563626045,10.792460780142925,10.528862193565814
-2.401932563626045,-2.301960214876602,10.528862193565814,10.374826027109169
-2.301960214876602,-2.2164928430034347,10.374826027109169,10.30929202106119
-2.2164928430034347,-2.105817111725477,10.30929202106119,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-1.6729033735700174,10.310977285999105,10.554176520283082
-1.6729033735700174,-1.246295878753605,10.554176520283082,10.886118219403727
-1.246295878753605,-0.8311945603156579,10.886118219403727,11.282256844949256
-0.8311945603156579,-0.5528246506376435,11.282256844949256,11.546844056098625
-0.5528246506376435,-0.2719528690004571,11.546844056098625,11.725876162200908
-0.2719528690004571,0.009094061053494862,11.725876162200908,11.78229029354921
0.009094061053494862,0.2866581656864007,11.78229029354921,11.719262920319064
0.2866581656864007,0.5645821070178121,11.719262920319064,11.53595828710024
0.5645821070178121,0.5645821070178121,11.53595828710024,11.53595828710024
0.5645821070178121,0.9756225202287352,11.53595828710024,11.15546109720966
0.9756225202287352,1.3946559923241946,11.15546109720966,10.782933082479914
1.3946559923241946,1.8260893070451498,10.782933082479914,10.47565882685289
1.8260893070451498,2.0025204114281063,10.47565882685289,10.372491199103028
2.0025204114281063,2.170273169819316,10.372491199103028,10.326746367445413
2.170273169819316,2.2923597432205067,10.326746367445413,10.394618379486648
2.2923597432205067,2.2923597432205067,10.394618379486648,10.394618379486648
2.2923597432205067,2.4275355635219853,10.394618379486648,10.614058320722112
2.4275355635219853,2.4275355635219853,10.614058320722112,10.614058320722112
2.4275355635219853,2.576220226188365,10.614058320722112,11.042141438504327
2.576220226188365,2.576220226188365,11.042141438504327,11.042141438504327
2.576220226188365,2.7327702967904486,11.042141438504327,11.716238809459224
2.7327702967904486,2.8647473239631083,11.716238809459224,12.470076586662941
0.4573966315571356,0.4573966315571356,12.470076586662941,12.470076586662941
0.4573966315571356,0.8746399813472028,12.470076586662941,12.13911930351393
0.8746399813472028,1.2985102728671762,12.13911930351393,11.789521043596093
1.2985102728671762,1.7348462252940315,11.789521043596093,11.524790588911117
1.7348462252940315,1.7348462252940315,11.524790588911117,11.524790588911117
1.7348462252940315,1.992169837772387,11.524790588911117,11.415244196333003
1.992169837772387,1.992169837772387,11.415244196333003,11.415244196333003
-2.1617662712191343,-2.007444186564543,11.443750421016997,11.450703422214993
-2.007444186564543,-2.007444186564543,11.450703422214993,11.450703422214993
-2.007444186564543,-1.787173421395451,11.450703422214993,11.53905429087084
-1.787173421395451,-1.787173421395451,11.53905429087084,11.53905429087084
-1.787173421395451,-1.3489084484704446,11.53905429087084,11.791097732147822
-1.3489084484704446,-0.9234332202523738,11.791097732147822,12.129600933110193
-0.9234332202523738,-0.5055436454052522,12.129600933110193,12.470076586662941
-0.5055436454052522,-0.5055436454052522,12.470076586662941,12.470076586662941
-3.4596472369583666,-3.392926771864772,9.602399242422141,8.692786618899675
-3.392926771864772,-3.3249415583736264,8.692786618899675,7.798352940567188
-3.3249415583736264,-3.256036528900658,7.798352940567188,6.922924318133639
-3.256036528900658,-3.1874740470117273,6.922924318133639,6.070172407399124
-3.1874740470117273,-3.1207751617506765,6.070172407399124,5.243476076904457
-3.1207751617506765,-3.0569557977422326,5.243476076904457,4.446860917914634
-3.0569557977422326,-2.9976820189870383,4.446860917914634,3.682917812225014
-2.9976820189870383,-2.945011745746088,3.682917812225014,2.9517427948080304
-2.945011745746088,-2.9005173581384995,2.9517427948080304,2.2525252442162262
-2.9005173581384995,-2.865517032693532,2.2525252442162262,1.5831945077407568
-2.865517032693532,-2.84136386004498,1.5831945077407568,0.9374273911735678
-2.84136386004498,-2.829137053673581,0.9374273911735678,0.3053927448965563
-2.829137053673581,-2.8292587505329596,0.3053927448965563,-0.3222374449796508
-2.8292587505329596,-2.8417270678379976,-0.3222374449796508,-0.954397569810423
-2.8417270678379976,-2.8661038939067716,-0.954397569810423,-1.6004991398845085
-2.8661038939067716,-2.901312458802353,-1.6004991398845085,-2.270247913339553
-2.901312458802353,-2.9459951803517246,-2.270247913339553,-2.9699617696211877
-2.9459951803517246,-2.998831411976242,-2.9699617696211877,-3.701683316153714
-2.998831411976242,-3.0582152507029843,-3.701683316153714,-4.466261732858257
-3.0582152507029843,-3.1221210996974365,-4.466261732858257,-5.263475132047494
-3.1221210996974365,-3.1888835801991178,-5.263475132047494,-6.090715173806799
-3.1888835801991178,-3.2574896886543985,-6.090715173806799,-6.943948439875043
-3.2574896886543985,-3.3263961482904865,-6.943948439875043,-7.819814615054787
-3.3263961482904865,-3.394364476292419,-7.819814615054787,-8.714609506509618
3.3462174624443026,3.275127334937272,-8.714609506509618,-7.831607475644955
3.275127334937272,3.2026727189344637,-7.831607475644955,-6.970444844558935
3.2026727189344637,3.130030593828149,-6.970444844558935,-6.135509438841468
3.130030593828149,3.05871134272806,-6.135509438841468,-5.330915980501938
3.05871134272806,2.9896324206381575,-5.330915980501938,-4.561819445764625
2.9896324206381575,2.9242601582729044,-4.561819445764625,-3.832309603465342
2.9242601582729044,2.86451830498976,-3.832309603465342,-3.143931414657988
2.86451830498976,2.812040418402507,-3.143931414657988,-2.496882916206019
2.812040418402507,2.768063277675669,-2.496882916206019,-1.8904907973549658
2.768063277675669,2.733782932390131,-1.8904907973549658,-1.321143670845272
2.733782932390131,2.7103481233682913,-1.321143670845272,-0.779578173368277
2.7103481233682913,2.6985989821193144,-0.779578173368277,-0.2538875497511981
2.6985989821193144,2.6987993556107863,-0.2538875497511981,0.26650030976160366
2.6987993556107863,2.71094344552232,0.26650030976160366,0.7926403589718554
2.71094344552232,2.7347564454750355,0.7926403589718554,1.3350526762802808
2.7347564454750355,2.769383448439333,1.3350526762802808,1.9055980759627378
2.769383448439333,2.8136502411467816,1.9055980759627378,2.513526380201874
2.8136502411467816,2.866373152754111,2.513526380201874,3.1621269092832645
2.866373152754111,2.926315050100378,3.1621269092832645,3.8519956525192676
2.926315050100378,2.991840758033245,3.8519956525192676,4.582885971417095
2.991840758033245,3.060992440072976,4.582885971417095,5.3532894407847245
2.5215551596902763,2.424031236106364,-7.082395201156214,-6.856510919761589
2.424031236106364,2.3331312705897567,-6.856510919761589,-6.7367165455913165
2.3331312705897567,2.2552276438058243,-6.7367165455913165,-6.702212436015641
2.2552276438058243,2.1440555203247023,-6.702212436015641,-6.757718663087709
2.1440555203247023,2.017689906233132,-6.757718663087709,-6.910987941943503
2.017689906233132,2.017689906233132,-6.910987941943503,-6.910987941943503
2.017689906233132,1.7993650117438822,-6.910987941943503,-7.223534604016835
1.7993650117438822,1.7993650117438822,-7.223534604016835,-7.223534604016835
1.7993650117438822,1.4203369085195252,-7.223534604016835,-7.751669229547228
-2.8462712929673084,-2.7196054799515657,10.810824857140425,10.115321876279896
-2.7196054799515657,-2.5998975034892315,10.115321876279896,9.607427638833549
-2.5998975034892315,-2.488648249104676,9.607427638833549,9.259495029449575
-2.488648249104676,-2.3859823035256085,9.259495029449575,9.041062262856691
-2.3859823035256085,-2.2907933387121857,9.041062262856691,8.924208437938692
-2.2907933387121857,-2.20896084648722,8.924208437938692,8.887195806909485
-2.20896084648722,-2.104239198636935,8.887195806909485,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-1.6916476443293398,8.921767251949902,9.26006303504796
-1.6916476443293398,-1.2783211502592904,9.26006303504796,9.66698749941844
-1.2783211502592904,-0.8735505061467599,9.66698749941844,10.11290236170898
-0.8735505061467599,-0.6101791458265149,10.11290236170898,10.404649204242943
-0.6101791458265149,-0.3433092438754519,10.404649204242943,10.622456348766082
-0.3433092438754519,-0.07497836539898461,10.622456348766082,10.717021532327237
-0.07497836539898461,0.19099476973850038,10.717021532327237,10.690893587521884
0.19099476973850038,0.4573966315571356,10.690893587521884,10.544196032738164
0.4573966315571356,0.4573966315571356,10.544196032738164,10.544196032738164
0.4573966315571356,0.8576278417184078,10.544196032738164,10.157036477988292
0.8576278417184078,1.2203978768306358,10.157036477988292,9.754939985197975
1.2203978768306358,1.6330138117057729,9.754939985197975,9.344075425492253
1.6330138117057729,2.0543286249671855,9.344075425492253,8.971983662026204
2.0543286249671855,2.0543286249671855,8.971983662026204,8.971983662026204
2.0543286249671855,2.18702731431965,8.971983662026204,8.913546266185474
2.18702731431965,2.2811435217400415,8.913546266185474,8.943771078108771
2.2811435217400415,2.3732624899489156,8.943771078108771,9.047993886379324
2.3732624899489156,2.47526996009843,9.047993886379324,9.252958638241939
2.47526996009843,2.585492021832737,9.252958638241939,9.583303313165878
2.585492021832737,2.7042317375770004,9.583303313165878,10.06977291763554
2.7042317375770004,2.830112630798821,10.06977291763554,10.74062533748144
-3.875834614773614,-3.8646796712990907,3.803614094001439,2.8737953266899083
-3.8646796712990907,-3.8562153200042557,2.8737953266899083,1.9435950840172396
-3.8562153200042557,-3.8508162910721353,1.9435950840172396,1.0130671582295303
-3.8508162910721353,-3.8487783064229077,1.0130671582295303,0.08241312077311136
-3.8487783064229077,-3.8502112373614397,0.08241312077311136,-0.8482407909497862
-3.8502112373614397,-3.85504027546406,-0.8482407909497862,-1.7788058047693305
-3.85504027546406,-3.862996002436239,-1.7788058047693305,-2.7090771694736855
-3.862996002436239,-3.8737058114477914,-2.7090771694736855,-3.638960011228015
-1.9499540608488353,-1.9499540608488353,-6.788728952584838,-6.788728952584838
-1.9499540608488353,-2.095563607501915,-6.788728952584838,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.1867648850591097,-6.56729360587046,-6.464572977262098
-2.1867648850591097,-2.2594993967049684,-6.464572977262098,-6.440739480510209
-2.2594993967049684,-2.3427642040472385,-6.440739480510209,-6.480400623267991
-2.3427642040472385,-2.4324009989610915,-6.480400623267991,-6.6060155658134825
-2.4324009989610915,-2.5295093000585074,-6.6060155658134825,-6.840520636839811
-2.5295093000585074,-2.6344265261487116,-6.840520636839811,-7.209063897766207
-0.9870137838864474,-1.3278251634264588,-6.788728952584838,-6.163559370148374
-1.3278251634264588,-1.6536664896324282,-6.163559370148374,-5.514515000242094
-1.6536664896324282,-1.9582154654644794,-5.514515000242094,-4.827113893045782
-1.9582154654644794,-1.9582154654644794,-4.827113893045782,-4.827113893045782
-1.9582154654644794,-2.084784493479722,-4.827113893045782,-4.504887473320206
-2.084784493479722,-2.084784493479722,-4.504887473320206,-4.504887473320206
-2.084784493479722,-2.1739153873920065,-4.504887473320206,-4.306872327705847
-2.1739153873920065,-2.2389482784013053,-4.306872327705847,-4.219111018979948
-2.2389482784013053,-2.3082538886075388,-4.219111018979948,-4.189220857864505
-2.3082538886075388,-2.3822750633378553,-4.189220857864505,-4.2345529639722965
-2.3822750633378553,-2.461838637231514,-4.2345529639722965,-4.375203073871056
-2.461838637231514,-2.5475120224537697,-4.375203073871056,-4.631302843804604
-2.5475120224537697,-2.640304059785212,-4.631302843804604,-5.023232668517521
-2.640304059785212,-2.7413965637230504,-5.023232668517521,-5.571769460218258
-2.7413965637230504,-2.8418765019594607,-5.571769460218258,-6.226800611222075
2.4195918733845385,2.359483468634483,-2.3081984254542665,-2.2094013821689735
2.359483468634483,2.3035925673435553,-2.2094013821689735,-2.204266691269325
2.3035925673435553,2.250606243219023,-2.204266691269325,-2.274072279877238
2.250606243219023,2.200306005650482,-2.274072279877238,-2.399706710353705
2.200306005650482,2.1473070030399963,-2.399706710353705,-2.583549936987577
2.1473070030399963,2.0790418644940196,-2.583549936987577,-2.8687801798992307
2.0790418644940196,2.0790418644940196,-2.8687801798992307,-2.8687801798992307
2.0790418644940196,1.8727121828375584,-2.8687801798992307,-3.6528840258047737
1.8727121828375584,1.6202660596044796,-3.6528840258047737,-4.425114617815572
1.6202660596044796,1.334608748746307,-4.425114617815572,-5.149641819254114
1.334608748746307,1.0255401969514955,-5.149641819254114,-5.8323417661548
1.0255401969514955,0.7774361150008771,-5.8323417661548,-6.3353988895144955
0.7774361150008771,0.5719045523065551,-6.3353988895144955,-6.694426126195223
0.5719045523065551,0.3583235382523906,-6.694426126195223,-6.956738959775549
0.3583235382523906,0.14031035903970235,-6.956738959775549,-7.09603932791065
0.14031035903970235,-0.07752735136592026,-7.09603932791065,-7.113151186696988
-0.07752735136592026,-0.2920421619833755,-7.113151186696988,-7.01163981025934
-0.2920421619833755,-0.5055436454052522,-7.01163981025934,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-2.5664448005899336,-2.4628026066955337,8.078312522626131,7.787994183646315
-2.4628026066955337,-2.3667874763385517,7.787994183646315,7.616395920237302
-2.3667874763385517,-2.2774575949572053,7.616395920237302,7.538575154014417
-2.2774575949572053,-2.1998241825586593,7.538575154014417,7.532395197516717
-2.1998241825586593,-2.1016406429767063,7.532395197516717,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-1.9477127526367344,7.602320147979761,7.778969172043066
-1.9477127526367344,-1.9477127526367344,7.778969172043066,7.778969172043066
-1.9477127526367344,-1.5528036580270355,7.778969172043066,8.250732651401623
-1.5528036580270355,-1.160882378286872,8.250732651401623,8.733066924876372
-1.160882378286872,-0.8115518824538448,8.733066924876372,9.183642524874323
-0.8115518824538448,-0.5611962863140274,9.183642524874323,9.482074024882433
-0.5611962863140274,-0.30659630549660033,9.482074024882433,9.68957195251539
-0.30659630549660033,-0.05046092610434538,9.68957195251539,9.774061426804654
-0.05046092610434538,0.20336218059292488,9.774061426804654,9.738034960071698
0.20336218059292488,0.4573966315571356,9.738034960071698,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.7850651153926993,9.581255755775771,9.224846223216492
0.7850651153926993,1.0811662448387738,9.224846223216492,8.840442561110947
1.0811662448387738,1.4724868895989651,8.840442561110947,8.355094514312565
1.4724868895989651,1.8670279362088547,8.355094514312565,7.882652584167062
1.8670279362088547,1.8670279362088547,7.882652584167062,7.882652584167062
1.8670279362088547,2.0441083045581614,7.882652584167062,7.673205490574247
2.0441083045581614,2.0441083045581614,7.673205490574247,7.673205490574247
2.0441083045581614,2.1707678803219626,7.673205490574247,7.566701252210304
2.1707678803219626,2.2669843605933355,7.566701252210304,7.557273293892052
2.2669843605933355,2.352300126014283,7.557273293892052,7.621687997233845
2.352300126014283,2.447686847459325,7.621687997233845,7.778283921962142
2.447686847459325,2.5502031898276414,7.778283921962142,8.049127182545284
-0.770048408224004,-0.770048408224004,-5.279634386129527,-5.279634386129527
-0.770048408224004,-1.05593484364746,-5.279634386129527,-4.5537421003884635
-1.05593484364746,-1.3126079494698972,-4.5537421003884635,-3.785979469360388
-1.3126079494698972,-1.529545030088678,-3.785979469360388,-2.9774416222490796
-1.529545030088678,-1.6962338230312506,-2.9774416222490796,-2.1426163347554326
-1.6962338230312506,-1.810289316552729,-2.1426163347554326,-1.2661979988941052
-1.810289316552729,-1.8654555417439882,-1.2661979988941052,-0.368352159241244
-1.8654555417439882,-1.8600215044507191,-0.368352159241244,0.5289501571579951
-1.8600215044507191,-1.792590732430324,0.5289501571579951,1.4387363608664216
-1.792590732430324,-1.6651639656052932,1.4387363608664216,2.322843911818138
-1.6651639656052932,-1.484846788707582,2.322843911818138,3.1622462567523577
-1.484846788707582,-1.2580628136119563,3.1622462567523577,3.9625006932861098
-1.2580628136119563,-0.9936825945438272,3.9625006932861098,4.721442756054664
-0.9936825945438272,-0.7736903662856083,4.721442756054664,5.271120315988512
-0.7736903662856083,-0.5877814448844765,5.271120315988512,5.663819502062921
-0.5877814448844765,-0.39196384186768096,5.663819502062921,5.961329541250578
-0.39196384186768096,-0.19012640734864217,5.961329541250578,6.136282224933012
-0.19012640734864217,0.01364686783674074,6.136282224933012,6.188641664657528
0.01364686783674074,0.21540297874605674,6.188641664657528,6.120600873806634
0.21540297874605674,0.4113228852377109,6.120600873806634,5.936521366730108
0.4113228852377109,0.6043832568703227,5.936521366730108,5.630200355565769
0.6043832568703227,0.6043832568703227,5.630200355565769,5.630200355565769
0.6043832568703227,0.90311632204146,5.630200355565769,4.967083080979236
0.90311632204146,1.1779277632709482,4.967083080979236,4.221784900839662
1.1779277632709482,1.418639923727226,4.221784900839662,3.4343021183988824
1.418639923727226,1.61524643226862,3.4343021183988824,2.608648727957682
1.61524643226862,1.759692801132955,2.608648727957682,1.750586571323387
1.759692801132955,1.8476103994355366,1.750586571323387,0.8625892039136449
1.8476103994355366,1.8754934342207648,0.8625892039136449,-0.03461179617913501
1.8754934342207648,1.8419390614206286,-0.03461179617913501,-0.945385955968062
1.8419390614206286,1.7467764213523633,-0.945385955968062,-1.844058155814352
1.7467764213523633,1.5946755007305713,-1.844058155814352,-2.707284469156619
1.5946755007305713,1.392571931056664,-2.707284469156619,-3.5283062436141126
1.392571931056664,1.1474216748593236,-3.5283062436141126,-4.310681580238164
1.1474216748593236,0.8695205400978017,-4.310681580238164,-5.050511737188782
0.8695205400978017,0.690165214725476,-5.050511737188782,-5.475232555303339
0.690165214725476,0.49891586045808545,-5.475232555303339,-5.83768911954168
0.49891586045808545,0.29943891598866745,-5.83768911954168,-6.078556802708931
0.29943891598866745,0.09585737872814803,-6.078556802708931,-6.196565806860376
0.09585737872814803,-0.10780168665765366,-6.196565806860376,-6.192731262735722
-0.10780168665765366,-0.307634189153168,-6.192731262735722,-6.070272417252097
-0.307634189153168,-0.5055436454052522,-6.070272417252097,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.7383289489585847,-5.825788675622451,-5.377075637761041
-2.9128943378112253,-2.8158937236216737,6.692434924888605,5.9886670385670975
-2.8158937236216737,-2.71500276030784,5.9886670385670975,5.354617643993556
-2.71500276030784,-2.6087730571489534,5.354617643993556,4.811583615183576
-2.6087730571489534,-2.494106277039856,4.811583615183576,4.391449707571873
-2.494106277039856,-2.494106277039856,4.391449707571873,4.391449707571873
-2.494106277039856,-2.3957974899386953,4.391449707571873,4.183272392130924
-2.3957974899386953,-2.3957974899386953,4.183272392130924,4.183272392130924
-2.3957974899386953,-2.302505417013292,4.183272392130924,4.121120945032544
-2.302505417013292,-2.302505417013292,4.121120945032544,4.121120945032544
-2.302505417013292,-2.214645729677758,4.121120945032544,4.179592958085781
-2.214645729677758,-2.214645729677758,4.179592958085781,4.179592958085781
-2.214645729677758,-2.1314521076588564,4.179592958085781,4.330299868922953
-2.1314521076588564,-2.027132471531769,4.330299868922953,4.589133049246662
-2.027132471531769,-1.8797785369797166,4.589133049246662,4.954634823684852
-1.8797785369797166,-1.571149275663882,4.954634823684852,5.634593216381639
0.597464133988125,0.420452331081437,-4.673288814387695,-5.008833752248958
0.420452331081437,0.23545531696351496,-5.008833752248958,-5.222544616487215
0.23545531696351496,0.046789215389735794,-5.222544616487215,-5.3134250168534205
0.046789215389735794,-0.14135351777796146,-5.3134250168534205,-5.282777269079836
-0.14135351777796146,-0.32492603562324796,-5.282777269079836,-5.134109485428136
-0.32492603562324796,-0.5055436454052522,-5.134109485428136,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.7022854532010632,-4.862848398660061,-4.40407350015186
-0.7022854532010632,-0.8600297788088689,-4.40407350015186,-3.927288399986681
-0.8600297788088689,-1.0846266726892173,-3.927288399986681,-3.124452891014835
2.6162250507160536,2.526147661378973,-4.800375559652472,-4.443607679476669
2.526147661378973,2.4422549954139914,-4.443607679476669,-4.216203823174931
2.4422549954139914,2.364755788843306,-4.216203823174931,-4.100558257944721
2.364755788843306,2.2925881825452095,-4.100558257944721,-4.074896879272112
2.2925881825452095,2.227594485109176,-4.074896879272112,-4.117859318423644
2.227594485109176,2.1477085225367762,-4.117859318423644,-4.249923338082738
2.1477085225367762,2.0526625200973037,-4.249923338082738,-4.478459663582315
2.0526625200973037,2.0526625200973037,-4.478459663582315,-4.478459663582315
2.0526625200973037,1.9018070470007196,-4.478459663582315,-4.862848398660061
1.9018070470007196,1.9018070470007196,-4.862848398660061,-4.862848398660061
1.9018070470007196,1.5964653587715025,-4.862848398660061,-5.548989990867247
1.5964653587715025,1.2703298298775971,-5.548989990867247,-6.198021500635765
3.8276876009254988,3.8114185255026936,-4.862848398660061,-3.9336955208324635
3.8114185255026936,3.797608037957877,-3.9336955208324635,-3.004096143592216
3.797608037957877,3.7869016126722936,-3.004096143592216,-2.0740664572235836
3.7869016126722936,3.779800803959027,-2.0740664572235836,-1.1436259606898869
3.779800803959027,3.7767318029533374,-1.1436259606898869,-0.21300449738683547
3.7767318029533374,3.7778847243812486,-0.21300449738683547,0.7176164839097474
3.7778847243812486,3.783193575153465,0.7176164839097474,1.6481691535494996
3.783193575153465,3.792324005024513,1.6481691535494996,2.5784125561529674
3.792324005024513,3.804781384091143,2.5784125561529674,3.5082015198060326
3.804781384091143,3.8200173383185376,3.5082015198060326,4.437562153080233
3.8200173383185376,3.837328993648592,4.437562153080233,5.366460904846271
-0.895144320332971,-0.6793373807307788,6.985127670733583,7.353415440004092
-0.6793373807307788,-0.45556640364360046,7.353415440004092,7.658308520123711
-0.45556640364360046,-0.22662857973129658,7.658308520123711,7.839822452375575
-0.22662857973129658,0.0033677972062129413,7.839822452375575,7.898435159361071
0.0033677972062129413,0.23041561889878448,7.898435159361071,7.83737470129735
0.23041561889878448,0.4573966315571356,7.83737470129735,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
-2.5195582088272985,-2.4314241993300305,3.128271209539994,2.8406738170390504
-2.4314241993300305,-2.4314241993300305,2.8406738170390504,2.8406738170390504
-2.4314241993300305,-2.354016386055414,2.8406738170390504,2.720488004251452
-2.354016386055414,-2.354016386055414,2.720488004251452,2.720488004251452
-2.354016386055414,-2.279467375460822,2.720488004251452,2.729011400776967
-2.279467375460822,-2.279467375460822,2.729011400776967,2.729011400776967
-2.279467375460822,-2.2071890001864034,2.729011400776967,2.8470435749920533
-2.2071890001864034,-2.2071890001864034,2.8470435749920533,2.8470435749920533
-2.2071890001864034,-2.1369786718712573,2.8470435749920533,3.0495000101134018
-2.1369786718712573,-2.046673406524575,3.0495000101134018,3.3764323619927694
-2.046673406524575,-1.9324228998863502,3.3764323619927694,3.7763773649204744
-1.9324228998863502,-1.6738076265302873,3.7763773649204744,4.539869368558197
-2.4935479446295723,-2.4314241993300305,2.1248551045807833,1.8777335400766617
-2.4314241993300305,-2.3692009400444634,1.8777335400766617,1.7425276495536277
-2.3692009400444634,-2.302604393000518,1.7425276495536277,1.740792609480982
-2.302604393000518,-2.2313492173742953,1.740792609480982,1.8924458322248352
-2.2313492173742953,-2.2313492173742953,1.8924458322248352,1.8924458322248352
-2.5030596808160896,-2.46444462818939,1.3914427680769546,1.1249075798536872
-2.46444462818939,-2.4314241993300305,1.1249075798536872,0.9147932631142712
-2.4314241993300305,-2.4031034160965787,0.9147932631142712,0.7582266753303717
-2.4031034160965787,-2.378217432966588,0.7582266753303717,0.6510452532849662
-2.378217432966588,-2.355401728020474,0.6510452532849662,0.591361317223809
-2.355401728020474,-2.333055051763944,0.591361317223809,0.5797546262638136
-2.333055051763944,-2.309202215303429,0.5797546262638136,0.6207863622008123
-2.309202215303429,-2.281175768126305,0.6207863622008123,0.7255485915917035
-2.281175768126305,-2.2448879933334913,0.7255485915917035,0.916940742541108
-2.2448879933334913,-2.192935181413926,0.916940742541108,1.2431201306797384
-2.192935181413926,-2.192935181413926,1.2431201306797384,1.2431201306797384
-2.440546797088036,-2.432914347622738,0.32587792901433943,0.13492396017593222
-2.432914347622738,-2.4314241993300305,0.13492396017593222,-0.048147013848115705
-2.4314241993300305,-2.43613945725455,-0.048147013848115705,-0.2340311915911748
-2.43613945725455,-2.447087121237276,-0.2340311915911748,-0.43327089584454015
-2.447087121237276,-2.4645452739471736,-0.43327089584454015,-0.6559690839276211
-2.4645452739471736,-2.4888786540205903,-0.6559690839276211,-0.9116087299929809
-2.4888786540205903,-2.5204609388310764,-0.9116087299929809,-1.2086602943711426
-2.5204609388310764,-2.5594958624689204,-1.2086602943711426,-1.5554042501182508
-2.5594958624689204,-2.605849282019116,-1.5554042501182508,-1.9602363291344087
-2.605849282019116,-2.6592532053154105,-1.9602363291344087,-2.4271658715823783
-2.132631758256858,-2.2036261408841673,-3.1476323398636232,-2.9456004884826736
-2.2036261408841673,-2.2036261408841673,-2.9456004884826736,-2.9456004884826736
-2.2036261408841673,-2.2769309769938193,-2.9456004884826736,-2.827123423988139
-2.2769309769938193,-2.2769309769938193,-2.827123423988139,-2.827123423988139
-2.2769309769938193,-2.352711631395988,-2.827123423988139,-2.81767274298878
-2.352711631395988,-2.352711631395988,-2.81767274298878,-2.81767274298878
-2.352711631395988,-2.4314241993300305,-2.81767274298878,-2.9369678447352836
-2.4314241993300305,-2.4314241993300305,-2.9369678447352836,-2.9369678447352836
-2.4314241993300305,-2.5220191394039597,-2.9369678447352836,-3.2283387110105313
-0.33642237834276223,-0.4881781469117952,-3.6425563758229735,-3.317228245076688
-0.4881781469117952,-0.6266284622367788,-3.317228245076688,-2.865600327357644
-0.6266284622367788,-0.6266284622367788,-2.865600327357644,-2.865600327357644
-0.6266284622367788,-0.7908814962920472,-2.865600327357644,-2.054768078702047
-0.7908814962920472,-0.9010840533656479,-2.054768078702047,-1.1942488035142258
-0.9010840533656479,-0.9531137120755542,-1.1942488035142258,-0.31530599064012677
-0.9531137120755542,-0.9444461059449862,-0.31530599064012677,0.5657169291730337
-0.9444461059449862,-0.8717961775673508,0.5657169291730337,1.4728395295302423
-0.8717961775673508,-0.758805790184554,1.4728395295302423,2.2430465693558865
-0.758805790184554,-0.6468722826785367,2.2430465693558865,2.7825865931196567
-0.6468722826785367,-0.5157566369406856,2.7825865931196567,3.2390384557962477
-0.5157566369406856,-0.3702864885924715,3.2390384557962477,3.5797990193190437
-0.3702864885924715,-0.2148050440936098,3.5797990193190437,3.801826850746174
-0.2148050440936098,-0.05341100519708508,3.801826850746174,3.9027995448426047
-0.05341100519708508,0.10993110287351104,3.9027995448426047,3.880900178173544
0.10993110287351104,0.2712944702542588,3.880900178173544,3.7345215844186903
0.2712944702542588,0.42675863019399607,3.7345215844186903,3.461604241238817
0.42675863019399607,0.5756277226688749,3.461604241238817,3.046721116386358
0.5756277226688749,0.705993158117356,3.046721116386358,2.5052084231989973
0.705993158117356,0.705993158117356,2.5052084231989973,2.5052084231989973
0.705993158117356,0.8457739613918731,2.5052084231989973,1.6554547640279047
0.8457739613918731,0.9293873361831047,1.6554547640279047,0.7836798784242056
0.9293873361831047,0.9530949728359603,0.7836798784242056,-0.09431610138236124
0.9530949728359603,0.9143971967210378,-0.09431610138236124,-0.9975093598309428
0.9143971967210378,0.81240882790659,-0.9975093598309428,-1.8931608396266668
0.81240882790659,0.7071500382352793,-1.8931608396266668,-2.4987612707972033
0.7071500382352793,0.5856047104863285,-2.4987612707972033,-3.0070683538900607
0.5856047104863285,0.44725647366726484,-3.0070683538900607,-3.4086364523917663
0.44725647366726484,0.2966555895319791,-3.4086364523917663,-3.6929695202713493
0.2966555895319791,0.13801830451934194,-3.6929695202713493,-3.8573880949661845
0.13801830451934194,-0.024073506924057853,-3.8573880949661845,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.18533893032988757,-3.8999081216976705,-3.8214041911733094
0.9388667700383309,1.2756388990956573,6.692434924888605,6.059276076271708
1.2756388990956573,1.5967365987569444,6.059276076271708,5.400856546948539
1.5967365987569444,1.8957154107437706,5.400856546948539,4.702475623929605
1.8957154107437706,1.8957154107437706,4.702475623929605,4.702475623929605
1.8957154107437706,2.0500648189686146,4.702475623929605,4.289097384249807
2.0500648189686146,2.0500648189686146,4.289097384249807,4.289097384249807
2.0500648189686146,2.1430548433675956,4.289097384249807,4.0492083067100495
2.1430548433675956,2.2223755327461436,4.0492083067100495,3.9028745740845423
2.2223755327461436,2.285080426367994,3.9028745740845423,3.8506195410000466
2.285080426367994,2.3551040639153484,3.8506195410000466,3.8643141309311346
2.3551040639153484,2.430120309789835,3.8643141309311346,3.9659609842407626
2.430120309789835,2.511536640598237,3.9659609842407626,4.175598496000262
2.511536640598237,2.6002180259254413,4.175598496000262,4.515019766701613
-0.6093538520413082,-0.39982673665154955,6.471663566047901,6.759729219862006
-0.39982673665154955,-0.18501114753810022,6.759729219862006,6.925095794241301
-0.18501114753810022,0.031145697762158697,6.925095794241301,6.968025763337057
0.031145697762158697,0.24476693874683964,6.968025763337057,6.8910371327025
0.24476693874683964,0.4573966315571356,6.8910371327025,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.6612729866711167,6.692434924888605,6.3778507201532655
0.6612729866711167,0.8592430929942214,6.3778507201532655,5.988713850437691
0.8592430929942214,1.1714982620366179,5.988713850437691,5.310430391321024
1.1714982620366179,1.4623101143703936,5.310430391321024,4.595003172583091
1.4623101143703936,1.7228584589911602,4.595003172583091,3.8327593741606236
1.7228584589911602,1.9424855313220402,3.8327593741606236,3.0272699097644757
1.9424855313220402,1.9424855313220402,3.0272699097644757,3.0272699097644757
1.9424855313220402,2.070186241400009,3.0272699097644757,2.4251006214382578
2.070186241400009,2.070186241400009,2.4251006214382578,2.4251006214382578
0.1671650337016226,0.027212825475496416,-2.8337776145024502,-2.9185355840107317
0.027212825475496416,-0.11499775294115899,-2.9185355840107317,-2.878979943386465
-0.11499775294115899,-0.25514962571008937,-2.878979943386465,-2.7106081207134274
-0.25514962571008937,-0.3884448882958482,-2.7106081207134274,-2.406879297759904
-0.3884448882958482,-0.5055436454052522,-2.406879297759904,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.596861755644877,-1.974027567772895,-1.443553636190062
-0.596861755644877,-0.6587913883738015,-1.443553636190062,-0.827612778388259
-0.6587913883738015,-0.6869785849504888,-0.827612778388259,-0.0973133586621433
-0.6869785849504888,-0.6653290823111213,-0.0973133586621433,0.7434432066762238
-0.6653290823111213,-0.5848574714460488,0.7434432066762238,1.5447080734369951
-0.5848574714460488,-0.4647681552733989,1.5447080734369951,2.1621075860377985
-0.1798810169299161,-0.06678263895839098,1.8430338766542214,1.9740582139189886
-0.06678263895839098,0.05177538596995035,1.9740582139189886,1.9811886786893282
0.05177538596995035,0.17136537394418738,1.9811886786893282,1.854322663577097
0.17136537394418738,0.28992991194655104,1.854322663577097,1.5632067618567511
0.28992991194655104,0.3875790858053838,1.5632067618567511,1.1135946279821045
0.3875790858053838,0.4486648375311386,1.1135946279821045,0.5555852368041361
0.4486648375311386,0.466631374277247,0.5555852368041361,-0.05442778623712563
0.466631374277247,0.44121472114570537,-0.05442778623712563,-0.6418863075773036
0.44121472114570537,0.38333184464541237,-0.6418863075773036,-1.1264046495499507
0.38333184464541237,0.30169113315476004,-1.1264046495499507,-1.5081868061601877
0.30169113315476004,0.20242356504552728,-1.5081868061601877,-1.7817333202845536
0.20242356504552728,0.09167300570047576,-1.7817333202845536,-1.938847959310415
0.09167300570047576,-0.024073506924057853,-1.938847959310415,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.13831035464346808,-1.974027567772895,-1.8882250376592289
-0.13831035464346808,-0.2449570920172821,-1.8882250376592289,-1.6825297937443633
1.4711742108105108,1.5501284122100971,1.6072207121492106,0.7214660357591551
1.5501284122100971,1.568848723132561,0.7214660357591551,-0.16895451977271492
1.568848723132561,1.5255030959886788,-0.16895451977271492,-1.0794050260483914
1.5255030959886788,1.4203369085195252,-1.0794050260483914,-1.974027567772895
2.4612199455813073,2.4206580008396674,-1.339473387320508,-1.1408352890010978
2.4206580008396674,2.3832771854819157,-1.1408352890010978,-1.0110872908105044
2.3832771854819157,2.3470534271868235,-1.0110872908105044,-0.9549744056341556
2.3470534271868235,2.3090742611031025,-0.9549744056341556,-0.9800748111133668
2.3090742611031025,2.265016388691315,-0.9800748111133668,-1.1062571494774645
2.265016388691315,2.20729667248248,-1.1062571494774645,-1.37770811942055
2.20729667248248,2.20729667248248,-1.37770811942055,-1.37770811942055
2.420214640350265,2.404792372895546,-0.5246070837276307,-0.37598865159466754
2.404792372895546,2.393806528449833,-0.37598865159466754,-0.2517978727781145
2.393806528449833,2.3867540812389,-0.2517978727781145,-0.14483121025560663
2.3867540812389,2.3832771854819157,-0.14483121025560663,-0.048147013848115705
2.3832771854819157,2.3832550758125794,-0.048147013848115705,0.045041178828396866
2.3832550758125794,2.386618765529585,0.045041178828396866,0.14156929751574054
2.386618765529585,2.3935512039879114,0.14156929751574054,0.24815743499929255
2.3935512039879114,2.4044049515115304,0.24815743499929255,0.3717420365710158
2.4044049515115304,2.4196787776720186,0.3717420365710158,0.5195213966097096
2.4196787776720186,2.439978021296593,0.5195213966097096,0.6988694037899315
2.439978021296593,2.465956903147431,0.6988694037899315,0.9170922345587247
2.465956903147431,2.498245538087337,0.9170922345587247,1.1810414248812258
2.498245538087337,2.5373182070366376,1.1810414248812258,1.4973805822527968
2.5373182070366376,2.583250253902298,1.4973805822527968,1.8739244479644483
2.1613184605191123,2.233200120428604,3.0499234900978394,2.878371984912336
2.233200120428604,2.233200120428604,2.878371984912336,2.878371984912336
2.233200120428604,2.307365089840083,2.878371984912336,2.801106158751466
2.307365089840083,2.307365089840083,2.801106158751466,2.801106158751466
2.307365089840083,2.3832771854819157,2.801106158751466,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.463129269056317,2.8406738170390504,3.0144607121566995
2.463129269056317,2.5382521351816365,3.0144607121566995,3.2890936815998018
-1.1643442391955316,-0.9750567095172569,2.4630627877093882,3.2957568206893253
-0.9750567095172569,-0.7835315609558862,3.2957568206893253,3.9608819045505435
-0.7835315609558862,-0.6264165132645081,3.9608819045505435,4.408588088256785
-0.6264165132645081,-0.45523310190105093,4.408588088256785,4.7722585485718625
-0.45523310190105093,-0.27487952926527104,4.7722585485718625,5.014749782097713
-0.27487952926527104,-0.08973897757403115,5.014749782097713,5.1344513168505905
-0.08973897757403115,0.09591978083870512,5.1344513168505905,5.132081130543355
0.09591978083870512,0.27797186080672187,5.132081130543355,5.010583567757944
0.27797186080672187,0.4573966315571356,5.010583567757944,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.6348800247938371,4.766554370963831,4.384614145377899
0.17735111598432773,0.11928711311732876,-0.6866114012774496,-0.8833351228771065
0.11928711311732876,0.04992209012673854,-0.8833351228771065,-0.994997500919462
0.04992209012673854,-0.024073506924057853,-0.994997500919462,-1.0110872908105044
-0.024073506924057853,-0.09581059738142805,-1.0110872908105044,-0.9323198037776486
-0.09581059738142805,-0.15850604386059253,-0.9323198037776486,-0.7638599683401051
-0.15850604386059253,-0.20612009026618505,-0.7638599683401051,-0.5216855185606484
-0.20612009026618505,-0.23404776905577052,-0.5216855185606484,-0.22888723993048643
-0.23404776905577052,-0.23956421588980703,-0.22888723993048643,0.08653249874812907
-0.23956421588980703,-0.22209044132641065,0.08653249874812907,0.3943376556232643
-0.22209044132641065,-0.1832536457557019,0.3943376556232643,0.6649567902883877
-0.1832536457557019,-0.12673583419431012,0.6649567902883877,0.8723239022985911
-0.12673583419431012,-0.05792480074318629,0.8723239022985911,0.9963889370802903
-0.05792480074318629,0.016599440555588707,0.9963889370802903,1.0250561798364632
0.016599440555588707,0.089693828917631,1.0250561798364632,0.9553631588062377
0.089693828917631,0.1543368768024136,0.9553631588062377,0.7937851913291691
0.1543368768024136,0.20430312318514243,0.7937851913291691,0.5556344070128905


==> data/pendulum/segments_learned_polynomial_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> data/pendulum/segments_learned_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> data/pendulum/segments_poly_vf.csv <==
x1,x2,y1,y2
-2.91374,-2.92426,-2.66136,-2.66856
-2.92426,-2.93566,-2.66856,-2.6768
-2.93566,-2.94741,-2.6768,-2.6849
-2.94741,-2.95837,-2.6849,-2.69242
-2.95837,-2.96962,-2.69242,-2.69875
-2.96962,-2.98181,-2.69875,-2.70314
-2.98181,-2.99164,-2.70314,-2.71079
-2.99164,-2.99164,-2.71079,-2.71079
-2.99164,-3.0045,-2.71079,-2.71266
-3.0045,-3.01554,-2.71266,-2.71758
-3.01554,-3.01554,-2.71758,-2.71758
-3.01554,-3.02726,-2.71758,-2.72215
-3.02726,-3.03648,-2.72215,-2.7289
-3.03648,-3.04527,-2.7289,-2.73662
-3.04527,-3.04527,-2.73662,-2.73662
-3.04527,-3.05985,-2.73662,-2.73736
-3.05985,-3.07234,-2.73736,-2.74161
-3.07234,-3.08195,-2.74161,-2.74679
-3.08195,-3.09043,-2.74679,-2.7527
-3.09043,-3.0995,-2.7527,-2.75942
-3.0995,-3.1092,-2.75942,-2.76581
-3.1092,-3.11797,-2.76581,-2.77187
-3.11797,-3.12638,-2.77187,-2.7779
-3.12638,-3.13498,-2.7779,-2.78347
-3.13498,-3.14426,-2.78347,-2.78736
-3.14426,-3.15282,-2.78736,-2.79236
-3.15282,-3.16167,-2.79236,-2.79602
-3.16167,-3.17105,-2.79602,-2.79786
-3.17105,-3.17996,-2.79786,-2.80098
-3.17996,-3.18778,-2.80098,-2.80636
-3.18778,-3.18778,-2.80636,-2.80636
-3.18778,-3.19796,-2.80636,-2.80778
-3.19796,-3.20616,-2.80778,-2.81193
-3.20616,-3.21296,-2.81193,-2.81777
-3.21296,-3.21989,-2.81777,-2.82408
-3.21989,-3.21989,-2.82408,-2.82408
-3.21989,-3.2303,-2.82408,-2.82419
-3.2303,-3.24018,-2.82419,-2.82661
-3.24018,-3.24828,-2.82661,-2.83043
-3.24828,-3.25526,-2.83043,-2.83506
-3.25526,-3.26229,-2.83506,-2.84049
-3.26229,-3.27024,-2.84049,-2.84576
-3.27024,-3.27755,-2.84576,-2.85061
-3.27755,-3.28432,-2.85061,-2.85557
-3.28432,-3.29085,-2.85557,-2.86087
-3.29085,-3.2976,-2.86087,-2.86574
-3.2976,-3.30512,-2.86574,-2.86787
-3.30512,-3.31273,-2.86787,-2.86943
-3.31273,-3.3193,-2.86943,-2.87338
-3.3193,-3.32541,-2.87338,-2.87886
-3.32541,-3.33217,-2.87886,-2.88206
-3.33217,-3.33985,-2.88206,-2.88184
-3.33985,-3.34705,-2.88184,-2.88387
-3.34705,-3.3532,-2.88387,-2.88814
-3.3532,-3.35897,-2.88814,-2.8935
-3.35897,-3.35897,-2.8935,-2.8935
-3.35897,-3.36674,-2.8935,-2.89354
-3.36674,-3.37377,-2.89354,-2.89571
-3.37377,-3.37974,-2.89571,-2.89957
-3.37974,-3.38526,-2.89957,-2.90447
-3.38526,-3.39126,-2.90447,-2.90848
-3.39126,-3.39826,-2.90848,-2.90993
-3.39826,-3.40576,-2.90993,-2.91093
-3.40576,-3.4128,-2.91093,-2.91308
-3.4128,-3.41901,-2.91308,-2.9162
-3.41901,-3.42485,-2.9162,-2.91999
-3.42485,-3.43055,-2.91999,-2.9246
-3.43055,-3.43686,-2.9246,-2.92886
-3.43686,-3.44275,-2.92886,-2.93265
-3.44275,-3.44838,-2.93265,-2.93625
-3.44838,-3.45381,-2.93625,-2.93991
-3.45381,-3.45911,-2.93991,-2.9438
-3.45911,-3.46446,-2.9438,-2.94776
-3.46446,-3.47011,-2.94776,-2.95072
-3.47011,-3.47578,-2.95072,-2.95319
-3.47578,-3.4815,-2.95319,-2.95495
-3.4815,-3.48718,-2.95495,-2.95647
-3.48718,-3.49266,-2.95647,-2.95848
-3.49266,-3.49791,-2.95848,-2.96112
-3.49791,-3.5031,-2.96112,-2.96383
-3.5031,-3.50834,-2.96383,-2.9664
-3.50834,-3.51356,-2.9664,-2.96919
-3.51356,-3.51883,-2.96919,-2.97156
-3.51883,-3.52418,-2.97156,-2.97347
-3.52418,-3.5295,-2.97347,-2.9754
-3.5295,-3.53468,-2.9754,-2.97768
-3.53468,-3.53972,-2.97768,-2.98028
-3.53972,-3.54474,-2.98028,-2.98289
-3.54474,-3.54984,-2.98289,-2.98515
-3.54984,-3.55504,-2.98515,-2.9871
-3.55504,-3.56024,-2.9871,-2.98903
-3.56024,-3.56535,-2.98903,-2.99118
-3.56535,-3.57037,-2.99118,-2.99352
-3.57037,-3.57541,-2.99352,-2.99584
-3.57541,-3.58056,-2.99584,-2.99792
-3.58056,-3.58586,-2.99792,-2.99976
-3.58586,-3.59105,-2.99976,-3.00199
-3.59105,-3.59584,-3.00199,-3.00516
-3.59584,-3.60054,-3.00516,-3.00879
-3.60054,-3.60545,-3.00879,-3.01209
-3.60545,-3.61013,-3.01209,-3.01512
-3.61013,-3.61464,-3.01512,-3.01798
-3.61464,-3.61905,-3.01798,-3.02078
-3.61905,-3.62337,-3.02078,-3.02364
-3.62337,-3.62766,-3.02364,-3.02662
-3.62766,-3.63199,-3.02662,-3.02954
-3.63199,-3.63647,-3.02954,-3.03188
-3.63647,-3.6408,-3.03188,-3.03485
-3.6408,-3.64529,-3.03485,-3.03676
-3.64529,-3.65001,-3.03676,-3.037
-3.65001,-3.6546,-3.037,-3.03767
-3.6546,-3.65879,-3.03767,-3.03988
-3.65879,-3.66271,-3.03988,-3.04341
-3.66271,-3.66677,-3.04341,-3.04633
-3.66677,-3.67131,-3.04633,-3.04648
-3.67131,-3.67583,-3.04648,-3.04723
-3.67583,-3.67996,-3.04723,-3.04951
-3.67996,-3.68382,-3.04951,-3.05284
-3.68382,-3.68382,-3.05284,-3.05284
-3.68382,-3.68862,-3.05284,-3.0522
-3.68862,-3.69282,-3.0522,-3.05389
-3.69282,-3.69642,-3.05389,-3.05758
-3.69642,-3.69991,-3.05758,-3.06223
-3.69991,-3.70391,-3.06223,-3.06447
-3.70391,-3.70854,-3.06447,-3.06361
-3.70854,-3.71319,-3.06361,-3.06342
-3.71319,-3.71729,-3.06342,-3.06511
-3.71729,-3.72085,-3.06511,-3.06838
-3.72085,-3.72434,-3.06838,-3.0723
-3.72434,-3.72829,-3.0723,-3.07443
-3.72829,-3.7328,-3.07443,-3.0742
-3.7328,-3.73737,-3.0742,-3.07427
-3.73737,-3.74148,-3.07427,-3.07577
-3.74148,-3.74513,-3.07577,-3.07848
-3.74513,-3.74873,-3.07848,-3.08164
-3.74873,-3.75277,-3.08164,-3.08359
-3.75277,-3.75714,-3.08359,-3.08457
-3.75714,-3.7614,-3.08457,-3.086
-3.7614,-3.76534,-3.086,-3.08827
-3.76534,-3.76911,-3.08827,-3.09109
-3.76911,-3.77305,-3.09109,-3.09374
-3.77305,-3.77685,-3.09374,-3.09622
-3.77685,-3.78053,-3.09622,-3.09857
-3.78053,-3.78413,-3.09857,-3.10081
-3.78413,-3.78769,-3.10081,-3.10296
-3.78769,-3.79119,-3.10296,-3.10512
-3.79119,-3.79464,-3.10512,-3.10743
-3.79464,-3.79806,-3.10743,-3.10996
-3.79806,-3.80153,-3.10996,-3.11246
-3.80153,-3.80514,-3.11246,-3.11421
-3.80514,-3.80874,-3.11421,-3.11586
-3.80874,-3.81235,-3.11586,-3.11719
-3.81235,-3.81596,-3.11719,-3.11819
-3.81596,-3.81951,-3.11819,-3.11936
-3.81951,-3.82295,-3.11936,-3.12102
-3.82295,-3.82634,-3.12102,-3.12291
-3.82634,-3.82978,-3.12291,-3.12436
-3.82978,-3.83331,-3.12436,-3.12516
-3.83331,-3.83679,-3.12516,-3.12606
-3.83679,-3.84003,-3.12606,-3.12863
-3.84003,-3.84314,-3.12863,-3.13198
-3.84314,-3.84648,-3.13198,-3.13376
-3.84648,-3.85012,-3.13376,-3.13346
-3.85012,-3.85374,-3.13346,-3.13347
-3.85374,-3.85705,-3.13347,-3.135
-3.85705,-3.86007,-3.135,-3.13788
-3.86007,-3.86309,-3.13788,-3.14097
-3.86309,-3.86639,-3.14097,-3.1423
-3.86639,-3.86996,-3.1423,-3.14206
-3.86996,-3.87348,-3.14206,-3.14233
-3.87348,-3.8767,-3.14233,-3.14392
-3.8767,-3.87967,-3.14392,-3.14662
-3.87967,-3.88266,-3.14662,-3.14939
-3.88266,-3.88591,-3.14939,-3.15065
-3.88591,-3.88941,-3.15065,-3.15066
-3.88941,-3.89286,-3.15066,-3.15104
-3.89286,-3.89606,-3.15104,-3.15252
-3.89606,-3.89904,-3.15252,-3.1549
-3.89904,-3.90204,-3.1549,-3.15731
-3.90204,-3.90527,-3.15731,-3.1586
-3.90527,-3.90871,-3.1586,-3.15888
-3.90871,-3.91214,-3.15888,-3.15938
-3.91214,-3.91536,-3.15938,-3.1607
-3.91536,-3.91839,-3.1607,-3.16271
-3.91839,-3.92137,-3.16271,-3.16524
-3.92137,-3.92448,-3.16524,-3.16744
-3.92448,-3.9278,-3.16744,-3.16866
-3.9278,-3.93123,-3.16866,-3.16942
-3.93123,-3.93456,-3.16942,-3.17061
-3.93456,-3.93769,-3.17061,-3.17246
-3.93769,-3.94076,-3.17246,-3.17467
-3.94076,-3.94393,-3.17467,-3.17666
-3.94393,-3.94699,-3.17666,-3.17858
-3.94699,-3.94996,-3.17858,-3.18046
-3.94996,-3.95288,-3.18046,-3.1823
-3.95288,-3.95575,-3.1823,-3.18408
-3.95575,-3.9586,-3.18408,-3.18579
-3.9586,-3.96143,-3.18579,-3.18744
-3.96143,-3.96424,-3.18744,-3.18916
-3.96424,-3.96701,-3.18916,-3.19109
-3.96701,-3.96977,-3.19109,-3.19334
-3.96977,-3.97258,-3.19334,-3.19553
-3.97258,-3.97554,-3.19553,-3.19662
-3.97554,-3.97853,-3.19662,-3.19717
-3.97853,-3.98143,-3.19717,-3.19818
-3.98143,-3.98421,-3.19818,-3.20004
-3.98421,-3.98697,-3.20004,-3.20201
-3.98697,-3.98988,-3.20201,-3.2026
-3.98988,-3.99288,-3.2026,-3.20236
-3.99288,-3.99573,-3.20236,-3.20304
-3.99573,-3.99834,-3.20304,-3.20534
-3.99834,-4.00086,-3.20534,-3.20861
-4.00086,-4.00358,-3.20861,-3.21074
-4.00358,-4.00658,-3.21074,-3.2101
-4.00658,-4.00959,-3.2101,-3.20941
-4.00959,-4.01233,-3.20941,-3.21049
-4.01233,-4.01479,-3.21049,-3.21339
-4.01479,-4.01722,-3.21339,-3.21681
-4.01722,-4.01994,-3.21681,-3.21773
-4.01994,-4.02295,-3.21773,-3.21643
-4.02295,-4.02586,-3.21643,-3.2161
-4.02586,-4.02845,-3.2161,-3.21769
-4.02845,-4.03078,-3.21769,-3.22091
-4.03078,-4.03316,-3.22091,-3.22415
-4.03316,-4.03588,-3.22415,-3.22459
-4.03588,-4.03886,-3.22459,-3.22326
-4.03886,-4.04172,-3.22326,-3.22311
-4.04172,-4.04424,-3.22311,-3.22478
-4.04424,-4.04652,-3.22478,-3.22789
-4.04652,-4.04889,-3.22789,-3.23087
-4.04889,-4.05157,-3.23087,-3.2313
-4.05157,-4.0545,-3.2313,-3.23018
-4.0545,-4.05733,-3.23018,-3.2301
-4.05733,-4.05983,-3.2301,-3.23164
-4.05983,-4.06212,-3.23164,-3.23444
-4.06212,-4.06448,-3.23444,-3.23713
-4.06448,-4.06448,-3.23713,-3.23713
-4.06448,-4.06813,-3.23713,-3.23311
-4.06813,-4.07089,-3.23311,-3.23368
-4.07089,-4.07274,-3.23368,-3.23722
-4.07274,-4.07394,-3.23722,-3.24449
-4.07394,-4.07538,-3.24449,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.08292,-3.25919,-3.53403
-4.08292,-4.08368,-3.53403,-3.80905
-4.08368,-4.08407,-3.80905,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-3.51034,-3.51034,-3.09784,-3.09784
-3.51034,-3.51237,-3.09784,-3.25901
-3.51237,-3.51237,-3.25901,-3.25901
-3.51237,-3.51389,-3.25901,-3.53403
-3.51389,-3.51463,-3.53403,-3.80905
-3.51463,-3.51506,-3.80905,-4.08407
-3.51506,-3.51506,-4.08407,-4.08407
-2.94017,-2.94329,-2.98401,-3.25901
-2.94329,-2.94475,-3.25901,-3.53403
-2.94475,-2.94556,-3.53403,-3.80905
-2.94556,-2.94605,-3.80905,-4.08407
-2.94605,-2.94605,-4.08407,-4.08407
2.26926,2.26532,-4.03727,-4.03107
2.26532,2.26174,-4.03107,-4.02376
2.26174,2.26174,-4.02376,-4.02376
2.26174,2.25718,-4.02376,-4.02028
2.25718,2.25298,-4.02028,-4.01555
2.25298,2.24923,-4.01555,-4.0098
2.24923,2.24566,-4.0098,-4.00358
2.24566,2.24221,-4.00358,-3.99577
2.24221,2.24221,-3.99577,-3.99577
2.24221,2.23749,-3.99577,-3.99182
2.23749,2.23286,-3.99182,-3.98555
2.23286,2.23286,-3.98555,-3.98555
2.23286,2.2276,-3.98555,-3.97855
2.2276,2.22299,-3.97855,-3.97085
2.22299,2.21868,-3.97085,-3.96287
2.21868,2.21413,-3.96287,-3.95549
2.21413,2.21413,-3.95549,-3.95549
2.21413,2.20788,-3.95549,-3.95027
2.20788,2.20788,-3.95027,-3.95027
2.20788,2.20075,-3.95027,-3.94251
2.20075,2.19587,-3.94251,-3.93562
2.19587,2.19311,-3.93562,-3.93019
2.19311,2.18962,-3.93019,-3.92126
2.18962,2.18581,-3.92126,-3.91062
2.18581,2.18581,-3.91062,-3.91062
2.18581,2.18067,-3.91062,-3.90302
2.18067,2.18067,-3.90302,-3.90302
2.18067,2.17541,-3.90302,-3.88988
2.17541,2.17541,-3.88988,-3.88988
2.17541,2.16794,-3.88988,-3.8859
2.16794,2.16264,-3.8859,-3.87751
2.16264,2.15812,-3.87751,-3.86759
2.15812,2.15812,-3.86759,-3.86759
2.15812,2.15121,-3.86759,-3.86333
2.15121,2.14548,-3.86333,-3.85651
2.14548,2.14091,-3.85651,-3.84891
2.14091,2.13671,-3.84891,-3.84058
2.13671,2.13232,-3.84058,-3.83123
2.13232,2.13232,-3.83123,-3.83123
2.13232,2.12548,-3.83123,-3.82564
2.12548,2.11872,-3.82564,-3.81599
2.11872,2.1131,-3.81599,-3.80574
2.1131,2.10813,-3.80574,-3.79503
2.10813,2.10282,-3.79503,-3.78447
2.10282,2.10282,-3.78447,-3.78447
2.10282,2.09603,-3.78447,-3.77772
2.09603,2.0901,-3.77772,-3.76974
2.0901,2.0846,-3.76974,-3.76143
2.0846,2.07902,-3.76143,-3.75342
2.07902,2.07376,-3.75342,-3.74273
2.07376,2.07376,-3.74273,-3.74273
2.07376,2.06585,-3.74273,-3.73499
2.06585,2.05821,-3.73499,-3.72382
2.05821,2.05821,-3.72382,-3.72382
2.05821,2.04615,-3.72382,-3.71
2.04615,2.03763,-3.71,-3.69803
2.03763,2.03213,-3.69803,-3.6893
2.03213,2.02867,-3.6893,-3.68192
2.02867,2.02346,-3.68192,-3.66795
2.02346,2.02346,-3.66795,-3.66795
2.02346,2.01665,-3.66795,-3.65689
2.01665,2.01665,-3.65689,-3.65689
2.01665,2.00884,-3.65689,-3.63899
2.00884,2.00884,-3.63899,-3.63899
2.00884,1.99663,-3.63899,-3.63046
1.99663,1.98829,-3.63046,-3.61892
1.98829,1.98141,-3.61892,-3.60735
1.98141,1.97417,-3.60735,-3.5963
1.97417,1.96551,-3.5963,-3.58621
1.96551,1.95707,-3.58621,-3.57309
1.95707,1.94904,-3.57309,-3.5575
1.94904,1.94,-3.5575,-3.54258
1.94,1.94,-3.54258,-3.54258
1.94,1.92924,-3.54258,-3.53023
1.92924,1.92153,-3.53023,-3.51771
1.92153,1.91468,-3.51771,-3.5037
1.91468,1.91468,-3.5037,-3.5037
1.91468,1.89318,-3.5037,-3.48177
1.89318,1.88015,-3.48177,-3.462
1.88015,1.87193,-3.462,-3.44885
1.87193,1.86728,-3.44885,-3.43942
1.86728,1.85954,-3.43942,-3.4211
1.85954,1.85954,-3.4211,-3.4211
1.85954,1.84689,-3.4211,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.82739,-3.40437,-3.38049
1.82739,1.81695,-3.38049,-3.36394
1.81695,1.80756,-3.36394,-3.3478
1.80756,1.79732,-3.3478,-3.32915
1.79732,1.78379,-3.32915,-3.30722
1.78379,1.76693,-3.30722,-3.28469
1.76693,1.76693,-3.28469,-3.28469
1.76693,1.73103,-3.28469,-3.24082
1.73103,1.71305,-3.24082,-3.21237
1.71305,1.70567,-3.21237,-3.20043
1.70567,1.6924,-3.20043,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.66334,-3.17765,-3.13475
1.66334,1.64948,-3.13475,-3.11145
1.64948,1.63343,-3.11145,-3.08453
1.63343,1.63343,-3.08453,-3.08453
1.63343,1.58669,-3.08453,-3.0222
1.58669,1.58669,-3.0222,-3.0222
1.58669,1.56484,-3.0222,-2.98819
1.56484,1.53583,-2.98819,-2.94254
1.53583,1.50252,-2.94254,-2.88967
1.50252,1.47153,-2.88967,-2.84289
1.47153,1.47153,-2.84289,-2.84289
1.47153,1.43227,-2.84289,-2.78052
1.43227,1.43227,-2.78052,-2.78052
1.43227,1.39471,-2.78052,-2.71956
1.39471,1.35004,-2.71956,-2.64379
1.35004,1.30778,-2.64379,-2.56293
1.30778,1.30778,-2.56293,-2.56293
1.30778,1.27355,-2.56293,-2.48087
1.27355,1.27355,-2.48087,-2.48087
1.27355,1.17617,-2.48087,-2.23487
1.17617,1.10899,-2.23487,-2.05686
1.10899,1.04571,-2.05686,-1.92792
1.04571,0.97627,-1.92792,-1.82894
0.97627,0.88357,-1.82894,-1.74684
0.88357,0.7726,-1.74684,-1.69449
0.7726,0.7726,-1.69449,-1.69449
0.7726,0.63339,-1.69449,-1.66731
0.63339,0.63339,-1.66731,-1.66731
0.63339,0.35952,-1.66731,-1.66323
0.35952,0.08558,-1.66323,-1.68261
0.08558,-0.18738,-1.68261,-1.70625
-0.18738,-0.45902,-1.70625,-1.73204
-0.45902,-0.70106,-1.73204,-1.76323
-0.70106,-0.92388,-1.76323,-1.80255
-0.92388,-1.11314,-1.80255,-1.8474
-1.11314,-1.28575,-1.8474,-1.89828
-1.28575,-1.41806,-1.89828,-1.94741
-1.41806,-1.5443,-1.94741,-1.99558
-1.5443,-1.65574,-1.99558,-2.04329
-1.65574,-1.76359,-2.04329,-2.08798
-1.76359,-1.84765,-2.08798,-2.12659
-1.84765,-1.91221,-2.12659,-2.15924
-1.91221,-1.97429,-2.15924,-2.19169
-1.97429,-1.97429,-2.19169,-2.19169
-1.97429,-2.04641,-2.19169,-2.22115
-2.04641,-2.08766,-2.22115,-2.24388
-2.08766,-2.13338,-2.24388,-2.26979
-2.13338,-2.13338,-2.26979,-2.26979
-2.13338,-2.18923,-2.26979,-2.29232
-2.18923,-2.18923,-2.29232,-2.29232
-2.18923,-2.23519,-2.29232,-2.3144
-2.23519,-2.26288,-2.3144,-2.33092
-2.26288,-2.29264,-2.33092,-2.35079
-2.29264,-2.31971,-2.35079,-2.36987
-2.31971,-2.31971,-2.36987,-2.36987
-2.31971,-2.36991,-2.36987,-2.38433
-2.36991,-2.36991,-2.38433,-2.38433
-2.36991,-2.40377,-2.38433,-2.40035
-2.40377,-2.42794,-2.40035,-2.41401
-2.42794,-2.45171,-2.41401,-2.42946
-2.45171,-2.47308,-2.42946,-2.44462
-2.47308,-2.49544,-2.44462,-2.45831
-2.49544,-2.49544,-2.45831,-2.45831
-2.49544,-2.52889,-2.45831,-2.46721
-2.52889,-2.52889,-2.46721,-2.46721
-2.52889,-2.56244,-2.46721,-2.48061
-2.56244,-2.58106,-2.48061,-2.49111
-2.58106,-2.59455,-2.49111,-2.50178
-2.59455,-2.61076,-2.50178,-2.51627
-2.61076,-2.62418,-2.51627,-2.53456
-2.62418,-2.62418,-2.53456,-2.53456
-2.62418,-2.63592,-2.53456,-2.57287
-2.63592,-2.63592,-2.57287,-2.57287
-2.63592,-2.64358,-2.57287,-2.63896
-2.64358,-2.64358,-2.63896,-2.63896
-2.64358,-2.64765,-2.63896,-2.70914
-2.64765,-2.64765,-2.70914,-2.70914
-2.64765,-2.65572,-2.70914,-2.98401
-2.65572,-2.65868,-2.98401,-3.25901
-2.65868,-2.66019,-3.25901,-3.53403
-2.66019,-2.66104,-3.53403,-3.80905
-2.66104,-2.66155,-3.80905,-4.08407
-2.36443,-2.37111,-2.70908,-2.98401
-2.37111,-2.37407,-2.98401,-3.25901
-2.37407,-2.37563,-3.25901,-3.53403
-2.37563,-2.37651,-3.53403,-3.80905
-2.37651,-2.37704,-3.80905,-4.08407
-2.08011,-2.08647,-2.70907,-2.98401
-2.08647,-2.08949,-2.98401,-3.25901
-2.08949,-2.0911,-3.25901,-3.53403
-2.0911,-2.092,-3.53403,-3.80905
-2.092,-2.09253,-3.80905,-4.08407
-1.75595,-1.75595,-2.25875,-2.25875
-1.75595,-1.78005,-2.25875,-2.43457
-1.78005,-1.78005,-2.43457,-2.43457
-1.78005,-1.79552,-2.43457,-2.70907
-1.79552,-1.80185,-2.70907,-2.98401
-1.80185,-1.80493,-2.98401,-3.25901
-1.80493,-1.80657,-3.25901,-3.53403
-1.80657,-1.80749,-3.53403,-3.80905
-1.80749,-1.80803,-3.80905,-4.08407
-1.49598,-1.51089,-2.43453,-2.70907
-1.51089,-1.51727,-2.70907,-2.98401
-1.51727,-1.5204,-2.98401,-3.25901
-1.5204,-1.52205,-3.25901,-3.53403
-1.52205,-1.52298,-3.53403,-3.80905
-1.52298,-1.52352,-3.80905,-4.08407
-1.07943,-1.13377,-1.95637,-2.0481
-1.13377,-1.13377,-2.0481,-2.0481
-1.13377,-1.17046,-2.0481,-2.16345
-1.17046,-1.17046,-2.16345,-2.16345
-1.17046,-1.21142,-2.16345,-2.43453
-1.21142,-1.22627,-2.43453,-2.70908
-1.22627,-1.23273,-2.70908,-2.98401
-1.23273,-1.23588,-2.98401,-3.25901
-1.23588,-1.23755,-3.25901,-3.53403
-1.23755,-1.23847,-3.53403,-3.80905
-1.23847,-1.23902,-3.80905,-4.08407
-0.92674,-0.9417,-2.43453,-2.70908
-0.9417,-0.9482,-2.70908,-2.98401
-0.9482,-0.95137,-2.98401,-3.25901
-0.95137,-0.95304,-3.25901,-3.53403
-0.95304,-0.95397,-3.53403,-3.80905
-0.95397,-0.95451,-3.80905,-4.08407
-0.56051,-0.56051,-2.03423,-2.03423
-0.56051,-0.60156,-2.03423,-2.16331
-0.60156,-0.60156,-2.16331,-2.16331
-0.60156,-0.64204,-2.16331,-2.43454
-0.64204,-0.65713,-2.43454,-2.70908
-0.65713,-0.66368,-2.70908,-2.98401
-0.66368,-0.66686,-2.98401,-3.25901
-0.66686,-0.66853,-3.25901,-3.53403
-0.66853,-0.66946,-3.53403,-3.80905
-0.66946,-0.67001,-3.80905,-4.08407
-0.27416,-0.27416,-2.03278,-2.03278
-0.27416,-0.31633,-2.03278,-2.16341
-0.31633,-0.31633,-2.16341,-2.16341
-0.31633,-0.35729,-2.16341,-2.43456
-0.35729,-0.37255,-2.43456,-2.70908
-0.37255,-0.37914,-2.70908,-2.98401
-0.37914,-0.38234,-2.98401,-3.25901
-0.38234,-0.38402,-3.25901,-3.53403
-0.38402,-0.38496,-3.53403,-3.80905
-0.38496,-0.3855,-3.80905,-4.08407
0.01308,0.01308,-2.03278,-2.03278
0.01308,-0.03035,-2.03278,-2.16363
-0.03035,-0.03035,-2.16363,-2.16363
-0.03035,-0.0723,-2.16363,-2.43458
-0.0723,-0.08787,-2.43458,-2.70909
-0.08787,-0.09457,-2.70909,-2.98401
-0.09457,-0.09781,-2.98401,-3.25901
-0.09781,-0.09951,-3.25901,-3.53403
-0.09951,-0.10045,-3.53403,-3.80905
-0.10045,-0.101,-3.80905,-4.08407
0.55533,0.45741,-1.82731,-1.86939
0.45741,0.3666,-1.86939,-1.94244
0.3666,0.30277,-1.94244,-2.03888
0.30277,0.30277,-2.03888,-2.03888
0.30277,0.25811,-2.03888,-2.16429
0.25811,0.25811,-2.16429,-2.16429
0.25811,0.21335,-2.16429,-2.43464
0.21335,0.19703,-2.43464,-2.70909
0.19703,0.19009,-2.70909,-2.98401
0.19009,0.18676,-2.98401,-3.25901
0.18676,0.18502,-3.25901,-3.53403
0.18502,0.18406,-3.53403,-3.80905
0.18406,0.18351,-3.80905,-4.08407
0.70428,0.63563,-1.96507,-2.01454
0.63563,0.63563,-2.01454,-2.01454
0.63563,0.57829,-2.01454,-2.09914
0.57829,0.57829,-2.09914,-2.09914
0.57829,0.53649,-2.09914,-2.2188
0.53649,0.53649,-2.2188,-2.2188
0.53649,0.5007,-2.2188,-2.43482
0.5007,0.5007,-2.43482,-2.43482
0.5007,0.48242,-2.43482,-2.70912
0.48242,0.47492,-2.70912,-2.98402
0.47492,0.47139,-2.98402,-3.25901
0.47139,0.46958,-3.25901,-3.53403
0.46958,0.46859,-3.53403,-3.80905
0.46859,0.46801,-3.80905,-4.08407
0.82126,0.82126,-2.29787,-2.29787
0.82126,0.79317,-2.29787,-2.43548
0.79317,0.79317,-2.43548,-2.43548
0.79317,0.76898,-2.43548,-2.70917
0.76898,0.76012,-2.70917,-2.98403
0.76012,0.75616,-2.98403,-3.25902
0.75616,0.75418,-3.25902,-3.53403
0.75418,0.75312,-3.53403,-3.80905
0.75312,0.75252,-3.80905,-4.08407
1.07911,1.07911,-2.54892,-2.54892
1.07911,1.05938,-2.54892,-2.70943
1.05938,1.05938,-2.70943,-2.70943
1.05938,1.04619,-2.70943,-2.98405
1.04619,1.04119,-2.98405,-3.25902
1.04119,1.03888,-3.25902,-3.53403
1.03888,1.03769,-3.53403,-3.80905
1.03769,1.03702,-3.80905,-4.08407
1.35287,1.35287,-2.81079,-2.81079
1.35287,1.34321,-2.81079,-2.88047
1.34321,1.34321,-2.88047,-2.88047
1.34321,1.33584,-2.88047,-2.9842
1.33584,1.33584,-2.9842,-2.9842
1.33584,1.32697,-2.9842,-3.25903
1.32697,1.32377,-3.25903,-3.53403
1.32377,1.3223,-3.53403,-3.80905
1.3223,1.32153,-3.80905,-4.08407
2.45955,2.45955,-4.08407,-4.08407
2.45955,2.45795,-4.08407,-3.80905
2.45795,2.45671,-3.80905,-3.53404
2.45671,2.45544,-3.53404,-3.25902
2.45544,2.45399,-3.25902,-2.984
2.45399,2.45219,-2.984,-2.70898
2.45219,2.44977,-2.70898,-2.43397
2.44977,2.44628,-2.43397,-2.15897
2.44628,2.44086,-2.15897,-1.88401
2.44086,2.43144,-1.88401,-1.60916
2.43144,2.41196,-1.60916,-1.33494
2.41196,2.41196,-1.33494,-1.33494
2.41196,2.38362,-1.33494,-1.15575
2.38362,2.38362,-1.15575,-1.15575
2.38362,2.36206,-1.15575,-1.08305
2.36206,2.36206,-1.08305,-1.08305
2.36206,2.33077,-1.08305,-1.02752
2.33077,2.33077,-1.02752,-1.02752
2.33077,2.29078,-1.02752,-0.99679
2.29078,2.24063,-0.99679,-0.98619
2.24063,2.18672,-0.98619,-0.98833
2.18672,2.11321,-0.98833,-1.00168
2.11321,1.99782,-1.00168,-1.03159
1.99782,1.83849,-1.03159,-1.07173
1.83849,1.59001,-1.07173,-1.14123
1.59001,1.33139,-1.14123,-1.2097
1.33139,1.066,-1.2097,-1.27212
1.066,0.79664,-1.27212,-1.32303
0.79664,0.52398,-1.32303,-1.35111
0.52398,0.24992,-1.35111,-1.34477
0.24992,-1e-5,-1.34477,-1.30385
-1e-5,-0.24409,-1.30385,-1.23053
-0.24409,-0.48781,-1.23053,-1.1207
-0.48781,-0.48781,-1.1207,-1.1207
-0.48781,-0.66701,-1.1207,-1.00558
-0.66701,-0.82419,-1.00558,-0.85628
-0.82419,-0.92959,-0.85628,-0.70397
-0.92959,-1.00365,-0.70397,-0.54034
-1.00365,-1.05554,-0.54034,-0.35488
-1.05554,-1.0859,-0.35488,-0.13957
-1.0859,-1.08837,-0.13957,0.10459
-1.08837,-1.05341,0.10459,0.35815
-1.05341,-0.97711,0.35815,0.58673
-0.97711,-0.86875,0.58673,0.76579
-0.86875,-0.73966,0.76579,0.89757
-0.73966,-0.59311,0.89757,0.99429
-0.59311,-0.42959,0.99429,1.06264
-0.42959,-0.24552,1.06264,1.10758
-0.24552,-0.03291,1.10758,1.13081
-0.03291,0.2095,1.13081,1.12995
0.2095,0.48196,1.12995,1.09775
0.48196,0.48196,1.09775,1.09775
0.48196,0.69685,1.09775,1.04194
0.69685,0.69685,1.04194,1.04194
0.69685,0.86462,1.04194,0.96711
0.86462,1.01576,0.96711,0.8571
1.01576,1.12582,0.8571,0.73177
1.12582,1.21062,0.73177,0.58763
1.21062,1.27611,0.58763,0.41778
1.27611,1.31974,0.41778,0.22035
1.31974,1.33573,0.22035,98e-5
1.33573,1.31985,98e-5,-0.23298
1.31985,1.26893,-0.23298,-0.47517
1.26893,1.17918,-0.47517,-0.71197
1.17918,1.17918,-0.71197,-0.71197
1.17918,1.08011,-0.71197,-0.87792
1.08011,0.94647,-0.87792,-1.02156
2.74405,2.74405,-4.08407,-4.08407
2.74405,2.74343,-4.08407,-3.80905
2.74343,2.74277,-3.80905,-3.53403
2.74277,2.74202,-3.53403,-3.25901
2.74202,2.7411,-3.25901,-2.98399
2.7411,2.73989,-2.98399,-2.70897
2.73989,2.73824,-2.70897,-2.43395
2.73824,2.73582,-2.43395,-2.15894
2.73582,2.732,-2.15894,-1.88395
2.732,2.72536,-1.88395,-1.60901
2.72536,2.71201,-1.60901,-1.33436
2.71201,2.67591,-1.33436,-1.06244
2.67591,2.67591,-1.06244,-1.06244
2.67591,2.65503,-1.06244,-0.98563
2.65503,2.65503,-0.98563,-0.98563
2.65503,2.62431,-0.98563,-0.92446
2.62431,2.62431,-0.92446,-0.92446
3.02856,3.02856,-4.08407,-4.08407
3.02856,3.02819,-4.08407,-3.80905
3.02819,3.02778,-3.80905,-3.53403
3.02778,3.02727,-3.53403,-3.25901
3.02727,3.02663,-3.25901,-2.98399
3.02663,3.02578,-2.98399,-2.70897
3.02578,3.02458,-2.70897,-2.43395
3.02458,3.02279,-2.43395,-2.15893
3.02279,3.01992,-2.15893,-1.88393
3.01992,3.01487,-1.88393,-1.60895
3.01487,3.00477,-1.60895,-1.33414
3.00477,2.98166,-1.33414,-1.06028
2.98166,2.93123,-1.06028,-0.79066
2.93123,2.84045,-0.79066,-0.53273
2.84045,2.84045,-0.53273,-0.53273
2.84045,2.80187,-0.53273,-0.48088
2.80187,2.80187,-0.48088,-0.48088
2.80187,2.76176,-0.48088,-0.47083
2.76176,2.72366,-0.47083,-0.50115
3.31306,3.31306,-4.08407,-4.08407
3.31306,3.31282,-4.08407,-3.80905
3.31282,3.31253,-3.80905,-3.53403
3.31253,3.31217,-3.53403,-3.25901
3.31217,3.3117,-3.25901,-2.98399
3.3117,3.31106,-2.98399,-2.70896
3.31106,3.31014,-2.70896,-2.43394
3.31014,3.30874,-2.43394,-2.15893
3.30874,3.30646,-2.15893,-1.88391
3.30646,3.30232,-1.88391,-1.60893
3.30232,3.29402,-1.60893,-1.33405
3.29402,3.27785,-1.33405,-1.05955
3.27785,3.25673,-1.05955,-0.78535
3.25673,3.24067,-0.78535,-0.51084
3.24067,3.23291,-0.51084,-0.23595
3.23291,3.23116,-0.23595,0.03905
3.23116,3.23116,0.03905,0.03905
3.23116,3.23188,0.03905,0.11951
3.23188,3.23188,0.11951,0.11951
3.23188,3.2336,0.11951,0.18964
3.2336,3.2336,0.18964,0.18964
3.2336,3.23829,0.18964,0.25189
3.23829,3.23829,0.25189,0.25189
3.23829,3.24494,0.25189,0.2792
3.24494,3.24494,0.2792,0.2792
3.24494,3.25128,0.2792,0.29068
3.25128,3.25831,0.29068,0.29864
3.25831,3.26477,0.29864,0.30517
3.26477,3.27309,0.30517,0.3109
3.27309,3.28506,0.3109,0.31571
3.28506,3.28506,0.31571,0.31571
3.28506,3.29662,0.31571,0.31874
3.29662,3.29662,0.31874,0.31874
3.29662,3.30563,0.31874,0.32398
3.30563,3.31499,0.32398,0.32864
3.31499,3.32511,0.32864,0.33201
3.32511,3.33585,0.33201,0.33395
3.33585,3.33585,0.33395,0.33395
3.33585,3.3439,0.33395,0.34225
3.3439,3.35319,0.34225,0.34868
3.35319,3.36356,0.34868,0.35305
3.36356,3.37188,0.35305,0.35875
3.37188,3.37932,0.35875,0.36494
3.37932,3.38661,0.36494,0.37048
3.38661,3.39405,0.37048,0.37543
3.39405,3.40082,0.37543,0.38028
3.40082,3.40816,0.38028,0.38418
3.40816,3.4169,0.38418,0.38666
3.4169,3.42634,0.38666,0.38787
3.42634,3.43475,0.38787,0.39074
3.43475,3.44154,0.39074,0.3965
3.44154,3.4479,0.3965,0.40229
3.4479,3.45522,0.40229,0.40653
3.45522,3.46412,0.40653,0.40847
3.46412,3.46412,0.40847,0.40847
3.46412,3.47179,0.40847,0.41201
3.47179,3.48002,0.41201,0.41429
3.48002,3.48848,0.41429,0.41574
3.48848,3.49658,0.41574,0.41843
3.49658,3.50434,0.41843,0.42275
3.50434,3.51224,0.42275,0.42739
3.51224,3.52009,0.42739,0.43255
3.52009,3.52751,0.43255,0.43756
3.52751,3.53402,0.43756,0.44267
3.53402,3.54025,0.44267,0.44725
3.54025,3.54645,0.44725,0.45134
3.54645,3.5527,0.45134,0.45516
3.5527,3.55875,0.45516,0.45895
3.55875,3.56456,0.45895,0.46246
3.56456,3.57103,0.46246,0.46494
3.57103,3.5783,0.46494,0.46603
3.5783,3.58556,0.46603,0.46638
3.58556,3.59183,0.46638,0.46927
3.59183,3.59711,0.46927,0.47437
3.59711,3.60236,0.47437,0.47879
3.60236,3.6086,0.47879,0.48165
3.6086,3.61596,0.48165,0.48231
3.61596,3.61596,0.48231,0.48231
3.61596,3.62202,0.48231,0.48517
3.62202,3.62806,0.48517,0.48798
3.62806,3.63418,0.48798,0.4905
3.63418,3.64039,0.4905,0.49266
3.64039,3.64659,0.49266,0.49474
3.64659,3.6527,0.49474,0.49707
3.6527,3.65872,0.49707,0.49965
3.65872,3.66482,0.49965,0.50205
3.66482,3.67112,0.50205,0.50388
3.67112,3.67732,0.50388,0.50677
3.67732,3.68332,0.50677,0.51048
3.68332,3.68942,0.51048,0.51386
3.68942,3.69585,0.51386,0.51633
3.69585,3.70163,0.51633,0.51978
3.70163,3.70693,0.51978,0.52365
3.70693,3.71204,0.52365,0.52712
3.71204,3.7171,0.52712,0.53019
3.7171,3.72213,0.53019,0.53307
3.72213,3.72715,0.53307,0.53593
3.72715,3.7322,0.53593,0.53888
3.7322,3.73686,0.53888,0.54198
3.73686,3.74172,0.54198,0.54432
3.74172,3.7472,0.54432,0.54543
3.7472,3.753,0.54543,0.54548
3.753,3.75833,0.54548,0.54729
3.75833,3.76276,0.54729,0.55123
3.76276,3.76696,0.55123,0.55493
3.76696,3.77178,0.55493,0.5573
3.77178,3.77744,0.5573,0.55785
3.77744,3.78326,0.55785,0.55684
3.78326,3.78326,0.55684,0.55684
3.78326,3.78744,0.55684,0.56116
3.78744,3.79149,0.56116,0.56517
3.79149,3.79614,0.56517,0.5675
3.79614,3.8016,0.5675,0.5677
3.8016,3.80725,0.5677,0.5662
3.80725,3.80725,0.5662,0.5662
3.80725,3.81126,0.5662,0.57095
3.81126,3.81531,0.57095,0.57483
3.81531,3.82003,0.57483,0.57667
3.82003,3.82549,0.57667,0.57607
3.82549,3.82549,0.57607,0.57607
3.82549,3.82997,0.57607,0.57865
3.82997,3.83464,0.57865,0.58048
3.83464,3.83953,0.58048,0.58179
3.83953,3.84444,0.58179,0.58313
3.84444,3.84918,0.58313,0.58519
3.84918,3.85374,0.58519,0.58801
3.85374,3.85834,0.58801,0.59063
3.85834,3.86316,0.59063,0.59241
3.86316,3.86815,0.59241,0.59354
3.86815,3.87313,0.59354,0.59502
3.87313,3.87802,0.59502,0.59732
3.87802,3.88282,0.59732,0.59987
3.88282,3.8873,0.59987,0.6027
3.8873,3.89158,0.6027,0.60531
3.89158,3.89571,0.60531,0.60771
3.89571,3.89973,0.60771,0.61003
3.89973,3.90368,0.61003,0.6124
3.90368,3.9076,0.6124,0.61487
3.9076,3.91158,0.61487,0.61751
3.91158,3.91575,0.61751,0.6205
3.91575,3.91974,0.6205,0.62358
3.91974,3.92355,0.62358,0.62613
3.92355,3.92775,0.62613,0.62776
3.92775,3.93262,0.62776,0.62794
3.93262,3.93748,0.62794,0.62717
3.93748,3.94158,0.62717,0.62874
3.94158,3.94493,0.62874,0.63255
3.94493,3.94817,0.63255,0.63576
3.94817,3.95199,0.63576,0.63737
3.95199,3.95654,0.63737,0.63691
3.95654,3.96114,0.63691,0.63499
3.96114,3.96114,0.63499,0.63499
3.96114,3.96433,0.63499,0.63929
3.96433,3.96739,0.63929,0.64309
3.96739,3.97098,0.64309,0.645
3.97098,3.97534,0.645,0.64456
3.97534,3.97991,0.64456,0.64202
3.97991,3.97991,0.64202,0.64202
3.97991,3.98303,0.64202,0.64641
3.98303,3.9861,0.64641,0.65011
3.9861,3.9897,0.65011,0.65178
3.9897,3.99397,0.65178,0.65106
3.99397,3.99836,0.65106,0.64863
3.99836,3.99836,0.64863,0.64863
3.99836,4.00142,0.64863,0.65318
4.00142,4.0045,0.65318,0.65703
4.0045,4.00817,0.65703,0.65866
4.00817,4.01247,0.65866,0.65768
4.01247,4.01247,0.65768,0.65768
4.01247,4.01594,0.65768,0.66011
4.01594,4.01954,0.66011,0.6619
4.01954,4.02332,0.6619,0.6628
4.02332,4.02715,0.6628,0.66333
4.02715,4.03085,0.66333,0.66461
4.03085,4.03438,0.66461,0.66686
4.03438,4.03792,0.66686,0.669
4.03792,4.04164,0.669,0.67023
4.04164,4.04552,0.67023,0.67067
4.04552,4.0494,0.67067,0.67136
4.0494,4.05317,0.67136,0.67308
4.05317,4.05698,0.67308,0.67483
4.05698,4.06104,0.67483,0.67566
4.06104,4.06534,0.67566,0.67602
4.06534,4.06984,0.67602,0.67705
4.06984,4.07493,0.67705,0.67749
4.07493,4.08121,0.67749,0.6778
3.59757,3.59757,-4.08407,-4.08407
3.59757,3.59739,-4.08407,-3.80905
3.59739,3.59718,-3.80905,-3.53403
3.59718,3.59691,-3.53403,-3.25901
3.59691,3.59654,-3.25901,-2.98398
3.59654,3.59604,-2.98398,-2.70896
3.59604,3.59531,-2.70896,-2.43394
3.59531,3.59416,-2.43394,-2.15892
3.59416,3.59223,-2.15892,-1.88391
3.59223,3.58858,-1.88391,-1.60892
3.58858,3.5812,-1.60892,-1.334
3.5812,3.56936,-1.334,-1.05925
3.56936,3.55808,-1.05925,-0.78447
3.55808,3.55168,-0.78447,-0.50953
3.55168,3.54886,-0.50953,-0.23453
3.54886,3.54822,-0.23453,0.04049
3.54822,3.55087,0.04049,0.31548
3.55087,3.55087,0.31548,0.31548
3.88207,3.88207,-4.08407,-4.08407
3.88207,3.88194,-4.08407,-3.80905
3.88194,3.88178,-3.80905,-3.53403
3.88178,3.88156,-3.53403,-3.25901
3.88156,3.88127,-3.25901,-2.98398
3.88127,3.88086,-2.98398,-2.70896
3.88086,3.88025,-2.70896,-2.43394
3.88025,3.87926,-2.43394,-2.15892
3.87926,3.87751,-2.15892,-1.88391
3.87751,3.87397,-1.88391,-1.60891
3.87397,3.86691,-1.60891,-1.33399
3.86691,3.85799,-1.33399,-1.05911
3.85799,3.85164,-1.05911,-0.78418
3.85164,3.84863,-0.78418,-0.50917
3.84863,3.84734,-0.50917,-0.23415
3.84734,3.84705,-0.23415,0.04087
3.84705,3.84785,0.04087,0.31589
3.84785,3.84785,0.31589,0.31589
-4.08407,-4.08324,2.74405,3.01907
-4.08324,-4.08266,3.01907,3.29409
-4.08266,-4.08224,3.29409,3.56911
-4.08224,-4.08193,3.56911,3.84414
-4.08407,-4.08361,1.32153,1.59655
-4.08361,-4.0829,1.59655,1.87157
-4.0829,-4.0819,1.87157,2.14659
-4.0819,-4.08072,2.14659,2.42161
-4.08148,-4.08225,-2.85121,-2.57619
-4.08225,-4.08274,-2.57619,-2.30117
-4.08274,-4.08309,-2.30117,-2.02615
-4.08309,-4.08337,-2.02615,-1.75113
-4.08337,-4.08358,-1.75113,-1.47611
-4.08358,-4.08375,-1.47611,-1.20109
-4.08375,-4.08388,-1.20109,-0.92606
-4.08388,-4.08398,-0.92606,-0.65104
-4.08398,-4.08404,-0.65104,-0.37602
-4.08404,-4.08407,-0.37602,-0.101
-4.08407,-4.08406,-0.101,0.17402
-4.08406,-4.08402,0.17402,0.44904
-4.08402,-4.08392,0.44904,0.72407
-4.08392,-4.08374,0.72407,0.99909
3.87569,3.8757,4.08407,4.06225
3.8757,3.87589,4.06225,3.78723
3.87589,3.87614,3.78723,3.51221
3.87614,3.87643,3.51221,3.23718
3.87643,3.87677,3.23718,2.96216
3.87677,3.87718,2.96216,2.68714
3.87718,3.87765,2.68714,2.41212
3.87765,3.87819,2.41212,2.1371
3.87819,3.87884,2.1371,1.86208
3.87884,3.87962,1.86208,1.58706
3.87962,3.88063,1.58706,1.31204
3.88063,3.88207,1.31204,1.03702
3.59757,3.59786,3.88207,3.60705
3.59786,3.59824,3.60705,3.33203
3.59824,3.5987,3.33203,3.05701
3.5987,3.59925,3.05701,2.78199
3.59925,3.59991,2.78199,2.50697
3.59991,3.60067,2.50697,2.23195
3.60067,3.60155,2.23195,1.95693
3.60155,3.60261,1.95693,1.68191
3.60261,3.6039,1.68191,1.40689
3.6039,3.60557,1.40689,1.13187
3.60557,3.60804,1.13187,0.85686
3.31306,3.31344,3.88207,3.60705
3.31344,3.31395,3.60705,3.33203
3.31395,3.3146,3.33203,3.05701
3.3146,3.31542,3.05701,2.78199
3.31542,3.3164,2.78199,2.50697
3.3164,3.31756,2.50697,2.23195
3.31756,3.31892,2.23195,1.95693
3.31892,3.32052,1.95693,1.68191
3.32052,3.32244,1.68191,1.4069
3.32244,3.32482,1.4069,1.13189
3.32482,3.32804,1.13189,0.85689
3.02856,3.02903,3.88207,3.60705
3.02903,3.02969,3.60705,3.33203
3.02969,3.03061,3.33203,3.05701
3.03061,3.0318,3.05701,2.78199
3.0318,3.03331,2.78199,2.50697
3.03331,3.03514,2.50697,2.23196
3.03514,3.03729,2.23196,1.95695
3.03729,3.03982,1.95695,1.68194
3.03982,3.0428,1.68194,1.40693
3.0428,3.04641,1.40693,1.13193
3.04641,3.05095,1.13193,0.85695
3.05095,3.05721,0.85695,0.582
3.05721,3.06923,0.582,0.3073
3.06923,3.06923,0.3073,0.3073
3.06923,3.07561,0.3073,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.08356,0.23811,0.21118
3.08356,3.08356,0.21118,0.21118
3.08356,3.09139,0.21118,0.20702
3.09139,3.10137,0.20702,0.20727
3.10137,3.10985,0.20727,0.21253
3.10985,3.11989,0.21253,0.21959
3.11989,3.13474,0.21959,0.23265
3.13474,3.13474,0.23265,0.23265
3.13474,3.1481,0.23265,0.24589
3.1481,3.1481,0.24589,0.24589
3.1481,3.15797,0.24589,0.25144
3.15797,3.16784,0.25144,0.2567
2.74405,2.74461,3.88207,3.60705
2.74461,2.74544,3.60705,3.33203
2.74544,2.74667,3.33203,3.05701
2.74667,2.74839,3.05701,2.782
2.74839,2.75071,2.782,2.50698
2.75071,2.75364,2.50698,2.23198
2.75364,2.7572,2.23198,1.95698
2.7572,2.76138,1.95698,1.68199
2.76138,2.76626,1.68199,1.40701
2.76626,2.77198,1.40701,1.13205
2.77198,2.77883,1.13205,0.85712
2.77883,2.78721,0.85712,0.58222
2.78721,2.79754,0.58222,0.3074
2.79754,2.80593,0.3074,0.03255
2.80593,2.80593,0.03255,0.03255
2.80593,2.80443,0.03255,-0.04458
2.80443,2.80443,-0.04458,-0.04458
2.80443,2.79641,-0.04458,-0.09662
2.79641,2.78537,-0.09662,-0.13682
2.78537,2.75126,-0.13682,-0.22228
2.45955,2.46017,3.88207,3.60705
2.46017,2.46115,3.60705,3.33203
2.46115,2.4627,3.33203,3.05701
2.4627,2.46508,3.05701,2.782
2.46508,2.46856,2.782,2.507
2.46856,2.47329,2.507,2.23202
2.47329,2.47929,2.23202,1.95707
2.47929,2.48647,1.95707,1.68214
2.48647,2.49479,1.68214,1.40725
2.49479,2.50428,1.40725,1.13239
2.50428,2.51509,1.13239,0.85758
2.51509,2.52717,0.85758,0.58283
2.52717,2.53949,0.58283,0.30809
2.53949,2.5467,0.30809,0.0332
2.5467,2.53454,0.0332,-0.24112
2.53454,2.49228,-0.24112,-0.5123
2.49228,2.49228,-0.5123,-0.5123
2.49228,2.43953,-0.5123,-0.70078
2.43953,2.43953,-0.70078,-0.70078
2.43953,2.40179,-0.70078,-0.79028
2.40179,2.40179,-0.79028,-0.79028
2.17504,2.1757,3.88207,3.60705
2.1757,2.1768,3.60705,3.33203
2.1768,2.17863,3.33203,3.05702
2.17863,2.18169,3.05702,2.78201
2.18169,2.18664,2.78201,2.50704
2.18664,2.19412,2.50704,2.23212
2.19412,2.20436,2.23212,1.9573
2.20436,2.21711,1.9573,1.68257
2.21711,2.23183,1.68257,1.40795
2.23183,2.24811,1.40795,1.13342
2.24811,2.26566,1.13342,0.85896
2.26566,2.28371,0.85896,0.58453
2.28371,2.29995,0.58453,0.31
2.29995,2.30837,0.31,0.03517
2.30837,2.29969,0.03517,-0.23947
2.29969,2.26713,-0.23947,-0.51222
2.26713,2.26713,-0.51222,-0.51222
2.26713,2.21408,-0.51222,-0.73593
2.21408,2.21408,-0.73593,-0.73593
1.89054,1.89122,3.88207,3.60705
1.89122,1.89238,3.60705,3.33203
1.89238,1.89439,3.33203,3.05702
1.89439,1.89799,3.05702,2.78202
1.89799,1.90442,2.78202,2.50708
1.90442,1.91541,2.50708,2.2323
1.91541,1.93242,2.2323,1.95782
1.93242,1.95522,1.95782,1.68377
1.95522,1.9818,1.68377,1.41005
1.9818,2.01012,1.41005,1.1365
1.60603,1.60672,3.88207,3.60705
1.60672,1.6079,3.60705,3.33203
1.6079,1.61001,3.33203,3.05702
1.61001,1.61393,3.05702,2.78203
1.61393,1.62147,2.78203,2.50712
1.62147,1.63596,2.50712,2.23252
1.63596,1.66198,2.23252,1.95884
1.66198,1.70131,1.95884,1.68674
1.32153,1.32221,3.88207,3.60705
1.32221,1.3234,3.60705,3.33203
1.3234,1.32553,3.33203,3.05702
1.32553,1.32957,3.05702,2.78203
1.32957,1.33766,2.78203,2.50714
1.33766,1.35452,2.50714,2.23271
1.35452,1.38945,2.23271,1.96022
1.38945,1.45118,1.96022,1.69272
1.45118,1.53066,1.69272,1.42949
1.53066,1.60908,1.42949,1.16597
1.60908,1.67685,1.16597,0.89953
1.67685,1.73151,0.89953,0.63012
1.73151,1.77092,0.63012,0.3581
1.77092,1.79042,0.3581,0.08403
1.79042,1.78513,0.08403,-0.19059
1.78513,1.75282,-0.19059,-0.46335
1.75282,1.68876,-0.46335,-0.73011
1.68876,1.68876,-0.73011,-0.73011
1.68876,1.62519,-0.73011,-0.88842
1.62519,1.62519,-0.88842,-0.88842
1.62519,1.55359,-0.88842,-1.00078
1.55359,1.55359,-1.00078,-1.00078
1.55359,1.46657,-1.00078,-1.08527
1.03702,1.0377,3.88207,3.60705
1.0377,1.03888,3.60705,3.33203
1.03888,1.041,3.33203,3.05702
1.041,1.04504,3.05702,2.78203
1.04504,1.05327,2.78203,2.50715
1.05327,1.07109,2.50715,2.2328
1.07109,1.11157,2.2328,1.9613
1.11157,1.11157,1.9613,1.9613
1.11157,1.17152,1.9613,1.75543
0.75252,0.75319,3.88207,3.60705
0.75319,0.75435,3.60705,3.33203
0.75435,0.75645,3.33203,3.05702
0.75645,0.76045,3.05702,2.78203
0.76045,0.76862,2.78203,2.50715
0.76862,0.78655,2.50715,2.23281
0.78655,0.82898,2.23281,1.96172
0.82898,0.82898,1.96172,1.96172
0.82898,0.88382,1.96172,1.78735
0.88382,0.97613,1.78735,1.61789
0.97613,1.07978,1.61789,1.47937
1.07978,1.22577,1.47937,1.29071
1.22577,1.22577,1.29071,1.29071
1.22577,1.34907,1.29071,1.09576
1.34907,1.44704,1.09576,0.88384
0.46801,0.46868,3.88207,3.60705
0.46868,0.46983,3.60705,3.33203
0.46983,0.4719,3.33203,3.05702
0.4719,0.47584,3.05702,2.78203
0.47584,0.4839,2.78203,2.50714
0.4839,0.50163,2.50714,2.23279
0.50163,0.54419,2.23279,1.96176
0.54419,0.54419,1.96176,1.96176
0.54419,0.59625,1.96176,1.79777
0.59625,0.59625,1.79777,1.79777
0.59625,0.6701,1.79777,1.66237
0.6701,0.77168,1.66237,1.54277
0.77168,0.89142,1.54277,1.43548
0.89142,1.06599,1.43548,1.2836
1.06599,1.06599,1.2836,1.2836
0.18351,0.18417,3.88207,3.60705
0.18417,0.18531,3.60705,3.33203
0.18531,0.18736,3.33203,3.05702
0.18736,0.19126,3.05702,2.78203
0.19126,0.19922,2.78203,2.50714
0.19922,0.21672,2.50714,2.23277
0.21672,0.25898,2.23277,1.96169
0.25898,0.25898,1.96169,1.96169
0.25898,0.30945,1.96169,1.80188
0.30945,0.30945,1.80188,1.80188
0.30945,0.38041,1.80188,1.67273
0.38041,0.48017,1.67273,1.56069
0.48017,0.59593,1.56069,1.47034
-0.101,-0.10034,3.88207,3.60705
-0.10034,-0.0992,3.60705,3.33203
-0.0992,-0.09716,3.33203,3.05702
-0.09716,-0.09327,3.05702,2.78203
-0.09327,-0.08535,2.78203,2.50714
-0.08535,-0.06792,2.50714,2.23276
-0.06792,-0.02569,2.23276,1.96168
-0.02569,-0.02569,1.96168,1.96168
-0.02569,0.02388,1.96168,1.80461
0.02388,0.02388,1.80461,1.80461
0.02388,0.09338,1.80461,1.6788
0.09338,0.19194,1.6788,1.57068
0.19194,0.30527,1.57068,1.48746
0.30527,0.44568,1.48746,1.41146
-0.3855,-0.38484,3.88207,3.60705
-0.38484,-0.3837,3.60705,3.33203
-0.3837,-0.38164,3.33203,3.05702
-0.38164,-0.37771,3.05702,2.78203
-0.37771,-0.3697,2.78203,2.50714
-0.3697,-0.352,2.50714,2.23278
-0.352,-0.30875,2.23278,1.96192
-0.30875,-0.30875,1.96192,1.96192
-0.30875,-0.25918,1.96192,1.80834
-0.25918,-0.25918,1.80834,1.80834
-0.25918,-0.18988,1.80834,1.68576
-0.18988,-0.09218,1.68576,1.58148
-0.09218,0.02028,1.58148,1.50226
0.02028,0.1575,1.50226,1.43374
-0.67001,-0.66933,3.88207,3.60705
-0.66933,-0.66816,3.60705,3.33203
-0.66816,-0.66605,3.33203,3.05702
-0.66605,-0.662,3.05702,2.78203
-0.662,-0.65364,2.78203,2.50715
-0.65364,-0.63489,2.50715,2.23289
-0.63489,-0.58806,2.23289,1.9628
-0.58806,-0.58806,1.9628,1.9628
-0.58806,-0.53697,1.9628,1.81645
-0.53697,-0.53697,1.81645,1.81645
-0.53697,-0.46588,1.81645,1.69968
-0.46588,-0.36994,1.69968,1.60214
-0.36994,-0.25763,1.60214,1.52635
-0.25763,-0.11977,1.52635,1.46069
-0.95451,-0.95381,3.88207,3.60705
-0.95381,-0.95259,3.60705,3.33203
-0.95259,-0.95035,3.33203,3.05702
-0.95035,-0.946,3.05702,2.78204
-0.946,-0.93678,2.78204,2.50719
-0.93678,-0.91522,2.50719,2.23319
-0.91522,-0.91522,2.23319,2.23319
-0.91522,-0.87557,2.23319,2.01657
-0.87557,-0.87557,2.01657,2.01657
-0.87557,-0.82539,2.01657,1.87538
-0.82539,-0.82539,1.87538,1.87538
-1.23902,-1.23827,3.88207,3.60705
-1.23827,-1.23694,3.60705,3.33203
-1.23694,-1.23446,3.33203,3.05702
-1.23446,-1.22942,3.05702,2.78205
-1.22942,-1.21809,2.78205,2.50731
-1.21809,-1.18851,2.50731,2.2343
-1.18851,-1.18851,2.2343,2.2343
-1.18851,-1.15262,2.2343,2.08029
-1.15262,-1.15262,2.08029,2.08029
-1.15262,-1.10002,2.08029,1.95822
-1.52352,-1.52269,3.88207,3.60705
-1.52269,-1.52116,3.60705,3.33203
-1.52116,-1.51814,3.33203,3.05703
-1.51814,-1.51149,3.05703,2.7821
-1.51149,-1.4936,2.7821,2.50782
-1.4936,-1.4936,2.50782,2.50782
-1.4936,-1.46718,2.50782,2.33996
-1.46718,-1.46718,2.33996,2.33996
-1.46718,-1.43443,2.33996,2.23189
-1.43443,-1.43443,2.23189,2.23189
-1.43443,-1.38431,2.23189,2.13835
-1.80803,-1.80703,3.88207,3.60705
-1.80703,-1.80506,3.60705,3.33204
-1.80506,-1.80067,3.33204,3.05706
-1.80067,-1.78783,3.05706,2.78245
-1.78783,-1.78783,2.78245,2.78245
-1.78783,-1.77654,2.78245,2.67138
-1.77654,-1.77654,2.67138,2.67138
-1.77654,-1.76243,2.67138,2.59481
-1.76243,-1.76243,2.59481,2.59481
-1.76243,-1.73775,2.59481,2.52385
-1.73775,-1.73775,2.52385,2.52385
-1.73775,-1.69829,2.52385,2.45769
-2.09253,-2.09115,3.88207,3.60705
-2.09115,-2.08789,3.60705,3.33206
-2.08789,-2.0754,3.33206,3.05755
-2.0754,-2.0754,3.05755,3.05755
-2.0754,-2.0685,3.05755,2.98866
-2.0685,-2.0685,2.98866,2.98866
-2.0685,-2.05819,2.98866,2.93731
-2.05819,-2.05819,2.93731,2.93731
-2.05819,-2.04283,2.93731,2.89641
-2.04283,-2.01712,2.89641,2.85649
-2.01712,-2.01712,2.85649,2.85649
-2.01712,-1.99623,2.85649,2.8215
-1.99623,-1.98025,2.8215,2.79658
-2.37704,-2.37421,3.88207,3.60707
-2.37421,-2.37421,3.60707,3.60707
-2.37421,-2.37193,3.60707,3.5028
-2.37193,-2.37193,3.5028,3.5028
-2.37193,-2.36916,3.5028,3.43283
-2.36916,-2.36916,3.43283,3.43283
-2.36916,-2.36412,3.43283,3.37386
-2.36412,-2.36412,3.37386,3.37386
-2.36412,-2.35747,3.37386,3.33953
-2.35747,-2.34763,3.33953,3.31575
-2.34763,-2.33938,3.31575,3.29752
-2.33938,-2.33028,3.29752,3.2821
-2.33028,-2.31732,3.2821,3.26526
-2.31732,-2.29995,3.26526,3.24055
-2.29995,-2.29995,3.24055,3.24055
-2.29995,-2.27683,3.24055,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.25303,3.21402,3.19049
-2.25303,-2.25303,3.19049,3.19049
-2.25303,-2.24307,3.19049,3.1654
-2.66155,-2.66155,3.88207,3.88207
-2.66155,-2.65943,3.88207,3.81797
-2.65943,-2.65943,3.81797,3.81797
-2.65943,-2.65684,3.81797,3.78318
-2.65684,-2.6535,3.78318,3.76348
-2.6535,-2.64984,3.76348,3.75042
-2.64984,-2.64503,3.75042,3.73958
-2.64503,-2.6379,3.73958,3.72888
-2.6379,-2.62762,3.72888,3.72158
-2.62762,-2.62762,3.72158,3.72158
-2.62762,-2.62262,3.72158,3.70933
-2.62262,-2.6153,3.70933,3.70075
-2.6153,-2.6153,3.70075,3.70075
-2.6153,-2.60815,3.70075,3.69163
-2.60815,-2.60815,3.69163,3.69163
-2.60815,-2.59959,3.69163,3.68297
-2.59959,-2.59959,3.68297,3.68297
-2.59959,-2.59415,3.68297,3.66856
-2.59415,-2.58882,3.66856,3.65579
-2.58882,-2.58456,3.65579,3.64743
-2.58456,-2.57693,3.64743,3.63598
-2.57693,-2.56568,3.63598,3.62302
-2.56568,-2.56568,3.62302,3.62302
-2.56568,-2.55615,3.62302,3.61425
-2.55615,-2.55615,3.61425,3.61425
-2.55615,-2.5486,3.61425,3.60423
-2.5486,-2.541,3.60423,3.59208
-2.541,-2.53247,3.59208,3.57799
-2.53247,-2.52156,3.57799,3.56503
-2.52156,-2.52156,3.56503,3.56503
-2.96202,-2.96202,-2.51673,-2.51673
-2.96202,-2.96444,-2.51673,-2.44312
-2.96444,-2.96444,-2.44312,-2.44312
-2.96444,-2.97003,-2.44312,-2.16816
-2.97003,-2.97315,-2.16816,-1.89316
-2.97315,-2.97534,-1.89316,-1.61814
-2.97534,-2.97697,-1.61814,-1.34313
-2.97697,-2.97821,-1.34313,-1.06811
-2.97821,-2.97914,-1.06811,-0.79309
-2.97914,-2.97978,-0.79309,-0.51807
-2.97978,-2.98016,-0.51807,-0.24305
-2.98016,-2.98027,-0.24305,0.03197
-2.98027,-2.98006,0.03197,0.307
-2.98006,-2.97948,0.307,0.58202
-2.97948,-2.97838,0.58202,0.85704
-2.97838,-2.97656,0.85704,1.13205
-2.97656,-2.97374,1.13205,1.40706
-2.97374,-2.96977,1.40706,1.68205
-2.96977,-2.96502,1.68205,1.95703
-2.96502,-2.96041,1.95703,2.23201
-2.96041,-2.95663,2.23201,2.50701
-2.95663,-2.95375,2.50701,2.78201
-2.95375,-2.95153,2.78201,3.05703
-2.95153,-2.9497,3.05703,3.33204
-2.9497,-2.94801,3.33204,3.60706
-2.94801,-2.94605,3.60706,3.88207
-3.24426,-3.2468,-2.44331,-2.1683
-3.2468,-3.24844,-2.1683,-1.89329
-3.24844,-3.24964,-1.89329,-1.61827
-3.24964,-3.25055,-1.61827,-1.34325
-3.25055,-3.25125,-1.34325,-1.06823
-3.25125,-3.25177,-1.06823,-0.79321
-3.25177,-3.25214,-0.79321,-0.51819
-3.25214,-3.25235,-0.51819,-0.24316
-3.25235,-3.25241,-0.24316,0.03186
-3.25241,-3.2523,0.03186,0.30688
-3.2523,-3.25197,0.30688,0.5819
-3.25197,-3.25135,0.5819,0.85692
-3.25135,-3.25031,0.85692,1.13194
-3.25031,-3.24869,1.13194,1.40696
-3.24869,-3.24631,1.40696,1.68197
-3.24631,-3.24325,1.68197,1.95697
-3.24325,-3.24003,1.95697,2.23198
-3.24003,-3.23726,2.23198,2.50698
-3.23726,-3.23516,2.50698,2.782
-3.23516,-3.2336,2.782,3.05701
-3.2336,-3.2324,3.05701,3.33203
-3.2324,-3.23143,3.33203,3.60705
-3.23143,-3.23056,3.60705,3.88207
-3.52193,-3.52193,-2.79424,-2.79424
-3.52193,-3.52299,-2.79424,-2.71839
-3.52299,-3.52299,-2.71839,-2.71839
-3.52299,-3.52533,-2.71839,-2.44338
-3.52533,-3.52662,-2.44338,-2.16836
-3.52662,-3.52753,-2.16836,-1.89334
-3.52753,-3.5282,-1.89334,-1.61832
-3.5282,-3.52873,-1.61832,-1.3433
-3.52873,-3.52913,-1.3433,-1.06828
-3.52913,-3.52943,-1.06828,-0.79325
-3.52943,-3.52965,-0.79325,-0.51823
-3.52965,-3.52977,-0.51823,-0.24321
-3.52977,-3.52981,-0.24321,0.03181
-3.52981,-3.52974,0.03181,0.30683
-3.52974,-3.52955,0.30683,0.58185
-3.52955,-3.52919,0.58185,0.85688
-3.52919,-3.52859,0.85688,1.1319
-3.52859,-3.52765,1.1319,1.40692
-3.52765,-3.52623,1.40692,1.68193
-3.52623,-3.52427,1.68193,1.95695
-3.52427,-3.52202,1.95695,2.23196
-3.52202,-3.51994,2.23196,2.50697
-3.51994,-3.51832,2.50697,2.78199
-3.51832,-3.51714,2.78199,3.05701
-3.51714,-3.51627,3.05701,3.33203
-3.51627,-3.5156,3.33203,3.60705
-3.5156,-3.51506,3.60705,3.88207
-3.80619,-3.8073,-2.71842,-2.4434
-3.8073,-3.80801,-2.4434,-2.16838
-3.80801,-3.80853,-2.16838,-1.89336
-3.80853,-3.80892,-1.89336,-1.61834
-3.80892,-3.80923,-1.61834,-1.34332
-3.80923,-3.80947,-1.34332,-1.0683
-3.80947,-3.80966,-1.0683,-0.79327
-3.80966,-3.80978,-0.79327,-0.51825
-3.80978,-3.80986,-0.51825,-0.24323
-3.80986,-3.80988,-0.24323,0.03179
-3.80988,-3.80984,0.03179,0.30681
-3.80984,-3.80973,0.30681,0.58183
-3.80973,-3.80951,0.58183,0.85685
-3.80951,-3.80916,0.85685,1.13188
-3.80916,-3.8086,1.13188,1.4069
-3.8086,-3.80774,1.4069,1.68192
-3.80774,-3.8065,1.68192,1.95694
-3.8065,-3.80494,1.95694,2.23195
-3.80494,-3.80337,2.23195,2.50697
-3.80337,-3.80207,2.50697,2.78199
-3.80207,-3.80113,2.78199,3.05701
-3.80113,-3.80045,3.05701,3.33203
-3.80045,-3.79995,3.33203,3.60705
-3.79995,-3.79957,3.60705,3.88207
2.17504,2.17234,-3.51506,-3.24005
2.17234,2.16971,-3.24005,-2.96504
2.16971,2.16668,-2.96504,-2.69004
2.16668,2.16278,-2.69004,-2.41505
2.16278,2.15728,-2.41505,-2.14008
2.15728,2.14873,-2.14008,-1.8652
2.14873,2.13362,-1.8652,-1.59064
2.13362,2.09962,-1.59064,-1.31817
2.09962,2.09962,-1.31817,-1.31817
2.09962,2.07725,-1.31817,-1.22499
2.07725,2.07725,-1.22499,-1.22499
2.07725,2.04563,-1.22499,-1.15097
2.04563,2.04563,-1.15097,-1.15097
2.04563,2.00396,-1.15097,-1.10435
-2.69059,-2.69728,-2.18673,-1.91179
-2.69728,-2.70158,-1.91179,-1.63681
-2.70158,-2.7047,-1.63681,-1.3618
-2.7047,-2.70703,-1.3618,-1.08679
-2.70703,-2.70876,-1.08679,-0.81178
-2.70876,-2.70997,-0.81178,-0.53676
-2.70997,-2.71069,-0.53676,-0.26174
-2.71069,-2.71092,-0.26174,0.01329
-2.71092,-2.71059,0.01329,0.28831
-2.71059,-2.70958,0.28831,0.56333
-2.70958,-2.70766,0.56333,0.83834
-2.70766,-2.70446,0.83834,1.11334
-2.70446,-2.69958,1.11334,1.38832
-2.69958,-2.693,1.38832,1.66326
-2.693,-2.68558,1.66326,1.93818
-2.68558,-2.67872,1.93818,2.21312
-2.67872,-2.67316,2.21312,2.48808
-2.67316,-2.66877,2.48808,2.76307
-2.66877,-2.6651,2.76307,3.03806
-2.6651,-2.66155,3.03806,3.31306
1.89054,1.88458,-2.94605,-2.67109
1.88458,1.87759,-2.67109,-2.39616
1.87759,1.8681,-2.39616,-2.12131
1.8681,1.85338,-2.12131,-1.84671
1.85338,1.82635,-1.84671,-1.57318
1.82635,1.82635,-1.57318,-1.57318
1.82635,1.78854,-1.57318,-1.38536
1.78854,1.78854,-1.38536,-1.38536
1.60603,1.59047,-2.66155,-2.38697
1.59047,1.57164,-2.38697,-2.11261
1.57164,1.54314,-2.11261,-1.83918
1.54314,1.48759,-1.83918,-1.57073
1.48759,1.48759,-1.57073,-1.57073
1.48759,1.44426,-1.57073,-1.46178
1.44426,1.44426,-1.46178,-1.46178
1.44426,1.38728,-1.46178,-1.38359
1.38728,1.38728,-1.38359,-1.38359
-2.40288,-2.40288,-2.20417,-2.20417
-2.40288,-2.42031,-2.20417,-1.92982
-2.42031,-2.42931,-1.92982,-1.65495
-2.42931,-2.43553,-1.65495,-1.38
-2.43553,-2.4401,-1.38,-1.10502
-2.4401,-2.44345,-1.10502,-0.83002
-2.44345,-2.44579,-0.83002,-0.55501
-2.44579,-2.44721,-0.55501,-0.27999
-2.44721,-2.4477,-0.27999,-0.00497
-2.4477,-2.44716,-0.00497,0.27005
-2.44716,-2.44537,0.27005,0.54506
-2.44537,-2.44191,0.54506,0.82006
-2.44191,-2.43616,0.82006,1.09502
-2.43616,-2.42756,1.09502,1.3699
-2.42756,-2.41646,1.3699,1.6447
-2.41646,-2.40459,1.6447,1.91946
-2.40459,-2.39385,1.91946,2.19427
-2.39385,-2.38487,2.19427,2.46914
-2.38487,-2.37704,2.46914,2.74405
-2.147,-2.147,-1.9362,-1.9362
-2.147,-2.16672,-1.9362,-1.66195
-2.16672,-2.17915,-1.66195,-1.38722
-2.17915,-2.18803,-1.38722,-1.11234
-2.18803,-2.19446,-1.11234,-0.8374
-2.19446,-2.19891,-0.8374,-0.56241
-2.19891,-2.20161,-0.56241,-0.28741
-2.20161,-2.20258,-0.28741,-0.01239
-2.20258,-2.20164,-0.01239,0.26263
-2.20164,-2.19839,0.26263,0.53763
-2.19839,-2.19207,0.53763,0.81257
-2.19207,-2.18166,0.81257,1.08738
-2.18166,-2.16649,1.08738,1.36197
-2.16649,-2.14765,1.36197,1.63634
-2.14765,-2.12803,1.63634,1.91066
-2.12803,-2.10985,1.91066,2.18507
-2.10985,-2.09253,2.18507,2.45955
1.32153,1.26166,-2.09253,-1.82459
1.26166,1.26166,-1.82459,-1.82459
1.26166,1.20395,-1.82459,-1.67367
1.20395,1.20395,-1.67367,-1.67367
1.20395,1.13701,-1.67367,-1.57271
1.13701,1.13701,-1.57271,-1.57271
1.13701,1.05631,-1.57271,-1.50642
1.05631,0.9579,-1.50642,-1.46703
0.9579,0.84853,-1.46703,-1.44878
0.84853,0.70119,-1.44878,-1.44202
-1.9408,-1.9142,1.08328,1.35698
-1.9142,-1.88167,1.35698,1.63005
-1.88167,-1.84668,1.63005,1.90282
-1.84668,-1.80803,1.90282,2.17504
-1.80803,-1.80803,2.17504,2.17504
-1.80803,-1.7847,2.17504,2.3009
-1.7847,-1.7847,2.3009,2.3009
-1.78757,-1.78757,-1.88858,-1.88858
-1.78757,-1.80803,-1.88858,-1.80803
-1.80803,-1.80803,-1.80803,-1.80803
-1.80803,-1.85088,-1.80803,-1.53682
-1.85088,-1.87628,-1.53682,-1.26303
-1.87628,-1.89381,-1.26303,-0.98859
-1.89381,-1.90603,-0.98859,-0.71385
-1.90603,-1.91402,-0.71385,-0.43896
-1.91402,-1.91819,-0.43896,-0.16397
-1.91819,-1.91852,-0.16397,0.11104
-1.91852,-1.91446,0.11104,0.38602
-1.91446,-1.90488,0.38602,0.66085
-1.52352,-1.52352,-1.52352,-1.52352
-1.52352,-1.58389,-1.52352,-1.25569
-1.58389,-1.62261,-1.25569,-0.98357
-1.62261,-1.64851,-0.98357,-0.70984
-1.64851,-1.66489,-0.70984,-0.43535
-0.70227,-0.83906,-1.64221,-1.59488
-0.83906,-0.95451,-1.59488,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-1.07013,-1.52352,-1.40849
-1.07013,-1.15899,-1.40849,-1.27626
-1.15899,-1.23596,-1.27626,-1.11281
-1.23596,-1.30128,-1.11281,-0.91248
-1.30128,-1.35376,-0.91248,-0.66909
0.17026,-0.101,-1.5625,-1.52352
-0.101,-0.36351,-1.52352,-1.44416
-0.36351,-0.59814,-1.44416,-1.32949
-0.59814,-0.79663,-1.32949,-1.18526
-1.51777,-1.51917,-0.17282,0.10212
-1.51917,-1.50704,0.10212,0.37676
-1.50704,-1.47775,0.37676,0.65
-1.47775,-1.42695,0.65,0.9123
-1.42695,-1.35813,0.9123,1.13788
-1.35813,-1.28265,1.13788,1.31227
-1.28265,-1.21047,1.31227,1.43502
-1.21047,-1.14195,1.43502,1.51829
-1.14195,-1.05965,1.51829,1.57857
-1.05965,-0.95451,1.57857,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.83209,1.60603,1.59286
-0.83209,-0.72413,1.59286,1.56445
-0.72413,-0.55076,1.56445,1.51005
-0.55076,-0.28765,1.51005,1.43384
-1.32704,-1.34014,-0.31446,-0.03995
-1.34014,-1.33203,-0.03995,0.23471
-1.33203,-1.30269,0.23471,0.48592
-1.30269,-1.23902,0.48592,0.75252
-1.23902,-1.23902,0.75252,0.75252
0.84656,0.71526,-0.84317,-0.95278
0.71526,0.55077,-0.95278,-1.03614
0.55077,0.34775,-1.03614,-1.08421
0.34775,0.11163,-1.08421,-1.0873
0.11163,-0.1273,-1.0873,-1.04619
-0.1273,-0.3855,-1.04619,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.20666,-0.02493,0.50208,0.56856
-0.02493,0.15913,0.56856,0.59752
0.15913,0.32767,0.59752,0.59423
0.32767,0.47533,0.59423,0.56438
0.47533,0.60298,0.56438,0.51017
0.60298,0.71315,0.51017,0.42866
0.71315,0.80229,0.42866,0.31491
0.80229,0.86135,0.31491,0.1697
0.86135,0.88233,0.1697,0.00293
0.88233,0.86366,0.00293,-0.16959
0.86366,0.8103,-0.16959,-0.33224
0.8103,0.72932,-0.33224,-0.47531
0.72932,0.62416,-0.47531,-0.59598
0.62416,0.49441,-0.59598,-0.6924
0.49441,0.33575,-0.6924,-0.76087
0.33575,0.14907,-0.76087,-0.79334
0.14907,-0.04693,-0.79334,-0.7846
-0.04693,-0.22899,-0.7846,-0.74134
-0.22899,-0.38595,-0.74134,-0.67313
-0.38595,-0.5186,-0.67313,-0.58282
-0.5186,-0.62982,-0.58282,-0.46561
-0.62982,-0.71441,-0.46561,-0.31852
-0.71441,-0.76415,-0.31852,-0.15103
-0.76415,-0.77721,-0.15103,0.0199
-0.77721,-0.75718,0.0199,0.18114
-0.75718,-0.70677,0.18114,0.32954
-0.70677,-0.62215,0.32954,0.46789
-0.62215,-0.49349,0.46789,0.59545
-0.49349,-0.31343,0.59545,0.70332
-0.31343,-0.09616,0.70332,0.77725
-0.09616,0.12708,0.77725,0.81221
0.12708,0.33169,0.81221,0.81337
0.33169,0.50861,0.81337,0.788
0.50861,0.66164,0.788,0.73924
0.66164,0.79618,0.73924,0.66485
0.79618,0.91459,0.66485,0.55735
0.91459,1.0107,0.55735,0.41173
1.0107,1.07484,0.41173,0.23181
1.07484,1.10052,0.23181,0.02912
1.10052,1.08683,0.02912,-0.18081
1.08683,1.03702,-0.18081,-0.3855
1.03702,1.03702,-0.3855,-0.3855
1.03702,1.03702,-0.3855,-0.3855
-0.09649,-0.16874,-0.22372,-0.15972
-0.16874,-0.21404,-0.15972,-0.07755
-0.21404,-0.2255,-0.07755,0.01942
-0.2255,-0.19248,0.01942,0.12527
-0.19248,-0.10952,0.12527,0.22143
-0.10952,0.00942,0.22143,0.28815
0.00942,0.13898,0.28815,0.31826
0.13898,0.26034,0.31826,0.31565
0.26034,0.36574,0.31565,0.2861
0.36574,0.45352,0.2861,0.23156
0.45352,0.51914,0.23156,0.15114
0.51914,0.55426,0.15114,0.04527
0.55426,0.54934,0.04527,-0.07388
0.54934,0.50436,-0.07388,-0.18944
0.50436,0.42386,-0.18944,-0.28966
0.42386,0.31335,-0.28966,-0.36531
0.31335,0.18094,-0.36531,-0.40868
0.18094,0.04032,-0.40868,-0.41555
0.04032,-0.101,-0.41555,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.22432,-0.3855,-0.32273
-0.22432,-0.32258,-0.32273,-0.22843
-0.32258,-0.38149,-0.22843,-0.1163
-0.38149,-0.40044,-0.1163,0.00143
-0.40044,-0.38249,0.00143,0.11663
-0.38249,-0.33103,0.11663,0.22229
-0.33103,-0.25074,0.22229,0.31274


==> data/pendulum/segments_true_vf.csv <==
x1,x2,y1,y2
-2.4446,-2.71718,-4.04033,-4.00464
-2.71718,-2.99137,-4.00464,-3.98538
-2.99137,-3.26622,-3.98538,-3.9845
-3.26622,-3.54052,-3.9845,-4.00209
-3.54052,-3.81329,-4.00209,-4.03636
-3.81329,-4.08407,-4.03636,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-1.52352,-1.79073,-4.08407,-4.01897
-1.79073,-2.05857,-4.01897,-3.95657
-2.05857,-2.32795,-3.95657,-3.90142
-2.32795,-2.59942,-3.90142,-3.85796
-2.59942,-2.87289,-3.85796,-3.83017
-2.87289,-3.14757,-3.83017,-3.82088
-3.14757,-3.42223,-3.82088,-3.83104
-3.42223,-3.69562,-3.83104,-3.85959
-3.69562,-3.96699,-3.85959,-3.90363
-3.96699,-3.96699,-3.90363,-3.90363
-3.96699,-4.08098,-3.90363,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-0.67001,-0.9408,-4.08407,-4.03645
-0.9408,-1.2095,-4.03645,-3.97803
-1.2095,-1.47664,-3.97803,-3.9127
-1.47664,-1.74312,-3.9127,-3.84471
-1.74312,-2.01006,-3.84471,-3.77856
4.08407,3.96485,-3.67806,-3.65415
3.96485,3.69396,-3.65415,-3.60725
3.69396,3.4208,-3.60725,-3.57683
3.4208,3.1462,-3.57683,-3.56604
3.1462,2.87157,-3.56604,-3.5761
2.87157,2.59833,-3.5761,-3.6059
2.59833,2.32736,-3.6059,-3.65232
2.32736,2.05873,-3.65232,-3.71103
2.05873,1.79182,-3.71103,-3.77725
1.79182,1.52558,-3.77725,-3.84619
1.52558,1.25886,-3.84619,-3.91322
1.25886,0.99067,-3.91322,-3.97397
0.99067,0.7204,-3.97397,-4.02448
0.7204,0.44796,-4.02448,-4.06127
0.44796,0.17385,-4.06127,-4.08166
0.17385,-0.101,-4.08166,-4.08407
-0.101,-0.37542,-4.08407,-4.06835
4.08407,4.05066,-3.94736,-3.94068
4.05066,3.77991,-3.94068,-3.89286
3.77991,3.50707,-3.89286,-3.85932
3.50707,3.23269,-3.85932,-3.84334
3.23269,2.95787,-3.84334,-3.8466
2.95787,2.68391,-3.8466,-3.86876
2.68391,2.41174,-3.86876,-3.90754
2.41174,2.14169,-3.90754,-3.95927
2.14169,1.87339,-3.95927,-4.01962
1.87339,1.60603,-4.01962,-4.08407
3.55567,3.28142,-4.05011,-4.03173
3.28142,3.00657,-4.03173,-4.03156
3.00657,2.73229,-4.03156,-4.04962
2.73229,2.45955,-4.04962,-4.08407
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-3.81373,3.88207,3.83191
-3.81373,-3.54122,3.83191,3.7958
-3.54122,-3.267,3.7958,3.77721
-3.267,-2.99217,3.77721,3.77808
-2.99217,-2.71807,3.77808,3.79833
-2.71807,-2.44575,3.79833,3.83584
-2.44575,-2.1756,3.83584,3.88702
-2.1756,-1.90733,3.88702,3.94747
-1.90733,-1.64013,3.94747,4.01259
-1.64013,-1.37297,4.01259,4.07787
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-3.81449,3.59757,3.54351
-3.81449,-3.54241,3.54351,3.50443
-3.54241,-3.26834,3.50443,3.4842
-3.26834,-2.99354,3.4842,3.48504
-2.99354,-2.71959,3.48504,3.50687
-2.71959,-2.4477,3.50687,3.54729
-2.4477,-2.17832,3.54729,3.6023
-2.17832,-1.91107,3.6023,3.6671
-1.91107,-1.64502,3.6671,3.73675
-1.64502,-1.37899,3.73675,3.80649
-1.37899,-1.11186,3.80649,3.87182
-1.11186,-0.8428,3.87182,3.92848
-0.8428,-0.57146,3.92848,3.97267
-0.57146,-0.29807,3.97267,4.00127
-0.29807,-0.02342,4.00127,4.01215
-0.02342,0.25132,4.01215,4.00445
0.25132,0.52499,4.00445,3.97877
0.52499,0.79672,3.97877,3.93704
0.79672,1.06617,3.93704,3.88228
1.06617,1.33359,3.88228,3.81818
1.33359,1.59973,3.81818,3.74888
1.59973,1.86569,3.74888,3.67885
1.86569,2.13265,3.67885,3.61287
2.13265,2.40163,3.61287,3.55586
2.40163,2.67311,3.55586,3.51266
2.67311,2.94679,3.51266,3.48746
2.94679,3.22155,3.48746,3.483
3.22155,3.49584,3.483,3.49977
3.49584,3.76832,3.49977,3.53591
3.76832,4.03832,3.53591,3.58771
4.03832,4.08407,3.58771,3.59767
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-3.81545,3.31306,3.25447
-3.81545,-3.54393,3.25447,3.21186
-3.54393,-3.27004,3.21186,3.18966
-3.27004,-2.99529,3.18966,3.19044
-2.99529,-2.72153,3.19044,3.21411
-2.72153,-2.45019,3.21411,3.25792
-2.45019,-2.18177,3.25792,3.31736
-2.18177,-1.91578,3.31736,3.38716
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-3.81669,3.02856,2.9646
-3.81669,-3.54589,2.9646,2.91776
-3.54589,-3.27226,2.91776,2.89314
-3.27226,-2.99757,2.89314,2.8938
-2.99757,-2.72405,2.8938,2.91964
-2.72405,-2.45343,2.91964,2.96745
-2.45343,-2.18622,2.96745,3.03209
-2.18622,-1.92182,3.03209,3.10766
-1.92182,-1.65892,3.10766,3.1884
-1.65892,-1.39598,3.1884,3.269
-1.39598,-1.13156,3.269,3.34451
-1.13156,-0.8646,3.34451,3.41034
-0.8646,-0.59465,3.41034,3.46223
-0.59465,-0.32197,3.46223,3.49657
-0.32197,-0.04753,3.49657,3.51083
-0.04753,0.22719,3.51083,3.50389
0.22719,0.50063,3.50389,3.4763
0.50063,0.7716,3.4763,3.43016
0.7716,1.03958,3.43016,3.36873
1.03958,1.30479,3.36873,3.29607
1.30479,1.5681,3.29607,3.2167
1.5681,1.83084,3.2167,3.13543
1.83084,2.09455,3.13543,3.05745
2.09455,2.36068,3.05745,2.98837
2.36068,2.63013,2.98837,2.9341
2.63013,2.9028,2.9341,2.90022
2.9028,3.17734,2.90022,2.89074
3.17734,3.45158,2.89074,2.90688
3.45158,3.72348,2.90688,2.94656
3.72348,3.99202,2.94656,3.00524
3.99202,4.08407,3.00524,3.02825
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-3.81833,2.74405,2.67367
-3.81833,-3.54851,2.67367,2.62164
-3.54851,-3.27524,2.62164,2.59398
-3.27524,-3.00062,2.59398,2.5944
-3.00062,-2.72743,2.5944,2.62284
-2.72743,-2.45774,2.62284,2.67546
-2.45774,-2.19211,2.67546,2.74622
-2.19211,-1.92973,2.74622,2.82853
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-3.82054,2.45955,2.38133
-3.82054,-3.55211,2.38133,2.32278
-3.55211,-3.27936,2.32278,2.29114
-3.27936,-3.00485,2.29114,2.29115
-3.00485,-2.73211,2.29115,2.32276
-2.73211,-2.46369,2.32276,2.38124
-2.46369,-2.20015,2.38124,2.45935
-2.20015,-1.9404,2.45935,2.5496
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.82363,2.17504,2.0871
-3.82363,-3.55724,2.0871,2.02009
-3.55724,-3.2853,2.02009,1.98302
-3.2853,-3.01097,1.98302,1.98222
-3.01097,-2.74683,1.98222,2.01628
-2.74683,-2.48001,2.01628,2.08131
-2.48001,-2.21916,2.08131,2.16788
-2.21916,-1.96279,2.16788,2.26729
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.82815,1.89054,1.79022
-3.82815,-3.56495,1.79022,1.71176
-3.56495,-3.2944,1.71176,1.6668
-3.2944,-3.03147,1.6668,1.6636
-3.03147,-2.78946,1.6636,1.69641
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.83508,1.60603,1.48954
-3.83508,-3.57735,1.48954,1.39474
-3.57735,-3.30945,1.39474,1.33715
-3.30945,-3.06564,1.33715,1.329
-3.06564,-2.84847,1.329,1.35858
-2.84847,-2.63304,1.35858,1.41877
-2.63304,-2.39868,1.41877,1.51174
-2.39868,-2.15096,1.51174,1.63088
-2.15096,-1.90746,1.63088,1.75865
-1.90746,-1.66462,1.75865,1.88772
-1.66462,-1.4195,1.88772,2.01236
-1.4195,-1.16982,2.01236,2.12746
-1.16982,-0.91402,2.12746,2.228
-0.91402,-0.65145,2.228,2.30891
-0.65145,-0.38264,2.30891,2.36526
-0.38264,-0.10946,2.36526,2.39301
-0.10946,0.16506,2.39301,2.38991
0.16506,0.43757,2.38991,2.35621
0.43757,0.70526,2.35621,2.29459
0.70526,0.96649,2.29459,2.20934
0.96649,1.221,2.20934,2.1055
1.221,1.46964,2.1055,1.98813
1.46964,1.71412,1.98813,1.86222
1.71412,1.95684,1.86222,1.73293
1.95684,2.2009,1.73293,1.60622
2.2009,2.44998,1.60622,1.48996
2.44998,2.70779,1.48996,1.3955
2.70779,2.97575,1.3955,1.33832
2.97575,3.21941,1.33832,1.33054
3.21941,3.43658,1.33054,1.36036
3.43658,3.65229,1.36036,1.42084
3.65229,3.88688,1.42084,1.51406
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-3.84643,1.32153,1.18331
-3.84643,-3.59931,1.18331,1.06352
-3.59931,-3.59931,1.06352,1.06352
-3.59931,-3.38118,1.06352,0.99157
-3.38118,-3.38118,0.99157,0.99157
-3.38118,-3.18957,0.99157,0.96378
-3.18957,-2.9949,0.96378,0.97385
-2.9949,-2.81436,0.97385,1.01633
-2.81436,-2.62694,1.01633,1.08876
-2.62694,-2.41324,1.08876,1.19694
-2.41324,-2.17616,1.19694,1.3361
-2.17616,-1.94269,1.3361,1.4814
-1.94269,-1.7088,1.4814,1.62603
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.86641,1.03702,0.86898
-3.86641,-3.64396,0.86898,0.70758
-3.64396,-3.40699,0.70758,0.56975
-3.40699,-3.40699,0.56975,0.56975
-3.40699,-3.2574,0.56975,0.51798
-3.2574,-3.2574,0.51798,0.51798
-3.2574,-3.12186,0.51798,0.50559
-3.12186,-2.98671,0.50559,0.5286
-2.98671,-2.85832,0.5286,0.57896
-2.85832,-2.71372,0.57896,0.65999
-2.71372,-2.53179,0.65999,0.78432
-2.53179,-2.31236,0.78432,0.94995
-2.31236,-2.09497,0.94995,1.11835
-2.09497,-1.87571,1.11835,1.28433
-1.87571,-1.65199,1.28433,1.44419
-1.65199,-1.42181,1.44419,1.59453
-1.42181,-1.18359,1.59453,1.73166
-1.18359,-0.93619,1.73166,1.85123
-0.93619,-0.67921,1.85123,1.94821
-0.67921,-0.41351,1.94821,2.01726
-0.41351,-0.1415,2.01726,2.05358
-0.1415,0.13289,2.05358,2.05423
0.13289,0.40286,2.05423,2.01957
0.40286,0.66892,2.01957,1.9519
0.66892,0.92633,1.9519,1.85608
0.92633,1.17419,1.85608,1.73746
1.17419,1.41285,1.73746,1.60107
1.41285,1.64341,1.60107,1.45131
1.64341,1.86745,1.45131,1.29188
1.86745,2.08693,1.29188,1.12623
2.08693,2.30447,1.12623,0.95805
2.30447,2.52392,0.95805,0.79241
2.52392,2.75216,0.79241,0.63965
2.75216,2.75216,0.63965,0.63965
2.75216,2.9338,0.63965,0.55034
2.9338,2.9338,0.55034,0.55034
2.9338,3.07799,0.55034,0.51402
3.07799,3.23078,0.51402,0.51832
3.23078,3.36034,0.51832,0.55539
3.36034,3.495,0.55539,0.61994
3.495,3.65555,0.61994,0.72027
3.65555,3.86746,0.72027,0.87373
-4.08407,-4.08407,0.75252,0.75252
-4.08407,-3.90429,0.75252,0.54479
-3.90429,-3.74944,0.54479,0.31863
-3.74944,-3.74944,0.31863,0.31863
-3.74944,-3.68025,0.31863,0.16251
-3.68025,-3.68025,0.16251,0.16251
-3.68025,-3.65481,0.16251,0.02522
-3.65481,-3.668,0.02522,-0.11564
-3.668,-3.71101,-0.11564,-0.24089
-3.71101,-3.78267,-0.24089,-0.37339
-3.78267,-3.89188,-0.37339,-0.5283
-3.89188,-4.05142,-0.5283,-0.71674
-4.05142,-4.05142,-0.71674,-0.71674
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99235,0.46801,0.27545
-3.99235,-3.99235,0.27545,0.27545
-3.99235,-3.94849,0.27545,0.10528
-3.94849,-3.94461,0.10528,-0.07193
-3.94461,-3.97712,-0.07193,-0.22904
-3.97712,-4.03908,-0.22904,-0.38303
4.08407,4.05957,-1.24145,-1.22558
4.05957,3.82574,-1.22558,-1.08108
3.82574,3.62371,-1.08108,-0.97338
3.62371,3.44797,-0.97338,-0.90167
3.44797,3.27918,-0.90167,-0.85955
3.27918,3.09549,-0.85955,-0.84954
3.09549,2.91513,-0.84954,-0.87762
2.91513,2.91513,-0.87762,-0.87762
2.91513,2.70832,-0.87762,-0.95036
2.70832,2.70832,-0.95036,-0.95036
2.70832,2.46433,-0.95036,-1.07625
2.46433,2.23035,-1.07625,-1.2205
2.23035,2.00035,-1.2205,-1.37121
2.00035,1.77007,-1.37121,-1.52155
1.77007,1.53644,-1.52155,-1.66656
1.53644,1.2971,-1.66656,-1.80186
1.2971,1.05036,-1.80186,-1.92298
1.05036,0.79526,-1.92298,-2.02506
0.79526,0.53186,-2.02506,-2.10288
0.53186,0.26165,-2.10288,-2.15144
0.26165,-0.01235,-2.15144,-2.16699
-0.01235,-0.28617,-2.16699,-2.14822
-0.28617,-0.55585,-2.14822,-2.09672
-0.55585,-0.81849,-2.09672,-2.0164
-0.81849,-1.07277,-2.0164,-1.91231
-1.07277,-1.31874,-1.91231,-1.78965
-1.31874,-1.55745,-1.78965,-1.65326
-1.55745,-1.79065,-1.65326,-1.50756
-1.79065,-2.02071,-1.50756,-1.3569
-2.02071,-2.25081,-1.3569,-1.20631
-2.25081,-2.48534,-1.20631,-1.06302
-2.48534,-2.68264,-1.06302,-0.96037
-2.68264,-2.85617,-0.96037,-0.89247
-2.85617,-3.02553,-0.89247,-0.85383
-3.02553,-3.21281,-0.85383,-0.84866
-3.21281,-3.395,-0.84866,-0.88235
-3.395,-3.395,-0.88235,-0.88235
-3.395,-3.60894,-0.88235,-0.96347
-3.60894,-3.60894,-0.96347,-0.96347
-3.60894,-3.85106,-0.96347,-1.09312
-3.85106,-4.08407,-1.09312,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-1.22019,-1.46734,-2.04345,-1.92301
-1.46734,-1.70992,-1.92301,-1.79352
-1.70992,-1.95033,-1.79352,-1.65998
-1.95033,-2.19166,-1.65998,-1.52815
-2.19166,-2.43775,-1.52815,-1.40567
-2.43775,-2.66166,-1.40567,-1.3144
-2.66166,-2.868,-1.3144,-1.25562
-2.868,-3.07721,-1.25562,-1.22734
-3.07721,-3.31574,-1.22734,-1.23766
-3.31574,-3.58238,-1.23766,-1.30048
-3.58238,-3.83778,-1.30048,-1.4014
-3.83778,-4.08407,-1.4014,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-1.56511,-1.81301,-2.10951,-1.99044
-1.81301,-2.06099,-1.99044,-1.87156
-2.06099,-2.31211,-1.87156,-1.75965
-2.31211,-2.56949,-1.75965,-1.66356
-2.56949,-2.80547,-1.66356,-1.60059
-2.80547,-3.04061,-1.60059,-1.56858
-3.04061,-3.29796,-1.56858,-1.57293
-3.29796,-3.56793,-1.57293,-1.62091
-3.56793,-3.82985,-1.62091,-1.70347
-3.82985,-4.08407,-1.70347,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
4.08407,4.06347,-2.09331,-2.08545
4.06347,3.80372,-2.08545,-1.99567
3.80372,3.54151,-1.99567,-1.9286
3.54151,3.28398,-1.9286,-1.89276
3.28398,3.00971,-1.89276,-1.89191
3.00971,2.73783,-1.89191,-1.92913
2.73783,2.47187,-1.92913,-1.9977
2.47187,2.21226,-1.9977,-2.08798
2.21226,1.95726,-2.08798,-2.19087
1.95726,1.70433,-2.19087,-2.29884
1.70433,1.45091,-2.29884,-2.40566
1.45091,1.19485,-2.40566,-2.50588
1.19485,0.93456,-2.50588,-2.59435
0.93456,0.66926,-2.59435,-2.66613
0.66926,0.39921,-2.66613,-2.71668
0.39921,0.12572,-2.71668,-2.74239
0.12572,-0.14894,-2.74239,-2.74121
-0.14894,-0.4222,-2.74121,-2.71323
-0.4222,-0.69187,-2.71323,-2.66065
-0.69187,-0.95672,-2.66065,-2.58719
-0.95672,-1.2166,-2.58719,-2.49751
-1.2166,-1.47236,-2.49751,-2.39654
-1.47236,-1.72566,-2.39654,-2.28942
-1.72566,-1.97867,-2.28942,-2.18165
-1.97867,-2.23397,-2.18165,-2.07954
-2.23397,-2.49404,-2.07954,-1.99071
-2.49404,-2.75536,-1.99071,-1.92533
-2.75536,-3.01327,-1.92533,-1.89117
-3.01327,-3.28753,-1.89117,-1.89232
-3.28753,-3.55915,-1.89232,-1.93136
-3.55915,-3.82476,-1.93136,-2.00132
-3.82476,-4.08407,-2.00132,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-2.20303,-2.46584,-2.37588,-2.29535
-2.46584,-2.73381,-2.29535,-2.23492
-2.73381,-3.00639,-2.23492,-2.20225
-3.00639,-3.28085,-2.20225,-2.20243
-3.28085,-3.5534,-2.20243,-2.23546
-3.5534,-3.82133,-2.23546,-2.29623
-3.82133,-4.08407,-2.29623,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
4.08407,3.94802,-2.66022,-2.6228
3.94802,3.68067,-2.6228,-2.55911
3.68067,3.40915,-2.55911,-2.51751
3.40915,3.13492,-2.51751,-2.50339
3.13492,2.86075,-2.50339,-2.51884
2.86075,2.58938,-2.51884,-2.56162
2.58938,2.32223,-2.56162,-2.62622
2.32223,2.05905,-2.62622,-2.70581
2.05905,1.79849,-2.70581,-2.79375
1.79849,1.5387,-2.79375,-2.884
1.5387,1.27787,-2.884,-2.97115
1.27787,1.0145,-2.97115,-3.05013
1.0145,0.74766,-3.05013,-3.11624
0.74766,0.47723,-3.11624,-3.16523
0.47723,0.20391,-3.16523,-3.19364
0.20391,-0.07079,-3.19364,-3.19928
-0.07079,-0.34499,-3.19928,-3.1817
-0.34499,-0.61696,-3.1817,-3.14227
-0.61696,-0.88557,-3.14227,-3.08391
-0.88557,-1.15055,-3.08391,-3.01059
-1.15055,-1.41246,-3.01059,-2.92681
-1.41246,-1.67255,-2.92681,-2.83743
-1.67255,-1.93249,-2.83743,-2.74763
-1.93249,-2.19418,-2.74763,-2.66316
-2.19418,-2.45927,-2.66316,-2.59041
-2.45927,-2.72863,-2.59041,-2.53621
-2.72863,-3.0017,-2.53621,-2.50692
-3.0017,-3.27629,-2.50692,-2.50659
-3.27629,-3.54943,-2.50659,-2.53529
-3.54943,-3.8189,-2.53529,-2.58905
-3.8189,-4.08407,-2.58905,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-2.18775,-2.45455,-2.94926,-2.88295
-2.45455,-2.72493,-2.88295,-2.83384
-2.72493,-2.99836,-2.83384,-2.8073
-2.99836,-3.27303,-2.8073,-2.8067
-3.27303,-3.54657,-2.8067,-2.83212
-3.54657,-3.81712,-2.83212,-2.88035
-3.81712,-4.08407,-2.88035,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
4.08407,4.0109,-3.23046,-3.21307
4.0109,3.74178,-3.21307,-3.15696
3.74178,3.46967,-3.15696,-3.11851
3.46967,3.19543,-3.11851,-3.10192
3.19543,2.92078,-3.10192,-3.1092
2.92078,2.64766,-3.1092,-3.13946
2.64766,2.37733,-3.13946,-3.18923
2.37733,2.11,-3.18923,-3.25352
2.11,1.84495,-3.25352,-3.32684
1.84495,1.58091,-3.32684,-3.40378
1.58091,1.31648,-3.40378,-3.47932
1.31648,1.0504,-3.47932,-3.54875
1.0504,0.78185,-3.54875,-3.60771
0.78185,0.5106,-3.60771,-3.65227
0.5106,0.23708,-3.65227,-3.67923
0.23708,-0.03765,-3.67923,-3.68656
-0.03765,-0.31218,-3.68656,-3.6737
-0.31218,-0.58516,-3.6737,-3.64164
-0.58516,-0.85568,-3.64164,-3.59277
-0.85568,-1.12349,-3.59277,-3.53049
-1.12349,-1.38901,-3.53049,-3.45892
-1.38901,-1.6532,-3.45892,-3.38251
-1.6532,-1.91737,-3.38251,-3.30606
-1.91737,-2.18294,-3.30606,-3.23468
-2.18294,-2.45104,-3.23468,-3.17381
-2.45104,-2.72219,-3.17381,-3.12891
-2.72219,-2.99588,-3.12891,-3.10465
-2.99588,-3.27062,-3.10465,-3.1039
-3.27062,-3.54444,-3.1039,-3.12675
-3.54444,-3.81578,-3.12675,-3.1705
-3.81578,-4.08407,-3.1705,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-1.91232,-2.17923,-3.58587,-3.51969
-2.17923,-2.44836,-3.51969,-3.46346
-2.44836,-2.7201,-3.46346,-3.42212
-2.7201,-2.994,-3.42212,-3.39979
-2.994,-3.26879,-3.39979,-3.39896
-3.26879,-3.54281,-3.39896,-3.41972
-3.54281,-3.81475,-3.41972,-3.45976
-3.81475,-4.08407,-3.45976,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
3.88207,3.61221,-2.94605,-2.89397
3.61221,3.33918,-2.89397,-2.8632
3.33918,3.06454,-2.8632,-2.85749
3.06454,2.79058,-2.85749,-2.87761
2.79058,2.51923,-2.87761,-2.92098
2.51923,2.25135,-2.92098,-2.98268
2.25135,1.98656,-2.98268,-3.05681
1.98656,1.72365,-3.05681,-3.13751
1.72365,1.46109,-3.13751,-3.21933
1.46109,1.19735,-3.21933,-3.29723
1.19735,0.93125,-3.29723,-3.36644
3.88207,3.62589,-1.52352,-1.42454
3.62589,3.35958,-1.42454,-1.35949
3.35958,3.10682,-1.35949,-1.34272
3.10682,2.88558,-1.34272,-1.36634
2.88558,2.67003,-1.36634,-1.42107
2.67003,2.43937,-1.42107,-1.50771
2.43937,2.19024,-1.50771,-1.62385
2.19024,1.94597,-1.62385,-1.75013
4.08407,4.07966,-0.86521,-0.86108
4.07966,3.88207,-0.86108,-0.67001
3.88207,3.69251,-0.67001,-0.47117
3.69251,3.51867,-0.47117,-0.25904
3.51867,3.51867,-0.25904,-0.25904
3.51867,3.44425,-0.25904,-0.13221
3.44425,3.44425,-0.13221,-0.13221
3.44425,3.41532,-0.13221,-0.02916
3.41532,3.4273,-0.02916,0.08304
3.4273,3.46585,0.08304,0.17305
3.46585,3.53212,0.17305,0.27609
3.53212,3.64032,0.27609,0.41121
3.64032,3.81351,0.41121,0.59971
4.08407,4.03696,-0.67157,-0.6115
4.03696,3.88207,-0.6115,-0.3855
3.88207,3.88207,-0.3855,-0.3855
3.88207,3.80142,-0.3855,-0.21155
3.80142,3.80142,-0.21155,-0.21155
3.80142,3.76721,-0.21155,-0.05973
3.76721,3.77259,-0.05973,0.09758
3.77259,3.81102,0.09758,0.23633
3.04319,3.22287,0.75174,0.74938
3.22287,3.39532,0.74938,0.78648
3.39532,3.39532,0.78648,0.78648
3.39532,3.64637,0.78648,0.89587
3.64637,3.88207,0.89587,1.03702
0.78779,1.04991,2.53875,2.45604
1.04991,1.30687,2.45604,2.35826
1.30687,1.55984,2.35826,2.25046
1.55984,1.81074,2.25046,2.13784
1.81074,2.06202,2.13784,2.02611
2.06202,2.31648,2.02611,1.92203
2.31648,2.57678,1.92203,1.83409
2.57678,2.82523,1.83409,1.77584
2.82523,3.0757,1.77584,1.74899
3.0757,3.34965,1.74899,1.75985
3.34965,3.61942,1.75985,1.8101
3.61942,3.88207,1.8101,1.89054
2.26875,2.53145,2.21851,2.13777
2.53145,2.79991,2.13777,2.07997
2.79991,3.07099,2.07997,2.05332
3.07099,3.34525,2.05332,2.06202
3.34525,3.61644,2.06202,2.10487
3.61644,3.88207,2.10487,2.17504
-1.46418,-1.20391,2.78025,2.86901
-1.20391,-0.94051,2.86901,2.94782
-0.94051,-0.67322,2.94782,3.01197
-0.67322,-0.40217,3.01197,3.05723
-0.40217,-0.12839,3.05723,3.08037
-0.12839,0.14635,3.08037,3.07955
0.14635,0.41999,3.07955,3.05485
0.41999,0.69081,3.05485,3.00818
0.69081,0.95783,3.00818,2.94289
0.95783,1.22099,2.94289,2.86327
1.22099,1.4811,2.86327,2.77403
1.4811,1.73961,2.77403,2.68018
1.73961,1.99839,2.68018,2.58711
1.99839,2.25948,2.58711,2.50085
2.25948,2.52457,2.50085,2.42823
2.52457,2.79438,2.42823,2.37663
2.79438,3.06788,2.37663,2.35267
3.06788,3.34233,2.35267,2.35994
3.34233,3.61442,2.35994,2.39733
3.61442,3.88207,2.39733,2.45955
1.20591,1.46831,3.11553,3.03325
1.46831,1.72938,3.03325,2.94678
1.72938,1.99077,2.94678,2.86132
1.99077,2.25422,2.86132,2.78256
2.25422,2.5211,2.78256,2.71673
2.5211,2.79191,2.71673,2.67028
2.79191,3.06571,2.67028,2.64872
3.06571,3.34028,2.64872,2.65498
3.34028,3.61299,2.65498,2.68819
3.61299,3.88207,2.68819,2.74405
0.91741,1.1851,3.69482,3.63198
1.1851,1.45081,3.63198,3.5611
1.45081,1.71557,3.5611,3.48666
1.71557,1.98066,3.48666,3.41347
1.98066,2.24737,3.41347,3.34657
2.24737,2.51666,3.34657,3.29123
2.51666,2.78877,3.29123,3.25253
2.78877,3.06295,3.25253,3.2346
3.06295,3.33767,3.2346,3.23951
3.33767,3.61114,3.23951,3.26669
3.61114,3.88207,3.26669,3.31306
1.70695,1.97445,4.03332,3.96951
1.97445,2.24325,3.96951,3.91151
2.24325,2.51403,3.91151,3.86383
2.51403,2.78691,3.86383,3.8307
2.78691,3.06133,3.8307,3.81536
3.06133,3.33613,3.81536,3.81942
3.33613,3.61003,3.81942,3.84245
3.61003,3.88207,3.84245,3.88207
3.59757,3.35674,-0.67001,-0.54015
3.35674,3.35674,-0.54015,-0.54015
3.35674,3.21468,-0.54015,-0.50131
3.21468,3.06097,-0.50131,-0.50304
3.06097,2.93253,-0.50304,-0.53873
2.93253,2.80068,-0.53873,-0.60142
2.80068,2.64354,-0.60142,-0.69944
-1.70796,-1.92442,-1.31585,-1.14635
-1.92442,-2.13466,-1.14635,-0.9692
-2.13466,-2.34002,-0.9692,-0.78638
-2.34002,-2.54179,-0.78638,-0.5997
-2.54179,-2.74159,-0.5997,-0.41132
-2.74159,-2.91063,-0.41132,-0.25444
-2.91063,-3.00566,-0.25444,-0.17355
-3.00566,-3.0671,-0.17355,-0.13118
-3.0671,-3.12547,-0.13118,-0.10845
-3.12547,-3.18411,-0.10845,-0.11418
-3.18411,-3.18411,-0.11418,-0.11418
-3.18411,-3.24499,-0.11418,-0.14789
-3.24499,-3.24499,-0.14789,-0.14789
-3.24499,-3.31293,-0.14789,-0.20113
-3.31293,-3.31293,-0.20113,-0.20113
-3.31293,-3.51506,-0.20113,-0.3855
2.07044,2.3074,1.4435,1.30404
2.3074,2.54133,1.30404,1.18125
2.54133,2.74123,1.18125,1.09754
2.74123,2.92776,1.09754,1.04509
2.92776,3.12071,1.04509,1.0232
3.12071,3.31306,1.0232,1.03702
3.31306,3.31306,1.03702,1.03702
3.31306,3.31306,1.03702,1.03702
-0.62662,-0.35448,3.28832,3.32669
-0.35448,-0.08025,3.32669,3.34423
-0.08025,0.19448,3.34423,3.33956
0.19448,0.46801,3.33956,3.31306
-3.36275,-3.23056,0.27315,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.15344,0.18351,0.16152
-3.15344,-3.06699,0.16152,0.17906
-3.06699,-2.9982,0.17906,0.21693
-2.9982,-2.90621,0.21693,0.28573
-2.90621,-2.76574,0.28573,0.40735
-2.76574,-2.56293,0.40735,0.59261
-2.56293,-2.35991,0.59261,0.77789
0.69354,0.42293,-2.94117,-2.98902
0.42293,0.14937,-2.98902,-3.01446
0.14937,-0.12535,-3.01446,-3.01551
-0.12535,-0.3991,-3.01551,-2.9921
-0.3991,-0.67001,-2.9921,-2.94605
2.64436,2.83969,0.48803,0.29498
2.83969,2.97816,0.29498,0.15276
2.97816,3.04153,0.15276,0.08198
3.04153,3.07168,0.08198,0.04011
3.07168,3.08861,0.04011,-0.00639
3.08861,3.07237,-0.00639,-0.04722
3.07237,3.07237,-0.04722,-0.04722
3.07237,3.02856,-0.04722,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.84047,-0.101,-0.29519
2.84047,2.64496,-0.29519,-0.48806
2.64496,2.44651,-0.48806,-0.67804
2.44651,2.24436,-0.67804,-0.86434
2.24436,2.03758,-0.86434,-1.04556
4.08407,3.97071,-2.32806,-2.29162
3.97071,3.70623,-2.29162,-2.21703
3.70623,3.43637,-2.21703,-2.16619
3.43637,3.16263,-2.16619,-2.14636
3.16263,2.88857,-2.14636,-2.16087
2.88857,2.61792,-2.16087,-2.2073
2.61792,2.35258,-2.2073,-2.27882
2.35258,2.09222,-2.27882,-2.36716
2.09222,1.83508,-2.36716,-2.46463
1.83508,1.5789,-2.46463,-2.56466
1.5789,1.32153,-2.56466,-2.66155
2.74405,3.01474,1.60603,1.56229
3.01474,3.26809,1.56229,1.56239
3.26809,3.50156,1.56239,1.59781
3.50156,3.73809,1.59781,1.6641
-0.87621,-0.60921,2.71147,2.77663
-0.60921,-0.33797,2.77663,2.82038
-0.33797,-0.06394,2.82038,2.83948
-0.06394,0.21066,2.83948,2.83242
0.21066,0.48344,2.83242,2.79977
0.48344,0.75252,2.79977,2.74405
0.75252,1.01699,2.74405,2.66917
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.67168,-0.101,0.02596
-2.67168,-2.64698,0.02596,0.15271
-2.64698,-2.5953,0.15271,0.27311
-2.5953,-2.51242,0.27311,0.40791
-2.51242,-2.3873,0.40791,0.57065
-2.3873,-2.20432,0.57065,0.7735
1.70378,1.45699,-1.95695,-2.07826
1.45699,1.20637,-2.07826,-2.19135
1.20637,0.95024,-2.19135,-2.29116
0.95024,0.68779,-2.29116,-2.3726
0.68779,0.41932,-2.3726,-2.43076
0.41932,0.14645,-2.43076,-2.46154
0.14645,-0.12813,-2.46154,-2.4625
-0.12813,-0.40121,-2.4625,-2.43356
-0.40121,-0.67001,-2.43356,-2.37704
-0.67001,-0.93288,-2.37704,-2.29702
1.84735,2.04705,1.07294,0.88411
2.04705,2.23474,0.88411,0.68348
2.23474,2.37976,0.68348,0.50293
2.37976,2.47888,0.50293,0.35162
2.47888,2.54358,0.35162,0.21798
2.54358,2.58037,0.21798,0.08613
2.58037,2.58353,0.08613,-0.06706
2.58353,2.54622,-0.06706,-0.21298
2.54622,2.54622,-0.21298,-0.21298
2.54622,2.45955,-0.21298,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29914,-0.3855,-0.60775
2.29914,2.13082,-0.60775,-0.79841
2.13082,1.93599,-0.79841,-0.99222
1.93599,1.73033,-0.99222,-1.17456
1.73033,1.51444,-1.17456,-1.34469
1.51444,1.28807,-1.34469,-1.50054
1.28807,1.05064,-1.50054,-1.6388
1.05064,0.80182,-1.6388,-1.75512
0.80182,0.54215,-1.75512,-1.84424
0.54215,0.27361,-1.84424,-1.9007
0.27361,93e-5,-1.9007,-1.92014
93e-5,-0.26259,-1.92014,-1.9024
-0.26259,-0.52146,-1.9024,-1.85024
-0.52146,-0.78062,-1.85024,-1.76419
-0.78062,-1.03046,-1.76419,-1.65005
-1.03046,-1.26893,-1.65005,-1.51353
-1.26893,-1.49634,-1.51353,-1.35916
-2.47707,-2.21986,1.82638,1.92325
-2.21986,-1.96764,1.92325,2.03276
-1.96764,-1.7175,2.03276,2.14707
-1.7175,-1.4667,2.14707,2.25988
-1.4667,-1.21293,2.25988,2.36575
-1.21293,-0.95451,2.36575,2.45955
-0.95451,-0.69063,2.45955,2.53631
-1.81563,-2.00528,-0.9948,-0.79603
-2.00528,-2.15925,-0.79603,-0.60494
-2.15925,-2.26898,-0.60494,-0.43663
-2.26898,-2.34331,-0.43663,-0.28382
-2.34331,-2.38792,-0.28382,-0.13501
-2.38792,-2.40104,-0.13501,0.02634
-2.40104,-2.37704,0.02634,0.18351
-2.37704,-2.37704,0.18351,0.18351
-2.37704,-2.37704,0.18351,0.18351
1.22806,1.44939,1.39678,1.23402
1.44939,1.65674,1.23402,1.05376
1.65674,1.8486,1.05376,0.85717
1.8486,2.00693,0.85717,0.66249
2.00693,2.12209,0.66249,0.48624
2.12209,2.20163,0.48624,0.32333
2.20163,2.25061,0.32333,0.16446
2.25061,2.26825,0.16446,-0.00579
2.26825,2.24197,-0.00579,-0.20268
2.24197,2.17504,-0.20268,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.12087,-2.18524,-0.41198,-0.2497
-2.18524,-2.21953,-0.2497,-0.08471
-2.21953,-2.21826,-0.08471,0.09734
-2.21826,-2.17785,0.09734,0.27388
-2.17785,-2.17785,0.27388,0.27388
-2.17785,-2.09253,0.27388,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94345,0.46801,0.69798
-1.94345,-1.78507,0.69798,0.88851
-1.78507,-1.59113,0.88851,1.08303
2.03153,2.03153,-0.43489,-0.43489
2.03153,1.89054,-0.43489,-0.67001
1.89054,1.71887,-0.67001,-0.88411
1.71887,1.52589,-0.88411,-1.07952
1.52589,1.31578,-1.07952,-1.25645
-1.20855,-0.98483,1.16123,1.32037
-0.98483,-0.7524,1.32037,1.44748
-0.7524,-0.51863,1.44748,1.53957
-0.51863,-0.28251,1.53957,1.59773
-0.28251,-0.04173,1.59773,1.6216
-0.04173,0.20607,1.6216,1.60899
0.20607,0.46138,1.60899,1.55646
0.46138,0.71893,1.55646,1.46218
0.71893,0.96147,1.46218,1.33382
0.96147,1.18676,1.33382,1.17696
1.18676,1.39282,1.17696,0.99557
1.39282,1.56473,0.99557,0.80628
1.56473,1.69769,0.80628,0.62066
1.69769,1.79459,0.62066,0.44119
1.79459,1.85913,0.44119,0.26442
1.85913,1.8922,0.26442,0.08333
1.8922,1.89054,0.08333,-0.101
1.89054,1.89054,-0.101,-0.101
1.89054,1.89054,-0.101,-0.101
1.02798,0.79412,-1.31178,-1.44476
0.79412,0.55914,-1.44476,-1.54241
0.55914,0.32222,-1.54241,-1.606
0.32222,0.08108,-1.606,-1.63546
0.08108,-0.16673,-1.63546,-1.62891
-0.16673,-0.42234,-1.62891,-1.58299
-0.42234,-0.68211,-1.58299,-1.49509
-0.68211,-0.92763,-1.49509,-1.3725
-0.92763,-1.15656,-1.3725,-1.221
-1.15656,-1.36714,-1.221,-1.04484
-1.36714,-1.55001,-1.04484,-0.85421
-1.55001,-1.69328,-0.85421,-0.66649
-1.69328,-1.79919,-0.66649,-0.48575
-1.79919,-1.87185,-0.48575,-0.30962
-1.87185,-1.91336,-0.30962,-0.13133
-1.91336,-1.92071,-0.13133,0.05956
-1.92071,-1.88401,0.05956,0.27024
-1.88401,-1.80803,0.27024,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.40271,1.52168,0.74388,0.56319
1.52168,1.60686,0.56319,0.3833
1.60686,1.66016,0.3833,0.20152
1.66016,1.68052,0.20152,0.01185
1.68052,1.66225,0.01185,-0.19103
1.66225,1.60603,-0.19103,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.51051,-0.3855,-0.5827
1.51051,1.38837,-0.5827,-0.76262
1.38837,1.22969,-0.76262,-0.94191
-1.40373,-1.50995,-0.67604,-0.49624
-1.50995,-1.58317,-0.49624,-0.31612
-1.58317,-1.62448,-0.31612,-0.13186
-1.62448,-1.63123,-0.13186,0.06283
-1.63123,-1.59641,0.06283,0.27107
-1.59641,-1.52352,0.27107,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.41132,0.46801,0.66484
-1.41132,-1.27333,0.66484,0.84277
1.04731,0.86877,-0.82903,-0.9888
0.86877,0.67527,-0.9888,-1.11619
0.67527,0.47278,-1.11619,-1.21004
0.47278,0.26386,-1.21004,-1.27019
0.26386,0.0491,-1.27019,-1.29598
0.0491,-0.17053,-1.29598,-1.2856
-0.17053,-0.3855,-1.2856,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.59935,-1.23902,-1.15526
-0.59935,-0.79659,-1.15526,-1.0406
-0.79659,-0.9818,-1.0406,-0.89276
-0.9818,-1.1464,-0.89276,-0.7147
-1.1464,-1.27838,-0.7147,-0.51447
-1.27838,-1.36705,-0.51447,-0.3053
-1.05525,-0.87997,0.80312,0.9654
-0.87997,-0.68901,0.9654,1.09547
-0.68901,-0.48823,1.09547,1.19224
-0.48823,-0.28085,1.19224,1.25529
-0.28085,-0.06748,1.25529,1.28411
-0.06748,0.15085,1.28411,1.27692
0.15085,0.37205,1.27692,1.23147
0.37205,0.58944,1.23147,1.14732
0.58944,0.79373,1.14732,1.02801
0.79373,0.97448,1.02801,0.88215
0.97448,1.12491,0.88215,0.71962
1.12491,1.24223,0.71962,0.54854
1.24223,1.32674,0.54854,0.37266
1.32674,1.37903,0.37266,0.19175
1.37903,1.3977,0.19175,0.00304
1.3977,1.37828,0.00304,-0.19521
1.37828,1.32153,-0.19521,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
0.56097,0.7232,0.86981,0.75012
0.7232,0.8585,0.75012,0.60871
0.8585,0.96306,0.60871,0.45317
0.96306,1.03584,0.45317,0.28785
1.03584,1.07587,0.28785,0.1144
1.07587,1.08068,0.1144,-0.06672
1.08068,1.0465,-0.06672,-0.25292
1.0465,0.97119,-0.25292,-0.43699
0.97119,0.85819,-0.43699,-0.60772
0.85819,0.71558,-0.60772,-0.75521
0.71558,0.55252,-0.75521,-0.87317
0.55252,0.37605,-0.87317,-0.95887
0.37605,0.1903,-0.95887,-1.01115
0.1903,-0.00177,-1.01115,-1.02862
-0.00177,-0.19684,-1.02862,-1.00957
-0.19684,-0.3855,-1.00957,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.7371,-0.572,0.77012,0.89045
-0.572,-0.39359,0.89045,0.97849
-0.39359,-0.20603,0.97849,1.03313
-0.20603,-0.01194,1.03313,1.05311
-0.01194,0.18351,1.05311,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
-0.7562,-0.88488,-0.72029,-0.57509
-0.88488,-0.98246,-0.57509,-0.41705
-0.98246,-1.04804,-0.41705,-0.24989
-1.04804,-1.08049,-0.24989,-0.07479
-1.08049,-1.07698,-0.07479,0.10776
-1.07698,-1.03382,0.10776,0.29404
-1.03382,-0.95451,0.29404,0.46801
-0.95451,-0.95451,0.46801,0.46801
-0.95451,-0.95451,0.46801,0.46801
0.76068,0.79232,0.22037,0.06322
0.79232,0.78798,0.06322,-0.09968
0.78798,0.74543,-0.09968,-0.26198
0.74543,0.66576,-0.26198,-0.41411
0.66576,0.55445,-0.41411,-0.54628
0.55445,0.41947,-0.54628,-0.65116
0.41947,0.26819,-0.65116,-0.72479
0.26819,0.1062,-0.72479,-0.7649
0.1062,-0.06138,-0.7649,-0.76956
-0.06138,-0.22808,-0.76956,-0.73756
-0.22808,-0.3855,-0.73756,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.67626,-0.7496,-0.40474,-0.26027
-0.7496,-0.79017,-0.26027,-0.10518
-0.79017,-0.7955,-0.10518,0.0569
-0.7955,-0.76304,0.0569,0.22039
-0.76304,-0.69271,0.22039,0.37652
-0.69271,-0.5889,0.37652,0.51509
-0.5889,-0.45924,0.51509,0.62802
-0.45924,-0.31139,0.62802,0.71053
-0.31139,-0.15151,0.71053,0.75999
-0.15151,0.01535,0.75999,0.77451
0.01535,0.18351,0.77451,0.75252
0.18351,0.18351,0.75252,0.75252
0.18351,0.18351,0.75252,0.75252
-0.29699,-0.366,-0.27822,-0.17951
-0.366,-0.40285,-0.17951,-0.06566
-0.40285,-0.40412,-0.06566,0.05488
-0.40412,-0.36883,0.05488,0.17115
-0.36883,-0.3003,0.17115,0.2719
-0.3003,-0.20529,0.2719,0.34793
-0.20529,-0.0929,0.34793,0.39251
-0.0929,0.02764,0.39251,0.40197
0.02764,0.14625,0.40197,0.37511
0.14625,0.25129,0.37511,0.31463
0.25129,0.33323,0.31463,0.22702
0.33323,0.38572,0.22702,0.11973
0.38572,0.40398,0.11973,0.00178
0.40398,0.3857,0.00178,-0.11728
0.3857,0.33185,-0.11728,-0.22628
0.33185,0.24838,-0.22628,-0.31394
0.24838,0.14336,-0.31394,-0.37286
0.14336,0.02557,-0.37286,-0.39816
0.02557,-0.101,-0.39816,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21841,-0.3855,-0.33432
0.21096,0.18351,-0.0034,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11472,-0.101,-0.17663
0.11472,0.03167,-0.17663,-0.20897
0.03167,-0.0562,-0.20897,-0.20454
-0.0562,-0.13457,-0.20454,-0.16506
-0.13457,-0.1907,-0.16506,-0.09695
-0.1907,-0.21448,-0.09695,-0.01218
-0.21448,-0.20192,-0.01218,0.07515
-0.20192,-0.15521,0.07515,0.15014
-0.15521,-0.08203,0.15014,0.20038
-0.08203,0.00522,0.20038,0.21716


==> data/pendulum/segments_vf.csv <==
x1,x2,y1,y2
-0.7822141560798548,-0.836227039003756,-1,-0.9552942341937376
-0.836227039003756,-0.8876860030774901,-0.9552942341937376,-0.9076783776513364
-0.8876860030774901,-0.9364389978542812,-0.9076783776513364,-0.8572935480397882
-0.9364389978542812,-0.9823328052043926,-0.8572935480397882,-0.8042985927553012
-0.6370235934664247,-0.695008857122686,-1,-0.9606071190995873
-0.695008857122686,-0.7505617462341513,-0.9606071190995873,-0.9178587607966904
-0.7505617462341513,-0.803491353660767,-0.9178587607966904,-0.8719022725645507
-0.803491353660767,-0.8536109383487347,-0.8719022725645507,-0.8229001062483123
-0.8536109383487347,-0.9007503411270115,-0.8229001062483123,-0.7710183722327745
-0.9007503411270115,-0.944741368800016,-0.7710183722327745,-0.7164415857712219
-0.944741368800016,-0.985426641685571,-0.7164415857712219,-0.6593659235412823
-0.49183303085299457,-0.5537279738914281,-1,-0.9671038814159251
-0.5537279738914281,-0.613417422663314,-0.9671038814159251,-0.9303915853741607
-0.613417422663314,-0.6706964707732472,-0.9303915853741607,-0.889989063299921
-0.6706964707732472,-0.725317810710737,-0.889989063299921,-0.8460692755297167
-0.725317810710737,-0.7770701109594635,-0.8460692755297167,-0.7988028783631016
-0.7770701109594635,-0.8257497484686196,-0.7988028783631016,-0.7483757114646148
-0.8257497484686196,-0.8711598899217791,-0.7483757114646148,-0.6949921932372416
-0.8711598899217791,-0.9131265963757114,-0.6949921932372416,-0.6388570860141985
-0.9131265963757114,-0.9514850740237283,-0.6388570860141985,-0.5801892480213684
-0.9514850740237283,-0.9860796547163463,-0.5801892480213684,-0.5192255601981153
-0.34664246823956435,-0.4120534917314298,-1,-0.9748734777512577
-0.4120534917314298,-0.47567046196324614,-0.9748734777512577,-0.9454678018359653
-0.47567046196324614,-0.537205742093291,-0.9454678018359653,-0.9119139914958407
-0.537205742093291,-0.5963740959498232,-0.9119139914958407,-0.8743686001596072
-0.12885662431941913,-0.19798156959752233,-1,-0.988642121090098
-0.19798156959752233,-0.2661793866644103,-0.988642121090098,-0.9725041899993143
-0.2661793866644103,-0.3330928003218231,-0.9725041899993143,-0.951667475654216
-0.3330928003218231,-0.3983678200389249,-0.951667475654216,-0.9262455351442409
0.9967531461884189,0.9884964064873101,-0.08292352120082103,-0.15251875894907763
0.9884964064873101,0.9753877109757114,-0.15251875894907763,-0.22135924724371625
0.9753877109757114,0.9574987469405132,-0.22135924724371625,-0.2890869088482121
0.9574987469405132,0.9349057633735891,-0.2890869088482121,-0.3554156514841772
0.9349057633735891,0.9077263920301899,-0.3554156514841772,-0.41999506713318535
0.9077263920301899,0.8760900898011685,-0.41999506713318535,-0.4825175555422232
0.8760900898011685,0.8401553276228886,-0.4825175555422232,-0.5426693743004494
0.8401553276228886,0.8001008344641622,-0.5426693743004494,-0.6001530311469732
0.8001008344641622,0.7561193155981754,-0.6001530311469732,-0.6546927324597904
0.7561193155981754,0.7084297334971092,-0.6546927324597904,-0.7060172027742022
0.7084297334971092,0.6572659567963142,-0.7060172027742022,-0.7538756051505213
0.6572659567963142,0.602870322441764,-0.7538756051505213,-0.798040300719354
0.602870322441764,0.5455216857563652,-0.798040300719354,-0.8382845735357857
0.5455216857563652,0.4854906340931846,-0.8382845735357857,-0.8744185265339595
0.4854906340931846,0.423076742415353,-0.8744185265339595,-0.9062609845269101
0.423076742415353,0.3585853186258394,-0.9062609845269101,-0.9336559590921286
0.3585853186258394,0.29232918616582726,-0.9336559590921286,-0.9564698175388807
0.29232918616582726,0.2246632804652473,-0.9564698175388807,-0.9745826113388342
0.2246632804652473,0.1558602317014759,-0.9745826113388342,-0.9879202464414443
0.1558602317014759,0.08628883298416845,-0.9879202464414443,-0.9964070674979748
0.08628883298416845,0.016333938294010864,-0.9964070674979748,-1
0.016333938294010864,-0.05374056210257083,-1,-0.998691527642148
0.9758010029631603,0.9450333510995961,-0.43789489290387384,-0.5008455228342943
0.9450333510995961,0.9102031948121445,-0.5008455228342943,-0.5616575015128071
0.9102031948121445,0.8714662194861398,-0.5616575015128071,-0.6200567472534317
0.8714662194861398,0.8289884553531239,-0.6200567472534317,-0.6757933228675937
0.8289884553531239,0.7829446499688113,-0.6757933228675937,-0.7286363165366432
0.7829446499688113,0.733543670609383,-0.7286363165366432,-0.7783454402658727
0.733543670609383,0.6809865222318168,-0.7783454402658727,-0.8247181499847668
0.6809865222318168,0.6255119304607328,-0.8247181499847668,-0.8675437923701369
0.6255119304607328,0.5673512185390257,-0.8675437923701369,-0.9066447658368371
0.5673512185390257,0.5067530705296723,-0.9066447658368371,-0.9418535967385391
0.5067530705296723,0.4439961368701266,-0.9418535967385391,-0.9730102983505146
0.4439961368701266,0.3793103448275863,-0.9730102983505146,-1
0.9923421261528436,0.9538626220084181,-0.6097675953576761,-0.6683569922688517
0.9538626220084181,0.9119301737940999,-0.6683569922688517,-0.7245232122985334
0.9119301737940999,0.8666938894824419,-0.7245232122985334,-0.7780666958775703
0.8666938894824419,0.8183189425768655,-0.7780666958775703,-0.8287917386955377
0.8183189425768655,0.7669836479978613,-0.8287917386955377,-0.8765119948399688
0.7669836479978613,0.7128667729219147,-0.8765119948399688,-0.9210611886359029
0.7128667729219147,0.6561754432417626,-0.9210611886359029,-0.9622692422300025
0.6561754432417626,0.5970961887477315,-0.9622692422300025,-1
0.9908738030008932,0.946852309317407,-0.754438984374936,-0.8089968414210088
0.946852309317407,0.8998285524355962,-0.8089968414210088,-0.8609935365151502
0.8998285524355962,0.849953103607989,-0.8609935365151502,-0.9102621190285091
0.849953103607989,0.7973846172842656,-0.9102621190285091,-0.9566458511166446
0.7973846172842656,0.7422867513611617,-0.9566458511166446,-1
-1,-0.9566458511166446,0.7422867513611617,0.7973846172842656
-0.9566458511166446,-0.9102621190285091,0.7973846172842656,0.849953103607989
-0.9102621190285091,-0.8609935365151501,0.849953103607989,0.8998285524355962
-0.8609935365151501,-0.8089968414210088,0.8998285524355962,0.946852309317407
-0.8089968414210088,-0.754438984374936,0.946852309317407,0.9908738030008932
-1,-0.9622692422300025,0.5970961887477315,0.6561754432417626
-0.9622692422300025,-0.9210611886359029,0.6561754432417626,0.7128667729219147
-0.9210611886359029,-0.8765119948399688,0.7128667729219147,0.7669836479978613
-0.8765119948399688,-0.8287917386955377,0.7669836479978613,0.8183189425768655
-0.8287917386955377,-0.7780666958775704,0.8183189425768655,0.8666938894824419
-0.7780666958775704,-0.7245232122985334,0.8666938894824419,0.9119301737940999
-0.7245232122985334,-0.6683569922688517,0.9119301737940999,0.9538626220084181
-0.6683569922688517,-0.6097675953576762,0.9538626220084181,0.9923421261528436
-1,-0.9730102983505146,0.3793103448275863,0.4439961368701266
-0.9730102983505146,-0.9418535967385391,0.4439961368701266,0.5067530705296723
-0.9418535967385391,-0.9066447658368371,0.5067530705296723,0.5673512185390257
-0.9066447658368371,-0.8675437923701369,0.5673512185390257,0.6255119304607328
-0.8675437923701369,-0.8247181499847668,0.6255119304607328,0.6809865222318168
-0.8247181499847668,-0.7783454402658727,0.6809865222318168,0.733543670609383
-0.7783454402658727,-0.7286363165366432,0.733543670609383,0.7829446499688113
-0.7286363165366432,-0.6757933228675937,0.7829446499688113,0.8289884553531239
-0.6757933228675937,-0.6200567472534317,0.8289884553531239,0.8714662194861398
-0.6200567472534317,-0.5616575015128071,0.8714662194861398,0.9102031948121445
-0.5616575015128071,-0.5008455228342943,0.9102031948121445,0.9450333510995961
-0.5008455228342943,-0.43789489290387384,0.9450333510995961,0.9758010029631603
-1,-0.9864397300127343,0.16152450090744108,0.23028830295671376
-0.9864397300127343,-0.968167514613436,0.23028830295671376,0.29791536980180333
-0.968167514613436,-0.9452547679191802,0.29791536980180333,0.3641444676207002
-0.9452547679191802,-0.9178191561652655,0.3641444676207002,0.4286276249086336
-0.9178191561652655,-0.8859958672231809,0.4286276249086336,0.49105074033439844
-0.8859958672231809,-0.8499311337356656,0.49105074033439844,0.5511283369431177
-0.8499311337356656,-0.8098073749980135,0.5511283369431177,0.6085583394270433
-0.8098073749980135,-0.7658029874353496,0.6085583394270433,0.6630858818293781
-0.7658029874353496,-0.7181400034912988,0.6630858818293781,0.7144353727493145
-0.7181400034912988,-0.6670384782379882,0.7144353727493145,0.7623703154614405
-0.6670384782379882,-0.6127448164134099,0.7623703154614405,0.8066588403422421
-0.6127448164134099,-0.5555226361913791,0.8066588403422421,0.8470862761149927
-0.5555226361913791,-0.49563812256382367,0.8470862761149927,0.883464358984124
-0.49563812256382367,-0.43338580473546695,0.883464358984124,0.915614019541646
-0.43338580473546695,-0.3690424184952048,0.915614019541646,0.9433906123805411
-0.3690424184952048,-0.3029329610074577,0.9433906123805411,0.9666517743022731
-0.3029329610074577,-0.23540103206730756,0.9666517743022731,0.9852797799571065
-0.23540103206730756,-0.166716496241626,0.9852797799571065,0.9992094314367332
-0.6258860832194275,-0.6789697100471344,-0.7801356642788397,-0.7343971392610721
-0.6789697100471344,-0.7287297778327726,-0.7343971392610721,-0.6850444611553274
-0.7287297778327726,-0.7749023030282479,-0.6850444611553274,-0.6323396310410997
-0.7749023030282479,-0.8172773795973738,-0.6323396310410997,-0.5765228947091725
-0.8172773795973738,-0.8556358056091231,-0.5765228947091725,-0.5178825331449507
-0.8556358056091231,-0.889789980433678,-0.5178825331449507,-0.4567085739047324
-0.889789980433678,-0.9195833187690936,-0.4567085739047324,-0.3932803489749045
-0.9195833187690936,-0.9448535614485839,-0.3932803489749045,-0.3279461105929721
-0.9448535614485839,-0.9654960198882493,-0.3279461105929721,-0.2609756897637032
-0.9654960198882493,-0.9813990632264377,-0.2609756897637032,-0.19271931992016855
-0.9813990632264377,-0.9924784547786938,-0.19271931992016855,-0.12355308372069973
-0.9924784547786938,-0.998691527642148,-0.12355308372069973,-0.05374056210257083
-0.998691527642148,-1,-0.05374056210257083,0.016333938294010864
-1,-0.9964070674979748,0.016333938294010864,0.08628883298416845
0.21552234553859595,0.14675763929249697,-0.9242578417712175,-0.9376342315885648
0.14675763929249697,0.07717884922722318,-0.9376342315885648,-0.9459030097771819
0.07717884922722318,0.007211599331242713,-0.9459030097771819,-0.9490154924318197
0.007211599331242713,-0.06281432836878409,-0.9490154924318197,-0.946958334817595
-0.06281432836878409,-0.13250993691768576,-0.946958334817595,-0.9397394140853657
-0.13250993691768576,-0.20145190562613424,-0.9397394140853657,-0.9274047186932849
-0.20145190562613424,-0.2693227489302291,-0.9274047186932849,-0.9100188530069298
-0.2693227489302291,-0.3357367066606505,-0.9100188530069298,-0.8876692004906948
-0.3357367066606505,-0.4002894689882851,-0.8876692004906948,-0.8604944843672031
-0.4002894689882851,-0.4626767555492135,-0.8604944843672031,-0.8286249512632329
-0.4626767555492135,-0.5225466436673094,-0.8286249512632329,-0.7922378278005378
-0.5225466436673094,-0.5795753594434079,-0.7922378278005378,-0.7515283437152775
-0.5795753594434079,-0.6334405823438591,-0.7515283437152775,-0.7067263697903386
-0.6334405823438591,-0.6838529736592845,-0.7067263697903386,-0.6580736416574404
-0.6838529736592845,-0.7305383125177188,-0.6580736416574404,-0.6058351791373409
-0.9229987970543797,-0.9388945148978143,-0.2510195650579362,-0.18277887426113892
-0.9388945148978143,-0.9497486270052107,-0.18277887426113892,-0.11358700933964083
-0.9497486270052107,-0.9555116880024789,-0.11358700933964083,-0.04376408299245815
-0.9555116880024789,-0.956148180610814,-0.04376408299245815,0.02630517888695927
-0.956148180610814,-0.9516567535778561,0.02630517888695927,0.09619857126279219
-0.9516567535778561,-0.9420588290998408,0.09619857126279219,0.1655998822213054
-0.9420588290998408,-0.9274047186932849,0.1655998822213054,0.2341197822141563
-0.9274047186932849,-0.9077899105419232,0.2341197822141563,0.30135631805042196
-0.9077899105419232,-0.8832923667140201,0.30135631805042196,0.36701406315097374
-0.8832923667140201,-0.8540566136850145,0.36701406315097374,0.4306955045751981
-0.8536803002322823,-0.8344517715256273,0.20729515111201136,0.274633915766066
-0.8344517715256273,-0.8099157631786601,0.274633915766066,0.34023847897126847
-0.8099157631786601,-0.7802395193714939,0.34023847897126847,0.40366357521903673
-0.7802395193714939,-0.745597718871021,0.40366357521903673,0.464536590724111
-0.745597718871021,-0.7062187474303969,0.464536590724111,0.5224533530919513
-0.7062187474303969,-0.6623464676608298,0.5224533530919513,0.577054406846788
-0.6623464676608298,-0.6142628820176921,0.577054406846788,0.627987233271674
-0.6142628820176921,-0.5622841685998519,0.627987233271674,0.674918943168197
-0.5622841685998519,-0.5067239376332369,0.674918943168197,0.7175668176511256
-0.5067239376332369,-0.44796452601966263,0.7175668176511256,0.7556396601945705
-0.44796452601966263,-0.38633447493240414,0.7556396601945705,0.7889242013220141
-0.38633447493240414,-0.3222611070560406,0.7889242013220141,0.8171876937525315
-0.3222611070560406,-0.25613072085112887,0.8171876937525315,0.8402602020702081
-0.25613072085112887,-0.18836276897763649,0.8402602020702081,0.857992912674068
-0.18836276897763649,-0.1194367295427855,0.857992912674068,0.8702640225646772
-0.1194367295427855,-0.049707239019616156,0.8702640225646772,0.877009684466658
-0.049707239019616156,0.02034248763029356,0.877009684466658,0.8781771998814383
0.02034248763029356,0.09021268282163164,0.8781771998814383,0.873763648183054
0.09021268282163164,0.15955624968174198,0.873763648183054,0.8637912003197925
0.15955624968174198,0.2278835805443098,0.8637912003197925,0.8483246577688686
0.2278835805443098,0.29471900928720096,0.8483246577688686,0.8274772406578668
0.29471900928720096,0.35971362800852513,0.8274772406578668,0.8013589632575739
0.35971362800852513,0.4224180931874211,0.8013589632575739,0.7701462570360742
0.4224180931874211,0.48242664036633376,0.7701462570360742,0.7340429494409746
0.48242664036633376,0.5393762115622891,0.7340429494409746,0.6932676492722758
0.5393762115622891,0.5928897020608364,0.6932676492722758,0.6480900778877534
0.5928897020608364,0.6426312169824198,0.6480900778877534,0.5987956974401769
0.6426312169824198,0.688290101991935,0.5987956974401769,0.545692329657383
0.688290101991935,0.7295779015694275,0.545692329657383,0.4891131592297635
0.7295779015694275,0.7662158716449461,0.4891131592297635,0.42944273356971063
0.7662158716449461,0.7979997102978675,0.42944273356971063,0.36701018858023216
0.7979997102978675,0.8247068938591609,0.36701018858023216,0.30224290018061706
0.8247068938591609,0.8461549516527251,0.30224290018061706,0.2355976535224713
0.8461549516527251,0.8622339937944847,0.2355976535224713,0.1674192334660436
0.8622339937944847,0.8728275065485276,0.1674192334660436,0.09818872851649152
0.8728275065485276,0.8778707245082038,0.09818872851649152,0.028356572276895475
0.8778707245082038,0.8773340232499025,0.028356572276895475,-0.04169315662804873
0.8773340232499025,0.8712187037048087,-0.04169315662804873,-0.11146076010693984
0.8712187037048087,0.8595680874013496,-0.11146076010693984,-0.18050056423026473
0.8595680874013496,0.8424475728622438,-0.18050056423026473,-0.2484190966197083
0.8424475728622438,0.8199753053641503,-0.2484190966197083,-0.31474225032530156
0.8199753053641503,0.7922852142315591,-0.31474225032530156,-0.37907588594269837
0.7922852142315591,0.7595550932298025,-0.37907588594269837,-0.4410018893049764
0.7595550932298025,0.7220089217718932,-0.4410018893049764,-0.5001019347192357
0.7220089217718932,0.679861658036238,-0.5001019347192357,-0.5560388147768893
0.679861658036238,0.6333921287144051,-0.5560388147768893,-0.6084387141274943
0.6333921287144051,0.5828954035667566,-0.6084387141274943,-0.6569691113536207
0.5828954035667566,0.5286892156385194,-0.6569691113536207,-0.7013240303602735
0.5286892156385194,0.4711176398818995,-0.7013240303602735,-0.7412206520680653
0.4711176398818995,0.41054787573853324,-0.7412206520680653,-0.7764035957373172
0.41054787573853324,0.3473843623698363,-0.7764035957373172,-0.8066402059359061
0.3473843623698363,0.2819988109377496,-0.8066402059359061,-0.8317530878639683
0.2819988109377496,0.21484375406053835,-0.8317530878639683,-0.8515696782492729
0.21484375406053835,0.14630968337390837,-0.8515696782492729,-0.8659760036328967
0.14630968337390837,0.0768269700425186,-0.8659760036328967,-0.8748775860757394
0.0768269700425186,0.006892531377246547,-0.8748775860757394,-0.8782128981589039
0.006892531377246547,-0.06310720878561027,-0.8782128981589039,-0.8759652308320984
-0.06310720878561027,-0.13271983566285994,-0.8759652308320984,-0.8681447245681273
-0.13271983566285994,-0.20145190562613424,-0.8681447245681273,-0.8548094373865699
-0.20145190562613424,-0.2689312224410835,-0.8548094373865699,-0.8360417589318163
-0.2689312224410835,-0.3347088598994874,-0.8360417589318163,-0.811952957696451
-0.3347088598994874,-0.39833438510804775,-0.811952957696451,-0.7827101138863851
-0.11451189623791769,-0.044688817510742496,0.9549596036345742,0.9607586673364561
-0.044688817510742496,0.02538161706473896,0.9607586673364561,0.9614590876495677
0.02538161706473896,0.09528179568963102,0.9614590876495677,0.957059397527134
0.09528179568963102,0.16470246984273396,0.957059397527134,0.9475800202922444
0.16470246984273396,0.233254842394095,0.9475800202922444,0.9330704553866453
0.233254842394095,0.3005398885504236,0.9330704553866453,0.9136178504659633
0.3005398885504236,0.3662648249945475,0.9136178504659633,0.8893061120207664
0.3662648249945475,0.4300435678330188,0.8893061120207664,0.860273974199492
0.4300435678330188,0.4915137016043756,0.860273974199492,0.8266901239693005
0.4915137016043756,0.5503921030847714,0.8266901239693005,0.7887105343679217
0.5503921030847714,0.6063427894933691,0.7887105343679217,0.7465505319455428
0.6063427894933691,0.6590721766502468,0.7465505319455428,0.7004331796245429
0.6590721766502468,0.7083068850119119,0.7004331796245429,0.6505979022445192
0.7083068850119119,0.7537812831377622,0.6505979022445192,0.5973136113117281
0.7537812831377622,0.7952590078186192,0.5973136113117281,0.5408570811428748
0.7952590078186192,0.8325238375595505,0.5408570811428748,0.4815192855288679
0.8325238375595505,0.8653630321846506,0.4815192855288679,0.4196392358177612
0.8653630321846506,0.8936123695002636,0.4196392358177612,0.35552874672604906
0.8936123695002636,0.9171236788891608,0.35552874672604906,0.2895192737738601
0.9171236788891608,0.9357590510377649,0.2895192737738601,0.22200395662188388
0.9357590510377649,0.9494359768647376,0.22200395662188388,0.1532826425446936
0.9494359768647376,0.9580736714546041,0.1532826425446936,0.08374114042351688
0.9580736714546041,0.9616241228268578,0.08374114042351688,0.013794605586368025
0.9616241228268578,0.960072595281307,0.013794605586368025,-0.056261343012704024
0.316792018774394,0.38270997077890545,0.9825131057635681,0.958757849034372
0.38270997077890545,0.44687040713492965,0.958757849034372,0.9305830031729858
0.44687040713492965,0.508966413731466,0.9305830031729858,0.8981232808210988
0.508966413731466,0.5687260969448222,0.8981232808210988,0.8615202908960968
0.5687260969448222,0.6258589314248089,0.8615202908960968,0.820951604304192
0.6258589314248089,0.6801143326394659,0.820951604304192,0.7765949882607719
0.6801143326394659,0.7312358088331277,0.7765949882607719,0.7286589224715789
0.7312358088331277,0.7789844392114134,0.7286589224715789,0.6773678618171644
0.7789844392114134,0.823146409377028,0.6773678618171644,0.6229512957334717
0.823146409377028,0.8635059874019806,0.6229512957334717,0.5656766632828081
0.8635059874019806,0.8998939556374126,0.5656766632828081,0.5057844354823993
0.8998939556374126,0.9321281362300333,0.5057844354823993,0.4435747039211049
0.9321281362300333,0.960072595281307,0.4435747039211049,0.3793103448275863
0.960072595281307,0.9835961245180005,0.3793103448275863,0.3133050326826108
0.5602009161494337,0.6199705955156845,0.982077341230591,0.9454801527947954
0.6199705955156845,0.677366299137883,0.9454801527947954,0.9052438537465455
0.677366299137883,0.7321593529000772,0.9052438537465455,0.8615274260105847
0.7321593529000772,0.7841336047892042,0.8615274260105847,0.8145038953347092
0.7841336047892042,0.8330970095457837,0.8145038953347092,0.7643472796244961
0.8330970095457837,0.8788529671195977,0.7643472796244961,0.7112595435807514
0.8788529671195977,0.9212329661351231,0.7112595435807514,0.6554370939963252
0.9212329661351231,0.960072595281307,0.6554370939963252,0.5970961887477315
0.960072595281307,0.9952265096234005,0.5970961887477315,0.5364626330568902
0.7088490509350911,0.7645386508682304,0.9850291935465203,0.9424574505645815
0.7645386508682304,0.8176822270039823,0.9424574505645815,0.8967369024394325
0.8176822270039823,0.8680948029967619,0.8967369024394325,0.8480263056343968
0.8680948029967619,0.9156129357103839,0.8480263056343968,0.7964835561622645
0.9156129357103839,0.960072595281307,0.7964835561622645,0.7422867513611617
-0.4370569343470092,-0.4958429517644767,-0.7400693059200117,-0.7020348873955349
-0.4958429517644767,-0.5513431874634991,-0.7020348873955349,-0.6593373827955791
-0.5513431874634991,-0.6031800395406022,-0.6593373827955791,-0.6122669463821752
-0.6031800395406022,-0.6510129378766917,-0.6122669463821752,-0.5611336796601232
-0.6510129378766917,-0.6945315601475326,-0.5611336796601232,-0.5062673572782705
-0.6945315601475326,-0.7334327330959536,-0.5062673572782705,-0.448050256197593
-0.7334327330959536,-0.7674696518675963,-0.448050256197593,-0.3868524411516735
-0.7674696518675963,-0.7964094065409898,-0.3868524411516735,-0.3230919629697374
-0.7964094065409898,-0.8200689941778465,-0.3230919629697374,-0.2571673796701228
-0.8200689941778465,-0.8382827766926289,-0.2571673796701228,-0.1895312006547546
-0.8382827766926289,-0.8509220180044302,-0.1895312006547546,-0.12068014093676971
-0.8509220180044302,-0.8579190692478735,-0.12068014093676971,-0.05097738762512993
-0.8579190692478735,-0.8592160150279599,-0.05097738762512993,0.019066548333384947
-0.8592160150279599,-0.8548094373865699,0.019066548333384947,0.08892921960072608
-0.7096188747731398,-0.7599307120727781,-0.7822141560798548,-0.7334361920591301
-0.7599307120727781,-0.8069037211925563,-0.7334361920591301,-0.6814213952840503
-0.8069037211925563,-0.8503212271685705,-0.6814213952840503,-0.6264087723320921
-0.8503212271685705,-0.8899951134120507,-0.6264087723320921,-0.56863717298546
-0.8899951134120507,-0.9257515072329336,-0.56863717298546,-0.5083592127148746
0.7960779102163038,0.8049912087224873,0.137524913475066,0.06806686527449579
0.8049912087224873,0.8078559673019039,0.06806686527449579,-0.0018733131201172926
0.8078559673019039,0.8046561031436639,-0.0018733131201172926,-0.07179236756024399
0.8046561031436639,0.7954102328479915,-0.07179236756024399,-0.1412053630663629
0.7954102328479915,0.7801944339714957,-0.1412053630663629,-0.20953249132727014
0.7801944339714957,0.7591193908935054,-0.20953249132727014,-0.2762892991779261
0.7591193908935054,0.7323409017124094,-0.2762892991779261,-0.340977490602987
0.7323409017124094,0.7000711388092531,-0.340977490602987,-0.4030881640314239
0.7000711388092531,0.6625346062446837,-0.4030881640314239,-0.46218867243400774
0.6625346062446837,0.6200260031726519,-0.46218867243400774,-0.5178117926860581
0.6200260031726519,0.5728539093497409,-0.5178117926860581,-0.5695528864651624
0.5728539093497409,0.5213734526939959,-0.5695528864651624,-0.6170191507247135
0.5213734526939959,0.4659901403592226,-0.6170191507247135,-0.6598385429168082
0.4659901403592226,0.4070927654190746,-0.6598385429168082,-0.6977105469466705
0.4070927654190746,0.3451634284603293,-0.6977105469466705,-0.7303270194452121
0.3451634284603293,0.2806254829751995,-0.7303270194452121,-0.7574664973510049
0.2806254829751995,0.21399642932087382,-0.7574664973510049,-0.7789111063070631
0.21399642932087382,0.1457466808374912,-0.7789111063070631,-0.7945097162390439
0.1457466808374912,0.07638331555685474,-0.7945097162390439,-0.8041418911521672
0.07638331555685474,0.006490004101253444,-0.8041418911521672,-0.8077297211294375
0.006490004101253444,-0.06347582386201445,-0.8077297211294375,-0.8052521597390612
-0.06347582386201445,-0.13298294535250432,-0.8052521597390612,-0.7967223892835976
-0.13298294535250432,-0.20145190562613424,-0.7967223892835976,-0.7822141560798548
-0.20145190562613424,-0.26844142845601515,-0.7822141560798548,-0.761833472154954
-0.26844142845601515,-0.3334165036322001,-0.761833472154954,-0.7357266373822015
0.8967850800630324,0.8729097089678255,-0.28774595221281185,-0.3536142950529989
0.8729097089678255,0.8442109112732734,-0.3536142950529989,-0.41751119265212266
0.8442109112732734,0.810837105476971,-0.41751119265212266,-0.47910756474600336
0.810837105476971,0.7729733388958444,-0.47910756474600336,-0.5380579056720758
0.7729733388958444,0.730842203491542,-0.5380579056720758,-0.5940176669998267
0.730842203491542,0.6846583102934567,-0.5940176669998267,-0.6467020406669568
0.6846583102934567,0.6346869729136904,-0.6467020406669568,-0.695806150107427
0.6346869729136904,0.5812006185490373,-0.695806150107427,-0.7410619454876636
0.5812006185490373,0.5245009074410165,-0.7410619454876636,-0.7822141560798548
0.7829896157699014,0.8365378473944662,0.9809010607409816,0.9356496298695949
0.8365378473944662,0.887477313974592,0.9356496298695949,0.887477313974592
0.887477313974592,0.9356496298695949,0.887477313974592,0.8365378473944662
0.9356496298695949,0.9809010607409816,0.8365378473944662,0.7829896157699014
-0.7822141560798548,-0.7410619454876636,0.5245009074410165,0.5812006185490373
-0.7410619454876636,-0.695806150107427,0.5812006185490373,0.6346869729136904
-0.695806150107427,-0.6467020406669568,0.6346869729136904,0.6846583102934567
-0.6467020406669568,-0.5940176669998267,0.6846583102934567,0.730842203491542
-0.5940176669998267,-0.5380579056720758,0.730842203491542,0.7729733388958444
-0.5380579056720758,-0.47910756474600336,0.7729733388958444,0.810837105476971
-0.77771296890084,-0.7961653334420314,-0.24879019903083333,-0.18123407058582652
-0.7961653334420314,-0.8087557666738161,-0.18123407058582652,-0.11238398160295904
-0.8087557666738161,-0.8154048304251094,-0.11238398160295904,-0.04268493487682601
-0.8154048304251094,-0.8160577772276655,-0.04268493487682601,0.02734498363202742
-0.8160577772276655,-0.8107126893840547,0.02734498363202742,0.09712879382368311
-0.8107126893840547,-0.7994046252869105,0.09712879382368311,0.166229660301199
-0.7994046252869105,-0.7822141560798548,0.166229660301199,0.2341197822141563
-0.6056798834090722,-0.6429002859166589,-0.42183159991070185,-0.36257171093968377
-0.6429002859166589,-0.6743468965459027,-0.36257171093968377,-0.3000405104436026
-0.6743468965459027,-0.6997176420882176,-0.3000405104436026,-0.23484526376134318
-0.6997176420882176,-0.7188111274461353,-0.23484526376134318,-0.16750114587747467
-0.7188111274461353,-0.7314361594290557,-0.16750114587747467,-0.09867243677938031
-0.7314361594290557,-0.7374848449776383,-0.09867243677938031,-0.028986868327353532
-0.7374848449776383,-0.7369065660989542,-0.028986868327353532,0.041010297145496866
-0.7369065660989542,-0.7297032978431804,0.041010297145496866,0.11061312646598753
-0.7297032978431804,-0.7159461009804609,0.11061312646598753,0.1791992507042024
-0.7159461009804609,-0.6957444590168943,0.1791992507042024,0.24621097779845091
-0.6957444590168943,-0.6692939646004625,0.24621097779845091,0.3109900625898303
-0.6692939646004625,-0.6368206603786101,0.3109900625898303,0.37298481717992593
-0.6368206603786101,-0.5986202846167503,0.37298481717992593,0.4316260014898545
-0.5986202846167503,-0.5550451078148035,0.4316260014898545,0.4863755648047423
-0.5550451078148035,-0.5064847996904893,0.4863755648047423,0.5367480244010074
-0.5064847996904893,-0.4533652894803326,0.5367480244010074,0.5823007918173788
-0.4533652894803326,-0.3961630004084501,0.5823007918173788,0.6226220332157615
-0.3961630004084501,-0.33543284757770275,0.6226220332157615,0.6573257650585003
-0.33543284757770275,-0.271639804810627,0.6573257650585003,0.6861436852299534
-0.271639804810627,-0.20541746536826222,0.6861436852299534,0.7087834873127499
-0.20541746536826222,-0.13737960755693357,0.7087834873127499,0.7250422278488982
-0.13737960755693357,-0.06806576029812317,0.7250422278488982,0.7347893859447439
-0.06806576029812317,0.001827309309744729,0.7347893859447439,0.7379255294373315
0.001827309309744729,0.07169559254140667,0.7379255294373315,0.7344291558098779
0.07169559254140667,0.14095573601426592,0.7344291558098779,0.7243251534059421
0.14095573601426592,0.20891756771983516,0.7243251534059421,0.7077131708849731
0.20891756771983516,0.27501772978097017,0.7077131708849731,0.6847325919395311
0.27501772978097017,0.33865080700751893,0.6847325919395311,0.6555899050750618
0.33865080700751893,0.3992049589084232,0.6555899050750618,0.6205698393166379
0.3992049589084232,0.4561985708681304,0.6205698393166379,0.5799511891159355
0.4561985708681304,0.5090841397398638,0.5799511891159355,0.5341187889262164
0.5090841397398638,0.5573831394209094,0.5341187889262164,0.48349000106259665
0.5573831394209094,0.6006724641491776,0.48349000106259665,0.428509228788021
0.6006724641491776,0.638566914445553,0.428509228788021,0.3696604496871787
0.638566914445553,0.6707129909291403,0.3696604496871787,0.30748927550341154
0.6707129909291403,0.6968152330952742,0.30748927550341154,0.24257599889488968
0.6968152330952742,0.7166584848245732,0.24257599889488968,0.1754542730225408
0.7166584848245732,0.7300468795343427,0.1754542730225408,0.10679033346476596
0.7300468795343427,0.7368722460824191,0.10679033346476596,0.03716073619981275
0.7368722460824191,0.7370701499808572,0.03716073619981275,-0.03283632168071959
0.7370701499808572,0.7306397934668076,-0.03283632168071959,-0.10249467416350422
0.7306397934668076,0.7176378615084094,-0.10249467416350422,-0.17124417053529395
0.7176378615084094,0.6981741809858919,-0.17124417053529395,-0.2384753393028458
0.6981741809858919,0.6724400490281472,-0.2384753393028458,-0.30353102163720014
0.6724400490281472,0.6406430675618564,-0.30353102163720014,-0.36588542587804207
0.6406430675618564,0.6030795690425272,-0.36588542587804207,-0.4249467408901255
0.6030795690425272,0.5600960358224316,-0.4249467408901255,-0.4801730117798334
0.5600960358224316,0.5120770087345285,-0.4801730117798334,-0.5310742426750834
0.5120770087345285,0.4594468822662485,-0.5310742426750834,-0.577200366651084
0.4594468822662485,0.4026728663889352,-0.577200366651084,-0.6181385575936249
0.4026728663889352,0.3423162845340233,-0.6181385575936249,-0.6534900923678861
0.3423162845340233,0.27884187989497233,-0.6534900923678861,-0.6829831154243504
0.27884187989497233,0.21287801616662683,-0.6829831154243504,-0.7063219562097156
0.21287801616662683,0.14500048832805823,-0.7063219562097156,-0.7233060288547155
0.14500048832805823,0.07579296548074632,-0.7233060288547155,-0.7337855153549401
0.07579296548074632,0.005952305148007708,-0.7337855153549401,-0.7376580244778923
0.005952305148007708,-0.06396805047328435,-0.7376580244778923,-0.7348958225436997
-0.06396805047328435,-0.13333310302967027,-0.7348958225436997,-0.7255171051857425
-0.13333310302967027,-0.20145190562613424,-0.7255171051857425,-0.7096188747731398
-0.20145190562613424,-0.2678064977726502,-0.7096188747731398,-0.6873372422595407
-0.2678064977726502,-0.33175977022974157,-0.6873372422595407,-0.6588621202154248
-0.33175977022974157,-0.39267608173857715,-0.6588621202154248,-0.6244840296232632
-0.39267608173857715,-0.4500900524235236,-0.6244840296232632,-0.5844696241182644
-0.4500900524235236,-0.5034471573073627,-0.5844696241182644,-0.5392010343495676
-0.1860491530110816,-0.11723374544733067,0.8096617076738288,0.8224438838007035
-0.11723374544733067,-0.047545293832590985,0.8224438838007035,0.8293903926493071
-0.047545293832590985,0.02248942535004117,0.8293903926493071,0.8304423580098941
0.02248942535004117,0.09231206680545578,0.8304423580098941,0.8255968090734827
0.09231206680545578,0.16152450090744108,0.8255968090734827,0.8148820326678767
-0.7096188747731398,-0.6789610009936489,0.3067150635208713,0.36966884895845187
-0.6789610009936489,-0.6427343619064851,0.36966884895845187,0.4295878235391448
-0.6427343619064851,-0.6012585585685539,0.4295878235391448,0.4859540173091488
-0.6012585585685539,-0.55484377629335,0.4859540173091488,0.5383507920881816
-0.55484377629335,-0.5038894950274,0.5383507920881816,0.5863263400214029
0.2114215369045349,0.14402551253305163,-0.633847767685289,-0.6524609878534648
0.14402551253305163,0.07501546390574321,-0.6524609878534648,-0.6639337324089469
0.07501546390574321,0.0052404386921900414,-0.6639337324089469,-0.6681276358508662
0.0052404386921900414,-0.06461958855969907,-0.6681276358508662,-0.6650059588300736
-0.06461958855969907,-0.13379681806999977,-0.6650059588300736,-0.6545942739065477
-0.13379681806999977,-0.20145190562613424,-0.6545942739065477,-0.6370235934664247
-0.20145190562613424,-0.26694938730079687,-0.6370235934664247,-0.612481263759374
-0.26694938730079687,-0.3295467528384982,-0.612481263759374,-0.5812122022341046
-0.3968368343113714,-0.4502504438729612,-0.5239862780474921,-0.47885469001545145
-0.4502504438729612,-0.49856735153365717,-0.47885469001545145,-0.42830373522108656
-0.49856735153365717,-0.5412433219411115,-0.42830373522108656,-0.37290123975669254
-0.5412433219411115,-0.5777946812127885,-0.37290123975669254,-0.31327173418235754
-0.5777946812127885,-0.6078000115211928,-0.31327173418235754,-0.2501023830618173
-0.6078000115211928,-0.6309252844446036,-0.2501023830618173,-0.1840965617167708
-0.6309252844446036,-0.6468956662576641,-0.1840965617167708,-0.1160624790075695
-0.6468956662576641,-0.6555561862189159,-0.1160624790075695,-0.046655499199240946
-0.6555561862189159,-0.6567908097849189,-0.046655499199240946,0.023295386976006638
-0.6567908097849189,-0.650593752837606,0.023295386976006638,0.09290238092910319
-0.650593752837606,-0.6370235934664247,0.09290238092910319,0.16152450090744108
-0.6370235934664247,-0.6162545348719908,0.16152450090744108,0.2283274693781867
-0.6162545348719908,-0.5885293629919397,0.2283274693781867,0.2924893885001576
-0.5885293629919397,-0.5541228073041014,0.2924893885001576,0.35338162439474696
-0.5541228073041014,-0.5134624358789128,0.35338162439474696,0.4102447854847704
-0.5134624358789128,-0.4669637775417077,0.4102447854847704,0.4624965701234125
-0.4669637775417077,-0.41518531420769844,0.4624965701234125,0.5095029306250378
-0.41518531420769844,-0.35871226084184993,0.5095029306250378,0.5507371180511027
-0.35871226084184993,-0.2981690473162034,0.5507371180511027,0.5857430282767602
-0.2981690473162034,-0.23427666894938337,0.5857430282767602,0.6141074025605902
-0.23427666894938337,-0.16769989756772286,0.6141074025605902,0.6355344167289263
-0.16769989756772286,-0.09923760203767451,0.6355344167289263,0.6497637844777395
-0.09923760203767451,-0.029685177936862872,0.6497637844777395,0.6566381218667232
-0.029685177936862872,0.04026584037025582,0.6566381218667232,0.6560848272070186
0.04026584037025582,0.10972846404819703,0.6560848272070186,0.6481065658786924
0.10972846404819703,0.1779258025359136,0.6481065658786924,0.6328021965016453
0.1779258025359136,0.24415331708545396,0.6328021965016453,0.6103271014625722
0.24415331708545396,0.3075998796914954,0.6103271014625722,0.5809527690430034
0.3075998796914954,0.3676018650449908,0.5809527690430034,0.544983003824528
0.3676018650449908,0.4234279947857391,0.544983003824528,0.5028520389239244
0.4234279947857391,0.47446107764082224,0.5028520389239244,0.4550295666787809
0.47446107764082224,0.5201242136645725,0.4550295666787809,0.4020570262476113
0.5201242136645725,0.5598845493215043,0.4020570262476113,0.34456074390233904
0.5598845493215043,0.5933257451204839,0.34456074390233904,0.28314512909695044
0.5933257451204839,0.6200462739011108,0.28314512909695044,0.21854751561116226
0.6200462739011108,0.6397646885132726,0.21854751561116226,0.15144410614381898
0.6397646885132726,0.6522447991133122,0.15144410614381898,0.08261195307492986
0.6522447991133122,0.6573392934633442,0.08261195307492986,0.01291609852117337
0.6573392934633442,0.6550013622077475,0.01291609852117337,-0.05699799120150906
0.6550013622077475,0.6452464980698978,-0.05699799120150906,-0.12627892165915977
0.6452464980698978,0.6282098517244394,-0.12627892165915977,-0.19405036680406373
0.6282098517244394,0.6040470698952156,-0.19405036680406373,-0.25969999075337313
0.6040470698952156,0.5730409242124643,-0.25969999075337313,-0.3224203672289685
0.5730409242124643,0.5355747071133479,-0.3224203672289685,-0.38145025589722514
0.5355747071133479,0.49204781601295067,-0.38145025589722514,-0.43617347773476656
0.49204781601295067,0.4429587727249238,-0.43617347773476656,-0.48596260824557636
0.4429587727249238,0.3888599972517215,-0.48596260824557636,-0.530258256756851
0.3888599972517215,0.330372103153612,-0.530258256756851,-0.5685542742264562
0.330372103153612,0.2681093625967994,-0.5685542742264562,-0.6004422083470397
-0.4572540324969774,-0.5128110818193192,-0.6542906052314271,-0.6117130418461758
-0.5128110818193192,-0.5644283121597096,-0.6117130418461758,-0.5644283121597096
-0.5644283121597096,-0.6117130418461758,-0.5644283121597096,-0.5128110818193192
-0.6117130418461758,-0.6542906052314271,-0.5128110818193192,-0.4572540324969774
0.14272390500240784,0.07396850991822856,-0.5821294764213015,-0.5947747005399338
0.07396850991822856,0.004279162995613817,-0.5947747005399338,-0.5993275351660996
0.004279162995613817,-0.06549596662488799,-0.5993275351660996,-0.5957394686595605
-0.06549596662488799,-0.13441744278806256,-0.5957394686595605,-0.5840467751899321
-0.13441744278806256,-0.20145190562613424,-0.5840467751899321,-0.5644283121597096
-0.20145190562613424,-0.2658020064940214,-0.5644283121597096,-0.5371480298170057
-0.2658020064940214,-0.32654265491127643,-0.5371480298170057,-0.5025586667326691
-0.32654265491127643,-0.38282566650526395,-0.5025586667326691,-0.46114676519764597
-0.38282566650526395,-0.4339008647606062,-0.46114676519764597,-0.4134712016950808
-0.4339008647606062,-0.479097365870238,-0.4134712016950808,-0.3601536152171231
-0.479097365870238,-0.5177792525608271,-0.3601536152171231,-0.3019373466188289
-0.5177792525608271,-0.5493986858083053,-0.3019373466188289,-0.23966452843663555
-0.5493986858083053,-0.5735745042270521,-0.23966452843663555,-0.17408854572740617
-0.5735745042270521,-0.5899478640204877,-0.17408854572740617,-0.10617252659760312
-0.5899478640204877,-0.5983077693844682,-0.10617252659760312,-0.03681561260864208
-0.5983077693844682,-0.5985391837593528,-0.03681561260864208,0.03309058293794531
-0.5985391837593528,-0.5906412063285779,0.03309058293794531,0.10248722729263471
-0.5906412063285779,-0.5747169105158041,0.10248722729263471,0.1705216539634995
-0.5747169105158041,-0.5509726082999604,0.1705216539634995,0.2362687581869869
-0.5509726082999604,-0.5197737214196205,0.2362687581869869,0.29873986881269987
0.292460201275609,0.35656171560380523,0.7531511794290418,0.7249994628257825
0.35656171560380523,0.41798931369886994,0.7249994628257825,0.6914016420902604
0.41798931369886994,0.47628331682510106,0.6914016420902604,0.6526073083885973
0.47628331682510106,0.5309924335650082,0.6526073083885973,0.6089170345498416
0.5309924335650082,0.5817145583887731,0.6089170345498416,0.5606530949460697
0.5817145583887731,0.6280674094045646,0.5606530949460697,0.5081789759048085
0.6280674094045646,0.6696914700544465,0.5081789759048085,0.4519056261343013
0.6696914700544465,0.7063062464756249,0.4519056261343013,0.39223211547386794
0.7063062464756249,0.7376089974956856,0.39223211547386794,0.3296311468761144
0.7376089974956856,0.7633880085272,0.3296311468761144,0.2645215600858728
-0.6575453384029719,-0.6132159593374706,0.4927018038153208,0.5468804748753786
-0.6132159593374706,-0.5644283121597096,0.5468804748753786,0.5970961887477315
-0.5644283121597096,-0.5115540326792867,0.5970961887477315,0.6429809772929531
-0.5115540326792867,-0.4549591953784464,0.6429809772929531,0.6842025072996905
-0.06678941701919805,-0.13530894733791798,-0.5273172819347824,-0.5139989639222198
-0.13530894733791798,-0.20145190562613424,-0.5139989639222198,-0.49183303085299457
-0.20145190562613424,-0.2642158452568526,-0.49183303085299457,-0.46118705557745177
-0.2642158452568526,-0.32234899700770503,-0.46118705557745177,-0.4226293958664177
-0.32234899700770503,-0.37482259373511817,-0.4226293958664177,-0.3768993641625715
-0.37482259373511817,-0.4209837902157322,-0.3768993641625715,-0.32455930689588086
-0.39399045015115264,-0.43054738766130896,-0.29623215917031565,-0.2399795106359912
-0.43054738766130896,-0.4591703730195572,-0.2399795106359912,-0.1791727506341294
-0.4591703730195572,-0.47919889763549184,-0.1791727506341294,-0.11527427450973204
-0.47919889763549184,-0.4904033001702288,-0.11527427450973204,-0.04902398427680554
-0.4904033001702288,-0.4924899389108899,-0.04902398427680554,0.018207247345353617
-0.4924899389108899,-0.48545331430908556,0.018207247345353617,0.08480746661309846
-0.48545331430908556,-0.4693794096923526,0.08480746661309846,0.1500640384240972
-0.4693794096923526,-0.44461081748422904,0.1500640384240972,0.21245406176115478
-0.44461081748422904,-0.41161349668362235,0.21245406176115478,0.2708671399935634
-0.41161349668362235,-0.37094246772488015,0.2708671399935634,0.3243077635743381
-0.37094246772488015,-0.32343877381872677,0.3243077635743381,0.37167249092371857
-0.32343877381872677,-0.2698076054488482,0.37167249092371857,0.41223288674960723
-0.2698076054488482,-0.2113511381215405,0.41223288674960723,0.4450192734371674
-0.2113511381215405,-0.14887930613012845,0.4450192734371674,0.46960141919412113
-0.14887930613012845,-0.08352596972819126,0.46960141919412113,0.4854822619511545
-0.08352596972819126,-0.01697651233079034,0.4854822619511545,0.49230161826223995
-0.01697651233079034,0.05016744520820704,0.49230161826223995,0.4900115337707929
0.05016744520820704,0.11639330468028897,0.4900115337707929,0.4786019542914719
0.11639330468028897,0.18036572517862481,0.4786019542914719,0.45831713330554136
0.18036572517862481,0.24100901413560605,0.45831713330554136,0.42951160437618063
0.24100901413560605,0.29714700379765735,0.42951160437618063,0.3927447279648333
0.29714700379765735,0.34776759441195115,0.3927447279648333,0.34868558527720905
0.34776759441195115,0.3919532576169009,0.34868558527720905,0.29812033975302943
0.3919532576169009,0.42880998106342294,0.29812033975302943,0.24208329214614532
0.42880998106342294,0.45774640676945255,0.24208329214614532,0.18146528294692232
0.45774640676945255,0.4780979372754808,0.18146528294692232,0.11774234131438921
0.4780979372754808,0.48965340185772743,0.11774234131438921,0.05156952167964812
0.48965340185772743,0.4920924432398972,0.05156952167964812,-0.015620359278031515
0.4920924432398972,0.485401018206433,-0.015620359278031515,-0.08224456068007602
0.485401018206433,0.4696653923787313,-0.08224456068007602,-0.14755259302474688
0.4696653923787313,0.44523396853982167,-0.14755259302474688,-0.21000798754497207
0.44523396853982167,0.41253884888070913,-0.21000798754497207,-0.2685656141440361
0.41253884888070913,0.37215197350357854,-0.2685656141440361,-0.32217677142650303
0.37215197350357854,0.3248953145212181,-0.32217677142650303,-0.36975292017196926
0.3248953145212181,0.2714797435400147,-0.36975292017196926,-0.41055079375881476
0.2714797435400147,0.21322892658104475,-0.41055079375881476,-0.44358315970581397
0.21322892658104475,0.15089367162640177,-0.44358315970581397,-0.46844717468660124
0.15089367162640177,0.08561567526028457,-0.46844717468660124,-0.48462424027745477
0.08561567526028457,0.016333938294010864,-0.48462424027745477,-0.49183303085299457
0.4527865331318943,0.4930611549718307,0.362222695495533,0.30511306851276787
0.4930611549718307,0.5261489119017733,0.30511306851276787,0.24362467975590762
0.5261489119017733,0.5516168183710572,0.24362467975590762,0.17856901666042213
0.5516168183710572,0.5690666240544371,0.17856901666042213,0.11096665960126173
0.5690666240544371,0.5782667763067761,0.11096665960126173,0.04171641826154615
0.5782667763067761,0.5790694021598479,0.04171641826154615,-0.028172479800642858
0.5790694021598479,0.57146972614327,-0.028172479800642858,-0.09756959798907683
0.57146972614327,0.5555668759186589,-0.09756959798907683,-0.16560556278741334
0.5555668759186589,0.531593355304361,-0.16560556278741334,-0.23123716630467828
0.531593355304361,0.499926507613782,-0.23123716630467828,-0.2934586707598559
0.499926507613782,0.46098496378213305,-0.2934586707598559,-0.3514536891203818
0.46098496378213305,0.41535227203111225,-0.3514536891203818,-0.4043410709692026
0.41535227203111225,0.3636858515600121,-0.4043410709692026,-0.45135807715840814
0.3636858515600121,0.3067150635208713,-0.45135807715840814,-0.49183303085299457
0.3067150635208713,0.24534153317653984,-0.49183303085299457,-0.5251657050775679
0.24173871199047237,0.18637482649503312,-0.36614371895447506,-0.3971678873652378
0.18637482649503312,0.1273459170879745,-0.3971678873652378,-0.41980982866966254
0.1273459170879745,0.06545675234959569,-0.41980982866966254,-0.4337645482417113
0.06545675234959569,0.0024218156101682986,-0.4337645482417113,-0.4386454387854303
0.0024218156101682986,-0.06085894145835402,-0.4386454387854303,-0.4343855787345723
-0.06085894145835402,-0.12885662431941913,-0.4343855787345723,-0.41923774954627946
-0.12885662431941913,-0.1935073888019887,-0.41923774954627946,-0.3936361305700181
-0.1935073888019887,-0.24834251240764116,-0.3936361305700181,-0.3615819250447396
-0.24834251240764116,-0.29785417715184015,-0.3615819250447396,-0.3220547808989874
-0.29785417715184015,-0.3411015737285722,-0.3220547808989874,-0.27587456225725193
-0.3411015737285722,-0.37733461799310974,-0.27587456225725193,-0.22382266150943264
-0.37733461799310974,-0.40566117787042455,-0.22382266150943264,-0.16714600032555038
-0.40566117787042455,-0.42552839335185055,-0.16714600032555038,-0.10698267055490918
-0.42552839335185055,-0.43651752278480427,-0.10698267055490918,-0.04464100901861556
-0.43651752278480427,-0.4384162436302861,-0.04464100901861556,0.018777579059894522
-0.4384162436302861,-0.43119995518607157,0.018777579059894522,0.08153868496330796
-0.43119995518607157,-0.4149562607025167,0.08153868496330796,0.14287812910215703
-0.4108424098427208,-0.3590673293751365,0.4016234890411019,0.44849256788522274
-0.3590673293751365,-0.3019620768144575,0.44849256788522274,0.48874929604866546
-0.3019620768144575,-0.24043851013830986,0.48874929604866546,0.5217550736635965
-0.24043851013830986,-0.17532722187457628,0.5217550736635965,0.5470661871420248
-0.17532722187457628,-0.10766414186863238,0.5470661871420248,0.5642796937923649
-0.10766414186863238,-0.03839467160814347,0.5642796937923649,0.5731587852689248
-0.03839467160814347,0.03148873543977815,0.5731587852689248,0.573563956136478
0.03148873543977815,0.10083347831080225,0.573563956136478,0.5654925762930789
0.10083347831080225,0.16871956863349857,0.5654925762930789,0.549058225006003
0.16871956863349857,0.2341197822141563,0.549058225006003,0.5245009074410165
0.2341197822141563,0.29602522637381323,0.5245009074410165,0.4922400454733724
0.29602522637381323,0.3536039878394319,0.4922400454733724,0.4526735955985455
-0.17880589041811434,-0.22730653723032201,-0.324970065001461,-0.293067130684472
-0.22730653723032201,-0.2704470073925148,-0.293067130684472,-0.2537595795142127
-0.2704470073925148,-0.30673023381466813,-0.2537595795142127,-0.20840250824689732
-0.30673023381466813,-0.3355923474643132,-0.20840250824689732,-0.1577075696823571
-0.3355923474643132,-0.35609150894717545,-0.1577075696823571,-0.10330634892600943
-0.35609150894717545,-0.3678588934086091,-0.10330634892600943,-0.04617452087097218
-0.3678588934086091,-0.3705223296832606,-0.04617452087097218,0.012030126502439398
-0.3705223296832606,-0.36403054951057323,0.012030126502439398,0.06994515925848144
-0.36403054951057323,-0.3485467148149737,0.06994515925848144,0.1261149187811832
-0.3485467148149737,-0.32444044432307373,0.1261149187811832,0.17918504647277045
-0.32444044432307373,-0.2924672061090845,0.17918504647277045,0.22762100072558278
-0.2924672061090845,-0.25310121237461336,0.22762100072558278,0.2706789086176
-0.25310121237461336,-0.20769111025098186,0.2706789086176,0.3068732949367401
-0.20769111025098186,-0.15697335471954366,0.3068732949367401,0.33562638041196036
-0.15697335471954366,-0.10253587324690594,0.33562638041196036,0.35602181601029437
-0.10253587324690594,-0.045406222190278345,0.35602181601029437,0.36767147673986145
-0.045406222190278345,0.012784117791078797,0.36767147673986145,0.370215976178055
0.012784117791078797,0.0706610122432465,0.370215976178055,0.36360607792971256
0.0706610122432465,0.12677704159974645,0.36360607792971256,0.34800740572005684
0.12677704159974645,0.17977147011485073,0.34800740572005684,0.32379452861644187
0.17977147011485073,0.22812354300418924,0.32379452861644187,0.2917187270732957
0.22812354300418924,0.27107330271155616,0.2917187270732957,0.2522664214001953
0.27107330271155616,0.3071502910674322,0.2522664214001953,0.20677835141033252
0.3071502910674322,0.3357626259422497,0.20677835141033252,0.1560158779725347
0.3357626259422497,0.3560170799671638,0.1560158779725347,0.10153200618237612
0.3560170799671638,0.36751136315646704,0.10153200618237612,0.04439849744945401
0.36751136315646704,0.3698989125855774,0.04439849744945401,-0.013779611781421619
0.3698989125855774,0.36313329006766715,-0.013779611781421619,-0.07161261537004737
0.36313329006766715,0.347383155284956,-0.07161261537004737,-0.12766481070596924
0.347383155284956,0.3230295791144373,-0.12766481070596924,-0.1805667944250693
0.3230295791144373,0.29081871606845433,-0.1805667944250693,-0.22881525213123222
0.29081871606845433,0.25125211431561434,-0.22881525213123222,-0.27163071622226287
0.25125211431561434,0.20566109917880304,-0.27163071622226287,-0.30756116281204127
0.20566109917880304,0.15483012753751857,-0.30756116281204127,-0.3360013565003982
0.15483012753751857,0.10029254662736342,-0.3360013565003982,-0.35607595013599935
0.10029254662736342,0.04314955497606565,-0.35607595013599935,-0.36737682938455196
0.04314955497606565,-0.015018063690672045,-0.36737682938455196,-0.3695691012427771
-0.015018063690672045,-0.07280137078046534,-0.3695691012427771,-0.36260985930048883
-0.07280137078046534,-0.12885662431941913,-0.36260985930048883,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
0.2936229931373453,0.30229732954549315,0.075909595545125,0.023922279608399766
0.30229732954549315,0.30184150092799755,0.023922279608399766,-0.02875506071756595
0.30184150092799755,0.29226508630999404,-0.02875506071756595,-0.08059426401670822
0.29226508630999404,0.27392067342225257,-0.08059426401670822,-0.12985055338243467
0.27392067342225257,0.2471624130087111,-0.12985055338243467,-0.1754516557435004
0.2471624130087111,0.21312877967884902,-0.1754516557435004,-0.21547203354628908
0.21312877967884902,0.1725924459202397,-0.21547203354628908,-0.24908422747578862
0.1725924459202397,0.12676336605915317,-0.24908422747578862,-0.27521139499024283
0.12676336605915317,0.07713841308697433,-0.27521139499024283,-0.2929829969265053
0.07713841308697433,0.02520519316301839,-0.2929829969265053,-0.30188286169001755
0.02520519316301839,-0.02743798129674435,-0.30188286169001755,-0.3016536836556296
-0.02743798129674435,-0.07929633063266761,-0.3016536836556296,-0.29229954974425343
-0.07929633063266761,-0.12885662431941913,-0.29229954974425343,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
0.24230148138661756,0.2933148354887578,0.37423183037545527,0.3357156935075054
0.2933148354887578,0.3382629693707033,0.3357156935075054,0.29033764412083585
0.3382629693707033,0.3793103448275863,0.29033764412083585,0.2341197822141563
0.3793103448275863,0.4111829600245891,0.2341197822141563,0.1721813002347885
-0.17097165022222216,-0.2092292644257231,-0.23221775735692074,-0.19839180725562644
-0.2092292644257231,-0.24112650114734524,-0.19839180725562644,-0.15802844311989095
-0.24112650114734524,-0.26528971787081135,-0.15802844311989095,-0.11276433444459577
-0.26528971787081135,-0.28108991426517804,-0.11276433444459577,-0.0637311024231707
-0.28108991426517804,-0.2879009699492253,-0.0637311024231707,-0.012870766466668404
-0.2879009699492253,-0.28557418587795236,-0.012870766466668404,0.03845783039710793
-0.28557418587795236,-0.27404718693284935,0.03845783039710793,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.25383507239302416,0.08892921960072608,0.13637846132701248
-0.25383507239302416,-0.22557951348562366,0.13637846132701248,0.17934919170081387
-0.22557951348562366,-0.1902515488690708,0.17934919170081387,0.21651164379054744
-0.1902515488690708,-0.14868293613091788,0.21651164379054744,0.24695593925415427
-0.14868293613091788,-0.10246036973670192,0.24695593925415427,0.26947497965775313
-0.10246036973670192,-0.052949316843863725,0.26947497965775313,0.28342899747382067
-0.052949316843863725,-0.0017151055836162055,0.28342899747382067,0.28836455396782146
-0.0017151055836162055,0.04916333177168686,0.28836455396782146,0.2841832677357965
0.04916333177168686,0.09897624843228958,0.2841832677357965,0.270928521552255
0.09897624843228958,0.14523383981676075,0.270928521552255,0.24925064078617343
0.14523383981676075,0.18722687362611556,0.24925064078617343,0.21951280403636075
0.18722687362611556,0.22311669933224887,0.21951280403636075,0.1829732209186996
0.22311669933224887,0.2521572200108535,0.1829732209186996,0.14034952220422414
-0.09875261510759281,-0.13507688304868115,-0.18601181381796295,-0.16151121090400167
-0.13507688304868115,-0.16580565447869722,-0.16151121090400167,-0.12968747481649467
-0.16580565447869722,-0.1887569546862493,-0.12968747481649467,-0.09306878814895492
-0.1887569546862493,-0.20396730766958948,-0.09306878814895492,-0.05163697189323213
-0.20396730766958948,-0.21020062420543684,-0.05163697189323213,-0.007988401469081974
-0.21020062420543684,-0.20726000167659397,-0.007988401469081974,0.03564620336834179
-0.20726000167659397,-0.1951996178033154,0.03564620336834179,0.07812355902767654
-0.1951996178033154,-0.1748656167849919,0.07812355902767654,0.11665377563623291
-0.1748656167849919,-0.14674365037570836,0.11665377563623291,0.15043663893609271
-0.14674365037570836,-0.11216982179643598,0.15043663893609271,0.17765704784887348
-0.11216982179643598,-0.07281272412180817,0.17765704784887348,0.19703160988892066
-0.07281272412180817,-0.029959779265119835,0.19703160988892066,0.20785631243088631
-0.029959779265119835,0.013147477514595662,0.20785631243088631,0.20954635428614665
0.013147477514595662,0.0565081494032349,0.20954635428614665,0.20215736460413702
0.0565081494032349,0.09734910045692247,0.20215736460413702,0.18591177566211203
0.09734910045692247,0.13373008178181922,0.18591177566211203,0.16166483808660193
0.13373008178181922,0.16456320572287875,0.16166483808660193,0.13006508196675814
0.16456320572287875,0.18763806668725702,0.13006508196675814,0.09365161471208627
0.18763806668725702,0.20301313421984557,0.09365161471208627,0.05236746062603692
0.20301313421984557,0.20942458648111462,0.05236746062603692,0.008775540364263978
0.20942458648111462,0.2066538223095442,0.008775540364263978,-0.034773102768578035
0.2066538223095442,0.19476247137928304,-0.034773102768578035,-0.07720987505115129
0.19476247137928304,0.17456545146240443,-0.07720987505115129,-0.1157607253157189
0.17456545146240443,0.14658386075011776,-0.1157607253157189,-0.14955144703562806
0.14658386075011776,0.11214140167392794,-0.14955144703562806,-0.1767936764079442
0.11214140167392794,0.07289015515704156,-0.1767936764079442,-0.1962085073872516
0.07289015515704156,0.030124955859316183,-0.1962085073872516,-0.20707949492011313
0.030124955859316183,-0.012890571594083688,-0.20707949492011313,-0.2088156747837936
-0.012890571594083688,-0.056261343012704024,-0.2088156747837936,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
0.10724070654327322,0.08136400280695755,-0.09150780276864268,-0.11504555772915548
0.08136400280695755,0.04919182904329422,-0.11504555772915548,-0.13195894184001522
0.04919182904329422,0.013400547668342755,-0.13195894184001522,-0.14011113148993026
0.013400547668342755,-0.021171061100085375,-0.14011113148993026,-0.13908516235290158
-0.021171061100085375,-0.056261343012704024,-0.13908516235290158,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.08764933220031235,-0.12885662431941913,-0.11004759613981319
-0.08764933220031235,-0.11208610087423199,-0.11004759613981319,-0.08513512179543359
-0.11208610087423199,-0.1303491325400521,-0.08513512179543359,-0.05331525276379201
-0.1303491325400521,-0.13969642751497013,-0.05331525276379201,-0.018465977178473425
-0.13969642751497013,-0.14007061700576906,-0.018465977178473425,0.01592508927114733
-0.14007061700576906,-0.13121545237999532,0.01592508927114733,0.051755715195654695
-0.13121545237999532,-0.11373202343286093,0.051755715195654695,0.08356982394331958
-0.11373202343286093,-0.08988457342378264,0.08356982394331958,0.1088935388047827
0.042614329964284936,0.015877729555185294,-0.0678314335689697,-0.07835453844388807
0.015877729555185294,-0.010077475857882767,-0.07835453844388807,-0.07920162814077758
-0.010077475857882767,-0.03283115385552493,-0.07920162814077758,-0.07268875001651298
-0.03283115385552493,-0.056261343012704024,-0.07268875001651298,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.07268875001651298,-0.056261343012704024,-0.03283115385552493
-0.07268875001651298,-0.07920162814077758,-0.03283115385552493,-0.010077475857882767
-0.07920162814077758,-0.07835453844388807,-0.010077475857882767,0.015877729555185294
-0.07835453844388807,-0.0678314335689697,0.015877729555185294,0.042614329964284936
-0.0035983080144048607,0.02894238363890267,0.125966527459624,0.12257565546833549
0.02894238363890267,0.0607794394812724,0.12257565546833549,0.11021037165130632
0.0607794394812724,0.08892921960072608,0.11021037165130632,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.11021037165130632,0.08892921960072608,0.0607794394812724
0.11021037165130632,0.12257565546833549,0.0607794394812724,0.02894238363890267
0.12257565546833549,0.125966527459624,0.02894238363890267,-0.0035983080144048607


==> data/pendulum/trajectory_learned_hamiltonian_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> data/pendulum/trajectory_learned_polynomial_vf.csv <==
t,theta_dot,theta
0.2,-1.6340492631711927,0.8804721513677154
0.4,-2.8233099575093643,0.4229880191550948
0.6000000000000001,-3.0810127863950374,-0.1860313455241817
0.8,-2.2433382057374276,-0.7348297037851151
1,-0.7100818472763616,-1.0368376549492782
1.2000000000000002,0.9946101201585763,-1.0078640053259613
1.4000000000000001,2.454236891423908,-0.6549210096372626
1.6,3.1634923794153664,-0.07646327896451814
1.8,2.758316591484145,0.5347810165268568
2,1.4244721412416605,0.9639451289365517
2.2,-0.2807204969524297,1.0804303485459845
2.4000000000000004,-1.922228303202694,0.8556998073117581
2.6,-3.032921992889201,0.34674551431262646
2.8000000000000003,-3.12104219899515,-0.2883536323558871
3,-2.1059994657427916,-0.8265070314245817
3.2,-0.47610797762227947,-1.0899680019832827
3.4000000000000004,1.261035522090978,-1.010121894047462
3.6,2.6897966339380543,-0.605619546384584
3.8000000000000003,3.2785632417960864,0.009367107160826699
4,2.701710800767818,0.6264772249126916
4.2,1.2458033732162535,1.0307114479681843
4.4,-0.5105196276694047,1.1055039849848636
4.6000000000000005,-2.156002328227852,0.8335036174031035
4.800000000000001,-3.19822034125862,0.2832177908421833
5,-3.144485527513634,-0.37156535848541344
5.2,-1.9914403844480182,-0.8996822196292309
5.4,-0.29166920020640735,-1.1321932634787057
5.6000000000000005,1.470659091506947,-1.0123646174183891
5.800000000000001,2.875665405337762,-0.567207077897834
6,3.3680396284424363,0.07648466955532122
6.2,2.657754047008514,0.6980368530828895
6.4,1.1127589798917665,1.0834624064549105
6.6000000000000005,-0.6817129609884008,1.1272968880163527
6.800000000000001,-2.334206531529073,0.8196968414308592
7,-3.328119411433372,0.23748577615422323
7.2,-3.1689422248842694,-0.4333418473000578
7.4,-1.915648725575664,-0.9555821813318763
7.6000000000000005,-0.16583837743719257,-1.167225649537993
7.800000000000001,1.6194321101523672,-1.0196157558066663
8,3.015560480340375,-0.5448083405870007
8.200000000000001,3.445134136898769,0.12148311633326048
8.4,2.6425872410558693,0.7491739086703368
8.6,1.0357513499444753,1.124625427344276
8.8,-0.7886061621738529,1.1497996257613805
9,-2.456249936961617,0.8189576185654909
9.200000000000001,-3.430460622666285,0.21353353177683068
9.4,-3.2086130249116316,-0.47201557155590285
9.600000000000001,-1.8902226077414557,-0.9952572703939386
9.8,-0.10517509383300279,-1.19788673933093
10,1.7039397403300776,-1.0357050195375295


==> data/pendulum/trajectory_simple_pendulum.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_pos_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819632926207452,-0.0708619086826011,2.825770796599071,-0.033397324569333954
0.2,0.7716723462393368,-0.14122866811835524,2.820774638062209,-0.06700036559649701
0.3,0.7545675856135052,-0.21059737273448173,2.8124195387136885,-0.1010183872348834
0.4,0.7307235665620083,-0.2784503959657071,2.8006624654736263,-0.13566766038899633
0.5,0.7002529998996728,-0.3442500055896086,2.785441613566268,-0.17117473465849714
0.6,0.6633143055991239,-0.4074353298777812,2.7666748531027054,-0.20777941561978128
0.7,0.6201202149586751,-0.46742238821709914,2.744257739041767,-0.24573731688441197
0.8,0.5709465969329042,-0.5236077886588996,2.718061089964135,-0.2853218257321336
0.9,0.5161405608318012,-0.5753764896755992,2.687928143615892,-0.3268252737565256
1,0.45612683262594217,-0.6221137240526671,2.6536713130687866,-0.370559045056966
1.1,0.39141144701939495,-0.663220788283441,2.6150685728162713,-0.41685227412397735
1.2,0.32258195967106196,-0.698133945028749,2.571859554854446,-0.46604869125303
1.3,0.250303655062549,-0.7263452280306399,2.5237414718144437,-0.518501034230546
1.4,0.1753115751292927,-0.7474235532961916,2.470365107014482,-0.5745622925265892
1.5,0.09839857433390306,-0.7610343071374657,2.4113312764231334,-0.6345729307983335
1.6,0.020399965174706235,-0.7669555643933893,2.3461884021635835,-0.6988430394685565
1.7,-0.057824388505728325,-0.7650893173402905,2.274432222441134,-0.767628284390451
1.8,-0.135409467452699,-0.755466552058281,2.1955091436897125,-0.841098535370469
1.9,-0.21150480682843392,-0.7382456358834488,2.1088253475926515,-0.9192983022699779
2,-0.2852933212295582,-0.7137041868372132,2.013764359325289,-1.0020988047714703
2.1,-0.35600811166129687,-0.6822252777393067,1.9097161394640088,-1.0891428153438543
2.2,-0.4229462783071112,-0.6442793828943433,1.796120444607415,-1.1797856124757873
2.3,-0.48547901245009323,-0.600403826357617,1.6725255815731455,-1.2730385362890801
2.4,-0.5430575694188232,-0.5511815985999555,1.5386601202463515,-1.3675254305870368
2.5,-0.5952150988600817,-0.49722128422900785,1.3945094621510785,-1.461465654375711
2.6,-0.6415646821534057,-0.43913952636643,1.2403824106456878,-1.5526984961807684
2.7,-0.6817942426407609,-0.3775470222836399,1.0769479879485833,-1.6387602939083694
2.8,-0.7156592174965348,-0.31303858241779153,0.9052240898981717,-1.7170162811475276
2.9,-0.742973985557443,-0.24618734819980997,0.7265104264446463,-1.7848354428928788
3,-0.7636030378432345,-0.1775429132060862,0.5422776231363586,-1.8397836700624226
3.1,-0.7774527834186551,-0.10763284234169661,0.354044277673829,-1.8798050612472665
3.2,-0.7844647346485089,-0.03696692595413188,0.16328256295918545,-1.9033667639791432
3.3,-0.7846106359596517,0.033956580029099834,-0.028617183925718256,-1.909556255432508
3.4,-0.7778899091865998,0.10464351168493649,-0.22031889207864558,-1.8981328855339055
3.5,-0.7643295989467639,0.17459594448462334,-0.41047615875651494,-1.8695405235903735
3.6,-0.7439868253066957,0.24330471442170556,-0.5976745389231436,-1.824883915729293
3.7,-0.7169535637008646,0.3102431140719841,-0.7804212939180927,-1.7658641885925481
3.8,-0.6833633844126233,0.3748625396397831,-0.9572002058401327,-1.6946671144628362
3.9,-0.6433996007401572,0.4365908385038877,-1.1265785018820071,-1.613805558455757
4,-0.5973040912532178,0.49483402987267017,-1.2873303876602105,-1.5259316085084387
4.1,-0.545385905003436,0.5489819173493388,-1.4385374189357503,-1.4336457581523412
4.2,-0.48802866039331166,0.5984178559829963,-1.5796392133034314,-1.3393327932437509
4.3,-0.42569574831027085,0.6425325833123686,-1.7104289604379959,-1.2450456802806504
4.4,-0.35893244409316466,0.6807416289639808,-1.8310055740908435,-1.1524449076812036
4.5,-0.28836424727971366,0.712505300561651,-1.9417022298679671,-1.0627878669440127
4.6,-0.21469108818799926,0.737349854761438,-2.0430099842640965,-0.9769553322983539
4.7,-0.13867740486750468,0.7548881153436944,-2.1355093772424794,-0.895500153352824
4.8,-0.06113847511894709,0.7648376698820275,-2.219816212808648,-0.8187053766132986
4.9,0.017076281685639405,0.7670348777098883,-2.296542674660804,-0.7466426514560098
5,0.09510206598033907,0.7614432626631956,-2.3662719895497704,-0.6792254651307694
5.1,0.17207839437010986,0.7481554109875783,-2.4295436939208903,-0.6162546213722182
5.2,0.24716853323087817,0.7273881729556325,-2.4868464990976196,-0.5574553009743183
5.3,0.3195774913745279,0.6994716758752009,-2.5386162156361674,-0.5025061447129876
5.4,0.38856750214369584,0.6648332871830606,-2.5852368141236837,-0.45106133842549484
5.5,0.4534701269388178,0.6239781329795092,-2.627043271505615,-0.40276683364570165
5.6,0.5136944023182877,0.5774680133485975,-2.664325305585753,-0.3572718227473254
5.7,0.5687308087675513,0.5259005495312793,-2.6973314339850125,-0.3142364612045955
5.8,0.6181512199728202,0.4698901728501417,-2.726273018713598,-0.2733366678932902
5.9,0.6616053439506823,0.4100521848062006,-2.7513280989882096,-0.2342666735907598
6,0.6988144424944346,0.34699065990314365,-2.7726448953204166,-0.196739858249855
6.1,0.7295632812716675,0.2812905059042649,-2.7903449380780536,-0.1604882939899738
6.2,0.7536913133694882,0.21351360001690234,-2.8045257849580234,-0.12526131762259005
6.3,0.7710840499435924,0.14419861439298978,-2.8152633218288536,-0.0908233610440774
6.4,0.7816654473652471,0.07386393435582717,-2.8226136165814513,-0.05695126243648112
6.5,0.7853919642893136,0.003012957442519955,-2.826614340536179,-0.023431196467449376
6.6,0.7822487638477676,-0.06785899152757385,-2.82728575509793,0.0099446749019058
6.7,0.7722483440250298,-0.13825692396384168,-2.8246312436543777,0.043381701352167755
6.8,0.755431693267464,-0.2076784142527132,-2.81863740053984,0.0770862851447836
6.9,0.7318718901897691,-0.27560658496984236,-2.8092736812782286,0.11126941858568598
7,0.7016798800513511,-0.3415046383073138,-2.796491592955383,0.1461501121334809
7.1,0.6650119722173037,-0.40481270747976594,-2.7802234528326153,0.18195856918607062
7.2,0.6220784112240421,-0.46494774655961824,-2.7603807139162284,0.21893905898551919
7.3,0.5731522113000456,-0.5213070594385307,-2.736851827329329,0.2573523242947182
7.4,0.5185773115232489,-0.5732758879620672,-2.709499703168697,0.2974773145446056
7.5,0.45877504309217865,-0.6202391574243181,-2.678158757783763,0.3396120860363645
7.6,0.39424795601302126,-0.6615971138403234,-2.642631529255535,0.38407352590300264
7.7,0.32558019228223706,-0.6967841189909277,-2.6026849801478305,0.43119554124554266
7.8,0.25343386854681377,-0.7252894055767032,-2.5580465332961557,0.48132526477185966
7.9,0.1785412802947464,-0.7466782100268188,-2.508399969196699,0.5348165901475509
8,0.10169311712010036,-0.7606114624081043,-2.45338151291782,0.5920203147615256
8.1,0.023723237748726686,-0.7668621833082792,-2.392576545772379,0.6532699676521073
8.2,-0.054509148789490605,-0.7653269526601376,-2.3255176894104257,0.7188622540764689
8.3,-0.13213883952647248,-0.7560312632572971,-2.2516854109118403,0.789030917741909
8.4,-0.20831435826751796,-0.7391281939207972,-2.170512846819007,0.8639129839241653
8.5,-0.282216842496757,-0.7148905427480811,-2.0813971288549116,0.943506684741451
8.6,-0.3530769568247221,-0.6836972467004567,-1.983720057525052,1.0276211859785482
8.7,-0.4201888500273724,-0.6460154749492031,-1.8768812000467936,1.1158197913378212
8.8,-0.4829204156083666,-0.6023801449817995,-1.7603458453010983,1.207360821765563
8.9,-0.5407194427976447,-0.5533727293930912,-1.633708092068321,1.3011437648372226
9,-0.5931156183074576,-0.4996011045232547,-1.4967651604679622,1.3956720916244736
9.1,-0.6397187130812872,-0.44168188325692503,-1.349592820057873,1.4890471131711602
9.2,-0.6802136086426638,-0.3802262471771604,-1.1926052547835293,1.579007204542064
9.3,-0.714353044126357,-0.31582982793698106,-1.0265791825438506,1.6630216006929877
9.4,-0.7419490771597443,-0.24906675087333444,-0.852625918069622,1.738436971158979
9.5,-0.76286424267358,-0.18048760015639717,-0.6721090108293644,1.8026607471803318
9.6,-0.777003319097,-0.11062080798788626,-0.48652572233756086,1.8533538571762607
9.7,-0.7843064432587841,-0.03997680498784724,-0.29738842028926793,1.8886032137206648
9.8,-0.7847441459707015,0.030945809476747636,-0.10614554242678073,1.9070528659761918
9.9,-0.7783146922306252,0.10165285868536691,0.08583403513627749,1.907987026537266
10,-0.7650439204935784,0.1716467344587434,0.2772185240201904,1.891369366938072
10.1,-0.7449875920508582,0.2404188892016631,0.46664577678482155,1.8578449112526203
10.2,-0.7182360759331351,0.30744346593941707,0.652676209666857,1.8087049459274627
10.3,-0.6849210184561084,0.37217284449049537,0.8338014775300823,1.7458089541034238
10.4,-0.6452234450250222,0.434035863951476,1.008517487565112,1.6714584877486
10.5,-0.5993825671304196,0.4924393878450885,1.175440583623581,1.5882282823652478
10.6,-0.5477044164165075,0.5467737388001936,1.3334279996553922,1.4987743234132944
10.7,-0.49056931957183325,0.59642228732049,1.481665279587967,1.4056481022148712
10.8,-0.4284372132761078,0.6407751283206656,1.6197001889756257,1.3111451621352228
10.9,-0.3618499001233806,0.6792463471144797,1.7474235141309862,1.2172053816242807
11,-0.2914295614786654,0.7112939206652172,1.8650120091183013,1.1253682503593334
11.1,-0.2178731397111759,0.736440877069364,1.9728537109425905,1.036774861044442
11.2,-0.14194258618233438,0.7542959703247951,2.071472930940261,0.9522025127496104
11.3,-0.06445134057186333,0.7645720181952874,2.1614656864918578,0.8721174059519967
11.4,0.01375225702981632,0.7671001211198842,2.2434501068736603,0.7967336285958682
11.5,0.09180366216331479,0.7618383158551555,2.3180318552759074,0.726070443533612
11.6,0.16884180670902513,0.7488737584393851,2.3857822789756935,0.6600033764031327
11.7,0.2440285684111086,0.7284182046217417,2.4472262398521614,0.5983071907583108
11.8,0.31656684731006385,0.700797266484269,2.5028367256814454,0.5406904918399209
11.9,0.38571617402224856,0.6664345598696446,2.5530338828670427,0.48682260935798166
12,0.4508049707704571,0.6258323325070335,2.598186727374862,0.4363538123118874
12.1,0.5112388736935621,0.5795504093024997,2.6386163323896774,0.3889300056157559
12.2,0.5665048785565002,0.5281852946623644,2.674599708397351,0.3442029903828872
12.3,0.6161714525935686,0.47235105490119284,2.706373883495982,0.3018372320373438
12.4,0.6598851098399449,0.41266322875567213,2.734139901254121,0.26151392632143705
12.5,0.6973642271135279,0.349726558164566,2.7580665598068883,0.22293298844871764
12.6,0.7283910494523276,0.2841268720420552,2.7782938144007834,0.18581346941133353
12.7,0.7528028876509849,0.2164270546970016,2.7949357884385475,0.1498927721786505
12.8,0.7704834628832439,0.14716672345528897,2.8080833617250134,0.1149249822817109
12.9,0.7813552331914986,0.07686503044257419,2.8178063340622,0.08067853688294725
13,0.7853733698613585,0.0060258784392441915,2.8241551623523464,0.04693339488836925
13.1,0.7825218626569325,-0.064855219759627,2.82716224900906,0.013477865017419793
13.2,0.7728120421043901,-0.1352834218095137,2.8268427865753485,-0.019894777072397746
13.3,0.756283630353603,-0.20475676729269585,2.823195166510782,-0.053389812208124596
13.4,0.7330082411665215,-0.2727591171235055,2.816200933189292,-0.08721465513103002
13.5,0.7030950700363482,-0.33875460395037865,2.8058242924206045,-0.12158234092003276
13.6,0.6666983287066416,-0.402184367424499,2.792011187855878,-0.1567148817015246
13.7,0.6240257890903039,-0.4624662993867873,2.7746879129769413,-0.19284640139655146
13.8,0.575347626948113,-0.5189984144839725,2.753759298719225,-0.23022585468235174
13.9,0.5210046214564152,-0.571166255640174,2.7291064807685976,-0.26911925498343603
14,0.4614147191665747,-0.618354469969006,2.7005842025257802,-0.3098112066512412
14.1,0.3970769862497524,-0.6599622928060717,2.6680177376070753,-0.3526054616722599
14.2,0.328572142397482,-0.6954222236997606,2.6311994348804686,-0.3978242529851388
14.3,0.25655912168931977,-0.7242207298979105,2.589884896470677,-0.44580594174903215
14.4,0.18176745264729216,-0.7459194017522712,2.5437889565799856,-0.496900476004806
14.5,0.10498563316730546,-0.7601747425633792,2.4925816171724913,-0.5514620267600772
14.6,0.027046036071888813,-0.7667547401160973,2.4358842529918068,-0.6098379708728469
14.7,-0.05119281965291595,-0.7655505722733738,2.3732666295241365,-0.6723531853570075
14.8,-0.1288655832095194,-0.7565822364635513,2.304245605713862,-0.7392886594130461
14.9,-0.20511980171805883,-0.7399975085664752,2.228286795995784,-0.810853197872334
15,-0.27913486607847865,-0.7160643420343442,2.1448110596397885,-0.8871472484890139
15.1,-0.35013902992096996,-0.6851575052023188,2.0532082899860287,-0.968118306091854
15.2,-0.4174235091491233,-0.6477408247232923,1.952861482296374,-1.0535084130842818
15.3,-0.4803529105167551,-0.6043467730363319,1.8431840679545621,-1.142796099734551
15.4,-0.5383715606229349,-0.5555552681083616,1.723672494510875,-1.2351378712925167
15.5,-0.5910056795493477,-0.5019734458551472,1.5939733175331348,-1.3293179631617402
15.6,-0.6378617183794462,-0.44421786381678363,1.4539592144308588,-1.4237188218872021
15.7,-0.6786215036698332,-0.38290017028962575,1.3038017892071068,-1.5163271031138223
15.8,-0.7130350617712534,-0.31861680739592146,1.1440228857594503,-1.6047886204827038
15.9,-0.7409121114200836,-0.2519428807415897,0.9755044511625027,-1.6865186542369315
16,-0.7621132186214294,-0.1834299681590803,0.7994437733244049,-1.7588617849550578
16.1,-0.7765415200086532,-0.11360737405442645,0.617257462397343,-1.8192812134145977
16.2,-0.7841357651313346,-0.04298618055715992,0.4304586000622557,-1.865548371620858
16.3,-0.7848652654323645,0.02793465368700581,0.24054612632186684,-1.8959046807961835
16.4,-0.7787271303721497,0.0986609234429642,0.04894337640065553,-1.9091784277199708
16.5,-0.7657459975708019,0.16869532504406295,-0.1429982299090799,-1.9048540137837335
16.6,-0.7459762765890899,0.23752991682276764,-0.33394485621513337,-1.8830995947353693
16.7,-0.7195067432501359,0.30463968264852964,-0.5225141623759165,-1.8447582804506832
16.8,-0.6864671343716868,0.36947798433011003,-0.7072421356801206,-1.7913010079938227
16.9,-0.6470361996840918,0.43147465375685407,-0.88661147875598,-1.7247343685525827
17,-0.6014505016895036,0.49003740557686876,-1.0591408364527948,-1.647460538813683
17.1,-0.5500130716679994,0.5445571026387235,-1.2235066219182404,-1.5620988781609444
17.2,-0.4931009525973459,0.5944171617125159,-1.378656991924292,-1.4712925876675604
17.3,-0.4311706288330496,0.6390070603468291,-1.5238844863604795,-1.3775305904852913
17.4,-0.364760429647502,0.6777394715715181,-1.658843209891932,-1.2830103008519718
17.5,-0.29448920723067745,0.7100700843557551,-1.7835163296158905,-1.189554590641493
17.6,-0.22105089838459166,0.7355187344899975,-1.8981516832981182,-1.0985822303560855
17.7,-0.14520494376950177,0.7536901394879907,-2.003185449322254,-1.0111211787850372
17.8,-0.06776291511393782,0.7642923736322009,-2.0991694204765032,-0.9278500243094319
17.9,0.010427960662179851,0.7671512946655561,-2.186710684479057,-0.8491536134965338
18,0.08850343005075276,0.7622194565319746,-2.266426640240894,-0.7751821962162254
18.1,0.16560187588910158,0.7495785766906953,-2.338914510971728,-0.70590719929513
18.2,0.24088381995989533,0.7294352967702973,-2.4047327034960704,-0.6411700057313383
18.3,0.31355008192684247,0.7021106846193851,-2.464390942669941,-0.5807224086746523
18.4,0.38285751185768524,0.6680245691448043,-2.5183464189851033,-0.524258818794391
18.5,0.4481314077877387,0.6276762813633628,-2.567003774960986,-0.4714410424939626
18.6,0.5087740127773084,0.5816236329993699,-2.610717361232946,-0.4219167324250033
18.7,0.5642688377866094,0.5304619769276563,-2.6497946960814245,-0.37533265121501463
18.8,0.6141809370283454,0.4748049855590204,-2.6845004447836205,-0.33134380054281715
18.9,0.6581536193822142,0.4152684134163395,-2.7150605001516883,-0.2896193121224327
19,0.695902363986943,0.35245765575872756,-2.741665918984079,-0.249845834090346
19.1,0.7272068796249911,0.28695945336184175,-2.764476566537678,-0.21172900194708813
19.2,0.7519023170645676,0.21933769614626478,-2.7836244035469666,-0.17499346123336654
19.3,0.769870591645222,0.15013295382207645,-2.7992163689153102,-0.13938179967531283
19.4,0.7810326535714339,0.07986515654102186,-2.8113368539975183,-0.10465265060712223
19.5,0.7853423811947136,0.009038722682330799,-2.8200497355216028,-0.0705781925976315
19.6,0.7827825873298607,-0.06185063286160694,-2.8253999721114216,-0.036941217528519865
19.7,0.7733634377785432,-0.1323081989590861,-2.827414767124835,-0.0035318868808914064
19.8,0.757123394199976,-0.20183246954712403,-2.826104285971142,0.02985573022239324
19.9,0.7341326133877786,-0.269908033646341,-2.821461921023599,0.06342718386113753
20,0.7044985553839772,-0.33599994559213214,-2.813464122404493,0.09739118755574801
20.1,0.6683733532637652,-0.3995503514683247,-2.802069771733759,0.1319631180981777
20.2,0.6259623227792932,-0.4599780912939961,-2.787219113585873,0.16736829206312315
20.3,0.577532812290486,-0.5166819004129533,-2.7688322613923053,0.20384497450518174
20.4,0.5234224550087626,-0.5690476433057111,-2.7468072386711664,0.24164700697711075
20.5,0.4640458185757657,-0.6164597183471782,-2.7210176036836247,0.2810458232189964
20.6,0.39989848691696,-0.6583163788808921,-2.691309667681141,0.3223317199953851
20.7,0.3315577532591269,-0.6940483021662396,-2.657499271507485,0.3658141023438956
20.8,0.2596793545806616,-0.7231392319369481,-2.6193682120963335,0.41182033548213665
20.9,0.18499003025950983,-0.7451471488835296,-2.576660373529624,0.4606928201165503
21,0.10827605882878194,-0.7597241586688949,-2.5290776542489404,0.512783700336001
21.1,0.030368295242577226,-0.7666332366815107,-2.476275930333381,0.56844645922221
21.2,-0.047875466407848934,-0.7657601685169948,-2.417861448341169,0.628023628030359
21.3,-0.1255897630155844,-0.7571194541404864,-2.3533882413097786,0.6918295354932804
21.4,-0.20192119918066032,-0.7408535528077899,-2.282357543148305,0.7601269699167539
21.5,-0.27604744998766756,-0.7172255490759514,-2.2042206690501494,0.8330966082272798
21.6,-0.3471943834891703,-0.6866060106732892,-2.118387400749599,0.9107983487660466
21.7,-0.41465030162784117,-0.6494553848569617,-2.0242425139984124,0.9931242550885144
21.8,-0.47777653596961656,-0.6063036607227047,-1.9211735011432183,1.07974405385893
21.9,-0.5360139546432635,-0.5577291649478797,-1.8086123323236472,1.1700462442444068
22,-0.5888853083911414,-0.5043382605064047,-1.686092612440127,1.263080964364427
22.1,-0.6359937196705884,-0.4467474228881778,-1.5533201935004812,1.3575144701089115
22.2,-0.6770179460651911,-0.3855687477499659,-1.4102498125831644,1.4516086318422539
22.3,-0.7117052840982829,-0.3213994776103969,-1.257153594282519,1.5432403046374703
22.4,-0.7398630990246587,-0.25481569602163834,-1.0946620072331414,1.629972553638143
22.5,-0.7613499738998201,-0.18636997572599306,-0.9237582431626536,1.7091810328368755
22.6,-0.7760673894104139,-0.11659250175397849,-0.7457168643244834,1.7782252637206177
22.7,-0.7839527006551494,-0.04599501788213216,-0.5619963403450057,1.8346412687228388
22.8,-0.7849739940999093,0.024923147039291382,-0.37411547594533895,1.876325472055998
22.9,-0.7791272213084312,0.09566774334669037,-0.183554211619511,1.9016841987689497
23,-0.7664358233191982,0.1657417565095359,0.00828876899231007,1.9097360696606978
23.1,-0.7469528687502104,0.23463783824294346,0.20007439884390066,1.9001680797491471
23.2,-0.7207655523117888,0.3018318074851702,0.3904606123577209,1.8733521052888618
23.3,-0.6880017133930192,0.36677800409300376,0.5780417332837207,1.8303252077352956
23.4,-0.6488378444198319,0.4289072548894875,0.7613318450054785,1.7727298160510099
23.5,-0.6035078722677124,0.48762813606946326,0.9388128145142979,1.7027071387833563
23.6,-0.5523118401885593,0.5423320624024783,1.1090371317961512,1.622743976630994
23.7,-0.4956235214418554,0.5924025229573043,1.270751659312704,1.5354869055136677
23.8,-0.43389595253079133,0.6372284151488548,1.4230020316843308,1.4435503264628797
23.9,-0.3676639841330712,0.6762210373602924,1.565189257178263,1.3493483061741356
24,-0.297543129853743,0.7088338230591573,1.6970707560865839,1.2549727754402658
24.1,-0.22422430491524467,0.734583452108077,1.8187162223267872,1.1621270536817636
24.2,-0.14846441540869262,0.7530706399201332,1.9304376848567215,1.0721104775188428
24.3,-0.07107313476671474,0.7639987445403343,2.032712935464975,0.9858416579499403
24.4,0.007103457359153655,0.7671883974368953,2.126115883317089,0.9039054809073438
24.5,0.08520143395918096,0.7625866741777342,2.2112606990026022,0.8266107376699637
24.6,0.16235866396347728,0.7502698461373407,2.2887613625302894,0.7540488163778392
24.7,0.2377343462665956,0.7304394217300997,2.359205022257194,0.6861476491005324
24.8,0.3105272488480041,0.7034118959986624,2.4231362868373445,0.6227180682509771
24.9,0.37999156380007326,0.669603275673065,2.4810494161621723,0.5634917508251636
25,0.44544948030467324,0.629509936678895,2.5333858122138584,0.5081511068586498
25.1,0.5062998559782483,0.5836876394432011,2.5805348208207297,0.45635204963367104
25.2,0.5620227171835536,0.5327305505542052,2.6228364378933207,0.4077407846365854
25.3,0.6121796989889029,0.477251919549063,2.66058498311725,0.36196573961761097
25.4,0.656410894357695,0.41786769450177264,2.694033142751852,0.3186856382188149
25.5,0.6944288690366418,0.3551839082883307,2.723396027684634,0.277574575407905
25.6,0.7260107802217259,0.28978820740146827,2.7488550300849055,0.2383247759505822
25.7,0.750989605556141,0.22224548587858892,2.770561369388152,0.20064759642646823
25.8,0.7692454396391855,0.15309726849893654,2.7886392678401863,0.164273183850986
25.9,0.7806977111510978,0.0828642737188159,2.803188708212515,0.1289491339169586
26,0.7852989981396876,0.012051450546658252,2.8142877716917307,0.09443840205348925
26.1,0.7830309355852695,-0.058845270032320665,2.8219945469671095,0.060516660830282294
26.2,0.7739025262529429,-0.1293312961928641,2.8263486027091442,0.02696924246116198
26.3,0.7579509766922982,-0.19890556273505056,2.8273720086588576,-0.006412165864624189
26.4,0.7352449983527438,-0.26705337602818624,2.825069921925154,-0.039832994998893756
26.5,0.705890327053682,-0.3332407076618628,2.819430726050283,-0.07349937463919753
26.6,0.6700370305682969,-0.3969107068258303,2.8104257165711184,-0.10762165554793607
26.7,0.6278879879050098,-0.4574831658806622,2.7980083546682857,-0.14241782871796752
26.8,0.5797077378316084,-0.5143575591943099,2.782113064897399,-0.1781167755276023
26.9,0.5258307764805166,-0.566920095275841,2.7626535918554476,-0.21496116044152214
27,0.4666682993535171,-0.6145549441562402,2.7395209414727955,-0.2532098758515935
27.1,0.4027124106011238,-0.6566594137266661,2.7125808663142914,-0.29313989156355846
27.2,0.33453697003639626,-0.6926623960915069,2.681670938248523,-0.33504722869472225
27.3,0.2627945050373566,-0.7220449483285245,2.646597245838614,-0.3792468311904809
27.4,0.1882089459634108,-0.744361478416953,2.60713071023861,-0.42607095929456634
27.5,0.11156432418504367,-0.7592597264197497,2.5630031237816064,-0.4758655907607909
27.6,0.033689944368472946,-0.7664976771283012,2.513903076988622,-0.5289842888826882
27.7,-0.04455715926170334,-0.7659557342605501,2.4594720072804663,-0.5857787808029533
27.8,-0.12231144694847142,-0.7576428986719063,2.39930079886513,-0.6465852605458083
27.9,-0.19871861485699976,-0.7416962997373651,2.3329276827342467,-0.7117054316385147
28,-0.2729546533126938,-0.718374129437496,2.2598385106444008,-0.7813811493823852
28.1,-0.3442430707190243,-0.6880427228563823,2.1794710332518985,-0.8557615182851112
28.2,-0.4118692743476102,-0.6511591106906387,2.091225402941503,-0.9348617164335435
28.3,-0.47519133226113097,-0.6082507600125717,1.9944837158130488,-1.0185135261332872
28.4,-0.5336466581411786,-0.5598943694959706,1.8886416613823511,-1.1063090843307508
28.5,-0.5867545306340161,-0.5066954972745997,1.7731548342607422,-1.19754172067915
28.6,-0.6341147355740557,-0.4492705109416845,1.647600315007617,-1.291151072653157
28.7,-0.6754029494984245,-0.3882319338522566,1.511750149678147,-1.3856834909941391
28.8,-0.7103637233309881,-0.32417779601776786,1.365647353172527,-1.4792818849848897
28.9,-0.7388020506712115,-0.25768515467117487,1.2096683654941591,-1.5697196006638858
29,-0.7605745153591499,-0.18930758206671422,1.0445518517932906,-1.6544882757837975
29.1,-0.7755809319785714,-0.11957615112995924,0.8713767266086649,-1.7309393204654084
29.2,-0.7837572519561004,-0.04900327662508796,0.6914850712527505,-1.7964645157446089
29.3,-0.7850703310668541,0.02191132732044191,0.5063659559580439,-1.8486892153346959
29.4,-0.7795149632153453,0.09267335403789803,0.3175348627136786,-1.8856482023037706
29.5,-0.767113395158777,0.16278606570689919,0.1264489026687795,-1.9059217868631744
29.6,-0.7479173614872106,0.23174269397620728,-0.06551582060496688,-1.9087238617592257
29.7,-0.7220124891980181,0.29901988232732934,-0.2570267126807725,-1.8939454579342734
29.8,-0.689524738013053,0.3640729465578918,-0.4467277804754689,-1.8621604517689434
29.9,-0.65062835681021,0.42633371301940215,-0.6331883796085291,-1.8145946001284345
30,-0.6055546502205752,0.4852116233552975,-0.8149050403886854,-1.753052348895893


==> data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819605337085597,-0.07069665628761918,2.825728601317488,-0.03361302943289381
0.2,0.7716626301786459,-0.14090772892939735,2.820605250887063,-0.06743845753708483
0.30000000000000004,0.7545504920176117,-0.2101393052523815,2.8120361703578296,-0.10169231973486748


==> data/pendulum/trajectory_simple_pendulum_hamiltonian_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7817220542790827,-0.06429664287350949,2.8264429709765078,-0.029570404502736215
0.2,0.7737657880471959,-0.12872865822935228,2.830684743329743,-0.060684565056413564
0.30000000000000004,0.7610003171321473,-0.19291027499593352,2.8381843243059834,-0.09328905261954537


==> data/pendulum/trajectory_simple_pendulum_poly_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7823618157092036,-0.060971282135395176,2.823799846020431,-0.06286942618458206
0.2,0.7731672423607947,-0.12304003180668052,2.815840520258507,-0.0941234114981634
0.3,0.7577432165316983,-0.18542453573235224,2.805165193108478,-0.11924173077188722
0.4,0.7360998281827804,-0.24728287145360878,2.791924896221932,-0.14627721781806557
0.5,0.7083335789320916,-0.3077326279321295,2.7757040197980922,-0.1794844884712627
0.6,0.6746301374572229,-0.3658780005853002,2.755687670120794,-0.22295410069375435
0.7,0.6352640339005691,-0.4208436760846331,2.73058634964921,-0.28232476465837236
0.8,0.5905947272504617,-0.4718128496934811,2.698417763612965,-0.3659253381449793
0.9,0.5410588447279878,-0.5180649470426754,2.656266044728199,-0.4832833486826708
1,0.48715887950387593,-0.5590078818609638,2.6006749541825003,-0.6317722287840153
1.1,0.42944913430355836,-0.594200215767062,2.5301474670857638,-0.7727942149151809
1.2,0.36852008597635405,-0.6233602643090745,2.4478279461329464,-0.8648614183794784
1.3,0.3049825321913293,-0.6463614100733472,2.358513591393383,-0.9170009573374022
1.4,0.23945284767866143,-0.6632149668252427,2.2649740103643516,-0.95225159505212
1.5,0.17254046197898779,-0.6740434532477494,2.1682429182596206,-0.9818871669601484
1.6,0.10483833817456735,-0.6790479601664211,2.068649380285485,-1.0098681347166496
1.7,0.03691684720064936,-0.678473491948132,1.966274784167057,-1.0376613906287213
1.8,-0.03067894303112386,-0.6725758926439276,1.8611009667165916,-1.0659287980597085
1.9,-0.09742887751611347,-0.6615933314080849,1.7530619225776394,-1.095002862137349
2,-0.16283479458434122,-0.6457245012010848,1.6420689467854976,-1.1250146321716143
2.1,-0.226415818097113,-0.6251148606995589,1.5280289997659788,-1.155920243560542
2.2,-0.2877027095052481,-0.5998516300509861,1.410862482428013,-1.1874913410726093
2.3,-0.34623217318458777,-0.5699678715955703,1.2905229086013026,-1.2192889773805127
2.4,-0.40154203002993283,-0.5354558663576409,1.167019565850428,-1.2506311363416445
2.5,-0.45316819756845095,-0.49628982065387583,1.04044333732905,-1.2805640373567955
2.6,-0.5006443919988369,-0.4524574486586182,0.9109946548923922,-1.3078512040650145
2.7,-0.5435053741956817,-0.40399888034595044,0.779010863806879,-1.3309993265887512
2.8,-0.5812943217688066,-0.35104953316877846,0.6449882163887966,-1.3483441609143123
2.9,-0.6135744616717219,-0.2938813244076917,0.5095913572544605,-1.3582171577424023
3,-0.6399444296563743,-0.23293461956602346,0.373641940481858,-1.359193250937494
3.1,-0.6600560150665513,-0.1688326846975577,0.2380801252544007,-1.3503719766606468
3.2,-0.6736321902557258,-0.10237212578521117,0.10390074246990501,-1.331579861824984
3.3,-0.6804828689095513,-0.034487121358173896,-0.02792110512669997,-1.3033609671388025
3.4,-0.6805159103890595,0.03380872232914007,-0.15649015440032657,-1.2667029831807528
3.5,-0.6737415706242463,0.10149331293540945,-0.2810137425691836,-1.222590597481838
3.6,-0.660269749232819,0.16760699376291535,-0.4007784930955102,-1.171558472410785
3.7,-0.6403006725185069,0.2313110740772793,-0.515087927453456,-1.1133693610947601
3.8,-0.6141107172661439,0.29192554568820994,-0.6231756898047991,-1.0468472372731346
3.9,-0.582035641737924,0.34894326509223533,-0.7241092044103871,-0.9698512794599774
4,-0.5444534843262057,0.4020232062448365,-0.8166983779357064,-0.8794122783630814
4.1,-0.5017689401942096,0.4509687712451129,-0.8994299375514008,-0.7721325989918034
4.2,-0.45440036249507554,0.49569811603912034,-0.9704615289201541,-0.6450075171218033
4.3,-0.4027698743427733,0.5362125011132541,-1.0277229675280823,-0.4967375823762378
4.4,-0.34729656410143145,0.5725667490485048,-1.069163054942337,-0.32922947073539377
4.5,-0.2883924347881459,0.6048439254878166,-1.0931217033460667,-0.14842160295510873
4.6,-0.22646064511144365,0.6331348244952509,-1.0987085990562864,0.03652168868022358
4.7,-0.16189557315240624,0.6575219267573423,-1.0860138307491496,0.21564170361867355
4.8,-0.09508429068518678,0.6780670888984062,-1.0560454768262266,0.38092807993519007
4.9,-0.026409117606463264,0.6948021218602454,-1.0104448505401469,0.5278280858514062
5,0.043748993586756865,0.7077214545141187,-0.9511381684787404,0.6550470784096473
5.1,0.11500640712894802,0.7167761376633733,-0.8800669195587354,0.7633469574230606
5.2,0.1869722032274158,0.7218685614909399,-0.799046351415568,0.8543206126804292
5.3,0.25924306391563945,0.7228474074672053,-0.7097239406091806,0.9296538739179218
5.4,0.3313976415717977,0.71950274379511,-0.6135855850620898,0.9908829193614533
5.5,0.40299048033444745,0.7115618491241044,-0.5119700823359657,1.0394298124816475
5.6,0.47354561890885827,0.698687135058282,-0.40607571113835017,1.0766944564861265
5.7,0.542550171879551,0.6804786679743259,-0.29696051286842906,1.1040775533050353
5.8,0.6094485364682514,0.6564847179442471,-0.1855447484319801,1.1229188017371858
5.9,0.6736382129607718,0.6262238698557351,-0.07262185776683777,1.13439865645111
6,0.7344685218925228,0.5892212066125058,0.04112119719566011,1.13945520748374
6.1,0.7912436484770107,0.54505819786837,0.15507702161363035,1.1387365136766183
6.2,0.8432311692693238,0.4934312046145407,0.2686875453643753,1.1325781642518817
6.3,0.889676459312145,0.43420855957969146,0.38141182595685835,1.1209826459350742
6.4,0.9298222010013361,0.3674733532790849,0.4926910183179602,1.1035810110814785
6.5,0.9629309863506841,0.293541320648295,0.6019083503779155,1.079572223934592
6.6,0.9883083209247235,0.21295147470081077,0.7083425374752614,1.0476577151746467
6.7,1.005323663599447,0.12643865625128295,0.8111161951593518,1.0060170730929545
6.8,1.0134285561093075,0.03490620699066094,0.9091469540006062,0.9524011337755055
6.9,1.012172841110658,-0.06058223147058443,1.0011175146576379,0.884431115047833
7,1.0012214753532407,-0.15878231104934776,1.0854879785503175,0.8001420036372131
7.1,0.9803745747780014,-0.2582277290966172,1.1605706797783373,0.6986497037850614
7.2,0.9495915907790017,-0.3571946515547882,1.2246647184244024,0.5806118649676164
7.3,0.9090171723931224,-0.45370992374880764,1.2762103855225835,0.44811873193239254
7.4,0.8590025576148907,-0.545636661600615,1.313900403018188,0.3039758131308762
7.5,0.8001140510747805,-0.6308447052961386,1.3367055517742923,0.15080758363424274
7.6,0.7331214800875688,-0.7074315397692779,1.3438269506628735,-0.00942565718141182
7.7,0.6589647828213993,-0.7739260216558675,1.3346367698429062,-0.17514904601598213
7.8,0.5787039795098393,-0.8294085358657314,1.308685287100632,-0.3441609089582152
7.9,0.49346260649759777,-0.873521558572312,1.2658300673051377,-0.5123128777347927
8,0.404374792341919,-0.9063931303263664,1.2064751844080936,-0.6728336469869687
8.1,0.3125424565810569,-0.9285184524049076,1.1317928957528043,-0.8175244231139057
8.2,0.2190048439598224,-0.9406357227553659,1.043721623661937,-0.9398289613184501
8.3,0.12472005995775018,-0.9436113166295265,0.9446569558372117,-1.0373772030440795
8.4,0.030557540140865907,-0.9383357509468937,0.8370214894435901,-1.1117212457220638
8.5,-0.06269958700912935,-0.9256300397770354,0.7229765543340558,-1.1661393555979027
8.6,-0.15434341267557383,-0.9061655397758912,0.604352547904716,-1.2037582733456789
8.7,-0.24372301657253798,-0.8804021680517757,0.4827078845275229,-1.22686270880224
8.8,-0.3302211478779945,-0.848548799850487,0.35941135432837235,-1.2370156844555977
8.9,-0.41322812812430193,-0.8105472736250224,0.23569580327212117,-1.2354365406196344
9,-0.49211537640323894,-0.7660815097955983,0.11267589739329321,-1.2233047167748023
9.1,-0.5662112742981539,-0.7146161246475642,-0.008654747499364145,-1.201860370993591
9.2,-0.6347827103139735,-0.6554732086495256,-0.12742620312772635,-1.172308806958573
9.3,-0.6970266694807286,-0.5879581998279565,-0.24287900829312326,-1.1356169168126395
9.4,-0.7520771750576085,-0.5115409427967242,-0.35432955653268344,-1.0923036881181887
9.5,-0.7990327442649282,-0.42608117148583063,-0.4611171067924295,-1.0422883691313922
9.6,-0.8370071003920434,-0.3320589043169742,-0.5625393463575159,-0.9848136519062151
9.7,-0.8652003529890452,-0.23073908424673603,-0.6577840182810742,-0.9184444352463195
9.8,-0.882979871561792,-0.12418945493907352,-0.7458648460861351,-0.841161365774475
9.9,-0.8899533758881335,-0.015103369228503395,-0.8255737588776295,-0.7506057743736289
10,-0.8860152112439026,0.09354765141110574,-0.8954686346180833,-0.6445582863961521
10.1,-0.8713533353396861,0.19893116250091042,-0.9539229367925626,-0.5216980253482206
10.2,-0.846416597215119,0.2987100277639738,-0.9992618248577267,-0.3825337302132994
10.3,-0.8118537208810276,0.39124152276750757,-1.0299854945785938,-0.2301334274884403
10.4,-0.7684414830706329,0.4755975807808735,-1.0450328806246114,-0.07011827411234872
10.5,-0.7170180783318546,0.5514517029983967,-1.0439939437420949,0.09035877839290903
10.6,-0.6584314068006721,0.6189063702459695,-1.027181175765623,0.24429350290832608
10.7,-0.5935048565415612,0.6783235186899507,-0.9955340992916379,0.3863443663820827
10.8,-0.5230183693357375,0.7301917788141988,-0.9504110072842815,0.5135059733366591
10.9,-0.447700573446837,0.7750372130246783,-0.8933609681597264,0.624871286970207
11,-0.36822798091929265,0.813369386709674,-0.8259484195456435,0.7209069138241032
11.1,-0.2852283293572517,0.8456503486323057,-0.7496536131792577,0.8027262522719785
11.2,-0.1992863275865166,0.8722762131696784,-0.6658341978863836,0.8716126583731946
11.3,-0.1109508904782276,0.8935650621229478,-0.5757207022318557,0.9288072966601291
11.4,-0.020743405859754357,0.9097480122505093,-0.48042395197261434,0.9754630850519694
11.5,0.07083318644668687,0.9209616680069214,-0.38094338495154423,1.0126576773550366
11.6,0.1632845430858763,0.9272401036217137,-0.278174098761502,1.041398828925917
11.7,0.25611419643999644,0.9285040370834546,-0.17291472078877698,1.0626025858742356
11.8,0.3488114089267703,0.9245445532209066,-0.06587844898251259,1.0770546359767936
11.9,0.4408371732724741,0.9150009104068415,0.04229194022073973,1.0853720413371868
12,0.5316077284688742,0.8993346880361152,0.15100568872296657,1.0879739399645376
12.1,0.620475671356131,0.876808609849998,0.2597030701850851,1.085057823314929
12.2,0.7067097186374576,0.8464850210555538,0.36783188824386615,1.0765710824220895
12.3,0.7894762027314947,0.8072649614091144,0.47482047929406496,1.0621684783243188
12.4,0.8678273884033152,0.7579887109931374,0.5800456700784079,1.0411547122146954
12.5,0.9407033639379949,0.6976060801063791,0.6827947614756478,1.0124263287407738
12.6,1.0069536889431843,0.6253941050291358,0.7822230254731707,0.9744477645578715
12.7,1.0653806871806497,0.5411587705719494,0.8773128037164379,0.925318353944247
12.8,1.1147984679385283,0.4453334865727994,0.9668466616880035,0.862996455759104
12.9,1.154093854053301,0.33891434131239995,1.0494124771994557,0.7857130824253542
13,1.1822732094542276,0.22325511944168214,1.1234569091971793,0.6925010558207874
13.1,1.1984862021107787,0.09983506515378138,1.1873887303956765,0.5836141531354044
13.2,1.2020311096290879,-0.029855543718767932,1.239706431194704,0.4605553708839332
13.3,1.192359031978957,-0.16421427419925072,1.279103793557212,0.3256184626420607
13.4,1.1690992250469858,-0.3012163324441256,1.3045142309640165,0.18118895707707258
13.5,1.1321208372494933,-0.43803077959494485,1.3150917063960483,0.02924870390080486
13.6,1.0816262160068102,-0.5708244553256979,1.3101676270347218,-0.1285731080215922
13.7,1.01824164001144,-0.6950511759712742,1.289244258064178,-0.29033393378777406
13.8,0.9430496169612937,-0.8063107947868586,1.2520767698901294,-0.4527408716596154
13.9,0.8575206173313313,-0.9013992938322192,1.1988532184855705,-0.6103689033033649
14,0.763358049925801,-0.9788941762489864,1.1304004947926767,-0.7560814949891753
14.1,0.6623234978379762,-1.0389688579027174,1.048263121778871,-0.8831123702452381
14.2,0.5561078165923526,-1.0827477392078544,0.9545346477460631,-0.9875772756102098
14.3,0.4462679858908966,-1.1117057360854765,0.8515091506319354,-1.0692793799024187
14.4,0.33421031736883233,-1.127352406458537,0.7413644849526742,-1.1304263609767973
14.5,0.22119245260911688,-1.1311491852291466,0.6260145835643601,-1.173834408485687
14.6,0.10832830564713296,-1.1245089167927818,0.5071084773375987,-1.2018942276207132
14.7,-0.0034061396159864553,-1.108767595010923,0.38608766097576475,-1.2163834205310984
14.8,-0.11316124393714119,-1.08509768765215,0.2642376533714329,-1.2186936325838165
14.9,-0.22019148191796384,-1.0543885839627032,0.14271240748475547,-1.2101008049535504
15,-0.32382132784246687,-1.0171345559314822,0.02253798738255236,-1.1918923040945646
15.1,-0.4234015120444968,-0.9733570227129708,-0.09538736119903157,-1.1653162188300852
15.2,-0.5182596467595636,-0.9225702395910518,-0.21028150041801597,-1.131413942776768
15.3,-0.6076497466623346,-0.8637947512608541,-0.32144797232451017,-1.0908277775042967
15.4,-0.6907060422145853,-0.7956338836898948,-0.4282280591474271,-1.0436504094156742
15.5,-0.766408937469477,-0.7164471036111973,-0.5299410331963654,-0.9893405387235619
15.6,-0.8335750087457645,-0.6246644946018273,-0.6258193712741758,-0.9267068491973651
15.7,-0.8908867049684489,-0.5192661794137886,-0.7149461800891119,-0.8539724287979574
15.8,-0.936976507651133,-0.4003724886011948,-0.7962047444609315,-0.7689631144075235
15.9,-0.9705684853021062,-0.26976016175329215,-0.8682560582417098,-0.6694913296690255
16,-0.9906559552419338,-0.13101893651207402,-0.929567199288737,-0.5539942214805528
16.1,-0.9966668480537709,0.010869139138819872,-0.9785149872403934,-0.42237676508556127
16.2,-0.9885592878569821,0.1504643785626011,-1.0135740478138064,-0.2767913215120396
16.3,-0.9668127377753348,0.2829451224736963,-1.0335604112325387,-0.12188551668419875
16.4,-0.9323238842960632,0.40487248999515363,-1.0378562996266583,0.035851548541527556
16.5,-0.886252885259116,0.5144061010759199,-1.0265271684400292,0.18951700888685405
16.6,-0.8298733110032963,0.611049419616519,-1.000283470379841,0.3333381260743795
16.7,-0.7644603962716132,0.6951850238057355,-0.9603135903423792,0.46361147441781914
16.8,-0.691225862755341,0.7676382521771218,-0.9080669123854533,0.5787658049441178
16.9,-0.6112897077677408,0.8293821085258204,-0.8450651199351926,0.6788074856347818
17,-0.5256740498010507,0.8813854904330888,-0.7727803951946441,0.7646093506283391
17.1,-0.43530697025362985,0.9245554369460341,-0.6925781473445808,0.8373643988659822
17.2,-0.34102968701859465,0.9597207619373331,-0.6057016579361217,0.8982923587986495
17.3,-0.24360480051667144,0.987623245631938,-0.5132756260988154,0.948539043966598
17.4,-0.1437256376181614,1.0089037611029557,-0.4163143442769106,0.9891685110774654
17.5,-0.04202723463527769,1.0240840934772273,-0.3157293933847867,1.0211711779799795
17.6,0.0609008322681162,1.0335487709505407,-0.2123373320629143,1.0454533938338582
17.7,0.16449987076468875,1.0375281901287003,-0.10686947426673393,1.062807849704841
17.8,0.2682257552937044,1.0360795965280594,14976703259374224e-21,1.0738784948456388
17.9,0.37153034972690197,1.0290599835119272,0.10771250592856901,1.0791308500566974
18,0.4738396154945493,1.0160867041898776,0.21565623876286377,1.0788284566057105
18.1,0.5745272273602569,0.9964882341140311,0.32329454760133547,1.073007875867608
18.2,0.6728832998448184,0.9692590007542086,0.4300666753859872,1.0614426736519438
18.3,0.7680799397035386,0.9330472282529682,0.5353739878705236,1.0435920800953609
18.4,0.8591390084602862,0.8862196250216828,0.6385455731402444,1.0185418154567378
18.5,0.9449122113870314,0.8270499971045807,0.7387984921866504,0.9849621502448493
18.6,1.0240872512454968,0.7540496832146486,0.8351965335126592,0.9411294208034391
18.7,1.0952320116852168,0.6663790262358322,0.9266168682234912,0.8850733485640565
18.8,1.1568774611515344,0.5641762001798096,1.0117400482841727,0.8149012032366483
18.9,1.2076207453131682,0.4486027902374438,1.089080891730635,0.7292782329846265
19,1.2462144838227824,0.32152921002542967,1.1570693616368404,0.6279091529322746
19.1,1.2716122932032683,0.18501815324405968,1.2141686690012177,0.5117538695331874
19.2,1.2829656352889776,0.04092334049634791,1.2589924850087462,0.38278216309305435
19.3,1.2795983832928524,-0.10912220238708786,1.29037701555268,0.24335894115723736
19.4,1.261004176559708,-0.26324391632801103,1.307388086598405,0.09563354466709206
19.5,1.2269082906336888,-0.4185456330761685,1.309284690858958,-0.05866610731128743
19.6,1.177406372364454,-0.5704508193193281,1.2954913329755937,-0.21784369411697924
19.7,1.113134767706302,-0.7128491844978756,1.2656363544210056,-0.37934578430010246
19.8,1.035363621556783,-0.8395029912217525,1.219687845943923,-0.5388030116569138
19.9,0.9459068163681875,-0.9460862018130524,1.1581564520869763,-0.6898092486938618
20,0.8468615678440339,-1.0312990806783373,1.0822473484008526,-0.82523707927534
20.1,0.7403218339618102,-1.0963004104496827,0.9938113148401355,-0.9397236998458449
20.2,0.6282010631913798,-1.143311033315961,0.8950663416746435,-1.0314071860537437
20.3,0.5121850383807268,-1.1745445924042788,0.7882503232409944,-1.1015215357681112
20.4,0.39375684582612935,-1.1918260789812911,0.6753934354632914,-1.152688671196785
20.5,0.27423462799257786,-1.1966593585519225,0.5582570719990174,-1.187500015444477
20.6,0.15479423353386546,-1.1904145134130126,0.43837052081091604,-1.2079818512071172
20.7,0.036476245070986374,-1.174432263328487,0.31708685199208797,-1.2156722404518168
20.8,-0.0798103067092344,-1.1499857839041119,0.1956185182836155,-1.2118891261580758
20.9,-0.19327465888040407,-1.1181389920373335,0.0750484555368028,-1.1979236167097844
21,-0.3032148587427028,-1.0795774496140178,-0.04366980169873591,-1.1750619062336443
21.1,-0.4089726872761489,-1.0344720786295325,-0.1597062753844019,-1.1444599667231041
21.2,-0.5098777446990673,-0.9824002120860251,-0.2723322611887349,-1.1069554171444145
21.3,-0.6051866741499741,-0.9223276568297507,-0.3808795740142531,-1.0628969356153752
21.4,-0.6940239675310363,-0.8526618515472508,-0.4846855160479089,-1.0120325611170924
21.5,-0.7753330240974251,-0.7714122015138885,-0.5830300091746308,-0.9534647451099658
21.6,-0.8478511228564861,-0.6765192813963086,-0.6750716864577522,-0.8856765059692636
21.7,-0.9101282626311489,-0.5664089822383619,-0.7597911859430135,-0.8066566720881749
21.8,-0.9606122019906173,-0.44074487023812775,-0.8359543165562735,-0.714184918150408
21.9,-0.9978109131058578,-0.3011717125923589,-0.9021148339098856,-0.606348130993493
22,-1.0205128505908894,-0.1516539114270112,-0.9566814100867398,-0.48230024889656675
22.1,-1.0280043889987052,0.0019589155608098676,-0.9980672272517394,-0.3431077177260833
22.2,-1.0202035338343949,0.15312465804845915,-1.0249128025399552,-0.1922888955236163
22.3,-0.9976561786574615,0.2960513294997806,-1.0363276932710959,-0.03558968191045156
22.4,-0.9614041712654691,0.42672113259588285,-1.032063798696892,0.12013442327098736
22.5,-0.9127887848308871,0.5431413276789725,-1.0125485686173736,0.2684868363951717
22.6,-0.8532639666215855,0.6449522786195953,-0.9787704103171788,0.4047958383187505
22.7,-0.7842646846433302,0.732786103672756,-0.9320760508516163,0.5265687342900304
22.8,-0.7071371523385602,0.8077101532333338,-0.8739636041164471,0.6331723299747745
22.9,-0.6231141074011481,0.8708885969329178,-0.8059296438738156,0.7251510982901271
23,-0.5333136226198754,0.9234385718466522,-0.7293848563250728,0.8035892556465103
23.1,-0.4387460170911236,0.9663972787278874,-0.6456224469753491,0.8697058277158792
23.2,-0.3403218109261041,1.000723960383779,-0.5558151010856732,0.9246771615553517
23.3,-0.23885963861925774,1.0272947799402898,-0.4610219953518923,0.9695965713614064
23.4,-0.13509551560001243,1.046881308653044,-0.3621968805868806,1.0054807033953774
23.5,-0.02969475939028316,1.0601209644196918,-0.2601956034488521,1.033269121440871
23.6,0.07673317849404593,1.0674895192958986,-0.15578473248958308,1.053802817041002
23.7,0.18361738795874025,1.0692785092649635,-0.04965304823017366,1.0677907444870907
23.8,0.290405975251874,1.065572419838287,0.05757359285627049,1.0757776089070494
23.9,0.3965438811064383,1.0562170894839844,0.1653145080852227,1.0781184145840863
24,0.5014468422847267,1.0407737579471221,0.2730140872692788,1.0749555046844286
24.1,0.6044701386610206,1.0184624108519313,0.3801191308694598,1.066188730484684
24.2,0.7048718375656527,0.9881129922265945,0.4860525268463743,1.051431304175139
24.3,0.8017730423837885,0.9481623340359646,0.5901817956055045,1.0299526086927435
24.4,0.8941223955998866,0.8967524220581291,0.691781858607675,1.0006240826806543
24.5,0.9806778776746454,0.831985331258282,0.7899939568681954,0.9619041628310905
24.6,1.0600226445836733,0.7523431631105831,0.8837872918281497,0.9119183008848869
24.7,1.1306274451535567,0.6571700679637459,0.9719360355089082,0.848695105060426
24.8,1.1909550855452253,0.546988209164722,1.053029003788056,0.7705805772185743
24.9,1.239578125360294,0.4234183706459116,1.1255267042840413,0.676744245783419
25,1.2752668162455176,0.2886884976775064,1.18786460378913,0.567551711801153
25.1,1.2970180055565763,0.1450092491791789,1.2385758195718048,0.4445468446267229
25.2,1.3040318249685472,-0.0057842956214782595,1.2763886330838397,0.309982402056041
25.3,1.295677883907202,-0.1620600843648214,1.3002641373033468,0.16615785735733152
25.4,1.2715066655522413,-0.32168004466821665,1.3093756705571176,0.014985265763679083
25.5,1.2313479794664197,-0.48104427758745916,1.3030700619270519,-0.14190959649590956
25.6,1.1754918589566734,-0.6345359197811579,1.2808686974210097,-0.30250878670893844
25.7,1.1048688181214315,-0.7752126256660702,1.2425558907225487,-0.4634062071352863
25.8,1.0210850988911355,-0.8969233060055357,1.1883581756902246,-0.619123018604313
25.9,0.9262270013709633,-0.9964687279324441,1.1191387316889452,-0.7626323559854927
26,0.8225271598866769,-1.0740078043513666,1.0364586711382713,-0.8874370928754783
26.1,0.7120866677541015,-1.131720721820619,0.9423994994848534,-0.9899230843787007
26.2,0.5967562369863021,-1.1722203578632842,0.8392233205020041,-1.0700071183285924
26.3,0.4781422414039559,-1.1977121217769684,0.7290732018019549,-1.1298517998354816
26.4,0.3576575165112895,-1.2098827848811122,0.6138366754473251,-1.1721681804063744
26.5,0.23656348366321428,-1.2101175304235412,0.49514629525225207,-1.1992623758289684
26.6,0.11598834541080899,-1.199722855706854,0.3744332133089278,-1.2128745694024607
26.7,-0.003070354003454852,-1.1800037463258946,0.2529742738793169,-1.2143973387181601
26.8,-0.1197425950334313,-1.15218177160111,0.13191366127173348,-1.205123544611187
26.9,-0.23326928984558087,-1.1172224321959454,0.012266123657479172,-1.1863514635352463
27,-0.3429675064092874,-1.0756566360615796,-0.10508159858948293,-1.1593208056191802
27.1,-0.4481799846335922,-1.0274505246723333,-0.21935694735493677,-1.1250433783017
27.2,-0.5482148342248218,-0.971939835273428,-0.32986927195514776,-1.0841170638652196
27.3,-0.6422819624445054,-0.9078309435846615,-0.4359608564300547,-1.0365843723356458
27.4,-0.729433549770781,-0.8332862446136524,-0.5369470163894471,-0.9818562495367291
27.5,-0.8085191837798827,-0.746142961042686,-0.6320519173979864,-0.9187031416745352
27.6,-0.8781725453425046,-0.644336579619703,-0.7203473332391366,-0.8453276181906553
27.7,-0.9368527417323604,-0.5265713227438098,-0.8007045118376971,-0.7595641792418185
27.8,-0.9829624339814992,-0.39315376709503563,-0.8717753408406501,-0.6592776381845795
27.9,-1.01504560393788,-0.24668264905519663,-0.932025722041951,-0.5430123812348187
28,-1.0320278866374204,-0.09213456705062545,-0.9798446577626652,-0.41083003716706146
28.1,-1.0334214969127606,0.06394053567216204,-1.0137357113033287,-0.26505257578974395
28.2,-1.0194125355674275,0.21487995280919703,-1.0325588591876356,-0.11044673339125297
28.3,-0.990797239660948,0.3553404337440464,-1.0357471284626822,0.0464868725433383
28.4,-0.9488047395795308,0.48206150668098496,-1.0234118967917833,0.19895095836218551
28.5,-0.8948860185695618,0.5937978911780154,-0.9962949126456825,0.3413485069269394
28.6,-0.8305394565324848,0.6907295047189016,-0.9555977320417507,0.470151759159343
28.7,-0.7572029060093849,0.7737850148171843,-0.9027675915904664,0.5839150089037932
28.8,-0.6762054486312385,0.8441501532698779,-0.8393146083090685,0.6827084293342098
28.9,-0.5887561007544587,0.9030157133281429,-0.7666955102279228,0.767422535534688
29,-0.4959483719556162,0.951496609679411,-0.6862598445371471,0.8392442397750214
29.1,-0.3987683639904679,0.9906275321187126,-0.5992361121877264,0.8993796480803993
29.2,-0.2981024597630595,1.0213677185395715,-0.506735637012566,0.9489606648886352
29.3,-0.19474537133272138,1.044587417344622,-0.40976068628727874,0.9890380755036614
29.4,-0.08941043640818927,1.0610382447882536,-0.3092121725471723,1.0205881714806235
29.5,0.017256852235974854,1.0713203399704092,-0.2058974936267523,1.044501196008261
29.6,0.12466227663124295,1.0758550747841378,-0.10054050918929348,1.0615519614083195
29.7,0.2322438726353973,1.0748624034376275,0.006205201307859034,1.0723658737437138
29.8,0.33945055551755554,1.0683348269900834,0.1137399070099164,1.0773903420023914
29.9,0.445717591452965,1.0559992048804079,0.22149874925249516,1.0768716824388527
30,0.5504374865440993,1.0372637947555188,0.32893042723938715,1.0708298019913105


==> data/pendulum/trajectory_simple_pendulum_true_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7818647138069821,-0.07062728601037477,2.8258870784411636,-0.030950697451056258
0.2,0.7712894234632991,-0.14075282421004612,2.821233438567535,-0.062195763308686064
0.3,0.7537478111789845,-0.2098680615188343,2.8134282424299997,-0.09403145355431718
0.4,0.7293668474491098,-0.2774516244934092,2.8023974676871264,-0.1267577296786009
0.5,0.6983264750918816,-0.34296486382740776,2.7880368399614017,-0.16067993159463903
0.6,0.6608614678998436,-0.40584966889729013,2.770211220963109,-0.19611021141508345
0.7,0.6172633678443552,-0.4655291733405239,2.748753869821921,-0.23336861183395002
0.8,0.5678821867280848,-0.5214118243041562,2.723465620489738,-0.27278363664002475
0.9,0.5131275206615691,-0.5728990769720539,2.69411403560797,-0.31469211353857135
1,0.4534687129699406,-0.619396700604484,2.660432620061125,-0.3594380884029856
1.1,0.38943371959376,-0.6603293467231072,2.6221202072551533,-0.4073704130272825
1.2,0.32160638155706883,-0.6951576765808061,2.5788406694919943,-0.4588385947272246
1.3,0.25062190040224974,-0.723396975092603,2.530223152332678,-0.5141863665762173
1.4,0.17716043352090766,-0.7446358980672703,2.4758630929654233,-0.5737423160667378
1.5,0.10193887139341097,-0.7585538208736768,2.4153243549818226,-0.6378067881878445
1.6,0.025701014561042013,-0.7649352467598421,2.348142895752736,-0.7066341767479427
1.7,-0.05079348529697837,-0.7636799161257047,2.2738324742140734,-0.7804096704315069
1.8,-0.126780936906301,-0.754807624510499,2.191892998270251,-0.859219583261827
1.9,-0.20150561568139627,-0.7384572655150354,2.101822187310364,-0.9430146544369524
2,-0.2742313871314958,-0.71488019534761,2.003131262046039,-1.031566259215744
2.1,-0.34425240823173586,-0.6844285816990567,1.8953653344780517,-1.1244164604302098
2.2,-0.41090245853611285,-0.647539867694706,1.778129005678691,-1.220824374591711
2.3,-0.4735625825910154,-0.6047187910839791,1.6511173284026297,-1.3197134948690703
2.4,-0.5316668769723473,-0.5565185166061675,1.5141516951983591,-1.4196273245500721
2.5,-0.5847064089848936,-0.5035223726806922,1.367219331474029,-1.5187035763944907
2.6,-0.6322313933606355,-0.4463274646196006,1.2105139233271358,-1.6146795601882773
2.7,-0.6738518654987448,-0.38553111665607404,1.0444735870265536,-1.7049420399211241
2.8,-0.7092371668926389,-0.32172072968491117,0.8698111596591562,-1.7866322433342272
2.9,-0.738114597562907,-0.25546728861955315,0.6875310297121113,-1.856810043490306
3,-0.7602675989330338,-0.1873224404061347,0.4989268380650429,-1.9126699013344475
3.1,-0.775533810758587,-0.11781879807808202,0.3055558340474617,-1.9517870869246663
3.2,-0.7838032975997972,-0.04747294384570794,0.10918849364279952,-1.9723596923666513
3.3,-0.7850171846413435,0.023209520117185183,-0.08826414201447974,-1.9734050612818894
3.4,-0.7791668700689462,0.09372761275340998,-0.2848388636486033,-1.954872611563819
3.5,-0.7662939062120339,0.1635780803889802,-0.478614711913173,-1.9176497485098059
3.6,-0.7464905638219185,0.23224876403641403,-0.6678025149794508,-1.8634596246489281
3.7,-0.7199010139184915,0.2992130135716597,-0.8508195973818409,-1.7946719475206871
3.8,-0.6867229842267512,0.3639259014447815,-1.026342713216853,-1.714063769656262
3.9,-0.6472096753178737,0.42582292535584365,-1.193336303992202,-1.6245719446527478
4,-0.6016716567699109,0.48432177600549375,-1.3510571173077435,-1.5290726732123145
4.1,-0.550478416557609,0.5388275779094089,-1.4990391539507233,-1.4302112568634815
4.2,-0.4940592027592727,0.5887417886746932,-1.6370645156572812,-1.3302908088054353
4.3,-0.4329027971385669,0.633474624677876,-1.7651259936883612,-1.2312170036560632
4.4,-0.3675558870832519,0.6724605695720853,-1.883386524188549,-1.1344885869673702
4.5,-0.29861976454470296,0.7051761274401444,-1.9921394341451288,-1.041220493429458
4.6,-0.2267451861337399,0.7311586403579565,-2.091772089231614,-0.9521867801770535
4.7,-0.15262535785762638,0.7500247462600597,-2.182734375519658,-0.8678728210434734
4.8,-0.07698715628847944,0.7614869270479311,-2.2655125320201503,-0.7885291026113006
4.9,-0.0005808524902117806,0.765366642877252,-2.340608228049563,-0.714221713512418
5,0.07583125222429289,0.7616027912626123,-2.408522405114028,-0.6448768530134001
5.1,0.15148676505899789,0.7502546547589193,-2.4697432211141703,-0.5803182935173405
5.2,0.2256351454494953,0.7314990405066086,-2.524737384457847,-0.5202977733982828
5.3,0.29754908178319356,0.7056218995242819,-2.5739441962686627,-0.4645188925963251
5.4,0.3665347866480355,0.6730052567280108,-2.617771692319952,-0.4126553650891453
5.5,0.4319408014832107,0.6341107039730411,-2.6565943669854155,-0.36436456145425444
5.6,0.49316504069450745,0.5894609561584537,-2.6907520535184632,-0.3192972361483595
5.7,0.5496599596495659,0.5396210255256609,-2.7205496200021284,-0.27710423619073454
5.8,0.6009358815608656,0.4851804476365457,-2.746257213915295,-0.23744086523236838
5.9,0.6465626496146559,0.42673773529809544,-2.768110849411945,-0.19996945783985456
6,0.6861698724040031,0.36488789634491986,-2.7863131813839286,-0.16436060631804175
6.1,0.7194460961272878,0.30021348109714324,-2.801034349658728,-0.13029338709835553
6.2,0.7461372638740018,0.2332792825785318,-2.8124128073046077,-0.09745485496991077
6.3,0.7660448206896093,0.16463052101299772,-2.820556070554454,-0.06553901055292771
6.4,0.7790237957447375,0.09479410175640982,-2.825541345828693,-0.034245397776105906
6.5,0.7849811407589846,0.024282365829383687,-2.827416003084898,-0.003277451827773245
6.6,0.7838745393225547,-0.04640134490734632,-2.8261978754597106,0.027659307207043918
6.7,0.77571183307578,-0.11675606630985153,-2.8218753739199895,0.05885915759823243
6.8,0.760551129492386,-0.18627631716259813,-2.8144074126763408,0.09061806716926073
6.9,0.7385015798319543,-0.25444572444972857,-2.803723148086268,0.1232355218891707
7,0.7097247360641334,-0.320731947749723,-2.78972154083415,0.15701621794302906
7.1,0.6744363195351549,-0.38458363781429766,-2.7722707592881664,0.19227152638435013
7.2,0.6329081643548878,-0.4454300876152328,-2.7512074523090027,0.22932061595223627
7.3,0.585470037868661,-0.502684107943425,-2.7263359329532775,0.26849108545434436
7.4,0.5325109975905998,-0.5557484591697229,-2.6974273317383486,0.3101189128392337
7.5,0.4744799222500321,-0.6040259421482062,-2.6642187987846473,0.3545474665113213
7.6,0.4118848585650966,-0.646932902251419,-2.626412865651727,0.40212525032314783
7.7,0.34529087039114187,-0.6839155801037307,-2.5836771126857414,0.45320196184948136
7.8,0.27531614696902224,-0.7144683609005226,-2.5356443364222314,0.5081223337927588
7.9,0.2026262437813932,-0.7381526431066748,-2.4819134703832435,0.5672171094191162
8,0.12792646780146316,-0.7546148416890412,-2.4220515834055067,0.6307903807538943
8.1,0.05195257055764174,-0.7636019717909084,-2.355597362198802,0.6991024127930427
8.2,-0.02453993550461084,-0.7649733691289957,-2.2820665759138925,0.7723470214024409
8.3,-0.10078739049534752,-0.7587074083212528,-2.200960112598509,0.8506226202956576
8.4,-0.17602999181656287,-0.7449025483814483,-2.111775256391457,0.9338962824688147
8.5,-0.24952361313260046,-0.7237726000487608,-2.014020916672074,1.0219606805248855
8.6,-0.32055087844507385,-0.6956366904734669,-1.9072374912301773,1.1143847060248562
8.7,-0.38843100690898263,-0.6609049108608539,-1.7910218966332776,1.2104600485677506
8.8,-0.45252806189377853,-0.6200610015809308,-1.665057969731472,1.3091481196792003
8.9,-0.5122573843489062,-0.5736436139639045,-1.529151878321532,1.4090343675663928
9,-0.5670901455387505,-0.5222276824279566,-1.3832713280201843,1.5082999436812157
9.1,-0.6165561003411515,-0.4664072687809141,-1.2275862258488106,1.6047231525381023
9.2,-0.6602447442785654,-0.4067809443687309,-1.0625071463404523,1.6957239867550584
9.3,-0.6978051670095698,-0.3439404346276989,-0.8887167057510962,1.778462943054396
9.4,-0.7289449504796344,-0.27846286957862104,-0.7071881040948427,1.8499990624349647
9.5,-0.7534284739765641,-0.21090665794555838,-0.5191850894641821,1.9075011424707349
9.6,-0.7710749771701714,-0.14181073368207509,-0.32623891460683774,1.948492189679337
9.7,-0.7817566980188683,-0.07169670359269492,-0.1301005317958738,1.971093792005117
9.8,-0.7853973455877205,-0.0010732743467340017,0.06732993743464226,1.9742293220060625
9.9,-0.7819710997749716,0.06955775323751433,0.264090346757729,1.9577471032781584
10,-0.771502257363959,0.13969468275062136,0.4582508384190291,1.9224381318944412
10.1,-0.7540655655115717,0.2088291120591625,0.6480044023360494,1.8699446167478866
10.2,-0.7297872035417514,0.2764399010895949,0.8317435269327836,1.8025785055884715
10.3,-0.6988462969129796,0.3419886860480608,1.0081156750885718,1.7230855992954086
10.4,-0.6614767724236743,0.404917654271705,1.1760541733188044,1.634396955642051
10.5,-0.6179692966681399,0.4646502013308466,1.334785179393639,1.5394042611500842
10.6,-0.5686729838949942,0.5205949489006156,1.4838144713223698,1.4407836261864555
10.7,-0.5139965213210472,0.5721533846058763,1.6228995143558136,1.3408779933605517
10.8,-0.4544083505149855,0.6187311108354747,1.7520126596468835,1.2416363322000386
10.9,-0.39043555330077817,0.6597523719843837,1.8713007224159368,1.1445999093052563
11,-0.32266115167516135,0.6946771425571232,1.9810449982441423,1.0509225804439395
11.1,-0.25171961137760934,0.7230197348079032,2.0816244644783595,0.9614121698150745
11.2,-0.178290464681856,0.7443675565878953,2.1734837112748555,0.876582096698208
11.3,-0.10309011402674975,0.7583984906038818,2.2571062027556663,0.7967052789382163
11.4,-0.026862031330538546,0.7648953570245111,2.3329928159560684,0.7218651340234563
11.5,0.04963428535129407,0.7637560968030419,2.4016452069435945,0.652000795472494
11.6,0.1256351161335183,0.7549986754027662,2.463553353656836,0.5869453378038564
11.7,0.2003845267735505,0.7387602144588205,2.5191865638353677,0.5264568993466596
11.8,0.2731460025516321,0.7152904388088409,2.5689872603508324,0.47024322931288337
11.9,0.34321316698549625,0.6849400939518844,2.6133669266244777,0.4179804946739617
12,0.40991913654104417,0.6481454588011206,2.652703684524039,0.3693272785708394
12.1,0.4726441902589696,0.6054103905273379,2.6873410696005617,0.3239346725575358
12.2,0.5308215854900009,0.5572874589364379,2.717587654395338,0.28145327087032734
12.3,0.5839415044799586,0.5043596634417536,2.7437172454811765,0.2415377551639475
12.4,0.6315532561185333,0.4472240091428883,2.7659694425908503,0.20384963588238325
12.5,0.6732659696868049,0.3864779011823071,2.7845503990634217,0.1680586039291943
12.6,0.708748094254202,0.32270894708148995,2.799633663194944,0.13384284905032098
12.7,0.7377260619507722,0.25648841402343786,2.811361011536218,0.10088862081800518
12.8,0.7599824770024767,0.1883682490029196,2.8198432092815784,0.06888924414320152
12.9,0.7753541709159307,0.11888133616680054,2.8251606519961157,0.037543749829310996
13,0.7837304243035136,0.04854446682493667,2.82736385648488,0.006555244090086586
13.1,0.785051594859398,-0.022136635596744333,2.8264737796577575,-0.02437088535140104
13.2,0.7793083202048344,-0.09266097039303077,2.8224819532267684,-0.05552884802739795
13.3,0.766541388647339,-0.16252536967047246,2.8153504291458615,-0.08721434393617748
13.4,0.7468422937183937,-0.23121785413961243,2.8050115378378555,-0.11972640279121921
13.5,0.7203544074702798,-0.29821202729942664,2.7913674681138048,-0.15336909454161912
13.6,0.6872746308834882,-0.3629632570920469,2.7742896864460094,-0.18845302215954737
13.7,0.6478553076465053,-0.42490733457314905,2.75361822196519,-0.22529648713646858
13.8,0.6024061237019839,-0.4834621889329378,2.7291608574450237,-0.26422618235281026
13.9,0.5512956644203209,-0.5380330756627753,2.700692282278461,-0.305577224671815
14,0.49495226922691915,-0.5880214240433376,2.6679532848510332,-0.34969228056464186
14.1,0.43386382471661883,-0.6328372099586874,2.6306500907565593,-0.3969194637709019
14.2,0.3685761586440431,-0.671914426244228,2.5884539895306893,-0.44760859433691313
14.3,0.2996897672961595,-0.7047287975683607,2.5410014386595337,-0.5021053024324588
14.4,0.2278547051600098,-0.7308165974776947,2.487894890378272,-0.5607423441933743
14.5,0.15376359617849422,-0.7497931289119286,2.4287046577547646,-0.6238273656852033
14.6,0.07814287913015944,-0.7613693118528483,2.3629722180978057,-0.6916262487454149
14.7,0.0017425524289094996,-0.765364876795145,2.2902154405293755,-0.7643411119970042
14.8,-0.07467517677367444,-0.7617169023255677,2.2099363191370247,-0.8420820658992321
14.9,-0.15034782722588438,-0.7504828505183262,2.121631873165621,-0.9248320330076994
15,-0.22452459125720026,-0.7318377940746359,2.0248089235563285,-1.0124044256783296
15.1,-0.29647772447782655,-0.7060661145470762,1.9190034356067243,-1.1043943586323925
15.2,-0.36551286062393396,-0.6735484950335238,1.8038049838448686,-1.200125491410474
15.3,-0.43097784131931055,-0.6347454545330736,1.678886589183945,-1.298596631819658
15.4,-0.4922697880984974,-0.5901789217945494,1.5440396386652098,-1.3984348464795437
15.5,-0.5488402989567175,-0.5404134044730751,1.3992127779612853,-1.4978647353352776
15.6,-0.6001988023821068,-0.48603818977277957,1.2445525663176453,-1.5947060738723358
15.7,-0.6459142335170864,-0.4276517560251285,1.080442395130915,-1.6864131703157452
15.8,-0.6856152985031854,-0.36584923924754065,0.9075348802893801,-1.770167590084729
15.9,-0.7189896590470446,-0.3012134260612646,0.726772036527478,-1.8430299450706664
16,-0.7457823994623899,-0.234309402222159,0.5393874605942798,-1.9021461497639798
16.1,-0.7657941369303571,-0.16568268491502294,0.34688587243411306,-1.9449897236172313
16.2,-0.7788791012259425,-0.09586043379255195,0.15099790977669486,-1.9696080710444814
16.3,-0.7849434663709827,-0.02535517229421897,-0.04638822379566483,-1.9748320301027324
16.4,-0.7839441520763734,0.04532966940240134,-0.24331253153741067,-1.9604090190927166
16.5,-0.7758882395187061,0.11569314261363363,-0.43783727540316997,-1.9270325577573968
16.6,-0.7608330689385712,0.18522988423251913,-0.6281384589007382,-1.876261889976703
16.7,-0.7388870077960854,0.2534237286153931,-0.8125843798526277,-1.8103484854710732
16.8,-0.7102108003898124,0.31974260563771256,-0.9897935556127967,-1.7320040140822088
16.9,-0.6750193317201413,0.38363546554732225,-1.1586682644143493,-1.6441512199762112
17,-0.6335835697430474,0.44453188466916804,-1.3184039257472848,-1.5496953142744925
17.1,-0.586232390427501,0.5018448837032853,-1.4684777788537502,-1.4513418783341647
17.2,-0.5333539452823708,0.5549773065074939,-1.6086222292880716,-1.3514729971810435
17.3,-0.47539620662042037,0.6033318586896317,-1.7387887283630599,-1.2520807980789699
17.4,-0.4128663347873202,0.6463245668296589,-1.859107517514758,-1.1547493115926657
17.5,-0.3463285525204933,0.6834010881588232,-1.9698474468238765,-1.0606717896877358
17.6,-0.2764002800064438,0.7140549372165444,-2.071378745761874,-0.970690409791529
17.7,-0.20374640643624942,0.7378463533719226,-2.1641404078820297,-0.8853472470751996
17.8,-0.12907170174839128,0.7544203348270565,-2.2486128811514536,-0.8049382273314858
17.9,-0.05311153256330068,0.7635222709625484,-2.3252960635915216,-0.7295646069737128
18,0.023378803579612854,0.7650097293954076,-2.394692186218134,-0.659178884127138
18.1,0.09963568115991189,0.758859255819786,-2.4572929464210698,-0.5936237851423064
18.2,0.1748991497055196,0.7451675077286287,-2.513570181894269,-0.5326641237086481
18.3,0.2484247596700333,0.7241466075141714,-2.563969392112554,-0.4760120090363841
18.4,0.31949465187940773,0.696114181557821,-2.6089054812925805,-0.423346217776928
18.5,0.38742742399921976,0.6614790639822056,-2.64876018536468,-0.37432665843094304
18.6,0.4515864058695528,0.6207240155444463,-2.683880738210041,-0.32860483759557246
18.7,0.5113861212474439,0.5743869955745314,-2.7145794192582122,-0.28583114795682035
18.8,0.5662968688572864,0.5230425218119513,-2.7411337007310186,-0.24565967958008425
18.9,0.6158475018397302,0.46728448261375005,-2.763786776695913,-0.2077511333552025
19,0.6596266073622924,0.4077114756555315,-2.782748308410113,-0.17177430191201676
19.1,0.6972823776277915,0.3449153961167455,-2.7981952618865527,-0.1374064831011413
19.2,0.7285215188732674,0.2794736339876146,-2.810272745403123,-0.1043331103893202
19.3,0.7531075614005243,0.2119448959484702,-2.8190947802589323,-0.07224681767345989
19.4,0.7708589261237319,0.14286840446813354,-2.8247449568579563,-0.0408461042763658
19.5,0.7816470595343131,0.07276600120077525,-2.827276942742547,-0.009833727293324058
19.6,0.7853948987062166,0.002146545210918449,-2.826714820413913,0.02108507937238069
19.7,0.7820758618787973,-0.06848810756771678,-2.8230532417296015,0.05220447833119555
19.8,0.7717134844149974,-0.1386363112165015,-2.816257393378674,0.08381992311206024
19.9,0.7543817418010027,-0.20778981319266168,-2.8062627747215223,0.11623000618530391
20,0.7302060225173238,-0.27542770472499967,-2.792974796085303,0.14973818728261148
20.1,0.6993646348996723,-0.34101190607503873,-2.7762682140968935,0.1846543141563979
20.2,0.6620906596500169,-0.40398490272300513,-2.75598642942029,0.22129582909757847
20.3,0.6186738884633383,-0.4637703571442823,-2.731940685102712,0.25998852048961446
20.4,0.5694625376179061,-0.51977706847178,-2.7039092199437182,0.30106663577790693
20.5,0.5148643863948973,-0.5714065525187167,-2.671636452445014,0.3448721157570006
20.6,0.45534697441560135,-0.6180642459477708,-2.634832297975623,0.39175264101590596
20.7,0.39143650886161896,-0.6591739909033986,-2.5931717566662256,0.44205808671128305
20.8,0.32371519171164587,-0.6941950842252288,-2.5462949561956214,0.49613488429311153
20.9,0.2528167499614386,-0.7226408745446263,-2.493807888183851,0.554317666158418
21,0.17942008846031937,-0.7440975234284413,-2.4352841466936295,0.6169174460679462
21.1,0.10424112003970613,-0.7582414211154808,-2.3702680573690342,0.684205478147369
21.2,0.028022986080271088,-0.7648537060858357,-2.298279675326087,0.7563918674259476
21.3,-0.04847497153043394,-0.76383052132386,-2.2188222226035705,0.8335980252677897
21.4,-0.12448900705613031,-0.7551880026238508,-2.131392619266731,0.9158222464842786
21.5,-0.1992629797382669,-0.7390614982136002,-2.035495814957931,1.0028981322191886
21.6,-0.2720599970464858,-0.7156990987915112,-1.9306636172854414,1.0944464188384058
21.7,-0.34217315125861303,-0.6854501239788697,-1.816478594428004,1.1898221288995874
21.8,-0.4089348975325925,-0.6487496841904734,-1.6926033445054818,1.2880609294894445
21.9,-0.47172475082471116,-0.6061007512642944,-1.5588149120286563,1.3878311442723783
22,-0.5299751301599112,-0.5580552952435204,-1.4150433433720677,1.4874007691354443
22.1,-0.5831753328765076,-0.5051959829031345,-1.2614122991153702,1.5846314871783602
22.2,-0.6308737614639114,-0.44811971795708644,-1.0982783586055265,1.677012989189882
22.3,-0.6726786383541168,-0.3874239848574618,-0.9262643654833019,1.761749614334088
22.4,-0.7082575214723266,-0.3236965976181715,-0.7462811768332529,1.8359058732905593
22.5,-0.737335976215879,-0.2575091006445215,-0.5595320091834164,1.8966075542191723
22.6,-0.7596957683380909,-0.18941373946705187,-0.3674945353428544,1.94128150555933
22.7,-0.7751729193661551,-0.11994367339056222,-0.17187830128551218,1.9679033337514946
22.8,-0.7836559255110513,-0.04961590570706197,0.025441368179374216,1.975212847970679
22.9,-0.7850843771198496,0.021063718305528237,0.22250768201700225,1.9628569208242266
23,-0.7794481513894688,0.09159417839521547,0.4173760820469824,1.9314306822342016
23.1,-0.7667872730046644,0.1614723904140118,0.6082064826966396,1.8824083778450462
23.2,-0.7471924584620059,0.2301865545527417,0.7933436269230478,1.8179783996738188
23.3,-0.7208062809842278,0.2972105266198309,0.9713774698785661,1.7408154737530028
23.4,-0.6878248150218803,0.3619999679846272,1.141179350204094,1.65383138945641
23.5,-0.6484995481310005,0.4239909614959693,1.3019138087344448,1.5599428088357155
23.6,-0.6031392833122672,0.48260168013426513,1.4530292393125637,1.4618834174562825
23.7,-0.5521117027785166,0.5372375186351109,1.5942325813310558,1.3620737126366245
23.8,-0.49584423762800606,0.587299874873489,1.7254539310411423,1.262548780907869
23.9,-0.434823879359517,0.6321984836611508,1.8468065033919445,1.1649356162404085
24,-0.3695955962842765,0.6713668457889705,1.9585462810857321,1.070467323409256
24.1,-0.30075908768692805,0.7042799167346752,2.0610343753399336,0.9800210184409373
24.2,-0.22896370356508988,0.7304729106492988,2.154703875940758,0.894168045651846
24.3,-0.1549014822976632,0.7495598008945787,2.240031967829037,0.8132279206280434
24.4,-0.07929842277255121,0.7612499459060038,2.3175173783928154,0.7373202558516622
24.5,-0.0029042487332025385,0.7653613469245257,2.3876627697263717,0.6664113522761992
24.6,0.07351892940042132,0.7618292639496619,2.450961454552609,0.6003539456148912
24.7,0.14920854444799803,0.7507093381011641,2.5078877283249863,0.5389198073519572
24.8,0.2234135244776136,0.732174905793799,2.5588901197384426,0.4818256237063932
24.9,0.2954056945878242,0.706508776212282,2.60438692527914,0.4287529428495084
25,0.3644901117465583,0.6740902869069448,2.6447634802769286,0.379363115552895
25.1,0.4300139194354196,0.6353788798262018,2.6803707121070004,0.33330814467451086
25.2,0.4913734476819486,0.5908956929820306,2.711524608878323,0.2902382748136694
25.3,0.5480194380883455,0.5412047244651133,2.7385063143834802,0.24980703679268534
25.4,0.5994604246831493,0.4868950083781123,2.761562625383299,0.21167433855639273
25.5,0.6452644337370261,0.42856498725375475,2.780906720602075,0.17550807886098627
25.6,0.6850592678022724,0.3668099258047328,2.7967189932771834,0.14098465940087299
25.7,0.7185317044708582,0.30221284643568885,2.8091478923188204,0.10778868693735924
25.8,0.7454259709157249,0.23533912437951077,2.8183107027521817,0.0756120892207617
25.9,0.7655418560854705,0.16673457117746102,2.8242942157060003,0.04415281554841808
26,0.7787327885154597,0.09692660389189767,2.8271552531662247,0.01311325329162338
26.1,0.7849041639620985,0.02642793193244576,2.826921024581171,-0.01780153848285865
26.2,0.7840121382533283,-0.04425792447167002,2.8235893012840165,-0.048885696264238124
26.3,0.7760630323814534,-0.11463003188506439,2.8171284021843888,-0.08043444743553334
26.4,0.7611134195374661,-0.1841831446795874,2.8074769912770354,-0.1127459667248559
26.5,0.7392708839299723,-0.2524013032262261,2.794543694447064,-0.14612312094456967
26.6,0.7106953623725971,-0.31875270766720804,2.778206550679461,-0.18087501701823638
26.7,0.6756009036873141,-0.38268660618433037,2.758312322587663,-0.2173182474103595
26.8,0.6342576100645627,-0.4436328557798203,2.734675703533359,-0.25577769698884206
26.9,0.5869934670959205,-0.501004690922503,2.7070784725172174,-0.2965867341821767
27,0.534195719623043,-0.5542050494471561,2.675268670808095,-0.3400865523244345
27.1,0.47631143290917477,-0.602636544166219,2.6389598988901684,-0.3866243591547265
27.2,0.41384688186736496,-0.6457148774361505,2.5978308677421262,-0.4365500236277239
27.3,0.3473654474676279,-0.6828851245499803,2.551525382795801,-0.4902106866474965
27.4,0.2774837800324427,-0.7136399353559703,2.499652993705499,-0.5479427258319606
27.5,0.20486610006072653,-0.7375383990554365,2.44179061003233,-0.6100603415303825
27.6,0.13021663763485547,-0.7542241025606732,2.3774854620156884,-0.6768399175932109
27.7,0.05427037135772113,-0.7634408118548133,2.3062598740863582,-0.7484992356290889
27.8,-0.022217618710344972,-0.7650443266182384,2.2276184141074444,-0.8251706209232644
27.9,-0.09848374389307891,-0.7590093629950898,2.141058063644901,-0.9068672720901113
28,-0.17376790818737176,-0.7454307758360189,2.0460821122502075,-0.9934424355634889
28.1,-0.24732534139749124,-0.724518997008691,1.9422184783669265,-1.084541871290853
28.2,-0.3184377033121933,-0.6965901491245241,1.8290430533172675,-1.179551355131933
28.3,-0.386422972028828,-0.6620518055697028,1.706208400864301,-1.2775428645797873
28.4,-0.45064374543898955,-0.6213857434358391,1.5734776595319038,-1.3772255998410023
28.5,-0.5105137314499311,-0.5751292254534311,1.4307627368434879,-1.4769108818410843
28.6,-0.5655023572749167,-0.5238563473985769,1.2781648394310197,-1.5745026785124852
28.7,-0.615137574698227,-0.4681608196268336,1.1160141136587773,-1.6675270270353777
28.8,-0.6590070616525074,-0.40864126316120675,0.9449038770967311,-1.7532126588161614
28.9,-0.6967581114656554,-0.34588974525029315,0.7657138875108103,-1.8286302582356413
29,-0.728096554095816,-0.2804839156326924,0.5796167861021985,-1.8908882149925952
29.1,-0.7527850725484067,-0.21298277712870242,0.38806272154684823,-1.9373695384995786
29.2,-0.7706412691597413,-0.14392583815848853,0.19273939686250224,-1.9659805170567508
29.3,-0.7815357978051045,-0.07383517624221879,-0.004491709013760559,-1.975371570296773
29.4,-0.7853908225302998,-0.003219807487724005,-0.20167808053885056,-1.9650894736115976
29.5,-0.7821789999399421,0.0674183550827758,-0.3968693616616709,-1.9356301881084315
29.6,-0.7719231042570501,0.13757771492546392,-0.5882102958812325,-1.8883810990414245
29.7,-0.7546963396762275,0.20675016864011322,-0.7740227697879833,-1.825464864144107
29.8,-0.7306233040458703,0.27441503848505716,-0.95286857255675,-1.749516422640165
29.9,-0.6998814892971185,0.34003452841682896,-1.1235882313106669,-1.6634340278733681
30,-0.6627031299991154,0.40305142127250315,-1.2853153047218788,-1.570143652839784


==> data/pendulum/trajectory_simple_pendulum_vf_all_side_info.csv <==
t,theta,theta_dot
0,0.7853981633974483,0
0.5050505050505051,0.7126888429847618,-0.28395018857877075
1.0101010101010102,0.5066785457080729,-0.5197807287361764
1.5151515151515151,0.20370212849574304,-0.66073356006518
2.0202020202020203,-0.13901146766983555,-0.6737354526326437
2.525252525252525,-0.4545545521124012,-0.5554994397905311
3.0303030303030303,-0.6827212092641324,-0.33442227368097205
3.5353535353535355,-0.7827003206637297,-0.055935834496577776
4.040404040404041,-0.7376742162829307,0.23171811420163646
4.545454545454546,-0.5551569737953588,0.4805388114009508
5.05050505050505,-0.2668965032584427,0.6430043731495612
5.555555555555555,0.07335009507925723,0.6818065438741581
6.0606060606060606,0.3991938415927421,0.5873936512075325
6.565656565656566,0.6480145265711273,0.38272205884805743
7.070707070707071,0.7745837264439652,0.11146787937638217
7.575757575757576,0.757555183839604,-0.1781395169838385
8.080808080808081,0.5996060728701289,-0.438154763021692
8.585858585858587,0.32805662762513715,-0.6205913092381088
9.090909090909092,-0.00721666503850895,-0.6848612178977138
9.595959595959595,-0.34097666425504747,-0.6151692591387283
10.1010101010101,-0.6087640645173716,-0.4285133776485813
10.606060606060606,-0.7611546729420484,-0.16627251770350232
11.11111111111111,-0.7721318315090208,0.1235309259880614
11.616161616161616,-0.6398079693031272,0.3929490608823893
12.121212121212121,-0.38673336566976174,0.593854843115233
12.626262626262626,-0.05891344431717253,0.6828972109467375
13.131313131313131,0.28042715574877203,0.6384716742762883
13.636363636363637,0.5652361942804356,0.4714924900408082
14.141414141414142,0.742529252813192,0.2200136569033066
14.646464646464647,0.7812964498220415,-0.06823643348366712
15.151515151515152,0.6754785340174607,-0.34528015318061944
15.656565656565656,0.4425526099109907,-0.562846733127998
16.161616161616163,0.12462504000143015,-0.6760531723141634
16.666666666666668,-0.21788797555266948,-0.6571784813507843
17.171717171717173,-0.5177782326144774,-0.5113777752743475
17.67676767676768,-0.7186793254505073,-0.2724071849286816
18.181818181818183,-0.7853294437985813,0.012571541320311859
18.68686868686869,-0.70632058854449,0.2954677126938787
19.19191919191919,-0.49524380608399804,0.5281075413706801
19.696969696969695,-0.18922411107013415,0.6641321899572472
20.2020202020202,0.15361973544084198,0.6713552684522042
20.707070707070706,0.46670870579393514,0.5476978348575038
21.21212121212121,0.6899558779642188,0.32311636356873236
21.717171717171716,0.7838760302838376,0.04320476418749966
22.22222222222222,0.7324842138100854,-0.24382895707037813
22.727272727272727,0.5443753282725112,-0.4899017985474383
23.232323232323232,0.25253171498521765,-0.6474356552676972
23.737373737373737,-0.08846882803922765,-0.6804984096485079
24.242424242424242,-0.4121823338704991,-0.5804512630552133
24.747474747474747,-0.6564763836049912,-0.37174580369112975
25.252525252525253,-0.7769154129140388,-0.09864689114332709
25.757575757575758,-0.7534749605315251,0.19067603609243577
26.262626262626263,-0.589666601414008,0.4482623847388299
26.767676767676768,-0.3140482703237673,0.626261975544805
27.272727272727273,0.022618365694246332,0.6846112157314083
27.77777777777778,0.35480093295525345,0.6090684630556604
28.282828282828284,0.6182761706901063,0.4180629577661081
28.78787878787879,0.7648317194751449,0.15353801580862897
29.292929292929294,0.7691006696374877,-0.13638655109065417
29.7979797979798,0.6308056397091206,-0.4037845781905689
30.303030303030305,0.37318233729184436,-0.600387520712256
30.80808080808081,0.04355156507336231,-0.6839585913113507
31.31313131313131,-0.2948746743856748,-0.6333473253727713
31.818181818181817,-0.5758472021993174,-0.4617162453607235
32.323232323232325,-0.747321030824873,-0.20752809208839793
32.82828282828283,-0.7798064246580775,0.08127696734629641
33.333333333333336,-0.6674509784699896,0.3567173266922494
33.83838383838384,-0.4297366341487282,0.5705147882608171
34.343434343434346,-0.10916085626328674,0.678064220514792
34.84848484848485,0.23262069649731013,0.6533904899736839
35.35353535353536,0.5293515317092278,0.5022439954015653
35.85858585858586,0.7247902533278628,0.2602272482307124
36.36363636363637,0.7848851522499128,-0.0256722057341303
36.86868686868687,0.6996440034805709,-0.3073688822571967
37.37373737373738,0.48316073966252765,-0.536722875166824
37.878787878787875,0.1741515205311,-0.667362018831536
38.38383838383838,-0.16897056938383145,-0.6683973772674424
38.888888888888886,-0.4789775603821434,-0.5395850094169952
39.39393939393939,-0.6972083848463166,-0.3113205675914528
39.898989898989896,-0.7846193149779159,-0.030048072715135384
40.4040404040404,-0.7267480060534537,0.2561408386340481
40.90909090909091,-0.5331565952415567,0.4991247520656282
41.41414141414141,-0.23781088259970432,0.6518982560337664
41.91919191919192,0.10389542729812576,0.6787213830358237
42.42424242424242,0.4253534738471193,0.573043906985499
42.92929292929293,0.6647193155927833,0.36052052996207046
43.43434343434343,0.7791385247105914,0.08564707677825519
43.93939393939394,0.7488930825128337,-0.20332201765518648
44.44444444444444,0.5793630024291426,-0.45837300044238827
44.94949494949495,0.2996965346365804,-0.6315474067295309
45.45454545454545,-0.03805230722916591,-0.6842460396083186
45.95959595959596,-0.3686091960706652,-0.6026503678558581
46.464646464646464,-0.6277340980024161,-0.40740767991659105
46.96969696969697,-0.7681000431380667,-0.14069865360458453
47.474747474747474,-0.7661004452716491,0.1492511353198309
47.97979797979798,-0.6214843651480523,0.4145308344651896
48.484848484848484,-0.3595385817131227,0.6069542716744593
48.98989898989899,-0.027877486114019818,0.6844717763707827
49.494949494949495,0.3091048631386531,0.6281922466756127
50,0.5862333933205239,0.4516630620016999


==> data/pendulum/trajectory_simple_pendulum_vf_no_side_info.csv <==
t,theta,theta_dot
0,0.7853981633974483,0
0.5050505050505051,0.6742684659941176,-0.4161460048991343
1.0101010101010102,0.3897538360643573,-0.676269655293717
1.5151515151515151,0.041752829746930786,-0.6456453573402265
2.0202020202020203,-0.22707749543186495,-0.41325836826192225
2.525252525252525,-0.38764302915787097,-0.2403663211361306
3.0303030303030303,-0.4849876735159335,-0.15593872428376504
3.5353535353535355,-0.5524115276759983,-0.11561978955968497
4.040404040404041,-0.6047892750712979,-0.09371385906169652
4.545454545454546,-0.648431016017071,-0.08003517405044214
5.05050505050505,-0.6863635222905266,-0.07071916130537956
5.555555555555555,-0.7203179344529708,-0.06409698179742972
6.0606060606060606,-0.7514223359153394,-0.05933170178051414
6.565656565656566,-0.7804826667773227,-0.05593843511708029
7.070707070707071,-0.8081115410052735,-0.053620911491357094
7.575757575757576,-0.8348018578268271,-0.052192542269833775
8.080808080808081,-0.8609718518177614,-0.05154110800047046
8.585858585858587,-0.8869968926275074,-0.051606950416919116
9.090909090909092,-0.9132332470922826,-0.05237310690698698
9.595959595959595,-0.9400383717208556,-0.0538607501933116
10.1010101010101,-0.967790162853912,-0.05612975492925567
10.606060606060606,-0.9969075412594918,-0.05928344598987564
11.11111111111111,-1.0278744808743476,-0.06347924862168246
11.616161616161616,-1.0612703760032565,-0.06894635058599795
12.121212121212121,-1.0978104983166619,-0.07601353061005071
12.626262626262626,-1.1384028134841242,-0.08514647624761577
13.131313131313131,-1.1842333437056287,-0.09697056292477131
13.636363636363637,-1.2368933752745073,-0.11226580031408241
14.141414141414142,-1.2985009039224569,-0.13251371649440424
14.646464646464647,-1.371982557649724,-0.15999922196467709
15.151515151515152,-1.4615997411639232,-0.19664127120307756
15.656565656565656,-1.573186449803974,-0.247606391781467
16.161616161616163,-1.7152584395250206,-0.318215104209725
16.666666666666668,-1.8996539029338004,-0.41786503250708285
17.171717171717173,-2.142895860180065,-0.5521728475840111
17.67676767676768,-2.4656495174877326,-0.732588018354222
18.181818181818183,-2.892019159911615,-0.9635416172289473
18.68686868686869,-3.448476277231591,-1.2486265902214462
19.19191919191919,-4.163374724492534,-1.591726946269879
19.696969696969695,-5.067546555690267,-1.999776731722867
20.2020202020202,-6.196449165738766,-2.483950785672257
20.707070707070706,-7.592271082168476,-3.0596048272996406
21.21212121212121,-9.306053182985067,-3.746542736088804
21.717171717171716,-11.399995007694713,-4.569249083202156
22.22222222222222,-13.949977293427047,-5.5572832163171535
22.727272727272727,-17.048500236210216,-6.746757140404529
23.232323232323232,-20.807827255434336,-8.18044182272943
23.737373737373737,-25.364152452784136,-9.910610276450816
24.242424242424242,-30.88268580003725,-12.00019221385769
24.747474747474747,-37.56322616316817,-14.524780562277625
25.252525252525253,-45.648760920601674,-17.575496580995406
25.757575757575758,-55.43391940130562,-21.26489016431459
26.262626262626263,-67.26905276385244,-25.72469296919626
26.767676767676768,-81.59111710166844,-31.117845136122437
27.272727272727273,-98.90902497028092,-37.64046868666465
27.77777777777778,-119.86373134107912,-45.52683559586752
28.282828282828284,-145.19923477182257,-55.06814126520717
28.78787878787879,-175.8516480438892,-66.59673783070035
29.292929292929294,-212.9125225610103,-80.56072374758745
29.7979797979798,-257.7371993797862,-97.41415759318917
30.303030303030305,-311.9525338794741,-117.80903782304739
30.80808080808081,-377.5114831429937,-142.49852848956635
31.31313131313131,-456.79516005137805,-172.3393693811692
31.818181818181817,-552.6791342713593,-208.41945599331288
32.323232323232325,-668.6409464594647,-252.04814419861714
32.82828282828283,-808.8929205308161,-304.80230793896436
33.333333333333336,-978.5349993809717,-368.62875904880946
33.83838383838384,-1183.6745879334082,-445.8562012108238
34.343434343434346,-1431.769454299267,-539.1998114242533
34.84848484848485,-1731.8946655139289,-652.0959446009214
35.35353535353536,-2094.782461303006,-788.7312463517849
35.85858585858586,-2533.7109501682753,-953.7830174557001
36.36363636363637,-3064.5973049482773,-1153.6562326872615
36.86868686868687,-3706.524267700324,-1395.2763619990283
37.37373737373738,-4483.035315273595,-1687.0638834483748
37.878787878787875,-5422.038453526405,-2040.8229015561637
38.38383838383838,-6557.550982091735,-2468.237264211675
38.888888888888886,-7930.900866336777,-2984.7288153169156
39.39393939393939,-9591.997952718291,-3609.3954571794766
39.898989898989896,-11600.71780816508,-4365.793743175559
40.4040404040404,-14029.913933315604,-5280.118444196261
40.90909090909091,-16967.824763475735,-6385.368390553877
41.41414141414141,-20521.522138023643,-7721.46468024446
41.91919191919192,-24818.9821666632,-9339.773597013627
42.42424242424242,-30015.88846913005,-11295.702891168114
42.92929292929293,-36301.95833850166,-13659.305744003466
43.43434343434343,-43904.61893470704,-16521.555191578664
43.93939393939394,-53097.77440244049,-19981.946872952387
44.44444444444444,-64217.68980248422,-24162.529016332395
44.94949494949495,-77666.34057000114,-29226.225992483836
45.45454545454545,-93928.55155433346,-35347.838018782626
45.95959595959596,-113597.82646882336,-42744.00317262312
46.464646464646464,-137388.0520717246,-51696.625448268715
46.96969696969697,-166155.22689704763,-62528.082981509244
47.474747474747474,-200945.71968884472,-75617.90393561721
47.97979797979798,-243026.82916581834,-91438.07054459433
48.484848484848484,-293918.72860032215,-110599.41670008641
48.98989898989899,-355460.23523381935,-133765.9564906392
49.494949494949495,-429890.4221055391,-161764.98507993403
50,-519917.42064380395,-195612.8644925734


==> data/pendulum/trajectory_true_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> tikz_img/data-set-two.txt <==
Time a b c d
0 49 70 100 1.3
67 55 9 33 1.6
134 61 10 26 1.9
200 65 12 20 1.9


==> tikz_img/data-set.txt <==
Time a b c d
0 49 7 41 1.3
67 55 9 33 1.6
134 61 10 26 1.9
200 65 12 20 1.9


==> tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9353382916604237,0.9714891844038697,0.9559794312279134,1.5374058901144565,1.5482902137477788,1.5010162457927332
0.633243254257153,0.6141927151126968,0.6509674469529535,-0.03946930792007919,0.005162054556993367,-0.00014611094598515617
0.9243643779067475,0.899010159943688,0.9357446447598049,0.00019312601472221136,0.03809316765296522,0.04392827044277359
1.2055569960553938,1.178971596040454,1.2154720050191563,-0.009420321032201584,0.026766651498223437,0.03501718280018162
1.2478125305216858,1.2207708884106583,1.2571604346771745,0.14047029109265385,0.17597997112234498,0.1851510793964669
1.4155670158101952,1.3880880375896756,1.4243579790913445,0.23188280665540295,0.2667197754806244,0.27678740421316106
1.9716808845165859,1.9439338817888707,1.9801237373687988,0.17924877291618313,0.21366151707564862,0.2242857539963946
2.0114426856113345,1.9834781786103841,2.0195990916900257,0.32207710134023404,0.35613862384829653,0.36721872900356944
2.1809023546311255,2.1527910643522397,2.188863390090552,0.41756104864827115,0.4513819183950841,0.46277184531139925
1.9564474982743234,1.9869459765990078,1.9519343438316343,3.5947457127170717,3.565315012347833,3.548600535867446
1.413109507071543,1.4438934682861242,1.4090489555521182,3.5509410655481224,3.5221063029013076,3.504712514165072
1.4131543230707178,1.4439503664682953,1.4091131512982185,3.408442311360046,3.379633165677145,3.3622103897019437
1.2770590958162678,1.3079320008959483,1.273141648800158,3.2891807172991934,3.2605353090274822,3.242927664688329
1.277164952410207,1.308065147397334,1.2732916182769052,3.147145199326085,3.118558250645988,3.100884773831494
1.141002041088789,1.1719849921685532,1.1372630766971885,3.027426830767168,2.999018213248632,2.9811444686044464
0.8682897386393768,0.8993868400854089,0.8647376204680169,2.9278492942896404,2.899689304663521,2.8815377316604676
1.0049485099153581,1.0360681968151852,1.0014335704709603,2.765611306497004,2.7375008792592395,2.7192941141935356
0.5952493473600325,0.6264761935833688,0.5919117697847366,2.6837761057044656,2.6559025289443934,2.6374328811286607
0.7320515631524024,0.7633267201392177,0.7287944734786055,2.522685942717425,2.4949200747107083,2.476331353651658
0.45865467713975205,0.48998078708913007,0.45548283860520333,2.4186295441854972,2.3909779118082097,2.3722632235255228
0.5955849696130876,0.6270130920425868,0.5925849444355532,2.2587850027400203,2.231364075366485,2.212395992298229
0.5957711202953716,0.6273257831943003,0.5929863680113895,2.118074855665061,2.090943887836742,2.071659213320073
0.32209562380857537,0.35369752242026553,0.31939185380054524,1.8692048420904839,1.8421832108695275,1.8227796980184783
0.32222065436832514,0.3539644649893986,0.3197622789958209,1.7280129540879563,1.7013234989540629,1.681560740443691
0.048236788915178797,0.07978398267439535,0.045439262698625416,1.6183356800937352,1.5911874786864741,1.571921562309866
0.32241398605795213,0.35463192689527234,0.3207996960557301,1.4475314099597671,1.4219944082072313,1.4010058156329035
0.1853104358419606,0.21736601290663793,0.18340271866826385,1.3194539460840016,1.293514589391771,1.272950399670978
0.048235980285547764,0.08010549722726756,0.04599767779349806,1.1916390510615011,1.1652485957956764,1.1451647617592635
0.1852680143644202,0.21796665285139727,0.18455177594627326,1.038978984290774,1.0146848440371157,0.9924087707914916
0.048068686169635444,0.08058906918981157,0.047014066466964266,0.7666744653018814,0.7419100002389861,0.7201170222871697
0.047893380865353885,0.08071177609007552,0.04740825719044439,0.6254566581986233,0.6014851533451134,0.5788805286509845
0.047601634368448664,0.08073551044237282,0.04774094118578365,0.4843660586680164,0.4612719484364972,0.43778532855325436
0.04731908748477209,0.08075379752989309,0.0480768434690384,0.34327334862036996,0.3210564171585123,0.2967044391629251
3.600986702016568,3.5736304097722233,3.6099352654627554,0.023368699870271792,0.058396781982309576,0.06821147117586235
2.4574438391699105,2.4290399087943606,2.465010248808011,0.6784237278142141,0.7117557987139679,0.7237688209938126
2.846195400933623,2.8178277663020537,2.8538111331879965,0.6787609497885038,0.7121543109003307,0.7240896524265309
3.235843446232028,3.2075462846616736,3.2435546366641534,0.6814755484792453,0.7149873698445052,0.7267722095100052
3.495579521985572,3.467293838549639,3.503306221630385,0.7306904859756816,0.7642215338060169,0.7759819013166153
2.573535933917945,2.5447274951868466,2.580545152699342,1.162580256239658,1.1952160519203714,1.208102734992147
3.624679832938344,3.5961955052046277,3.632136601799895,0.9669964327233275,1.000192058544608,1.01237755862457
2.7002319393022347,2.6712697516123627,2.7070256512061457,1.39098596893737,1.4233505586279618,1.4365732459742993
2.9628441677795605,2.9338499276606127,2.969592685701885,1.4485245958517732,1.4808321768514676,1.4941251936681814
3.358471588434037,3.329509322146666,3.3652651896288366,1.4689918282173324,1.501356278313697,1.5145791379988172
2.9593163209102347,2.930146358244979,2.9658154016354623,1.7222607386832571,1.7542528407345586,1.7679331906348557
2.9576882277358587,2.9284375401794054,2.964071758702654,1.8593418344511763,1.8911873164532387,1.9050466182777774
3.0892438999052865,3.0599245722976716,3.0955286944987392,1.9601729796852854,1.9918929373814556,2.0059049136290303
3.0878796395280115,3.058474741610122,3.0940407115687263,2.0979405144001686,2.1295028729041223,2.143705849525631
3.6202860948552584,3.590895625987199,3.6264680788674677,2.094323743916846,2.1259127644958875,2.1400834818072654
3.3514868959244146,3.3217822047504293,3.357208820968212,2.442914329806719,2.473914526590068,2.4887926781706358
3.484542561934435,3.454707825662728,3.4900711537578926,2.548523198030003,2.579274539563311,2.594448569859011
3.617985166157649,3.587993739397063,3.6232784464311094,2.6557322948102637,2.686179626442329,2.7017126585709073
3.7520353613546713,3.721846588372285,3.7570284810580588,2.7650609103879105,2.795118671162255,2.811107862190449
2.6247575327286032,2.6548216872997714,2.6195743708951507,3.7373409066099086,3.70703626363131,3.6913356514172904
3.1132592185324395,3.1429567378824994,3.1075266822763394,3.85722053236906,3.8262067011165835,3.8113448131244576
3.3789797176042966,3.4084658223089295,3.3729367172855436,3.925579870390007,3.8941682336529233,3.8797833009627487
0.7878679779370253,0.8189162406381097,0.7842357028225352,3.9855519343178027,3.957285190663155,3.939252713122884
2.3102807429983065,2.3405603635775836,2.3054272644979545,3.6712413314158985,3.6413654851796364,3.62516475687562
2.366317599321702,2.3381103957866665,2.3741500554528847,0.492703692989498,0.5263656963374931,0.5379590408286937
3.7463236029983844,3.774320573009089,3.7382102608659307,3.552522305011925,3.518513751002211,3.5073652777527036
0.7457450267326428,0.7227229251625126,0.7596748722951719,0.59561975957303,0.6363668575603875,0.6378653463632756
3.0479571616177767,3.018381747462135,3.05386955786444,2.375474155344639,2.4067187084145463,2.4213045463115277
1.186417598680996,1.1590175968470064,1.19531013725994,0.9275532805134995,0.9625134920831268,0.9724181659028136
2.7657364412019527,2.73687232912117,2.772667866567643,1.2458657310584313,1.2784037491497005,1.291411844669459
1.6465459980676291,1.618148346137711,1.6541209473039156,1.1894530694634171,1.2227957560250236,1.2347953328706875
2.4695752259793218,2.440840493615991,2.476687017147255,1.0634809949242898,1.0962455014066683,1.10897188823447
2.0300780909165357,2.0012944523880067,2.037121875586434,1.4507395281342692,1.483418724945187,1.4962514166066092


==> tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.13759944635214583,0.11962408130084812,0.13868222798318253,-0.10200982389662788,-0.0874173763293502,-0.07588076289348628
0.227002053665036,0.20972467096726677,0.22926655922661276,-0.06386123357401452,-0.04767683008841972,-0.03788333053718307
0.5424896934031648,0.5256957580778486,0.5455051004370212,-0.08203450134937346,-0.06486669530890687,-0.05620899275564317
0.861554886746107,0.8442092180593764,0.8637092486442609,-0.09173775922463817,-0.07569945658736194,-0.06574120964284147
1.3386983573020972,1.3206796860714944,1.3397033015397928,-0.10768978834985377,-0.09320408181283252,-0.08155453615413871
1.7393566757911398,1.7209941750913709,1.7397212808620965,-0.11147664590160467,-0.09787783099770198,-0.08530800715568954
0.006839290210641946,-0.013191642953031268,-0.005467454921887549,2.091714499536498,2.084139744994472,2.1112971753590104
0.09135427354070147,0.07201520275876383,0.07762912525218568,2.049988135223928,2.0394233436676137,2.067593764638509
0.11784083969614756,0.09955242610496107,0.10270397534726783,1.9290095409956596,1.9152133593313216,1.9441365454453265
0.07945566817895,0.06225175785300652,0.06331071203530692,1.627644564588015,1.611305057228332,1.6405299615835869
0.04463448052750929,0.024242728772819355,0.03949557136142334,1.421668931202937,1.4269919518565395,1.4468180390360548
0.054001456105434276,0.035282973867147294,0.05365478597733164,1.2297750385043091,1.2423704130756574,1.2559441625837717
0.058220790368956,0.03873693300664649,0.056108522331650756,1.0879688628276103,1.0979899472243924,1.113972289716136
0.05849543735825624,0.03809423520636246,0.05331158875531394,0.9603029708648244,0.965553391511386,0.9854337070867957
0.05475792953110348,0.03403714307684147,0.04579916980457133,0.7661570629632054,0.7649744785100717,0.78907537039488
0.05467903908419547,0.03407258435914029,0.04457272270167123,0.6243644807717367,0.6210770776894611,0.6463117936193249
0.11338913057916933,0.10501924519971362,0.09486227847319817,0.645950603270595,0.6191768561940195,0.6446897248027154
0.603048294533257,0.5876875340321724,0.6080495829453113,0.07251551701394177,0.09217499944316188,0.09771980963143523
0.10994137988226116,0.09089887543961739,0.10889394938700248,0.25179066610638845,0.2633785982758561,0.27792259634628547
0.23522511351855702,0.21928805144769536,0.23946539889901897,0.11745575410020992,0.13617952948748202,0.14293634088022722
0.12445516232987552,0.10650695676919586,0.12558646119782801,0.05682630509672548,0.07148516879645683,0.08295127266869706
1.7993151667844893,1.7810658583545629,1.799895182360241,-0.06655942699451889,-0.052660516925258194,-0.040398530998714044
1.1440473781311415,1.1280233096267254,1.148168697381767,0.20418275565644461,0.2227580766711197,0.2297021807612356
1.4503693850469594,1.4339974573817549,1.4540033700522774,0.24679828818885996,0.26475944297235854,0.27246473905453683
1.4575561072733723,1.4418276273590047,1.4620771007820133,0.3619566959508489,0.38102844113679013,0.3873410058235406
1.5378070942350557,1.5223513562051956,1.5426860392231485,0.44545833139463464,0.464969026331964,0.4707103275221626
1.5442843088191633,1.5292372772085066,1.549681699945264,0.5482357198813993,0.5683725277870099,0.5732767795141979
1.5494914105886797,1.5346680747226862,1.5551640634836117,0.6448085470903678,0.6652730546535986,0.669728160288389
1.6948547037819046,1.6797066294442327,1.7001258346405712,0.6730757864276774,0.6930611773130119,0.6981703446576478
1.695576831399403,1.680390894337103,1.7008003330589796,0.7555992039864649,0.7755272968171313,0.7807135855764192
1.9129117522355275,1.8970379971584448,1.9172378966467245,0.7531962682862862,0.7720268222949168,0.7786481003330042
1.6125680092062797,1.5963039301876738,1.6163551498525313,0.9878534691200184,1.0060086791931666,1.0134757936101306
1.829060434859111,1.8117749410550208,1.8313119136158864,1.0445747554028517,1.0607419039800798,1.0705549129654486
1.9823004009456282,1.9641059921725748,1.9829832130643879,1.0883219844291272,1.1023634806623042,1.1144779396074065
1.8286625333677846,1.8102226094364604,1.828876980290671,1.148550349934851,1.1619389300588812,1.1747222965299007
1.9189752090729963,1.8992489836414346,1.9162028035476077,1.2554864046158447,1.2645140892524482,1.2813660767657935
2.0149572202072954,1.9943018174644367,2.0081718485781606,1.4019694562432443,1.4045743349255533,1.426328938376268
2.1469820815247207,2.1263363557518677,2.137162799289528,1.570314861352092,1.5675614596794012,1.5925201071772892
2.0945023876306106,2.073991472077161,2.083851057834645,1.595242940217131,1.5909267913076874,1.616670902198083
2.0997100606255925,2.0795079095316593,2.0878831476700648,1.6732614975028368,1.666653912225303,1.6934243260223951
2.105858306546557,2.086287504449168,2.092543301601247,1.8321570667137288,1.8224792170440134,1.8503790703991152
2.0642314494352862,2.0451867591351696,2.0500480584997884,1.929185787219013,1.9176050101674154,1.9460527013475772
1.836797738229226,1.8189563983648922,1.82120463383675,1.6540713398343896,1.6391549720313936,1.6682455759495634
1.8055760467396658,1.7912786743249298,1.7878400839177666,1.857064986328865,1.8358684218241552,1.8647264195609186
1.7780193517722949,1.7635857449760906,1.7603335806576066,2.001515336235708,1.9805034242684671,2.009404423144475
1.697185442712171,1.6862349380136825,1.6787166121877868,1.9253102645441125,1.9004596211617568,1.927731844538489
1.5813375948677053,1.5755721084486733,1.563095277886573,1.7755400326077928,1.7474306328233924,1.7708048316420122
1.4932263354884365,1.4880641788414732,1.4750935078086895,1.9325773238005124,1.9042353695423802,1.9270680123909298
1.41328103687172,1.406444005032049,1.3948836148924224,2.008121489671814,1.9804945341636855,2.0047889157034873
1.3350314327800148,1.3287846512105776,1.3167131161139394,2.0087672082724453,1.9808633328625609,2.004657542914885
1.2554721166727645,1.249496899656736,1.2371954294954528,2.0086478729811694,1.980625824113008,2.004184373663508
1.1749077094988136,1.16894121226977,1.1566324129250214,2.007831500815814,1.9798057525432706,2.003356678118103
1.2140334620122433,1.218190467716723,1.1994428189546587,1.6568088581737337,1.6281397389825538,1.6406484379004196
1.0934793283056057,1.0978851182447409,1.079030194601443,1.724947691322726,1.6963526474149262,1.7085360528979514
0.9739472252144755,0.9769209415968877,0.9587179841043513,1.793137602256968,1.7641769449617257,1.7781963618069119
0.84615799708982,0.8385565756922265,0.827681953077639,2.001802291231583,1.9745759723620306,1.9994928782088728
0.7627330828213029,0.7543488422328645,0.744205559865,2.0010702606230777,1.9743054585909396,1.9998291655227187
0.7745236582423259,0.7810483691928559,0.761385903269253,1.6579470067584579,1.6301700683818732,1.6394705968795948
0.6380730693862636,0.642502376282092,0.6236374442744507,1.7262860973459877,1.6976982885362197,1.7098508050704848
0.5373304062685814,0.541207334608733,0.522583491751539,1.725868615914091,1.6971214617872628,1.7099931562098676
0.40546932311024364,0.39983631764069094,0.38724970458322416,1.855113801247056,1.8269509666278911,1.8502076708707804
0.40633161333854917,0.41545450547236573,0.39508215454675966,1.547171338934433,1.5208919760793238,1.5263609169915888
0.2767428572558046,0.2592647616294783,0.26082276230294665,2.0710021604809223,2.055252733101372,2.084433112561746
0.5712837401794809,0.5579314944432178,0.5786366731720388,0.17903055610517393,0.20142094500812846,0.2030598333678516
1.4085252453283355,1.3910179791544977,1.410414545279549,0.024451665209672124,0.040136445908531715,0.05048923065372013
0.7887498903663962,0.7738806390652936,0.7943665127915497,0.1809397264857906,0.20133779876953883,0.20588459872091802
0.38227609247553074,0.39486779130489036,0.37413090687780703,1.3248595587612249,1.301608336963763,1.3013445167279576
0.37928955637555806,0.3928035816028026,0.372111381292902,1.1934079028726594,1.1712116220544124,1.1692736387451879
0.27295701197204936,0.286678458735243,0.26600629221248884,1.1873781049474497,1.1654366812740857,1.1631116290558081
0.4045948685052866,0.4196529639077271,0.39921124297206256,0.9637941032188598,0.9436737700822108,0.9387471437684473
0.9347398576934364,0.919450079206256,0.9398318293437121,0.20953893630136933,0.2293082915483894,0.23470704766527162
0.2319660224791361,0.23043303502346768,0.21480803681314264,1.6961305551985357,1.6669475379243006,1.6861879115920173
0.3685365019855733,0.3851422676423535,0.36524134372443595,0.814692625910555,0.7971641358616081,0.7889352652319092
0.3630545663745932,0.3805396478247258,0.3611285000656177,0.7475723352310032,0.7318383555788778,0.7215401341605704
0.26550963918339654,0.283686306533496,0.26479383380447896,0.6231328038594884,0.609045628983737,0.5969786052129255
0.21359342466477527,0.23381442224186189,0.218001424860512,0.47188733409812633,0.4653955540064999,0.44646348395861
0.8051430273135404,0.7945987734127192,0.8152109165812261,0.45328515692340365,0.47848321786452364,0.4752676090742548
1.470709486434807,1.4636416257786315,1.4522854465712833,1.5320464516342036,1.5045354070733494,1.529020820745337
1.3790244368248024,1.3789977169964263,1.3624235808959324,1.6023992512951164,1.5731361939068886,1.590724191896797
0.9353047134506914,0.9232649145924637,0.9439966363303635,0.5306767491082008,0.5545029555741882,0.5537987545766775
1.0393020745965065,1.0458085578789498,1.0261522026007643,1.4685504230005462,1.440764972220058,1.4500911850626763
1.4227683087251313,1.4068372932622215,1.4270168200501723,0.9568350931399433,0.9755691119071556,0.9823129513597014
0.48838450729210414,0.5027960381159952,0.4822196975957146,1.0198129394001771,0.9987708763296986,0.9951271836636587
0.7668128984992567,0.7776490574180533,0.7570022627938527,1.1426995866377943,1.1177493358719426,1.1204867319779162
0.9183775473437147,0.9255010796004867,0.9056462826118362,1.2146452433532366,1.1871628053311158,1.195610634491763


==> tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,x3,y1,y2,y3
0.9499538671504385,0.9868649306580591,0.9663482470157067,1.7474266859154701,1.7501609168856445,1.708892916182804
0.026789060099576933,0.043744651990462735,0.05985084859869594,0.028405946175402375,0.07248960981315722,0.027836005617778437
0.1709858717263254,0.19021547022102903,0.20393542693911015,0.3060746993095702,0.3484442442371679,0.30237775352871943
0.3114741727272886,0.32763979179192726,0.34453666723201926,0.165906560097139,0.2105214763982829,0.16639722995945594
0.45074787736809185,0.47115665225009795,0.4835698179781688,0.5830422744262954,0.624406524987741,0.5776772552970318
0.5914676780855982,0.6063411503544683,0.6244915728609296,0.3029886261824619,0.34840581676153526,0.3051874456059539
0.7186701668189145,0.7342534073880927,0.7517212529262535,0.5791267254447271,0.6241132777320487,0.5803912872204514
0.8662541155368398,0.8795687698114739,0.899168934633077,0.43982871215500186,0.48610888958887044,0.44404626252201573
0.9832558239326324,0.996698317255054,1.016182074978801,0.7148225021764941,0.7610360771350017,0.7188761644371245
1.159945461824846,1.1729243179773294,1.1928281821044227,0.3018385363163878,0.34829018741899087,0.30648518668896185
1.2603679120839768,1.2709866785384905,1.2929428705954513,0.7125027023209661,0.7600216963588303,0.720110065820443
1.4452938014128485,1.4580177496455473,1.4781501686360334,0.3016820900608237,0.3482605763072125,0.30665314186799675
1.4968212019420228,1.505611399292225,1.529062853757611,0.9836373798614771,1.0318242174773182,0.9934750199171206
1.6844732899945183,1.6931982593895558,1.7167015749058656,0.7112083679122888,0.7594165503664719,0.7211245741841376
1.846845993460128,1.8566429171808054,1.8792811225384458,0.5750027172600184,0.6228386018537103,0.5836191616484557
1.9898746651442782,1.9996257857783148,2.0223015186246496,0.5749969108498251,0.6228496468903794,0.5836692696935738
2.1330272398719172,2.1427804391642975,2.16545447001577,0.5750265150373061,0.6228784881560253,0.5836963370791212
2.291581428424259,2.302898340715224,2.324262116318531,0.4386074935954781,0.4858353946947459,0.4453488953851453
2.43468992296664,2.446073182415722,2.4673800261420675,0.43866319547881216,0.4858623719544407,0.44532187756961694
2.5778155225365844,2.5892745844586758,2.6105162473940084,0.4387248706346337,0.4858910017356194,0.4452889535655965
2.720951139315342,2.7324926697358674,2.753663255569276,0.4387905681989922,0.48592047223889734,0.4452516226968132
2.864091793221159,2.8757199908909654,2.896815695850247,0.4388586241521094,0.4859501463596906,0.44521128055846726
3.007234169460786,3.01895158264112,3.039970006503972,0.438927959331861,0.48597963816858136,0.44516889723571407
3.150374800203635,3.1621826921864744,3.183122534444209,0.43899766039518806,0.48600858576697303,0.44512515949739184
3.1448699489003737,3.1468995832342657,3.175210997603297,1.248783151714414,1.2983180566954942,1.2664181123440539
3.357786531002574,3.363628756549869,3.3893255711063293,0.9826980091208416,1.0316842995120736,0.9960203523953898
3.5023858255278104,3.5084204275778084,3.5339767681823058,0.9830197591469992,1.0319640317048635,0.9961187612073769
3.646973792579194,3.653205190913152,3.6786169672296425,0.983338839125569,1.0322386808367616,0.9962087897199087
3.7278548525735187,3.730786310324399,3.7585081069173927,1.251138696071881,1.3005922030280077,1.267772906117456
0.007087011737239024,0.04404059226018031,0.022672700658984524,3.8608893392477586,3.8622384711790168,3.8217558839263686
0.23642466694712905,0.27338714473978765,0.25073433485725694,3.7316874333124646,3.730890083777022,3.6916858333572518
0.47587048309436153,0.5127560347153471,0.4886595895700908,3.587418793043153,3.584122335285977,3.5465001372043328
1.6410388416617385,1.6760342030610014,1.645507160566165,3.744458032644529,3.7284718532444416,3.7004927832783587
1.250656993737394,1.2864405915746326,1.2575467126455968,3.327721326875723,3.3152681165387388,3.2843230199546287
1.1266428096218606,1.1625613757131736,1.134016094807186,2.9836746807338823,2.9719420844791644,2.940419718462966
0.9984931848644835,1.0346288711659302,1.006710026113867,2.6470060768387387,2.6365428500309975,2.604025763592877
0.8642528801090475,0.9006860758021181,0.8738173638710761,2.3198703190549965,2.311468120463482,2.2773950130734493
0.8450412609671526,0.8817178600440537,0.8560106693466841,2.0658258731538472,2.059617097786526,2.0239666202750075
0.4493990245885976,0.4863659135810393,0.4640545660905565,1.6222433319889449,1.622023221764619,1.582467891924645
0.18494726996081778,0.2215955533105255,0.20348316827850443,1.2137734798504924,1.2202764091963747,1.1770293084255226
3.81869152581143,3.821202000233423,3.849201243759038,1.2947625476266365,1.3442577518226941,1.3118654013541753
3.6378235439974413,3.6273574201579506,3.662000880221209,2.0888428069391134,2.136422750583407,2.1191111424582756
3.64608657104027,3.630407572955517,3.6665970171665525,2.361701922719007,2.4066285139617403,2.3965054229607694
3.70104316809539,3.6823035445284984,3.719039645886116,2.5150125578011444,2.5577756608174838,2.5522365290708375
3.887137892011402,3.8703434946415514,3.906765846952957,2.454317041337999,2.4985116912608527,2.4900252499985798
3.6457686397141544,3.618043540196496,3.654240139973983,2.8713129141917513,2.9041271859489832,2.9142040977014814
3.7630522440493617,3.726807034572412,3.7543706924780156,3.263521679725069,3.2732788495736855,3.3063371535098995
3.9103918353501403,3.8750854446741863,3.8875043832425447,3.5974196145626753,3.582716596653927,3.6294431038824526
3.6797964732848585,3.6620309751686446,3.646755403486265,3.733162179326761,3.6896567146560177,3.7348329091849632
3.465225237314804,3.464327662488062,3.4353011237293445,3.7442211009042468,3.694625993041822,3.7253466878762986
3.1960264389516886,3.2142475553091754,3.177583115842418,3.9150050377437196,3.8718402726343997,3.878177067385461
3.25880296862344,3.270920007804856,3.2357097897931024,3.7551725555751054,3.7083035171773777,3.7234161708783895
2.083852735195066,2.117337938077779,2.084716686989844,3.9936938030534637,3.972674646662363,3.949336658614284
3.7608879690563524,3.748241480145103,3.728039946992967,3.890612600014261,3.84399613781375,3.885543198034443
0.6814441029364325,0.718189787939029,0.6929093061001429,3.556902955472306,3.5514795141326334,3.5152836660332167
0.4704400837453565,0.5073463734427642,0.4835048713860314,3.779495143831056,3.776647223085009,3.7387336385414813
2.0778230965008793,2.110794589482582,2.0776380854357104,3.700441082725179,3.6780069996086557,3.6560694829873905
3.860358696313152,3.8324054769125593,3.8685300568876717,2.9393204137219766,2.971784271859282,2.982316339710004
2.7538227201530114,2.7782004836799015,2.741341561744018,3.4372798832127507,3.399985501264038,3.396190332361106
0.9410509266203334,0.9774393056487071,0.9503931467967793,3.3561742406538992,3.34742926909102,3.313609940344607
1.924742449549584,1.9580945415583337,1.9253279707941822,3.367740088944703,3.3463431851391854,3.323374752452064
0.615387742592148,0.652071735839267,0.6264073077725486,2.9231273043254986,2.916997704992606,2.8812917835304996
0.999418845666931,1.035550334442548,1.0076184648021709,2.7989018858931445,2.7884125856969733,2.755915649726567
0.6156391509885596,0.6522896143900901,0.6264359644737784,2.3519411951177087,2.345460430608121,2.310001205662013
0.6042211138386787,0.6401999151333423,0.6254057433806254,1.345977652834962,1.357373019704363,1.3119092077165897
2.6256025430484744,2.651772022040505,2.6151822725566083,3.202482742220414,3.167443244127935,3.1603715715980383
1.7806576783271724,1.8145952774067835,1.7825074044257665,3.2013763529206694,3.1817072663659736,3.1570735469925424
2.940060903598629,2.925109152340664,2.961127100652139,2.415975310304365,2.4613461882403804,2.4501757580674086
2.6543891065360623,2.648122399792499,2.6810281945248846,1.9547361216058916,2.0036278365016535,1.9810207005183265
2.6375621676167573,2.6337272532928515,2.665442442962562,1.7092871706376207,1.7586292417056044,1.7331411365207825
2.4402154783428895,2.4374906364773845,2.468618895645265,1.8362246994373481,1.8856994816616939,1.8589399836805294
1.8223730036533312,1.8435032351091718,1.8550914990468819,1.833529666569691,1.8742362946620954,1.8271270476722434
2.085556861926871,2.0901798717301974,2.1167477011282427,1.7181059252576105,1.7673262008897148,1.7328308042064484
2.174219173535276,2.1786148772429437,2.2053414391891404,1.8452964512345766,1.8945542168890523,1.860280360442247


==> tikz_img/data/cancer/arrows_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> tikz_img/data/cancer/arrows_two_compartment_model_vf.csv <==
x1,x2,x3,y1,y2,y3
0.3309416656331574,0.35137170988394817,0.3419608991553409,0.4342074886160443,0.43923410251243467,0.41313448738198455
0.23066477034969557,0.21672216146077772,0.23736862545141946,-0.05263202188119187,-0.030950723478454623,-0.028205926315928775
0.39411379783299827,0.3793887061666332,0.39990554199731854,-0.03759978273832931,-0.016976196212841632,-0.012712654599785433
0.7788139292936923,0.7620763079953125,0.7819137484307978,-0.09623026843392168,-0.07893793060090049,-0.07040170817364522
1.021783082799748,1.0045080320978097,1.0240513308736525,-0.09139587365030916,-0.07519211034508338,-0.06539550856301579
1.4988969453943515,1.4807910677369294,1.4997433232448945,-0.10884283896709768,-0.09456260181453524,-0.08267314354565958
1.9771608808277858,1.9586332245392009,1.977202250176028,-0.1130804519490281,-0.09992356469090347,-0.0868835341819787
0.25909007599175704,0.26795634061643836,0.24763913818810324,1.5559880252405909,1.5295108056002105,1.5353792579097971
0.05761439114114186,0.06438220777601167,0.044639681415655,1.7239837426733675,1.696298262682572,1.7052626808593068
0.06377913548903957,0.07465123257420436,0.05400053526662019,1.5832289514674216,1.5582876804417622,1.5609681990326127
-0.030485229820224058,-0.013917754799303128,-0.03383652347335603,1.5543417818628573,1.5367256324547924,1.5285759430844037
-0.0778780931697648,-0.06179397797012198,-0.060972249441372806,1.3265923250737206,1.3450804543618435,1.315814339879513
0.31393114668171485,0.3285205852831422,0.30797671300020746,1.0869356982236784,1.06612068709624,1.062125272914688
0.2767998004754775,0.2925658811917976,0.27232895210429,0.9612984710304706,0.9422717332948527,0.9358738821388415
0.19551608404144238,0.21220544568463917,0.19234439937951886,0.8664960421509031,0.8491109093908724,0.8406848918895571
0.21356479069930967,0.23069909168638614,0.21107291330098887,0.7613216962147329,0.7448225213449047,0.7353621978117686
0.06019458300204461,0.07759761295188194,0.058133586704896656,0.6951669463764034,0.6792386991555905,0.6691321856006762
0.05927248473662561,0.07679001509423378,0.05740023708943853,0.6082341110327665,0.5925582320535749,0.5821709250012772
-0.018047302995901182,-0.0006467039907979144,-0.02011227196996107,0.45590177528043085,0.4399682311851687,0.4298676424484178
0.051410322042455214,0.06995760130467443,0.051408106637951256,0.365937805953775,0.3528361856380793,0.3397408232157153
-0.018729398835210853,-0.0007844077895367008,-0.019866425014063605,0.2954045205848208,0.2807247735089273,0.2692568049275389
1.1675895293718508,1.1502229897370002,1.16971001028725,-0.05887626740166929,-0.042868771843855624,-0.03285103723328808
1.6440820311201647,1.6260453422637569,1.6450544160009515,-0.06291092925350672,-0.048457092850052175,-0.036749969676757366
1.2975005075696702,1.2812806907836016,1.3013499576456238,0.18908814623644843,0.20733825619568358,0.21471475462374345
1.454134460719501,1.4380156679432279,1.4581249617902459,0.2676923689026266,0.28612015608956887,0.2932759024390248
1.4614875831706238,1.4458773003202996,1.4661649321801544,0.3799975477793487,0.3992788305640096,0.4053479206661187
1.5410078276554167,1.5255486276038055,1.545882291092087,0.45877004466370774,0.47829263130568656,0.48404623256339874
1.5466340573861062,1.5314647371974601,1.551878483620177,0.5576191534196708,0.5775901832283972,0.5827471870209386
1.6225615161033602,1.6073553741293747,1.6277595295488365,0.6216098692407843,0.6415249624367172,0.6467571326632102
1.6250265990303019,1.6098712825493164,1.6302886331496151,0.7090606826441301,0.7290529091417663,0.7341813723100337
1.7699473216880044,1.7544791317425523,1.7748101405054681,0.7349039675286542,0.754412344670149,0.7601846291947025
1.6242730600280448,1.6087699540962923,1.6290905518500458,0.8675402712499292,0.8869932828545761,0.8928382378294542
1.988218060074984,1.97217128688296,1.9923081478745583,0.815083661770716,0.8336364054766201,0.8406358039037298
1.68973472122397,1.6734105797462253,1.6934368030151195,0.9777870846353709,0.9958506953885251,1.0034569684806325
1.9074298832921808,1.8901590971910647,1.9097049722230937,1.0476080367518594,1.0638208656663748,1.073607209564715
1.8277430168597624,1.8092617787623468,1.8278763563041305,1.1628966748046214,1.1761831509862462,1.1890929808180708
1.9179142981769983,1.898251301416988,1.9153206010142592,1.2588159517377226,1.2681225180677689,1.28475554787199
2.0885975817676377,2.0678607530921855,2.0801484143437907,1.4369131121067114,1.4366404633300232,1.4602343312027306
2.150105019070527,2.1301683505643947,2.1375638595357653,1.5736148009511746,1.5655528926709075,1.5929162254616525
2.101952325074165,2.083605048261048,2.086880647148177,1.672299791717805,1.6586479867614432,1.6875694241271233
2.07277001058398,2.0612671540308254,2.0543648077836023,1.9944552152246884,1.970084853065966,1.9977040014749863
2.0014262251514503,1.9912087952620365,1.9829024678178877,1.995852733901139,1.9703653277684892,1.9972023153462841
1.8774474656260733,1.8593428885891097,1.8621150429347013,1.606001903790261,1.591718377671681,1.6207446243487527
1.8684174353938268,1.8594810102486896,1.8498720962602149,1.922418269122837,1.8959881420854383,1.921943371260985
1.7569910486728597,1.7469588712715658,1.7384584808239638,1.7751965674512815,1.749562785287684,1.7762782840571811
1.6712588438823643,1.6682584463833292,1.6536430641325017,1.9366844164522548,1.9077034776883794,1.9284821518664355
1.542470413849561,1.5444862411797677,1.5267651290876758,2.0847623120428818,2.05561189911608,2.070824489246255
1.5186886148559857,1.5174862101655742,1.5016453815834176,1.8068705180610365,1.7776306750826592,1.7965331626150076
1.3435028905533315,1.3469680123332557,1.3285319955720065,1.8864885302378636,1.8576111828166668,1.871022394303617
1.227208722632604,1.2319874323227564,1.2129765065399565,1.9549889626009798,1.9264880860679725,1.9381892087726975
1.2291240571424442,1.2330451057762626,1.2144015474393948,1.6911349500227872,1.6623741478894754,1.6752002862583735
0.9860778853387634,0.9914865321447747,0.9722253546587228,1.9544270910225146,1.9261516809617591,1.9370057658590902
0.9457502783380208,0.9513753925888307,0.9320321272553876,1.8880085755906608,1.8598175409549842,1.870376416788418
0.8636343407215393,0.8692463167256149,0.8499079760201592,1.8868343133024144,1.8586380559040043,1.8692149101327284
0.8708115059145799,0.8775760053966667,0.8578345533648631,1.6265918616604729,1.598904764583646,1.6078739010206797
0.6588929990892464,0.6655392233675833,0.6458364049340427,1.6858100189479017,1.6580658422192565,1.6672028640936916
0.5366061748683565,0.5438618677678014,0.5239668536462192,1.6187688222827419,1.591330925303293,1.5995955484956903
0.4185482515826202,0.42672011246494257,0.40656919699490834,1.5546753550461496,1.52775614595222,1.534674389878185
0.31455794424274786,0.3277338096825213,0.30701704786152284,1.2374873810710123,1.2148697876405694,1.213553101152261
0.38726839421902104,0.37513029687659516,0.39586457716128454,0.08789423916954864,0.11164203644752957,0.11110803967160943
0.48606235145479326,0.4738442494363829,0.49458009629743127,0.15040755078768386,0.174073367278203,0.17367895523917865
0.7876255498516477,0.7723382461987799,0.792720671798509,0.0975243943905788,0.11731515262571612,0.12271362737594382
1.4078235936936676,1.390498189182125,1.4100107538950315,0.020767221033324734,0.03686338667737177,0.04678144118428862
0.9876496886961229,0.9924781848606224,0.9734468710056093,2.140393735129912,2.1119096017825836,2.12354442547264
0.09407021364659085,0.11175459562274204,0.0924789669014926,1.200251536826424,1.1849539233672908,1.1741511334842643
0.721252648662852,0.7075088867662332,0.7281786658214394,0.2203352675144168,0.24226835998730345,0.24463740602374706
0.88307443462079,0.8684365875111927,0.8889710415021995,0.2319005933966305,0.2526476993643961,0.25673855279857993
0.30619638934809024,0.3141899483315721,0.2940856432085891,1.5927685425104492,1.5657427518708065,1.5729264057687657
0.46640141879632846,0.4740072926989729,0.45400969670708136,1.5928158573138795,1.5655677932790197,1.5733228516492133
1.0695354280049028,1.0554844730395518,1.076116658880712,0.4539955093244945,0.4755368327110818,0.4784880337351145
1.2231703459136996,1.2240997852020086,1.206968610764291,1.4444248156331903,1.4151651299483852,1.4316707797451707
1.0705782165319957,1.0759837126306677,1.0567237448198115,1.4488451647168443,1.4205685528281826,1.431426918766351


==> tikz_img/data/cancer/cancer_data_points.csv <==
N,K
0.6040500184930704,0.4581445307903662
0.7697755212879407,0.9346692241633671
0.7190604525041012,1.3598772553538403
0.2618639250858411,1.4740057101925
0.9829192451192518,0.4217927710107462
0.5664523032378039,1.3733917314770663
1.677874509753601,1.5671623219158666
1.7498569883479203,1.6457215898830304
0.6274932745479578,1.5944361080509903
1.7299995503481993,1.2447174516654043
1.0836266309868585,0.9591983285290542
0.9056619619144377,1.5707878409682414
0.8870767757426972,0.27115495109740706
1.4098345726860655,1.0041607758602717
0.6717853484285947,0.5872761519883567
0.5642085597971062,0.6817862868567165
0.6270688146883374,0.40604897861072864
0.2805623030690009,0.9636231947736071
0.6815522684135341,0.875021113464326
1.5392682041314916,1.0320810728868315
0.3654263303218135,1.612747917945656
1.2105943689849084,0.4042473669345956
1.560316195406028,1.2556308738422461
0.6678736300431678,1.383122835920018
1.3769689491792552,1.223584397719271
1.2173250309131396,1.2406004890899136
0.36673966594005203,1.609315968501417
1.522278221500049,0.6631234732383962
0.3784527523067377,1.5548884495760218
1.0798083181870868,0.46246613261687863
0.9450253688853981,1.7051605375968846
0.5287319649589807,1.5597350325023709
0.41797131543725075,0.601506448120683
1.7144678224290386,1.408022751372131
0.32742193101149064,1.1281512582004427
1.0570443718097249,1.075146599363305
0.9335380774412554,0.9598453986349498
0.6690926660088408,1.3990375774455166
0.517369155312529,1.5604569576397598
1.073474307943791,0.9688326215925364
0.8064559942922033,0.7895232722261187
1.591248878898639,1.1632608227945007
1.2220806223347842,1.734913869776046
0.8755590308261593,1.257859881516816
0.46684831362040846,0.7658344716706448
1.1836047742310216,0.36898816400203016
1.5585016530612963,0.5109724601432425
1.0374619849251692,1.6254914092168407
0.6123859124069446,1.5931437635430954
1.5772553883601192,1.7156834261370766
0.9113461350596667,1.0383450284055589
0.8570089580485301,1.4488734858520362
1.3551802028655393,0.4651401729754435
1.6807051347262865,0.5953751141588155
0.3927783885961934,1.2825941782421924
1.0295129976905952,0.6555932048909995
0.27031049886616587,0.3412593822442961
0.7050982183084732,1.2075438582113838
1.3038357032731867,0.7502003203989239
1.1448055103241215,1.1002023149336382
1.2084022595404313,1.2817276789167629
1.5585211727714865,0.4550536688996788
1.0729527182798964,0.7909737799591922
0.6444880485063474,1.5274243882986265
1.0396650274885237,0.96315844933508
0.9475289779430746,1.5961505053432257
0.6632790029949032,0.38602619065703714
0.9427338867706768,0.27953655217094875
1.6777920933857304,0.533223812767024
0.6831059879600487,0.3375349632346505
1.2418482332630814,1.4493513886519822
0.5418517096718872,1.0068873288143676
0.839790246484636,0.36487020297697703
1.7361109831005945,0.36234049762399156
1.075501320937086,1.2222784634815935
1.1211724519789947,0.32614477582938584
1.4025379417470454,0.8137076132212273
1.0292869858627913,0.9162260967832666
1.0222944566581653,0.49149284876644705
1.747204085616906,1.0742297628401436
1.1555225328896344,1.1715801579161338
1.3881621963427146,1.0314865283376942
1.1364297368694445,1.2677680168265202
1.3331284138791957,1.5790720364587023
1.6798105609770986,1.3942443440935213
0.8266170427782594,0.5596032267974431
0.7300167548691202,0.6006889263230619
1.5484372159693764,0.6077738260426664
0.9318546569095851,1.6478865476105222
0.8804297620583307,1.549847838825096
0.5877265615052537,1.1923512858649157
0.6792537109815444,0.9815002429824815
0.7137159416058043,1.6412814396545294
0.5055862320290345,0.4747184356755061
0.47074285494448276,1.168444305954385
0.5950942254562628,1.4141415873730276
0.3893938614018855,0.7960050848723313
1.2721220443492873,0.680966682045268
1.3934146947561146,0.6379935768689942
0.758621849676507,1.0455932553658618


==> tikz_img/data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.09503378691734299,-0.09503378691734299,-0.0947785017789593,-0.0947785017789593
-0.09503378691734299,0.04280738418669455,-0.0947785017789593,-0.1
0.04280738418669455,0.17989099079326817,-0.1,-0.08876745158127826
0.17989099079326817,0.17989099079326817,-0.08876745158127826,-0.08876745158127826
0.17989099079326817,0.25094669233592615,-0.08876745158127826,-0.0702052313288056
0.25094669233592615,0.25094669233592615,-0.0702052313288056,-0.0702052313288056
0.25094669233592615,0.30328975238475564,-0.0702052313288056,-0.0431494185604357
0.30328975238475564,0.30328975238475564,-0.0431494185604357,-0.0431494185604357
0.30328975238475564,0.3401280401394874,-0.0431494185604357,-0.008353968763330846
0.3401280401394874,0.36571646378947376,-0.008353968763330846,0.03605371051096312
0.36571646378947376,0.38111566948468123,0.03605371051096312,0.08508049438964099
0.38111566948468123,0.3908661517425148,0.08508049438964099,0.14531233869442
0.3908661517425148,0.39775011691487405,0.14531233869442,0.22512133834659484
0.39775011691487405,0.4087840861040398,0.22512133834659484,0.3494154593607025
0.4087840861040398,0.42962891861147523,0.3494154593607025,0.481393091970603
0.42962891861147523,0.42962891861147523,0.481393091970603,0.481393091970603
0.42962891861147523,0.44753302869531375,0.481393091970603,0.5756720563310851
0.44753302869531375,0.47142584913450913,0.5756720563310851,0.6699773332085849
0.47142584913450913,0.5009232282424383,0.6699773332085849,0.7639663798406758
0.5009232282424383,0.5350300271381044,0.7639663798406758,0.8556723225151909
0.5350300271381044,0.573467093047826,0.8556723225151909,0.9451710144395177
0.573467093047826,0.6155531173068355,0.9451710144395177,1.0319963319584236
0.6155531173068355,0.6617843460917743,1.0319963319584236,1.1174062545096082
0.6617843460917743,0.7126396707088927,1.1174062545096082,1.2023234376323528
0.7126396707088927,0.7687783202001913,1.2023234376323528,1.2876283696358086
0.7687783202001913,0.8291658067485494,1.2876283696358086,1.3719370171514622
0.8291658067485494,0.8902265318866207,1.3719370171514622,1.451506216298353
0.8902265318866207,0.9565671991074937,1.451506216298353,1.5314914076837218
0.9565671991074937,1.026645062231298,1.5314914076837218,1.6103833519269721
1.026645062231298,1.1002717951456953,1.6103833519269721,1.6879993492136274
1.1002717951456953,1.1776493725701918,1.6879993492136274,1.7645610440598172
1.1776493725701918,1.2554805886400071,1.7645610440598172,1.837533853997245
1.2554805886400071,1.331623943786795,1.837533853997245,1.9055669599953218
1.331623943786795,1.4128279552283995,1.9055669599953218,1.9740060990469597
1.4128279552283995,1.4999490299394427,1.9740060990469597,2.043203487112585
1.4999490299394427,1.5833070447652096,2.043203487112585,2.1068345986706887
1.5833070447652096,1.6659893189537833,2.1068345986706887,2.1672977222977154
1.6659893189537833,1.7460224840952887,2.1672977222977154,2.2236005569400583
1.7460224840952887,1.8263194050762264,2.2236005569400583,2.2776728749630526
1.8263194050762264,1.9027902230295202,2.2776728749630526,2.327565648323373
1.9027902230295202,1.9799924703489609,2.327565648323373,2.375847666077599
1.9799924703489609,2.05422163942982,2.375847666077599,2.4207494583635984
2.05422163942982,2.1226906547612803,2.4207494583635984,2.46121362550295
2.1226906547612803,2.183395179324225,2.46121362550295,2.496668631381316
2.183395179324225,2.239413541347764,2.496668631381316,2.528726488951006
2.239413541347764,2.2993630562330893,2.528726488951006,2.561217616094716
2.2993630562330893,2.3612401102761296,2.561217616094716,2.592988126368911
2.3612401102761296,2.3612401102761296,2.592988126368911,2.592988126368911
2.3612401102761296,2.399048232094135,2.592988126368911,2.614863784759816
2.399048232094135,2.4370663646584267,2.614863784759816,2.6356435896633137
2.4370663646584267,2.470429263208134,2.6356435896633137,2.65364394724418
2.470429263208134,2.470429263208134,2.65364394724418,2.65364394724418
2.470429263208134,2.5062544755907528,2.65364394724418,2.6720596015450804
2.5062544755907528,2.548151856573808,2.6720596015450804,2.6922242802878262
2.548151856573808,2.5880510421032965,2.6922242802878262,2.7104212901459435
2.5880510421032965,2.5880510421032965,2.7104212901459435,2.7104212901459435
2.5880510421032965,2.61601332620842,2.7104212901459435,2.7241203523168958
2.61601332620842,2.6367123270019084,2.7241203523168958,2.7350208647235927
2.6367123270019084,2.6565581539041756,2.7350208647235927,2.745038930380667
2.6565581539041756,2.6565581539041756,2.745038930380667,2.745038930380667
2.6565581539041756,2.6724973782191697,2.745038930380667,2.753484405180437
2.6724973782191697,2.694455585894321,2.753484405180437,2.7634044548421555
2.694455585894321,2.7155965301593876,2.7634044548421555,2.772299057408665
2.7155965301593876,2.7328406397543543,2.772299057408665,2.7794346087357487
2.7328406397543543,2.7448917510320237,2.7794346087357487,2.7852082736587884
2.7448917510320237,2.7448917510320237,2.7852082736587884,2.7852082736587884
2.7448917510320237,2.7531165634149515,2.7852082736587884,2.7900365474521966
2.7531165634149515,2.7531165634149515,2.7900365474521966,2.7900365474521966
2.7531165634149515,2.7621934670893475,2.7900365474521966,2.7946457550796793
2.7621934670893475,2.774047235902553,2.7946457550796793,2.799114463219547
2.774047235902553,2.780698707685903,2.799114463219547,2.802776872365614
2.780698707685903,2.7839585302710805,2.802776872365614,2.805554001536185
2.7839585302710805,2.7889077561240345,2.805554001536185,2.8082755499481284
2.7889077561240345,2.7966792864767207,2.8082755499481284,2.8112352282636266
2.7966792864767207,2.807272897344958,2.8112352282636266,2.8137341050447127
2.807272897344958,2.807272897344958,2.8137341050447127,2.8137341050447127
2.807272897344958,2.809205212703352,2.8137341050447127,2.8157714034973456
2.809205212703352,2.8109785033093844,2.8157714034973456,2.8175410353668835
2.8109785033093844,2.814172725656073,2.8175410353668835,2.819157900938316
2.814172725656073,2.8190542010896986,2.819157900938316,2.8205863993765745
2.8190542010896986,2.8190542010896986,2.8205863993765745,2.8205863993765745
2.8190542010896986,2.822168827977115,2.8205863993765745,2.8218305124829395
2.822168827977115,2.8251296432744786,2.8218305124829395,2.8229084718410116
2.8251296432744786,2.8274901323304045,2.8229084718410116,2.8238761529189214
2.8274901323304045,2.8291118628287184,2.8238761529189214,2.824780333940983
2.8291118628287184,2.8303717505772394,2.824780333940983,2.8256054303929554
2.8303717505772394,2.8317162387751296,2.8256054303929554,2.826316935904566
2.8317162387751296,2.8333005666767606,2.826316935904566,2.8269019899318923
2.8333005666767606,2.8349113802631294,2.8269019899318923,2.8273875744500674
2.8349113802631294,2.836111162172202,2.8273875744500674,2.827844370505163
2.836111162172202,2.836733732634449,2.827844370505163,2.8283144723713023
2.836733732634449,2.8371117334787965,2.8283144723713023,2.8287597610516144
2.8371117334787965,2.837656807288479,2.8287597610516144,2.8291243641304384
2.837656807288479,2.8385175299134744,2.8291243641304384,2.8293876663021633
2.8385175299134744,2.839499372109755,2.8293876663021633,2.829581179955387
2.839499372109755,2.840169174869879,2.829581179955387,2.82978385244586
2.840169174869879,2.8403321244850672,2.82978385244586,2.830039140979446
2.8403321244850672,2.840293177052292,2.830039140979446,2.8302990267811063
2.840293177052292,2.8404529758355332,2.8302990267811063,2.830495453929536
2.8404529758355332,2.8409597976558234,2.830495453929536,2.8306030683534553
2.8409597976558234,2.84158291290785,2.8306030683534553,2.830664867154279
2.84158291290785,2.8419821350602175,2.830664867154279,2.8307475949721725
2.8419821350602175,2.842055454151208,2.8307475949721725,2.83087463591146
2.842055454151208,2.842022414517366,2.83087463591146,2.8310064098672245
2.842022414517366,2.8421129148463082,2.8310064098672245,2.8311001240995743
2.8421129148463082,2.8423752884390296,2.8311001240995743,2.831147527585605
2.8423752884390296,2.8426847791651397,2.831147527585605,2.831174170403267
2.8426847791651397,2.8428732880027385,2.831174170403267,2.8312147116052917
2.8428732880027385,2.8429041664207992,2.8312147116052917,2.8312778554088815
2.8429041664207992,2.8428864651324735,2.8312778554088815,2.831342869216357
2.8428864651324735,2.842933829181943,2.831342869216357,2.8313877888456713
2.842933829181943,2.843066243552924,2.8313877888456713,2.831409320604096
2.843066243552924,2.843215856594326,2.831409320604096,2.8314218690447075
2.843215856594326,2.84330350602442,2.8314218690447075,2.8314421503822356
2.84330350602442,2.8433170082515495,2.8314421503822356,2.831473210860594
2.8433170082515495,2.84330961693445,2.831473210860594,2.8315046641103883
2.84330961693445,2.8433351366508712,2.8315046641103883,2.8315259453004162
2.8433351366508712,2.843400799832361,2.8315259453004162,2.831535977587924
2.843400799832361,2.843472032477435,2.831535977587924,2.831542215483465
2.843472032477435,2.8435124725472907,2.831542215483465,2.8315524339821994
2.8435124725472907,2.8435185711782944,2.8315524339821994,2.8315676126079254
2.8435185711782944,2.8435160750190893,2.8315676126079254,2.8315826702172613
2.8435160750190893,2.8435298298923324,2.8315826702172613,2.831592700760686
2.8435298298923324,2.8435620391286927,2.831592700760686,2.831597457198332
2.8435620391286927,2.843595682928936,2.831597457198332,2.8316006355044427
2.843595682928936,2.8436142802546454,2.8316006355044427,2.8316057859059547
2.8436142802546454,2.843617116146793,2.8316057859059547,2.831613171891014
2.843617116146793,2.8436165503800233,2.831613171891014,2.831620341931382
2.8436165503800233,2.8436238890509857,2.831620341931382,2.831625062256
2.8436238890509857,2.8436395825924374,2.831625062256,2.8316273426632077
2.8436395825924374,2.843655406835838,2.8316273426632077,2.831628975451892
2.843655406835838,2.84366395174567,2.831628975451892,2.8316315652004818
2.84366395174567,2.8436653047348655,2.8316315652004818,2.831635148839724
2.8436653047348655,2.8436653663886187,2.831635148839724,2.8316385540304445
2.8436653663886187,2.843669234051993,2.8316385540304445,2.8316407757841935
2.843669234051993,2.8436768470303626,2.8316407757841935,2.8316418770601905
2.8436768470303626,2.843684273548074,2.8316418770601905,2.831642716435939
2.843684273548074,2.84368820133336,2.831642716435939,2.8316440143452164
2.84368820133336,2.843688861161109,2.8316440143452164,2.831645749439202
2.843688861161109,2.8436890570960096,2.831645749439202,2.831647364605298
2.8436890570960096,2.8436910721803987,2.831647364605298,2.8316484113763867
2.8436910721803987,2.8436947537385024,2.8316484113763867,2.8316489458770677
2.8436947537385024,2.8436982348994797,2.8316489458770677,2.8316493763415065
2.8436982348994797,2.8437000424753593,2.8316493763415065,2.8316500245949228
2.8437000424753593,2.8437003701350076,2.8316500245949228,2.8316508633005832
2.8437003701350076,2.8437005451388315,2.8316508633005832,2.8316516289977702
2.8437005451388315,2.843701584567324,2.8316516289977702,2.8316521228600187
2.843701584567324,2.8437033606367965,2.8316521228600187,2.831652383230993
2.8437033606367965,2.8437049913119465,2.831652383230993,2.831652603221159
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.64366091965671,-0.1,-0.02119927247983598
0.64366091965671,0.5412300775392378,-0.02119927247983598,0.07043213056962627
0.5412300775392378,0.5412300775392378,0.07043213056962627,0.07043213056962627
0.5412300775392378,0.48911709536458947,0.07043213056962627,0.13382981002934
0.48911709536458947,0.48911709536458947,0.13382981002934,0.13382981002934
0.48911709536458947,0.45427372835993785,0.13382981002934,0.19617203853620838
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.060278963287649,-0.1,-0.041395259573055156
1.060278963287649,0.9361170546033891,-0.041395259573055156,0.018929773108382952
0.9361170546033891,0.8134773567264862,0.018929773108382952,0.08226552078537105
0.8134773567264862,0.6938565965569984,0.08226552078537105,0.15103668351200514
0.6938565965569984,0.581402914456361,0.15103668351200514,0.23050970928994138
0.581402914456361,0.581402914456361,0.23050970928994138,0.23050970928994138
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.3441121111177048,-0.1,-0.04535109567872307
1.3441121111177048,1.217516833887105,-0.04535109567872307,0.009697570687216633
1.217516833887105,1.0912942351071102,0.009697570687216633,0.06559302909176878
1.0912942351071102,0.9657724357710017,0.06559302909176878,0.12303647869230341
0.9657724357710017,0.8415471384755929,0.12303647869230341,0.18320709913141078
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.7714932832433812,-0.1,-0.04783192666235903
1.7714932832433812,1.64356492283538,-0.04783192666235903,0.004045166346056547
1.64356492283538,1.51558174537995,0.004045166346056547,0.0557870523709289
1.51558174537995,1.3876266987503316,0.0557870523709289,0.10759883847995164
1.3876266987503316,1.2598168379410533,0.10759883847995164,0.1597668972421977
1.2598168379410533,1.132325344052099,0.1597668972421977,0.21270526945166082
1.132325344052099,1.0054301297948702,0.21270526945166082,0.2670504146070537
1.0054301297948702,0.8796403930233138,0.2670504146070537,0.3238862516201575
0.8796403930233138,0.7560567346869327,0.3238862516201575,0.3852954964575679
0.7560567346869327,0.6377909734899754,0.3852954964575679,0.45604573253044445
0.6377909734899754,0.6377909734899754,0.45604573253044445,0.45604573253044445
0.6377909734899754,0.5707930675375251,0.45604573253044445,0.5085553750224546
0.5707930675375251,0.5707930675375251,0.5085553750224546,0.5085553750224546
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.1995929000188954,-0.1,-0.04862972513907525
2.1995929000188954,2.0712388342314076,-0.04862972513907525,0.0021845631022286566
2.0712388342314076,1.9426968705591374,0.0021845631022286566,0.05252183638619973
1.9426968705591374,1.8140053893423818,0.05252183638619973,0.10247610543497127
1.8140053893423818,1.685210588641805,0.10247610543497127,0.15216382080282123
1.685210588641805,1.5563705315498333,0.15216382080282123,0.2017340721041219
1.5563705315498333,1.4275608370901955,0.2017340721041219,0.25138280664257184
1.4275608370901955,1.2988858589228103,0.25138280664257184,0.3013788584899777
1.2988858589228103,1.1705011818510604,0.3013788584899777,0.3521135772377797
1.1705011818510604,1.0426623284013283,0.3521135772377797,0.40420174296990175
1.0426623284013283,0.9158402125029507,0.40420174296990175,0.4586982419843917
0.9158402125029507,0.791059760180289,0.4586982419843917,0.5176463617096554
0.791059760180289,0.6713328228621832,0.5176463617096554,0.5859010282193012
0.6713328228621832,0.6713328228621832,0.5859010282193012,0.5859010282193012
0.6713328228621832,0.6053219309896309,0.5859010282193012,0.6354452435702729
0.6053219309896309,0.6053219309896309,0.6354452435702729,0.6354452435702729
0.6053219309896309,0.5643898444738988,0.6354452435702729,0.6795628072030028
0.5643898444738988,0.5643898444738988,0.6795628072030028,0.6795628072030028
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.6280046258160215,-0.1,-0.048656140803340506
2.6280046258160215,2.4995882754866385,-0.048656140803340506,0.0020001535848771235
2.4995882754866385,2.370922493128443,0.0020001535848771235,0.05201967362253124
2.370922493128443,2.2420324993370437,0.05201967362253124,0.10145899598002034
2.2420324993370437,2.112945840059091,0.10145899598002034,0.15038299010485381
2.112945840059091,1.983693729601689,0.15038299010485381,0.19886836876431588
1.983693729601689,1.8543118971614865,0.19886836876431588,0.24700649658337767
1.8543118971614865,1.7248425412385158,0.24700649658337767,0.2949088323807729
1.7248425412385158,1.5953387378499737,0.2949088323807729,0.34271809959681043
1.5953387378499737,1.4658707322442008,0.34271809959681043,0.39062419381427094
1.4658707322442008,1.3365369600958723,0.39062419381427094,0.43889090725401425
1.3365369600958723,1.2074870546127061,0.43889090725401425,0.48790912436947154
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.0565880236667704,-0.1,-0.048255824632421174
3.0565880236667704,2.928299218075684,-0.048255824632421174,0.002722321559014043
2.928299218075684,2.799723485953096,0.002722321559014043,0.05297256094500011
2.799723485953096,2.6708811743859804,0.05297256094500011,0.10253568574598243
2.6708811743859804,2.541793453569995,0.10253568574598243,0.15145645141512284
2.541793453569995,2.4124826148684635,0.15145645141512284,0.19978448636920668
2.4124826148684635,2.282972087638336,0.19978448636920668,0.24757482186485105
2.282972087638336,2.153287059424131,0.24757482186485105,0.2948897208372909
2.153287059424131,2.0234558948726673,0.2948897208372909,0.3418023741821544
2.0234558948726673,1.8935116434286374,0.3418023741821544,0.38840116484742016
1.8935116434286374,1.7634943556045304,0.38840116484742016,0.4347960963075721
1.7634943556045304,1.6334551641904824,0.4347960963075721,0.48112977897979414
1.6334551641904824,1.5034627664063938,0.48112977897979414,0.5275943255296183
1.5034627664063938,1.3736141946625309,0.5275943255296183,0.574458304801644
1.3736141946625309,1.2440571768582156,0.574458304801644,0.6221197515763807
1.2440571768582156,1.1150397906770806,0.6221197515763807,0.6712158918903854
1.1150397906770806,0.9870362076025171,0.6712158918903854,0.7228747592577365
0.9870362076025171,0.8611563541556434,0.7228747592577365,0.7794227120606912
0.8611563541556434,0.741151274450115,0.7794227120606912,0.8470067872796949
0.741151274450115,0.741151274450115,0.8470067872796949,0.8470067872796949
0.741151274450115,0.6885664075227845,0.8470067872796949,0.88717682693397
0.6885664075227845,0.6885664075227845,0.88717682693397,0.88717682693397
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.4852817432857788,-0.1,-0.04758938635294686
3.4852817432857788,3.357238456213372,-0.04758938635294686,0.0040020998592059515
3.357238456213372,3.228880630165542,0.0040020998592059515,0.05480615032459357
3.228880630165542,3.1002264962005266,0.05480615032459357,0.10485550913456701
3.1002264962005266,2.9712946405507337,0.10485550913456701,0.1541852835021804
2.9712946405507337,2.8421037814067804,0.1541852835021804,0.20283270852732468
2.8421037814067804,2.7126725493570283,0.20283270852732468,0.25083698053581294
2.7126725493570283,2.5830200612852243,0.25083698053581294,0.29824058532300957
2.5830200612852243,2.4531663669383876,0.29824058532300957,0.34509046321582126
2.4531663669383876,2.3231329952907878,0.34509046321582126,0.3914396182420189
2.3231329952907878,2.1929437055596406,0.3914396182420189,0.4373493403743104
2.1929437055596406,2.0626258063016705,0.4373493403743104,0.4828929468184042
2.0626258063016705,1.9322114652421933,0.4828929468184042,0.5281597443910008
1.9322114652421933,1.801739905610286,0.5281597443910008,0.5732614150040176
1.801739905610286,1.6712614861229622,0.5732614150040176,0.6183432074043029
1.6712614861229622,1.5408442723047455,0.6183432074043029,0.6636014496866326
1.5408442723047455,1.4105862597954115,0.6636014496866326,0.709314843239528
1.4105862597954115,1.28063996558444,0.709314843239528,0.7559040189725146
1.28063996558444,1.1512676308590069,0.7559040189725146,0.8040556118982554
1.1512676308590069,1.0229883965735038,0.8040556118982554,0.855020687506783
1.0229883965735038,0.8970970323557877,0.855020687506783,0.911512267127952
0.8970970323557877,0.7785666812661266,0.911512267127952,0.9813440951038533
0.7785666812661266,0.7785666812661266,0.9813440951038533,0.9813440951038533
0.7785666812661266,0.7347751224965318,0.9813440951038533,1.0182097845613236
0.7347751224965318,0.7347751224965318,1.0182097845613236,1.0182097845613236
0.7347751224965318,0.7066908822840205,1.0182097845613236,1.0559095209115381
0.7066908822840205,0.7066908822840205,1.0559095209115381,1.0559095209115381
0.7066908822840205,0.6943946304163451,1.0559095209115381,1.0941389374211945
-0.1,0.03685065545800417,3.8986067572274474,3.8804723941025676
0.03685065545800417,0.17363938605360854,3.8804723941025676,3.8618768057841653
0.17363938605360854,0.3103634888673502,3.8618768057841653,3.8428118756916447
0.3103634888673502,0.447020112034645,3.8428118756916447,3.82326916187443
0.447020112034645,0.5836062365979386,3.82326916187443,3.8032397706300074
0.5836062365979386,0.7201186304895045,3.8032397706300074,3.7827139454179237
0.7201186304895045,0.8565538348103673,3.7827139454179237,3.761681183445035
0.8565538348103673,0.9929081389106614,3.761681183445035,3.7401302813161874
0.9929081389106614,1.129177510512024,3.7401302813161874,3.7180488339016327
1.129177510512024,1.2653575351920145,3.7180488339016327,3.695422933058591
1.2653575351920145,1.4014433615352315,3.695422933058591,3.672237298351337
1.4014433615352315,1.5374296201088,3.672237298351337,3.6484748509296514
1.5374296201088,1.6733102077323563,3.6484748509296514,3.624115546976021
1.6733102077323563,1.80907818393132,3.624115546976021,3.5991363359128865
1.80907818393132,1.9447255433992665,3.5991363359128865,3.5735104568723854
1.9447255433992665,2.0802427125310468,3.5735104568723854,3.5472051028631166
2.0802427125310468,2.215618187304657,3.5472051028631166,3.520180261624705
2.215618187304657,2.3508376775793,3.520180261624705,3.4923858660778997
2.3508376775793,2.485882718225393,3.4923858660778997,3.4637565898661213
2.485882718225393,2.6207288223301997,3.4637565898661213,3.4342054129082498
2.6207288223301997,2.75534152863321,3.4342054129082498,3.4036098459324955
2.75534152863321,2.889669059355894,3.4036098459324955,3.3717879124295465
2.889669059355894,3.0236271376045267,3.3717879124295465,3.3384498470171278
3.0236271376045267,3.15706048913969,3.3384498470171278,3.3030813413531788
3.15706048913969,3.2896180656058682,3.3030813413531788,3.2645963872808226
3.2896180656058682,3.4201005499306594,3.2645963872808226,3.2197926242128614
3.4201005499306594,3.4201005499306594,3.2197926242128614,3.2197926242128614
3.4201005499306594,3.482451652757393,3.2197926242128614,3.1921579162187985
3.482451652757393,3.482451652757393,3.1921579162187985,3.1921579162187985
3.482451652757393,3.512317261078861,3.1921579162187985,3.1737906221611034
3.512317261078861,3.512317261078861,3.1737906221611034,3.1737906221611034
3.512317261078861,3.528310873904767,3.1737906221611034,3.1562491051682997
3.528310873904767,3.528310873904767,3.1562491051682997,3.1562491051682997
3.528310873904767,3.5297040938592694,3.1562491051682997,3.1401751139196143
3.5297040938592694,3.5188692838539213,3.1401751139196143,3.125269873011818
3.5188692838539213,3.5003752985561025,3.125269873011818,3.111814904743746
3.5003752985561025,3.470255925378316,3.111814904743746,3.0963966220403427
3.470255925378316,3.4190333170198084,3.0963966220403427,3.0749842147820474
3.4190333170198084,3.339110692528347,3.0749842147820474,3.0444013486250814
3.339110692528347,3.2367035342405637,3.0444013486250814,3.0079650029999807
3.2367035342405637,3.2367035342405637,3.0079650029999807,3.0079650029999807
3.2367035342405637,3.198508415724789,3.0079650029999807,2.990188610340881
3.198508415724789,3.169171633599115,2.990188610340881,2.976522493835018
3.169171633599115,3.169171633599115,2.976522493835018,2.976522493835018
3.169171633599115,3.130102012429624,2.976522493835018,2.9602188454289755
3.130102012429624,3.0945965060049048,2.9602188454289755,2.945086426333913
3.0945965060049048,3.0716051822318597,2.945086426333913,2.9348112730094496
3.0716051822318597,3.0238262099220594,2.9348112730094496,2.916931795521347
3.0238262099220594,3.0238262099220594,2.916931795521347,2.916931795521347
3.0238262099220594,2.999848237696741,2.916931795521347,2.906867189206095
2.999848237696741,2.983409588875829,2.906867189206095,2.8991024008951984
-0.1,0.03684670244705188,3.755799373040753,3.7376351600558935
0.03684670244705188,0.17363228140918327,3.7376351600558935,3.7190163576886253
0.17363228140918327,0.3103541059585624,3.7190163576886253,3.6999350501011383
0.3103541059585624,0.44700940960357916,3.6999350501011383,3.680383064722152
0.44700940960357916,0.583595257162761,3.680383064722152,3.660351735595207
0.583595257162761,0.7201085097258625,3.660351735595207,3.639831571714178
0.7201085097258625,0.8565457982111323,3.639831571714178,3.6188122837642047
0.8565457982111323,0.9929035095316138,3.6188122837642047,3.597282898638042
0.9929035095316138,1.1291777086456463,3.597282898638042,3.5752312107912103
1.1291777086456463,1.2653640538715671,3.5752312107912103,3.5526433337637338
1.2653640538715671,1.4014577849681857,3.5526433337637338,3.529504091033612
1.4014577849681857,1.5374535436126884,3.529504091033612,3.5057960290753205
1.5374535436126884,1.6733452389360866,3.5057960290753205,3.4814987205058747
1.6733452389360866,1.8091258118895828,3.4814987205058747,3.4565880437192464
1.8091258118895828,1.9447869683822394,3.4565880437192464,3.4310352885582893
1.9447869683822394,2.0803186985828046,3.4310352885582893,3.4048050744674456
2.0803186985828046,2.2157083417683334,3.4048050744674456,3.377851376422302
2.2157083417683334,2.350939806554155,3.377851376422302,3.3501154496456977
2.350939806554155,2.4859913877872004,3.3501154496456977,3.321517395743435
2.4859913877872004,2.6208317030083306,3.321517395743435,3.291940582565593
2.6208317030083306,2.7554127975790177,3.291940582565593,3.2612078227505057
2.7554127975790177,2.889653395437676,3.2612078227505057,3.229025033912015
2.889653395437676,3.0233919535844667,3.229025033912015,3.194829345526645
3.0233919535844667,3.1562087663613014,3.194829345526645,3.157267135958864
-0.1,-0.1,3.6129919888540583,3.6129919888540583
-0.1,0.03684293455513593,3.6129919888540583,3.594799353972748
0.03684293455513593,0.17362590356769772,3.594799353972748,3.5761613240510686
0.17362590356769772,0.3103464128668131,3.5761613240510686,3.557070529972747
0.3103464128668131,0.44700184085363337,3.557070529972747,3.5375193464350403
0.44700184085363337,0.5835894258742443,3.5375193464350403,3.517499794530953
0.5835894258742443,0.7201062062539492,3.517499794530953,3.4970030375080996
0.7201062062539492,0.856549021037339,3.4970030375080996,3.4760195722265337
0.856549021037339,0.9929144837775022,3.4760195722265337,3.454539254158079
0.9929144837775022,1.129198909877698,3.454539254158079,3.4325507677616542
1.129198909877698,1.265398235564999,3.4325507677616542,3.410041197431242
1.265398235564999,1.401507986108961,3.410041197431242,3.386996271587057
1.401507986108961,1.5375231548163537,3.386996271587057,3.3633997135224987
1.5375231548163537,1.6734379202366083,3.3633997135224987,3.3392316790710663
1.6734379202366083,1.8092455577582653,3.3392316790710663,3.3144688588073965
1.8092455577582653,1.9449380253937942,3.3144688588073965,3.2890827972417447
1.9449380253937942,2.080505295281779,3.2890827972417447,3.263036790652926
2.080505295281779,2.215934486181571,3.263036790652926,3.23628244175092
2.215934486181571,2.3512080882163757,3.23628244175092,3.2087528002392696
2.3512080882163757,2.486301008370247,3.2087528002392696,3.1803509202869575
2.486301008370247,2.6211738331443626,3.1803509202869575,3.1509235506544013
2.6211738331443626,2.7557563385343267,3.1509235506544013,3.12019953400661
2.7557563385343267,2.889898243166552,3.12019953400661,3.0876179817674556
2.889898243166552,3.023137636620136,3.0876179817674556,3.0515934800910283
3.023137636620136,3.023137636620136,3.0515934800910283,3.0515934800910283
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.03683943404357831,3.4701846046673634,3.4519655830768894
0.03683943404357831,0.1736205070981822,3.4519655830768894,3.4333135606254706
0.1736205070981822,0.31034093073034696,3.4333135606254706,3.4142220662144944
0.31034093073034696,0.4469983339741842,3.4142220662144944,3.3946846007177998
0.4469983339741842,0.5835902275982604,3.3946846007177998,3.3746943656024837
0.5835902275982604,0.7201139757941772,3.3746943656024837,3.3542439597127984
0.7201139757941772,0.8565667769394356,3.3542439597127984,3.3333254167250583
0.8565667769394356,0.9929456809640534,3.3333254167250583,3.3119304732114214
0.9929456809640534,1.1292475001570097,3.3119304732114214,3.290049918730823
1.1292475001570097,1.2654687466658632,3.290049918730823,3.2676732335862235
1.2654687466658632,1.4016056511578787,3.2676732335862235,3.2447890959584442
1.4016056511578787,1.5376540037682125,3.2447890959584442,3.221384426944681
1.5376540037682125,1.673608993330264,3.221384426944681,3.197443491835562
1.673608993330264,1.809464975645801,3.197443491835562,3.1729470503907087
1.809464975645801,1.945215316783543,3.1729470503907087,3.147872023043358
1.945215316783543,2.0808516247655042,3.147872023043358,3.122187667371058
2.0808516247655042,2.216362615534232,3.122187667371058,3.09585041009644
2.216362615534232,2.3517325168939456,3.09585041009644,3.0687979419914737
2.3517325168939456,2.486936338259552,3.0687979419914737,3.040928604596007
2.486936338259552,2.6219285779923664,3.040928604596007,3.0120543605107835
2.6219285779923664,2.7566051946522543,3.0120543605107835,2.9817494705775096
-0.1,-0.1,3.327377220480669,3.327377220480669
-0.1,0.036836313338331594,3.327377220480669,3.309134679935466
0.036836313338331594,0.1736164109949528,3.309134679935466,3.290475399389581
0.1736164109949528,0.3103383289729055,3.290475399389581,3.2713944955178516
0.3103383289729055,0.44700006028771666,3.2713944955178516,3.251887205280013
0.44700006028771666,0.5835995640386827,3.251887205280013,3.2319489000987094
0.5835995640386827,0.7201347057265488,3.2319489000987094,3.211574549430748
0.7201347057265488,0.8566033034016276,3.211574549430748,3.190759143876461
0.8566033034016276,0.9930031347946459,3.190759143876461,3.1694978420287936
0.9930031347946459,1.1293319089976395,3.1694978420287936,3.1477856523863195
1.1293319089976395,1.265587221329036,3.1477856523863195,3.125617111055615
1.265587221329036,1.401766661076509,3.125617111055615,3.1029872007748494
1.401766661076509,1.5378677620001977,3.1029872007748494,3.0798909389972424
1.5378677620001977,1.673887886612645,3.0798909389972424,3.0563225122750692
1.673887886612645,1.8098243746307874,3.0563225122750692,3.0322764370562134
1.8098243746307874,1.9456744802970043,3.0322764370562134,3.0077471083400407
1.9456744802970043,2.0814354005210656,3.0077471083400407,2.9827291044813986
2.0814354005210656,2.21710406035003,2.9827291044813986,2.9572157291387997
2.21710406035003,2.352677310109191,2.9572157291387997,2.931200379813527
2.352677310109191,2.4881517988802972,2.931200379813527,2.9046770700407585
2.4881517988802972,2.6235228506646964,2.9046770700407585,2.8776327100633656
2.6235228506646964,2.758778159988276,2.8776327100633656,2.850032566929717
2.758778159988276,2.758778159988276,2.850032566929717,2.850032566929717
2.758778159988276,2.7932520568290427,2.850032566929717,2.842900044489316
2.7932520568290427,2.7932520568290427,2.842900044489316,2.842900044489316
2.7932520568290427,2.8205513056566365,2.842900044489316,2.8371963607902893
2.8205513056566365,2.8205513056566365,2.8371963607902893,2.8371963607902893
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.03683370548109255,3.1845698362939743,3.1663076280288043
0.03683370548109255,0.1736140238804659,3.1663076280288043,3.147649831762448
0.1736140238804659,0.31033944245840783,3.147649831762448,3.128593884944512
0.31033944245840783,0.4470085159886772,3.128593884944512,3.1091379432918456
0.4470085159886772,0.5836198537461152,3.1091379432918456,3.089280703569713
0.5836198537461152,0.7201721253750037,3.089280703569713,3.0690212777527357
0.7201721253750037,0.8566641082676232,3.0690212777527357,3.0483595494048554
0.8566641082676232,0.9930947960598672,3.0483595494048554,3.027296904113862
0.9930947960598672,1.129463395962912,3.027296904113862,3.0058359671526347
1.129463395962912,1.2657694357841536,3.0058359671526347,2.9839811658738644
1.2657694357841536,1.4020130328356957,2.9839811658738644,2.961740388115183
1.4020130328356957,1.5381950953533516,2.961740388115183,2.939125932877211
1.5381950953533516,1.6743176517690102,2.939125932877211,2.9161559971303954
1.6743176517690102,1.8103846915116746,2.9161559971303954,2.892859414125903
1.8103846915116746,1.9464036292205775,2.892859414125903,2.869283790382863
1.9464036292205775,2.0823878986065374,2.869283790382863,2.8455089921414483
2.0823878986065374,2.2183632193567635,2.8455089921414483,2.821684691432368
2.2183632193567635,2.3543868092375417,2.821684691432368,2.798139395890712
2.3543868092375417,2.4906128427913874,2.798139395890712,2.7758553213488475
-0.1,-0.1,3.0417624521072804,3.0417624521072804
-0.1,0.03683179427600333,3.0417624521072804,3.0234857879851993
0.03683179427600333,0.17361386008098076,3.0234857879851993,3.004840644954959
0.17361386008098076,0.3103453500509429,3.004840644954959,2.9858281341756054
0.3103453500509429,0.4470256072678972,2.9858281341756054,2.9664507200100534
0.4470256072678972,0.5836542250958576,2.9664507200100534,2.9467125030519274
0.5836542250958576,0.7202310685058698,2.9467125030519274,2.926619139832197
0.7202310685058698,0.8567564274841221,2.926619139832197,2.9061788378149687
0.8567564274841221,0.9932312229855328,2.9061788378149687,2.88540358241158
0.9932312229855328,1.1296571803009583,2.88540358241158,2.864309984135787
1.1296571803009583,1.2660371417385246,2.864309984135787,2.842920903379373
1.2660371417385246,1.4023758066840826,2.842920903379373,2.8212701247465684
1.4023758066840826,1.5386805714911074,2.8212701247465684,2.799406812462904
1.5386805714911074,1.6749629937350778,2.799406812462904,2.7774048411276633
1.6749629937350778,1.8112420820423047,2.7774048411276633,2.7553823824578276
1.8112420820423047,1.947550301271364,2.7553823824578276,2.733543085121848
1.947550301271364,2.0839480321941903,2.733543085121848,2.712275987763186
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.03683079645821949,2.8989550679205855,2.8806707709039636
0.03683079645821949,0.17361657866686062,2.8806707709039636,2.8620527204923634
0.17361657866686062,0.3103574095905334,2.8620527204923634,2.8431072990187407
0.3103574095905334,0.4470537738823217,2.8431072990187407,2.823843608709948
0.4470537738823217,0.5837066878784649,2.823843608709948,2.8042740410035205
0.5837066878784649,0.720317812943042,2.8042740410035205,2.7844147986040255
0.720317812943042,0.856889760465937,2.7844147986040255,2.7642878110931832
0.856889760465937,0.9934265159589776,2.7642878110931832,2.7439234054908073
0.9934265159589776,1.1299339302986275,2.7439234054908073,2.7233631829152407
1.1299339302986275,1.2664205566511981,2.7233631829152407,2.7026654205500367
1.2664205566511981,1.4028993501264255,2.7026654205500367,2.6819161596251906
1.4028993501264255,1.5393900583373892,2.6819161596251906,2.661246128072599
1.5393900583373892,1.6759238814518393,2.661246128072599,2.6408645184628123
1.6759238814518393,1.8125529509201541,2.6408645184628123,2.6211388935597317
1.8125529509201541,1.949371131109166,2.6211388935597317,2.6028001120332855
1.949371131109166,2.086555447393707,2.6028001120332855,2.587642660388213
2.086555447393707,2.224015464047931,2.587642660388213,2.5825543758828005
2.224015464047931,2.224015464047931,2.5825543758828005,2.5825543758828005
-0.1,-0.1,2.756147683733891,2.756147683733891
-0.1,0.03683101067537936,2.756147683733891,2.7378648028637125
0.03683101067537936,0.1736230192230657,2.7378648028637125,2.7192923383021714
0.1736230192230657,0.3103773661595133,2.7192923383021714,2.700444493884392
0.3103773661595133,0.44709614974023393,2.700444493884392,2.681340310735065
0.44709614974023393,0.5837824452482758,2.681340310735065,2.6620049947514315
0.5837824452482758,0.7204405921726732,2.6620049947514315,2.642471650845575
0.7204405921726732,0.85707674780475,2.642471650845575,2.622785000920875
0.85707674780475,0.9936997426525792,2.622785000920875,2.6030072346498025
0.9936997426525792,1.1303221872077158,2.6030072346498025,2.5832258099754104
1.1303221872077158,1.2669624181024675,2.5832258099754104,2.5635682527624897
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.03683279704990702,2.6133402995471964,2.5950705931248796
0.03683279704990702,0.17363424047500473,2.5950705931248796,2.576567524545131
0.17363424047500473,0.31040743613088706,2.576567524545131,2.557856709024614
0.31040743613088706,0.44715675103509844,2.557856709024614,2.538972068758893
0.44715675103509844,0.583888244838462,2.538972068758893,2.519958775330225
0.583888244838462,0.7206102134440219,2.519958775330225,2.500877089230427
0.7206102134440219,0.857334237270687,2.500877089230427,2.481810291447979
0.857334237270687,0.9940767726517651,2.481810291447979,2.462877074685356
0.9940767726517651,1.1308614200207938,2.462877074685356,2.444252064444454
1.1308614200207938,1.267723197614162,2.444252064444454,2.4262051907173903
1.267723197614162,1.404715018697503,2.4262051907173903,2.4091865823769347
1.404715018697503,1.5419192414598293,2.4091865823769347,2.394019924915648
1.5419192414598293,1.6794541875035984,2.394019924915648,2.3824512887417146
-0.1,-0.1,2.4705329153605016,2.4705329153605016
-0.1,0.03683662547032718,2.4705329153605016,2.452291707567195
0.03683662547032718,0.17365160073800215,2.452291707567195,2.4338887493096357
0.17365160073800215,0.3104504547423381,2.4338887493096357,2.41536626424361
0.3104504547423381,0.4472407609328014,2.41536626424361,2.396780732744083
0.4472407609328014,0.5840328579938763,2.396780732744083,2.3782084454510297
0.5840328579938763,0.7208408974024781,2.3782084454510297,2.3597543325122334
0.7208408974024781,0.857684705883464,2.3597543325122334,2.341568070867302
0.857684705883464,0.9945925021523411,2.341568070867302,2.3238727532933483
0.9945925021523411,1.1316054093957375,2.3238727532933483,2.307017111318368
1.1316054093957375,1.2687837337145729,2.307017111318368,2.29158767256527
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.03684309239412589,2.327725531173807,2.3095327372668795
0.03684309239412589,0.1736768143963248,2.3095327372668795,2.29126955489784
0.1736768143963248,0.3105100401650953,2.29126955489784,2.2730026806163797
0.3105100401650953,0.44735482170541074,2.2730026806163797,2.2548227470708095
0.44735482170541074,0.58422763414778,2.2548227470708095,2.2368557136556606
0.58422763414778,0.7211512407151202,2.2368557136556606,2.2192811694643626
0.7211512407151202,0.8581575733158706,2.2192811694643626,2.202367829196767
0.8581575733158706,0.99529233666339,2.202367829196767,2.1865411156429198
0.99529233666339,1.1326202937416183,2.1865411156429198,2.17252496847488
1.1326202937416183,1.2702220480334425,2.17252496847488,2.161691686562797
1.2702220480334425,1.4081027533997899,2.161691686562797,2.1570926613478285
-0.1,-0.1,2.184918146987113,2.184918146987113
-0.1,0.03685294247256818,2.184918146987113,2.1667995306882033
0.03685294247256818,0.17371205308160984,2.1667995306882033,2.1487276462695553
0.17371205308160984,0.31059076732010693,2.1487276462695553,2.1308051338403877
0.31059076732010693,0.44750738578401295,2.1308051338403877,2.1131754282683937
0.44750738578401295,0.5844871086004719,2.1131754282683937,2.096044874385609
0.5844871086004719,0.7215647877748658,2.096044874385609,2.079722441344713
0.7215647877748658,0.8587892474232032,2.079722441344713,2.064699953804067
0.8587892474232032,0.9962268482093014,2.064699953804067,2.05182402102454
0.9962268482093014,1.133946603217012,2.05182402102454,2.0427167623339306
1.133946603217012,1.2718617660868332,2.0427167623339306,2.04102803329822
1.2718617660868332,1.2718617660868332,2.04102803329822,2.04102803329822
1.2718617660868332,1.384572013598822,2.04102803329822,2.0509345951823152
1.384572013598822,1.384572013598822,2.0509345951823152,2.0509345951823152
-0.1,-0.1,1.8993033786137237,1.8993033786137237
-0.1,0.03688679680033424,1.8993033786137237,1.8814429999657334
0.03688679680033424,0.17382408471359947,1.8814429999657334,1.8639752334918294
0.17382408471359947,0.31083987829506965,1.8639752334918294,1.8471370366548843
0.31083987829506965,0.44797248239694876,1.8471370366548843,1.831286164679081
0.44797248239694876,0.5852738689288746,1.831286164679081,1.8169940806526668
0.5852738689288746,0.7228101773037603,1.8169940806526668,1.805247374520776
0.7228101773037603,0.8606296947748875,1.805247374520776,1.7979517656812418
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.036913373891797635,1.756495994427029,1.7388417955286835
0.036913373891797635,0.17390822923701857,1.7388417955286835,1.7218344512490253
0.17390822923701857,0.311023438354621,1.7218344512490253,1.7058338480195214
0.311023438354621,0.4483115160932152,1.7058338480195214,1.6914136722190332
0.4483115160932152,0.585838337000315,1.6914136722190332,1.6795609657223158
0.585838337000315,0.7236534444433587,1.6795609657223158,1.6721670653265344
0.7236534444433587,0.861540401633658,1.6721670653265344,1.673481365182745
0.861540401633658,0.861540401633658,1.673481365182745,1.673481365182745
-0.1,-0.1,1.6136886102403345,1.6136886102403345
-0.1,0.03694850868782548,1.6136886102403345,1.5963116494116285
0.03694850868782548,0.1740169618050104,1.5963116494116285,1.5799149088263493
0.1740169618050104,0.3112578081610792,1.5799149088263493,1.5650484401534408
0.3112578081610792,0.44873757407536663,1.5650484401534408,1.5526497083697977
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.03699400497244115,1.4708812260536401,1.4538717778249626
0.03699400497244115,0.1741550372777159,1.4538717778249626,1.4382823725322351
0.1741550372777159,0.311550212312266,1.4382823725322351,1.4249611418439108
0.311550212312266,0.4492469300459293,1.4249611418439108,1.4154789406800312
0.4492469300459293,0.5871767345875714,1.4154789406800312,1.4131964884785684
0.5871767345875714,0.7239706914194161,1.4131964884785684,1.42694134983863
0.7239706914194161,0.7239706914194161,1.42694134983863,1.42694134983863
0.7239706914194161,0.7963483632050864,1.42694134983863,1.4456443243232264
0.7963483632050864,0.7963483632050864,1.4456443243232264,1.4456443243232264
-0.1,-0.1,1.3280738418669455,1.3280738418669455
-0.1,0.03705172708696711,1.3280738418669455,1.3115451544075125
0.03705172708696711,0.1743262756210389,1.3115451544075125,1.2970188264341602
0.1743262756210389,0.31190098675398026,1.2970188264341602,1.2858176800226708
0.31190098675398026,0.44978768427893223,1.2858176800226708,1.2806600096855958
0.44978768427893223,0.5872670542884465,1.2806600096855958,1.2883434201237014
0.5872670542884465,0.5872670542884465,1.2883434201237014,1.2883434201237014
0.5872670542884465,0.6653583399790113,1.2883434201237014,1.3033044782564862
0.6653583399790113,0.6653583399790113,1.3033044782564862,1.3033044782564862
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.037123032667071204,1.1852664576802507,1.1693571903279711
0.037123032667071204,0.1745317117630731,1.1693571903279711,1.156222611997007
0.1745317117630731,0.3122931694260278,1.156222611997007,1.1479516642974337
0.3122931694260278,0.45015439080641595,1.1479516642974337,1.1494223690866419
0.45015439080641595,0.45015439080641595,1.1494223690866419,1.1494223690866419
-0.1,-0.1,1.0424590734935564,1.0424590734935564
-0.1,0.03720847090715301,1.0424590734935564,1.0273341806304805
0.03720847090715301,0.1747664332090508,1.0273341806304805,1.0160034993450808
0.1747664332090508,0.3126636392469173,1.0160034993450808,1.0117942873503047
0.3126636392469173,0.4496197366877325,1.0117942873503047,1.023751605635486
0.4496197366877325,0.4496197366877325,1.023751605635486,1.023751605635486
0.4496197366877325,0.5180743089658336,1.023751605635486,1.041110829484955
0.5180743089658336,0.5180743089658336,1.041110829484955,1.041110829484955
-0.1,-0.1,0.7568443051201673,0.7568443051201673
-0.1,0.037413068338279176,0.7568443051201673,0.7438510877838425
0.037413068338279176,0.17523992535515223,0.7438510877838425,0.7376547289218403
0.17523992535515223,0.3125485098133123,0.7376547289218403,0.7466717810054297
0.3125485098133123,0.3125485098133123,0.7466717810054297,0.7466717810054297
0.3125485098133123,0.38103849589659433,0.7466717810054297,0.7622249543913598
0.38103849589659433,0.38103849589659433,0.7622249543913598,0.7622249543913598
-0.1,-0.1,0.6140369209334728,0.6140369209334728
-0.1,0.037520870416197394,0.6140369209334728,0.6023780009405454
0.037520870416197394,0.1753966707501413,0.6023780009405454,0.5995278158176401
0.1753966707501413,0.1753966707501413,0.5995278158176401,0.5995278158176401
0.1753966707501413,0.27777707036255517,0.5995278158176401,0.6090622839426374
0.27777707036255517,0.27777707036255517,0.6090622839426374,0.6090622839426374
0.27777707036255517,0.3438642471477792,0.6090622839426374,0.6263347770807405
0.3438642471477792,0.3438642471477792,0.6263347770807405,0.6263347770807405
0.3438642471477792,0.39436707483254496,0.6263347770807405,0.652355988600392
-0.1,-0.1,0.47122953674677825,0.47122953674677825
-0.1,0.037620157794112125,0.47122953674677825,0.4610160344804476
0.037620157794112125,0.1754342112544758,0.4610160344804476,0.4618340386820594
0.1754342112544758,0.1754342112544758,0.4618340386820594,0.4618340386820594
0.1754342112544758,0.2613461836696378,0.4618340386820594,0.4734777610087567
0.2613461836696378,0.2613461836696378,0.4734777610087567,0.4734777610087567
0.2613461836696378,0.3221925502325421,0.4734777610087567,0.4932509911348637
0.3221925502325421,0.3221925502325421,0.4932509911348637,0.4932509911348637
0.3221925502325421,0.3676142621290486,0.4932509911348637,0.52132172610421
-0.1,-0.1,0.32842215256008367,0.32842215256008367
-0.1,0.03770287684476442,0.32842215256008367,0.31966610698820197
0.03770287684476442,0.1753411596664395,0.31966610698820197,0.3241110735855619
0.1753411596664395,0.1753411596664395,0.3241110735855619,0.3241110735855619
0.1753411596664395,0.2507795115877548,0.3241110735855619,0.33756049811252453
0.2507795115877548,0.2507795115877548,0.33756049811252453,0.33756049811252453
0.2507795115877548,0.3076231684101213,0.33756049811252453,0.35971322313018694
0.3076231684101213,0.3076231684101213,0.35971322313018694,0.35971322313018694
0.3076231684101213,0.3496576563780994,0.35971322313018694,0.3903951540297522
3.868705473661316,3.741017928066583,-0.06129306936263506,-0.008827188581422687
3.741017928066583,3.6129919888540583,-0.008827188581422687,0.04280738418669455
3.6129919888540583,3.4846454319997293,0.04280738418669455,0.09363983494634773
3.4846454319997293,3.355995445313389,0.09363983494634773,0.1436996989185188
3.355995445313389,3.227059210552068,0.1436996989185188,0.1930179232728528
3.8986067572274474,3.769918370932554,0.1856147683733891,0.23557592811551523
3.769918370932554,3.640937764481795,0.23557592811551523,0.284777816728347
3.640937764481795,3.5116802664095945,0.284777816728347,0.3332476225227826
3.5116802664095945,3.3821607357322394,0.3332476225227826,0.38101294179850653
3.3821607357322394,3.252393984922759,0.38101294179850653,0.42810268625626313
3.252393984922759,3.122394947818894,0.42810268625626313,0.4745475685318772
3.122394947818894,2.9921787483697533,0.4745475685318772,0.5203803434891554
2.9921787483697533,2.861761093410245,0.5203803434891554,0.5656368667284266
2.861761093410245,2.7311583758960323,0.5656368667284266,0.6103565973226219
2.7311583758960323,2.6003878533354836,0.6103565973226219,0.6545833133993209
2.6003878533354836,2.469468289110243,0.6545833133993209,0.6983669929012176
2.469468289110243,2.3384208017646553,0.6983669929012176,0.7417664401857678
2.3384208017646553,2.20726981942756,0.7417664401857678,0.7848522827961305
2.20726981942756,2.0760444453571245,0.7848522827961305,0.8277111748512712
2.0760444453571245,1.9447808841823861,0.8277111748512712,0.8704530820410942
1.9447808841823861,1.8135263742274805,0.8704530820410942,0.9132227708237571
1.8135263742274805,1.682345973847702,0.9132227708237571,0.9562189374517968
1.682345973847702,1.551335551275286,0.9562189374517968,0.9997291434810663
1.551335551275286,1.4206479891283703,0.9997291434810663,1.0441961394377308
1.4206479891283703,1.2905545718004416,1.0441961394377308,1.0903616514718057
1.2905545718004416,1.161619845492629,1.0903616514718057,1.1396333308455258
1.161619845492629,1.035385266382925,1.1396333308455258,1.1952819930958944
1.035385266382925,1.035385266382925,1.1952819930958944,1.1952819930958944
1.035385266382925,0.9441808562792132,1.1952819930958944,1.2473620559537926
0.9441808562792132,0.9441808562792132,1.2473620559537926,1.2473620559537926
3.8986067572274474,3.7694024852723476,0.32842215256008367,0.3770335896035212
3.7694024852723476,3.639929056427451,0.3770335896035212,0.42492367755473714
3.639929056427451,3.510200477859235,0.42492367755473714,0.4721184431650095
3.510200477859235,3.380230662700429,0.4721184431650095,0.5186450163418852
3.380230662700429,3.2500337493734515,0.5186450163418852,0.5645324641588131
3.2500337493734515,3.1196241557138142,0.5645324641588131,0.6098120391091686
3.1196241557138142,2.9890164592134796,0.6098120391091686,0.6545170236875819
2.9890164592134796,2.8582256556633796,0.6545170236875819,0.6986835228676469
2.8582256556633796,2.7272676356553105,0.6986835228676469,0.742351837143428
2.7272676356553105,2.596159596617112,0.742351837143428,0.7855678003740458
2.596159596617112,2.464920671751059,0.7855678003740458,0.82838480643368
2.464920671751059,2.3335728025479323,0.82838480643368,0.8708666068769171
2.3335728025479323,2.2021418229952423,0.8708666068769171,0.9130907472407243
2.2021418229952423,2.070659308412036,0.9130907472407243,0.9551542786092401
2.070659308412036,1.9391657006105887,0.9551542786092401,0.9971831794617775
1.9391657006105887,1.8077154801075086,0.9971831794617775,1.0393474495319532
3.8986067572274474,3.7689329468726993,0.47122953674677825,0.5185746220686704
3.7689329468726993,3.639010506323768,0.5185746220686704,0.5652332975900543
3.639010506323768,3.508852817830683,0.5652332975900543,0.6112317232793677
3.508852817830683,3.378473110490753,0.6112317232793677,0.656597064148364
3.378473110490753,3.247884705517942,0.656597064148364,0.7013581787682421
3.247884705517942,3.1171012184760274,0.7013581787682421,0.7455461538222334
3.1171012184760274,2.986136671812118,0.7455461538222334,0.7891947069749758
2.986136671812118,2.855005847387574,0.7891947069749758,0.8323412968047187
2.855005847387574,2.7237246388635135,0.8323412968047187,0.8750282892626178
2.7237246388635135,2.592310537439611,0.8750282892626178,0.9173045629216624
3.8986067572274474,3.7685045702552,0.6140369209334728,0.6601918669504554
3.7685045702552,3.6381723614542145,0.6601918669504554,0.7056933019060739
3.6381723614542145,3.5076225285449962,0.7056933019060739,0.750566643928809
3.5076225285449962,3.3768676018420782,0.750566643928809,0.7948389504489612
3.3768676018420782,3.245920435816126,0.7948389504489612,0.8385395258454093
3.245920435816126,3.114794281758662,0.8385395258454093,0.8817002130869409
3.114794281758662,2.9835029729284512,0.8817002130869409,0.9243560286482738
3.8986067572274474,3.768111107937647,0.7568443051201673,0.8018749565751395
3.768111107937647,3.637401889017501,0.8018749565751395,0.8462820425902771
3.637401889017501,3.506490968531647,0.8462820425902771,0.8900911222846122
3.506490968531647,3.375390468411995,0.8900911222846122,0.9333297396768633
3.375390468411995,3.2441129331056073,0.9333297396768633,0.9760279940833251
3.2441129331056073,3.112671438692624,0.9760279940833251,1.0182189550717982
3.112671438692624,2.9810798302282158,1.0182189550717982,1.0599394926963983
2.9810798302282158,2.8493531392133122,1.0599394926963983,1.101231677389555
2.8493531392133122,2.7175080736326476,1.101231677389555,1.1421444653619803
2.7175080736326476,2.5855639599419793,1.1421444653619803,1.1827368215803526
2.5855639599419793,2.4535436958213297,1.1827368215803526,1.2230809428305796
2.4535436958213297,2.3214752783318695,1.2230809428305796,1.2632672471721764
2.3214752783318695,2.189394623519308,1.2632672471721764,1.3034133381939979
2.189394623519308,2.0573502338929583,1.3034133381939979,1.3436783997950836
2.0573502338929583,1.925411818689247,1.3436783997950836,1.3842887348286386
1.925411818689247,1.79368725366758,1.3842887348286386,1.4255854017629215
1.79368725366758,1.6623601398185894,1.4255854017629215,1.468122905877435
1.6623601398185894,1.5317897451217926,1.468122905877435,1.512909224972281
1.5317897451217926,1.4028584130494783,1.512909224972281,1.5621313522773543
1.4028584130494783,1.2790201123855847,1.5621313522773543,1.6223857207150658
1.2790201123855847,1.2790201123855847,1.6223857207150658,1.6223857207150658
1.2790201123855847,1.2354641396009913,1.6223857207150658,1.651641354546621
1.2354641396009913,1.2354641396009913,1.651641354546621,1.651641354546621
1.2354641396009913,1.2052346573870727,1.651641354546621,1.6825921990235675
1.2052346573870727,1.2052346573870727,1.6825921990235675,1.6825921990235675
3.8986067572274474,3.7677480007480217,0.8996516893068619,0.9436162036702219
3.7677480007480217,3.6366908785571574,0.9436162036702219,0.9869858919583593
3.6366908785571574,3.505446807837176,0.9869858919583593,1.0297866101119337
3.505446807837176,3.374027591078657,1.0297866101119337,1.0720465959007899
3.8986067572274474,3.7674114113342623,1.0424590734935564,1.08540875693116
3.7674114113342623,3.6360313414058254,1.08540875693116,1.1277901404659856
3.6360313414058254,3.504477697382844,1.1277901404659856,1.1696297617417935
3.504477697382844,3.3727621530833063,1.1696297617417935,1.210957003515315
3.3727621530833063,3.24089705975706,1.210957003515315,1.251804677399939
3.24089705975706,3.108895615164644,1.251804677399939,1.292209680835694
3.108895615164644,2.976772321812788,1.292209680835694,1.3322145836416313
2.976772321812788,2.844543568141786,1.3322145836416313,1.3718696657207061
2.844543568141786,2.712228526361998,1.3718696657207061,1.4112360339362557
2.712228526361998,2.57985042587223,1.4112360339362557,1.4503899826768425
2.57985042587223,2.447438377977749,1.4503899826768425,1.4894290907910273
2.447438377977749,2.315030650819227,1.4894290907910273,1.5284828621295632
2.315030650819227,2.1826805693964584,1.5284828621295632,1.5677312864424209
2.1826805693964584,2.050467783093922,1.5677312864424209,1.6074387483748118
2.050467783093922,1.9185221092179834,1.6074387483748118,1.6480216876911677
1.9185221092179834,1.7870814094740446,1.6480216876911677,1.6902007283761038
1.7870814094740446,1.6566693496178229,1.6902007283761038,1.7354188915686792
1.6566693496178229,1.5289029977730917,1.7354188915686792,1.7874073857295865
1.5289029977730917,1.5289029977730917,1.7874073857295865,1.7874073857295865
1.5289029977730917,1.4529195605326843,1.7874073857295865,1.8280738852463974
1.4529195605326843,1.4529195605326843,1.8280738852463974,1.8280738852463974
1.4529195605326843,1.4173707949601742,1.8280738852463974,1.8553010950127915
1.4173707949601742,1.4173707949601742,1.8553010950127915,1.8553010950127915
3.8986067572274474,3.767096769161142,1.1852664576802507,1.2272431671789465
3.767096769161142,3.635414642857749,1.2272431671789465,1.2686768122778234
3.635414642857749,3.5035713313735006,1.2686768122778234,1.3095947834570445
3.5035713313735006,3.371578469371996,1.3095947834570445,1.3500278647421062
3.371578469371996,3.2394485684225156,1.3500278647421062,1.390010971446125
3.2394485684225156,3.107195281814432,1.390010971446125,1.4295841437643075
3.107195281814432,2.9748339009542346,1.4295841437643075,1.4687943559327947
2.9748339009542346,2.8423820935959627,1.4687943559327947,1.5076981275586063
2.8423820935959627,2.7098611529874574,1.5076981275586063,1.5463658697321825
2.7098611529874574,2.5772976591266072,1.5463658697321825,1.5848875793662622
2.5772976591266072,2.4447261604749877,1.5848875793662622,1.6233817659612308
2.4447261604749877,2.3121942297757156,1.6233817659612308,1.662011790276422
2.3121942297757156,2.179771910443359,1.662011790276422,1.7010151909186442
2.179771910443359,2.0475716529622914,1.7010151909186442,1.7407623079213754
2.0475716529622914,1.915795352576314,1.7407623079213754,1.7818849187060097
3.8986067572274474,3.7668018702020443,1.3280738418669455,1.3691150922688733
3.7668018702020443,3.6348363716757524,1.3691150922688733,1.4096370499022293
3.6348363716757524,3.502721188836766,1.4096370499022293,1.44966841938779
3.502721188836766,3.370468106695071,1.44966841938779,1.4892419568414526
3.370468106695071,3.2380899630652333,1.4892419568414526,1.5283952521726556
3.2380899630652333,3.105600977738333,1.5283952521726556,1.5671719787371539
3.105600977738333,2.973017507696594,1.5671719787371539,1.6056245810629446
2.973017507696594,2.840359014144262,1.6056245810629446,1.6438177338942939
3.8986067572274474,3.7665220415586096,1.4708812260536401,1.5110130226940588
3.7665220415586096,3.634287369417348,1.5110130226940588,1.550647997792468
3.634287369417348,3.501913765819755,1.550647997792468,1.5898165552920596
3.501913765819755,3.3694133069032173,1.5898165552920596,1.6285539091058434
3.3694133069032173,3.2367993921534506,1.6285539091058434,1.6669011624227035
3.2367993921534506,3.1040872237887243,1.6669011624227035,1.7049071137925427
3.1040872237887243,2.9712947748575798,1.7049071137925427,1.742631755646233
2.9712947748575798,2.8384441760973145,1.742631755646233,1.7801512579581438
2.8384441760973145,2.7055640455269465,1.7801512579581438,1.817566157477079
2.7055640455269465,2.572693134747426,1.817566157477079,1.8550137749795317
2.572693134747426,2.4398873092324154,1.8550137749795317,1.8926911702054192
2.4398873092324154,2.3072341767290117,1.8926911702054192,1.9309012539627757
2.3072341767290117,2.1748872092548432,1.9309012539627757,1.9701538783140808
2.1748872092548432,2.0431617589757,1.9701538783140808,2.0114254257733655
2.0431617589757,1.9129114306671822,2.0114254257733655,2.057042568792397
3.8986067572274474,3.7662552429712974,1.6136886102403345,1.6529315085495984
3.7662552429712974,3.6337633991216336,1.6529315085495984,1.6916981206900936
3.6337633991216336,3.5011424230630532,1.6916981206900936,1.7300207976103346
3.5011424230630532,3.368404803695051,1.7300207976103346,1.7679376585632478
3.368404803695051,3.23556470255682,1.7679376585632478,1.8054940923056284
3.23556470255682,3.1026388180509046,1.8054940923056284,1.8427459211761281
3.1026388180509046,2.9696475776504863,1.8427459211761281,1.8797638405809474
2.9696475776504863,2.8366169633950564,1.8797638405809474,1.9166400995091135
2.8366169633950564,2.7035821014800283,1.9166400995091135,1.9535010469245666
2.7035821014800283,2.5705933849142677,1.9535010469245666,1.9905278690538353
2.5705933849142677,2.4377292383226905,1.9905278690538353,2.027998094737589
2.4377292383226905,2.3051259481008004,2.027998094737589,2.0663773446273095
2.3051259481008004,2.173061966124193,2.0663773446273095,2.106557456877445
2.173061966124193,2.0422878805839226,2.106557456877445,2.150668084504152
2.0422878805839226,1.9168122227082924,2.150668084504152,2.2069785209991037
1.9168122227082924,1.9168122227082924,2.2069785209991037,2.2069785209991037
1.9168122227082924,1.886303666335212,2.2069785209991037,2.227355386307229
1.886303666335212,1.886303666335212,2.227355386307229,2.227355386307229
1.886303666335212,1.8669962237806625,2.227355386307229,2.2494346141594206
1.8669962237806625,1.8669962237806625,2.2494346141594206,2.2494346141594206
3.8986067572274474,3.7659971111777155,1.756495994427029,1.7948576939660454
3.7659971111777155,3.6332560238898464,1.7948576939660454,1.8327621551478521
3.6332560238898464,3.5003950262590537,1.8327621551478521,1.8702442522567577
3.5003950262590537,3.36742725126575,1.8702442522567577,1.9073459053425572
3.36742725126575,3.2343679776641947,1.9073459053425572,1.944118219687251
3.2343679776641947,3.101235630650013,1.944118219687251,1.9806252758958025
3.101235630650013,2.9680536125011585,1.9806252758958025,2.0169508980495214
2.9680536125011585,2.8348534678247885,2.0169508980495214,2.0532101196177135
2.8348534678247885,2.701680785714323,2.0532101196177135,2.089569912018951
2.701680785714323,2.5686061237586757,2.089569912018951,2.12628592072028
2.5686061237586757,2.435751301424803,2.12628592072028,2.1637863367360333
2.435751301424803,2.3033648479828375,2.1637863367360333,2.2028952175150334
2.3033648479828375,2.172121632057693,2.2028952175150334,2.24560796940904
3.8986067572274474,3.7657442904876515,1.8993033786137237,1.936780120078843
3.7657442904876515,3.632757919878891,1.936780120078843,1.973814969361733
3.632757919878891,3.499659619597837,1.973814969361733,2.0104457101651936
3.499659619597837,3.36646354489459,2.0104457101651936,2.046719426800153
3.36646354489459,3.2331865850471377,2.046719426800153,2.082694895775312
3.2331865850471377,3.0998497688547,2.082694895775312,2.1184479967448473
3.0998497688547,2.966481143551612,2.1184479967448473,2.1540823814074352
2.966481143551612,2.8331209459364057,2.1540823814074352,2.1897482895793003
2.8331209459364057,2.6998316835838962,2.1897482895793003,2.225677811692344
2.6998316835838962,2.566721726355604,2.225677811692344,2.2622634084038613
2.566721726355604,2.434014196996817,2.2622634084038613,2.3002718362629593
2.434014196996817,2.3023250579074808,2.3002718362629593,2.3416081391477634
2.3023250579074808,2.1753585942402753,2.3416081391477634,2.394725500266467
2.1753585942402753,2.1753585942402753,2.394725500266467,2.394725500266467
3.8986067572274474,3.765492021223282,2.042110762800418,2.078681336651078
3.765492021223282,3.6322598680427824,2.078681336651078,2.1148219007666897
3.6322598680427824,3.4989226868570653,2.1148219007666897,2.1505731785147257
3.4989226868570653,3.3654953650962645,2.1505731785147257,2.185986764437736
3.3654953650962645,3.2319964413175377,2.185986764437736,2.221129725846637
3.8986067572274474,3.764961305593025,2.327725531173807,2.3623061943455324
3.764961305593025,3.6312032655245923,2.3623061943455324,2.3964489158469084
3.6312032655245923,3.4973451114864913,2.3964489158469084,2.430197287861064
3.4973451114864913,3.363403209636482,2.430197287861064,2.463612020022498
3.363403209636482,3.2294004481805474,2.463612020022498,2.4967819142562337
3.2294004481805474,3.0953715792851675,2.4967819142562337,2.5298461241737327
3.0953715792851675,2.961377897928011,2.5298461241737327,2.563052291682112
2.961377897928011,2.82755414684119,2.563052291682112,2.5969325400221916
2.82755414684119,2.6943473111014296,2.5969325400221916,2.6331132813283786
2.6943473111014296,2.6943473111014296,2.6331132813283786,2.6331132813283786
2.6943473111014296,2.611399562366776,2.6331132813283786,2.660209751611065
2.611399562366776,2.611399562366776,2.660209751611065,2.660209751611065
2.611399562366776,2.5794911355340324,2.660209751611065,2.674830495438157
2.5794911355340324,2.5794911355340324,2.674830495438157,2.674830495438157
3.8986067572274474,3.76465936099138,2.4705329153605016,2.5039249525807343
3.76465936099138,3.630593517925356,2.5039249525807343,2.5368381075700315
3.630593517925356,3.4964198012190986,2.5368381075700315,2.5693085929989956
3.4964198012190986,3.3621520631622874,2.5693085929989956,2.6013882316384356
3.3621520631622874,3.22781056642365,2.6013882316384356,2.633158237881968
3.22781056642365,3.0934315852135414,2.633158237881968,2.664769393110887
3.8986067572274474,3.764304147141458,2.6133402995471964,2.645272568903843
3.764304147141458,3.6298622404137264,2.645272568903843,2.676613505907538
3.6298622404137264,3.495283636288946,2.676613505907538,2.7073620428076066
3.495283636288946,3.3605699376075813,2.7073620428076066,2.737511789053372
3.3605699376075813,3.2257186858144093,2.737511789053372,2.76703858532716
3.2257186858144093,3.0907174723954123,2.76703858532716,2.7958714834497664
3.8986067572274474,3.7638447376185096,2.756147683733891,2.7860801538725704
3.7638447376185096,3.628889090833778,2.7860801538725704,2.815124265784573
3.628889090833778,3.493710906833231,2.815124265784573,2.8431120218196813
3.493710906833231,3.3582498325403733,2.8431120218196813,2.8696844619393116
1.121127792852162,1.2573141653666,3.999140631979912,3.976553038867435
1.2573141653666,1.3934062106230054,3.976553038867435,3.953403938778139
1.3934062106230054,1.5293988608739426,3.953403938778139,3.9296780298281795
1.5293988608739426,1.6652865367402354,3.9296780298281795,3.905358281155199
1.6652865367402354,1.8010629587956033,3.905358281155199,3.8804249869969563
1.8010629587956033,1.9367211303568732,3.8804249869969563,3.8548562587249133
1.9367211303568732,2.0722530449710583,3.8548562587249133,3.828626774008921
2.0722530449710583,2.2076494156006974,3.828626774008921,3.801706616033275
2.2076494156006974,2.342899372941343,3.801706616033275,3.774060435608131
2.342899372941343,2.4779898295809564,3.774060435608131,3.7456454606931326
2.4779898295809564,2.6129047847599187,3.7456454606931326,3.7164091306805735
2.6129047847599187,2.7476241669063044,3.7164091306805735,3.686285080922449
2.7476241669063044,2.882121757864836,3.686285080922449,3.655186463119005
2.882121757864836,3.0163621181117577,3.655186463119005,3.6229968938378696
3.0163621181117577,3.150295184109671,3.6229968938378696,3.589554022342588
3.150295184109671,3.2838455968880993,3.589554022342588,3.554618082822183
3.2838455968880993,3.41688944605588,3.554618082822183,3.5178071145870864
3.41688944605588,3.549196638716194,3.5178071145870864,3.478447982274516
3.549196638716194,3.680243896483149,3.478447982274516,3.435137885850786
3.680243896483149,3.7881078296334985,3.435137885850786,3.3932039388060042
3.7881078296334985,3.8456489387919643,3.3932039388060042,3.36573508022879
3.8456489387919643,3.8986067572274474,3.36573508022879,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.8986067572274474,3.327377220480669,3.327377220480669
3.8986067572274474,3.9128841169899276,3.327377220480669,3.298014386486724
3.9128841169899276,3.9128841169899276,3.298014386486724,3.298014386486724
3.9128841169899276,3.9066577116120595,3.298014386486724,3.278821342466914
3.9066577116120595,3.893272656452803,3.278821342466914,3.264256723077529
3.893272656452803,3.8665054567432495,3.264256723077529,3.246584588241109
3.8665054567432495,3.8243825616713685,3.246584588241109,3.2262003868932054
3.8243825616713685,3.7584760012616454,3.2262003868932054,3.1998682004836465
3.7584760012616454,3.656140618949104,3.1998682004836465,3.1624657659931934
2.428010249233048,2.5630512694347294,3.9882016948724472,3.9595525094811923
2.5630512694347294,2.6979231067074516,3.9595525094811923,3.930117583734662
2.6979231067074516,2.8326096435270527,3.930117583734662,3.899846499766736
2.8326096435270527,2.9670908139853056,3.899846499766736,3.8686761980406312
2.9670908139853056,3.1013412710897574,3.8686761980406312,3.836527531561158
3.1013412710897574,3.2353280237783926,3.836527531561158,3.803298190095266
3.2353280237783926,3.369006031983971,3.803298190095266,3.768849512791524
3.369006031983971,3.5023107939715428,3.768849512791524,3.7329861206109403
3.5023107939715428,3.635144354941877,3.7329861206109403,3.6954198151393607
3.635144354941877,3.7673445368672698,3.6954198151393607,3.655692163311471
3.7673445368672698,3.8986067572274474,3.655692163311471,3.6129919888540583
3.0990671455509067,3.23318193074142,3.9715074190859165,3.9387974746636814
3.23318193074142,3.367031430819075,3.9387974746636814,3.905019404082315
3.367031430819075,3.500573355323728,3.905019404082315,3.8700463749110336
3.500573355323728,3.6337489323039054,3.8700463749110336,3.833705267660215
3.6337489323039054,3.766472047013552,3.833705267660215,3.7957487997891426
3.766472047013552,3.8986067572274474,3.7957487997891426,3.755799373040753
0.6398277954478382,0.7763105268059419,3.9846412156715245,3.9639190895008602
0.7763105268059419,0.9127138244737693,3.9639190895008602,3.942680490344363
0.9127138244737693,1.0490338494987976,3.942680490344363,3.9209139071039156
1.0490338494987976,1.1852664576802507,3.9209139071039156,3.8986067572274474
1.4847662701884867,1.620686078042808,3.804689115305466,3.7805495662333115
1.620686078042808,1.756495994427029,3.7805495662333115,3.755799373040753
1.756495994427029,1.8921888587564804,3.755799373040753,3.7304153991620073
1.8921888587564804,2.0277564087138527,3.7304153991620073,3.7043707065148683
2.0277564087138527,2.1631889467648713,3.7043707065148683,3.67763313710009
2.1631889467648713,2.2984749160835447,3.67763313710009,3.650163826858645
2.2984749160835447,2.433600122334164,3.650163826858645,3.6219146860075724
2.433600122334164,2.568546822102448,3.6219146860075724,3.592825406491181
2.568546822102448,2.7032920470418667,3.592825406491181,3.562817525597606
2.7032920470418667,2.8378046145212292,3.562817525597606,3.531784391684452
2.8378046145212292,2.9720402182978476,3.531784391684452,3.4995760679396617
2.9720402182978476,3.105932123799681,3.4995760679396617,3.465970947133537
3.105932123799681,3.2393701646132165,3.465970947133537,3.4306132467690085
3.028588137033618,2.8989550679205855,0.2809655274606311,0.32842215256008367
2.8989550679205855,2.7690986807323914,0.32842215256008367,0.37526432079746364
2.7690986807323914,2.6390366798718685,0.37526432079746364,0.42153267999355604
2.6390366798718685,2.508787802458579,0.42153267999355604,0.4672725406164956
2.508787802458579,2.3783724370632,0.4672725406164956,0.512535772049568
2.3783724370632,2.2478131990915675,0.512535772049568,0.5573825885295177
2.2478131990915675,2.1171358259916873,0.5573825885295177,0.6018842697176184
2.1171358259916873,1.986370866740312,0.6018842697176184,0.6461281491730024
1.986370866740312,1.8555561306628228,0.6461281491730024,0.6902247449429565
1.8555561306628228,1.7247403383057178,0.6902247449429565,0.7343181676082298
1.7247403383057178,1.5939897766955233,0.7343181676082298,0.7786043365952471
3.4701846046673634,3.6027098535300444,3.6129919888540583,3.5743611645595097
3.6027098535300444,3.7343296612673367,3.5743611645595097,3.5327741507785833
3.7343296612673367,3.8643170667731077,3.5327741507785833,3.4864218100173625
3.8643170667731077,3.989837506181184,3.4864218100173625,3.429664185476562
3.989837506181184,4.000000000000001,3.429664185476562,3.424193128408467
0.8805225092901285,0.7568443051201673,0.5528924357626497,0.6140369209334728
0.7568443051201673,0.6418460795613573,0.6140369209334728,0.6892948117961125
0.6418460795613573,0.6418460795613573,0.6892948117961125,0.6892948117961125
0.6418460795613573,0.597388252465896,0.6892948117961125,0.7309950951760311
0.597388252465896,0.597388252465896,0.7309950951760311,0.7309950951760311
0.597388252465896,0.5690583817316464,0.7309950951760311,0.773554830674824
0.5690583817316464,0.5690583817316464,0.773554830674824,0.773554830674824
0.5690583817316464,0.5562246132148717,0.773554830674824,0.8163568818400986
3.461055900100485,3.327377220480669,2.2932728751826286,2.327725531173807
3.327377220480669,3.193641746274307,2.327725531173807,2.3619571849075283
3.193641746274307,3.05988176260313,2.3619571849075283,2.3960930910000533
3.05988176260313,2.9261486364352463,2.3960930910000533,2.430333970900364
2.9261486364352463,2.79253680327372,2.430333970900364,2.4650433816771273
2.79253680327372,2.6592604650190785,2.4650433816771273,2.501008004798627
2.6592604650190785,2.5270658248863094,2.501008004798627,2.5406507216645213
2.5270658248863094,2.5270658248863094,2.5406507216645213,2.5406507216645213
1.4583593847240928,1.3280738418669455,0.8540206100107355,0.8996516893068619
1.3280738418669455,1.1984124474169873,0.8996516893068619,0.9470162434133717
1.1984124474169873,1.0699657341034061,0.9470162434133717,0.997544945216598
1.0699657341034061,0.9443200270521667,0.997544945216598,1.0545127484279317
0.9443200270521667,0.9443200270521667,1.0545127484279317,1.0545127484279317
0.9443200270521667,0.8528120708010328,1.0545127484279317,1.1080617476500958
0.8528120708010328,0.8528120708010328,1.1080617476500958,1.1080617476500958
3.0417624521072804,2.909813016970141,1.1852664576802507,1.2258412712061506
2.909813016970141,2.777753338480451,1.2258412712061506,1.266055971930533
2.777753338480451,2.645602733642864,1.266055971930533,1.3059709900156307
2.645602733642864,2.513384307535976,1.3059709900156307,1.3456608828281285
2.316594158666727,2.184918146987113,1.0010052435961392,1.0424590734935564
2.184918146987113,2.0532186529421725,1.0424590734935564,1.0838383373828078
2.0532186529421725,1.9215436768909373,1.0838383373828078,1.125295486476274
1.9215436768909373,1.7899606357764895,1.125295486476274,1.1670430104917304
1.7899606357764895,1.658570768480169,1.1670430104917304,1.209392978289305
1.658570768480169,1.5275405669748814,1.209392978289305,1.2528383871904218
1.5275405669748814,1.3971791566770468,1.2528383871904218,1.2982371386892428
1.3971791566770468,1.268177393024251,1.2982371386892428,1.3473153621670408
1.268177393024251,1.1427155872252626,1.3473153621670408,1.4045419773529146
1.1427155872252626,1.1427155872252626,1.4045419773529146,1.4045419773529146
1.1427155872252626,1.0752784513662064,1.4045419773529146,1.4453601823727225
1.0752784513662064,1.0752784513662064,1.4453601823727225,1.4453601823727225
1.0752784513662064,1.037966105150671,1.4453601823727225,1.4781912478266352
1.037966105150671,1.037966105150671,1.4781912478266352,1.4781912478266352
1.037966105150671,1.0175567953527633,1.4781912478266352,1.5106985579772079
1.0175567953527633,1.0175567953527633,1.5106985579772079,1.5106985579772079
2.745012670225029,2.6133402995471964,1.000994063918298,1.0424590734935564
2.6133402995471964,2.4815688800224187,1.0424590734935564,1.0836083937994412
2.4815688800224187,2.3497225903055474,1.0836083937994412,1.1245173493897558
2.3497225903055474,2.2178313150192186,1.1245173493897558,1.1652811718415106
2.2178313150192186,2.085933780795203,1.1652811718415106,1.2060247828360406
2.1742492966805145,2.042110762800418,1.4309265996750047,1.4708812260536401
2.042110762800418,1.910149417434598,1.4708812260536401,1.5114156399811638
1.910149417434598,1.7785217991149453,1.5114156399811638,1.5530163664754966
1.7785217991149453,1.6475249363995506,1.5530163664754966,1.5965480459388461


==> tikz_img/data/cancer/segments_two_compartment_model_learned_vf_no_side_info_deg_4.csv <==
x1,x2,y1,y2
0.22044583768721712,0.14375231043598055,-0.1,-0.08940832621960212
0.14375231043598055,0.06661894309798233,-0.08940832621960212,-0.0830436374404857
0.06661894309798233,-0.010752454417004467,-0.0830436374404857,-0.08240798669756015
-0.010752454417004467,-0.08792532378095036,-0.08240798669756015,-0.0879809135507048
0.4607802159526301,0.3850056529429413,-0.1,-0.0840344625800382
0.3850056529429413,0.30933543368466676,-0.0840344625800382,-0.06758344842537328
0.30933543368466676,0.23352454346220167,-0.06758344842537328,-0.05180789229609543
0.23352454346220167,0.15724754742571076,-0.05180789229609543,-0.03856811482634589
0.15724754742571076,0.08032074125217453,-0.03856811482634589,-0.030225287675842052
0.08032074125217453,0.002992932437135276,-0.030225287675842052,-0.028699953408700254
0.002992932437135276,-0.07414851271312026,-0.028699953408700254,-0.03442125203504233
0.7011145942180429,0.6249453759591994,-0.1,-0.08605889940031552
0.6249453759591994,0.5491298244257486,-0.08605889940031552,-0.0703150142126297
0.5491298244257486,0.47370670178367613,-0.0703150142126297,-0.0527794649499467
0.47370670178367613,0.3986607075366839,-0.0527794649499467,-0.03368720636103585
0.3986607075366839,0.32385908654820084,-0.03368720636103585,-0.013655315102120313
1.02156043190526,0.944700324482057,-0.1,-0.0905656685421863
0.944700324482057,0.8680406528144862,-0.0905656685421863,-0.07963197662128016
0.8680406528144862,0.7916395023886919,-0.07963197662128016,-0.06702471827736578
0.7916395023886919,0.7155701490926306,-0.06702471827736578,-0.05255394423580252
0.7155701490926306,0.6399210384360704,-0.05255394423580252,-0.03603345697100624
0.6399210384360704,0.5647922108709864,-0.03603345697100624,-0.017300835160333955
1.4221177290142812,1.3448366284482645,-0.1,-0.09505366997314034
1.3448366284482645,1.2676244542971313,-0.09505366997314034,-0.08914188192835569
1.2676244542971313,1.190501771318487,-0.08914188192835569,-0.08216506855581215
1.190501771318487,1.113495162155897,-0.08216506855581215,-0.07400585971473553
1.8226750261233027,1.7452483964531358,-0.1,-0.09855072508770067
1.7452483964531358,1.6678383966349195,-0.09855072508770067,-0.09640311001453376
1.6678383966349195,1.5904528396476951,-0.09640311001453376,-0.09351881340869173
1.5904528396476951,1.5131010118925095,-0.09351881340869173,-0.08985034617539862
0.07390539588727069,0.046586511461596314,2.2000000000000006,2.1628026801186744
0.046586511461596314,0.00015117787262089455,2.1628026801186744,2.1008366751515726
0.00015117787262089455,-0.04817870381250936,2.1008366751515726,2.0403576602909306
-0.04817870381250936,-0.1,2.0403576602909306,1.9828979449669113
0.17422002120079652,0.1662517609897051,2.2000000000000006,2.187652137340195
0.1662517609897051,0.12459066652407647,2.187652137340195,2.1223774625938105
0.12459066652407647,0.08326574660625466,2.1223774625938105,2.056887869953908
0.08326574660625466,0.04133072871866414,2.056887869953908,1.9917909971145185
0.04133072871866414,-0.002835432409849639,1.9917909971145185,1.9282228163823008
-0.002835432409849639,-0.044546339868431234,1.9282228163823008,1.8762819300215805
-0.044546339868431234,-0.1,1.8762819300215805,1.8226750261233027
-0.1,-0.1,1.8226750261233027,1.8226750261233027
0.2161585220108718,0.17891100582804323,2.1390178290202897,2.0711347746728666
0.17891100582804323,0.1432212874136472,2.0711347746728666,2.0024199558079685
0.1432212874136472,0.10856653740935246,2.0024199558079685,1.9331740777802193
0.10856653740935246,0.07383676906789641,1.9331740777802193,1.8639746226245613
0.07383676906789641,0.039022616870015014,1.8639746226245613,1.7998936410088526
0.039022616870015014,0.008654704096798735,1.7998936410088526,1.7528660561590577
0.008654704096798735,-0.02215568975377631,1.7528660561590577,1.7158661375205664
-0.02215568975377631,-0.05850917832332404,1.7158661375205664,1.6849935386359556
-0.05850917832332404,-0.1,1.6849935386359556,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
-0.1,-0.1,1.6624521072796943,1.6624521072796943
0.13098226593870044,0.10759732086216606,1.8287777374620109,1.7549761040855094
0.10759732086216606,0.08546316595502446,1.7549761040855094,1.6807816636397614
0.08546316595502446,0.06744342299594483,1.6807816636397614,1.6242578537599033
0.06744342299594483,0.05195546689703026,1.6242578537599033,1.5856166204530875
0.05195546689703026,0.03576037171621471,1.5856166204530875,1.5569369900186536
0.03576037171621471,0.014288018823969628,1.5569369900186536,1.5327886188699233
0.014288018823969628,-0.012928738610502172,1.5327886188699233,1.5159368487526041
-0.012928738610502172,-0.012928738610502172,1.5159368487526041,1.5159368487526041
-0.012928738610502172,-0.048671838418210524,1.5159368487526041,1.505766664667551
-0.048671838418210524,-0.048671838418210524,1.505766664667551,1.505766664667551
-0.048671838418210524,-0.1,1.505766664667551,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
-0.1,-0.1,1.5022291884360857,1.5022291884360857
0.07827303746072395,0.06971665176458558,1.5394269426434004,1.4981083371269495
0.06971665176458558,0.061127190767229916,1.4981083371269495,1.4701943407101512
0.061127190767229916,0.05027540187103963,1.4701943407101512,1.4490392468748805
0.05027540187103963,0.03126029264122537,1.4490392468748805,1.4298472570580274
0.03126029264122537,0.007262197906661952,1.4298472570580274,1.4200829163257824
0.007262197906661952,0.007262197906661952,1.4200829163257824,1.4200829163257824
0.007262197906661952,-0.023031962407832896,1.4200829163257824,1.4165417195457919
-0.023031962407832896,-0.023031962407832896,1.4165417195457919,1.4165417195457919
-0.023031962407832896,-0.1,1.4165417195457919,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.1,1.4221177290142812,1.4221177290142812
0.08045257866336372,0.08046861701602404,1.3485996347164502,1.3115994089147593
0.08046861701602404,0.079318260637772,1.3115994089147593,1.287531237442216
0.079318260637772,0.07626632433406566,1.287531237442216,1.2706949351801933
0.07626632433406566,0.07018573525899549,1.2706949351801933,1.257418625523085
0.07018573525899549,0.05932065910150108,1.257418625523085,1.247779121117363
0.05932065910150108,0.05932065910150108,1.247779121117363,1.247779121117363
0.05932065910150108,0.04127900080087624,1.247779121117363,1.2425285774303807
0.04127900080087624,0.04127900080087624,1.2425285774303807,1.2425285774303807
0.04127900080087624,0.018919894499836123,1.2425285774303807,1.2419387846126715
0.018919894499836123,0.018919894499836123,1.2419387846126715,1.2419387846126715
0.018919894499836123,-0.024086884827384872,1.2419387846126715,1.246769929818086
-0.024086884827384872,-0.024086884827384872,1.246769929818086,1.246769929818086
-0.024086884827384872,-0.1,1.246769929818086,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
-0.1,-0.1,1.2618948101706728,1.2618948101706728
0.08692951984612488,0.08826004492624714,1.2127057177311653,1.1792906316734504
0.08826004492624714,0.08753984733702996,1.1792906316734504,1.1551975043501672
0.08753984733702996,0.08437029583176844,1.1551975043501672,1.1362384031263197
0.08437029583176844,0.07744564620338265,1.1362384031263197,1.1197882942821136
0.07744564620338265,0.06535149589391878,1.1197882942821136,1.107519272151185
0.06535149589391878,0.06535149589391878,1.107519272151185,1.107519272151185
0.06535149589391878,0.04643931747228125,1.107519272151185,1.0992357848379166
0.04643931747228125,0.04643931747228125,1.0992357848379166,1.0992357848379166
0.04643931747228125,0.02073313802426753,1.0992357848379166,1.0950778873193991
0.02073313802426753,0.02073313802426753,1.0950778873193991,1.0950778873193991
0.02073313802426753,-0.022941846900240898,1.0950778873193991,1.094705359563359
-0.022941846900240898,-0.022941846900240898,1.094705359563359,1.094705359563359
-0.022941846900240898,-0.1,1.094705359563359,1.1016718913270642
-0.1,-0.1,1.1016718913270642,1.1016718913270642
0.09286792947797326,0.08921977064255787,1.0545692557479074,1.0291415583860803
0.08921977064255787,0.08204239823359774,1.0291415583860803,1.0073296559381304
0.08204239823359774,0.0677016943946592,1.0073296559381304,0.9846781936556618
0.0677016943946592,0.04759860344025063,0.9846781936556618,0.9694571968704436
0.04759860344025063,0.04759860344025063,0.9694571968704436,0.9694571968704436
0.04759860344025063,0.018634177996542628,0.9694571968704436,0.9575604062067545
0.018634177996542628,0.018634177996542628,0.9575604062067545,0.9575604062067545
0.018634177996542628,-0.023017969086688878,0.9575604062067545,0.9485695599374401
-0.023017969086688878,-0.023017969086688878,0.9485695599374401,0.9485695599374401
-0.023017969086688878,-0.1,0.9485695599374401,0.9414489724834557
0.09466573382565946,0.08930076344174381,0.8990190223001876,0.8617599020264178
0.08930076344174381,0.08054506626137159,0.8617599020264178,0.8301655491168335
0.08054506626137159,0.06572265060760826,0.8301655491168335,0.7990212828606341
0.06572265060760826,0.04450881478093316,0.7990212828606341,0.7731252585015008
0.04450881478093316,0.04450881478093316,0.7731252585015008,0.7731252585015008
0.04450881478093316,0.014486249075829558,0.7731252585015008,0.7497567520437495
0.014486249075829558,0.014486249075829558,0.7497567520437495,0.7497567520437495
0.014486249075829558,-0.027446073632820714,0.7497567520437495,0.7276952847526001
-0.027446073632820714,-0.027446073632820714,0.7276952847526001,0.7276952847526001
-0.027446073632820714,-0.1,0.7276952847526001,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.1,0.7011145942180429,0.7011145942180429
0.08859270879937481,0.08020569801328609,0.7303800381576072,0.6950980159308401
0.08020569801328609,0.06590678613057893,0.6950980159308401,0.6605961954973014
0.06590678613057893,0.044856072116273044,0.6605961954973014,0.6309646253391388
0.044856072116273044,0.044856072116273044,0.6309646253391388,0.6309646253391388
0.044856072116273044,0.01459453952106407,0.6309646253391388,0.6032173554180977
0.01459453952106407,0.01459453952106407,0.6032173554180977,0.6032173554180977
0.01459453952106407,-0.030261151520451182,0.6032173554180977,0.5742867517659237
-0.030261151520451182,-0.030261151520451182,0.5742867517659237,0.5742867517659237
-0.030261151520451182,-0.1,0.5742867517659237,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
-0.1,-0.1,0.5408916753744343,0.5408916753744343
0.10058335218577141,0.10099685808616962,0.9372618907648412,0.8622363319962714
0.10099685808616962,0.10100846701059199,0.8622363319962714,0.7867243577278767
0.10100846701059199,0.10182557211515364,0.7867243577278767,0.7109042691998091
0.10182557211515364,0.10448710828178878,0.7109042691998091,0.6347461746054314
0.10448710828178878,0.10605088653930667,0.6347461746054314,0.5889929844093984
0.10605088653930667,0.10498015610098976,0.5889929844093984,0.555826576782616
0.10498015610098976,0.0998014661449684,0.555826576782616,0.5264649395831287
0.0998014661449684,0.0880778400732821,0.5264649395831287,0.49979424973407416
0.0880778400732821,0.0880778400732821,0.49979424973407416,0.49979424973407416
0.0880778400732821,0.06768827695247692,0.49979424973407416,0.47509510925305565
0.06768827695247692,0.06768827695247692,0.47509510925305565,0.47509510925305565
0.06768827695247692,0.037482945291561626,0.47509510925305565,0.45118806919243715
0.037482945291561626,0.037482945291561626,0.45118806919243715,0.45118806919243715
0.037482945291561626,-0.029567165764631823,0.45118806919243715,0.41279523089988535
-0.029567165764631823,-0.1,0.41279523089988535,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.1,0.38066875653082566,0.38066875653082566
1.2912537808453133,1.214261764945981,-0.05373908496766604,-0.0454430889010837
1.214261764945981,1.1374173979797704,-0.0454430889010837,-0.035885463989944896
1.1374173979797704,1.0607628592067622,-0.035885463989944896,-0.024914352411701646
1.0607628592067622,0.9843539032050607,-0.024914352411701646,-0.012352979909009423
0.9843539032050607,0.9082645764830165,-0.012352979909009423,0.0020058300747568397
0.9082645764830165,0.8325950767186154,0.0020058300747568397,0.018425803289180837
0.8325950767186154,0.7574820447706163,0.018425803289180837,0.0372192198275281
0.7574820447706163,0.6831122039682419,0.0372192198275281,0.05874492187895311
0.6831122039682419,0.6097480276992676,0.05874492187895311,0.08345853389382688
0.6097480276992676,0.5377596477537226,0.08345853389382688,0.11190233226102761
0.5377596477537226,0.4676711407183224,0.11190233226102761,0.14470899059371195
0.4676711407183224,0.40021935198884584,0.14470899059371195,0.18258215946790804
0.40021935198884584,0.3364311301684403,0.18258215946790804,0.22629637351343238
0.3364311301684403,0.277983324261998,0.22629637351343238,0.2758783771729276
0.277983324261998,0.22491618045725695,0.2758783771729276,0.3318468509621071
0.22491618045725695,0.19961366131037708,0.3318468509621071,0.36261303150330937
0.19961366131037708,0.18559265779095793,0.36261303150330937,0.37857737197321295
0.18559265779095793,0.17203393851239737,0.37857737197321295,0.3891791285605397
0.17203393851239737,0.15615682378442017,0.3891791285605397,0.3931300550466731
0.15615682378442017,0.15615682378442017,0.3931300550466731,0.3931300550466731
0.15615682378442017,0.1372050225195509,0.3931300550466731,0.39027020067481544
0.1372050225195509,0.1372050225195509,0.39027020067481544,0.39027020067481544
0.1372050225195509,0.11663661719100557,0.39027020067481544,0.38405919900252905
0.11663661719100557,0.11663661719100557,0.38405919900252905,0.38405919900252905
0.11663661719100557,0.04420512262025442,0.38405919900252905,0.3570016241907954
0.04420512262025442,-0.02783320840199896,0.3570016241907954,0.3286360370001681
-0.02783320840199896,-0.1,0.3286360370001681,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.1,0.30055729710902146,0.30055729710902146
0.23562906170195883,0.1924067185066938,0.2225636227956602,0.24422304948256798
0.1924067185066938,0.14878758312092744,0.24422304948256798,0.25893833276951916
0.14878758312092744,0.10345664200416957,0.25893833276951916,0.2643808664355827
0.10345664200416957,0.10345664200416957,0.2643808664355827,0.2643808664355827
0.10345664200416957,0.04946221942778692,0.2643808664355827,0.26007143049624093
0.04946221942778692,0.04946221942778692,0.26007143049624093,0.26007143049624093
0.04946221942778692,-0.025947728412831272,0.26007143049624093,0.24303175361916166
-0.025947728412831272,-0.1,0.24303175361916166,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
-0.1,-0.1,0.22044583768721712,0.22044583768721712
0.5250962699038321,0.45167347471777053,0.021838166966259925,0.04640073179415205
0.45167347471777053,0.3791465717446969,0.04640073179415205,0.07349571272299404
0.3791465717446969,0.3073009718383236,0.07349571272299404,0.10236494332642412
0.3073009718383236,0.23531706159198104,0.10236494332642412,0.1308681152956828
0.23531706159198104,0.1751018872363538,0.1308681152956828,0.1508211709588327
0.1751018872363538,0.11409534896586584,0.1508211709588327,0.1632619140618217
0.11409534896586584,0.05226852098082069,0.1632619140618217,0.16587301383156897
0.05226852098082069,0.05226852098082069,0.16587301383156897,0.16587301383156897
0.05226852098082069,-0.024487351875740082,0.16587301383156897,0.157239185560656
-0.024487351875740082,-0.1,0.157239185560656,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
-0.1,-0.1,0.14033437826541284,0.14033437826541284
0.27848356372638017,0.20389724184805993,0.03359986356521172,0.05433953521461099
0.20389724184805993,0.13055294152500627,0.05433953521461099,0.06941177419109235
0.13055294152500627,0.053594338473290815,0.06941177419109235,0.07604762437665094
0.053594338473290815,-0.02359096761359368,0.07604762437665094,0.07232742767447084
-0.02359096761359368,-0.1,0.07232742767447084,0.06022291884360856
-0.1,-0.1,0.06022291884360856,0.06022291884360856
2.2000000000000006,2.192423150841748,-0.059559406863527516,-0.05961678843374798
2.192423150841748,2.114984168167897,-0.05961678843374798,-0.05986330534654036
2.114984168167897,2.037546142861384,-0.05986330534654036,-0.059412732263790236
2.037546142861384,1.9601154840071255,-0.059412732263790236,-0.058253245446384785
1.9601154840071255,1.8826990325454045,-0.058253245446384785,-0.05636759188040064
1.8826990325454045,1.8053042147204492,-0.05636759188040064,-0.05373057663644093
1.8053042147204492,1.727939966872976,-0.05373057663644093,-0.0503151484837289
1.727939966872976,1.6506165564718165,-0.0503151484837289,-0.04608669710610807
1.6506165564718165,1.5733456561755406,-0.04608669710610807,-0.04099670983583071
1.5733456561755406,1.4961412183078324,-0.04099670983583071,-0.03498387445082364
1.4961412183078324,1.4190206772122405,-0.03498387445082364,-0.027975375053146026
1.4190206772122405,1.342006269592477,-0.027975375053146026,-0.019888540578195724
2.14312086381052,2.065819651578244,0.06022291884360856,0.06484036462681636
2.065819651578244,1.988586819847694,0.06484036462681636,0.07048164995798337
1.988586819847694,1.9114383978007417,0.07048164995798337,0.07717196208287327
1.9114383978007417,1.8343919228287306,0.07717196208287327,0.08495119674051829
1.8343919228287306,1.757467920120412,0.08495119674051829,0.09386009625087419
1.757467920120412,1.6806902134518142,0.09386009625087419,0.10394628086513358
1.6806902134518142,1.6040867100145884,0.10394628086513358,0.11527856617795659
1.6040867100145884,1.5276914206060106,0.11527856617795659,0.12793581575754784
1.5276914206060106,1.4515460207851076,0.12793581575754784,0.14201505414522636
1.4515460207851076,1.3757030384760611,0.14201505414522636,0.15763928338041575
1.3757030384760611,1.3002294204810334,0.15763928338041575,0.17495648250426868
1.3002294204810334,1.2252122167823856,0.17495648250426868,0.19414692373299422
1.2252122167823856,1.1507682579689025,0.19414692373299422,0.21544385479816588
1.1507682579689025,1.0770587007052248,0.21544385479816588,0.23914705464162242
1.0770587007052248,1.0043132589968253,0.23914705464162242,0.2656473698502164
1.0043132589968253,0.932875654938896,0.2656473698502164,0.2954753518870882
0.932875654938896,0.8632793403258204,0.2954753518870882,0.32934351441022214
0.8632793403258204,0.796436106056672,0.32934351441022214,0.36830047836625024
0.796436106056672,0.7340664192280594,0.36830047836625024,0.413952313609948
0.7340664192280594,0.7340664192280594,0.413952313609948,0.413952313609948
0.7340664192280594,0.6886420484905416,0.413952313609948,0.45796913879339185
0.6886420484905416,0.6886420484905416,0.45796913879339185,0.45796913879339185
0.6886420484905416,0.6586457982429341,0.45796913879339185,0.49886099909165216
0.6586457982429341,0.6586457982429341,0.49886099909165216,0.49886099909165216
0.6586457982429341,0.6409727891058755,0.49886099909165216,0.537209928695876
0.6409727891058755,0.6335156100978062,0.537209928695876,0.5795847690374011
0.6335156100978062,0.6368633672975255,0.5795847690374011,0.6163416729014143
0.6368633672975255,0.6478068097229792,0.6163416729014143,0.6500001641853747
0.6478068097229792,0.6654188265512346,0.6500001641853747,0.6829330104304671
0.6654188265512346,0.69023869371159,0.6829330104304671,0.7171001956491907
0.69023869371159,0.7229587563867468,0.7171001956491907,0.7537224457446419
0.7229587563867468,0.7638743841981213,0.7537224457446419,0.7934124468304241
0.7638743841981213,0.8106587176525305,0.7934124468304241,0.8337153629348796
0.8106587176525305,0.8106587176525305,0.8337153629348796,0.8337153629348796
0.8106587176525305,0.831792831489542,0.8337153629348796,0.8536048231573151
0.831792831489542,0.831792831489542,0.8536048231573151,0.8536048231573151
0.831792831489542,0.8505733403412472,0.8536048231573151,0.8694921351876538
0.8505733403412472,0.8505733403412472,0.8694921351876538,0.8694921351876538
0.8505733403412472,0.8608743419739936,0.8694921351876538,0.8786460214039904
0.8608743419739936,0.8682206389407279,0.8786460214039904,0.8848093155150554
0.8682206389407279,0.8738865003643074,0.8848093155150554,0.8886779054941939
0.8738865003643074,0.8738865003643074,0.8886779054941939,0.8886779054941939
0.8738865003643074,0.876383415690681,0.8886779054941939,0.8910815985730953
0.876383415690681,0.8792740832186443,0.8910815985730953,0.8922114723462411
0.8792740832186443,0.8806051251162954,0.8922114723462411,0.8930410531881742
0.8806051251162954,0.8806648531630797,0.8930410531881742,0.8939435618580499
0.8806648531630797,0.8807246537030992,0.8939435618580499,0.8945132259774375
0.8807246537030992,0.8810589189950923,0.8945132259774375,0.8947141569812215
0.8810589189950923,0.8814949518794762,0.8947141569812215,0.8947034463429352
0.8814949518794762,0.8817114055420083,0.8947034463429352,0.8947251288079732
0.8817114055420083,0.8816564088004819,0.8947251288079732,0.8948530167685056
0.8816564088004819,0.8815827050816153,0.8948530167685056,0.8949572909266569
0.8815827050816153,0.881614198742818,0.8949572909266569,0.8949746318899205
0.881614198742818,0.8817012691066712,0.8949746318899205,0.8949434435600333
0.8817012691066712,0.8817450552942201,0.8949434435600333,0.894930340242141
0.8817450552942201,0.8817240799960832,0.894930340242141,0.8949521655186797
0.8817240799960832,0.8816944571065568,0.8949521655186797,0.8949760804559025
0.8816944571065568,0.8816954188719848,0.8949760804559025,0.8949788679050859
0.8816954188719848,0.8817160393645517,0.8949788679050859,0.8949680998281242
0.8817160393645517,0.8817277149829795,0.8949680998281242,0.8949621094621953
0.8817277149829795,0.8817221735701108,0.8949621094621953,0.89496637131038
0.8817221735701108,0.8817129920495512,0.89496637131038,0.8949726029523141
0.8817129920495512,0.8817119466869785,0.8949726029523141,0.8949735673998286
0.8817119466869785,0.8817171219714572,0.8949735673998286,0.8949705294708783
0.8817171219714572,0.8817205570046557,0.8949705294708783,0.8949685034253494
0.8817205570046557,0.8817192978581085,0.8949685034253494,0.8949693626347501
0.8817192978581085,0.8817166534058442,0.8949693626347501,0.8949710594799055
0.8817166534058442,0.8817160835645028,0.8949710594799055,0.8949714441695128
0.8817160835645028,0.8817173938177757,0.8949714441695128,0.8949706440174117
0.8817173938177757,0.8817184212577898,0.8949706440174117,0.8949700133194102
0.8817184212577898,0.881718171243588,0.8949700133194102,0.8949701759557004
0.881718171243588,0.8817174330706096,0.8949701759557004,0.8949706410047576
0.8817174330706096,0.8817172071412203,0.8949706410047576,0.8949707847971187
0.8817172071412203,0.8817175349219513,0.8949707847971187,0.894970581848528
0.8817175349219513,0.8817178396223385,0.894970581848528,0.8949703925792034
0.8817178396223385,0.8817178004037554,0.8949703925792034,0.894970417619936
0.8817178004037554,0.8817175983371861,0.894970417619936,0.8949705441506339
0.8817175983371861,0.8817175184370626,0.8949705441506339,0.8949705943077996
0.8817175184370626,0.8817175985768431,0.8949705943077996,0.8949705444464826
0.8817175985768431,0.881717687640781,0.8949705444464826,0.8949704889251222
0.881717687640781,0.8817176854227289,0.8949704889251222,0.8949704903484059
0.8817176854227289,0.8817176310081082,0.8949704903484059,0.8949705243517375
0.8817176310081082,0.8817176044457925,0.8949705243517375,0.8949705409659935
0.8817176044457925,0.881717623408895,0.8949705409659935,0.8949705291476272
0.881717623408895,0.8817176490499726,0.8949705291476272,0.8949705131460998
0.8817176490499726,0.8817176508586294,0.8949705131460998,0.8949705120170258
0.8817176508586294,0.8817176364401869,0.8949705120170258,0.8949705210203933
0.8817176364401869,0.8817176279626162,0.8949705210203933,0.8949705263173683
0.8817176279626162,0.8817176322463297,0.8949705263173683,0.8949705236463162
0.8817176322463297,0.8817176395201543,0.8949705236463162,0.8949705191056321
0.8817176395201543,0.8817176406880374,0.8949705191056321,0.8949705183755812
0.8817176406880374,0.881717636933046,0.8949705183755812,0.8949705207196353
0.881717636933046,0.8817176343076408,0.8949705207196353,0.8949705223594624
0.8817176343076408,0.8817176352087682,0.8949705223594624,0.8949705217976017
0.8817176352087682,0.8817176372428843,0.8949705217976017,0.8949705205277209
0.8817176372428843,0.8817176377470619,0.8949705205277209,0.8949705202126207
0.8817176377470619,0.8817176367880247,0.8949705202126207,0.8949705208112089
0.8817176367880247,0.8817176359941892,0.8949705208112089,0.8949705213069633
0.8817176359941892,0.8817176361610616,0.8949705213069633,0.8949705212029694
0.8817176361610616,0.8817176367219159,0.8949705212029694,0.8949705208528367
0.8817176367219159,0.8817176369097643,0.8949705208528367,0.8949705207354637
0.8817176369097643,0.8817176366703835,0.8949705207354637,0.8949705208848574
0.8817176366703835,0.8817176364351161,0.8949705208848574,0.8949705210317703
0.8817176364351161,0.8817176364577213,0.8949705210317703,0.8949705210177089
0.8817176364577213,0.8817176366101636,0.8949705210177089,0.8949705209225451
0.8817176366101636,0.8817176366748408,0.8949705209225451,0.8949705208821402
0.8817176366748408,0.8817176366167632,0.8949705208821402,0.8949705209183813
0.8817176366167632,0.8817176365482474,0.8949705209183813,0.8949705209611633
0.8817176365482474,0.8817176365478644,0.8949705209611633,0.8949705209614165
0.8817176365478644,0.8817176365886853,0.8949705209614165,0.8949705209359348
0.8817176365886853,0.8817176366098577,0.8949705209359348,0.8949705209227099
0.8817176366098577,0.8817176365962824,0.8949705209227099,0.8949705209311798
0.8817176365962824,0.8817176365766427,0.8949705209311798,0.8949705209434424
0.8817176365766427,0.8817176365746935,0.8949705209434424,0.8949705209446631
0.8817176365746935,0.881717636585451,0.8949705209446631,0.8949705209379484
0.881717636585451,0.881717636592137,0.8949705209379484,0.8949705209337724
0.881717636592137,0.8817176365891272,0.8949705209337724,0.89497052093565
0.8817176365891272,0.8817176365835802,0.89497052093565,0.8949705209391132
0.8817176365835802,0.8817176365825365,0.8949705209391132,0.8949705209397658
0.8817176365825365,0.8817176365853217,0.8949705209397658,0.8949705209380274
0.8817176365853217,0.8817176365873752,0.8949705209380274,0.8949705209367449
0.8817176365873752,0.8817176365867615,0.8949705209367449,0.8949705209371276
0.8817176365867615,0.8817176365852172,0.8949705209371276,0.8949705209380918
0.8817176365852172,0.8817176365847923,0.8949705209380918,0.8949705209383574
0.8817176365847923,0.881717636585499,0.8949705209383574,0.8949705209379163
0.881717636585499,0.8817176365861157,0.8949705209379163,0.8949705209375312
0.8817176365861157,0.8817176365860091,0.8949705209375312,0.8949705209375975
0.8817176365860091,0.8817176365855853,0.8949705209375975,0.8949705209378621
0.8817176365855853,0.8817176365854318,0.8949705209378621,0.8949705209379583
0.8817176365854318,0.8817176365856066,0.8949705209379583,0.8949705209378491
0.8817176365856066,0.8817176365857884,0.8949705209378491,0.8949705209377355
0.8817176365857884,0.881717636585777,0.8949705209377355,0.8949705209377427
0.881717636585777,0.8817176365856623,0.8949705209377427,0.8949705209378143
0.8817176365856623,0.8817176365856102,0.8949705209378143,0.8949705209378468
0.8817176365856102,0.8817176365856522,0.8949705209378468,0.8949705209378206
0.8817176365856522,0.8817176365857048,0.8949705209378206,0.8949705209377877
0.8817176365857048,0.8817176365857067,0.8949705209377877,0.8949705209377866
0.8817176365857067,0.8817176365856761,0.8949705209377866,0.8949705209378056
0.8817176365856761,0.8817176365856593,0.8949705209378056,0.8949705209378161
0.8817176365856593,0.8817176365856692,0.8949705209378161,0.8949705209378098
0.8817176365856692,0.8817176365856843,0.8949705209378098,0.8949705209378004
0.8817176365856843,0.8817176365856858,0.8949705209378004,0.8949705209377994
0.8817176365856858,0.8817176365856778,0.8949705209377994,0.8949705209378046
0.8817176365856778,0.8817176365856726,0.8949705209378046,0.8949705209378077
0.8817176365856726,0.8817176365856749,0.8949705209378077,0.8949705209378062
0.8817176365856749,0.881717636585679,0.8949705209378062,0.8949705209378037
0.881717636585679,0.8817176365856799,0.8949705209378037,0.8949705209378033
0.8817176365856799,0.8817176365856779,0.8949705209378033,0.8949705209378044
0.8817176365856779,0.8817176365856761,0.8949705209378044,0.8949705209378056
0.8817176365856761,0.8817176365856766,0.8949705209378056,0.8949705209378053
0.8817176365856766,0.8817176365856779,0.8949705209378053,0.8949705209378044
0.8817176365856779,0.8817176365856781,0.8949705209378044,0.8949705209378043
0.8817176365856781,0.8817176365856776,0.8949705209378043,0.8949705209378046
0.8817176365856776,0.8817176365856773,0.8949705209378046,0.8949705209378049
0.8817176365856773,0.8817176365856773,0.8949705209378049,0.8949705209378049
0.8817176365856773,0.8817176365856775,0.8949705209378049,0.8949705209378047
0.8817176365856775,0.8817176365856776,0.8949705209378047,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856776,0.8949705209378046,0.8949705209378046
0.8817176365856776,0.8817176365856775,0.8949705209378046,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
0.8817176365856775,0.8817176365856775,0.8949705209378047,0.8949705209378047
2.14312086381052,2.066057984218853,0.14033437826541284,0.14794153018296677
2.066057984218853,1.9891305643737227,0.14794153018296677,0.15681739974446776
1.9891305643737227,1.9123641584411493,0.15681739974446776,0.16698984432976624
1.9123641584411493,1.835787308815304,0.16698984432976624,0.1785005840172961
1.835787308815304,1.7594323220533952,0.1785005840172961,0.1914004930540317
1.7594323220533952,1.683336302052964,0.1914004930540317,0.20574546277028868
1.683336302052964,1.6075428165697552,0.20574546277028868,0.2216102027353186
1.6075428165697552,1.5321034334206343,0.2216102027353186,0.2390773815753988
1.5321034334206343,1.4570808493978056,0.2390773815753988,0.2582516347935616
1.4570808493978056,1.3825527969139255,0.2582516347935616,0.2792630298765346
1.3825527969139255,1.3086168173418984,0.2792630298765346,0.30226702932391825
1.3086168173418984,1.2353984916142797,0.30226702932391825,0.32745590993827434
1.2353984916142797,1.163064615693859,0.32745590993827434,0.35507394446714635
1.163064615693859,1.0918466081734663,0.35507394446714635,0.3854439174551517
1.0918466081734663,1.0220747238396628,0.3854439174551517,0.4189885469180702
1.0220747238396628,0.9542522662644352,0.4189885469180702,0.45629008017936157
0.9542522662644352,0.8892226502693775,0.45629008017936157,0.4982225360165813
0.8892226502693775,0.8285786718628049,0.4982225360165813,0.5461688950100847
0.8285786718628049,0.8285786718628049,0.5461688950100847,0.5461688950100847
0.8285786718628049,0.784101770991268,0.5461688950100847,0.5918569036557522
0.784101770991268,0.784101770991268,0.5918569036557522,0.5918569036557522
0.784101770991268,0.7562286213418369,0.5918569036557522,0.6317142285033795
0.7562286213418369,0.7562286213418369,0.6317142285033795,0.6317142285033795
2.14312086381052,2.066403921107861,0.22044583768721712,0.23097909022523358
2.066403921107861,1.9899084920581305,0.23097909022523358,0.24301417652610843
1.9899084920581305,1.9136711234065102,0.24301417652610843,0.2565865794286577
1.9136711234065102,1.8377322483576333,0.2565865794286577,0.2717400526405992
1.8377322483576333,1.762136376823355,0.2717400526405992,0.2885205146513252
1.762136376823355,1.686932617055954,0.2885205146513252,0.3069744668992699
1.686932617055954,1.612177556207872,0.3069744668992699,0.32716723364971145
1.612177556207872,1.5379357229055144,0.32716723364971145,0.3491704115482822
1.5379357229055144,1.4642816658413889,0.3491704115482822,0.37306536643807187
1.4642816658413889,1.3913028034082642,0.37306536643807187,0.3989465073044842
1.3913028034082642,1.319104450856676,0.3989465073044842,0.4269282839883374
1.319104450856676,1.2478183822470712,0.4269282839883374,0.4571562879481311
1.2478183822470712,1.177607375876278,0.4571562879481311,0.4897997196774757
1.177607375876278,1.1086899657116298,0.4897997196774757,0.5250839649021362
1.1086899657116298,1.0413852141546653,0.5250839649021362,0.5633435125148066
1.0413852141546653,0.9761999754514054,0.5633435125148066,0.6050871775138088
0.9761999754514054,0.9141012111741903,0.6050871775138088,0.6512388019008988
0.9141012111741903,0.8574924109740526,0.6512388019008988,0.7037904447897942
0.8574924109740526,0.8574924109740526,0.7037904447897942,0.7037904447897942
0.8574924109740526,0.8292072068009089,0.7037904447897942,0.7387726039406404
0.8292072068009089,0.8292072068009089,0.7387726039406404,0.7387726039406404
2.14312086381052,2.066830153959171,0.30055729710902146,0.31382318160696365
2.066830153959171,1.9908587237852156,0.31382318160696365,0.3288086631597693
1.9908587237852156,1.9152533681540311,0.3288086631597693,0.3455426003107137
1.9152533681540311,1.840063869331918,0.3455426003107137,0.3640556248690764
1.840063869331918,1.7653423135267432,0.3640556248690764,0.3843744748070481
1.7653423135267432,1.6911433208036644,0.3843744748070481,0.4065238035644294
1.6911433208036644,1.6175253400170881,0.4065238035644294,0.4305329410930179
1.6175253400170881,1.5445497129588377,0.4305329410930179,0.4564288106616352
1.5445497129588377,1.4722796035534529,0.4564288106616352,0.4842327750581875
1.4722796035534529,1.4007780632365727,0.4842327750581875,0.5139558049111896
1.4007780632365727,1.3301156697477052,0.5139558049111896,0.5456208584488585
1.3301156697477052,1.2603692296595623,0.5456208584488585,0.5792550556214481
1.2603692296595623,1.1916212682223242,0.5792550556214481,0.614884403618855
1.1916212682223242,1.1239797494179304,0.614884403618855,0.6525697386511484
1.1239797494179304,1.0576097325351406,0.6525697386511484,0.6924467788541705
1.0576097325351406,0.9928184054232657,0.6924467788541705,0.7348305950611673
0.9928184054232657,0.9304268007622029,0.7348305950611673,0.780619148190674
0.9304268007622029,0.9304268007622029,0.780619148190674,0.780619148190674
0.9304268007622029,0.8851710086734517,0.780619148190674,0.8207482133837448
0.8851710086734517,0.8851710086734517,0.8207482133837448,0.8207482133837448
2.14312086381052,2.067288711934258,0.38066875653082566,0.39633903040641827
2.067288711934258,1.9918742163207201,0.39633903040641827,0.41391015503514816
1.9918742163207201,1.916929770074975,0.41391015503514816,0.43338942411143344
1.916929770074975,1.8425066856040184,0.43338942411143344,0.45477381974166586
1.8425066856040184,1.7686551009970144,0.45477381974166586,0.4780547371482895
1.7686551009970144,1.695423314106249,0.4780547371482895,0.5032180121285702
1.695423314106249,1.6228535257565944,0.5032180121285702,0.5302322395102848
1.6228535257565944,1.5509774714551614,0.5302322395102848,0.5590418667509649
1.5509774714551614,1.4798192401339338,0.5590418667509649,0.5895822257215383
1.4798192401339338,1.4093924687689185,0.5895822257215383,0.6217751421931271
1.4093924687689185,1.3396860262523307,0.6217751421931271,0.6555013787955576
1.3396860262523307,1.270673226996586,0.6555013787955576,0.690626582708506
1.270673226996586,1.2022981063374765,0.690626582708506,0.7269796286870097
1.2022981063374765,1.1344728816169087,0.7269796286870097,0.7643496581149184
1.1344728816169087,1.0670675263444411,0.7643496581149184,0.8024719294808005
1.0670675263444411,0.9998553631414392,0.8024719294808005,0.8409230262278741
0.9998553631414392,0.9322071942274784,0.8409230262278741,0.8784959671236321
0.9322071942274784,0.9322071942274784,0.8784959671236321,0.8784959671236321
0.9322071942274784,0.9147407304448302,0.8784959671236321,0.887713123147646
0.9147407304448302,0.9147407304448302,0.887713123147646,0.887713123147646
2.14312086381052,2.0677153996179194,0.4607802159526301,0.4783862913412842
2.0677153996179194,1.9928103329024656,0.4783862913412842,0.49801304809569547
1.9928103329024656,1.9184561051834534,0.49801304809569547,0.5196334746770408
1.9184561051834534,1.8446978293857577,0.5196334746770408,0.5432074208934962
1.8446978293857577,1.7715723018096263,0.5432074208934962,0.5686773883826332
1.7715723018096263,1.6991053072106164,0.5686773883826332,0.5959664394027715
1.6991053072106164,1.627304860290209,0.5959664394027715,0.624966191506027
1.627304860290209,1.5561564880121161,0.624966191506027,0.6555328727903038
1.5561564880121161,1.4856263191468209,0.6555328727903038,0.687502505091391
1.4856263191468209,1.415646781974692,0.687502505091391,0.7206628825202223
1.415646781974692,1.3461098475251663,0.7206628825202223,0.7547439733286037
1.3461098475251663,1.276860608598129,0.7547439733286037,0.7894074811929084
1.276860608598129,1.2076700288132323,0.7894074811929084,0.824187449991755
1.2076700288132323,1.138187590045833,0.824187449991755,0.8583711253202079
1.138187590045833,1.0677971293168187,0.8583711253202079,0.8905893012232098
1.0677971293168187,0.9950769246792907,0.8905893012232098,0.916638884056619
0.9950769246792907,0.9950769246792907,0.916638884056619,0.916638884056619
0.9950769246792907,0.9708907500366694,0.916638884056619,0.9229131447031192
0.9708907500366694,0.9708907500366694,0.9229131447031192,0.9229131447031192
0.9708907500366694,0.9481609608175009,0.9229131447031192,0.9257985093548796
0.9481609608175009,0.9481609608175009,0.9257985093548796,0.9257985093548796
0.9481609608175009,0.9296621280459475,0.9257985093548796,0.9244211116063857
0.9296621280459475,0.9296621280459475,0.9244211116063857,0.9244211116063857
0.9296621280459475,0.9150345615497978,0.9244211116063857,0.9194205551260654
0.9150345615497978,0.9035241387136407,0.9194205551260654,0.9121144866055219
0.9035241387136407,0.8959117006413836,0.9121144866055219,0.9073980261851448
0.8959117006413836,0.890503733440677,0.9073980261851448,0.9034350356478061
2.14312086381052,2.0680315560697773,0.5408916753744343,0.5597973960187241
2.0680315560697773,1.9934996452164455,0.5597973960187241,0.5807949922990283
1.9934996452164455,1.9195668372564199,0.5807949922990283,0.6038155361770983
1.9195668372564199,1.8462610917645192,0.6038155361770983,0.6287628193859693
1.8462610917645192,1.7735938314724653,0.6287628193859693,0.6555148532754094
1.7735938314724653,1.7015566035080396,0.6555148532754094,0.6839222973427054
1.7015566035080396,1.630116506687382,0.6839222973427054,0.713802537383471
1.630116506687382,1.5592036000554659,0.713802537383471,0.7449164753667521
1.5592036000554659,1.488712073120868,0.7449164753667521,0.7769763386888036
1.488712073120868,1.4184940261889611,0.7769763386888036,0.8096329095678704
1.4184940261889611,1.3483381679396178,0.8096329095678704,0.8424225157844198
1.3483381679396178,1.2779521976930022,0.8424225157844198,0.8747117787667077
1.2779521976930022,1.2069148358773534,0.8747117787667077,0.9055153321078383
1.2069148358773534,1.134577683333538,0.9055153321078383,0.9330041603708973
2.14312086381052,2.0681674740767777,0.6210031347962386,0.6404387818806893
2.0681674740767777,1.9937933093419007,0.6404387818806893,0.6619880631894585
1.9937933093419007,1.9200256715600852,0.6619880631894585,0.6855335287108011
1.9200256715600852,1.8468716201208468,0.6855335287108011,0.7109243626227757
1.8468716201208468,1.7743137018427675,0.7109243626227757,0.7379745736660457
1.7743137018427675,1.7023028171038035,0.7379745736660457,0.7664524868133696
1.7023028171038035,1.6307571787527533,0.7664524868133696,0.7960830711097115
1.6307571787527533,1.5595573958516562,0.7960830711097115,0.826538309312409
1.5595573958516562,1.4885338903312981,0.826538309312409,0.8574039576796841
1.4885338903312981,1.4174562051102684,0.8574039576796841,0.8881420207867845
1.4174562051102684,1.3460172489353945,0.8881420207867845,0.9180218538634527
1.3460172489353945,1.2737985556816462,0.9180218538634527,0.9459332981123355
2.14312086381052,2.068061697035095,0.7011145942180429,0.720134884952561
2.068061697035095,1.9935713018320107,0.720134884952561,0.7412781823134005
1.9935713018320107,1.919660189815306,0.7412781823134005,0.7643702486393145
1.919660189815306,1.8463116116901162,0.7643702486393145,0.7891953749861567
1.8463116116901162,1.7734783597464707,0.7891953749861567,0.8154974810594174
1.7734783597464707,1.7010789368941455,0.8154974810594174,0.8429748079113432
1.7010789368941455,1.6289917067146558,0.8429748079113432,0.8712644091224945
2.14312086381052,2.0671169446580655,0.8613375130616514,0.8761247416814909
2.0671169446580655,1.9915769703220194,0.8761247416814909,0.8931365427849052
1.9915769703220194,1.9164957784441974,0.8931365427849052,0.9120767320443209
1.9164957784441974,1.8418308310265343,0.9120767320443209,0.9326012346593359
1.8418308310265343,1.7674998969284208,0.9326012346593359,0.9543097015168417
1.7674998969284208,1.6933768822490896,0.9543097015168417,0.9767216765451857
1.6933768822490896,1.6192877329419766,0.9767216765451857,0.9992442275354213
1.6192877329419766,1.5450047922851669,0.9992442275354213,1.0211067263760045
1.5450047922851669,1.470250063362208,1.0211067263760045,1.041261536788265
1.470250063362208,1.3947210657038376,1.041261536788265,1.0581919068790653
1.3947210657038376,1.318248449382267,1.0581919068790653,1.069559017137916
1.318248449382267,1.2411967871803484,1.069559017137916,1.0717769475478722
1.2411967871803484,1.2411967871803484,1.0717769475478722,1.0717769475478722
1.2411967871803484,1.1849440949271712,1.0717769475478722,1.065990972579436
1.1849440949271712,1.128413095305805,1.065990972579436,1.051236771237418
1.128413095305805,1.0800895813991003,1.051236771237418,1.031578397982362
1.0800895813991003,1.035104096310378,1.031578397982362,1.007394130644735
2.14312086381052,2.0658708273398476,1.02156043190526,1.0266767040031635
2.0658708273398476,1.9888459483883496,1.0266767040031635,1.0345230268546142
1.9888459483883496,1.9120863067567435,1.0345230268546142,1.0446767598606241
1.9120863067567435,1.83558488515245,1.0446767598606241,1.0566332245947838
1.83558488515245,1.7592801717115385,1.0566332245947838,1.0698004794960425
1.7592801717115385,1.6830562069238297,1.0698004794960425,1.0834441886445958
1.6830562069238297,1.606759859375043,1.0834441886445958,1.0966475369809277
1.606759859375043,1.5302099888805591,1.0966475369809277,1.10822757825887
1.5302099888805591,1.4532741699386804,1.10822757825887,1.1165757697540801
2.14312086381052,2.065732146119856,1.1016718913270642,1.0997973702873731
2.065732146119856,1.9883276320532444,1.0997973702873731,1.101104404553422
1.9883276320532444,1.911009915829721,1.101104404553422,1.105123492021073
1.911009915829721,1.8338249312100958,1.105123492021073,1.1112733918431505
2.14312086381052,2.066378780360308,1.1817833507488684,1.1716849102909324
2.066378780360308,1.9892379715780981,1.1716849102909324,1.1652777927787077
1.9892379715780981,1.9118915643766305,1.1652777927787077,1.1621051763403647
1.9118915643766305,1.8344762621008475,1.1621051763403647,1.161543218486179
1.8344762621008475,1.7570660347817129,1.161543218486179,1.162806208569345
1.7570660347817129,1.6796758837738053,1.162806208569345,1.1649061308591684
1.6796758837738053,1.6022858616430398,1.1649061308591684,1.1666353965930187
1.6022858616430398,1.5249005193299985,1.1666353965930187,1.1665110044046858
1.5249005193299985,1.4476673135845295,1.1665110044046858,1.1627137547023811
1.4476673135845295,1.370994218852645,1.1627137547023811,1.1532184203875038
2.14312086381052,2.071115713650761,1.342006269592477,1.3136259276199957
2.071115713650761,1.9975849801480514,1.3136259276199957,1.2894902432603452
1.9975849801480514,1.9228058343470282,1.2894902432603452,1.26953905399951
1.9228058343470282,1.8471039470230022,1.26953905399951,1.2533909143418194
1.8471039470230022,1.7708123129161966,1.2533909143418194,1.2403438895168462
1.7708123129161966,1.694183466640747,1.2403438895168462,1.229387086674905
2.14312086381052,2.0800233331587927,1.5022291884360857,1.4573763176891052
2.0800233331587927,2.0146865268648972,1.4573763176891052,1.4158808278757737
2.0146865268648972,1.9470205655084136,1.4158808278757737,1.3783495243866155
1.9470205655084136,1.8771359308149473,1.3783495243866155,1.3451345876039993
1.8771359308149473,1.8053580742176742,1.3451345876039993,1.3162327771882376
2.2000000000000006,2.1996320174681614,1.6356271650828937,1.6352735456434484
2.1996320174681614,2.14312086381052,1.6352735456434484,1.58234064785789
2.14312086381052,2.085015159675785,1.58234064785789,1.531177090805758
2.085015159675785,2.0248290274268577,1.531177090805758,1.4824930154595282
2.2000000000000006,2.1956397014180253,1.7241351702555172,1.719357278419425
2.1956397014180253,2.14312086381052,1.719357278419425,1.6624521072796943
2.14312086381052,2.0896626803929585,1.6624521072796943,1.6064379147009882
2.0896626803929585,2.0346363861258623,1.6064379147009882,1.551973726423139
2.0346363861258623,1.9774015819396906,1.551973726423139,1.4998597380493222
1.9774015819396906,1.9174211865621844,1.4998597380493222,1.450969307790792
1.9174211865621844,1.8543957400077626,1.450969307790792,1.4061138937831898
2.2000000000000006,2.1925538450126023,1.8111208962771015,1.8021703664737516
2.1925538450126023,2.14312086381052,1.8021703664737516,1.7425635667014983
2.14312086381052,2.0935597976243963,1.7425635667014983,1.6830663249878144
2.0935597976243963,2.043201651155122,1.6830663249878144,1.624248699886178
2.043201651155122,1.9912705897322684,1.624248699886178,1.5668303256771294
1.9912705897322684,1.93696675038038,1.5668303256771294,1.5116795080121197
2.2000000000000006,2.1896881064528912,1.9779387238202188,1.9646494856129912
2.1896881064528912,2.14312086381052,1.9646494856129912,1.902786485545107
2.14312086381052,2.0981558284499937,1.902786485545107,1.8397476289784462
2.0981558284499937,2.0542962511943355,1.8397476289784462,1.7759319421748065
2.0542962511943355,2.010817639212611,1.7759319421748065,1.7118532865675669
2.010817639212611,1.96676416278495,1.7118532865675669,1.648172484887859
1.96676416278495,1.9210217054511398,1.648172484887859,1.5857158631940267
2.2000000000000006,2.191154493804097,2.1343820350756166,2.123724900562136
2.191154493804097,2.14312086381052,2.123724900562136,2.0630094043887155
2.14312086381052,2.0979868680293547,2.0630094043887155,2.00011058456665
2.0979868680293547,2.05572249508053,2.00011058456665,1.9352461694543361
2.05572249508053,2.0160227128009605,1.9352461694543361,1.8687723904528506
2.0160227128009605,1.9782217687203287,1.8687723904528506,1.801195644385343
1.9782217687203287,1.9413090421497814,1.801195644385343,1.7331263938336658
1.9413090421497814,1.9039768932880348,1.7331263938336658,1.6652898867808432
2.0630094043887155,2.0192805344768945,2.14312086381052,2.0792627087789386
2.0192805344768945,1.9798777843914768,2.0792627087789386,2.012650934423561
1.9798777843914768,1.9447413524608934,2.012650934423561,1.9436849173344557
1.9447413524608934,1.91327555963485,1.9436849173344557,1.8729540702649294
1.91327555963485,1.884320952593384,1.8729540702649294,1.8011482372926655
1.884320952593384,1.8562681887827723,1.8011482372926655,1.7289798887318155
1.8562681887827723,1.8272034371031098,1.7289798887318155,1.6572204211244004
1.8272034371031098,1.7950691058361272,1.6572204211244004,1.5868289577071986
1.7950691058361272,1.7579041394213581,1.5868289577071986,1.5190363270078235
1.7579041394213581,1.7141729662896108,1.5190363270078235,1.4553658389904918
1.7141729662896108,1.6632308281527535,1.4553658389904918,1.3973824956010032
1.6632308281527535,1.6091646197306055,1.3973824956010032,1.3487316764669905
1.6091646197306055,1.550022959458112,1.3487316764669905,1.3056315761585606
1.550022959458112,1.4841612147478513,1.3056315761585606,1.265401232805971
1.4841612147478513,1.4162543029436327,1.265401232805971,1.2285361800706092
1.902786485545107,1.8669609829862321,2.14312086381052,2.0745704103784894
1.8669609829862321,1.8375664229666087,2.0745704103784894,2.0030218895580645
1.8375664229666087,1.8141273346958482,2.0030218895580645,1.9292840003427765
1.8141273346958482,1.795259000198958,1.9292840003427765,1.8542161029051407
1.795259000198958,1.7788439533472016,1.8542161029051407,1.778549422814785
1.7788439533472016,1.7623279388526394,1.778549422814785,1.7029061225551099
1.7623279388526394,1.7430121925464657,1.7029061225551099,1.6279724813885432
1.7430121925464657,1.718244648305204,1.6279724813885432,1.5547393913685543
1.718244648305204,1.6856854052993673,1.5547393913685543,1.4847235120805435
1.8226750261233027,1.7913984029986405,2.14312086381052,2.0724123665539023
1.7913984029986405,1.7676871046238494,2.0724123665539023,1.998811509190657
1.7676871046238494,1.7507760523626827,1.998811509190657,1.9233221574849981
1.7507760523626827,1.7388064334725128,1.9233221574849981,1.8468457536215837
1.7425635667014983,1.7158681496199106,2.14312086381052,2.0705928155330002
1.7158681496199106,1.6978445200990855,2.0705928155330002,1.9954222710848173
1.6978445200990855,1.6874409501450711,1.9954222710848173,1.9187747533176518
1.6874409501450711,1.68235502232568,1.9187747533176518,1.841537188517839
1.68235502232568,1.6795678947161927,1.841537188517839,1.7641608582769424
1.6795678947161927,1.6758048822234708,1.7641608582769424,1.6868426922821986
1.6758048822234708,1.6676787315194381,1.6868426922821986,1.609925461030491
1.58234064785789,1.5634743319374833,2.14312086381052,2.0682350388408968
1.5634743319374833,1.5553265871674453,2.0682350388408968,1.9949909589163775
1.5553265871674453,1.555774697362571,1.9949909589163775,1.9195421687017147
1.555774697362571,1.5628269794044942,1.9195421687017147,1.8424781305711533
1.5628269794044942,1.5731849158785924,1.8424781305711533,1.765743099215554
1.5731849158785924,1.583193141156653,1.765743099215554,1.688968694273675
1.583193141156653,1.5889821233970043,1.688968694273675,1.6118318192688803
1.5889821233970043,1.5864184677640423,1.6118318192688803,1.5346731346216376
1.5864184677640423,1.5864184677640423,1.5346731346216376,1.5346731346216376
1.5864184677640423,1.5760853004315265,1.5346731346216376,1.4745881018850997
1.5760853004315265,1.5558233251550542,1.4745881018850997,1.4158862999456538
1.5558233251550542,1.5289532911681596,1.4158862999456538,1.366757358764096
1.5289532911681596,1.495970788687363,1.366757358764096,1.3238194645377208
1.5022291884360857,1.4861082465235849,2.14312086381052,2.067615318093963
1.4861082465235849,1.4812036610308577,2.067615318093963,1.9956608858604414
1.4812036610308577,1.4852733880740099,1.9956608858604414,1.9225253522557786
1.4852733880740099,1.4969437393856069,1.9225253522557786,1.846041465954826
1.4969437393856069,1.5128597200199336,1.846041465954826,1.7702729866702158
1.5128597200199336,1.5293862990680096,1.7702729866702158,1.6946261343472877
1.4221177290142812,1.4078291790047512,2.14312086381052,2.0672582306726017
1.4078291790047512,1.4050364711074936,2.0672582306726017,1.9959667974692117
1.4050364711074936,1.4115330956598147,1.9959667974692117,1.9245528983673474
1.4115330956598147,1.4265762359466736,1.9245528983673474,1.8492171107172863
1.4265762359466736,1.4469986880472503,1.8492171107172863,1.7745478692474534
1.342006269592477,1.328736227104548,2.14312086381052,2.067075128879334
1.328736227104548,1.327094519354932,2.067075128879334,1.9958642390309533
1.327094519354932,1.3350117659396432,1.9958642390309533,1.9255940570137429
1.3350117659396432,1.3517889777862617,1.9255940570137429,1.852973664990557
1.3517889777862617,1.3754377094812875,1.852973664990557,1.779281183283897
1.2618948101706728,1.2489530805630769,2.14312086381052,2.067013295511756
1.2489530805630769,1.247685238685014,2.067013295511756,1.9953970567696109
1.247685238685014,1.2562429181127563,1.9953970567696109,1.925622702847483
1.2562429181127563,1.273846204919127,1.925622702847483,1.8548783389823031
1.273846204919127,1.2996095754510872,1.8548783389823031,1.7819219246839306
1.1817833507488684,1.1686372823071496,2.14312086381052,2.067037374569499
1.1686372823071496,1.167125219466091,2.067037374569499,1.9945737132672825
1.167125219466091,1.17570377022362,1.9945737132672825,1.9248114871177822
1.17570377022362,1.1934677027831273,1.9248114871177822,1.8552682727068481
1.1934677027831273,1.2204146427830063,1.8552682727068481,1.7827650405490174
1.1016718913270642,1.0879216052938525,2.14312086381052,2.067130028814755
1.0879216052938525,1.0856845704612779,2.067130028814755,1.9935063194435432
1.0856845704612779,1.093830111690198,1.9935063194435432,1.923340861313278
1.093830111690198,1.111295682836436,1.923340861313278,1.854441101142832
1.111295682836436,1.137998804182349,1.854441101142832,1.7838381829512309
1.137998804182349,1.1714298221478565,1.7838381829512309,1.7140398227594302
1.1714298221478565,1.2082866318693941,1.7140398227594302,1.645944781695548
1.2082866318693941,1.2459298497368263,1.645944781695548,1.5782700834961723
1.2459298497368263,1.2814772190802182,1.5782700834961723,1.509506255411795
1.2814772190802182,1.3109677304568832,1.509506255411795,1.4380639833878694
1.3109677304568832,1.3109677304568832,1.4380639833878694,1.4380639833878694
1.3109677304568832,1.3255899518512742,1.4380639833878694,1.38249328698215
1.3255899518512742,1.3255899518512742,1.38249328698215,1.38249328698215
1.3255899518512742,1.3297816341614226,1.38249328698215,1.3349574972235305
1.3297816341614226,1.323264251280399,1.3349574972235305,1.286456727447573
1.323264251280399,1.3082928431894703,1.286456727447573,1.2470480352371363
1.3082928431894703,1.2868331533132689,1.2470480352371363,1.2128043169686273
1.2868331533132689,1.2587943935486325,1.2128043169686273,1.1806538464666139
1.2587943935486325,1.2226503873670596,1.1806538464666139,1.1480572353840628
1.02156043190526,1.0069023914433368,2.14312086381052,2.067283420147383
1.0069023914433368,1.003542788821004,2.067283420147383,1.992204666466563
1.003542788821004,1.010891708655383,1.992204666466563,1.921327362532867
1.010891708655383,1.0277220925883521,1.921327362532867,1.852686419807905
1.0277220925883521,1.053738990620504,1.852686419807905,1.7835857251564533
1.053738990620504,1.0877639869559927,1.7835857251564533,1.7140960428861538
1.0877639869559927,1.1261228246636719,1.7140960428861538,1.6468490121099941
1.1261228246636719,1.1663674411969207,1.6468490121099941,1.580689763354089
1.1663674411969207,1.2060771626239084,1.580689763354089,1.5142156171337333
1.2060771626239084,1.2422875559322903,1.5142156171337333,1.4458330112883133
1.2422875559322903,1.2702120832098402,1.4458330112883133,1.3738979145699795
1.2702120832098402,1.2702120832098402,1.3738979145699795,1.3738979145699795
1.2702120832098402,1.2806103671175946,1.3738979145699795,1.3247170692464854
1.2806103671175946,1.2806103671175946,1.3247170692464854,1.3247170692464854
1.2806103671175946,1.2814116848324182,1.3247170692464854,1.2817708399202046
1.2814116848324182,1.2720713613295134,1.2817708399202046,1.2389937657976022
0.9414489724834557,0.9256485393025097,2.14312086381052,2.067495523023808
0.9256485393025097,0.9208165715510092,2.067495523023808,1.9907293582986405
0.9208165715510092,0.9270615867818351,1.9907293582986405,1.9188681889994372
0.9270615867818351,0.9429895529521731,1.9188681889994372,1.850122881257771
0.9429895529521731,0.9680727520945652,1.850122881257771,1.782135187274191
0.9680727520945652,1.0022614022242413,1.782135187274191,1.7127460695113226
1.0022614022242413,1.041579768423864,1.7127460695113226,1.6460701442475238
1.041579768423864,1.0836639873200216,1.6460701442475238,1.581072002917901
1.0836639873200216,1.1263644339517067,1.581072002917901,1.5164688553034127
1.1263644339517067,1.1673664887422988,1.5164688553034127,1.4508002499014698
1.1673664887422988,1.203399716720939,1.4508002499014698,1.3823804629636378
1.203399716720939,1.203399716720939,1.3823804629636378,1.3823804629636378
0.8613375130616514,0.8441843813573985,2.14312086381052,2.0677724861642077
0.8441843813573985,0.837536346684679,2.0677724861642077,1.9908285724547237
0.837536346684679,0.8421297694453843,1.9908285724547237,1.9176537630401942
0.8421297694453843,0.8566981602713475,1.9176537630401942,1.8485476658680522
0.8566981602713475,0.8804226288367132,1.8485476658680522,1.78140803569515
0.7812260536398472,0.762524423428171,2.14312086381052,2.0681224565682714
0.762524423428171,0.7537746697738014,2.0681224565682714,1.9913730587603622
0.7537746697738014,0.7562937251958831,1.9913730587603622,1.9164927156333627
0.7562937251958831,0.7691878154947284,1.9164927156333627,1.8467064266163193
0.7691878154947284,0.791325801526457,1.8467064266163193,1.7801102214072773
0.7011145942180429,0.680643628730263,2.14312086381052,2.068566257575246
0.680643628730263,0.6694785240500148,2.068566257575246,1.992111854263352
0.6694785240500148,0.6694174542811933,1.992111854263352,1.9150782674245912
0.6694174542811933,0.6802806581112797,1.9150782674245912,1.844181850425662
0.6802806581112797,0.700590036731943,1.844181850425662,1.7778320908573453
0.700590036731943,0.729896831391082,1.7778320908573453,1.7132802608577578
0.729896831391082,0.7689304575572371,1.7132802608577578,1.6473273766864278
0.7689304575572371,0.8135785596072057,1.6473273766864278,1.5841117604054122
0.8135785596072057,0.8613751200382996,1.5841117604054122,1.5232013726638935
0.8613751200382996,0.910598482016178,1.5232013726638935,1.4634201300151197
0.910598482016178,0.9597416975196295,1.4634201300151197,1.403574074530533
0.9597416975196295,1.0071926844529973,1.403574074530533,1.3423990836709754
1.0071926844529973,1.050539534695208,1.3423990836709754,1.2783298570911452
1.050539534695208,1.050539534695208,1.2783298570911452,1.2783298570911452
1.050539534695208,1.0800383759421206,1.2783298570911452,1.2218032478190877
1.0800383759421206,1.0800383759421206,1.2218032478190877,1.2218032478190877
1.0800383759421206,1.0943632100787053,1.2218032478190877,1.178882367367556
1.0943632100787053,1.0943632100787053,1.178882367367556,1.178882367367556
1.0943632100787053,1.0986819681308089,1.178882367367556,1.142517744193232
1.0986819681308089,1.0986819681308089,1.142517744193232,1.142517744193232
1.0986819681308089,1.094602481734496,1.142517744193232,1.1105730535764873
1.094602481734496,1.0822126467513946,1.1105730535764873,1.0803725886893238
0.6210031347962386,0.5985275211688145,2.14312086381052,2.0691244294185456
0.5985275211688145,0.5845758266506812,2.0691244294185456,1.9931058551285235
0.5845758266506812,0.581126671089457,1.9931058551285235,1.9159558320094816
0.581126671089457,0.5890451416693364,1.9159558320094816,1.8431951574269754
0.5890451416693364,0.6068671434625371,1.8431951574269754,1.776469939774002
0.6068671434625371,0.6336192873496801,1.776469939774002,1.7132343159061698
0.6336192873496801,0.6695463148851252,1.7132343159061698,1.6503999474383453
0.6695463148851252,0.7141085424749791,1.6503999474383453,1.587157719002814
0.7141085424749791,0.7627449336387747,1.587157719002814,1.5269321162826877
0.7627449336387747,0.8135834818998159,1.5269321162826877,1.4685243512449437
0.8135834818998159,0.8651806939253665,1.4685243512449437,1.4107783934826852
0.8651806939253665,0.9162660875673373,1.4107783934826852,1.3525840436382623
0.9162660875673373,0.9653832683104105,1.3525840436382623,1.2927422452692279
0.5408916753744343,0.516126621478169,2.14312086381052,2.0698373123302543
0.516126621478169,0.49893848965113996,2.0698373123302543,1.9944576576430562
0.49893848965113996,0.49134059497183435,1.9944576576430562,1.9175758803555656
0.49134059497183435,0.49526293912418795,1.9175758803555656,1.841688129661834
0.49526293912418795,0.5099404413406402,1.841688129661834,1.7735239652481227
0.5099404413406402,0.5337078745507562,1.7735239652481227,1.7109929371077313
0.5337078745507562,0.566229626796615,1.7109929371077313,1.6508386486430617
0.566229626796615,0.6087241940968302,1.6508386486430617,1.5894022970718413
0.6087241940968302,0.65781288070825,1.5894022970718413,1.5295716538098845
0.65781288070825,0.7099376128357463,1.5295716538098845,1.472322194876364
0.7099376128357463,0.763540183206559,1.472322194876364,1.4164362167527496
0.763540183206559,0.8174432880499543,1.4164362167527496,1.3608365949396377
0.8174432880499543,0.8705883599996317,1.3608365949396377,1.3045190815145091
0.4607802159526301,0.4334183744066521,2.14312086381052,2.0707434630532466
0.4334183744066521,0.41248268100116425,2.0707434630532466,1.9962841903095812
0.41248268100116425,0.39980110267712565,1.9962841903095812,1.920031190883122
0.39980110267712565,0.3976869896338485,1.920031190883122,1.8428445087321685
0.3976869896338485,0.4074107288958241,1.8428445087321685,1.7709407979540903
0.4074107288958241,0.4270791890339576,1.7709407979540903,1.7074420289187968
0.4270791890339576,0.45533415140389977,1.7074420289187968,1.6491307586807695
0.45533415140389977,0.4924934174248724,1.6491307586807695,1.5922892095267758
0.4924934174248724,0.540445978836995,1.5922892095267758,1.533156107917023
0.38066875653082566,0.3503607619329099,2.14312086381052,2.071904587244409
0.3503607619329099,0.3250872206180204,2.071904587244409,1.9987697245867042
0.3250872206180204,0.306187934487561,1.9987697245867042,1.923766286947214
0.306187934487561,0.2956554494448237,1.923766286947214,1.8471957934955234
0.2956554494448237,0.29624781193749294,1.8471957934955234,1.770015379792443
0.29624781193749294,0.3090638480139827,1.770015379792443,1.7006821067798608
0.3090638480139827,0.33145111104688463,1.7006821067798608,1.6414539921583895
0.33145111104688463,0.36193190672032116,1.6414539921583895,1.58812169389182
0.36193190672032116,0.4014533668728755,1.58812169389182,1.5359626232494514
0.4014533668728755,0.45245540956483443,1.5359626232494514,1.4810646744216107
0.45245540956483443,0.5088523882567488,1.4810646744216107,1.4280356456748755
0.5088523882567488,0.5671799084861833,1.4280356456748755,1.3771078601745415
0.5671799084861833,0.6262887098752002,1.3771078601745415,1.327079537888392
0.6262887098752002,0.6854153801986805,1.327079537888392,1.27707127160554
0.6854153801986805,0.7439613192362399,1.27707127160554,1.2263884590288519
0.7439613192362399,0.8013094028399785,1.2263884590288519,1.1743635085044732
0.8013094028399785,0.856502958868037,1.1743635085044732,1.120087369647998
0.856502958868037,0.9070438629226402,1.120087369647998,1.0616130646603672
0.9070438629226402,0.9070438629226402,1.0616130646603672,1.0616130646603672
0.9070438629226402,0.9291968699303464,1.0616130646603672,1.0289692061007187
0.9291968699303464,0.9291968699303464,1.0289692061007187,1.0289692061007187
0.9291968699303464,0.9409922212203609,1.0289692061007187,1.0035306570489542
0.9409922212203609,0.9409922212203609,1.0035306570489542,1.0035306570489542
0.9409922212203609,0.9449278886990359,1.0035306570489542,0.982541927191562
0.9449278886990359,0.9449278886990359,0.982541927191562,0.982541927191562
0.30055729710902146,0.2669458389494127,2.14312086381052,2.0733819395769086
0.2669458389494127,0.2367473995597876,2.0733819395769086,2.002106294230565
0.2367473995597876,0.21049018405457057,2.002106294230565,1.9292978645539538
0.21049018405457057,0.18895539444469225,1.9292978645539538,1.8549732079527923
1.0930322041461913,1.0170293777599164,0.028579110482133407,0.04339252010442285
1.0170293777599164,0.9414489724834557,0.04339252010442285,0.06022291884360856
0.9414489724834557,0.8664264465958803,0.06022291884360856,0.07937529919418373
0.8664264465958803,0.7921578593569704,0.07937529919418373,0.10124946747944877
0.7921578593569704,0.7189317305214858,0.10124946747944877,0.12636949521934657
0.7189317305214858,0.6471931243277744,0.12636949521934657,0.15543683249705595
0.6471931243277744,0.5776636568321142,0.15543683249705595,0.18939795780449784
0.5776636568321142,0.5116284886855612,0.18939795780449784,0.2296337903487474
0.5116284886855612,0.45173643148576836,0.2296337903487474,0.2783253379065789
0.45173643148576836,0.45173643148576836,0.2783253379065789,0.2783253379065789
0.45173643148576836,0.4170501597603701,0.2783253379065789,0.31864438627537395
0.4170501597603701,0.4170501597603701,0.31864438627537395,0.31864438627537395
0.4170501597603701,0.3968936304279287,0.31864438627537395,0.3554808627714514
0.3968936304279287,0.3968936304279287,0.3554808627714514,0.3554808627714514
0.3968936304279287,0.38838415428720663,0.3554808627714514,0.38961218983561785
0.38838415428720663,0.39038828270505943,0.38961218983561785,0.4248572113205732
0.39038828270505943,0.4009742008734358,0.4248572113205732,0.45574217964973984
0.4009742008734358,0.41865240586127583,0.45574217964973984,0.48570824347931874
0.41865240586127583,0.4446930111644357,0.48570824347931874,0.5179761665842225
0.4446930111644357,0.4817000247295201,0.5179761665842225,0.555307384829644
0.4817000247295201,0.5336911187052725,0.555307384829644,0.6015227006649531
1.491774849726132,1.4149606319903174,0.026873983070035967,0.03667712691404881
1.4149606319903174,1.3383197694583786,0.03667712691404881,0.04775046925954013
1.3383197694583786,1.2618948101706728,0.04775046925954013,0.06022291884360856
1.2618948101706728,1.1857406839090268,0.06022291884360856,0.07425012067572379
1.0910989875239847,1.015949342283018,0.10060237688285342,0.11925288584669144
1.015949342283018,0.9414489724834557,0.11925288584669144,0.14033437826541284
0.9414489724834557,0.8678247778315604,0.14033437826541284,0.16428255691004265
0.8678247778315604,0.7954238467127981,0.16428255691004265,0.1916790222535705
0.7954238467127981,0.7248030547401804,0.1916790222535705,0.22334145888812615
0.7248030547401804,0.6569242794976557,0.22334145888812615,0.2604463908575737
0.6569242794976557,0.593647013885925,0.2604463908575737,0.3047850103135882
0.593647013885925,0.593647013885925,0.3047850103135882,0.3047850103135882
0.593647013885925,0.5494775821108648,0.3047850103135882,0.34664646333688753
0.5494775821108648,0.5494775821108648,0.34664646333688753,0.34664646333688753
0.5494775821108648,0.5205363855093972,0.34664646333688753,0.3861018409305489
0.5205363855093972,0.5205363855093972,0.3861018409305489,0.3861018409305489
0.5205363855093972,0.5040781718853187,0.3861018409305489,0.4233524151506092
0.5040781718853187,0.49810469181651107,0.4233524151506092,0.4642164272670485
0.14033437826541284,0.1449662673564621,1.6624521072796943,1.58553110941929
0.1449662673564621,0.1449662673564621,1.58553110941929,1.58553110941929
0.1449662673564621,0.15922780477030649,1.58553110941929,1.533665432058554
0.15922780477030649,0.18405630614522098,1.533665432058554,1.4859729386654281
0.18405630614522098,0.2158653418685961,1.4859729386654281,1.4455297649940364
0.2158653418685961,0.25724588265069537,1.4455297649940364,1.4053408286758013
0.25724588265069537,0.313281951468664,1.4053408286758013,1.3600488533014443
0.313281951468664,0.37598803389029656,1.3600488533014443,1.314630089545821
0.37598803389029656,0.4397346517964106,1.314630089545821,1.2706627509784938
0.4397346517964106,0.5037490895380807,1.2706627509784938,1.2270830011002893
0.5037490895380807,0.5676236984643056,1.2270830011002893,1.1833005213681322
0.5676236984643056,0.6311226289252249,1.1833005213681322,1.1389781818005789
0.6311226289252249,0.6940769994816726,1.1389781818005789,1.0938887334699112
0.6940769994816726,0.7562803081719152,1.0938887334699112,1.0477735852575134
0.7562803081719152,0.8172159528268679,1.0477735852575134,1.0000242338949104
0.10340223655093109,0.11874839997912545,1.4007125487040013,1.3691851934742696
0.11874839997912545,0.11874839997912545,1.3691851934742696,1.3691851934742696
0.11874839997912545,0.14033437826541284,1.3691851934742696,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.14033437826541284,1.342006269592477,1.342006269592477
0.14033437826541284,0.18914553726522473,1.342006269592477,1.2993446728591733
0.18914553726522473,0.24068768367829838,1.2993446728591733,1.2638148814621548
0.24068768367829838,0.30637231272081145,1.2638148814621548,1.222813355977505
0.30637231272081145,0.37282125457100257,1.222813355977505,1.1830459568743477
0.37282125457100257,0.4394523670376409,1.1830459568743477,1.1435843419633271
0.4394523670376409,0.506052687411318,1.1435843419633271,1.1040710495440365
0.506052687411318,0.5725606073268503,1.1040710495440365,1.0644021698060984
0.5725606073268503,0.6390032855548259,1.0644021698060984,1.024627805026177
0.6390032855548259,0.7054842682019209,1.024627805026177,0.9849264141688484
0.7054842682019209,0.7722311641638527,0.9849264141688484,0.9456769141968707
0.11851121653977395,0.11851121653977395,1.2836507859676465,1.2836507859676465
0.11851121653977395,0.14033437826541284,1.2836507859676465,1.2618948101706728
0.14033437826541284,0.14033437826541284,1.2618948101706728,1.2618948101706728
0.14033437826541284,0.20238254517791035,1.2618948101706728,1.2159272148746199
0.20238254517791035,0.2664485826474555,1.2159272148746199,1.1769747758769726
0.2664485826474555,0.33371515184321776,1.1769747758769726,1.1386093387569254
0.33371515184321776,0.40138583856221766,1.1386093387569254,1.1009583150062918
0.40138583856221766,0.4692341936636545,1.1009583150062918,1.0636281337092557
0.4692341936636545,0.5372246511598157,1.0636281337092557,1.0265603186264722
0.10713127713200529,0.12215984458961204,1.1460782196993609,1.1213678074413005
0.12215984458961204,0.12215984458961204,1.1213678074413005,1.1213678074413005
0.12215984458961204,0.14033437826541284,1.1213678074413005,1.1016718913270642
0.14033437826541284,0.14033437826541284,1.1016718913270642,1.1016718913270642
0.14033437826541284,0.20127859817118296,1.1016718913270642,1.0545406468459444
0.20127859817118296,0.25879576057040765,1.0545406468459444,1.020940678189699
0.25879576057040765,0.3276997251390804,1.020940678189699,0.9856408982453951
0.3276997251390804,0.3979041227486795,0.9856408982453951,0.9529821426428139
0.3979041227486795,0.46908851320756495,0.9529821426428139,0.9225156537827807
0.46908851320756495,0.5412342772624062,0.9225156537827807,0.8944214949083735
0.5412342772624062,0.6145293525942215,0.8944214949083735,0.8695659321057981
0.6145293525942215,0.6893939908680939,0.8695659321057981,0.8503826898249728
0.6893939908680939,0.6893939908680939,0.8503826898249728,0.8503826898249728
0.6893939908680939,0.7378753484094158,0.8503826898249728,0.8433076346321889
0.7378753484094158,0.7378753484094158,0.8433076346321889,0.8433076346321889
1.0145571167230056,0.9414489724834557,0.19496987821473502,0.22044583768721712
0.9414489724834557,0.8696435832898335,0.22044583768721712,0.24937329056829152
0.8696435832898335,0.7997145080843071,0.24937329056829152,0.2825391728331449
0.7997145080843071,0.7326624124760034,0.2825391728331449,0.3211187050565646
0.22044583768721712,0.22044583768721712,1.7425635667014983,1.7425635667014983
0.22044583768721712,0.22693432594916954,1.7425635667014983,1.6789699072118718
0.22693432594916954,0.24490791986229124,1.6789699072118718,1.6172085035456532
0.24490791986229124,0.2714326991159278,1.6172085035456532,1.5649704572941148
0.2714326991159278,0.3058767534435539,1.5649704572941148,1.5172379318199707
0.22044583768721712,0.22044583768721712,0.8613375130616514,0.8613375130616514
0.22044583768721712,0.29012388512407983,0.8613375130616514,0.8279869303624278
0.29012388512407983,0.36188051912414265,0.8279869303624278,0.8030897733479377
0.36188051912414265,0.4368548689623907,0.8030897733479377,0.7839910019220944
0.4368548689623907,0.5131334496745108,0.7839910019220944,0.7712468517754814
0.5131334496745108,0.5902238801246142,0.7712468517754814,0.7666168713663322
0.5902238801246142,0.5902238801246142,0.7666168713663322,0.7666168713663322
0.5902238801246142,0.6478814691199302,0.7666168713663322,0.7702305575539199
0.6478814691199302,0.6478814691199302,0.7702305575539199,0.7702305575539199
0.1809482353870259,0.1809482353870259,0.8060409533845563,0.8060409533845563
0.1809482353870259,0.22044583768721712,0.8060409533845563,0.7812260536398472
0.22044583768721712,0.22044583768721712,0.7812260536398472,0.7812260536398472
0.22044583768721712,0.29182339723650164,0.7812260536398472,0.7520121690129264
0.29182339723650164,0.35667455601784215,0.7520121690129264,0.7353542939842472
0.35667455601784215,0.43315175956123053,0.7353542939842472,0.7240872458937007
0.43315175956123053,0.5103552253793621,0.7240872458937007,0.721345472732284
0.5103552253793621,0.5869999878392509,0.721345472732284,0.7289596238284146
0.5869999878392509,0.5869999878392509,0.7289596238284146,0.7289596238284146
0.1858552388448372,0.1858552388448372,0.6363102762318964,0.6363102762318964
0.1858552388448372,0.22044583768721712,0.6363102762318964,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.22044583768721712,0.6210031347962386,0.6210031347962386
0.22044583768721712,0.272230205662472,0.6210031347962386,0.6096699503136492
0.272230205662472,0.32406109641362957,0.6096699503136492,0.6068453304007658
0.32406109641362957,0.38505167376612937,0.6068453304007658,0.6113330165951262
0.38505167376612937,0.4513286609145245,0.6113330165951262,0.6243812873446695
0.15268362376570285,0.16396643859274537,0.4819893120632235,0.46825470995574814
0.16396643859274537,0.17899809986030787,0.46825470995574814,0.4591769790465282
0.17899809986030787,0.17899809986030787,0.4591769790465282,0.4591769790465282
0.17899809986030787,0.19920142026741341,0.4591769790465282,0.45722053888928005
0.19920142026741341,0.19920142026741341,0.45722053888928005,0.45722053888928005
0.19920142026741341,0.22044583768721712,0.45722053888928005,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.22044583768721712,0.4607802159526301,0.4607802159526301
0.22044583768721712,0.2752603518049427,0.4607802159526301,0.4797042472797908
0.2752603518049427,0.3265878848238989,0.4797042472797908,0.5023451017003362
0.3265878848238989,0.39540747765953177,0.5023451017003362,0.5373544420582682
0.9414489724834557,0.8743620702148627,0.38066875653082566,0.41924178967237824
0.8743620702148627,0.8109751336149452,0.41924178967237824,0.4635484842638151
0.8109751336149452,0.7539446744026079,0.4635484842638151,0.5155584977799158
0.7539446744026079,0.7539446744026079,0.5155584977799158,0.5155584977799158
0.7539446744026079,0.7209594990551916,0.5155584977799158,0.557361730698914
0.7209594990551916,0.7209594990551916,0.557361730698914,0.557361730698914
0.7209594990551916,0.7009994368073357,0.557361730698914,0.5957591571259512
0.7009994368073357,0.7009994368073357,0.5957591571259512,0.5957591571259512
0.7009994368073357,0.6916992949846305,0.5957591571259512,0.6313776127388561
1.4221177290142812,1.4460951562600686,1.6624521072796943,1.5888697330715629
1.4460951562600686,1.4629038965623917,1.5888697330715629,1.5134804763170795
1.4629038965623917,1.4629038965623917,1.5134804763170795,1.5134804763170795
1.4629038965623917,1.4677175727587002,1.5134804763170795,1.4551139836460825
1.4677175727587002,1.4677175727587002,1.4551139836460825,1.4551139836460825
1.4677175727587002,1.4636201903146024,1.4551139836460825,1.4039269740533868
1.4636201903146024,1.4496117466289429,1.4039269740533868,1.3537404017667174
1.4496117466289429,1.4283351778760036,1.3537404017667174,1.3113236220167408
1.342006269592477,1.3725755172601268,1.6624521072796943,1.5913195060655287
1.3725755172601268,1.3983300684456421,1.5913195060655287,1.5184000916996134
1.3983300684456421,1.3983300684456421,1.5184000916996134,1.5184000916996134
1.3983300684456421,1.4125715211166825,1.5184000916996134,1.45532278660489
1.4125715211166825,1.4125715211166825,1.45532278660489,1.45532278660489
1.4125715211166825,1.4161612091538491,1.45532278660489,1.4026924652177157
1.0747652805353696,1.0069230820633932,0.462342863372304,0.49962490603832255
1.0069230820633932,0.9414489724834557,0.49962490603832255,0.5408916753744343
0.9414489724834557,0.8795227727473687,0.5408916753744343,0.587245182461062
0.8795227727473687,0.8238030147180974,0.587245182461062,0.6406689524494453
0.8238030147180974,0.8238030147180974,0.6406689524494453,0.6406689524494453
0.8238030147180974,0.7941848309762348,0.6406689524494453,0.679635331129773
0.7941848309762348,0.7941848309762348,0.679635331129773,0.679635331129773
0.7941848309762348,0.7775753430546549,0.679635331129773,0.7131249911811822
0.7775753430546549,0.7775753430546549,0.7131249911811822,0.7131249911811822
0.8975221215528506,0.9414489724834557,1.64609027009205,1.58234064785789
0.9414489724834557,0.9874356861069552,1.58234064785789,1.5200387380993374
0.9874356861069552,1.0337011071172493,1.5200387380993374,1.4579392417076869
1.0337011071172493,1.0783099813837287,1.4579392417076869,1.394662104078041
1.0783099813837287,1.1184730023178127,1.394662104078041,1.3285634528582313
1.1184730023178127,1.1184730023178127,1.3285634528582313,1.3285634528582313
1.1184730023178127,1.1443495691855687,1.3285634528582313,1.2718374445084533
1.1443495691855687,1.1443495691855687,1.2718374445084533,1.2718374445084533
1.1443495691855687,1.1565302828119117,1.2718374445084533,1.227112706173271
1.1565302828119117,1.1565302828119117,1.227112706173271,1.227112706173271
1.1565302828119117,1.158933403104263,1.227112706173271,1.1887694230295327
1.158933403104263,1.1511435861621864,1.1887694230295327,1.1500363101301045
1.5745713701925093,1.5022291884360857,0.9138195244402986,0.9414489724834557
1.5022291884360857,1.4295031752433451,0.9414489724834557,0.9680431105696304
1.4295031752433451,1.3560250885898288,0.9680431105696304,0.992440845407114
1.3560250885898288,1.2813569938776825,0.992440845407114,1.012771702122982
1.2813569938776825,1.2052268643713107,1.012771702122982,1.0256853755655893
1.2052268643713107,1.2052268643713107,1.0256853755655893,1.0256853755655893
1.2052268643713107,1.150126775412476,1.0256853755655893,1.0280268981355867
1.150126775412476,1.150126775412476,1.0280268981355867,1.0280268981355867
0.4128306706980378,0.48176172477382795,1.0445181072113345,1.0092305802405224
0.48176172477382795,0.5510984149985355,1.0092305802405224,0.974751620166599
0.5510984149985355,0.6210031347962386,0.974751620166599,0.9414489724834557
0.6210031347962386,0.6918517793811471,0.9414489724834557,0.9102646216890061
0.6404042181334302,0.7011145942180429,1.2298532756827714,1.1817833507488684
0.7011145942180429,0.7608548914890039,1.1817833507488684,1.1325189455629558
0.7608548914890039,0.8189912218182636,1.1325189455629558,1.081391017480158
0.8189912218182636,0.8737742896021434,1.081391017480158,1.026771700031236
0.8737742896021434,0.8737742896021434,1.026771700031236,1.026771700031236
0.8737742896021434,0.8993301841857311,1.026771700031236,0.9959621836947931
0.8993301841857311,0.8993301841857311,0.9959621836947931,0.9959621836947931
0.8613375130616514,0.9128017201278643,1.2618948101706728,1.2040760609575274
0.9128017201278643,0.9592149577530679,1.2040760609575274,1.142262002217258
0.9592149577530679,0.9592149577530679,1.142262002217258,1.142262002217258
0.9592149577530679,0.9835252838237584,1.142262002217258,1.0995045716777443
0.9835252838237584,0.9835252838237584,1.0995045716777443,1.0995045716777443
0.9835252838237584,0.995400879221472,1.0995045716777443,1.0663054365972158
0.995400879221472,0.995400879221472,1.0663054365972158,1.0663054365972158


==> tikz_img/data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_2.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.09964620762171492,-0.1,0.03804582534292858
-0.09964620762171492,-0.09592360749543787,0.03804582534292858,0.17600634410042862
-0.09592360749543787,-0.08330654726482122,0.17600634410042862,0.3133376345864901
-0.08330654726482122,-0.057129891290679996,0.3133376345864901,0.4486082521032583
-0.057129891290679996,-0.015746230625928018,0.4486082521032583,0.5799862783774097
-0.015746230625928018,0.03949981789838053,0.5799862783774097,0.7062161587217817
0.03949981789838053,0.10602783665005153,0.7062161587217817,0.8269517561251182
0.10602783665005153,0.1813889688874644,0.8269517561251182,0.9424582124335948
0.1813889688874644,0.26365977991130374,0.9424582124335948,1.0532010300015222
0.26365977991130374,0.3514647171640569,1.0532010300015222,1.1596274931170805
0.3514647171640569,0.4438311792210864,1.1596274931170805,1.262148240504238
0.4438311792210864,0.540030013984684,1.262148240504238,1.3610868486348433
0.540030013984684,0.6395437678357263,1.3610868486348433,1.4566882769979759
0.6395437678357263,0.741985323994188,1.4566882769979759,1.5491581963178165
0.741985323994188,0.8470439468400206,1.5491581963178165,1.6386624455691068
0.8470439468400206,0.9544595625980176,1.6386624455691068,1.7253313077926133
0.9544595625980176,1.0640145129009002,1.7253313077926133,1.809274393555036
1.0640145129009002,1.1755253426341308,1.809274393555036,1.890604062746342
1.1755253426341308,1.2888233328657397,1.890604062746342,1.9694342017562314
1.2888233328657397,1.403738502792429,1.9694342017562314,2.0458642136468144
1.403738502792429,1.5201156305598913,2.0458642136468144,2.1200049605834392
1.5201156305598913,1.6378146143523342,2.1200049605834392,2.1920022111917583
1.6378146143523342,1.7567108362875232,2.1920022111917583,2.2620411734437607
1.7567108362875232,1.876606657596432,2.2620411734437607,2.3303063513001616
1.876606657596432,1.9972948400186654,2.3303063513001616,2.397002771067687
1.9972948400186654,2.1186693325975394,2.397002771067687,2.4624227360178748
2.1186693325975394,2.2404234274233117,2.4624227360178748,2.526832359268139
2.2404234274233117,2.3624723119971316,2.526832359268139,2.590629488628924
2.3624723119971316,2.4841571665036186,2.590629488628924,2.654024221196307
2.4841571665036186,2.605415568148491,2.654024221196307,2.7174673798058753
2.605415568148491,2.7206662528144268,2.7174673798058753,2.77888749966615
2.7206662528144268,2.7206662528144268,2.77888749966615,2.77888749966615
2.7206662528144268,2.7708192509655682,2.77888749966615,2.8054692683401234
2.7708192509655682,2.7708192509655682,2.8054692683401234,2.8054692683401234
2.7708192509655682,2.7978202065256106,2.8054692683401234,2.819676688041293
2.7978202065256106,2.8247030764982304,2.819676688041293,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8247030764982304,2.83519185090416,2.83519185090416
2.8247030764982304,2.8355512901589583,2.83519185090416,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.8355512901589583,2.8466970447781716,2.8466970447781716
2.8355512901589583,2.838309153599717,2.8466970447781716,2.8460753437708846
2.838309153599717,2.8395725834085757,2.8460753437708846,2.8458844055848047
2.8395725834085757,2.840374215292956,2.8458844055848047,2.84574613361615
2.840374215292956,2.8407881321757857,2.84574613361615,2.845687414319046
2.8407881321757857,2.841075873124397,2.845687414319046,2.8456302614681803
2.841075873124397,2.841039481518654,2.8456302614681803,2.8456876315133632
2.841039481518654,2.840725415605299,2.8456876315133632,2.845851635355499
2.840725415605299,2.8404610664952576,2.845851635355499,2.8459842192353384
2.8404610664952576,2.8405421098947845,2.8459842192353384,2.845957245932927
2.8405421098947845,2.8408502727149694,2.845957245932927,2.8458245934997715
2.8408502727149694,2.841067568413118,2.8458245934997715,2.8457293424348435
2.841067568413118,2.841009260399577,2.8457293424348435,2.845755453143726
2.841009260399577,2.840732343639084,2.845755453143726,2.8458791233810667
2.840732343639084,2.840518973107036,2.8458791233810667,2.8459755224609595
2.840518973107036,2.8405964522560474,2.8459755224609595,2.845942549554501
2.8405964522560474,2.8408551435325458,2.845942549554501,2.845827753646128
2.8408551435325458,2.8410292238885595,2.845827753646128,2.8457494955844314
2.8410292238885595,2.8409677821570414,2.8457494955844314,2.8457758171965035
2.8409677821570414,2.8407320761898935,2.8457758171965035,2.8458804634338324
2.8407320761898935,2.8405634610264485,2.8458804634338324,2.8459563645435844
2.8405634610264485,2.8406378094508464,2.8459563645435844,2.845924301180695
2.8406378094508464,2.840855682952259,2.845924301180695,2.8458274619241406
2.840855682952259,2.840994895821566,2.8458274619241406,2.845764753846312
2.840994895821566,2.840933281593718,2.845764753846312,2.845791290111363
2.840933281593718,2.840733431334375,2.845791290111363,2.8458800503136708
2.840733431334375,2.8406006906526344,2.8458800503136708,2.845939859555464
2.8406006906526344,2.8406709272808874,2.845939859555464,2.8459094289051716
2.8406709272808874,2.8408543907323707,2.8459094289051716,2.845827846379806
2.8408543907323707,2.840965128981005,2.845827846379806,2.845777907921564
2.840965128981005,2.8409051141573434,2.845777907921564,2.8458038866701725
2.8409051141573434,2.8407361222453495,2.8458038866701725,2.845878986290676
2.8407361222453495,2.8406320482913596,2.845878986290676,2.8459259387527798
2.8406320482913596,2.840697520058791,2.8459259387527798,2.845897474648904
2.840697520058791,2.8408518768284385,2.845897474648904,2.845828806055587
2.8408518768284385,2.8409394183123595,2.845828806055587,2.8457892787758112
2.8409394183123595,2.840882212984075,2.8457892787758112,2.845814137512195
2.840882212984075,2.8407396885540828,2.845814137512195,2.8458775119103934
2.8407396885540828,2.8406585043143897,2.8458775119103934,2.845914190516815
2.8406585043143897,2.8407188606763123,2.845914190516815,2.845887877276607
2.8407188606763123,2.8408485655818487,2.845887877276607,2.8458301504854435
2.8408485655818487,2.8409172802807956,2.8458301504854435,2.845799078948856
2.8409172802807956,2.8408636669689855,2.845799078948856,2.8458224478440783
2.8408636669689855,2.840743773327925,2.8458224478440783,2.8458757894275992
2.840743773327925,2.840680837725292,2.8458757894275992,2.845904270144158
2.840680837725292,2.840735958044409,2.845904270144158,2.8458801842178034
2.840735958044409,2.840844779060272,2.8458801842178034,2.845831730569356
2.840844779060272,2.840898279273279,2.845831730569356,2.8458074977180132
2.840898279273279,2.840848711943451,2.8458074977180132,2.845829156442973
2.840848711943451,2.8407481099483562,2.845829156442973,2.845873939726878
2.8407481099483562,2.8406996888018567,2.845873939726878,2.845895893942473
2.8406996888018567,2.8407496217434036,2.845895893942473,2.845874032259074
2.8407496217434036,2.840840759326479,2.845874032259074,2.845833433942521
2.840840759326479,2.8408820230000624,2.845833433942521,2.8458147060857035
2.8408820230000624,2.8408367081551567,2.8458147060857035,2.845834547287792
2.8408367081551567,2.8407525032946057,2.845834547287792,2.845872051693007
2.8407525032946057,2.8407155908496327,2.845872051693007,2.8458888256699413
2.8407155908496327,2.8407605059301324,2.8458888256699413,2.8458691280349617
2.8407605059301324,2.840836684912865,2.8458691280349617,2.84583517748833
2.840836684912865,2.8408681588872153,2.84583517748833,2.845820858215858
2.8408681588872153,2.840827121252843,2.845820858215858,2.845838857879665
2.840827121252843,2.8407568141990462,2.845838857879665,2.8458701891259124
2.8407568141990462,2.840728992168391,2.8458701891259124,2.845882866768191
2.840728992168391,2.840769141557739,2.845882866768191,2.8458652334960908
2.840769141557739,2.840832684187262,2.8458652334960908,2.845836901153715
2.840832684187262,2.8408563713471047,2.845836901153715,2.845826092449365
2.8408563713471047,2.840819506243158,2.845826092449365,2.8458422862380774
2.840819506243158,2.8407609468748856,2.8458422862380774,2.8458683963215363
2.8407609468748856,2.840740271955046,2.8458683963215363,2.845877849287517
2.840740271955046,2.840775960746029,2.845877849287517,2.845862154928391
2.840775960746029,2.840828846247292,2.845862154928391,2.8458385629296683
2.840828846247292,2.8408463793401246,2.8458385629296683,2.8458305322401762
2.8408463793401246,2.8408134937764546,2.8458305322401762,2.8458449969014783
2.8408134937764546,2.840764838809837,2.8458449969014783,2.845866702569324
2.840764838809837,2.840749752254546,2.845866702569324,2.8458736305779864
2.840749752254546,2.8407813156466193,2.8458736305779864,2.8458597344661705
2.8407813156466193,2.840825229777283,2.8458597344661705,2.8458401347857145
2.840825229777283,2.8408379339599645,2.8458401347857145,2.845834287118284
2.8408379339599645,2.8408087783585763,2.845834287118284,2.845847126101331
2.8408087783585763,2.840768452693312,2.845847126101331,2.845865125753893
2.840768452693312,2.8407577072400314,2.845865125753893,2.845870089172992
2.8407577072400314,2.840785493317911,2.845870089172992,2.845857843409592
2.840785493317911,2.8408218702121646,2.845857843409592,2.8458415993899226
2.8408218702121646,2.840830815960489,2.8458415993899226,2.845837453705464
2.840830815960489,2.8408051082143793,2.845837453705464,2.845848786223083
2.8408051082143793,2.8407717700123882,2.845848786223083,2.845863675219231
2.8407717700123882,2.840764370621442,2.845863675219231,2.84586712150721
2.840764370621442,2.840788727622496,2.84586712150721,2.845856376886101
2.840788727622496,2.840818785493142,2.845856376886101,2.8458429474779074
2.840818785493142,2.8408248332325066,2.8458429474779074,2.8458401167729575
2.8408248332325066,2.840802276592981,2.8458401167729575,2.8458500696413047
2.840802276592981,2.840774786009386,2.8458500696413047,2.84586235402943
2.840774786009386,2.8407699416940977,2.84586235402943,2.84586463923986
2.8407699416940977,2.840791208845931,2.84586463923986,2.8458552495384515
2.840791208845931,2.8408159806553837,2.8458552495384515,2.8458441757574686
2.8408159806553837,2.8408198182753646,2.8458441757574686,2.845842350316167
2.8408198182753646,2.840800114338378,2.845842350316167,2.8458510520030607
2.840800114338378,2.8407775057436937,2.8458510520030607,2.84586116073877
2.8407775057436937,2.8407745903638006,2.84586116073877,2.8458625670326194
2.8407745903638006,2.840793091534523,2.8458625670326194,2.8458543920137602
2.840793091534523,2.840813451451868,2.8458543920137602,2.845845285253698
2.840813451451868,2.840815625716631,2.845845285253698,2.845844218619125
2.840815625716631,2.840798483569254,2.845844218619125,2.845851795025732
2.840798483569254,2.8407799410437047,2.845851795025732,2.84586009076533
2.8407799410437047,2.840778461376587,2.84586009076533,2.8458608406802233
2.840778461376587,2.8407945009171223,2.8458608406802233,2.8458537480884654
2.8407945009171223,2.8408111871869894,2.8458537480884654,2.845846280014368
2.8408111871869894,2.840812129927867,2.845846280014368,2.8458457772848047
2.840812129927867,2.8407972723266672,2.8458457772848047,2.845852348869849
2.8407972723266672,2.8407821081718314,2.845852348869849,2.845859137446291
2.8407821081718314,2.840781677912808,2.845859137446291,2.845859405522472
2.840781677912808,2.840795538185964,2.845859405522472,2.8458532723050114
2.840795538185964,2.840809172906877,2.8458532723050114,2.845847166108114
2.840809172906877,2.840809222773696,2.845847166108114,2.845847074212785
2.840809222773696,2.8407963900613082,2.845847074212785,2.845852754142285
2.8407963900613082,2.8407840260572774,2.845852754142285,2.8458582928392353
2.8407840260572774,2.8407843446611776,2.8458582928392353,2.845858215086154
2.8407843446611776,2.8407962848487895,2.845858215086154,2.845852928024637
2.8407962848487895,2.840807391070078,2.845852928024637,2.845847950858943
2.840807391070078,2.8408068115195144,2.845847950858943,2.845848150511536
2.8408068115195144,2.8407957638445436,2.845848150511536,2.8458530435801146
2.8407957638445436,2.840785714977974,2.8458530435801146,2.8458575483220545
2.840785714977974,2.8407865504593763,2.8458575483220545,2.845857229918393
2.8407865504593763,2.8407968063193687,2.845857229918393,2.8458526858210913
2.8407968063193687,2.8408058228019066,2.8458526858210913,2.8458486422699916
2.8408058228019066,2.8408048169123252,2.8458486422699916,2.8458490413377446
2.8408048169123252,2.8407953351997004,2.8458490413377446,2.845853243460298
2.8407953351997004,2.8407871955954507,2.845853243460298,2.8458568950342924
2.8407871955954507,2.8407883705682346,2.8458568950342924,2.8458564165817197
2.8407883705682346,2.840797154880222,2.8458564165817197,2.8458525221552127
2.840797154880222,2.840804448818086,2.8458525221552127,2.845849248597653
2.840804448818086,2.8408031714402227,2.845849248597653,2.845849776659363
2.8408031714402227,2.8407950574619028,2.845849776659363,2.845853374775364
2.8407950574619028,2.8407884882649803,2.845853374775364,2.845856324194507
2.8407884882649803,2.840789868632917,2.845856324194507,2.8458557467872194
2.840789868632917,2.8407973721260076,2.8458557467872194,2.84585241828173
2.8407973721260076,2.8408032500880807,2.84585241828173,2.8458497780441094
2.8408032500880807,2.8408018177691043,2.8458497780441094,2.8458503819423084
2.8408018177691043,2.840794893586055,2.8458503819423084,2.8458534542104044
2.840794893586055,2.840789612558645,2.8458534542104044,2.8458558273215173
2.840789612558645,2.840791098374795,2.8458558273215173,2.8458551966464727
2.840791098374795,2.8407974909764584,2.8458551966464727,2.8458523593484872
2.8407974909764584,2.840802208295638,2.8458523593484872,2.845850238542216
2.840802208295638,2.8408007073502737,2.845850238542216,2.8458508787631214
2.8408007073502737,2.8407948143330595,2.8458508787631214,2.845853494952183
2.8407948143330595,2.840790586951487,2.845853494952183,2.845855396381824
2.840790586951487,2.840792105050463,2.845855396381824,2.8458547460262076
2.840792105050463,2.8407975373321763,2.8458547460262076,2.8458523336553
2.8407975373321763,2.8408013061430784,2.8458523336553,2.8458506376116532
2.8408013061430784,2.840799799189162,2.8458506376116532,2.8458512853514963
2.840799799189162,2.8407947967739235,2.8458512853514963,2.845853507356986
2.8407947967739235,2.8407914286311717,2.845853507356986,2.8458550238809535
2.8407914286311717,2.8407929267088736,2.8458550238809535,2.845854377992014
2.8407929267088736,2.8407975314340606,2.845854377992014,2.8458523320452573
2.8407975314340606,2.840800527536744,2.8458523320452573,2.8458509822693787
2.840800527536744,2.8407990587634027,2.8458509822693787,2.845851617067586
2.8407990587634027,2.840794823060036,2.845851617067586,2.8458534995000715
2.840794823060036,2.8407921533998626,2.8458534995000715,2.845854702912778
2.8407921533998626,2.8407935952731496,2.845854702912778,2.845854078329433
2.8407935952731496,2.8407974889769547,2.845854078329433,2.8458523474058834
2.8407974889769547,2.8407998576834674,2.8458523474058834,2.845851278980877
2.8407998576834674,2.840798457077417,2.845851278980877,2.845851886819528
2.840798457077417,2.8407948794155033,2.845851886819528,2.8458534776262683
2.8407948794155033,2.8407927756437235,2.8458534776262683,2.84585442717787
2.8407927756437235,2.840794137470112,2.84585442717787,2.8458538351322686
2.840794137470112,2.840797422019663,2.8458538351322686,2.8458523742613218
2.840797422019663,2.8407992831216435,2.8458523742613218,2.8458515336414894
2.8407992831216435,2.8407979698403776,2.8458515336414894,2.845852105426839
2.8407979698403776,2.8407949553141565,2.845852105426839,2.845853446518282
2.8407949553141565,2.840793308350904,2.845853446518282,2.8458541909795514
2.840793308350904,2.840794575627579,2.8458541909795514,2.8458536384493067
2.840794575627579,2.840797339726516,2.8458536384493067,2.8458524084398387
2.840797339726516,2.8407987917054136,2.8458524084398387,2.8458517515794353
2.8407987917054136,2.840797576754617,2.8458517515794353,2.8458522819352523
2.840797576754617,2.8407950428096282,2.8458522819352523,2.8458534097967396
2.8407950428096282,2.8407937631631146,2.8458534097967396,2.8458539892043286
2.8407937631631146,2.840794928356958,2.8458539892043286,2.845853479981713
2.840794928356958,2.840797248969835,2.845853479981713,2.845852446803536
2.840797248969835,2.840798372556335,2.845852446803536,2.845851937573989
2.840798372556335,2.840797260902136,2.845851937573989,2.845852423888369
2.840797260902136,2.8407951359919332,2.845852423888369,2.8458533701637827
2.8407951359919332,2.8407941504494585,2.8458533701637827,2.845853817291885
2.8407941504494585,2.8407952111364825,2.845853817291885,2.8458533528243493
2.8407952111364825,2.8407971548177526,2.8458533528243493,2.8458524870293505
2.8407971548177526,2.8407980159935518,2.8458524870293505,2.8458520958837936
2.8407980159935518,2.8407970082176104,2.8458520958837936,2.845852537561175
2.8407970082176104,2.8407952305482893,2.845852537561175,2.8458533296001
2.8407952305482893,2.8407944793938746,2.8458533296001,2.845853671198543
2.8407944793938746,2.8407954368085457,2.845853671198543,2.845853251245102
2.8407954368085457,2.840797060927799,2.845853251245102,2.8458525274322417
2.840797060927799,2.8407977134508644,2.8458525274322417,2.845852230281493
2.8407977134508644,2.8407968070372753,2.845852230281493,2.8458526281600807
2.8407968070372753,2.840795323409563,2.8458526281600807,2.8458532895236957
2.840795323409563,2.8407947580897193,2.8458532895236957,2.8458535473571493
2.8407947580897193,2.8407956160028727,2.8458535473571493,2.8458531704970107
2.8407956160028727,2.840796969863193,2.8458531704970107,2.845852566822976
2.840796969863193,2.84079745738694,2.845852566822976,2.845852344091801
2.84079745738694,2.8407966477139626,2.845852344091801,2.8458526999937224
2.8407966477139626,2.840795412466837,2.8458526999937224,2.8458532509172816
2.840795412466837,2.840794993636764,2.8458532509172816,2.8458534426355473
2.840794993636764,2.840795757495839,2.8458534426355473,2.845853106658678
2.840795757495839,2.8407968833459294,2.845853106658678,2.8458526043942354
2.8407968833459294,2.8407972411932554,2.8458526043942354,2.845852440230925
2.8407972411932554,2.840796522289589,2.845852440230925,2.845852756618378
2.840796522289589,2.8407954963452418,2.845852756618378,2.845853214430055
2.8407954963452418,2.8407951922371875,2.845853214430055,2.8458533542952136
2.8407951922371875,2.840795868514903,2.8458533542952136,2.8458530564989926
2.840795868514903,2.8407968024583186,2.8458530564989926,2.845852639629829
2.8407968024583186,2.8407970591030596,2.845852639629829,2.845852521245801
2.8407970591030596,2.8407964242173,2.845852521245801,2.8458528009613917
2.8407964242173,2.840795574224386,2.8458528009613917,2.845853180458584
2.840795574224386,2.840795359288191,2.845853180458584,2.8458532799511618
2.840795359288191,2.8407959549959734,2.8458532799511618,2.845853017362712
2.8407959549959734,2.8407967278026396,2.845853017362712,2.8458526722326956
2.8407967278026396,2.840796906103642,2.8458526722326956,2.845852589352095
2.840796906103642,2.8407963481263936,2.845852589352095,2.845852835425669
2.8407963481263936,2.8407956456965766,2.845852835425669,2.845853149210764
2.8407956456965766,2.840795499469655,2.845853149210764,2.8458532175338513
2.840795499469655,2.840796021800513,2.8458532175338513,2.845852987073896
2.840796021800513,2.8407966596268523,2.845852987073896,2.8458527020681323
2.8407966596268523,2.8407967778534045,2.8458527020681323,2.845852646470255
2.8407967778534045,2.8407962896239516,2.845852646470255,2.845852861977888
2.8407962896239516,2.840795710655585,2.845852861977888,2.845853120756059
2.840795710655585,2.8407956168258597,2.845853120756059,2.8458531652535717
2.8407956168258597,2.8407960728982724,2.8458531652535717,2.845852963854596
2.8407960728982724,2.840796597922922,2.845852963854596,2.8458527291193327
2.840796597922922,2.8407966706046466,2.8458527291193327,2.845852694259173
2.8407966706046466,2.8407962451278723,2.845852694259173,2.8458528822228053
2.8407962451278723,2.8407957692100108,2.8458528822228053,2.8458530950647027
2.8407957692100108,2.8407957148407665,2.8458530950647027,2.8458531215675555
2.8407957148407665,2.8407961115207456,2.8458531215675555,2.845852946256531
2.8407961115207456,2.8407965425031265,2.845852946256531,2.845852753452821
2.8407965425031265,2.840796581132569,2.845852753452821,2.84585273414722
2.840796581132569,2.840796211726695,2.84585273414722,2.8458528974656496
2.840796211726695,2.8407958216163562,2.8458528974656496,2.845853072038036
2.8407958216163562,2.840795796506637,2.845853072038036,2.845853085149941
2.840795796506637,2.840796140289755,2.845853085149941,2.8458529331038194
2.840796140289755,2.840796493058744,2.8458529331038194,2.8458527751918066
2.840796493058744,2.840796506670642,2.8458527751918066,2.845852767360543
2.840796506670642,2.840796187062201,2.845852767360543,2.8458529087644253
2.840796187062201,2.8407958682278416,2.8458529087644253,2.8458530515317633
2.8407958682278416,2.840795864386076,2.8458530515317633,2.845853054864569
2.840795864386076,2.840796161324947,2.845853054864569,2.8458529234450722
2.840796161324947,2.8407964492047006,2.8458529234450722,2.845852794495878
2.8407964492047006,2.8407964448522676,2.845852794495878,2.8458527949486623
2.8407964448522676,2.840796169231326,2.8458527949486623,2.84585291697362
2.840796169231326,2.84079590945571,2.84585291697362,2.845853033373579
2.84079590945571,2.8407959206676967,2.845853033373579,2.8458530297405327
2.8407959206676967,2.8407961763334524,2.8458530297405327,2.8458529165134165
2.8407961763334524,2.8407964105130996,2.8458529165134165,2.8458528115456905
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.04280738418669455,-0.1,-0.1
0.04280738418669455,0.043414942227467834,-0.1,0.03804446496292205
0.043414942227467834,0.04473620089918057,0.03804446496292205,0.17607782472262937
0.04473620089918057,0.05115290565758965,0.17607782472262937,0.3139192758418974
0.05115290565758965,0.06760080745350971,0.3139192758418974,0.45081601556293216
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.1856147683733891,-0.1,-0.1
0.1856147683733891,0.18637062496737392,-0.1,0.03803993746566725
0.18637062496737392,0.18609676423538565,0.03803993746566725,0.17608647767050353
0.18609676423538565,0.1880759690376482,0.17608647767050353,0.31410280960893966
0.1880759690376482,0.19665464685342907,0.31410280960893966,0.4518003746748781
0.19665464685342907,0.21627140572087852,0.4518003746748781,0.5882484779831939
0.21627140572087852,0.2498305357117249,0.5882484779831939,0.721872828417915
0.2498305357117249,0.29774395553470956,0.721872828417915,0.8510479502774823
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.32842215256008367,-0.1,-0.1
0.32842215256008367,0.3292644792099093,-0.1,0.03803557069497171
0.3292644792099093,0.3279236524931133,0.03803557069497171,0.17607451387791292
0.3279236524931133,0.3267861359979619,0.17607451387791292,0.3141140096979258
0.3267861359979619,0.3293389522969017,0.3141140096979258,0.45210271087300524
0.3293389522969017,0.3398673597898979,0.45210271087300524,0.58963200869854
0.3398673597898979,0.36240059911674993,0.58963200869854,0.7256179450043715
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.47122953674677825,-0.1,-0.1
0.47122953674677825,0.4721206290213631,-0.1,0.038032219706468584
0.4721206290213631,0.4700627990300408,0.038032219706468584,0.17605877353434293
0.4700627990300408,0.4667586916697327,0.17605877353434293,0.3140659861023538
0.4667586916697327,0.46486536642616316,0.3140659861023538,0.4520897251131978
0.46486536642616316,0.468037931625752,0.4520897251131978,0.5900452808108165
0.468037931625752,0.480503851429644,0.5900452808108165,0.7273915089172015
0.480503851429644,0.5060062951991909,0.7273915089172015,0.8628100777873942
0.5060062951991909,0.5463465219243436,0.8628100777873942,0.9944931563794225
0.5463465219243436,0.6009786862493104,0.9944931563794225,1.1209320514918248
0.6009786862493104,0.6679040077084636,1.1209320514918248,1.241385603687058
0.6679040077084636,0.7447763825484592,1.241385603687058,1.3558136601304767
0.7447763825484592,0.8295667636373361,1.3558136601304767,1.464576538119624
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.6140369209334728,-0.1,-0.1
0.6140369209334728,0.61495273241135,-0.1,0.038029905234914285
0.61495273241135,0.6124133782862619,0.038029905234914285,0.17604477427365242
0.6124133782862619,0.607612946333855,0.17604477427365242,0.31400604170492585
0.607612946333855,0.6025127227192586,0.31400604170492585,0.4519578420912621
0.6025127227192586,0.6000140276290519,0.4519578420912621,0.5899629199664169
0.6000140276290519,0.6039322277544655,0.5899629199664169,0.7278820198687234
0.6039322277544655,0.6185473652292311,0.7278820198687234,0.8649736631840489
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7568443051201673,-0.1,-0.1
0.7568443051201673,0.7577691446630058,-0.1,0.03802844791964466
0.7577691446630058,0.7549089001510035,0.03802844791964466,0.17603401418014372
0.7549089001510035,0.7490841010527917,0.17603401418014372,0.31395233850179793
0.7490841010527917,0.7417090873992278,0.31395233850179793,0.45180162465006113
0.7417090873992278,0.7349849316355636,0.45180162465006113,0.5896803588534385
0.7349849316355636,0.7320534420107487,0.5896803588534385,0.727665866228957
0.7320534420107487,0.7370038835539994,0.727665866228957,0.8655171826831491
0.7370038835539994,0.7541197752230487,0.8655171826831491,1.0022609287454007
0.7541197752230487,0.786430086495798,1.0022609287454007,1.13613245893997
0.786430086495798,0.8345731992419598,1.13613245893997,1.2651395878435432
0.8345731992419598,0.8962985281407676,1.2651395878435432,1.3866935584132716
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.8996516893068619,-0.1,-0.1
0.8996516893068619,0.9005752739776015,-0.1,0.03802764209815365
0.9005752739776015,0.8975051072560676,0.03802764209815365,0.17602645268965075
0.8975051072560676,0.8909871559870227,0.17602645268965075,0.31391043709826494
0.8909871559870227,0.8820195767498646,0.31391043709826494,0.4516628160982048
0.8820195767498646,0.872222461617791,0.4516628160982048,0.5893611972108057
0.872222461617791,0.8640364617331152,0.5893611972108057,0.7271551629167066
0.8640364617331152,0.8609559504246904,0.7271551629167066,0.865114531082271
0.8609559504246904,0.8673316110832965,0.865114531082271,1.00286152188417
0.8673316110832965,0.8874073687070385,1.00286152188417,1.139155585931636
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0424590734935564,-0.1,-0.1
1.0424590734935564,1.0433743873779744,-0.1,0.03802731669085094
1.0433743873779744,1.040172409674506,0.03802731669085094,0.17602159198911974
1.040172409674506,1.0331979410875398,0.17602159198911974,0.31388045225111405
1.0331979410875398,1.0231351140975902,0.31388045225111405,0.451553721100562
1.0231351140975902,1.011145220413975,0.451553721100562,0.5890774878761876
1.011145220413975,0.9990529246539867,0.5890774878761876,0.7265921504862186
0.9990529246539867,0.9896393503206754,0.7265921504862186,0.8642968327982242
0.9896393503206754,0.986769324618599,0.8642968327982242,1.0022320962351867
0.986769324618599,0.9950542386295015,1.0022320962351867,1.139831221361556
0.9950542386295015,1.0187098632777865,1.139831221361556,1.2754763859032612
1.0187098632777865,1.058852873404585,1.2754763859032612,1.4045270152451947
1.058852873404585,1.1120713190603768,1.4045270152451947,1.5220262627832526
1.1120713190603768,1.179631052375199,1.5220262627832526,1.635841808771703
1.179631052375199,1.2610647338072225,1.635841808771703,1.746994860610162
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1852664576802507,-0.1,-0.1
1.1852664576802507,1.1861690230101705,-0.1,0.038027327976761255
1.1861690230101705,1.1828898934213967,0.038027327976761255,0.17601882495793467
1.1828898934213967,1.1756258119798566,0.17601882495793467,0.3138606508057302
1.1756258119798566,1.1648279853363035,0.3138606508057302,0.4514749366120746
1.1648279853363035,1.1513059305788815,0.4514749366120746,0.5888531094910296
1.1513059305788815,1.136380163580218,0.5888531094910296,0.7260902604029185
1.136380163580218,1.122163207210227,0.7260902604029185,0.8633979661387152
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.3280738418669455,-0.1,-0.1
1.3280738418669455,1.328960485754778,-0.1,0.03802758120063601
1.328960485754778,1.3256438834368218,0.03802758120063601,0.176017665592568
1.3256438834368218,1.3182113712722492,0.176017665592568,0.31384906132668977
1.3182113712722492,1.3069391765265856,0.31384906132668977,0.45142261154897145
1.3069391765265856,1.2923719553389332,0.45142261154897145,0.5886901909293443
1.2923719553389332,1.275438412808726,0.5886901909293443,0.7256913358923165
1.275438412808726,1.257686085348648,0.7256913358923165,0.8625916457106285
1.257686085348648,1.2415397311544427,0.8625916457106285,0.9996797410869079
1.2415397311544427,1.2305601559224577,0.9996797410869079,1.1372353274317195
1.2305601559224577,1.2295519538777504,1.1372353274317195,1.2751117292659562
1.2295519538777504,1.2437801528593846,1.2751117292659562,1.4120522027193254
1.2437801528593846,1.2757321336926024,1.4120522027193254,1.542101689587622
1.2757321336926024,1.3208230195764052,1.542101689587622,1.6559770789307096
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.4708812260536401,-0.1,-0.1
1.4708812260536401,1.471750100351742,-0.1,0.03802799195362308
1.471750100351742,1.4684237178888424,0.03802799195362308,0.17601765287460333
1.4684237178888424,1.4609091024559477,0.17601765287460333,0.3138436746350305
1.4609091024559477,1.449353738054333,0.3138436746350305,0.4513916898637981
1.449353738054333,1.4341013456520217,0.4513916898637981,0.5885815137763507
1.4341013456520217,1.4157808655309594,0.5885815137763507,0.7254003285378378
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.6136886102403345,-0.1,-0.1
1.6136886102403345,1.614538467633275,-0.1,0.038028512289674354
1.614538467633275,1.6112227422599106,0.038028512289674354,0.1760184881081919
1.6112227422599106,1.6036888557032665,0.1760184881081919,0.31384294712724603
1.6036888557032665,1.5919876935849557,0.31384294712724603,0.45137720490576005
1.5919876935849557,1.5763149346603815,0.45137720490576005,0.5885169920538315
1.5763149346603815,1.557071965449741,0.5885169920538315,0.7252054259255781
1.557071965449741,1.535015537577124,0.7252054259255781,0.8614736039761118
1.535015537577124,1.5114284644135283,0.8614736039761118,0.9974897979931298
1.5114284644135283,1.4883693736659445,0.9974897979931298,1.1335928805857778
1.4883693736659445,1.4690603203290058,1.1335928805857778,1.2702475134593054
1.4690603203290058,1.4582818288085357,1.2702475134593054,1.4077306768053588
1.4582818288085357,1.4621345702863313,1.4077306768053588,1.5453545610946786
1.4621345702863313,1.4853649937346973,1.5453545610946786,1.67776325265388
1.4853649937346973,1.5225881700148318,1.67776325265388,1.7885126648418805
1.5225881700148318,1.5727613933041902,1.7885126648418805,1.8897652332465342
1.5727613933041902,1.6370024131615044,1.8897652332465342,1.987765700454891
1.6370024131615044,1.7167358509536843,1.987765700454891,2.0852649768026534
1.7167358509536843,1.813266683197619,2.0852649768026534,2.183475265341202
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.756495994427029,-0.1,-0.1
1.756495994427029,1.7573262149024187,-0.1,0.038029096853222366
1.7573262149024187,1.7540353585568966,0.038029096853222366,0.17601989816385585
1.7540353585568966,1.7465275318873998,0.17601989816385585,0.3138455878386164
1.7465275318873998,1.734782461898753,0.3138455878386164,0.45137518690912837
1.734782461898753,1.7188831668993356,0.45137518690912837,0.5884869298042072
1.7188831668993356,1.6990629164461053,0.5884869298042072,0.7250897209921111
1.6990629164461053,1.6758163414201361,0.7250897209921111,0.861155855253741
1.6758163414201361,1.6500315756059665,0.861155855253741,0.996769164731124
1.6500315756059665,1.6231837602764034,0.996769164731124,1.1321794044329907
1.6231837602764034,1.5976638549103606,1.1321794044329907,1.267838534833514
1.5976638549103606,1.5772794804283634,1.267838534833514,1.4043102477399032
1.5772794804283634,1.5676270359851674,1.4043102477399032,1.541806183291201
1.5676270359851674,1.575555599690079,1.541806183291201,1.6791286507013194
1.575555599690079,1.6016962065244382,1.6791286507013194,1.799127347177795
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.8993033786137237,-0.1,-0.1
1.8993033786137237,1.9001136744402598,-0.1,0.03802972041089364
1.9001136744402598,1.8968580388322942,0.03802972041089364,0.17602170946195364
1.8968580388322942,1.8894086481112458,0.17602170946195364,0.3138506087670824
1.8894086481112458,1.8776924511531006,0.3138506087670824,0.45138216201873815
1.8776924511531006,1.861710616995654,0.45138216201873815,0.5884829770930718
1.861710616995654,1.8415680429004213,0.5884829770930718,0.7250361950444689
1.8415680429004213,1.8175645176937674,0.7250361950444689,0.8609671374453497
1.8175645176937674,1.790288324607115,0.8609671374453497,0.996283792401527
1.790288324607115,1.7607582598716132,0.996283792401527,1.131132341623651
1.7607582598716132,1.7306848105708235,1.131132341623651,1.2658628508903833
1.7306848105708235,1.7029033923003691,1.2658628508903833,1.4010650797042083
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.042110762800418,-0.1,-0.1
2.042110762800418,2.0429011212772483,-0.1,0.038030360943310554
2.0429011212772483,2.0396878740613755,0.038030360943310554,0.17602377742572908
2.0396878740613755,2.032320593057312,0.17602377742572908,0.31385730346178065
2.032320593057312,2.0206873170461064,0.31385730346178065,0.4513956966490734
2.0206873170461064,2.0047270537564335,0.4513956966490734,0.5884981919839631
2.0047270537564335,1.984451765771083,0.5884981919839631,0.7250300589493789
1.984451765771083,1.9600138089663877,0.7250300589493789,0.8608805880567617
1.9600138089663877,1.9317759407666024,0.8608805880567617,0.9959954532621621
1.9317759407666024,1.9004152161611279,0.9959954532621621,1.1304250859153766
1.9004152161611279,1.867113250080328,1.1304250859153766,1.2643927927222605
1.867113250080328,1.8338853498220187,1.2643927927222605,1.3983775060978059
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.184918146987113,-0.1,-0.1
2.184918146987113,2.185688766207022,-0.1,0.03803100442185697
2.185688766207022,2.1825228234244403,0.03803100442185697,0.1760260003481929
2.1825228234244403,2.1752536483024074,0.1760260003481929,0.3138650654066606
2.1752536483024074,2.163741385771457,0.3138650654066606,0.45141368359389755
2.163741385771457,2.1478801240058583,0.45141368359389755,0.588527246765019
2.1478801240058583,2.127611033778933,0.588527246765019,0.725058901718856
2.127611033778933,2.102978134281665,0.725058901718856,0.8608720092564147
2.102978134281665,2.07417718802516,0.8608720092564147,0.9958642613135652
2.07417718802516,2.0416278297759334,0.9958642613135652,1.130005928389819
2.0416278297759334,2.0061114004024985,1.130005928389819,1.2633991111069316
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.327725531173807,-0.1,-0.1
2.327725531173807,2.3284766951220566,-0.1,0.038031641435340074
2.3284766951220566,2.325361414716263,0.038031641435340074,0.1760283082868103
2.325361414716263,2.31820220887397,0.1760283082868103,0.3138735447766239
2.31820220887397,2.306838614350692,0.3138735447766239,0.45143473364888576
2.306838614350692,2.2911315195242543,0.45143473364888576,0.5885659319178566
2.2911315195242543,2.2709715355298945,0.5885659319178566,0.725113100155383
2.2709715355298945,2.246321435377941,0.725113100155383,0.8609215642696999
2.246321435377941,2.2172516009715846,0.8609215642696999,0.9958533115179372
2.2172516009715846,2.1839921291146456,0.9958533115179372,1.1298162549662547
2.1839921291146456,2.147031284801473,1.1298162549662547,1.2628107623393905
2.4705329153605016,2.4705329153605016,-0.1,-0.1
2.4705329153605016,2.4712650636081195,-0.1,0.03803226375897051
2.4712650636081195,2.46820236394874,0.03803226375897051,0.1760306398751663
2.46820236394874,2.4611602398103973,0.1760306398751663,0.3138823767209994
2.4611602398103973,2.4499644441893533,0.3138823767209994,0.4514576631606181
2.4499644441893533,2.434452030635136,0.4514576631606181,0.588611137295625
2.434452030635136,2.4144756806654004,0.588611137295625,0.7251850241563367
2.4144756806654004,2.3899390655735364,0.7251850241563367,0.861013088628308
2.3899390655735364,2.360821401282545,0.861013088628308,0.9959325303224394
2.360821401282545,2.327211957979125,0.9959325303224394,1.129804599468089
2.327211957979125,2.289381072396791,1.129804599468089,1.262549081037923
2.6133402995471964,2.6133402995471964,-0.1,-0.1
2.6133402995471964,2.614053852285909,-0.1,0.038032868701264794
2.614053852285909,2.6110449946542182,0.038032868701264794,0.1760329667291304
2.6110449946542182,2.6041250211423366,0.1760329667291304,0.3138913908597615
2.6041250211423366,2.5931098322187274,0.3138913908597615,0.4514816751672147
2.5931098322187274,2.577819951063985,0.4514816751672147,0.5886604304293329
2.577819951063985,2.5580816022485013,0.5886604304293329,0.7252689337501876
2.5580816022485013,2.5337547502220152,0.7252689337501876,0.8611342451215492
2.5337547502220152,2.5047504286984608,0.8611342451215492,0.9960767710722142
2.5047504286984608,2.471054385080181,0.9960767710722142,1.1299245584866728
2.471054385080181,2.432779188185858,1.1299245584866728,1.2625375137871835
2.756147683733891,2.756147683733891,-0.1,-0.1
2.756147683733891,2.756843182365917,-0.1,0.03803345122210111
2.756843182365917,2.753888441624522,0.03803345122210111,0.1760352509385554
2.753888441624522,2.747092958100071,0.1760352509385554,0.3139003878243737
2.747092958100071,2.7362669516314937,0.3139003878243737,0.4515061676270735
2.7362669516314937,2.721219316197371,0.4515061676270735,0.5887121113902531
2.721219316197371,2.7017572182171903,0.5887121113902531,0.7253604790259506
2.7017572182171903,2.677709550008181,0.7253604790259506,0.8612753452875144
2.677709550008181,2.648938409309256,0.8612753452875144,0.9962670717980905
2.648938409309256,2.615354268296654,0.9962670717980905,1.1301413246778673
2.615354268296654,2.5769531452232806,1.1301413246778673,1.262714860876815
2.8989550679205855,2.8989550679205855,-0.1,-0.1
2.8989550679205855,2.8996330030190838,-0.1,0.03803401173481255
2.8996330030190838,2.896732428797665,0.03803401173481255,0.17603748393884286
2.896732428797665,2.89006257677387,0.17603748393884286,0.3139092807476024
2.89006257677387,2.8794301721077598,0.3139092807476024,0.4515306686777153
2.8794301721077598,2.8646372825557527,0.4515306686777153,0.5887648095554032
2.8646372825557527,2.845478280217676,0.5887648095554032,0.7254563791897243
2.845478280217676,2.8217598691400476,0.7254563791897243,0.8614292358013388
2.8217598691400476,2.7933083156184124,0.8614292358013388,0.9964883812767794
2.7933083156184124,2.7599785744532768,0.9964883812767794,1.1304252441932094
2.7599785744532768,2.7216830911470815,1.1304252441932094,1.263027357970651
3.0417624521072804,3.0417624521072804,-0.1,-0.1
3.0417624521072804,3.0424233814834922,-0.1,0.038034547585488965
3.0424233814834922,3.0395764033576924,0.038034547585488965,0.17603964498285704
3.0395764033576924,3.03303193931272,0.17603964498285704,0.31391797412511757
3.03303193931272,3.022595742773906,0.31391797412511757,0.4515549139935805
3.022595742773906,3.008065275706069,0.4515549139935805,0.5888176309757707
3.008065275706069,2.9892269466298735,0.5888176309757707,0.7255542586681072
2.9892269466298735,2.9658723693223448,0.7255542586681072,0.8615904020319571
2.9658723693223448,2.9378027963534588,0.8615904020319571,0.996729528101652
2.9378027963534588,2.90483436780649,0.996729528101652,1.1307553825924122
2.90483436780649,2.8668180757533013,1.1307553825924122,1.2634366445592615
3.1845698362939743,3.1845698362939743,-0.1,-0.1
3.1845698362939743,3.1852142871798175,-0.1,0.03803505977608551
3.1852142871798175,3.1824202169861326,0.03803505977608551,0.1760417315368241
3.1824202169861326,3.1760000570043547,0.1760417315368241,0.3139264191545389
3.1760000570043547,3.1657598585324367,0.3139264191545389,0.4515786220432516
3.1657598585324367,3.1514957257731937,0.4515786220432516,0.5888698536924314
3.1514957257731937,3.132989164636818,0.5888698536924314,0.7256523317402065
3.132989164636818,3.1100220259499953,0.7256523317402065,0.8617549019018881
3.1100220259499953,3.082378177643085,0.8617549019018881,0.9969820478209798
3.082378177643085,3.049845250717047,0.9969820478209798,1.131114299993018
3.049845250717047,3.012231363533143,1.131114299993018,1.263909722666468
3.327377220480669,3.327377220480669,-0.1,-0.1
3.327377220480669,3.3280057298203123,-0.1,0.038035547795343516
3.3280057298203123,3.3252635885190243,0.038035547795343516,0.17604373611775484
3.3252635885190243,3.318966102319887,0.17604373611775484,0.3139345834940024
3.318966102319887,3.308920947315014,0.3139345834940024,0.45160169521000204
3.308920947315014,3.2949238623725234,0.45160169521000204,0.5889210037020803
3.2949238623725234,3.2767548491599956,0.5889210037020803,0.7257493377384755
3.2767548491599956,3.254189743056498,0.7257493377384755,0.8619196963463267
3.254189743056498,3.227001150220213,0.8619196963463267,0.9972396138215381
3.227001150220213,3.194958305478424,0.9972396138215381,1.1314901049040123
3.194958305478424,3.157838216255389,1.1314901049040123,1.2644243885045334
3.157838216255389,3.115448308499141,1.2644243885045334,1.395770733643022
3.115448308499141,3.067642055598244,1.395770733643022,1.5252406493346433
3.067642055598244,3.014343306271056,1.5252406493346433,1.6525452673514733
3.014343306271056,2.955594066088951,1.6525452673514733,1.7774276920018681
2.955594066088951,2.891632279089051,1.7774276920018681,1.8997253901346425
2.891632279089051,2.8230118456798223,1.8997253901346425,2.0194799803782812
2.8230118456798223,2.7508580412839554,2.0194799803782812,2.137155405145744
2.7508580412839554,2.6775331234581667,2.137155405145744,2.2541166937018158
2.6775331234581667,2.6087820374491826,2.2541166937018158,2.373693764155577
2.6087820374491826,2.6087820374491826,2.373693764155577,2.373693764155577
2.6087820374491826,2.5722735467878675,2.373693764155577,2.4562501457551353
2.5722735467878675,2.5722735467878675,2.4562501457551353,2.4562501457551353
2.5722735467878675,2.556591966532339,2.4562501457551353,2.518811411610189
2.556591966532339,2.556591966532339,2.518811411610189,2.518811411610189
2.556591966532339,2.5560918970093853,2.518811411610189,2.5727411766806494
2.5560918970093853,2.5722946081825175,2.5727411766806494,2.6261910065346084
2.5722946081825175,2.5984697251644278,2.6261910065346084,2.6687245101879267
3.4701846046673634,3.4701846046673634,-0.1,-0.1
3.4701846046673634,3.4707977001954737,-0.1,0.0380360124736229
3.4707977001954737,3.4681063988517473,0.0380360124736229,0.1760456577003097
3.4681063988517473,3.4619292753111015,0.1760456577003097,0.31394243659626697
3.4619292753111015,3.452076491238895,0.31394243659626697,0.4516239836792313
3.452076491238895,3.4383455660887856,0.4516239836792313,0.5889707618051768
3.4383455660887856,3.4205160769893066,0.5889707618051768,0.7258443737003363
3.4205160769893066,3.3983613639392765,0.7258443737003363,0.8620827401811514
3.3983613639392765,3.371647171282417,0.8620827401811514,0.9974977086320626
3.371647171282417,3.340129633123635,0.9974977086320626,1.131873045717834
3.340129633123635,3.303565504817389,1.131873045717834,1.2649617075296247
3.303565504817389,3.2617292040901007,1.2649617075296247,1.3964852753282178
3.2617292040901007,3.2144211708275994,1.3964852753282178,1.526136961465776
3.2144211708275994,3.1614863680662326,1.526136961465776,1.6535908938122803
3.1614863680662326,3.1028492678812736,1.6535908938122803,1.778521231576597
3.1028492678812736,3.0385557745757223,1.778521231576597,1.9006363120275296
3.0385557745757223,2.968853376314185,1.9006363120275296,2.0197505781509824
2.968853376314185,2.8943194785765356,2.0197505781509824,2.1359141524623495
3.6129919888540583,3.6129919888540583,-0.1,-0.1
3.6129919888540583,3.613590175456883,-0.1,0.038036454547125065
3.613590175456883,3.6109485456627874,0.038036454547125065,0.17604749645090864
3.6109485456627874,3.6048894486288168,0.17604749645090864,0.31394998172688626
3.6048894486288168,3.5952261062900375,0.31394998172688626,0.4516454720858216
3.5952261062900375,3.5817581861104952,0.4516454720858216,0.5890188851526829
3.5817581861104952,3.564267398370147,0.5890188851526829,0.7259368313885427
3.564267398370147,3.5425261960519707,0.7259368313885427,0.8622424531433458
3.5425261960519707,3.5162971096928146,0.8622424531433458,0.9977529251756477
3.5162971096928146,3.4853292866334082,0.9977529251756477,1.1322567020444747
3.4853292866334082,3.449365416323627,1.1322567020444747,1.265509427645155
3.449365416323627,3.408157062147822,1.265509427645155,1.3972313569730546
3.408157062147822,3.3614694985535505,1.3972313569730546,1.5271073944801143
3.3614694985535505,3.3090917721562225,1.5271073944801143,1.654789950940813
3.3090917721562225,3.2508607415850714,1.654789950940813,1.7799071054965294
3.2508607415850714,3.1866998077092816,1.7799071054965294,1.9020862139628631
3.1866998077092816,3.116657049171896,1.9020862139628631,2.020990280560525
3.116657049171896,3.040976334980042,2.020990280560525,2.1363930479313717
3.755799373040753,3.755799373040753,-0.1,-0.1
3.755799373040753,3.7563831622352457,-0.1,0.03803687458787949
3.7563831622352457,3.753789913640237,0.03803687458787949,0.17604925165795007
3.753789913640237,3.7478459216688305,0.17604925165795007,0.3139571987005614
3.7478459216688305,3.7383681076837063,0.3139571987005614,0.4516660892012172
3.7383681076837063,3.725159512056904,0.4516660892012172,0.5890652626388729
3.725159512056904,3.708004075042355,0.5890652626388729,0.7260262654009119
3.708004075042355,3.6866760929237823,0.7260262654009119,0.8623978411787391
3.6866760929237823,3.660936924798747,0.8623978411787391,0.9980029585898286
3.660936924798747,3.6305316798498417,0.9980029585898286,1.1326358283087636
3.6305316798498417,3.5951954898226046,1.1326358283087636,1.2660571789308865
3.5951954898226046,3.5546654354936424,1.2660571789308865,1.3979899869888497
3.5546654354936424,3.5086814387566423,1.3979899869888497,1.5281169778010093
3.5086814387566423,3.4569930259027357,1.5281169778010093,1.6560797865910923
3.4569930259027357,3.399382855046123,1.6560797865910923,1.7814826618518578
3.399382855046123,3.335682773898547,1.7814826618518578,1.9038991767491846
3.335682773898547,3.2658103412123034,1.9038991767491846,2.022896592367149
3.2658103412123034,3.1898081950724424,2.022896592367149,2.1380753697833894
3.8986067572274474,3.8986067572274474,-0.1,-0.1
3.8986067572274474,3.8991766161762977,-0.1,0.03803727401131202
3.8991766161762977,3.8966305162590724,0.03803727401131202,0.17605092777930628
3.8966305162590724,3.8907989235174867,0.17605092777930628,0.3139641064250207
3.8907989235174867,3.8815025618222627,0.3139641064250207,0.4516858512707881
3.8815025618222627,3.868548134555443,0.4516858512707881,0.5891097930399282
3.868548134555443,3.8517236252729736,0.5891097930399282,0.7261124679400961
3.8517236252729736,3.8308053431231044,0.7261124679400961,0.8625481695306421
3.8308053431231044,3.8055560683515406,0.8625481695306421,0.9982461361624794
3.8055560683515406,3.7757203582967724,0.9982461361624794,1.1330072140131113
3.7757203582967724,3.741029242271184,1.1330072140131113,1.2665985276512932
3.741029242271184,3.701210002252356,1.2665985276512932,1.3987484165678548
3.701210002252356,3.6559875797833787,1.3987484165678548,1.5291426188115125
3.6559875797833787,3.605086477438035,1.5291426188115125,1.6574209335415313
3.605086477438035,3.548246576119644,1.6574209335415313,1.7831744645680756
3.548246576119644,3.48524172202789,1.7831744645680756,1.9059487799530577
3.48524172202789,3.4158995758740587,1.9059487799530577,2.0252518620956748
3.4158995758740587,3.340129774255598,2.0252518620956748,2.140575162241413
3.340129774255598,3.2579707062098104,2.140575162241413,2.2514347132364265
3.2579707062098104,3.169657817827213,2.2514347132364265,2.357452440397307
3.169657817827213,3.075702526602301,2.357452440397307,2.458512752677817
3.075702526602301,2.9772018268489218,2.458512752677817,2.555174312455232
2.9772018268489218,2.8770604805596425,2.555174312455232,2.6501647287941132
2.8770604805596425,2.8770604805596425,2.6501647287941132,2.6501647287941132
-0.1,-0.1,3.755799373040753,3.755799373040753
-0.1,0.010671885733864364,3.755799373040753,3.8383043983564376
0.010671885733864364,0.12284182851289127,3.8383043983564376,3.918759527081923
0.12284182851289127,0.23651564071948586,3.918759527081923,3.9970752233927738
0.23651564071948586,0.24085038790326888,3.9970752233927738,4.000000000000001
-0.1,-0.1,3.4701846046673634,3.4701846046673634
-0.1,0.011291713777184631,3.4701846046673634,3.551850278331569
0.011291713777184631,0.12416163326092342,3.551850278331569,3.631318816388804
0.12416163326092342,0.2386152675210634,3.631318816388804,3.7084884466469976
0.2386152675210634,0.3546573446779899,3.7084884466469976,3.783248071729412
0.3546573446779899,0.47229126274472766,3.783248071729412,3.8554758330377465
0.47229126274472766,0.5915204645074894,3.8554758330377465,3.925036152340661
0.5915204645074894,0.7123488430010717,3.925036152340661,3.9917777166365904
0.7123488430010717,0.7276704589305105,3.9917777166365904,4.000000000000001
-0.1,-0.1,3.1845698362939743,3.1845698362939743
-0.1,0.011941580214364228,3.1845698362939743,3.2653408900829635
0.011941580214364228,0.125545382822229,3.2653408900829635,3.3437548723774086
0.125545382822229,0.24081605435888156,3.3437548723774086,3.419696416581132
0.24081605435888156,0.357757606826142,3.419696416581132,3.493038714173552
0.357757606826142,0.4763720124107653,3.493038714173552,3.5636423810730307
0.4763720124107653,0.5966610852523938,3.5636423810730307,3.631351077035545
0.5966610852523938,0.7186252449868225,3.631351077035545,3.695990771119732
0.7186252449868225,0.8422621627653432,3.695990771119732,3.7573671815467375
0.8422621627653432,0.9675653355802608,3.7573671815467375,3.8152624257454315
0.9675653355802608,1.0945217699798548,3.8152624257454315,3.8694323169241773
1.0945217699798548,1.2231098720702138,3.8694323169241773,3.919602053396232
1.2231098720702138,1.3532944318460942,3.919602053396232,3.9654640099110208
-0.1,-0.1,2.8989550679205855,2.8989550679205855
-0.1,0.01260421731061638,2.8989550679205855,2.9787980275194164
0.01260421731061638,0.1269560295755248,2.9787980275194164,3.0561150488266495
0.1269560295755248,0.2430583325090058,3.0561150488266495,3.1307764680726557
0.2430583325090058,0.36091299984654523,3.1307764680726557,3.202639191623458
0.36091299984654523,0.48052041755367814,3.202639191623458,3.2715445015373064
0.48052041755367814,0.6018793564006901,3.2715445015373064,3.337313968380371
0.6018793564006901,0.724985006833332,3.337313968380371,3.399749671880886
0.724985006833332,0.8498292433782221,3.399749671880886,3.458628356442987
0.8498292433782221,0.9763977690360809,3.458628356442987,3.51369905548339
0.9763977690360809,1.1046655550872049,3.51369905548339,3.564681138009731
1.1046655550872049,1.2345941761791666,3.564681138009731,3.6112578624297176
1.2345941761791666,1.3661290452207486,3.6112578624297176,3.6530701918719464
1.3661290452207486,1.4991924860822459,3.6530701918719464,3.68971149791493
1.4991924860822459,1.6336761923201597,3.68971149791493,3.720718856449191
1.6336761923201597,1.7694282054464163,3.720718856449191,3.7455662207212295
1.7694282054464163,1.9062345223859456,3.7455662207212295,3.7636667637050305
1.9062345223859456,2.0438089864852227,3.7636667637050305,3.774344735469789
2.0438089864852227,2.1817644343903275,3.774344735469789,3.776829624064015
2.1817644343903275,2.319568688583538,3.776829624064015,3.770257529240501
2.319568688583538,2.4565025256453814,3.770257529240501,3.7536434134412198
2.4565025256453814,2.5915900383601707,3.7536434134412198,3.7258665376241935
2.5915900383601707,2.723473284521046,3.7258665376241935,3.6856738648940564
2.723473284521046,2.850224709201147,3.6856738648940564,3.631607001814068
2.850224709201147,2.968971754456541,3.631607001814068,3.5619158096521564
2.968971754456541,3.0715817719107155,3.5619158096521564,3.4778792485503014
3.0715817719107155,3.0715817719107155,3.4778792485503014,3.4778792485503014
3.0715817719107155,3.1365647311023914,3.4778792485503014,3.4029449680218953
3.1365647311023914,3.1365647311023914,3.4029449680218953,3.4029449680218953
3.1365647311023914,3.1791498501072954,3.4029449680218953,3.330439079004331
3.1791498501072954,3.1791498501072954,3.330439079004331,3.330439079004331
3.1791498501072954,3.2015161673296286,3.330439079004331,3.263026188031268
3.2015161673296286,3.205246543973592,3.263026188031268,3.191057512803372
3.205246543973592,3.1910569040219303,3.191057512803372,3.131253481831295
3.1910569040219303,3.164821302603872,3.131253481831295,3.0808331497276362
3.164821302603872,3.1284771056706155,3.0808331497276362,3.0357767984403807
3.1284771056706155,3.081529952201464,3.0357767984403807,2.9931434763381857
3.081529952201464,3.0240785106211696,2.9931434763381857,2.951879177841772
-0.1,-0.1,2.6133402995471964,2.6133402995471964
-0.1,0.013242775712926244,2.6133402995471964,2.6922731818040058
0.013242775712926244,0.1283147051894347,2.6922731818040058,2.7685121978038065
0.1283147051894347,0.2452155356074713,2.7685121978038065,2.8419144556020703
0.2452155356074713,0.3639433985678584,2.8419144556020703,2.912321981113862
0.3639433985678584,0.48449414570405513,2.912321981113862,2.9795592912188664
0.48449414570405513,0.6068622054796303,2.9795592912188664,3.0434275175446994
0.6068622054796303,0.7310358920883416,3.0434275175446994,3.1037070869025407
0.7310358920883416,0.8569974222659368,3.1037070869025407,3.1601507560105944
0.8569974222659368,0.9847208079664799,3.1601507560105944,3.212478810090097
0.9847208079664799,1.1141665083784635,3.212478810090097,3.260378917266862
1.1141665083784635,1.2452778775312325,3.260378917266862,3.303499317510536
1.2452778775312325,1.3779769081578408,3.303499317510536,3.3414391924428615
1.3779769081578408,1.5121554477962074,3.3414391924428615,3.373744318791058
1.5121554477962074,1.6476594219434677,3.373744318791058,3.399912084545256
1.6476594219434677,1.784279604055877,3.399912084545256,3.4193684017623114
1.784279604055877,1.9217384998383533,3.4193684017623114,3.4314606813616315
1.9217384998383533,2.0596600576750665,3.4314606813616315,3.435456188178851
2.0596600576750665,2.1975347332476205,3.435456188178851,3.430524054232921
2.1975347332476205,2.3346781619335935,3.430524054232921,3.415703587425132
2.3346781619335935,2.4701593365214394,3.415703587425132,3.3898999501936897
2.4701593365214394,2.6026581843351035,3.3898999501936897,3.3517892886049836
2.6026581843351035,2.730186879366761,3.3517892886049836,3.2996295651401306
2.730186879366761,2.849276879294152,3.2996295651401306,3.230726577413716
2.849276879294152,2.849276879294152,3.230726577413716,3.230726577413716
2.849276879294152,2.9267731869048217,3.230726577413716,3.1677667401376643
2.9267731869048217,2.9267731869048217,3.1677667401376643,3.1677667401376643
-0.1,-0.1,2.327725531173807,2.327725531173807
-0.1,0.013781181643717375,2.327725531173807,2.405878700034631
0.013781181643717375,0.12945919753621235,2.405878700034631,2.4811931149314193
0.12945919753621235,0.24702843571209146,2.4811931149314193,2.553517805776006
0.24702843571209146,0.3664809552064664,2.553517805776006,2.6226861569030357
0.3664809552064664,0.48780538479019375,2.6226861569030357,2.688513942401483
0.48780538479019375,0.6109878484472769,2.688513942401483,2.750792889784823
0.6109878484472769,0.7360070589041842,2.750792889784823,2.8092936884773296
0.7360070589041842,0.8628334973614316,2.8092936884773296,2.863760250158956
0.8628334973614316,0.9914269653680438,2.863760250158956,2.913905275950299
0.9914269653680438,1.1217321908303095,2.913905275950299,2.959407924542748
1.1217321908303095,1.2536731529085723,2.959407924542748,2.999912507859755
1.2536731529085723,1.387147595081939,2.999912507859755,3.035023705331672
1.387147595081939,1.5220167575672987,3.035023705331672,3.06430602969688
1.5220167575672987,1.658096149848185,3.06430602969688,3.0872763629157527
1.658096149848185,1.7951476037172986,3.0872763629157527,3.103406911740858
1.7951476037172986,1.9328631774075924,3.103406911740858,3.112117192402108
1.9328631774075924,2.070841587376952,3.112117192402108,3.11278278452387
2.070841587376952,2.208571848055041,3.11278278452387,3.1047245323276282
2.208571848055041,2.3454016672565343,3.1047245323276282,3.0871696835517652
2.3454016672565343,2.4804760739227727,3.0871696835517652,3.059265997722908
2.4804760739227727,2.6125944202284286,3.059265997722908,3.019850682848927
-0.1,-0.1,2.042110762800418,2.042110762800418
-0.1,0.014061391731064785,2.042110762800418,2.1198535248577177
0.014061391731064785,0.13005467548023367,2.1198535248577177,2.1946807298440083
0.13005467548023367,0.24796558789860126,2.1946807298440083,2.2664463397869437
0.24796558789860126,0.3677769641054137,2.2664463397869437,2.3349904922368965
0.3677769641054137,0.4894665670313969,2.3349904922368965,2.4001400715826064
0.4894665670313969,0.6130088579721163,2.4001400715826064,2.4617015301770024
0.6130088579721163,0.7383696441164129,2.4617015301770024,2.519466515720637
0.7383696441164129,0.8655052124662393,2.519466515720637,2.573208158219954
0.8655052124662393,0.9943605545165483,2.573208158219954,2.622678541227674
0.9943605545165483,1.1248651626220985,2.622678541227674,2.6676110424490713
1.1248651626220985,1.2569283609382234,2.6676110424490713,2.707724636003813
1.2569283609382234,1.390435848691762,2.707724636003813,2.7427261076548337
1.390435848691762,1.5252412497271897,2.7427261076548337,2.772326176516457
1.5252412497271897,1.6611668872214636,2.772326176516457,2.7962374819969256
1.6611668872214636,1.7980024483649146,2.7962374819969256,2.8142052360865537
1.7980024483649146,1.9355029149963747,2.8142052360865537,2.826033821819756
1.9355029149963747,2.0733951327367883,2.826033821819756,2.8316535293218292
2.0733951327367883,2.211401410160997,2.8316535293218292,2.831215070905649
2.211401410160997,2.3492824371815937,2.831215070905649,2.825326870500186
2.3492824371815937,2.4869344571205505,2.825326870500186,2.815671080317614
-0.1,-0.1,1.756495994427029,1.756495994427029
-0.1,0.013743736967729209,1.756495994427029,1.834703517318604
0.013743736967729209,0.12939012965932284,1.834703517318604,1.910067176319791
0.12939012965932284,0.24691230497118025,1.910067176319791,1.9824697411248948
0.24691230497118025,0.36628092607317386,1.9824697411248948,2.0517849448566503
0.36628092607317386,0.4874586072556232,2.0517849448566503,2.11788567738425
0.4874586072556232,0.6104037805130588,2.11788567738425,2.1806362922208273
0.6104037805130588,0.7350674461812867,2.1806362922208273,2.239897849884022
0.7350674461812867,0.8613903797273699,2.239897849884022,2.295532483324407
0.8613903797273699,0.9893032044394588,2.295532483324407,2.34740514531183
0.9893032044394588,1.1187213044231445,2.34740514531183,2.3953965058609854
1.1187213044231445,1.2495451181403272,2.3953965058609854,2.4394088088541235
1.2495451181403272,1.3816597426361505,2.4394088088541235,2.479378103896158
1.3816597426361505,1.5149323716968288,2.479378103896158,2.5152994397429786
1.5149323716968288,1.6492078597050122,2.5152994397429786,2.5472783821075735
1.6492078597050122,1.7843028059203812,2.5472783821075735,2.5755881512259466
1.7843028059203812,1.9200277327467976,2.5755881512259466,2.6006957434616655
1.9200277327467976,2.0561706428795516,2.6006957434616655,2.623418515123989
2.0561706428795516,2.192448244457262,2.623418515123989,2.6451919437155906
-0.1,-0.1,1.4708812260536401,1.4708812260536401
-0.1,0.012056640423205964,1.4708812260536401,1.5514905448663558
0.012056640423205964,0.1258899069321614,1.5514905448663558,1.6295699566889137
0.1258899069321614,0.24146023792832252,1.6295699566889137,1.705053691801615
0.24146023792832252,0.3587241599900245,1.705053691801615,1.7778780878154246
0.3587241599900245,0.47763185012099374,1.7778780878154246,1.8479867916798112
0.47763185012099374,0.598123720137848,1.8479867916798112,1.9153360457073876
0.598123720137848,0.7201344800331404,1.9153360457073876,1.9798912510417268
0.7201344800331404,0.8435962283952468,1.9798912510417268,2.041625793822529
0.8435962283952468,0.9684284140504632,2.041625793822529,2.1005396886238614
0.9684284140504632,1.0945379251731935,2.1005396886238614,2.1566658475353755
1.0945379251731935,1.2218192056180952,2.1566658475353755,2.210079550157641
1.2218192056180952,1.3501564471422085,2.210079550157641,2.26091041553733
1.3501564471422085,1.4794024365469227,2.26091041553733,2.3093844080213284
1.4794024365469227,1.6093850931594977,2.3093844080213284,2.355826552523465
1.6093850931594977,1.7399161813630377,2.355826552523465,2.4006740781616642
1.7399161813630377,1.8707695640258368,2.4006740781616642,2.4445220288136307
1.8707695640258368,2.0016657848316424,2.4445220288136307,2.4881533745662003
-0.1,-0.1,1.1852664576802507,1.1852664576802507
-0.1,0.007139790328177589,1.1852664576802507,1.2723062028061665
0.007139790328177589,0.11595370185059051,1.2723062028061665,1.3572421006597546
0.11595370185059051,0.2263992874077894,1.3572421006597546,1.4400445579933014
0.2263992874077894,0.3384218130933023,1.4400445579933014,1.5207009040199024
0.3384218130933023,0.451968500597719,1.5207009040199024,1.5991981535070827
0.451968500597719,0.5669879297080148,1.5991981535070827,1.6755215189200083
0.5669879297080148,0.6834132075313661,1.6755215189200083,1.7496774687426608
0.6834132075313661,0.8011740593454059,1.7496774687426608,1.821688357453715
0.8011740593454059,0.9202024760272355,1.821688357453715,1.8915864252253134
0.9202024760272355,1.0404181614626704,1.8915864252253134,1.9594211425891248
1.0404181614626704,1.1617265548774254,1.9594211425891248,2.025269458402414
1.1617265548774254,1.284038393965962,2.025269458402414,2.0892368006620012
-0.1,-0.1,0.8996516893068619,0.8996516893068619
-0.1,-0.0053863161755317995,0.8996516893068619,1.0001384762069616
-0.0053863161755317995,0.09197456373259102,1.0001384762069616,1.097968882285907
0.09197456373259102,0.1918423029693818,1.097968882285907,1.1932456014234634
0.1918423029693818,0.2940012673021505,1.1932456014234634,1.2860569512926956
0.2940012673021505,0.3982954143309826,1.2860569512926956,1.3764614233184833
0.3982954143309826,0.5045882953499741,1.3764614233184833,1.46451114941691
3.8986067572274474,3.86764087587728,1.0424590734935564,1.1769647555181064
3.86764087587728,3.831787931260476,1.1769647555181064,1.310248420021336
3.831787931260476,3.7907689294107323,1.310248420021336,1.4420298231405717
3.7907689294107323,3.7442992123863075,1.4420298231405717,1.5719836223539914
3.7442992123863075,3.6920927512499726,1.5719836223539914,1.6997348739578795
3.987640098906844,3.945852207417872,1.352474993762674,1.484014683050025
3.945852207417872,3.8986067572274474,1.484014683050025,1.6136886102403345
3.8986067572274474,3.8456002908577673,1.6136886102403345,1.7411092665059014
3.8456002908577673,3.7865357915325855,1.7411092665059014,1.8658302556206405
3.7865357915325855,3.7211363703267204,1.8658302556206405,1.9873409971956906
3.7211363703267204,3.649156500897877,1.9873409971956906,2.105064088987005
3.649156500897877,3.57039961301531,2.105064088987005,2.218358343224599
3.57039961301531,3.484763309321021,2.218358343224599,2.3265340903053535
3.484763309321021,3.3922442780149193,2.3265340903053535,2.4288696823716314
3.3922442780149193,3.2929602081066793,2.4288696823716314,2.5246422430235933
3.2929602081066793,3.1872184108753303,2.5246422430235933,2.613208334600603
3.1872184108753303,3.07550065358174,2.613208334600603,2.6940746990923303
3.07550065358174,2.9586398284559388,2.6940746990923303,2.767227866788099
2.9586398284559388,2.9586398284559388,2.767227866788099,2.767227866788099
2.9586398284559388,2.9008954098913344,2.767227866788099,2.8007310210925076
2.9008954098913344,2.9008954098913344,2.8007310210925076,2.8007310210925076
2.9008954098913344,2.8706376957484,2.8007310210925076,2.818415817309221
2.8706376957484,2.8706376957484,2.818415817309221,2.818415817309221
3.9653070620677746,3.8986067572274474,1.9213075479464705,2.042110762800418
3.8986067572274474,3.8252200811066075,2.042110762800418,2.158958214476797
3.8252200811066075,3.744909858086861,2.158958214476797,2.2711461136967883
3.744909858086861,3.657495250754368,2.2711461136967883,2.377879471392793
3.657495250754368,3.562897729147839,2.377879471392793,2.478278929617984
3.562897729147839,3.4611224605754773,2.478278929617984,2.571364452224596
3.4611224605754773,3.3522865978148455,2.571364452224596,2.656043208962013
3.3522865978148455,3.2365893503958394,2.656043208962013,2.7309875557323355
3.2365893503958394,3.1141281996882504,2.7309875557323355,2.794122097152746
3.1141281996882504,3.1141281996882504,2.794122097152746,2.794122097152746
4.000000000000001,3.9806576531120874,2.1887875797634644,2.2168001665225687
3.9806576531120874,3.8986067572274474,2.2168001665225687,2.327725531173807
3.8986067572274474,3.809326170104767,2.327725531173807,2.4328910649793776
3.809326170104767,3.7126910843486,2.4328910649793776,2.531317492235505
3.7126910843486,3.608679499675534,2.531317492235505,2.62187948106549
3.608679499675534,3.4973759728049387,2.62187948106549,2.703260821472039
3.4973759728049387,3.378989040387721,2.703260821472039,2.7738211417816925
3.378989040387721,3.2537420826681958,2.7738211417816925,2.83113796788709
3.2537420826681958,3.2537420826681958,2.83113796788709,2.83113796788709
3.2537420826681958,3.142654750684806,2.83113796788709,2.866615279803683
3.142654750684806,3.142654750684806,2.866615279803683,2.866615279803683
4.000000000000001,3.989208902523798,2.353163715326811,2.366495720366372
3.989208902523798,3.8986067572274474,2.366495720366372,2.4705329153605016
3.8986067572274474,3.800582687355093,2.4705329153605016,2.567570314191008
3.800582687355093,3.695126705294853,2.567570314191008,2.6564297837809177
3.695126705294853,3.582336659028488,2.6564297837809177,2.7357076455401184
3.8986067572274474,3.781690296766431,2.756147683733891,2.8291953459709247
3.781690296766431,3.6580063780627587,2.8291953459709247,2.889912147215726
3.6580063780627587,3.5282891176400626,2.889912147215726,2.936053411944007
3.5282891176400626,3.394673946913071,2.936053411944007,2.964532542475579
3.394673946913071,3.271200192165299,2.964532542475579,2.9725272393464506
3.8986067572274474,3.766608071062641,3.327377220480669,3.2878130252474835
3.766608071062641,3.637235627201906,3.2878130252474835,3.2405699885772647
3.637235627201906,3.5104531949901867,3.2405699885772647,3.1871843437061376
3.5104531949901867,3.3857124783447103,3.1871843437061376,3.1289755993297343
3.965424868227809,3.965424868227809,3.7331468964723897,3.7331468964723897
3.965424868227809,3.8986067572274474,3.7331468964723897,3.6129919888540583
3.8986067572274474,3.814355695754458,3.6129919888540583,3.5045484688082946
3.814355695754458,3.730436909342862,3.5045484688082946,3.417548658629088
3.730436909342862,3.6292259003586835,3.417548658629088,3.3296957822005684
3.6129919888540583,3.6129919888540583,3.8986067572274474,3.8986067572274474
3.6129919888540583,3.64611898439727,3.8986067572274474,3.8039007594189678
3.64611898439727,3.662401741311474,3.8039007594189678,3.702861987018275
3.662401741311474,3.659720458527136,3.702861987018275,3.6073649462760358
3.659720458527136,3.640544006873272,3.6073649462760358,3.518694724606717
3.640544006873272,3.607032906486792,3.518694724606717,3.436511106628781
3.210100410154748,3.224066599821251,4.000000000000001,3.989525579011026
3.224066599821251,3.327377220480669,3.989525579011026,3.8986067572274474
3.327377220480669,3.327377220480669,3.8986067572274474,3.8986067572274474
3.327377220480669,3.4002099206777596,3.8986067572274474,3.8115084622172497
3.4002099206777596,3.458094665332825,3.8115084622172497,3.7124228863415887
3.458094665332825,3.4924953735203332,3.7124228863415887,3.614199556890026
3.4924953735203332,3.504779236382454,3.614199556890026,3.521254768371586
3.504779236382454,3.4980085952114846,3.521254768371586,3.4359547074135404
3.4980085952114846,3.475630466886264,3.4359547074135404,3.3588037074207495
3.475630466886264,3.4400569924760718,3.3588037074207495,3.2883199993161245
3.0250890846445997,3.0697452833891554,4.000000000000001,3.974629517743972
3.0697452833891554,3.1845698362939743,3.974629517743972,3.8986067572274474
3.1845698362939743,3.286719509020972,3.8986067572274474,3.8064774517430338
3.286719509020972,3.362579336881197,3.8064774517430338,3.7102963866882055
2.9185816293082234,3.0417624521072804,3.960365274179488,3.8986067572274474
3.0417624521072804,3.15583727325595,3.8986067572274474,3.821507187448141
3.15583727325595,3.2530302987339237,3.821507187448141,3.731732604454605
3.2530302987339237,3.3257382136162437,3.731732604454605,3.6365113754916907
3.3257382136162437,3.3728294520715805,3.6365113754916907,3.5407610386568225
3.3728294520715805,3.3951415621145564,3.5407610386568225,3.4496386827710293
3.3951415621145564,3.395943868687221,3.4496386827710293,3.3669206327006878
3.395943868687221,3.3797122710748306,3.3669206327006878,3.2935607511236076
1.530514868023551,1.6646981659953075,3.879981291609841,3.9122643075052816
1.6646981659953075,1.8001671198583482,3.9122643075052816,3.938611147084466
1.8001671198583482,1.9367335831428525,3.938611147084466,3.9584553091928014
1.9367335831428525,2.0741379986548716,3.9584553091928014,3.971159312211691
2.0741379986548716,2.2120318727387005,3.971159312211691,3.9759962481131557
2.2120318727387005,2.3499433863709207,3.9759962481131557,3.972139171977052
2.3499433863709207,2.4872284488972713,3.972139171977052,3.9586619822540894
2.4872284488972713,2.6230209239834092,3.9586619822540894,3.9345361881419163
2.6230209239834092,2.756147683733891,3.9345361881419163,3.8986067572274474
3.7065936912858746,3.7188906080859834,4.000000000000001,3.9663431586947193
3.7188906080859834,3.746570554468085,3.9663431586947193,3.8634949903278084
3.746570554468085,3.755799373040753,3.8634949903278084,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.755799373040753,3.755799373040753,3.755799373040753
3.755799373040753,3.747300620241423,3.755799373040753,3.6633608523094168
3.747300620241423,3.722765994178347,3.6633608523094168,3.5715574477968923
0.3198353373816545,0.4383557688845623,3.329551393851227,3.4003113320371394
0.4383557688845623,0.5585883310963963,3.4003113320371394,3.468119284653117
0.5585883310963963,0.680531744741134,3.468119284653117,3.532796614929412
0.680531744741134,0.8041829337324466,3.532796614929412,3.594142412642345
0.8041829337324466,0.9295336971058527,3.594142412642345,3.651932242593485
0.9295336971058527,1.0565697166978307,3.651932242593485,3.7059126487203513
1.0565697166978307,1.1852664576802507,3.7059126487203513,3.755799373040753
1.1852664576802507,1.3155844219652977,3.755799373040753,3.801277001130257
0.35330243397514505,0.47122953674677825,3.6840530632937187,3.755799373040753
0.47122953674677825,0.5907787584180678,3.755799373040753,3.824807195273078
0.5907787584180678,0.7119525329965102,3.824807195273078,3.890918332888633
0.7119525329965102,0.8347518882957543,3.890918332888633,3.9539560747652804
1.5214791758868869,1.656463703078572,3.6044980485931117,3.633226633751103
1.656463703078572,1.7926475280382956,3.633226633751103,3.6555429417690544
1.7926475280382956,1.9297938206034955,3.6555429417690544,3.6708127160026747
1.9297938206034955,2.067571649193577,3.6708127160026747,3.6783315680961124
2.067571649193577,2.2055339240447966,3.6783315680961124,3.677295585662362
2.2055339240447966,2.3430834342934634,3.677295585662362,3.666774423989304
2.3430834342934634,2.479396636068977,3.666774423989304,3.6457347493701855
2.479396636068977,2.6133402995471964,3.6457347493701855,3.6129919888540583
2.6133402995471964,2.743328131907778,3.6129919888540583,3.5671448050101158
2.743328131907778,2.867002200989522,3.5671448050101158,3.506495121402694
4.000000000000001,3.9973494857657745,2.8978529552391588,2.899284527737205
3.9973494857657745,3.8726359545988145,2.899284527737205,2.9580146604128807
3.8726359545988145,3.7422230523913917,2.9580146604128807,3.00265084407936
3.7422230523913917,3.6074766262843387,3.00265084407936,3.031244137612876
3.6074766262843387,3.4701846046673634,3.031244137612876,3.0417624521072804
3.4701846046673634,3.4701846046673634,3.0417624521072804,3.0417624521072804
2.4803833376163764,2.6133402995471964,3.50667426457215,3.4701846046673634
2.6133402995471964,2.741670021168117,3.4701846046673634,3.4199693024298794
2.741670021168117,2.8624467004302026,3.4199693024298794,3.3538990427646627
2.8624467004302026,2.8624467004302026,3.3538990427646627,3.3538990427646627
2.8624467004302026,2.951307749887516,3.3538990427646627,3.2867444889333504
2.951307749887516,2.951307749887516,3.2867444889333504,3.2867444889333504
2.951307749887516,3.013945187515799,3.2867444889333504,3.220634146835406
3.013945187515799,3.013945187515799,3.220634146835406,3.220634146835406
3.013945187515799,3.0520457272925285,3.220634146835406,3.1599634842906394
3.0520457272925285,3.0520457272925285,3.1599634842906394,3.1599634842906394
0.5633752738533759,0.6864805948660977,3.1556820415886406,3.218116792583886
0.6864805948660977,0.8113590678851961,3.218116792583886,3.2769208492161748
0.8113590678851961,0.9379931218600001,3.2769208492161748,3.3318370107583157
0.9379931218600001,1.066355036187658,3.3318370107583157,3.3825758132492743
1.066355036187658,1.1964018390662081,3.3825758132492743,3.4288144491345487
1.1964018390662081,1.3280738418669455,3.4288144491345487,3.4701846046673634
1.3280738418669455,1.4612881081562359,3.4701846046673634,3.5062696557291733
1.640655274783296,1.77736474299722,3.3150944012998345,3.3339076179066107
1.77736474299722,1.9148793050932,3.3339076179066107,3.3453160319969073
1.9148793050932,2.0528178914210073,3.3453160319969073,3.3485945990944685
2.0528178914210073,2.1906642898551367,3.3485945990944685,3.3429227689518486
2.1906642898551367,2.327725531173807,3.3429227689518486,3.327377220480669
0.3701091290732852,0.4911526883218619,2.7697487393946614,2.8360907221601064
0.4911526883218619,0.6140369209334728,2.8360907221601064,2.8989550679205855
0.6140369209334728,0.7387463533929765,2.8989550679205855,2.9581136844380422
0.7387463533929765,0.8652575775249761,2.9581136844380422,3.0133090178661286
0.8652575775249761,0.9935364464279796,3.0133090178661286,3.0642543516799394
0.36898221444829793,0.490578517671745,2.486290725670816,2.551612658758495
0.490578517671745,0.6140369209334728,2.551612658758495,2.6133402995471964
0.6140369209334728,0.7393315746078094,2.6133402995471964,2.671247302070455
0.7393315746078094,0.8664261575518104,2.671247302070455,2.7250839436913834
0.8664261575518104,0.9952721333272455,2.7250839436913834,2.7745758465421058
0.9952721333272455,1.1258062204088506,2.7745758465421058,2.819418120123203
1.1258062204088506,1.257944885281822,2.819418120123203,2.859275521096789
1.257944885281822,1.3915787652039313,2.859275521096789,2.893781238266503
1.3915787652039313,1.5265606193126195,2.893781238266503,2.9225460038477946
1.5265606193126195,1.6627015216759977,2.9225460038477946,2.9451623700621434
1.6627015216759977,1.7997699311527664,2.9451623700621434,2.9611836819900508
1.7997699311527664,1.9374740978905733,2.9611836819900508,2.970164294873992
0.36897576307571345,0.4905945479093813,2.2006812218726477,2.265963138706728
0.4905945479093813,0.6140369209334728,2.265963138706728,2.327725531173807
0.6140369209334728,0.7392632112741427,2.327725531173807,2.3857835518003156
0.7392632112741427,0.8662219763478969,2.3857835518003156,2.4399449730707015
0.8662219763478969,0.994849196280777,2.4399449730707015,2.4900105811118616
0.4477076151472803,0.5275476347518722,1.1080805224523558,1.2205792755390257
0.5275476347518722,0.6140369209334728,1.2205792755390257,1.3280738418669455
0.6140369209334728,0.7059298819083075,1.3280738418669455,1.4309821017182571
0.7059298819083075,0.8022795873692837,1.4309821017182571,1.5297478963330133
2.3469425392513155,2.481812398981848,3.254672792892941,3.225867138956803
2.481812398981848,2.6133402995471964,3.225867138956803,3.1845698362939743
2.6133402995471964,2.7391387347058966,3.1845698362939743,3.128509416559622
2.7391387347058966,2.7391387347058966,3.128509416559622,3.128509416559622
2.7391387347058966,2.8318934656362305,3.128509416559622,3.0708766188464414
2.8318934656362305,2.8318934656362305,3.0708766188464414,3.0708766188464414
2.8318934656362305,2.8893182650914078,3.0708766188464414,3.0209743424994175
2.8893182650914078,2.8893182650914078,3.0209743424994175,3.0209743424994175
2.8893182650914078,2.919328251089024,3.0209743424994175,2.981999747254307
2.919328251089024,2.919328251089024,2.981999747254307,2.981999747254307
1.498884947055293,1.6346928657741173,3.1362137678274506,3.1607371973813474
1.6346928657741173,1.7715468462561732,3.1607371973813474,3.178470339049662
1.7715468462561732,1.9091468694945268,3.178470339049662,3.188816854870112
1.9091468694945268,2.047106166682472,3.188816854870112,3.1911001691364773
2.047106166682472,2.184918146987113,3.1911001691364773,3.1845698362939743
3.0417624521072804,2.9514687184811845,2.327725531173807,2.4321052006858053
2.9514687184811845,2.8590469596587753,2.4321052006858053,2.5346297826569697
2.8590469596587753,2.7731084944545197,2.5346297826569697,2.642223425506171
2.7731084944545197,2.7731084944545197,2.642223425506171,2.642223425506171
2.7731084944545197,2.750815148491577,2.642223425506171,2.6780351042708395
2.750815148491577,2.750815148491577,2.6780351042708395,2.6780351042708395
2.8989550679205855,2.847705700157309,1.4708812260536401,1.5990311783468405
2.847705700157309,2.791413686957601,1.5990311783468405,1.7250498645698638
2.791413686957601,2.730543256598012,1.7250498645698638,1.848927833081045
2.730543256598012,2.666022683463314,1.848927833081045,1.9709556898515679
2.666022683463314,2.5996938047606357,1.9709556898515679,2.0920211931677453
2.5996938047606357,2.53546070146428,2.0920211931677453,2.214171969120618
2.53546070146428,2.4830440110885372,2.214171969120618,2.3414123132527243
2.4830440110885372,2.4830440110885372,2.3414123132527243,2.3414123132527243
2.4830440110885372,2.4655347069865496,2.3414123132527243,2.414186794816212
2.4655347069865496,2.4655347069865496,2.414186794816212,2.414186794816212
2.4655347069865496,2.4634263948025215,2.414186794816212,2.4783024152915
2.756147683733891,2.7050652490901865,1.4708812260536401,1.5991025354112856
2.7050652490901865,2.649491294530384,1.5991025354112856,1.72544717325166
2.649491294530384,2.5902584609669606,1.72544717325166,1.8501276348418754
2.5902584609669606,2.528975207237085,1.8501276348418754,1.973822881407314
2.528975207237085,2.468834735083134,1.973822881407314,2.0980656935668573
2.6133402995471964,2.562878803590854,1.4708812260536401,1.5993544437640137
2.562878803590854,2.508734955310203,1.5993544437640137,1.7263277524162068
2.508734955310203,2.452315401339318,1.7263277524162068,1.852315382599372
2.452315401339318,2.3962925724714417,1.852315382599372,1.9784739885600722
2.3962925724714417,2.3461086560031177,1.9784739885600722,2.1069612553000585
2.3461086560031177,2.3461086560031177,2.1069612553000585,2.1069612553000585
2.3461086560031177,2.317065033126043,2.1069612553000585,2.213529768718695
2.317065033126043,2.317065033126043,2.213529768718695,2.213529768718695
2.317065033126043,2.308089890375768,2.213529768718695,2.2959182074366185
2.308089890375768,2.308089890375768,2.2959182074366185,2.2959182074366185
2.308089890375768,2.314378912207875,2.2959182074366185,2.368413588371608
2.314378912207875,2.336854513533482,2.368413588371608,2.438793542445897
2.336854513533482,2.370884227410593,2.438793542445897,2.4995098610879283
1.8993033786137237,1.867870215792845,1.4708812260536401,1.6052559785461886
1.867870215792845,1.8462976455820577,1.6052559785461886,1.7413998509216975
1.8462976455820577,1.8462976455820577,1.7413998509216975,1.7413998509216975
1.8462976455820577,1.8417519873420578,1.7413998509216975,1.8581193507652483
1.8417519873420578,1.8417519873420578,1.8581193507652483,1.8581193507652483
1.8417519873420578,1.8526979851825518,1.8581193507652483,1.9588566858259382
1.8526979851825518,1.8806332416449745,1.9588566858259382,2.057757676174083
1.8806332416449745,1.9213997438520334,2.057757676174083,2.1452656094480833
1.9213997438520334,1.9751187735270799,2.1452656094480833,2.2278782106199846
2.184918146987113,2.1411336911348244,1.4708812260536401,1.6017999843581958
2.1411336911348244,2.0991051332097523,1.6017999843581958,1.7332778797300692
2.0991051332097523,2.0641319378264016,1.7332778797300692,1.8666945410927642
2.0641319378264016,2.0455467905483227,1.8666945410927642,2.0029141567131648
2.0455467905483227,2.0455467905483227,2.0029141567131648,2.0029141567131648
2.0455467905483227,2.04773205309867,2.0029141567131648,2.0968716102713874
2.327725531173807,2.2806195704877905,1.4708812260536401,1.6006372850324575
2.2806195704877905,2.232767897922328,1.6006372850324575,1.7301231928551346
2.232767897922328,2.1876994504810297,1.7301231928551346,1.860572131177454
2.1876994504810297,2.152104309220441,1.860572131177454,1.993720613723967
2.152104309220441,2.152104309220441,1.993720613723967,1.993720613723967
2.152104309220441,2.13779999360302,1.993720613723967,2.0972630134972516
2.13779999360302,2.13779999360302,2.0972630134972516,2.0972630134972516
2.13779999360302,2.1399216335082727,2.0972630134972516,2.1850124897630163
2.1399216335082727,2.1597325444165385,2.1850124897630163,2.2726992336286496
2.1597325444165385,2.1924145385719687,2.2726992336286496,2.346977454092009


==> tikz_img/data/cancer/segments_two_compartment_model_learned_vf_with_side_info_deg_4.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> tikz_img/data/cancer/segments_two_compartment_model_vf.csv <==
x1,x2,y1,y2
0.14033437826541284,0.14033437826541284,-0.1,-0.1
0.14033437826541284,0.06895816919959649,-0.1,-0.07003902994192386
0.06895816919959649,0.00021050714221673705,-0.07003902994192386,-0.03512517671472713
0.00021050714221673705,0.00021050714221673705,-0.03512517671472713,-0.03512517671472713
0.00021050714221673705,-0.012873441700844687,-0.03512517671472713,-0.024323410542539947
-0.012873441700844687,-0.012873441700844687,-0.024323410542539947,-0.024323410542539947
-0.012873441700844687,-0.015274499011127707,-0.024323410542539947,-0.01785478548320446
-0.015274499011127707,-0.013988238692891175,-0.01785478548320446,-0.01131835904535701
-0.013988238692891175,-0.008976253382328173,-0.01131835904535701,-0.002158052394484869
-0.008976253382328173,0.0007206225422250329,-0.002158052394484869,0.012214203433708493
0.0007206225422250329,0.01782540660636739,0.012214203433708493,0.03589443279718632
0.01782540660636739,0.043146860741896886,0.03589443279718632,0.07023733362507464
0.043146860741896886,0.08920684078104416,0.07023733362507464,0.1301879847399787
0.08920684078104416,0.13630807596739286,0.1301879847399787,0.19043802883989772
0.13630807596739286,0.18450227909664083,0.19043802883989772,0.2500600370781262
0.18450227909664083,0.23386405537998325,0.2500600370781262,0.30891326863276236
0.23386405537998325,0.28442973096175517,0.30891326863276236,0.3667301389271155
0.28442973096175517,0.33631535784831135,0.3667301389271155,0.42352920859791643
0.33631535784831135,0.38969150095383853,0.42352920859791643,0.4792044918972418
0.38969150095383853,0.44429174660566695,0.4792044918972418,0.5335387294933468
0.44429174660566695,0.5000885981946737,0.5335387294933468,0.5863192967020069
0.5000885981946737,0.5572079768404615,0.5863192967020069,0.6376284701349654
0.5572079768404615,0.615598127793786,0.6376284701349654,0.6874861209223091
0.615598127793786,0.675057434827019,0.6874861209223091,0.7359056442522259
0.675057434827019,0.7354715352423766,0.7359056442522259,0.7828319965356807
0.7354715352423766,0.7962846545869119,0.7828319965356807,0.8274595479638676
0.7962846545869119,0.7962846545869119,0.8274595479638676,0.8274595479638676
0.7962846545869119,0.8295760603017638,0.8274595479638676,0.8525361351508113
0.8295760603017638,0.8295760603017638,0.8525361351508113,0.8525361351508113
0.8295760603017638,0.8568764397177326,0.8525361351508113,0.8723887121192924
0.8568764397177326,0.8568764397177326,0.8723887121192924,0.8723887121192924
0.8568764397177326,0.8765136449957113,0.8723887121192924,0.886435034697966
0.8765136449957113,0.8765136449957113,0.886435034697966,0.886435034697966
0.8765136449957113,0.8912938769760325,0.886435034697966,0.8965764504400227
0.8912938769760325,0.8912938769760325,0.8965764504400227,0.8965764504400227
0.8912938769760325,0.9000493740595744,0.8965764504400227,0.9031908997161612
0.9000493740595744,0.906868320386761,0.9031908997161612,0.9081438853494613
0.906868320386761,0.9105979912650931,0.9081438853494613,0.9115175511551589
0.9105979912650931,0.9149182137069417,0.9115175511551589,0.9139731125125597
0.9149182137069417,0.9149182137069417,0.9139731125125597,0.9139731125125597
0.9149182137069417,0.9174165663883428,0.9139731125125597,0.915688669665153
0.9174165663883428,0.9174165663883428,0.915688669665153,0.915688669665153
0.9174165663883428,0.9192213661880001,0.915688669665153,0.9168897981213758
0.9192213661880001,0.9192213661880001,0.9168897981213758,0.9168897981213758
0.9192213661880001,0.9204651291787073,0.9168897981213758,0.9177493536384506
0.9204651291787073,0.9204651291787073,0.9177493536384506,0.9177493536384506
0.9204651291787073,0.9213481342900508,0.9177493536384506,0.9183586595207839
0.9213481342900508,0.9213481342900508,0.9183586595207839,0.9183586595207839
0.9213481342900508,0.922012222786205,0.9183586595207839,0.9187722165741771
0.922012222786205,0.9227785163124719,0.9187722165741771,0.9188983613620642
0.9227785163124719,0.9231590055260285,0.9188983613620642,0.9190707535891053
0.9231590055260285,0.9233458472217212,0.9190707535891053,0.919250460546518
0.9233458472217212,0.9235155940471999,0.919250460546518,0.9193575380182996
0.9235155940471999,0.9236654082716383,0.9193575380182996,0.919415689257972
0.9236654082716383,0.9237844428396605,0.919415689257972,0.9194484027151603
0.9237844428396605,0.9238800282913179,0.9194484027151603,0.9194635048829923
0.9238800282913179,0.923951315427623,0.9194635048829923,0.9194708546930891
0.923951315427623,0.9240064118502457,0.9194708546930891,0.9194720891119655
0.9240064118502457,0.924045671652025,0.9194720891119655,0.9194719640956229
0.924045671652025,0.9240757771186164,0.9194719640956229,0.9194697209558381
0.9240757771186164,0.9240962053356355,0.9194697209558381,0.9194682129493589
0.9240962053356355,0.9241122481790761,0.9194682129493589,0.9194657628472039
0.9241122481790761,0.9241223394207746,0.9194657628472039,0.9194645957801008
0.9241223394207746,0.9241308893104901,0.9194645957801008,0.9194626808952798
0.9241308893104901,0.9241355278494648,0.9194626808952798,0.9194621205533621
0.9241355278494648,0.9241402327224014,0.9194621205533621,0.9194607184706692
0.9241402327224014,0.9241420595054549,0.9194607184706692,0.9194606446020396
0.9241420595054549,0.924144853362069,0.9194606446020396,0.9194595801740079
0.924144853362069,0.9241452422636197,0.9194595801740079,0.9194598313214583
0.9241452422636197,0.9241471206177333,0.9194598313214583,0.9194589514577945
0.9241471206177333,0.9241467670311784,0.9194589514577945,0.9194594087439111
0.9241467670311784,0.924148232538308,0.9194594087439111,0.9194586112514297
0.924148232538308,0.9241474806489153,0.9194586112514297,0.9194592021636664
0.9241474806489153,0.9241487843418558,0.9194592021636664,0.9194584256959487
0.9241487843418558,0.9241478007129117,0.9194584256959487,0.9194591104874549
0.9241478007129117,0.9241490678078687,0.9194591104874549,0.9194583197783411
0.9241490678078687,0.9241479306392745,0.9194583197783411,0.9194590786393299
0.9241479306392745,0.9241492244879627,0.9194590786393299,0.9194582533919476
0.9241492244879627,0.9241479685097714,0.9194582533919476,0.9194590777822146
0.9241479685097714,0.9241493225102811,0.9194590777822146,0.9194582057400448
0.9241493225102811,0.9241479611873092,0.9194582057400448,0.9194590932526606
0.9241479611873092,0.9241493944870595,0.9194590932526606,0.9194581662497313
0.9241493944870595,0.9241479308545436,0.9194581662497313,0.919459117777493
0.9241479308545436,0.9241494559981153,0.919459117777493,0.9194581295998322
0.9241494559981153,0.924147887887666,0.9194581295998322,0.919459147843592
0.924147887887666,0.9241495145158717,0.919459147843592,0.9194580931066071
0.9241495145158717,0.92414783704629,0.9194580931066071,0.9194591818182128
0.92414783704629,0.924149573680828,0.9194591818182128,0.9194580553865513
0.924149573680828,0.9241477804277031,0.9194580553865513,0.9194592189984906
0.9241477804277031,0.9241496353363824,0.9194592189984906,0.9194580156859465
0.9241496353363824,0.9241477188679145,0.9194580156859465,0.9194592591393637
0.9241477188679145,0.9241497004921574,0.9194592591393637,0.9194579735496465
0.9241497004921574,0.9241476526023084,0.9194579735496465,0.9194593022224927
0.9241476526023084,0.9241497697782365,0.9194593022224927,0.9194579286591918
0.9241497697782365,0.924147581575408,0.9194579286591918,0.9194593483445924
0.924147581575408,0.9241498436588603,0.9194593483445924,0.9194578807542063
0.9241498436588603,0.924147505585155,0.9194578807542063,0.9194593976641902
0.924147505585155,0.9241499225330251,0.9194593976641902,0.9194578295942676
0.9241499225330251,0.9241474243494548,0.9194578295942676,0.9194594503766976
0.9241474243494548,0.9241500067821501,0.9194594503766976,0.9194577749402465
0.9241500067821501,0.9241473375363142,0.9194577749402465,0.9194595067031034
0.9241473375363142,0.924150096793089,0.9194595067031034,0.9194577165449181
0.924150096793089,0.9241472447769522,0.9194577165449181,0.9194595668851911
0.9241472447769522,0.9241501929697314,0.9194595668851911,0.919457654147941
0.9241501929697314,0.9241471456709404,0.919457654147941,0.9194596311838897
0.9241471456709404,0.9241502957393709,0.9194596311838897,0.9194575874728564
0.9241502957393709,0.9241470397875812,0.9194575874728564,0.9194596998791374
0.9241470397875812,0.9241504055567203,0.9194596998791374,0.9194575162249935
0.9241504055567203,0.9241469266654844,0.9194575162249935,0.9194597732705022
0.9241469266654844,0.9241505229069223,0.9194597732705022,0.9194574400897494
0.9241505229069223,0.924146805811238,0.9194574400897494,0.9194598516781979
0.924146805811238,0.9241506483081677,0.9194598516781979,0.9194573587309914
0.9241506483081677,0.9241466766975873,0.9194573587309914,0.9194599354443366
0.9241466766975873,0.9241507823142326,0.9194599354443366,0.9194572717894606
0.9241507823142326,0.9241465387613056,0.9194572717894606,0.91946002493434
0.9241465387613056,0.9241509255170622,0.91946002493434,0.9194571788811153
0.9241509255170622,0.9241463914008406,0.9194571788811153,0.9194601205384819
0.9241463914008406,0.9241510785494876,0.9194601205384819,0.9194570795953781
0.9241510785494876,0.9241462339737608,0.9194570795953781,0.9194602226735508
0.9241462339737608,0.9241512420881036,0.9194602226735508,0.9194569734932733
0.9241512420881036,0.9241460657940176,0.9194569734932733,0.9194603317846283
0.9241460657940176,0.9241514168563444,0.9194603317846283,0.9194568601054319
0.9241514168563444,0.9241458861290165,0.9194568601054319,0.9194604483469911
0.9241458861290165,0.9241516036277729,0.9194604483469911,0.9194567389299596
0.9241516036277729,0.9241456941964891,0.9194567389299596,0.9194605728681405
0.9241456941964891,0.9241518032296058,0.9194605728681405,0.919456609430149
0.9241518032296058,0.9241454891611568,0.919456609430149,0.9194607058899663
0.9241454891611568,0.9241520165464924,0.9194607058899663,0.919456471032028
0.9241520165464924,0.9241452701311742,0.919456471032028,0.9194608479910539
0.9241452701311742,0.9241522445245677,0.9194608479910539,0.9194563231217298
0.9241522445245677,0.9241450361543363,0.9194563231217298,0.9194609997891455
0.9241450361543363,0.9241524881758015,0.9194609997891455,0.9194561650426701
0.9241524881758015,0.9241447862140334,0.9194561650426701,0.9194611619437628
0.9241447862140334,0.9241527485826683,0.9194611619437628,0.9194559960925187
0.9241527485826683,0.924144519224945,0.9194559960925187,0.9194613351590014
0.924144519224945,0.9241530269031605,0.9194613351590014,0.9194558155199436
0.9241530269031605,0.9241442340284413,0.9194558155199436,0.9194615201865118
0.9241442340284413,0.9241533243761749,0.9194615201865118,0.9194556225211176
0.9241533243761749,0.9241439293876922,0.9194556225211176,0.9194617178286731
0.9241439293876922,0.9241536423273055,0.9194617178286731,0.9194554162359584
0.9241536423273055,0.9241436039824472,0.9194554162359584,0.9194619289419789
0.9241436039824472,0.9241539821750683,0.9194619289419789,0.919455195744089
0.9241539821750683,0.9241432564034747,0.919455195744089,0.9194621544406422
0.9241432564034747,0.9241543454376043,0.9194621544406422,0.9194549600604879
0.9241543454376043,0.924142885146639,0.9194549600604879,0.9194623953004387
0.924142885146639,0.9241547337398931,0.9194623953004387,0.919454708130807
0.9241547337398931,0.9241424886065809,0.919454708130807,0.9194626525628044
0.9241424886065809,0.9241551488215284,0.9194626525628044,0.9194544388263267
0.9241551488215284,0.9241420650699906,0.9194544388263267,0.9194629273391982
0.9241420650699906,0.9241555925450983,0.9194629273391982,0.9194541509385158
0.9241555925450983,0.92414161270843,0.9194541509385158,0.9194632208157577
0.92414161270843,0.9241560669052323,0.9194632208157577,0.9194538431731604
0.9241560669052323,0.924141129570686,0.9194538431731604,0.919463534258257
0.924141129570686,0.9241565740383691,0.919463534258257,0.9194535141440247
0.9241565740383691,0.9241406135746145,0.9194535141440247,0.9194638690173963
0.9241406135746145,0.9241571162333192,0.9194638690173963,0.9194531623659953
0.9241571162333192,0.9241400624984429,0.9194531623659953,0.919464226534442
0.9241400624984429,0.9241576959426926,0.919464226534442,0.9194527862476628
0.9241576959426926,0.9241394739714884,0.9194527862476628,0.9194646083472445
0.9241394739714884,0.9241583157952865,0.9194646083472445,0.9194523840832843
0.9241583157952865,0.9241388454642553,0.9194523840832843,0.9194650160966612
0.9241388454642553,0.9241589786095173,0.9194650160966612,0.9194519540440623
0.9241589786095173,0.9241381742778537,0.9194519540440623,0.9194654515334147
0.9241381742778537,0.9241596874080159,0.9194654515334147,0.9194514941686714
0.9241596874080159,0.9241374575326976,0.9194514941686714,0.9194659165254219
0.9241374575326976,0.9241604454335063,0.9194659165254219,0.919451002352952
0.9241604454335063,0.9241366921564133,0.919451002352952,0.919466413065633
0.9241366921564133,0.9241612561661071,0.919466413065633,0.9194504763386783
0.9241612561661071,0.9241358748708989,0.9194504763386783,0.9194669432804213
0.9241358748708989,0.9241621233422227,0.9194669432804213,0.9194499137012965
0.9241621233422227,0.9241350021784535,0.9194499137012965,0.919467509438575
0.9241350021784535,0.9241630509752011,0.919467509438575,0.9194493118365131
0.9241630509752011,0.9241340703468922,0.9194493118365131,0.9194681139609454
0.9241340703468922,0.9241640433779786,0.9194681139609454,0.9194486679455952
0.9241640433779786,0.9241330753935467,0.9194486679455952,0.9194687594308185
0.9241330753935467,0.9241651051879539,0.9194687594308185,0.9194479790192215
0.9241651051879539,0.9241320130680372,0.9194479790192215,0.9194694486050808
0.9241320130680372,0.92416624139438,0.9194694486050808,0.9194472418196987
0.92416624139438,0.924130878833681,0.9194472418196987,0.9194701844262693
0.924130878833681,0.9241674573686064,0.9194701844262693,0.9194464528613276
0.9241674573686064,0.9241296678473795,0.9194464528613276,0.9194709700356057
0.9241296678473795,0.9241687588975648,0.9194709700356057,0.919445608388663
0.9241687588975648,0.9241283749378043,0.919445608388663,0.919471808787134
0.9241283749378043,0.9241701522209521,0.919471808787134,0.9194447043523689
0.9241701522209521,0.9241269945816529,0.9194447043523689,0.9194727042631045
0.9241269945816529,0.9241716440726616,0.9194727042631045,0.9194437363823204
0.9241716440726616,0.9241255208777225,0.9194437363823204,0.9194736602907744
0.9241255208777225,0.9241732417270995,0.9194736602907744,0.9194426997575279
0.9241732417270995,0.9241239475184834,0.9194426997575279,0.9194746809608244
0.9241239475184834,0.9241749530511522,0.9194746809608244,0.9194415893723945
0.9241749530511522,0.9241222677587778,0.9194415893723945,0.9194757706476392
0.9241222677587778,0.9241767865627232,0.9194757706476392,0.9194403996987038
0.9241767865627232,0.9241204743811849,0.9194403996987038,0.9194769340317438
0.9241204743811849,0.9241787514969332,0.9194769340317438,0.919439124742634
0.9241787514969332,0.9241185596575042,0.919439124742634,0.919478176124754
0.9241185596575042,0.924180857881315,0.919478176124754,0.9194377579959269
0.924180857881315,0.924116515305678,0.9194377579959269,0.9194795022972811
0.924116515305678,0.9241831166215998,0.9194795022972811,0.9194362923801803
0.9241831166215998,0.9241143324413369,0.9194362923801803,0.9194809183103153
0.9241143324413369,0.9241849632219276,0.9194809183103153,0.9194350872140012
0.9241849632219276,0.9241124966391799,0.9194350872140012,0.9194821044939182
0.9241124966391799,0.9241835352478284,0.9194821044939182,0.9194359692627153
0.9241835352478284,0.9241134974406812,0.9194359692627153,0.9194814253578479
0.9241134974406812,0.9241842956838225,0.9194814253578479,0.9194354817377147
0.9241842956838225,0.9241128146748346,0.9194354817377147,0.9194818722250443
0.9241128146748346,0.9241837677383115,0.9194818722250443,0.9194358109770154
0.9241837677383115,0.924113210849626,0.9194358109770154,0.9194816062715437
0.924113210849626,0.9241840703618475,0.9194816062715437,0.9194356185840195
0.9241840703618475,0.9241129527570145,0.9194356185840195,0.9194817763619129
0.9241129527570145,0.9241838714419891,0.9194817763619129,0.919435743280489
0.9241838714419891,0.9241131074523977,0.919435743280489,0.9194816730708849
0.9241131074523977,0.924183989918031,0.9194816730708849,0.9194356682700026
0.924183989918031,0.9241130090292756,0.9194356682700026,0.9194817381704571
0.9241130090292756,0.9241839141919436,0.9194817381704571,0.9194357158707142
0.9241839141919436,0.9241130690212332,0.9194357158707142,0.9194816982221198
0.9241130690212332,0.9241839601985514,0.9194816982221198,0.9194356868030883
0.9241839601985514,0.9241130313129847,0.9194356868030883,0.9194817232104645
0.9241130313129847,0.9241839312124925,0.9194817232104645,0.919435705049548
0.9241839312124925,0.9241130544975241,0.919435705049548,0.9194817077933438
0.9241130544975241,0.9241839490042255,0.9194817077933438,0.9194356938203291
0.9241839490042255,0.9241130400155203,0.9194356938203291,0.9194817173995901
0.9241130400155203,0.9241839378772835,0.9194817173995901,0.9194357008298267
0.9241839378772835,0.9241130489595212,0.9194357008298267,0.9194817114562669
0.9241130489595212,0.9241839447432464,0.9194817114562669,0.9194356964987193
0.9241839447432464,0.9241130433906543,0.9194356964987193,0.9194817151520828
0.9241130433906543,0.9241839404655728,0.9194817151520828,0.9194356991944995
0.9241839404655728,0.9241130468378763,0.9194356991944995,0.9194817128622205
0.9241130468378763,0.9241839431123403,0.9194817128622205,0.919435697525356
0.9241839431123403,0.9241130446950497,0.919435697525356,0.9194817142846895
0.9241130446950497,0.9241839414665559,0.9194817142846895,0.9194356985627293
0.9241839414665559,0.9241130460230659,0.9194356985627293,0.919481713402701
0.9241130460230659,0.924183942486296,0.919481713402701,0.9194356979197366
0.924183942486296,0.9241130451982588,0.9194356979197366,0.9194817139503043
0.9241130451982588,0.9241839418528491,0.9194817139503043,0.919435698319052
0.9241839418528491,0.9241130457097438,0.919435698319052,0.9194817136106394
0.9241130457097438,0.9241839422456201,0.9194817136106394,0.9194356980714099
0.9241839422456201,0.9241130453922081,0.9194356980714099,0.9194817138214707
0.9241130453922081,0.9241839420017627,0.9194817138214707,0.9194356982251418
0.9241839420017627,0.9241130455891821,0.9194356982251418,0.9194817136906716
0.9241130455891821,0.9241839421530232,0.9194817136906716,0.9194356981297757
0.9241839421530232,0.9241130454669259,0.9194356981297757,0.9194817137718477
0.9241130454669259,0.9241839420591359,0.9194817137718477,0.9194356981889654
0.9241839420591359,0.9241130455427758,0.9194356981889654,0.9194817137214811
0.9241130455427758,0.9241839421173835,0.9194817137214811,0.9194356981522424
0.9241839421173835,0.9241130454957035,0.9194356981522424,0.9194817137527372
0.9241130454957035,0.9241839420812342,0.9194817137527372,0.9194356981750323
0.9241839420812342,0.9241130455249104,0.9194356981750323,0.9194817137333432
0.9241130455249104,0.9241839421036634,0.9194817137333432,0.9194356981608919
0.9241839421036634,0.9241130455067857,0.9194356981608919,0.919481713745378
0.9241130455067857,0.9241839420897447,0.919481713745378,0.9194356981696666
0.9241839420897447,0.9241130455180321,0.9194356981696666,0.9194817137379104
0.9241130455180321,0.9241839420983812,0.9194817137379104,0.9194356981642219
0.9241839420983812,0.9241130455110534,0.9194356981642219,0.9194817137425443
0.9241130455110534,0.9241839420930219,0.9194817137425443,0.9194356981676005
0.9241839420930219,0.9241130455153835,0.9194356981676005,0.919481713739669
0.9241130455153835,0.924183942096347,0.919481713739669,0.9194356981655042
0.924183942096347,0.9241130455126966,0.9194356981655042,0.9194817137414532
0.9241130455126966,0.9241839420942838,0.9194817137414532,0.9194356981668049
0.9241839420942838,0.9241130455143637,0.9194356981668049,0.919481713740346
0.9241130455143637,0.9241839420955641,0.919481713740346,0.9194356981659978
0.9241839420955641,0.9241130455133292,0.9194356981659978,0.919481713741033
0.9241130455133292,0.9241839420947694,0.919481713741033,0.9194356981664987
0.9241839420947694,0.9241130455139711,0.9194356981664987,0.9194817137406067
0.9241130455139711,0.9241839420952628,0.9194817137406067,0.9194356981661879
0.9241839420952628,0.924113045513573,0.9194356981661879,0.9194817137408714
0.924113045513573,0.9241839420949566,0.9194817137408714,0.9194356981663808
0.9241839420949566,0.9241130455138201,0.9194356981663808,0.9194817137407073
0.9241130455138201,0.9241839420951466,0.9194817137407073,0.9194356981662611
0.9241839420951466,0.9241130455136669,0.9194356981662611,0.919481713740809
0.9241130455136669,0.9241839420950287,0.919481713740809,0.9194356981663355
0.9241839420950287,0.9241130455137622,0.9194356981663355,0.9194817137407457
0.9241130455137622,0.924183942095102,0.9194817137407457,0.9194356981662893
0.924183942095102,0.9241130455137029,0.9194356981662893,0.9194817137407852
0.9241130455137029,0.9241839420950567,0.9194817137407852,0.919435698166318
0.9241839420950567,0.9241130455137397,0.919435698166318,0.9194817137407606
0.9241130455137397,0.9241839420950849,0.9194817137407606,0.9194356981663
0.9241839420950849,0.9241130455137164,0.9194356981663,0.9194817137407759
0.9241130455137164,0.9241839420950672,0.9194817137407759,0.9194356981663113
0.9241839420950672,0.9241130455137311,0.9194356981663113,0.9194817137407664
0.9241130455137311,0.9241839420950783,0.9194817137407664,0.9194356981663042
0.9241839420950783,0.924113045513722,0.9194356981663042,0.9194817137407724
0.924113045513722,0.9241839420950712,0.9194817137407724,0.9194356981663087
0.9241839420950712,0.924113045513728,0.9194356981663087,0.9194817137407686
0.924113045513728,0.9241839420950758,0.9194817137407686,0.9194356981663058
0.9241839420950758,0.924113045513724,0.9194356981663058,0.919481713740771
0.924113045513724,0.9241839420950727,0.919481713740771,0.9194356981663078
0.9241839420950727,0.9241130455137266,0.9194356981663078,0.9194817137407693
0.9241130455137266,0.9241839420950747,0.9194817137407693,0.9194356981663064
0.9241839420950747,0.9241130455137249,0.9194356981663064,0.9194817137407704
0.9241130455137249,0.9241839420950736,0.9194817137407704,0.9194356981663071
0.9241839420950736,0.9241130455137255,0.9194356981663071,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663067
0.924183942095074,0.9241130455137253,0.9194356981663067,0.9194817137407699
0.9241130455137253,0.9241839420950738,0.9194817137407699,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.9241130455137255,0.924183942095074,0.9194817137407699,0.9194356981663069
0.924183942095074,0.9241130455137253,0.9194356981663069,0.9194817137407701
0.9241130455137253,0.9241839420950738,0.9194817137407701,0.9194356981663069
0.9241839420950738,0.9241130455137255,0.9194356981663069,0.9194817137407699
0.38066875653082566,0.38066875653082566,-0.1,-0.1
0.38066875653082566,0.30803766724281945,-0.1,-0.0732086896657028
0.30803766724281945,0.23715710987094243,-0.0732086896657028,-0.042138257392999576
0.23715710987094243,0.1693324291935566,-0.042138257392999576,-0.005006237282588616
0.1693324291935566,0.1693324291935566,-0.005006237282588616,-0.005006237282588616
0.1693324291935566,0.1270646160335624,-0.005006237282588616,0.026144520584972714
0.1270646160335624,0.1270646160335624,0.026144520584972714,0.026144520584972714
0.1270646160335624,0.10518075655231443,0.026144520584972714,0.04981914595412176
0.10518075655231443,0.10518075655231443,0.04981914595412176,0.04981914595412176
0.6210031347962386,0.5464613759183476,-0.1,-0.07907034849549838
0.5464613759183476,0.4729218007399546,-0.07907034849549838,-0.05487274586921126
0.4729218007399546,0.4007463940951923,-0.05487274586921126,-0.02689088472601034
0.4007463940951923,0.3305561410093505,-0.02689088472601034,0.00569290891000597
0.3305561410093505,0.2637233087621599,0.00569290891000597,0.044569508691885806
0.2637233087621599,0.2637233087621599,0.044569508691885806,0.044569508691885806
0.2637233087621599,0.21708601532148317,0.044569508691885806,0.08086489062856134
0.21708601532148317,0.21708601532148317,0.08086489062856134,0.08086489062856134
0.21708601532148317,0.19008439776002264,0.08086489062856134,0.11132544558213736
0.19008439776002264,0.19008439776002264,0.11132544558213736,0.11132544558213736
0.19008439776002264,0.17548906356190105,0.11132544558213736,0.1394171580836836
0.17548906356190105,0.17548906356190105,0.1394171580836836,0.1394171580836836
0.17548906356190105,0.17063233398253544,0.1394171580836836,0.16676366602429385
0.8613375130616514,0.7854671229397852,-0.1,-0.08453772087819417
0.7854671229397852,0.7101686808734683,-0.08453772087819417,-0.06651117991417538
0.7101686808734683,0.6356152687057599,-0.06651117991417538,-0.045629055083766704
0.6356152687057599,0.5620415173785875,-0.045629055083766704,-0.021538392611378437
1.1817833507488684,1.1049231074517523,-0.1,-0.09058187077267235
1.1049231074517523,1.028311219457123,-0.09058187077267235,-0.07933436192181839
1.028311219457123,0.9520258274796146,-0.07933436192181839,-0.06605911098879325
0.9520258274796146,0.876166271947852,-0.06605911098879325,-0.05054219502866591
0.876166271947852,0.8008583851865893,-0.05054219502866591,-0.03254504972974237
0.8008583851865893,0.7262645594006419,-0.03254504972974237,-0.011799198730984076
1.58234064785789,1.504998929473659,-0.1,-0.0961243546530036
1.504998929473659,1.4277224045908594,-0.0961243546530036,-0.09113891507163081
1.4277224045908594,1.3505375837912068,-0.09113891507163081,-0.08490664496376552
1.3505375837912068,1.2734783701003467,-0.08490664496376552,-0.0772748291370315
2.1377758182048203,2.060338207454373,-0.0990577400230729,-0.09974193901269497
2.060338207454373,1.9828979449669113,-0.09974193901269497,-0.1
1.9828979449669113,1.9054577362976644,-0.1,-0.09975605874777004
1.9054577362976644,1.82802189370952,-0.09975605874777004,-0.09892819766858986
1.82802189370952,1.750596763840058,-0.09892819766858986,-0.09742724500840208
1.750596763840058,1.6731912211100435,-0.09742724500840208,-0.09515620876897012
-0.1,-0.1,2.14312086381052,2.14312086381052
-0.1,-0.06793763247888776,2.14312086381052,2.0726309868008226
-0.06793763247888776,-0.03482169053040435,2.0726309868008226,2.0026309145712693
-0.03482169053040435,-0.00041947684031540255,2.0026309145712693,1.9332557760420306
-0.00041947684031540255,0.035590683736130946,1.9332557760420306,1.864704757425138
0.035590683736130946,0.07362322152368073,1.864704757425138,1.7972603021957054
0.07362322152368073,0.11414465707264213,1.7972603021957054,1.731288813519296
0.11414465707264213,0.1575584214849313,1.731288813519296,1.6671900316751371
0.1575584214849313,0.2040268463998938,1.6671900316751371,1.605275267032782
0.2040268463998938,0.2533973046033394,1.605275267032782,1.545647401088744
0.2533973046033394,0.30525992909885447,1.545647401088744,1.488165148025775
0.30525992909885447,0.35910906967240785,1.488165148025775,1.4325307211119522
0.35910906967240785,0.414496533306421,1.4325307211119522,1.3784200750546283
0.414496533306421,0.47108850707535566,1.3784200750546283,1.3255690725881724
0.47108850707535566,0.5286700463516597,1.3255690725881724,1.2737943571605734
0.5286700463516597,0.5871031591093562,1.2737943571605734,1.22298025492918
0.5871031591093562,0.6462978492626897,1.22298025492918,1.173055294041362
0.6462978492626897,0.7061836441253541,1.173055294041362,1.1239629342830044
0.7061836441253541,0.7666756039224301,1.1239629342830044,1.0756212941445864
0.7666756039224301,0.8275931236743915,1.0756212941445864,1.0278187012052638
-0.1,-0.1,1.9828979449669113,1.9828979449669113
-0.1,-0.0653133589595628,1.9828979449669113,1.913665893284033
-0.0653133589595628,-0.02879280118580449,1.913665893284033,1.8453884140681507
-0.02879280118580449,0.01011705286145581,1.8453884140681507,1.778452599931328
0.01011705286145581,0.05203420254550123,1.778452599931328,1.7133690766796534
0.05203420254550123,0.09739855317003837,1.7133690766796534,1.65065397596878
0.09739855317003837,0.14623254388605922,1.65065397596878,1.5906065646330292
0.14623254388605922,0.1980892443186227,1.5906065646330292,1.5331357471926619
0.1980892443186227,0.25227097325653847,1.5331357471926619,1.4778344078176704
0.25227097325653847,0.30813100480107747,1.4778344078176704,1.4242175386489357
-0.1,-0.1,1.7425635667014983,1.7425635667014983
-0.1,-0.05164692527938194,1.7425635667014983,1.6822259053012865
-0.05164692527938194,0.0014435089927065659,1.6822259053012865,1.6260038798306007
0.0014435089927065659,0.05783139230777498,1.6260038798306007,1.5730260340101077
0.05783139230777498,0.11605342175112676,1.5730260340101077,1.5220090896271479
0.11605342175112676,0.17514965031401478,1.5220090896271479,1.472001068890265
0.17514965031401478,0.23467774080018486,1.472001068890265,1.4224966107180477
0.23467774080018486,0.29446812493602625,1.4224966107180477,1.373298565467832
-0.1,-0.1,1.4221177290142812,1.4221177290142812
-0.1,-0.09047811817802488,1.4221177290142812,1.4839977839958864
-0.09047811817802488,-0.09047811817802488,1.4839977839958864,1.4839977839958864
-0.09047811817802488,-0.07975758765059121,1.4839977839958864,1.5123164691181088
-0.07975758765059121,-0.07975758765059121,1.5123164691181088,1.5123164691181088
-0.07975758765059121,-0.06474503457541272,1.5123164691181088,1.5303085145886453
-0.06474503457541272,-0.04256934630362389,1.5303085145886453,1.5391449037342568
-0.04256934630362389,-0.021434700679761276,1.5391449037342568,1.5386759255125717
-0.021434700679761276,0.003797406224353053,1.5386759255125717,1.5321293833781966
0.003797406224353053,0.036678250144242974,1.5321293833781966,1.5180143607143397
0.036678250144242974,0.08072534642785403,1.5180143607143397,1.493468306177015
0.08072534642785403,0.14176372735990075,1.493468306177015,1.4536927372705664
-0.1,-0.08264098819934139,1.1817833507488684,1.2571954883123748
-0.08264098819934139,-0.06577410723205965,1.2571954883123748,1.3326270899496488
-0.06577410723205965,-0.06577410723205965,1.3326270899496488,1.3326270899496488
-0.06577410723205965,-0.04591907478948655,1.3326270899496488,1.394751191492759
-0.04591907478948655,-0.04591907478948655,1.394751191492759,1.394751191492759
-0.04591907478948655,-0.02843739937097889,1.394751191492759,1.4246974037292603
-0.02843739937097889,-0.02843739937097889,1.4246974037292603,1.4246974037292603
-0.02843739937097889,-0.007872678357373375,1.4246974037292603,1.4426367203132897
-0.007872678357373375,0.01854901873590714,1.4426367203132897,1.4509045439207686
0.01854901873590714,0.04416777843954761,1.4509045439207686,1.450040141537382
0.04416777843954761,0.07394464127329528,1.450040141537382,1.4425354606176617
-0.1,-0.1,1.02156043190526,1.02156043190526
-0.1,-0.04683253704212745,1.02156043190526,1.0775683046197206
-0.04683253704212745,-0.04683253704212745,1.0775683046197206,1.0775683046197206
-0.04683253704212745,-0.002583182532749778,1.0775683046197206,1.1106526292345276
-0.002583182532749778,-0.002583182532749778,1.1106526292345276,1.1106526292345276
-0.002583182532749778,0.039489916236613354,1.1106526292345276,1.1292325338971143
0.039489916236613354,0.08474134543894127,1.1292325338971143,1.1370271946560409
0.08474134543894127,0.1293866624268594,1.1370271946560409,1.1351238762669305
0.1293866624268594,0.1783753280030886,1.1351238762669305,1.1251720017140212
0.1783753280030886,0.2359842173661155,1.1251720017140212,1.1063040362655168
0.2359842173661155,0.3073061750226279,1.1063040362655168,1.0762767988046116
0.3073061750226279,0.37714142202733547,1.0762767988046116,1.0428441197410965
0.37714142202733547,0.44631869107524846,1.0428441197410965,1.0080473185462435
0.44631869107524846,0.5154577228830172,1.0080473185462435,0.973173472294549
0.5154577228830172,0.5850816148092165,0.973173472294549,0.9392925219866725
0.5850816148092165,0.6557590637024606,0.9392925219866725,0.9077196035998193
0.6557590637024606,0.7283868858593755,0.9077196035998193,0.8811861408346839
0.7283868858593755,0.7283868858593755,0.8811861408346839,0.8811861408346839
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.1,0.9414489724834557,0.9414489724834557
-0.1,-0.043381990553225815,0.9414489724834557,0.9705464566781828
-0.043381990553225815,0.01819357140405921,0.9705464566781828,0.9876278420698216
0.01819357140405921,0.07416914398297408,0.9876278420698216,0.9912851575363807
0.07416914398297408,0.13148789798470584,0.9912851575363807,0.9860081516899989
0.13148789798470584,0.19591059405538738,0.9860081516899989,0.972354382470839
0.19591059405538738,0.27005576007068943,0.972354382470839,0.9501676777750684
0.27005576007068943,0.3431214707256005,0.9501676777750684,0.9245381935250855
0.3431214707256005,0.41577042110984497,0.9245381935250855,0.8977236124284383
0.41577042110984497,0.48860674755875666,0.8977236124284383,0.8714393183264294
0.48860674755875666,0.5622163568760348,0.8714393183264294,0.8474887016327448
0.5622163568760348,0.63723507936902,0.8474887016327448,0.8287927618345883
0.63723507936902,0.63723507936902,0.8287927618345883,0.8287927618345883
-0.1,-0.1,0.8613375130616514,0.8613375130616514
-0.1,-0.02424410433470235,0.8613375130616514,0.87570385901484
-0.02424410433470235,0.04253806961695811,0.87570385901484,0.876901922924318
0.04253806961695811,0.11285796555362543,0.876901922924318,0.8695049450794261
0.11285796555362543,0.18884770987015623,0.8695049450794261,0.8548362804357176
0.18884770987015623,0.26404965999812513,0.8548362804357176,0.8364030268362146
0.26404965999812513,0.3389157582575756,0.8364030268362146,0.8166133319408997
0.3389157582575756,0.4139390039782176,0.8166133319408997,0.7974590960248814
0.4139390039782176,0.48958797849301927,0.7974590960248814,0.78108367345503
0.48958797849301927,0.5661739679418397,0.78108367345503,0.7706933659082082
0.5661739679418397,0.5661739679418397,0.7706933659082082,0.7706933659082082
0.5661739679418397,0.6238093635599963,0.7706933659082082,0.7695699162837967
0.6238093635599963,0.6238093635599963,0.7695699162837967,0.7695699162837967
-0.1,-0.1,0.7812260536398472,0.7812260536398472
-0.1,-0.022698671377767113,0.7812260536398472,0.7822429757029673
-0.022698671377767113,0.05437098770885246,0.7822429757029673,0.7753932727065254
0.05437098770885246,0.13088441578642854,0.7753932727065254,0.7635927869313125
0.13088441578642854,0.2070025099921756,0.7635927869313125,0.7493599136363186
0.2070025099921756,0.2830598737023341,0.7493599136363186,0.7347965432626067
0.2830598737023341,0.35939935721114613,0.7347965432626067,0.721886281703171
0.35939935721114613,0.4362640914117294,0.721886281703171,0.7129857444328352
0.4362640914117294,0.5134694851803836,0.7129857444328352,0.7115877478773618
0.5134694851803836,0.5134694851803836,0.7115877478773618,0.7115877478773618
0.5134694851803836,0.57035627150274,0.7115877478773618,0.7176419498186961
0.57035627150274,0.57035627150274,0.7176419498186961,0.7176419498186961
-0.1,-0.1,0.7011145942180429,0.7011145942180429
-0.1,-0.022945884905551453,0.7011145942180429,0.6937660107572311
-0.022945884905551453,0.05373441878470053,0.6937660107572311,0.6830069729260073
0.05373441878470053,0.1302271641207786,0.6830069729260073,0.6709278856144895
0.1302271641207786,0.20679927170400011,0.6709278856144895,0.6593925593221536
0.20679927170400011,0.28367862470605454,0.6593925593221536,0.6502922126630855
0.28367862470605454,0.3609243283347431,0.6502922126630855,0.6458962953442365
-0.1,-0.1,0.6210031347962386,0.6210031347962386
-0.1,-0.023568815914413635,0.6210031347962386,0.6085502024636166
-0.023568815914413635,0.052845352415003155,0.6085502024636166,0.5959893430303189
0.052845352415003155,0.12949278769825293,0.5959893430303189,0.5850062751098113
0.12949278769825293,0.20652500100700885,0.5850062751098113,0.5773994717287623
0.20652500100700885,0.28384801667514437,0.5773994717287623,0.5753872023509071
-0.1,-0.1,0.4607802159526301,0.4607802159526301
-0.1,-0.02448493098870179,0.4607802159526301,0.4437399092650781
-0.02448493098870179,0.05194166653947463,0.4437399092650781,0.4316477128679036
0.05194166653947463,0.12909812434656948,0.4316477128679036,0.42693542948440943
0.12909812434656948,0.2059903484448478,0.42693542948440943,0.43291421823043685
-0.1,-0.1,0.38066875653082566,0.38066875653082566
-0.1,-0.02467528888955882,0.38066875653082566,0.36296319293644663
-0.02467528888955882,0.051950020494969384,0.36296319293644663,0.3528392233555937
0.051950020494969384,0.051950020494969384,0.3528392233555937,0.3528392233555937
0.051950020494969384,0.1168521586355524,0.3528392233555937,0.3528282749464864
0.1168521586355524,0.1168521586355524,0.3528282749464864,0.3528282749464864
0.1168521586355524,0.17252191295027283,0.3528282749464864,0.361345176047258
0.17252191295027283,0.22681022601226494,0.361345176047258,0.37951072876438696
-0.1,-0.1,0.30055729710902146,0.30055729710902146
-0.1,-0.024745342952516097,0.30055729710902146,0.2828031811324411
-0.024745342952516097,0.05206400515121096,0.2828031811324411,0.27614062253153326
0.05206400515121096,0.05206400515121096,0.27614062253153326,0.27614062253153326
0.05206400515121096,0.10381729380257496,0.27614062253153326,0.28069018402279566
0.10381729380257496,0.15506701399334247,0.28069018402279566,0.2956181639769192
1.2507695380655337,1.1740642620795338,-0.05734215362295971,-0.04674366266288935
1.1740642620795338,1.0976342809230437,-0.04674366266288935,-0.03432159776520964
1.0976342809230437,1.02156043190526,-0.03432159776520964,-0.019888540578195724
1.02156043190526,0.9459438473739318,-0.019888540578195724,-0.0032275840299932634
1.8048490793544276,1.7275027545825028,-0.058727962887377035,-0.0549470246891621
1.7275027545825028,1.6502068865393735,-0.0549470246891621,-0.050248521307092134
1.6502068865393735,1.5729813206490524,-0.050248521307092134,-0.044522725192041396
1.5729813206490524,1.4958507100575285,-0.044522725192041396,-0.037646716273393104
1.4958507100575285,1.418845788214145,-0.037646716273393104,-0.029481669770515834
1.418845788214145,1.342006269592477,-0.029481669770515834,-0.019888540578195724
2.14312086381052,2.066003198897671,0.06022291884360856,0.06727273763907021
2.066003198897671,1.988966564496676,0.06727273763907021,0.07515095543895947
1.988966564496676,1.9120300813672082,0.07515095543895947,0.08395270777023159
1.9120300813672082,1.8352172331845908,0.08395270777023159,0.09377421181190237
1.8352172331845908,1.7585565126524731,0.09377421181190237,0.10471465934441646
1.7585565126524731,1.6820817985216252,0.10471465934441646,0.11688534607638254
1.6820817985216252,1.6058338311006934,0.11688534607638254,0.13040144039892326
1.6058338311006934,1.5298609875529663,0.13040144039892326,0.14538403488112955
1.5298609875529663,1.4542207884351157,0.14538403488112955,0.16195944904133028
1.4542207884351157,1.3789823560055376,0.16195944904133028,0.18027146875778746
1.3789823560055376,1.3042271427731027,0.18027146875778746,0.20046261261723988
1.3042271427731027,1.2300527829673287,0.20046261261723988,0.2226881166261863
1.2300527829673287,1.1565782809722216,0.2226881166261863,0.2471231209928628
1.1565782809722216,1.083951457876543,0.2471231209928628,0.2739682365803989
1.083951457876543,1.0123581699884654,0.2739682365803989,0.3034500108804292
1.0123581699884654,0.9420518936438477,0.3034500108804292,0.3358690002781898
0.9420518936438477,0.873402311776334,0.3358690002781898,0.3716466048396292
0.873402311776334,0.8070004999099434,0.3716466048396292,0.41141204108134355
0.8070004999099434,0.7439431418032889,0.41141204108134355,0.4562253735595143
0.7439431418032889,0.6867402957567866,0.4562253735595143,0.508102586472692
0.6867402957567866,0.6867402957567866,0.508102586472692,0.508102586472692
0.6867402957567866,0.6548261367530986,0.508102586472692,0.5478590539719433
0.6548261367530986,0.6548261367530986,0.5478590539719433,0.5478590539719433
0.6548261367530986,0.6364657746180566,0.5478590539719433,0.5829148735440085
0.6364657746180566,0.6364657746180566,0.5829148735440085,0.5829148735440085
0.6364657746180566,0.628736330394508,0.5829148735440085,0.6145314417362403
0.628736330394508,0.6308543927133702,0.6145314417362403,0.6478454321359924
2.14312086381052,2.0664084823446993,0.14033437826541284,0.15091363233497504
2.0664084823446993,1.989838546830705,0.15091363233497504,0.16247796627911001
1.989838546830705,1.913438806677195,0.16247796627911001,0.17511586269906823
1.913438806677195,1.8372416636215139,0.17511586269906823,0.18892045912965247
1.8372416636215139,1.7612851364449431,0.18892045912965247,0.2039917583589356
1.7612851364449431,1.6856131829888907,0.2039917583589356,0.22043094844987662
1.6856131829888907,1.610276373915961,0.22043094844987662,0.23833894581570478
1.610276373915961,1.535333766171949,0.23833894581570478,0.25782760994985554
1.535333766171949,1.4608539672137684,0.25782760994985554,0.27901422624256567
1.4608539672137684,1.3869163008745544,0.27901422624256567,0.30201926106734933
1.3869163008745544,1.3136130577758713,0.30201926106734933,0.32696888505146326
1.3136130577758713,1.241053696592574,0.32696888505146326,0.3540014461719996
1.241053696592574,1.1693723646678396,0.3540014461719996,0.38327855584653936
1.1693723646678396,1.0987388629651007,0.38327855584653936,0.41499550309977473
1.0987388629651007,1.0293753965216752,0.41499550309977473,0.4493926456936975
1.0293753965216752,0.9616113691441471,0.4493926456936975,0.4868287078664211
0.9616113691441471,0.8959865216477971,0.4868287078664211,0.5278747311424741
0.8959865216477971,0.8335426779151447,0.5278747311424741,0.5735561790743342
0.8335426779151447,0.7769036460998119,0.5735561790743342,0.6260391892977328
0.7769036460998119,0.7769036460998119,0.6260391892977328,0.6260391892977328
0.7769036460998119,0.748283646658152,0.6260391892977328,0.6623797411791121
0.748283646658152,0.748283646658152,0.6623797411791121,0.6623797411791121
2.14312086381052,2.0669196289362053,0.22044583768721712,0.23423202763518577
2.0669196289362053,1.9909247221323354,0.23423202763518577,0.24911400578018864
1.9909247221323354,1.915169733260011,0.24911400578018864,0.26517134373702556
1.915169733260011,1.8396926745329072,0.26517134373702556,0.28248396748324645
1.8396926745329072,1.764537643082172,0.28248396748324645,0.30114354260354814
1.764537643082172,1.6897544396796762,0.30114354260354814,0.32124126224975535
1.6897544396796762,1.6153987143356183,0.32124126224975535,0.34286632251535876
1.6153987143356183,1.541532578674595,0.34286632251535876,0.36610712777848264
1.541532578674595,1.4682257091909772,0.36610712777848264,0.3910535203605703
1.4682257091909772,1.3955570504231727,0.3910535203605703,0.41779914972022136
1.3955570504231727,1.3236178593889034,0.41779914972022136,0.4464459782092123
1.3236178593889034,1.252517234614294,0.4464459782092123,0.47711227709237836
1.252517234614294,1.182387721508817,0.47711227709237836,0.5099357156701982
1.182387721508817,1.1133988122167346,0.5099357156701982,0.5450878580596782
1.1133988122167346,1.0457964381305347,0.5450878580596782,0.5828291571649619
1.0457964381305347,0.9799821305536408,0.5828291571649619,0.6235912170936343
0.9799821305536408,0.9167449848695405,0.6235912170936343,0.6682040929956917
0.9167449848695405,0.8582045121678298,0.6682040929956917,0.7186576587464878
0.8582045121678298,0.8582045121678298,0.7186576587464878,0.7186576587464878
0.8582045121678298,0.8294171891577993,0.7186576587464878,0.7510923818886469
0.8294171891577993,0.8294171891577993,0.7510923818886469,0.7510923818886469
0.8294171891577993,0.8137404948143941,0.7510923818886469,0.77678049240021
0.8137404948143941,0.8137404948143941,0.77678049240021,0.77678049240021
0.8137404948143941,0.8074270240636988,0.77678049240021,0.7984380741465925
0.8074270240636988,0.8074270240636988,0.7984380741465925,0.7984380741465925
0.8074270240636988,0.8088482030731133,0.7984380741465925,0.8170492583080916
2.14312086381052,2.0674864401338113,0.30055729710902146,0.3171751760913153
2.0674864401338113,1.9921152107526825,0.3171751760913153,0.3349476134139021
1.9921152107526825,1.9170432851725447,0.3349476134139021,0.35394192899277355
1.9170432851725447,1.8423116610607486,0.35394192899277355,0.3742323469204162
1.8423116610607486,1.7679652386772298,0.3742323469204162,0.39589060609529025
1.7679652386772298,1.6940529066782786,0.39589060609529025,0.4189858655390609
1.6940529066782786,1.6206277589754092,0.4189858655390609,0.4435850094548597
1.6206277589754092,1.5477474566043397,0.4435850094548597,0.46975307001253896
1.5477474566043397,1.4754751855018022,0.46975307001253896,0.4975551441156486
1.4754751855018022,1.4038815475252568,0.4975551441156486,0.5270599552097032
1.4038815475252568,1.3330419388386257,0.5270599552097032,0.5583307447104239
1.3330419388386257,1.2630429212097096,0.5583307447104239,0.5914379432224296
1.2630429212097096,1.1939954942391433,0.5914379432224296,0.6264841307246951
1.1939954942391433,1.126044710821358,0.6264841307246951,0.6636080148810631
1.126044710821358,1.059414686604396,0.6636080148810631,0.7030464407167377
1.059414686604396,0.9945326674363345,0.7030464407167377,0.7452812882448341
0.9945326674363345,0.9325588475302863,0.7452812882448341,0.7915952908824355
0.9325588475302863,0.9325588475302863,0.7915952908824355,0.7915952908824355
2.14312086381052,2.0680528942432184,0.38066875653082566,0.3996812992943609
2.0680528942432184,1.9932913890928274,0.3996812992943609,0.41986446855367665
1.9932913890928274,1.918872547128451,0.41986446855367665,0.441276045152048
1.918872547128451,1.8448347175763355,0.441276045152048,0.4639693782875537
1.8448347175763355,1.7712183282485972,0.4639693782875537,0.48799379605325466
1.7712183282485972,1.698065768409922,0.48799379605325466,0.5133946688744578
1.698065768409922,1.6254212348557355,0.5133946688744578,0.5402132095896391
1.6254212348557355,1.5533307539970536,0.5402132095896391,0.5684868716651353
1.5533307539970536,1.481842048602114,0.5684868716651353,0.5982492177032339
1.481842048602114,1.410998764557138,0.5982492177032339,0.6295166510400625
1.410998764557138,1.3408470571605435,0.6295166510400625,0.6623057148407142
1.3408470571605435,1.2714358560813197,0.6623057148407142,0.696634327696132
1.2714358560813197,1.20281399767982,0.696634327696132,0.7325141638616265
1.20281399767982,1.135039350883446,0.7325141638616265,0.7699684956005816
1.135039350883446,1.0681980786530196,0.7699684956005816,0.8090607269707156
1.0681980786530196,1.0024765442457941,0.8090607269707156,0.8499959562189404
1.0024765442457941,0.9390065097394332,0.8499959562189404,0.8941656052155712
0.9390065097394332,0.9390065097394332,0.8941656052155712,0.8941656052155712
2.14312086381052,2.068565539610383,0.4607802159526301,0.4817148872659467
2.068565539610383,1.9943413678362334,0.4817148872659467,0.5037945565771021
1.9943413678362334,1.9204797017282225,0.5037945565771021,0.5270577163251038
1.9204797017282225,1.8470124141577327,0.5270577163251038,0.5515373731048033
1.8470124141577327,1.773970387447513,0.5515373731048033,0.5772574452661325
1.773970387447513,1.7013840244494591,0.5772574452661325,0.6042361190282913
1.7013840244494591,1.6292822411977375,0.6042361190282913,0.6324840241775169
1.6292822411977375,1.5576912865491315,0.6324840241775169,0.6620025777801493
1.5576912865491315,1.4866315051142798,0.6620025777801493,0.6927781242795318
1.4866315051142798,1.4161104366138773,0.6927781242795318,0.7247693625141427
1.4161104366138773,1.346124970972602,0.7247693625141427,0.7579164498509599
1.346124970972602,1.276647036739197,0.7579164498509599,0.792115513810578
1.276647036739197,1.2076048114545734,0.792115513810578,0.8271870473181742
1.2076048114545734,1.1388352086904172,0.8271870473181742,0.8627894045495889
1.1388352086904172,1.069914055840619,0.8627894045495889,0.8980934201398553
1.069914055840619,0.9992317195407027,0.8980934201398553,0.9290635092231759
0.9992317195407027,0.9992317195407027,0.9290635092231759,0.9290635092231759
2.14312086381052,2.068961710688014,0.5408916753744343,0.5631895113674696
2.068961710688014,1.9951347742352752,0.5631895113674696,0.5865635570682686
1.9951347742352752,1.9216638008911908,0.5865635570682686,0.6110334743825346
1.9216638008911908,1.848570735535123,0.6110334743825346,0.6366100650267479
1.848570735535123,1.7758748552346095,0.6366100650267479,0.6632945507116829
1.7758748552346095,1.7035911803641903,0.6632945507116829,0.6910763228875265
1.7035911803641903,1.631725092534819,0.6910763228875265,0.7199214639586639
1.631725092534819,1.5602727727379744,0.7199214639586639,0.7497772621862149
1.5602727727379744,1.4892181079688482,0.7497772621862149,0.7805681779431156
1.4892181079688482,1.4185183114217061,0.7805681779431156,0.812166354238927
1.4185183114217061,1.3480894379210113,0.812166354238927,0.8443645577539834
1.3480894379210113,1.2777806616894731,0.8443645577539834,0.8768251046880866
1.2777806616894731,1.2072965302126188,0.8768251046880866,0.9088937496084631
1.2072965302126188,1.1360013652626606,0.9088937496084631,0.9390566936650911
1.1360013652626606,1.0622819946576103,0.9390566936650911,0.9618009954594128
1.0622819946576103,1.0622819946576103,0.9618009954594128,0.9618009954594128
2.14312086381052,2.0691922560735483,0.6210031347962386,0.6440553153986529
2.0691922560735483,1.9955740678931564,0.6440553153986529,0.6680803681598483
1.9955740678931564,1.9222791889102955,0.6680803681598483,0.6930745915555786
1.9222791889102955,1.849316169746894,0.6930745915555786,0.7190218451629409
1.849316169746894,1.7766875365292365,0.7190218451629409,0.7458910169301198
1.7766875365292365,1.7043874704802828,0.7458910169301198,0.7736324312435996
1.7043874704802828,1.632397904957382,0.7736324312435996,0.8021704431575982
1.632397904957382,1.5606814046191395,0.8021704431575982,0.8313887156163606
1.5606814046191395,1.4891694880077422,0.8313887156163606,0.8611045093335905
1.4891694880077422,1.417749320874353,0.8611045093335905,0.8910395062150329
1.417749320874353,1.346231809506432,0.8910395062150329,0.9207401035869974
1.346231809506432,1.2742851519310974,0.9207401035869974,0.9493664853997944
2.14312086381052,2.0691954838929036,0.7011145942180429,0.7241782027693088
2.0691954838929036,1.9955380341338391,0.7241782027693088,0.7480838281671461
1.9955380341338391,1.9221500436553312,0.7480838281671461,0.772804681526554
1.9221500436553312,1.8490259293138684,0.772804681526554,0.7982958633381635
1.8490259293138684,1.7761504136912738,0.7982958633381635,0.8244895937673885
1.7761504136912738,1.7034948237665501,0.8244895937673885,0.8512879452841694
1.7034948237665501,1.6310099278580594,0.8512879452841694,0.8785451663490473
1.6310099278580594,1.558616884808125,0.8785451663490473,0.9060445181210807
1.558616884808125,1.486193684758441,0.9060445181210807,0.9334611770567293
1.486193684758441,1.4135479572287717,0.9334611770567293,0.9602741238591607
1.4135479572287717,1.3403711575465593,0.9602741238591607,0.9855735100420285
1.3403711575465593,1.2661752889950142,0.9855735100420285,1.0075676077208031
1.2661752889950142,1.1904154129400968,1.0075676077208031,1.022092411716054
1.1904154129400968,1.1904154129400968,1.022092411716054,1.022092411716054
1.1904154129400968,1.1449147081200226,1.022092411716054,1.0249445960238253
1.1449147081200226,1.1449147081200226,1.0249445960238253,1.0249445960238253
1.1449147081200226,1.1062867377115462,1.0249445960238253,1.0212299366780813
1.1062867377115462,1.1062867377115462,1.0212299366780813,1.0212299366780813
1.1062867377115462,1.0724169830744066,1.0212299366780813,1.011787482348083
1.0724169830744066,1.0401528674841614,1.011787482348083,0.9967478065166956
2.14312086381052,2.0689369274841005,0.7812260536398472,0.8034449109362056
2.0689369274841005,1.99496456144072,0.8034449109362056,0.8263585690474833
1.99496456144072,1.9211936666439455,0.8263585690474833,0.8499134340670512
1.9211936666439455,1.8476041037085662,0.8499134340670512,0.8740294237998802
2.14312086381052,2.0683903034788638,0.8613375130616514,0.8816401449976002
2.0683903034788638,1.9938144616126054,0.8816401449976002,0.9025050583067314
1.9938144616126054,1.9193727163149252,0.9025050583067314,0.9238451207317805
1.9193727163149252,1.8450323430819024,0.9238451207317805,0.9455373131156973
1.8450323430819024,1.7707450139499419,0.9455373131156973,0.9674105397457523
1.7707450139499419,1.6964411774314516,0.9674105397457523,0.9892252120348161
1.6964411774314516,1.6220213788809263,0.9892252120348161,1.0106344322045218
1.6220213788809263,1.5473451638415567,1.0106344322045218,1.031112924626927
1.5473451638415567,1.472220735712485,1.031112924626927,1.0498272858725521
1.472220735712485,1.3964110009891681,1.0498272858725521,1.0653861088333962
1.3964110009891681,1.3197496634930892,1.0653861088333962,1.0753184855165137
1.3197496634930892,1.3197496634930892,1.0753184855165137,1.0753184855165137
1.3197496634930892,1.255670075850388,1.0753184855165137,1.076688823459427
1.255670075850388,1.255670075850388,1.076688823459427,1.076688823459427
1.255670075850388,1.203634258334666,1.076688823459427,1.0710615798589103
2.14312086381052,2.0666480524982,1.02156043190526,1.0337368227762003
2.0666480524982,1.9902714347195243,1.0337368227762003,1.0465026423446446
1.9902714347195243,1.913961427843692,1.0465026423446446,1.0596660803984776
1.913961427843692,1.8376789152346762,1.0596660803984776,1.0729814764498795
1.8376789152346762,1.7613676457137606,1.0729814764498795,1.086128852253375
1.7613676457137606,1.6849564808019235,1.086128852253375,1.0986633842074338
1.6849564808019235,1.6083574419196054,1.0986633842074338,1.1099483737308162
1.6083574419196054,1.5314858947452683,1.1099483737308162,1.1190561163849255
2.14312086381052,2.0657937553738766,1.1817833507488684,1.1778896695642067
2.0657937553738766,1.9883861299385264,1.1778896695642067,1.1759605141660803
1.9883861299385264,1.910955746960875,1.1759605141660803,1.1754862150171586
1.910955746960875,1.8335235262613994,1.1754862150171586,1.1759368132665367
1.8335235262613994,1.7560914536425993,1.1759368132665367,1.1767230072619208
1.7560914536425993,1.6786552433986597,1.1767230072619208,1.1771349365988228
1.6786552433986597,1.601228401568589,1.1771349365988228,1.176286798664813
1.601228401568589,1.5238939019621816,1.176286798664813,1.173032468376191
1.5238939019621816,1.4469065915238908,1.173032468376191,1.1658875591963844
1.4469065915238908,1.3707494742391344,1.1658875591963844,1.1530645491010183
2.14312086381052,2.071039429610035,1.342006269592477,1.3139583546426725
2.071039429610035,1.9970767707243517,1.3139583546426725,1.2912489064220862
1.9970767707243517,1.921894632385282,1.2912489064220862,1.2728383136461936
1.921894632385282,1.8459881209477491,1.2728383136461936,1.2576983322497173
1.8459881209477491,1.769667244519724,1.2576983322497173,1.2447864588481643
1.769667244519724,1.693152402231845,1.2447864588481643,1.233058726815645
2.2000000000000006,2.1932622789633474,1.5700510600689754,1.56107046707335
2.1932622789633474,2.14312086381052,1.56107046707335,1.5022291884360857
2.14312086381052,2.0862539390619212,1.5022291884360857,1.449933061645749
2.0862539390619212,2.023723780519095,1.449933061645749,1.4047430504374643
2.023723780519095,1.956612910951716,1.4047430504374643,1.3663735745920453
1.956612910951716,1.886305986875556,1.3663735745920453,1.334178689084618
1.886305986875556,1.8138756070785063,1.334178689084618,1.3070394305160293
2.183129960817428,2.14312086381052,1.6485136204227282,1.58234064785789
2.14312086381052,2.095920563562598,1.58234064785789,1.521164328617203
2.095920563562598,2.0416959163424444,1.521164328617203,1.4661448055527582
2.0416959163424444,1.9817185197697618,1.4661448055527582,1.418363464731867
2.1856060483031547,2.1810203807514195,2.128815579862567,2.0515342146485267
2.1810203807514195,2.1726327425340624,2.0515342146485267,1.9745760241121637
2.1726327425340624,2.160151886935776,1.9745760241121637,1.898178488098424
2.160151886935776,2.14312086381052,1.898178488098424,1.8226750261233027
2.14312086381052,2.1208948578500637,1.8226750261233027,1.7485591139277734
2.1208948578500637,2.0926902877938445,1.7485591139277734,1.6765358990606918
2.0926902877938445,2.0576809244046426,1.6765358990606918,1.6076060244329602
2.0576809244046426,2.015244151418018,1.6076060244329602,1.5430360337983278
2.015244151418018,1.9652612644598002,1.5430360337983278,1.4841365055451403
1.9652612644598002,1.9095303028810053,1.4841365055451403,1.4328507260888754
1.9095303028810053,1.8483056331843828,1.4328507260888754,1.388260166765045
1.8483056331843828,1.7816056434689966,1.388260166765045,1.3491828978205977
1.7816056434689966,1.712019273895031,1.3491828978205977,1.3154677906725405
2.0630094043887155,2.065129748014481,2.14312086381052,2.065744009755371
2.065129748014481,2.0628853986529507,2.065744009755371,1.988372334299246
2.0628853986529507,2.056063066383228,1.988372334299246,1.9112744273178537
2.056063066383228,2.0442898809193752,1.9112744273178537,1.8347874020906807
2.0442898809193752,2.0269977264550882,1.8347874020906807,1.7593696335710745
2.0269977264550882,2.0034282294765897,1.7593696335710745,1.685699699772147
1.9828979449669113,1.9897526606971492,2.14312086381052,2.0660253303135394
1.9897526606971492,1.9918768482515872,2.0660253303135394,1.9886560623815446
1.9918768482515872,1.9890520096365685,1.9886560623815446,1.9113143331472262
1.9890520096365685,1.9809245085333962,1.9113143331472262,1.8343608719681894
1.9809245085333962,1.9669478252926664,1.8343608719681894,1.758266329782351
1.902786485545107,1.9148176011407885,2.14312086381052,2.06666664552709
1.9148176011407885,1.9218622808352146,2.06666664552709,1.9895963932214857
1.9218622808352146,1.9236416374822376,1.9895963932214857,1.9122307738005602
1.9236416374822376,1.9197866341975587,1.9122307738005602,1.8349514665238835
1.9197866341975587,1.909754844311951,1.8349514665238835,1.7582443532980416
1.909754844311951,1.892788501487424,1.7582443532980416,1.682797401882067
1.892788501487424,1.8679674600974459,1.682797401882067,1.6096104617168892
1.8679674600974459,1.8344382677943065,1.6096104617168892,1.5400525565994183
1.8344382677943065,1.793489335713068,1.5400525565994183,1.4777986738799103
1.793489335713068,1.7470763675038152,1.4777986738799103,1.4240952884260407
1.7470763675038152,1.694950018056208,1.4240952884260407,1.376729115751559
1.694950018056208,1.6358495639667312,1.376729115751559,1.333428343148988
1.6358495639667312,1.5698905495562776,1.333428343148988,1.2931793944601442
1.5698905495562776,1.5016976030269413,1.2931793944601442,1.2567315783992177
1.5016976030269413,1.4324716696316817,1.2567315783992177,1.2223285587803254
1.8226750261233027,1.8400370666624484,2.14312086381052,2.0676995778712572
1.8400370666624484,1.8523655486077406,2.0676995778712572,1.9913001764855593
1.8523655486077406,1.8592468816514895,1.9913001764855593,1.914226228985335
1.8592468816514895,1.8602399710952815,1.914226228985335,1.8368668128703725
1.8602399710952815,1.854774976290699,1.8368668128703725,1.7597088213075316
1.854774976290699,1.8420718876823763,1.7597088213075316,1.6834364306473748
1.8420718876823763,1.8211550359052564,1.6834364306473748,1.6090512724701698
1.6624521072796943,1.689619553982925,2.14312086381052,2.0706348968510855
1.689619553982925,1.712490718479303,2.0706348968510855,1.9966942719740381
1.712490718479303,1.7302682356302985,1.9966942719740381,1.9213793348051675
1.7302682356302985,1.7421945086423831,1.9213793348051675,1.8449390224494284
1.7421945086423831,1.7474918975794624,1.8449390224494284,1.7677791200524948
1.7474918975794624,1.7452306645692874,1.7677791200524948,1.690500800231576
1.7452306645692874,1.73425411937143,1.690500800231576,1.6140232277412672
1.73425411937143,1.7132641486934717,1.6140232277412672,1.539755758342287
1.7132641486934717,1.6843962307049136,1.539755758342287,1.4750625627211544
1.6843962307049136,1.6490208632580963,1.4750625627211544,1.4190609462328678
1.6490208632580963,1.607634246639875,1.4190609462328678,1.369767642756163
1.607634246639875,1.559802661481353,1.369767642756163,1.325022251840006
1.58234064785789,1.6134422056186557,2.14312086381052,2.0722229459958057
1.6134422056186557,1.6409691729683114,2.0722229459958057,1.9998752932022024
1.6409691729683114,1.6639909013819227,1.9998752932022024,1.9259860146025627
1.6639909013819227,1.681579035207476,1.9259860146025627,1.8506369073731685
1.681579035207476,1.692788010168834,1.8506369073731685,1.774105735943836
1.692788010168834,1.6965619888170318,1.774105735943836,1.6968860419310297
1.6965619888170318,1.691611773834766,1.6968860419310297,1.6197806592572814
1.691611773834766,1.6764234818331767,1.6197806592572814,1.5441104625644455
1.5022291884360857,1.5364539025071549,2.14312086381052,2.073666302459145
1.5364539025071549,1.5679231608325597,2.073666302459145,2.002932397195521
1.5679231608325597,1.595671034767843,2.002932397195521,1.930673004346867
1.595671034767843,1.6186692143446277,1.930673004346867,1.8567833221327705
1.342006269592477,1.3801469637616466,2.14312086381052,2.075725446152426
1.3801469637616466,1.4170913739396258,2.075725446152426,2.0076716251876134
1.4170913739396258,1.452039553580402,2.0076716251876134,1.9385799028027715
1.452039553580402,1.4840278963311646,1.9385799028027715,1.8680836958233784
1.4840278963311646,1.5119323722468254,1.8680836958233784,1.7958959407058384
1.5119323722468254,1.5344379772247618,1.7958959407058384,1.7218803034211023
1.5344379772247618,1.549954375195833,1.7218803034211023,1.6461369665468613
1.549954375195833,1.5564479565778813,1.6461369665468613,1.569172286934425
1.5564479565778813,1.5517609734229938,1.569172286934425,1.4946437713894216
1.5517609734229938,1.5369525431763702,1.4946437713894216,1.4307343759212254
1.5369525431763702,1.514203857620779,1.4307343759212254,1.3762449580094531
1.514203857620779,1.4848946476937486,1.3762449580094531,1.3289384697026396
1.1817833507488684,1.2214180865718147,2.14312086381052,2.0765912162792897
1.2214180865718147,1.2609897369591794,2.0765912162792897,2.0100242479806405
1.2609897369591794,1.2999777285364047,2.0100242479806405,1.943115745231359
1.2999777285364047,1.3377065506762336,1.943115745231359,1.8754939913346897
1.3377065506762336,1.3733131413161008,1.8754939913346897,1.8067417936824361
1.3733131413161008,1.4057222657594872,1.8067417936824361,1.7364429195425704
1.4057222657594872,1.4335589347089224,1.7364429195425704,1.6642407066053764
1.4335589347089224,1.4549860231594773,1.6642407066053764,1.5899369979884987
1.4549860231594773,1.4673950254605752,1.5899369979884987,1.513724542886839
1.4673950254605752,1.4673950254605752,1.513724542886839,1.513724542886839
1.1016718913270642,1.1414327072613266,2.14312086381052,2.0766670759839307
1.1414327072613266,1.1815236320303835,2.0766670759839307,2.010411339134693
1.1815236320303835,1.2215541484532944,2.010411339134693,1.9441192461016779
1.2215541484532944,1.2609912920428548,1.9441192461016779,1.8774745924528933
1.2609912920428548,1.2991422476451724,1.8774745924528933,1.810090959412127
1.2991422476451724,1.3351188833925072,1.810090959412127,1.7415326449083803
1.3351188833925072,1.3677592719653744,1.7415326449083803,1.6713461029769385
0.9414489724834557,0.9806977585528124,2.14312086381052,2.0763649445418135
0.9806977585528124,1.0207846767858628,2.0763649445418135,2.0101082926421814
1.0207846767858628,1.0615238102213607,2.0101082926421814,1.944249820129515
1.0615238102213607,1.1026286577324242,1.944249820129515,1.8786183162497565
1.1026286577324242,1.1436959666896596,1.8786183162497565,1.8129635503114196
1.1436959666896596,1.1841872760165066,1.8129635503114196,1.7469541815360894
1.1841872760165066,1.2233866581738702,1.7469541815360894,1.6801748251317705
1.2233866581738702,1.2603098251184686,1.6801748251317705,1.6121248232472676
1.2603098251184686,1.2935494225158197,1.6121248232472676,1.5422308186044424
1.2935494225158197,1.3208813628240035,1.5422308186044424,1.469896023979523
1.3208813628240035,1.3384434672064152,1.469896023979523,1.3947896571583744
1.3384434672064152,1.3384434672064152,1.3947896571583744,1.3947896571583744
1.3384434672064152,1.342192372362813,1.3947896571583744,1.3417714281116004
1.342192372362813,1.342192372362813,1.3417714281116004,1.3417714281116004
1.342192372362813,1.3373104108002902,1.3417714281116004,1.2955030974219814
1.3373104108002902,1.3228239340686536,1.2955030974219814,1.2504813097389025
1.3228239340686536,1.3019191345257821,1.2504813097389025,1.2129257751568554
1.3019191345257821,1.2750445905939791,1.2129257751568554,1.17915611423761
1.2750445905939791,1.2413242579734538,1.17915611423761,1.146592436449301
0.8613375130616514,0.9000869723145063,2.14312086381052,2.0760744544467142
0.9000869723145063,0.9398249385880452,2.0760744544467142,2.0096087509715677
0.9398249385880452,0.9804391976488359,2.0096087509715677,1.9436741656921512
0.9804391976488359,1.0217396599765,1.9436741656921512,1.878166352856334
1.0217396599765,1.0634405949530557,1.878166352856334,1.8129120428023269
1.0634405949530557,1.1051411837348428,1.8129120428023269,1.747657548892574
1.1051411837348428,1.1462962317351235,1.747657548892574,1.6820598138868086
1.1462962317351235,1.186168570128578,1.6820598138868086,1.615681225144206
0.7812260536398472,0.8193823996125733,2.14312086381052,2.075735517596235
0.8193823996125733,0.8586272140780874,2.075735517596235,2.008978150791982
0.8586272140780874,0.8989119544753907,2.008978150791982,1.9428426869082904
0.8989119544753907,0.9401235172100039,1.9428426869082904,1.8772799942979401
0.9401235172100039,0.9820684423049743,1.8772799942979401,1.8121831750758755
0.9820684423049743,1.0244615450640173,1.8121831750758755,1.7473765610003407
1.0244615450640173,1.0669044164387995,1.7473765610003407,1.682602492605762
1.0669044164387995,1.1088535564610749,1.682602492605762,1.6175093018905087
0.7011145942180429,0.7386230336057009,2.14312086381052,2.0753729501804536
0.7386230336057009,0.7772821420665238,2.0753729501804536,2.008275146907898
0.7772821420665238,0.8170920945362932,2.008275146907898,1.941853614660344
0.8170920945362932,0.8580058938829069,1.941853614660344,1.876105816922445
0.8580058938829069,0.899911049112973,1.876105816922445,1.8109846691469116
0.899911049112973,0.9426149670715652,1.8109846691469116,1.7463835529661553
0.9426149670715652,0.985832005749855,1.7463835529661553,1.6821236181148562
0.985832005749855,1.02916386994922,1.6821236181148562,1.6179408744981594
0.5408916753744343,0.5770478795523198,2.14312086381052,2.0746417423448134
0.5770478795523198,0.6143991724858872,2.0746417423448134,2.006807631929186
0.6143991724858872,0.6530201192814783,2.006807631929186,1.9396887955570636
0.6530201192814783,0.6929628731096245,1.9396887955570636,1.8733483373117366
0.6929628731096245,0.7342384352140366,1.8733483373117366,1.8078287673198299
0.7342384352140366,0.7767987255676749,1.8078287673198299,1.743136069801452
0.7767987255676749,0.8205261587010069,1.743136069801452,1.6792256806449977
0.8205261587010069,0.8652230940507067,1.6792256806449977,1.6159881431085124
0.8652230940507067,0.9105995746266445,1.6159881431085124,1.5532350339753767
0.9105995746266445,0.9562552844493751,1.5532350339753767,1.4906843026195018
0.9562552844493751,1.0016314938866924,1.4906843026195018,1.4279322866727033
1.0016314938866924,1.045869052176987,1.4279322866727033,1.3643811439166595
1.045869052176987,1.0874053911308124,1.3643811439166595,1.2990663757454317
1.0874053911308124,1.1226075120991774,1.2990663757454317,1.2303005566988878
1.1226075120991774,1.1226075120991774,1.2303005566988878,1.2303005566988878
1.1226075120991774,1.1375726465479643,1.2303005566988878,1.1871448941093206
1.1375726465479643,1.1375726465479643,1.1871448941093206,1.1871448941093206
1.1375726465479643,1.1429559485221865,1.1871448941093206,1.1510947353192422
1.1429559485221865,1.1429559485221865,1.1510947353192422,1.1510947353192422
1.1429559485221865,1.1401496205293693,1.1510947353192422,1.1206298240911357
1.1401496205293693,1.1285573721682283,1.1206298240911357,1.0913572724830296
1.1285573721682283,1.1121027907027612,1.0913572724830296,1.0676290077461168
0.38066875653082566,0.4155205323243727,2.14312086381052,2.073968475225288
0.4155205323243727,0.45154860836365784,2.073968475225288,2.005422357189762
0.45154860836365784,0.48887810750213423,2.005422357189762,1.9375771391057222
0.48887810750213423,0.5276334143009288,1.9375771391057222,1.870537134499493
0.5276334143009288,0.5679213568193907,1.870537134499493,1.8044076077467157
0.5679213568193907,0.6098069978289682,1.8044076077467157,1.7392788851719283
0.6098069978289682,0.6532925691995671,1.7392788851719283,1.6752076901995714
0.6532925691995671,0.6983068065697903,1.6752076901995714,1.6122005044520231
0.6983068065697903,0.7446983579635291,1.6122005044520231,1.5501985767746658
0.7446983579635291,0.7922340483885912,1.5501985767746658,1.4890676414835564
0.7922340483885912,0.840607699458247,1.4890676414835564,1.4285961404144778
0.840607699458247,0.8894226553348279,1.4285961404144778,1.3684791004951666
0.8894226553348279,0.9381138242744137,1.3684791004951666,1.308263032434005
0.9381138242744137,0.9857310709643897,1.308263032434005,1.2472045999712154
0.9857310709643897,1.0301472201702997,1.2472045999712154,1.1838462251972888
1.0301472201702997,1.0301472201702997,1.1838462251972888,1.1838462251972888
1.0301472201702997,1.0574689120161844,1.1838462251972888,1.134710959354007
1.0574689120161844,1.0574689120161844,1.134710959354007,1.134710959354007
0.22044583768721712,0.25413625758268876,2.14312086381052,2.0733949380962
0.25413625758268876,0.28895591518208763,2.0733949380962,2.0042268888379877
0.28895591518208763,0.3250667424113781,2.0042268888379877,1.9357252906143199
0.3250667424113781,0.3626522652226256,1.9357252906143199,1.8680231844198802
0.3626522652226256,0.40190262187178327,1.8680231844198802,1.801274300716397
0.40190262187178327,0.44298713514470844,1.801274300716397,1.735639972693677
0.44298713514470844,0.4860136210629368,1.735639972693677,1.671263388618882
0.4860136210629368,0.5310010671771519,1.671263388618882,1.6082425656579318
0.5310010671771519,0.5778719001534722,1.6082425656579318,1.5466085589076715
0.5778719001534722,0.626454188991276,1.5466085589076715,1.4863121371465118
0.626454188991276,0.6765100554128984,1.4863121371465118,1.427231330331802
0.6765100554128984,0.7277673900287223,1.427231330331802,1.3691873086059974
0.7277673900287223,0.779922000414601,1.3691873086059974,1.31194593674991
0.779922000414601,0.8326102366774585,1.31194593674991,1.255193738138001
0.8326102366774585,0.8853067038611482,1.255193738138001,1.1984503886215077
0.8853067038611482,0.9369892790754494,1.1984503886215077,1.1407972672508941
0.06022291884360856,0.0929613521671413,2.14312086381052,2.072942600989389
0.0929613521671413,0.12677910281571506,2.072942600989389,2.003278953473041
0.12677910281571506,0.16186981602682385,2.003278953473041,1.934249213796872
0.16186981602682385,0.19847572906131242,1.934249213796872,1.8660131001088704
0.19847572906131242,0.2368773688394228,1.8660131001088704,1.7987742871219874
0.2368773688394228,0.2773596895588458,1.7987742871219874,1.7327707422391923
0.2773596895588458,0.320150116821839,1.7327707422391923,1.6682424848715185
0.320150116821839,0.3653476100661348,1.6682424848715185,1.6053792500814175
0.3653476100661348,0.41289460099631414,1.6053792500814175,1.5442735978070707
0.41289460099631414,0.46259182269817223,1.5442735978070707,1.484899919759578
0.46259182269817223,0.5141499854664842,1.484899919759578,1.427131493341306
0.5141499854664842,0.567266163551778,1.427131493341306,1.3707888919017515
0.567266163551778,0.6216633855405579,1.3707888919017515,1.3156785307527816
0.6216633855405579,0.6770983029995608,1.3156785307527816,1.2616101496318428
0.6770983029995608,0.7333454920923765,1.2616101496318428,1.2083866797154534
0.7333454920923765,0.7901550111211573,1.2083866797154534,1.1557615888779547
0.7901550111211573,0.8471276297271747,1.1557615888779547,1.1033135216688938
0.8471276297271747,0.9032751167759795,1.1033135216688938,1.0500025489894358
0.9032751167759795,0.9032751167759795,1.0500025489894358,1.0500025489894358
0.9032751167759795,0.9439561137049916,1.0500025489894358,1.0056903041156213
0.9439561137049916,0.9439561137049916,1.0056903041156213,1.0056903041156213
0.9439561137049916,0.9558212943887331,1.0056903041156213,0.9896374871029495
0.9558212943887331,0.9558212943887331,0.9896374871029495,0.9896374871029495
-0.04968923150156007,-0.019888540578195724,1.210583125311912,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,-0.019888540578195724,1.2618948101706728,1.2618948101706728
-0.019888540578195724,0.007875688005306622,1.2618948101706728,1.2935467789596662
0.007875688005306622,0.007875688005306622,1.2935467789596662,1.2935467789596662
0.007875688005306622,0.036799376116493476,1.2935467789596662,1.3121908173991799
0.036799376116493476,0.07044568139490243,1.3121908173991799,1.3205634124918466
0.07044568139490243,0.10335682339359778,1.3205634124918466,1.3194409383385355
0.10335682339359778,0.14025818826288786,1.3194409383385355,1.3109558409447148
0.14025818826288786,0.18486347961672625,1.3109558409447148,1.293996978211765
0.18486347961672625,0.24120592184457593,1.293996978211765,1.2660171663063768
0.24120592184457593,0.30815613554859433,1.2660171663063768,1.227174003883873
0.30815613554859433,0.3737126738807023,1.227174003883873,1.1859728980588027
0.3737126738807023,0.43864996725893823,1.1859728980588027,1.1437904407517736
0.43864996725893823,0.5034688315909824,1.1437904407517736,1.1014224541151567
0.5034688315909824,0.5685291955847069,1.1014224541151567,1.0594259457709887
0.5685291955847069,0.6341286444129772,1.0594259457709887,1.0182798392868893
0.6341286444129772,0.7005785650175059,1.0182798392868893,0.9785384519023331
0.7005785650175059,0.7683882896676909,0.9785384519023331,0.9412164339321109
0.5310674998250446,0.4607802159526301,0.027839077379590738,0.06022291884360856
0.4607802159526301,0.3933734450673575,0.06022291884360856,0.0981663952180529
0.3933734450673575,0.3312778368778062,0.0981663952180529,0.1440344728732165
0.3312778368778062,0.3312778368778062,0.1440344728732165,0.1440344728732165
0.3312778368778062,0.29674766735809854,0.1440344728732165,0.17991834907015788
0.29674766735809854,0.29674766735809854,0.17991834907015788,0.17991834907015788
0.29674766735809854,0.2760636139574778,0.17991834907015788,0.21297297146127267
0.2760636139574778,0.2760636139574778,0.21297297146127267,0.21297297146127267
0.2760636139574778,0.2662474436210961,0.21297297146127267,0.24432959940168056
0.2662474436210961,0.2658297088877848,0.24432959940168056,0.2777085927517243
0.2658297088877848,0.27314608696339737,0.2777085927517243,0.308397556536394
0.27314608696339737,0.28729627096088683,0.308397556536394,0.34039511171726344
0.7742706267537354,0.7011145942180429,0.03489168879101931,0.06022291884360856
0.7011145942180429,0.6293056002330484,0.06022291884360856,0.08913980343165415
0.6293056002330484,0.5593600360965424,0.08913980343165415,0.12227272659062169
0.5593600360965424,0.4921999728255425,0.12227272659062169,0.1606715470234059
0.4921999728255425,0.4297984184626288,0.1606715470234059,0.20623196420018727
0.4297984184626288,0.4297984184626288,0.20623196420018727,0.20623196420018727
0.4297984184626288,0.3899534366086458,0.20623196420018727,0.24568108529686009
0.3899534366086458,0.3899534366086458,0.24568108529686009,0.24568108529686009
0.3899534366086458,0.3650648323936567,0.24568108529686009,0.2817662805676978
0.3650648323936567,0.3650648323936567,0.2817662805676978,0.2817662805676978
0.3650648323936567,0.3518351053573069,0.2817662805676978,0.3155889120374975
0.3518351053573069,0.3484771774820482,0.3155889120374975,0.3524734376272568
0.3484771774820482,0.3540696187570357,0.3524734376272568,0.3852120249822353
0.3540696187570357,0.366595525388811,0.3852120249822353,0.41756109833465294
1.0916737002771446,1.016259918949104,0.022701973630095643,0.04025914314030207
1.016259918949104,0.9414489724834557,0.04025914314030207,0.06022291884360856
0.9414489724834557,0.8674013024831141,0.06022291884360856,0.08284494026373246
0.8674013024831141,0.7943325168141592,0.08284494026373246,0.10844074330517717
0.7943325168141592,0.722540097791603,0.10844074330517717,0.13740807410051276
0.722540097791603,0.652465540740869,0.13740807410051276,0.1702830106653874
0.652465540740869,0.5848539790818646,0.1702830106653874,0.20791522962781875
0.5848539790818646,0.5211525506213461,0.20791522962781875,0.2517353096077065
0.5211525506213461,0.5211525506213461,0.2517353096077065,0.2517353096077065
0.5211525506213461,0.4729494697156078,0.2517353096077065,0.2951254897692934
0.4729494697156078,0.4729494697156078,0.2951254897692934,0.2951254897692934
0.4729494697156078,0.44235171316200383,0.2951254897692934,0.3337139400735789
0.44235171316200383,0.44235171316200383,0.3337139400735789,0.3337139400735789
0.44235171316200383,0.4245650539928485,0.3337139400735789,0.36937308914631684
0.4245650539928485,0.4245650539928485,0.36937308914631684,0.36937308914631684
1.490934954823207,1.4143181083046577,0.02163814867816198,0.032868538136187925
1.4143181083046577,1.3379501641743243,0.032868538136187925,0.045676237802711156
1.3379501641743243,1.2618948101706728,0.045676237802711156,0.06022291884360856
1.2618948101706728,1.1862295542462045,0.06022291884360856,0.07667408817268687
0.9413590259547321,0.9432680962940813,2.2000000000000006,2.196638343107611
0.9432680962940813,0.9819764839550328,2.196638343107611,2.1295676337244243
0.9819764839550328,1.02156043190526,2.1295676337244243,2.0630094043887155
1.02156043190526,1.061866240454741,2.0630094043887155,1.9968851297480588
0.02443685779303985,0.06022291884360856,1.169042266609827,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.06022291884360856,1.1817833507488684,1.1817833507488684
0.06022291884360856,0.10490791319321188,1.1817833507488684,1.185786570031122
0.10490791319321188,0.1473954563860562,1.185786570031122,1.1806195257789536
0.1473954563860562,0.19607871171340677,1.1806195257789536,1.1673301592683778
0.19607871171340677,0.25482325896151126,1.1673301592683778,1.1443628955074479
1.0151106137558232,0.9414489724834557,0.11648814647807443,0.14033437826541284
0.9414489724834557,0.8687857891188638,0.14033437826541284,0.16705987145484705
0.8687857891188638,0.7974079401025957,0.16705987145484705,0.19703400516681355
0.7974079401025957,0.7277386906958582,0.19703400516681355,0.23076774678294434
0.7277386906958582,0.6604648328722688,0.23076774678294434,0.269012834094994
0.6604648328722688,0.5968886351263734,0.269012834094994,0.3130416477137261
0.5968886351263734,0.5400099937388576,0.3130416477137261,0.3651699249403111
0.5400099937388576,0.5400099937388576,0.3651699249403111,0.3651699249403111
0.5400099937388576,0.5101485933674492,0.3651699249403111,0.4042348170028256
0.5101485933674492,0.5101485933674492,0.4042348170028256,0.4042348170028256
0.5101485933674492,0.49289605485816523,0.4042348170028256,0.4401913023294648
0.49289605485816523,0.49289605485816523,0.4401913023294648,0.4401913023294648
0.49289605485816523,0.4859286673325226,0.4401913023294648,0.4740347648022605
1.2567339872157843,1.1817833507488684,0.12089308508679256,0.14033437826541284
1.1817833507488684,1.107443658002842,0.14033437826541284,0.16199257747709786
1.107443658002842,1.0338562788956682,0.16199257747709786,0.18607662162028735
1.0338562788956682,0.9612012621779332,0.18607662162028735,0.21283231024330154
0.9612012621779332,0.8897196189827753,0.21283231024330154,0.24256887211175546
0.8897196189827753,0.8197547271958829,0.24256887211175546,0.27570156089301934
0.8197547271958829,0.7518310735528873,0.27570156089301934,0.3128098417546916
0.7518310735528873,0.6868728860763909,0.3128098417546916,0.3548353991080525
0.6868728860763909,0.6268033371023974,0.3548353991080525,0.4034461945669896
0.6268033371023974,0.6268033371023974,0.4034461945669896,0.4034461945669896
0.6268033371023974,0.5875723982862591,0.4034461945669896,0.44573823553816017
0.5875723982862591,0.5875723982862591,0.44573823553816017,0.44573823553816017
0.5875723982862591,0.5633905657690427,0.44573823553816017,0.4835241306049296
0.5633905657690427,0.5633905657690427,0.4835241306049296,0.4835241306049296
0.5633905657690427,0.5508768471967374,0.4835241306049296,0.5180520366785821
0.5508768471967374,0.5485549204742551,0.5180520366785821,0.5556121825095007
0.21003818931871956,0.2539519264990018,1.7079280567867254,1.6441637871954515
0.2539519264990018,0.30055729710902146,1.6441637871954515,1.58234064785789
0.30055729710902146,0.3496968729936176,1.58234064785789,1.5225126983220894
0.3496968729936176,0.4010471090058506,1.5225126983220894,1.4645652527550659
0.4010471090058506,0.45422952527479943,1.4645652527550659,1.4082891754974267
0.37121416254288486,0.41490701525232887,1.7086408862460116,1.6447174630535524
0.41490701525232887,0.4607802159526301,1.6447174630535524,1.58234064785789
0.4607802159526301,0.5087258039568576,1.58234064785789,1.521542302863356
0.5087258039568576,0.5585348927943654,1.521542302863356,1.4622579460546135
0.5585348927943654,0.6099430490652251,1.4622579460546135,1.4043520956029494
1.145743643552652,1.0760733305575372,0.4307255674158418,0.4645012294853015
1.0760733305575372,1.00783632331026,0.4645012294853015,0.5010761844888931
1.00783632331026,0.9414489724834557,0.5010761844888931,0.5408916753744343
0.9414489724834557,0.8776799650026554,0.5408916753744343,0.584740495568504
1.1817833507488684,1.2169468427235897,1.5022291884360857,1.4332905833339287
1.2169468427235897,1.2453146928980832,1.4332905833339287,1.3614068589034307
1.2453146928980832,1.2453146928980832,1.3614068589034307,1.3614068589034307
1.2453146928980832,1.258746305988216,1.3614068589034307,1.3068421102126386
1.258746305988216,1.258746305988216,1.3068421102126386,1.3068421102126386
1.258746305988216,1.2621351525095763,1.3068421102126386,1.2609957212016634
1.2621351525095763,1.2621351525095763,1.2609957212016634,1.2609957212016634
1.02156043190526,1.064942620591126,1.5022291884360857,1.4380866864313575
1.064942620591126,1.106223560106064,1.4380866864313575,1.3725890879060119
1.106223560106064,1.143091340239984,1.3725890879060119,1.3045872439064035
1.143091340239984,1.143091340239984,1.3045872439064035,1.3045872439064035
1.143091340239984,1.1663657419776585,1.3045872439064035,1.2469686157178637
1.1663657419776585,1.1663657419776585,1.2469686157178637,1.2469686157178637


==> tikz_img/data/cancer/trajectory_grwoth_tumor.csv <==
t,N,K
0,0.5,0.2
1,0.45282079907382555,0.2806992256129956
2,0.434731114182878,0.3514964392295973
3,0.42928218970086773,0.41646019451703187
4,0.43093141966915877,0.47753196300845313
5,0.43721884856179294,0.5358188450846945
6,0.44687590265002575,0.5920167175619643
7,0.45916662162130634,0.6465965957081882
8,0.4736458457246948,0.6998856345361874
9,0.49001988795063806,0.752122601349621
10,0.5080889093881256,0.8034828179138209
11,0.5277157504611568,0.8540942680546817
12,0.5487996525978043,0.9040516038723704
13,0.5712612178524017,0.9534265116755432
14,0.5950398897034292,1.0022697308654407
15,0.6200864960167306,1.0506145566325231
16,0.6463595764101295,1.0984791744692728
17,0.6738193401760421,1.1458744504645169
18,0.7024273497947889,1.1928042939537746
19,0.7321459272528669,1.239266586957913
20,0.7629375577769323,1.285250876291226
21,0.794765565517252,1.3307360434725606
22,0.8275896136871064,1.375700703124001
23,0.8613654091075137,1.4201238246886443
24,0.8960447022072305,1.4639847324306003
25,0.9315750615028036,1.5072639363515596
26,0.9679022562248146,1.549938096485069
27,1.0049741495053564,1.5919690648778335
28,1.0427344524479816,1.6333224460612832
29,1.0811220632246172,1.6739696401595734
30,1.1200710670755665,1.7138878428895852
31,1.1595107363095059,1.753060045560924
32,1.1993654160072817,1.791475703710224
33,1.2395606544875533,1.8291210132866966
34,1.2800320695623715,1.8659566330797712
35,1.3207132628426999,1.901949024094489
36,1.361534206379835,1.9370751674690703
37,1.4024212426654052,1.9713225644749144
38,1.4432970846313713,2.0046892365165996
39,1.4840808156500267,2.0371837251318827
40,1.5246883657267578,2.0688245413713715
41,1.5650503940548575,2.0996073832443005
42,1.6051159059853182,2.129497931844832
43,1.6448322951043672,2.1584731181874766
44,1.684144249238336,2.1865235332251656
45,1.7229937504536623,2.213653427849252
46,1.7613200750568883,2.2398807128895086
47,1.7990597935946615,2.2652369591141315
48,1.8361467921502448,2.2897673235396896
49,1.8725265989341933,2.3135012684250453
50,1.908180554835255,2.336413537050071
51,1.9430930864462537,2.358483637186374
52,1.977245203639841,2.379705063783987
53,2.0106144995684962,2.400085298971368
54,2.043175150664528,2.4196458120554007
55,2.074897916640072,2.4384220595213923
56,2.105750140487093,2.456463485033077
57,2.1356958558311376,2.473833262398929
58,2.1647190924793804,2.4905617206021073
59,2.1928408583396477,2.5066239401542867
60,2.2200800653845008,2.522006696052428
61,2.2464510214934124,2.536708323876683
62,2.2719634304527667,2.5507387197903975
63,2.2966223919558595,2.5641193405401053
64,2.3204284016028964,2.5768832034555342
65,2.3433773509009943,2.589074886449601
66,2.365460527264182,2.600750528018416
67,2.3866683324941675,2.6119707912877184
68,2.4070305182456355,2.6227291569462916
69,2.4265873619152845,2.6330074994807777
70,2.4453723144383193,2.6428003397769158
71,2.4634140837202065,2.6521102145866253
72,2.4807366346366733,2.660947676528004
73,2.4973591890337095,2.669331294085331
74,2.5132962257275664,2.677287651609063
75,2.528557480504757,2.684851349315838
76,2.543147946122055,2.6920650032884734
77,2.5570678723064972,2.698979245475966
78,2.5703334855066937,2.705617980091252
79,2.582990817420262,2.7119559319956883
80,2.5950746603033967,2.7179860624237913
81,2.606615898675916,2.723706449648425
82,2.617641538046818,2.729120240193784
83,2.6281747049142807,2.7342356488353916
84,2.638234646765664,2.7390659586001
85,2.647836732077506,2.7436295207660915
86,2.6569924503155278,2.747949754862878
87,2.66570941193463,2.7520551486712996
88,2.6739913483788955,2.7559792582235265
89,2.6818408583872433,2.7597563902053523
90,2.6892972278034244,2.7633617723018733
91,2.6963900988770835,2.7667839278477278
92,2.7031387208607045,2.770026488468861
93,2.709560595461158,2.7730946892546497
94,2.715671476839702,2.7759953687579055
95,2.7214853716119807,2.7787369689948704
96,2.727014538848025,2.7813295354452205
97,2.732269490072253,2.7837847170520633
98,2.7372589892634687,2.7861157662219393
99,2.7419900528548644,2.788337538824822


==> tikz_img/data/disease/disease_arrows_deg_2_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0017,-0.0117,-0.0014,-0.0892,-0.082,-0.0756
0.0254,0.0207,0.0317,-0.0394,-0.0256,-0.0288
0.1675,0.1784,0.1743,0.229,0.233,0.2189
0.1494,0.1476,0.1576,-0.0661,-0.0511,-0.0582
0.2061,0.2064,0.2152,0.0159,0.031,0.0216
0.2529,0.2529,0.262,0.0165,0.0317,0.0226
0.2831,0.2837,0.2924,0.0582,0.0734,0.0637
0.329,0.3291,0.3381,0.0583,0.0734,0.0642
0.392,0.3915,0.4009,0.0173,0.0325,0.024
0.4563,0.4555,0.465,-0.0232,-0.0081,-0.0163
0.4321,0.4321,0.4412,0.1402,0.1553,0.1462
0.5119,0.5111,0.5206,0.0579,0.073,0.0648
0.5761,0.5751,0.5847,0.0173,0.0325,0.0245
0.5651,0.564,0.5737,0.1379,0.153,0.1451
0.6487,0.6474,0.6572,0.0573,0.0724,0.0647
0.7326,0.7315,0.7412,-0.0231,-0.008,-0.0158
0.7206,0.7182,0.7285,0.1729,0.1877,0.1814
0.8075,0.8045,0.8151,0.1699,0.1846,0.179
0.9192,0.916,0.9266,0.13,0.1445,0.1392
0.2261,0.2317,0.2205,0.8636,0.8504,0.8524
0.1971,0.2032,0.192,0.8067,0.7939,0.795
0.129,0.1357,0.1244,0.7722,0.76,0.7601
0.0942,0.1012,0.0899,0.7081,0.6963,0.6958
0.1349,0.1425,0.1312,0.5979,0.5866,0.5853
0.0194,0.0268,0.0155,0.6184,0.6069,0.6059
0.0989,0.107,0.0959,0.4874,0.4768,0.4745
0.0597,0.0679,0.0568,0.4169,0.4064,0.4038
0.0192,0.0273,0.0161,0.3437,0.3331,0.3308
0.0184,0.0267,0.0156,0.2975,0.2872,0.2845
0.0134,0.0219,0.0108,0.252,0.2419,0.2389
-0.0233,-0.0157,-0.027,0.2228,0.2115,0.2101
-0.0347,-0.0279,-0.0392,0.1285,0.1164,0.1164
-0.0672,-0.0621,-0.0733,0.1048,0.0912,0.0939
-0.0741,-0.071,-0.0816,0.0603,0.0457,0.0512
0.9793,0.9757,0.9865,0.1328,0.1472,0.1424
-0.0494,-0.0421,-0.0534,0.4105,0.3988,0.398
-0.0501,-0.0434,-0.0547,0.1808,0.1686,0.1687
0.1725,0.1782,0.167,0.9647,0.9516,0.9534
0.9792,0.9739,0.9851,0.2154,0.2289,0.2264
1.0204,1.0135,1.0248,0.2674,0.2794,0.2797
0.8043,0.7955,0.8065,0.4149,0.4246,0.4281
0.9827,0.972,0.9815,0.4402,0.4454,0.4537
1.068,1.0567,1.0623,0.5499,0.5479,0.5611
1.076,1.0654,1.0686,0.6386,0.6334,0.6479
1.0813,1.0714,1.0729,0.7296,0.7222,0.7372
0.9831,0.9722,0.9762,0.6213,0.6171,0.6313
1.0614,1.0525,1.0523,0.874,0.8646,0.8798
0.9688,0.9596,0.9599,0.7942,0.7854,0.8006
0.9893,0.9813,0.9796,1.008,0.9972,1.0122
0.8891,0.8802,0.8799,0.7917,0.7824,0.7975
0.9016,0.8942,0.8918,1.0078,0.9964,1.0112
0.797,0.7897,0.7872,0.8755,0.8639,0.8787
0.7762,0.7702,0.7661,1.0525,1.0396,1.0537
0.7205,0.7139,0.7105,0.8304,0.8181,0.8326
0.6907,0.6857,0.6806,0.9644,0.9508,0.9644
0.6569,0.6521,0.6468,0.8773,0.8636,0.877
0.5928,0.5897,0.5829,0.8814,0.8668,0.8789
0.5174,0.5165,0.508,0.9337,0.9186,0.9286
0.429,0.4304,0.4205,0.9838,0.9688,0.9763
0.3523,0.3553,0.3448,0.9938,0.9792,0.9847
0.3816,0.3846,0.3741,0.8651,0.8505,0.856
0.1998,0.205,0.1938,1.0399,1.0264,1.029
0.1227,0.1286,0.1173,1.0717,1.0587,1.0602
0.3477,0.3522,0.3578,0.2614,0.2753,0.2621
0.7922,0.79,0.8002,0.1038,0.1187,0.1121
0.5437,0.5421,0.552,0.3414,0.3564,0.3492
0.2883,0.2929,0.2819,0.9026,0.8887,0.8922


==> tikz_img/data/disease/disease_arrows_deg_2_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0776,-0.0745,-0.0676,0.029,0.0436,0.0315
-0.0564,-0.0532,-0.0464,0.2051,0.2197,0.2075
0.0018,0.0049,0.0118,0.117,0.1316,0.1195
0.0478,0.0508,0.0577,0.117,0.1316,0.1195
0.0936,0.0967,0.1036,0.117,0.1316,0.1195
0.1395,0.1426,0.1495,0.117,0.1316,0.1195
0.1854,0.1885,0.1953,0.1169,0.1316,0.1195
0.2312,0.2343,0.2411,0.1169,0.1315,0.1195
0.277,0.28,0.2869,0.1169,0.1315,0.1194
0.3291,0.3322,0.3391,0.0728,0.0875,0.0755
0.3204,0.3241,0.3304,0.4693,0.4837,0.471
0.3944,0.3974,0.4043,0.2486,0.2632,0.2512
0.4093,0.4132,0.4193,0.4683,0.4826,0.4698
0.5116,0.5145,0.5215,0.0725,0.0872,0.0754
0.4899,0.4931,0.4999,0.4633,0.4779,0.4658
0.6094,0.612,0.6192,0.0284,0.0431,0.0314
0.6205,0.6225,0.6302,0.2021,0.2171,0.206
0.6114,0.6134,0.6212,0.4454,0.4603,0.4492
0.7637,0.7643,0.773,0.1118,0.127,0.1172
0.8408,0.8418,0.8502,-0.0173,-0.0022,-0.0123
0.7489,0.7515,0.7588,0.45,0.4648,0.4532
0.869,0.8717,0.8789,0.4589,0.4737,0.4619
0.9292,0.932,0.9391,0.4625,0.4772,0.4653
0.9832,0.986,0.9931,0.4643,0.479,0.4671
-0.0952,-0.0913,-0.0851,0.7315,0.7457,0.733
-0.0788,-0.0742,-0.0687,0.829,0.8429,0.8296
-0.0283,-0.0241,-0.0182,0.7389,0.753,0.74
1.0116,1.0145,1.0215,0.6092,0.6239,0.612
1.0431,1.046,1.053,0.7101,0.7248,0.7128
1.0642,1.0672,1.0741,0.9003,0.915,0.903
0.8026,0.8054,0.8125,0.5649,0.5796,0.5678
0.6357,0.6387,0.6456,0.7404,0.7551,0.7431
0.248,0.2554,0.2578,0.7452,0.7567,0.7418
0.1821,0.1891,0.192,0.7493,0.7612,0.7465
0.12,0.1256,0.1301,0.7492,0.7624,0.7484
0.0793,0.0852,0.0894,0.7892,0.8022,0.7882
0.0318,0.0365,0.0419,0.7444,0.7583,0.745
0.4989,0.5021,0.5089,1.0024,1.017,1.0048
0.3083,0.3138,0.3184,0.8214,0.8346,0.8208
0.5102,0.5135,0.5202,0.7304,0.7449,0.7327
0.4369,0.4417,0.447,0.4889,0.5027,0.4892


==> tikz_img/data/disease/disease_arrows_deg_3_eq.csv <==
x1,x2,x3,y1,y2,y3
-0.0786,-0.069,-0.07,-0.0648,-0.0563,-0.0722
0.3165,0.3278,0.3216,0.0954,0.0964,0.083
0.122,0.1332,0.125,-0.061,-0.0637,-0.0747
0.4275,0.4388,0.4333,0.0839,0.0861,0.0722
0.5138,0.525,0.52,0.0788,0.0818,0.0675
0.5353,0.5464,0.5414,0.0255,0.0284,0.0141
0.6204,0.6314,0.6268,0.0321,0.0356,0.021
0.5735,0.5847,0.5794,-0.0623,-0.0597,-0.0739
0.6781,0.6891,0.6846,0.0032,0.007,-0.0077
0.6932,0.7042,0.6996,-0.0285,-0.0249,-0.0395
0.7379,0.749,0.7445,-0.0275,-0.0238,-0.0385
0.8233,0.8343,0.83,-0.0317,-0.0277,-0.0425
0.9071,0.9181,0.9094,-0.0899,-0.0937,-0.1038
1.0356,1.0249,1.0284,9e-4,-0.0043,0.0109
-0.0608,-0.0503,-0.0533,0.9935,0.9994,0.984
-0.054,-0.0436,-0.0462,0.9433,0.9496,0.9341
0.1463,0.1357,0.1453,0.6619,0.6677,0.6762
0.0584,0.0474,0.0562,0.6037,0.6075,0.6176
0.065,0.0537,0.0617,0.5404,0.5426,0.554
0.0242,0.013,0.0213,0.4808,0.4836,0.4945
0.0237,0.0125,0.0207,0.4382,0.4407,0.4518
0.138,0.1267,0.1335,0.4175,0.4176,0.4303
0.0237,0.0125,0.0206,0.3009,0.3034,0.3145
0.024,0.0129,0.021,0.2531,0.2557,0.2668
-0.0168,-0.0278,-0.0189,0.1879,0.1921,0.2019
-0.0167,-0.0276,-0.0185,0.1389,0.1435,0.153
0.2039,0.1926,0.1983,0.2302,0.2282,0.2421
-0.0168,-0.0271,-0.017,0.0297,0.0366,0.044
0.8456,0.8566,0.8522,-0.0683,-0.0646,-0.0792
-0.0808,-0.0756,-0.0707,0.7489,0.763,0.7486
-0.018,-0.0079,-0.0099,-0.015,-0.0078,-0.0235
0.1069,0.118,0.1098,0.0216,0.0189,0.0079
1.0358,1.0252,1.0285,0.0952,0.0898,0.105
0.0322,0.0428,0.0396,0.9471,0.9527,0.9373
0.0075,0.0045,0.015,0.7024,0.7177,0.7119
0.9874,0.9768,0.98,0.2067,0.2011,0.2165
1.0276,1.017,1.0202,0.1505,0.1449,0.1602
1.0302,1.0197,1.0226,0.3332,0.3272,0.3427
0.984,0.9735,0.9765,0.3491,0.3432,0.3586
0.961,0.9505,0.9535,0.4031,0.3972,0.4126
0.937,0.9265,0.9294,0.4576,0.4517,0.4671
0.9348,0.9243,0.9272,0.551,0.5451,0.5605
0.9298,0.9193,0.9223,0.6461,0.6402,0.6556
0.8954,0.8848,0.8881,0.7075,0.702,0.7173
0.8475,0.8367,0.8407,0.7804,0.776,0.7909
0.6697,0.6585,0.6638,0.7016,0.699,0.7132
0.8743,0.8631,0.8709,0.9893,0.9912,1.0027
0.9018,0.8911,0.9004,1.0585,1.0636,1.0726
0.6986,0.7012,0.7085,0.8588,0.8744,0.8621
0.5047,0.5148,0.5128,0.8157,0.8229,0.8072
0.4678,0.478,0.4757,0.8604,0.8672,0.8515
0.3849,0.3953,0.3925,0.9062,0.9124,0.8969
0.2599,0.2705,0.2672,0.875,0.8804,0.8651
0.2108,0.2214,0.2181,0.877,0.8823,0.8671
0.1399,0.1506,0.1472,0.9163,0.9216,0.9063
0.0808,0.0914,0.0881,0.9459,0.9514,0.9361
0.1378,0.1267,0.1318,0.1302,0.1274,0.1417
0.3718,0.383,0.3778,0.2463,0.249,0.2348
0.1594,0.1686,0.1578,0.1409,0.1316,0.1268
0.4083,0.4194,0.4143,0.226,0.2289,0.2146
0.2008,0.1895,0.1961,0.5883,0.5878,0.6008
0.2338,0.2226,0.2285,0.4371,0.4357,0.4492
0.2991,0.288,0.2933,0.4062,0.4038,0.4179
0.2257,0.2156,0.2176,0.2042,0.1969,0.2127
0.2448,0.2335,0.2395,0.5477,0.5464,0.5599
0.3879,0.399,0.3942,0.3014,0.3048,0.2903
0.7637,0.7538,0.7641,0.888,0.8956,0.9023
0.2821,0.2927,0.2893,0.8058,0.8111,0.7958
0.3534,0.3645,0.3597,0.3128,0.3161,0.3016
0.7388,0.7278,0.7322,0.7141,0.7102,0.7249
0.6416,0.6392,0.6495,0.7445,0.7601,0.7534
0.5192,0.5292,0.5274,0.7372,0.7447,0.7289
0.3315,0.3421,0.3388,0.7414,0.7469,0.7316
0.7311,0.7204,0.7239,0.5385,0.5334,0.5486
0.6433,0.6328,0.6425,0.7214,0.7272,0.7356
0.5072,0.5156,0.5166,0.598,0.6087,0.5928
0.4514,0.4413,0.4433,0.5368,0.5297,0.5454


==> tikz_img/data/disease/disease_arrows_deg_3_eq_invariance.csv <==
x1,x2,x3,y1,y2,y3
-0.0601,-0.0686,-0.0575,-0.0895,-0.079,-0.0756
-0.0221,-0.0269,-0.0158,-0.0496,-0.035,-0.0383
0.3406,0.3518,0.3436,0.2459,0.2432,0.2321
0.1433,0.1527,0.1522,0.028,0.037,0.021
0.3545,0.3658,0.3579,0.1849,0.183,0.1714
0.3962,0.4075,0.3997,0.1469,0.145,0.1334
0.5385,0.5496,0.541,0.1072,0.1039,0.0933
0.5806,0.5917,0.5832,0.0403,0.0372,0.0265
0.6487,0.6598,0.6513,8e-4,-0.0024,-0.013
0.7093,0.7204,0.7119,-0.0312,-0.0344,-0.045
0.7646,0.7758,0.7673,-0.056,-0.0591,-0.0698
0.8853,0.8954,0.8936,-0.0855,-0.078,-0.0939
1.0042,0.9943,1.0048,-0.1058,-0.0978,-0.0915
0.4793,0.4886,0.4777,1.0577,1.0484,1.0435
0.348,0.3576,0.347,1.035,1.0265,1.0207
0.215,0.2249,0.2146,0.9997,0.992,0.9853
0.3473,0.357,0.3465,0.9394,0.9312,0.9251
0.3445,0.3543,0.3438,0.8793,0.8712,0.865
0.3771,0.3869,0.3765,0.7924,0.7844,0.7781
0.0955,0.0878,0.0857,0.5304,0.5185,0.5343
0.014,0.0138,0.0048,0.6631,0.6471,0.657
-0.0072,-0.0108,-0.0173,0.4004,0.3852,0.3984
-0.0654,-0.0666,-0.0749,0.5122,0.4963,0.5072
-0.054,-0.0557,-0.0637,0.2385,0.2226,0.2341
-0.0729,-0.0741,-0.0825,0.1411,0.1251,0.136
0.4707,0.4821,0.4748,0.0129,0.0121,-3e-4
1.0384,1.0284,1.0387,-0.0652,-0.0577,-0.0509
-0.0157,-0.0097,-0.0211,0.755,0.7414,0.7428
0.4823,0.4935,0.4851,0.1329,0.13,0.1191
1.0404,1.0304,1.0407,-0.018,-0.0105,-0.0037
1.0152,1.0052,1.0154,0.0279,0.0354,0.0423
1.0468,1.0368,1.0472,0.0799,0.0877,0.0943
1.0025,0.9926,1.003,0.1301,0.1379,0.1444
0.9583,0.9484,0.9588,0.1811,0.1889,0.1954
0.9586,0.9488,0.9592,0.2299,0.238,0.2443
0.9146,0.9049,0.9153,0.2831,0.2912,0.2974
0.9591,0.9494,0.96,0.3268,0.3352,0.3411
0.9155,0.9059,0.9165,0.3816,0.3901,0.3959
0.872,0.8624,0.873,0.4372,0.4458,0.4515
0.8287,0.8191,0.8298,0.4934,0.502,0.5077
0.8732,0.8638,0.8745,0.5359,0.5448,0.5501
0.9174,0.908,0.9188,0.5762,0.5853,0.5904
0.9612,0.9519,0.9628,0.6146,0.6239,0.6288
0.9183,0.909,0.9199,0.6722,0.6816,0.6864
0.9619,0.9528,0.9636,0.7096,0.7191,0.7238
0.9622,0.9531,0.964,0.7566,0.7662,0.7708
1.0054,0.9963,1.0073,0.7922,0.8019,0.8063
1.0057,0.9967,1.0076,0.839,0.8488,0.8531
1.0484,1.0395,1.0505,0.8727,0.8827,0.8867
1.0486,1.0397,1.0507,0.9189,0.9289,0.9329
1.0599,1.0511,1.0621,0.9617,0.9718,0.9757
1.0788,1.07,1.081,1.0015,1.0116,1.0155
1.0704,1.0591,1.0651,1.0573,1.0559,1.0696
1.1022,1.0925,1.0935,1.0994,1.091,1.1069
0.9559,0.9644,0.9533,1.0868,1.0762,1.073
0.8662,0.8749,0.8638,1.0869,1.0765,1.073
0.7288,0.7376,0.7266,1.0884,1.0783,1.0744
0.6343,0.6432,0.6323,1.0789,1.069,1.0648
0.172,0.1689,0.1621,0.6811,0.6657,0.6785
0.1768,0.1869,0.1767,0.9156,0.9082,0.9013
0.0807,0.0754,0.0705,0.2762,0.262,0.2764
0.2557,0.2444,0.2498,0.5714,0.569,0.5831
0.1323,0.1291,0.1223,0.2396,0.2242,0.2371
0.2262,0.2154,0.2191,0.6004,0.5954,0.6106
0.2653,0.254,0.2598,0.5421,0.5403,0.5541
0.269,0.2578,0.2629,0.4482,0.4453,0.4597
0.3592,0.3691,0.3587,0.8214,0.8135,0.8071
0.2862,0.2748,0.2811,0.5042,0.5032,0.5166
0.2389,0.2302,0.2296,0.3511,0.3408,0.3568
0.4044,0.4143,0.4039,0.7254,0.7174,0.711
0.3189,0.3296,0.3201,0.3063,0.3008,0.292
0.4367,0.4465,0.4361,0.6777,0.6697,0.6634
0.3727,0.3834,0.3739,0.3587,0.3532,0.3444
0.418,0.4278,0.4173,0.6319,0.6237,0.6176
0.4405,0.4512,0.4417,0.4174,0.412,0.4032
0.4164,0.4089,0.4066,0.485,0.4729,0.4886
0.4891,0.4995,0.4896,0.4613,0.4549,0.4469
0.5057,0.4948,0.5037,0.5387,0.5428,0.5528


==> tikz_img/data/disease/disease_arrows_deg_3_eq_invariance_monotone.csv <==
x1,x2,x3,y1,y2,y3
-0.0378,-0.048,-0.0457,0.0013,-0.0051,0.0097
-0.0143,-0.0248,-0.022,-0.0457,-0.0516,-0.0369
0.1843,0.1949,0.1916,0.2655,0.2706,0.2561
0.0945,0.103,0.104,-0.012,-0.0018,-0.0169
0.1966,0.2059,0.2054,0.1576,0.1661,0.1509
0.2513,0.2595,0.2608,0.119,0.1294,0.1143
0.323,0.3301,0.3329,0.1203,0.1321,0.1174
0.3506,0.3559,0.3608,-0.0136,-1e-4,-0.0138
0.3899,0.3951,0.4,0.0747,0.0882,0.0745
0.4249,0.4301,0.435,0.1633,0.1768,0.1631
0.5007,0.5035,0.5106,0.0697,0.0844,0.0726
0.5768,0.578,0.5863,0.0652,0.0803,0.0699
0.6609,0.6608,0.6699,-0.0627,-0.0475,-0.0565
0.7056,0.705,0.7144,-0.0632,-0.0481,-0.0565
0.6794,0.678,0.6878,0.1753,0.1904,0.1829
0.7807,0.7784,0.7887,0.1303,0.1452,0.1387
0.8709,0.8681,0.8786,0.1294,0.1441,0.1383
0.8972,0.8929,0.9039,0.2432,0.2573,0.2535
0.1801,0.1852,0.174,0.8109,0.7973,0.8
0.0779,0.0825,0.0715,0.8526,0.8387,0.8421
0.1088,0.1139,0.1028,0.6756,0.6621,0.6647
0.0065,0.0091,-0.0012,0.7238,0.709,0.7151
-0.0556,-0.0596,-0.0657,0.6563,0.642,0.6548
-0.0767,-0.0821,-0.0869,0.664,0.6506,0.6644
-0.0268,-0.0349,-0.0363,0.451,0.4404,0.4554
-0.0172,-0.0265,-0.026,0.3449,0.3363,0.3515
-0.02,-0.0303,-0.0279,0.2358,0.2296,0.2444
-0.0341,-0.0446,-0.0416,0.1294,0.1239,0.1386
0.1405,0.1457,0.1345,0.9132,0.8997,0.9022
1.0148,1.0124,1.0227,0.1478,0.1627,0.1564
0.0944,0.0997,0.0886,1.0095,0.9961,0.9983
0.0937,0.1003,0.089,0.5477,0.5354,0.5357
0.9817,0.9772,0.9882,0.2713,0.2852,0.2817
0.9969,0.9919,1.003,0.3203,0.334,0.3312
1.0431,1.0387,1.0497,0.3373,0.3514,0.3476
0.8872,0.8782,0.8891,0.5065,0.5156,0.5198
1.0285,1.0214,1.0327,0.5069,0.5188,0.5193
0.9557,0.9464,0.9571,0.5769,0.5855,0.5903
0.958,0.948,0.9582,0.6497,0.6568,0.6633
0.9644,0.9541,0.964,0.6873,0.6936,0.7009
0.9976,0.9876,0.9979,0.7264,0.7337,0.74
1.0032,0.9931,1.0033,0.7732,0.7801,0.7868
1.0159,1.006,1.0163,0.82,0.8274,0.8336
1.0041,0.9935,1.003,0.8817,0.8868,0.8952
1.0372,1.0348,1.0451,0.9447,0.9595,0.9533
0.9785,0.9884,0.9781,1.0648,1.0574,1.0512
0.9255,0.9223,0.9156,1.0107,0.9961,1.0082
0.8654,0.8648,0.8561,1.0315,1.0164,1.0261
0.8256,0.8163,0.8167,0.8504,0.8418,0.8569
0.7528,0.7518,0.7434,0.9867,0.9715,0.9816
0.7017,0.6991,0.6918,0.9091,0.8943,0.9059
0.6281,0.6281,0.6191,0.9196,0.9044,0.9135
0.5159,0.5198,0.509,1.0344,1.0201,1.0245
0.555,0.5555,0.5461,0.8577,0.8425,0.8511
0.3827,0.3876,0.3765,1.0388,1.0251,1.028
0.3379,0.3431,0.3319,1.0399,1.0264,1.029
0.4417,0.4448,0.4342,0.8769,0.8623,0.8677
0.214,0.2197,0.2085,1.0708,1.0577,1.0595
0.1681,0.1739,0.1626,1.0709,1.0578,1.0595
0.1219,0.1276,0.1164,1.0706,1.0575,1.0592
0.1301,0.1353,0.1241,0.724,0.7105,0.7131
0.1341,0.1442,0.134,0.4529,0.446,0.4393
0.0737,0.0829,0.072,0.4347,0.4258,0.4213
0.0543,0.0646,0.0548,0.363,0.3568,0.3494
0.1271,0.1384,0.1317,0.3344,0.3344,0.3222
0.063,0.074,0.0697,0.2142,0.218,0.2039
0.1037,0.1085,0.0975,0.718,0.7043,0.7074
0.9736,0.9636,0.9655,0.9756,0.9687,0.9837
0.5854,0.5857,0.5946,0.218,0.2331,0.2237
0.8614,0.8575,0.8683,0.2177,0.2319,0.2276
0.4539,0.4558,0.4457,0.7413,0.7264,0.7332
0.3477,0.3518,0.3409,0.7863,0.7722,0.7762
0.2874,0.2923,0.2812,0.9019,0.8881,0.8912
0.7744,0.7649,0.7755,0.5002,0.5084,0.5137
0.4878,0.4916,0.4979,0.394,0.4082,0.3956
0.808,0.7968,0.8028,0.7017,0.7005,0.7133


==> tikz_img/data/disease/disease_arrows_deg_3_no_side_info.csv <==
x1,x2,x3,y1,y2,y3
-0.0321,-0.0251,-0.0221,-0.0306,-0.0179,-0.0334
0.0456,0.051,0.0557,0.0421,0.0561,0.0416
0.1396,0.1451,0.1497,0.1193,0.1333,0.1187
0.2885,0.2963,0.2981,0.2604,0.272,0.2562
0.4325,0.4437,0.4385,0.2109,0.2135,0.1993
0.277,0.2881,0.2834,-0.0263,-0.0228,-0.0374
0.4471,0.4583,0.453,0.1022,0.1047,0.0906
0.403,0.4141,0.4089,0.0039,0.0066,-0.0076
0.546,0.5572,0.5516,0.0962,0.0982,0.0843
0.5299,0.5411,0.5356,0.0326,0.0347,0.0207
0.5451,0.5563,0.5507,5e-4,0.0026,-0.0113
0.657,0.6683,0.6625,0.0605,0.0623,0.0485
0.6387,0.6499,0.6443,-0.001,9e-4,-0.0129
0.7317,0.7429,0.7372,-0.002,-1e-4,-0.0139
0.7911,0.8023,0.7967,-0.0324,-0.0304,-0.0443
0.8424,0.8536,0.8481,-0.07,-0.0678,-0.0818
0.8794,0.8905,0.8856,-0.0781,-0.0749,-0.0894
0.9059,0.9163,0.9137,-0.1003,-0.0939,-0.1094
1.0559,1.0446,1.0509,-0.0312,-0.0321,-0.0188
-0.0345,-0.0232,-0.0292,1.0236,1.0249,1.0114
-0.0017,0.0096,0.0036,1.0076,1.0089,0.9954
-0.0369,-0.0256,-0.0315,0.9338,0.9354,0.9217
-0.0193,-0.029,-0.0185,0.7328,0.741,0.7471
0.0149,0.0036,0.0111,0.6477,0.649,0.6609
0.0139,0.0026,0.0099,0.5583,0.5591,0.5714
0.0898,0.0785,0.0856,0.5589,0.5595,0.5719
0.0528,0.0415,0.0488,0.4877,0.4886,0.5008
0.1717,0.1604,0.1677,0.4557,0.4567,0.4689
-0.0605,-0.0545,-0.0504,0.7513,0.765,0.7501
0.301,0.2898,0.2974,0.4313,0.4329,0.4447
1.0259,1.0146,1.0209,0.0388,0.0379,0.0512
1.0389,1.0276,1.0338,0.0124,0.0115,0.0248
0.1181,0.1294,0.1234,0.9432,0.9445,0.931
-0.0195,-0.0107,-0.0102,0.755,0.7651,0.7492
0.0862,0.093,0.0961,0.0597,0.0724,0.0571
0.3497,0.3606,0.3565,0.2202,0.2245,0.2096
1.0231,1.0118,1.0181,0.1188,0.118,0.1313
1.026,1.0147,1.0211,0.2056,0.2049,0.2181
0.9899,0.9786,0.9851,0.2715,0.2708,0.284
0.9528,0.9414,0.948,0.3387,0.3382,0.3513
0.9502,0.9389,0.9456,0.4339,0.4337,0.4466
0.9471,0.9357,0.9427,0.5299,0.5301,0.5428
0.868,0.8567,0.8638,0.5802,0.5808,0.5932
0.8644,0.8531,0.8605,0.6316,0.6326,0.6448
0.6691,0.6583,0.6673,0.6595,0.664,0.6736
0.8507,0.8396,0.8482,0.7949,0.7983,0.8087
0.8877,0.8768,0.8857,0.8679,0.872,0.8819
0.8833,0.8728,0.8825,0.9269,0.9329,0.9412
0.9662,0.9555,0.9648,1.0024,1.0076,1.0166
1.0071,0.9964,1.0059,1.0641,1.0694,1.0783
0.4891,0.5002,0.4952,0.8589,0.8618,0.8475
0.3703,0.3815,0.3758,0.8811,0.8829,0.8691
0.3844,0.3957,0.39,0.9463,0.9481,0.9343
0.3679,0.3792,0.3735,0.9796,0.9814,0.9676
0.2051,0.2164,0.2104,0.9259,0.9272,0.9136
0.067,0.0783,0.0724,0.8557,0.8573,0.8436
0.1863,0.1792,0.1905,0.2129,0.2253,0.2259
0.5286,0.5397,0.5349,0.9892,0.9924,0.9779
0.4971,0.5083,0.5028,0.2322,0.2344,0.2204
0.1744,0.1856,0.1796,0.8228,0.8241,0.8106
0.2274,0.2243,0.2349,0.226,0.2414,0.2357
0.4152,0.4263,0.4213,0.249,0.252,0.2377
0.6208,0.632,0.6263,0.2131,0.2149,0.2011
0.913,0.9017,0.9081,0.1689,0.1681,0.1814
0.4175,0.4288,0.4232,0.838,0.84,0.8261
0.2586,0.2473,0.2542,0.5607,0.5609,0.5735
0.3243,0.3135,0.3227,0.384,0.3888,0.3982
0.7485,0.7372,0.7447,0.609,0.6104,0.6223
0.5037,0.5147,0.5101,0.7691,0.7726,0.758
0.82,0.8086,0.8153,0.398,0.3977,0.4107
0.8564,0.845,0.852,0.5147,0.515,0.5276
0.4006,0.4119,0.4062,0.7341,0.7359,0.7221
0.3584,0.3696,0.3638,0.8268,0.8284,0.8147
0.6803,0.671,0.6817,0.725,0.7339,0.7391
0.4845,0.4943,0.4931,0.5892,0.5974,0.5815


==> tikz_img/data/disease/disease_arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
0.007052342370512055,-0.001168035414743862,0.0015957122889197484,0.0015601645849391277,-0.001168035414743751,0.007087890074492786
0.193392279123693,0.20161187576824935,0.1988504909912761,0.19885117198394514,0.20158175516180943,0.19332502873609747
0.12009814217915082,0.11883663182055237,0.12644419863618145,-0.0644306467642726,-0.05581171500231766,-0.059967312472047674
0.18626121283662228,0.18605788781959437,0.19310256971779793,-0.027033988586399993,-0.018324439336091847,-0.02338645263879971
0.25431696149698746,0.25460911100075345,0.26135447352038044,0.010820507094908671,0.019527496497444674,0.01406806559315038
0.32235484892990496,0.32280408467155064,0.3294498083601739,0.04835127204552181,0.057051483861346786,0.05146963448637065
0.3894566062749305,0.3898519029018128,0.39653209769273,0.08527043959190422,0.09397330305693802,0.08843329418744111
0.4551428968832285,0.45534211560282956,0.4621453476666224,0.12140952859690646,0.1301191739768643,0.12473297687076934
0.5376883452352436,0.5375482028116327,0.5445559782136408,0.12070556122117959,0.12941637243802578,0.12430272765939687
0.6010982469452444,0.6006687928842923,0.6078425347481637,0.15556169387272595,0.16426291758402084,0.15938797753619227
0.6835533878809696,0.6828985845329807,0.690196221488724,0.15478305663817538,0.16347004541071813,0.1587850964014174
0.7449479290865572,0.7439528979699462,0.7514286081141978,0.1883837002316015,0.19703789810915162,0.19264657326872375
0.8274152623900929,0.8262626769113152,0.8338171606568073,0.18758251157596462,0.19621688276934923,0.19196431589337348
0.8628572395946025,0.8610829337686167,0.8689250705752559,0.2521720049257202,0.2606989591725741,0.25701144845837237
0.25699923286983617,0.2607122207297826,0.2522292834458334,0.868942195938055,0.8610724929507407,0.8628046362065487
0.22542437927025183,0.2295009857752628,0.220946497431178,0.8110220250069071,0.8033367872766541,0.8046654675341478
0.1583212960689257,0.16288022619286752,0.15425857964874956,0.7728944030234541,0.7654887641207615,0.7662613206093332
0.1587913348953065,0.16348748533426966,0.15485295731278836,0.6902064746060621,0.6828882128162403,0.6834978539522667
0.12399937384668169,0.12893503137048107,0.12028512261203322,0.6273876665546545,0.6202308507442156,0.620550774432095
0.1243159771609626,0.12943356979825515,0.12077833793051429,0.5445654864592171,0.5375393109378566,0.5376343572440214
0.12475227754043122,0.13013749264261126,0.12148513629006952,0.46215407074580755,0.4553335331634924,0.4550897084877495
0.08845610391677683,0.09399224724324201,0.08534752010970564,0.39654055139750705,0.38984354347269484,0.3894040743802985
0.051493408497054416,0.05707059590664365,0.04842873442306028,0.32945821227192024,0.3227957926220532,0.3223025220821741
0.014091159142748555,0.019548243913824648,0.010898958489247157,0.26136208168393077,0.25459965995422756,0.2542630966828712
-0.023372254226845135,-0.018305386245110633,-0.026959706469223743,0.19311117922585302,0.18604786013140323,0.18620603581057255
-0.024680513642351076,-0.01970518456993875,-0.028356735022748436,0.14914151315079038,0.14201257876401158,0.14228383027283775
1.0068520642698449,1.0061807415688975,1.013487274796454,0.09403289633583051,0.10271860769202523,0.09804772642972037
0.8923783210272632,0.8896109740913182,0.8978325405521682,0.33545953422967995,0.34371423825881037,0.34098966921832724
1.014169413261508,1.0120866379530251,1.0200574460556804,0.2590745622149934,0.26753054559342354,0.2641339954251439
0.8840322987110932,0.8797270887210539,0.8883175235028627,0.43921750879661187,0.44677540540462096,0.4457072001590681
1.0342257919494542,1.031082509151239,1.0394203550618872,0.3477250123023648,0.355842226717271,0.3535028530487084
1.0629725509171646,1.0596242048199587,1.0680187228113462,0.36099193226170395,0.36902565061904896,0.36690149048810666
0.9211154865103327,0.9153713063055641,0.9239978592202424,0.5191020808363791,0.5256191826442655,0.5263341056205166
1.0254859020212375,1.0194675136590217,1.0280553541874897,0.5404285840972649,0.5466899896510515,0.5477791213636805
0.8633504495887191,0.855565132793502,0.863262692174588,0.6276479179396062,0.6314554442554594,0.6354396251062522
1.0234489116723782,1.015855280977315,1.0237349495273325,0.6513086364332619,0.6554899754804362,0.6590955240403642
0.9035125890900505,0.895294156143524,0.9023984076580062,0.6765340683285102,0.6792681975551151,0.6842451595345371
0.9484353693311988,0.9399041499625648,0.946193249698081,0.74007473179565,0.7415471916797574,0.7475330092668941
0.9933716830210083,0.9847166141874449,0.9899963357065314,0.8201552860027908,0.8202643398496818,0.8271679240049357
0.901211787501549,0.8926499486331055,0.8967698018613931,0.8231200564067274,0.8218402368906508,0.829502076780082
1.0079785472043596,0.99962276252319,1.0028290797853523,0.9674152187050689,0.9651416083177833,0.9732338089687591
1.039970462910925,1.031750085125669,1.0345138328293326,1.0344782851253527,1.0317500851256698,1.0400060106149065
1.000171162371812,0.9921109054250391,0.9944230355998699,1.0328825117008287,1.0297069945015507,1.0381023818431947
0.8526580912624894,0.8450382281764538,0.8463253063940622,0.9298785351873391,0.925745822985456,0.9343609244797577
0.8094006639468473,0.8024778802695899,0.8024748577557409,0.9536952843917821,0.9484656791025652,0.9571776317305103
0.7695719780326339,0.7637838191639493,0.7621080961411678,1.0240930900443304,1.017615526381029,1.0261626600317166
0.6707378919388345,0.665290475122104,0.6631776179318424,0.8225706175818657,0.8158003040392807,0.8242487238873941
0.6603869227065219,0.6565786026535674,0.6526452396786954,0.9833435721775654,0.9755201547584909,0.983280644733094
0.6222544738849448,0.6195161855478967,0.614590202065388,1.0248145003596503,1.0165499853017412,1.0237135498806031
0.5826858775290592,0.5805310977438208,0.5751173656240223,0.911694595566904,0.9032569088899889,0.9100545383855507
0.4912880144162818,0.4914178818932834,0.48441614323574644,0.9972392099055543,0.9885282373685649,0.9936502522729129
0.4847718960620694,0.48505634957753474,0.4779648200650459,0.9035730467588718,0.894865799214249,0.8998611072480507
0.32519811832191803,0.3278987960435561,0.3196994754022282,1.068521384079521,1.0602443412930478,1.0630359952929636
0.42181439857676073,0.4233212964961386,0.41559830318000424,0.9211979528534779,0.9126190368023523,0.9165530400563857
0.27305291445699464,0.27636170453015074,0.26797773739232944,1.04356226558651,1.035511961775156,1.0376779234835836
0.287441212042887,0.2906923602429997,0.28232409587164875,0.9722931671209765,0.9642191070970405,0.9664457354697531
0.17789937325183364,0.1820711540929954,0.17350082520311144,1.0064871514678884,0.9988538287430184,1.0000747261162257
-0.050759307824470606,-0.04660010322303365,-0.05516840977409479,0.10853566430189698,0.10089539248792911,0.10213058563749045
0.47893248414485745,0.479057307120793,0.48590629088563164,0.15481748289414454,0.16352853013693652,0.15820139497946906
0.8024247884829866,0.7942044106977307,0.7969681584013945,0.7969326106974135,0.7942044106977308,0.8024603361869673
0.15821936541799547,0.16354660679207977,0.15489249945830613,0.4859151517255719,0.47904864856855006,0.4788790833823315
0.786885071523728,0.7846907056008966,0.7927057053524517,0.3097013833456876,0.3181287285621465,0.3148392134740316
0.8403818173984304,0.8377656244872994,0.8459360670277679,0.33257452653777037,0.34087901235787926,0.338002865807244
0.31481056481738046,0.3181301784180286,0.30974330603829603,0.792735230871539,0.7846894422838908,0.786843979809984
0.5097976473791612,0.5092558356034916,0.5026699043916082,0.6958167629437817,0.6871218941695991,0.692775079461271


==> tikz_img/data/disease/disease_egments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> tikz_img/data/disease/disease_segments_deg_2_eq.csv <==
x1,x2,y1,y2
0.0131,-0.0057,-0.0903,-0.0822
-0.0057,-0.0232,-0.0822,-0.0816
-0.0232,-0.0387,-0.0816,-0.0879
-0.0387,-0.054,-0.0879,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
0.0839,0.0562,-0.1,-0.0667
0.0562,0.0308,-0.0667,-0.037
0.0308,0.0308,-0.037,-0.037
0.0308,0.0218,-0.037,-0.0268
0.0218,0.0151,-0.0268,-0.0196
0.0151,0.0098,-0.0196,-0.0144
0.0098,0.0057,-0.0144,-0.0108
0.0057,0.0023,-0.0108,-0.0089
0.0023,-7e-4,-0.0089,-0.0087
-7e-4,-0.0034,-0.0087,-0.0103
-0.0034,-0.0063,-0.0103,-0.0132
-0.0063,-0.0096,-0.0132,-0.0174
-0.0096,-0.0137,-0.0174,-0.023
-0.0137,-0.0187,-0.023,-0.0302
-0.0187,-0.025,-0.0302,-0.0393
-0.025,-0.0327,-0.0393,-0.0506
-0.0327,-0.0422,-0.0506,-0.0646
0.1299,0.1056,-0.1,-0.0635
0.1056,0.0832,-0.0635,-0.0269
0.0832,0.0659,-0.0269,0.0111
0.0659,0.0659,0.0111,0.0111
0.0659,0.061,0.0111,0.0326
0.061,0.061,0.0326,0.0326
0.061,0.0608,0.0326,0.0491
0.0608,0.0634,0.0491,0.0629
0.0634,0.0688,0.0629,0.0779
0.0688,0.0779,0.0779,0.0958
0.0779,0.0927,0.0958,0.1192
0.0927,0.1094,0.1192,0.1431
0.1094,0.1285,0.1431,0.169
0.1285,0.1497,0.169,0.1968
0.1497,0.1725,0.1968,0.2258
0.1725,0.1962,0.2258,0.2543
0.1962,0.2203,0.2543,0.2819
0.2203,0.2453,0.2819,0.3093
0.2453,0.2704,0.3093,0.336
0.2704,0.2956,0.336,0.3621
0.2956,0.3216,0.3621,0.387
0.3216,0.348,0.387,0.4102
0.348,0.376,0.4102,0.4327
0.376,0.4028,0.4327,0.4523
0.4028,0.4228,0.4523,0.4661
0.4228,0.4413,0.4661,0.4774
0.4413,0.4545,0.4774,0.4843
0.4545,0.4652,0.4843,0.489
0.4652,0.4742,0.489,0.4924
0.4742,0.4811,0.4924,0.4946
0.4811,0.4862,0.4946,0.4961
0.4862,0.4901,0.4961,0.4971
0.4901,0.493,0.4971,0.4978
0.493,0.4952,0.4978,0.4983
0.4952,0.4968,0.4983,0.4986
0.4968,0.498,0.4986,0.4988
0.498,0.4989,0.4988,0.499
0.4989,0.4995,0.499,0.4991
0.4995,0.5,0.4991,0.4992
0.5,0.5004,0.4992,0.4992
0.5004,0.5007,0.4992,0.4993
0.5007,0.5009,0.4993,0.4993
0.5009,0.501,0.4993,0.4993
0.501,0.5011,0.4993,0.4993
0.5011,0.5012,0.4993,0.4993
0.5012,0.5013,0.4993,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5013,0.4994,0.4994
0.5013,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.5014,0.5014,0.4994,0.4994
0.1759,0.1534,-0.1,-0.0619
0.1534,0.1326,-0.0619,-0.0232
0.1326,0.1154,-0.0232,0.0167
0.1154,0.1154,0.0167,0.0167
0.1154,0.1071,0.0167,0.0458
0.1071,0.1071,0.0458,0.0458
0.2678,0.2473,-0.1,-0.0606
0.2473,0.2279,-0.0606,-0.0208
0.2279,0.2103,-0.0208,0.0199
0.2103,0.1958,0.0199,0.0614
0.1958,0.1862,0.0614,0.1036
0.1862,0.1862,0.1036,0.1036
0.1862,0.1834,0.1036,0.1384
0.1834,0.1865,0.1384,0.1735
0.3138,0.2939,-0.1,-0.0603
0.2939,0.2748,-0.0603,-0.0202
0.2748,0.2571,-0.0202,0.0205
0.2571,0.2416,0.0205,0.0619
0.2416,0.2295,0.0619,0.1039
0.2295,0.2224,0.1039,0.1465
0.2224,0.2219,0.1465,0.1871
0.2219,0.2267,0.1871,0.2195
0.3598,0.3403,-0.1,-0.0601
0.3403,0.3214,-0.0601,-0.0199
0.3214,0.3036,-0.0199,0.0208
0.3036,0.2874,0.0208,0.0621
0.2874,0.2735,0.0621,0.104
0.2735,0.2632,0.104,0.1465
0.2632,0.2579,0.1465,0.1891
0.2579,0.2588,0.1891,0.2282
0.2588,0.2645,0.2282,0.2615
0.4057,0.3866,-0.1,-0.0599
0.3866,0.3679,-0.0599,-0.0196
0.3679,0.35,-0.0196,0.021
0.35,0.3332,0.021,0.0621
0.3332,0.3181,0.0621,0.1038
0.3181,0.3054,0.1038,0.1462
0.3054,0.2963,0.1462,0.1893
0.2963,0.2924,0.1893,0.2322
0.2924,0.2946,0.2322,0.2727
0.2946,0.3024,0.2727,0.3085
0.4517,0.4328,-0.1,-0.0598
0.4328,0.4142,-0.0598,-0.0194
0.4142,0.3962,-0.0194,0.0212
0.3962,0.379,0.0212,0.0621
0.379,0.3629,0.0621,0.1035
0.3629,0.3486,0.1035,0.1454
0.3486,0.3369,0.1454,0.188
0.4977,0.479,-0.1,-0.0597
0.479,0.4605,-0.0597,-0.0193
0.4605,0.4423,-0.0193,0.0213
0.4423,0.4247,0.0213,0.0621
0.4247,0.4079,0.0621,0.1032
0.4079,0.3923,0.1032,0.1447
0.5437,0.5251,-0.1,-0.0596
0.5251,0.5066,-0.0596,-0.0192
0.5066,0.4883,-0.0192,0.0213
0.4883,0.4704,0.0213,0.062
0.4704,0.453,0.062,0.1028
0.453,0.4363,0.1028,0.144
0.4363,0.4209,0.144,0.1856
0.4209,0.4072,0.1856,0.2277
0.4072,0.3963,0.2277,0.2701
0.3963,0.3895,0.2701,0.3126
0.3895,0.3895,0.3126,0.3126
0.3895,0.3881,0.3126,0.3471
0.3881,0.3915,0.3471,0.3798
0.3915,0.3993,0.3798,0.408
0.5897,0.5712,-0.1,-0.0596
0.5712,0.5528,-0.0596,-0.0191
0.5528,0.5344,-0.0191,0.0213
0.5344,0.5161,0.0213,0.0618
0.5161,0.4981,0.0618,0.1025
0.4981,0.4806,0.1025,0.1433
0.4806,0.4638,0.1433,0.1844
0.4638,0.4482,0.1844,0.2259
0.4482,0.4343,0.2259,0.268
0.6356,0.6173,-0.1,-0.0595
0.6173,0.5988,-0.0595,-0.0191
0.5988,0.5802,-0.0191,0.0213
0.5802,0.5617,0.0213,0.0617
0.5617,0.5432,0.0617,0.1021
0.5432,0.5249,0.1021,0.1426
0.5249,0.507,0.1426,0.1832
0.507,0.4898,0.1832,0.2241
0.6816,0.6634,-0.1,-0.0595
0.6634,0.6448,-0.0595,-0.0191
0.6448,0.6261,-0.0191,0.0212
0.6261,0.6072,0.0212,0.0615
0.6072,0.5883,0.0615,0.1016
0.5883,0.5693,0.1016,0.1418
0.5693,0.5504,0.1418,0.182
0.5504,0.5318,0.182,0.2223
0.5318,0.5137,0.2223,0.2628
0.5137,0.4967,0.2628,0.3036
0.4967,0.4813,0.3036,0.3445
0.4813,0.4691,0.3445,0.3856
0.4691,0.4691,0.3856,0.3856
0.4691,0.4628,0.3856,0.4198
0.4628,0.4628,0.4198,0.4198
0.4628,0.4617,0.4198,0.4393
0.4617,0.4617,0.4393,0.4393
0.4617,0.4626,0.4393,0.4535
0.4626,0.4647,0.4535,0.4638
0.4647,0.468,0.4638,0.473
0.7276,0.7094,-0.1,-0.0595
0.7094,0.6908,-0.0595,-0.0191
0.6908,0.672,-0.0191,0.0212
0.672,0.6528,0.0212,0.0612
0.6528,0.6333,0.0612,0.1012
0.6333,0.6137,0.1012,0.141
0.6137,0.5939,0.141,0.1808
0.5939,0.5741,0.1808,0.2206
0.5741,0.5544,0.2206,0.2604
0.5544,0.5351,0.2604,0.3003
0.7736,0.7554,-0.1,-0.0594
0.7554,0.7368,-0.0594,-0.0191
0.7368,0.7177,-0.0191,0.021
0.7177,0.6983,0.021,0.061
0.6983,0.6784,0.061,0.1007
0.8655,0.8474,-0.1,-0.0594
0.8474,0.8286,-0.0594,-0.0192
0.8286,0.8092,-0.0192,0.0208
0.8092,0.7891,0.0208,0.0604
0.7891,0.7683,0.0604,0.0996
0.7683,0.7468,0.0996,0.1385
0.7468,0.7246,0.1385,0.177
0.7246,0.7018,0.177,0.215
0.7018,0.6783,0.215,0.2526
0.6783,0.6541,0.2526,0.2897
0.6541,0.6292,0.2897,0.3261
0.6292,0.6039,0.3261,0.3619
0.6039,0.5781,0.3619,0.3972
0.5781,0.552,0.3972,0.4321
0.552,0.552,0.4321,0.4321
0.552,0.5394,0.4321,0.4487
0.5394,0.529,0.4487,0.4622
0.529,0.5211,0.4622,0.4723
0.9575,0.9393,-0.1,-0.0595
0.9393,0.9203,-0.0595,-0.0193
0.9203,0.9004,-0.0193,0.0204
0.9004,0.8796,0.0204,0.0596
0.8796,0.8579,0.0596,0.0983
0.8579,0.8352,0.0983,0.1365
0.8352,0.8116,0.1365,0.174
0.8116,0.7869,0.174,0.2109
0.7869,0.7613,0.2109,0.2468
0.7613,0.7346,0.2468,0.2821
0.7346,0.7069,0.2821,0.3165
0.7069,0.6783,0.3165,0.3497
0.6783,0.6488,0.3497,0.3815
0.6488,0.6183,0.3815,0.4121
0.6183,0.5875,0.4121,0.4408
0.5875,0.5875,0.4408,0.4408
0.5875,0.5682,0.4408,0.4578
0.5682,0.5682,0.4578,0.4578
1.0494,1.0311,-0.1,-0.0595
1.0311,1.0118,-0.0595,-0.0196
1.0118,0.9914,-0.0196,0.0199
0.9914,0.9699,0.0199,0.0587
0.9699,0.9472,0.0587,0.0968
0.9472,0.9232,0.0968,0.1341
0.9232,0.898,0.1341,0.1705
0.898,0.8716,0.1705,0.206
0.8716,0.844,0.206,0.2405
0.844,0.8152,0.2405,0.2739
0.8152,0.7851,0.2739,0.3061
0.7851,0.754,0.3061,0.3369
0.754,0.7221,0.3369,0.366
0.7221,0.6891,0.366,0.3939
-0.1,-0.0624,1.0954,1.0717
-0.0624,-0.0253,1.0717,1.0473
-0.0253,0.0115,1.0473,1.0224
0.0115,0.0479,1.0224,0.9969
0.0479,0.0838,0.9969,0.9708
0.0838,0.1191,0.9708,0.944
0.1191,0.154,0.944,0.9165
0.154,0.1883,0.9165,0.8883
0.1883,0.2218,0.8883,0.8593
0.2218,0.2547,0.8593,0.8296
0.2547,0.2869,0.8296,0.7991
0.2869,0.3182,0.7991,0.7678
0.3182,0.3485,0.7678,0.7358
0.3485,0.3778,0.7358,0.703
0.3778,0.406,0.703,0.6693
0.406,0.4332,0.6693,0.6346
0.4332,0.4583,0.6346,0.5995
0.4583,0.48,0.5995,0.5655
0.48,0.48,0.5655,0.5655
0.48,0.4891,0.5655,0.5498
0.4891,0.4955,0.5498,0.5372
0.4955,0.5001,0.5372,0.5271
-0.1,-0.0622,1.0034,0.98
-0.0622,-0.0248,0.98,0.9561
-0.0248,0.0124,0.9561,0.9318
0.0124,0.0492,0.9318,0.9069
0.0492,0.0857,0.9069,0.8816
0.0857,0.1217,0.8816,0.8557
0.1217,0.1575,0.8557,0.8293
0.1575,0.1927,0.8293,0.8023
0.1927,0.2274,0.8023,0.7747
0.2274,0.2615,0.7747,0.7464
0.2615,0.2951,0.7464,0.7176
0.2951,0.3281,0.7176,0.6881
0.3281,0.3602,0.6881,0.658
0.3602,0.3914,0.658,0.6273
0.3914,0.4219,0.6273,0.5959
0.4219,0.4509,0.5959,0.5647
0.4509,0.4509,0.5647,0.5647
0.4509,0.4648,0.5647,0.5491
-0.1,-0.0621,0.9115,0.8883
-0.0621,-0.0244,0.8883,0.8648
-0.0244,0.0132,0.8648,0.841
0.0132,0.0505,0.841,0.817
0.0505,0.0876,0.817,0.7925
0.0876,0.1244,0.7925,0.7677
0.1244,0.1611,0.7677,0.7426
0.1611,0.1975,0.7426,0.7172
0.1975,0.2336,0.7172,0.6914
0.2336,0.2694,0.6914,0.6653
0.2694,0.3049,0.6653,0.639
0.3049,0.3401,0.639,0.6125
0.3401,0.3749,0.6125,0.5859
0.3749,0.4093,0.5859,0.5598
0.4093,0.4093,0.5598,0.5598
-0.1,-0.0619,0.8195,0.7966
-0.0619,-0.024,0.7966,0.7734
-0.024,0.0139,0.7734,0.7502
0.0139,0.0517,0.7502,0.7269
0.0517,0.0895,0.7269,0.7036
0.0895,0.1273,0.7036,0.6801
0.1273,0.1651,0.6801,0.6568
0.1651,0.2028,0.6568,0.6336
0.2028,0.2406,0.6336,0.6105
0.2406,0.2786,0.6105,0.5878
0.2786,0.3171,0.5878,0.5658
0.3171,0.355,0.5658,0.5454
-0.1,-0.0619,0.7276,0.7048
-0.0619,-0.0237,0.7048,0.682
-0.0237,0.0145,0.682,0.6593
0.0145,0.0529,0.6593,0.6369
0.0529,0.0914,0.6369,0.6148
0.0914,0.1302,0.6148,0.5931
0.1302,0.1694,0.5931,0.5723
0.1694,0.209,0.5723,0.5524
0.209,0.249,0.5524,0.5338
0.249,0.2892,0.5338,0.5175
0.2892,0.3286,0.5175,0.5045
0.3286,0.3653,0.5045,0.4957
0.3653,0.3959,0.4957,0.4915
0.3959,0.4196,0.4915,0.4908
-0.1,-0.0619,0.6816,0.6588
-0.0619,-0.0237,0.6588,0.6361
-0.0237,0.0147,0.6361,0.6137
0.0147,0.0534,0.6137,0.5918
0.0534,0.0924,0.5918,0.5705
0.0924,0.1318,0.5705,0.55
0.1318,0.1717,0.55,0.5308
0.1717,0.2121,0.5308,0.5133
-0.1,-0.0619,0.5897,0.5667
-0.0619,-0.0236,0.5667,0.5443
-0.0236,0.0151,0.5443,0.5225
0.0151,0.0544,0.5225,0.5018
0.0544,0.0942,0.5018,0.4823
0.0942,0.1349,0.4823,0.4649
0.1349,0.1766,0.4649,0.4505
0.1766,0.2193,0.4505,0.4402
0.2193,0.2623,0.4402,0.4355
0.2623,0.3017,0.4355,0.4376
0.3017,0.3334,0.4376,0.4431
-0.1,-0.0621,0.4977,0.4745
-0.0621,-0.0238,0.4745,0.452
-0.0238,0.0152,0.452,0.4309
0.0152,0.0551,0.4309,0.4116
0.0551,0.0958,0.4116,0.3951
0.0958,0.1374,0.3951,0.3827
0.1374,0.1794,0.3827,0.3766
0.1794,0.2146,0.3766,0.3769
0.2146,0.2456,0.3769,0.3816
0.2456,0.2757,0.3816,0.3906
-0.1,-0.0626,0.4057,0.3819
-0.0626,-0.0245,0.3819,0.3592
-0.0245,0.0146,0.3592,0.3385
0.0146,0.0551,0.3385,0.3214
0.0551,0.0965,0.3214,0.3096
0.0965,0.0965,0.3096,0.3096
0.0965,0.1283,0.3096,0.3058
0.1283,0.1613,0.3058,0.3081
0.1613,0.1887,0.3081,0.315
0.1887,0.2142,0.315,0.325
-0.1,-0.063,0.3598,0.3354
-0.063,-0.0252,0.3354,0.3124
-0.0252,0.014,0.3124,0.2921
0.014,0.0546,0.2921,0.2765
0.0546,0.0546,0.2765,0.2765
0.0546,0.0861,0.2765,0.2692
0.0861,0.1172,0.2692,0.2676
0.1172,0.1446,0.2676,0.2718
-0.1,-0.0635,0.3138,0.2887
-0.0635,-0.0261,0.2887,0.2654
-0.0261,0.0129,0.2654,0.2452
0.0129,0.0129,0.2452,0.2452
0.0129,0.0461,0.2452,0.2331
0.0461,0.0461,0.2331,0.2331
0.0461,0.073,0.2331,0.2279
0.073,0.0984,0.2279,0.2276
0.0984,0.1215,0.2276,0.2321
0.1215,0.1444,0.2321,0.2412
-0.1,-0.0642,0.2678,0.2418
-0.0642,-0.0276,0.2418,0.2177
-0.0276,0.0109,0.2177,0.1976
0.0109,0.0109,0.1976,0.1976
0.0109,0.0388,0.1976,0.1884
0.0388,0.0388,0.1884,0.1884
0.0388,0.0613,0.1884,0.1853
0.0613,0.0816,0.1853,0.1865
0.0816,0.101,0.1865,0.1916
-0.1,-0.067,0.1759,0.147
-0.067,-0.0343,0.147,0.1207
-0.0343,-0.0343,0.1207,0.1207
-0.0343,-0.0073,0.1207,0.1028
-0.0073,-0.0073,0.1028,0.1028
-0.0073,0.0119,0.1028,0.0942
0.0119,0.0119,0.0942,0.0942
0.0119,0.0279,0.0942,0.0917
0.0279,0.0434,0.0917,0.0946
0.0434,0.0554,0.0946,0.1003
-0.1,-0.0699,0.1299,0.099
-0.0699,-0.0418,0.099,0.0706
-0.0418,-0.0418,0.0706,0.0706
-0.0418,-0.0219,0.0706,0.0517
-0.0219,-0.0219,0.0517,0.0517
-0.0219,-0.008,0.0517,0.0403
-0.008,-0.008,0.0403,0.0403
-0.008,0.0024,0.0403,0.0345
0.0024,0.0115,0.0345,0.0332
-0.1,-0.074,0.0839,0.0502
-0.074,-0.074,0.0502,0.0502
-0.074,-0.0574,0.0502,0.0255
-0.0574,-0.0574,0.0255,0.0255
-0.0574,-0.0477,0.0255,0.008
-0.0477,-0.0415,0.008,-0.0072
-0.0415,-0.0387,-0.0072,-0.0206
1.0954,1.0756,-0.054,-0.0143
1.0756,1.0546,-0.0143,0.0248
1.0546,1.0322,0.0248,0.0631
1.0322,1.0085,0.0631,0.1005
1.0085,0.9834,0.1005,0.1369
0.9834,0.9569,0.1369,0.1724
0.9569,0.929,0.1724,0.2067
0.929,0.8999,0.2067,0.2396
0.8999,0.8695,0.2396,0.2713
0.8695,0.8377,0.2713,0.302
0.8377,0.8049,0.302,0.3311
-0.0917,-0.054,0.4292,0.4057
-0.054,-0.0157,0.4057,0.3835
-0.0157,0.0237,0.3835,0.3632
0.0237,0.0642,0.3632,0.3461
-0.0886,-0.054,0.2029,0.1759
-0.054,-0.0186,0.1759,0.1518
-0.0186,-0.0186,0.1518,0.1518
-0.0186,0.0089,0.1518,0.1378
0.0089,0.0089,0.1378,0.1378
0.0089,0.0307,0.1378,0.1317
0.0307,0.0307,0.1317,0.1317
0.0307,0.048,0.1317,0.1311
-0.008,0.0283,1.0954,1.0698
0.0283,0.0641,1.0698,1.0436
0.0641,0.0994,1.0436,1.0166
0.0994,0.134,1.0166,0.9889
0.134,0.1681,0.9889,0.9605
0.1681,0.2015,0.9605,0.9312
0.2015,0.234,0.9312,0.9012
0.234,0.2658,0.9012,0.8703
0.2658,0.2968,0.8703,0.8386
0.2968,0.3269,0.8386,0.8061
0.3269,0.3558,0.8061,0.7728
0.3558,0.3836,0.7728,0.7387
1.0954,1.0697,0.0839,0.1198
1.0697,1.0423,0.1198,0.1546
1.0423,1.0134,0.1546,0.1879
1.0134,0.9832,0.1879,0.2198
0.9832,0.9518,0.2198,0.2503
0.9518,0.919,0.2503,0.2795
0.919,0.885,0.2795,0.3072
0.885,0.8503,0.3072,0.3335
0.8503,0.8151,0.3335,0.3581
1.0954,1.0606,0.2218,0.2476
1.0606,1.0248,0.2476,0.2721
1.0248,0.9879,0.2721,0.2958
0.9879,0.9504,0.2958,0.3183
0.9504,0.913,0.3183,0.3395
0.913,0.8756,0.3395,0.3594
1.0954,1.054,0.3598,0.363
1.054,1.0129,0.363,0.3687
1.0129,0.9721,0.3687,0.3766
0.9721,0.9313,0.3766,0.3861
0.9313,0.8907,0.3861,0.3965
0.8907,0.8499,0.3965,0.4081
0.8499,0.8087,0.4081,0.4205
0.8087,0.767,0.4205,0.4333
0.767,0.726,0.4333,0.4461
0.726,0.6873,0.4461,0.4583
0.6873,0.6514,0.4583,0.4691
0.6514,0.6189,0.4691,0.4783
0.6189,0.5903,0.4783,0.486
0.5903,0.5663,0.486,0.4923
0.5663,0.5663,0.4923,0.4923
0.5663,0.5508,0.4923,0.4958
0.5508,0.5391,0.4958,0.4979
0.5391,0.5291,0.4979,0.4992
0.5291,0.5214,0.4992,0.4998
1.0954,1.0591,0.4977,0.4749
1.0591,1.0216,0.4749,0.4582
1.0216,0.9836,0.4582,0.4472
0.9836,0.9447,0.4472,0.441
0.9447,0.902,0.441,0.4386
0.902,0.8585,0.4386,0.44
0.8585,0.8156,0.44,0.4445
1.0954,1.0663,0.5897,0.5566
1.0663,1.0342,0.5566,0.5273
1.0342,0.9992,0.5273,0.503
0.9992,0.9638,0.503,0.4853
1.0954,1.0726,0.6816,0.6437
1.0726,1.0474,0.6437,0.6076
1.0474,1.019,0.6076,0.5738
1.019,0.9873,0.5738,0.5438
1.0954,1.077,0.7736,0.7332
1.077,1.0569,0.7332,0.6937
1.0569,1.0347,0.6937,0.6554
1.0347,1.0101,0.6554,0.6189
1.0954,1.0801,0.8655,0.8238
1.0801,1.0636,0.8238,0.7826
1.0636,1.0458,0.7826,0.742
1.0458,1.0261,0.742,0.7022
1.0261,1.0044,0.7022,0.6636
1.0044,0.9802,0.6636,0.627
0.9802,0.9527,0.627,0.5927
0.9527,0.9217,0.5927,0.5617
0.9217,0.8876,0.5617,0.5356
0.8876,0.8549,0.5356,0.5172
0.8549,0.8216,0.5172,0.5041
0.8216,0.7866,0.5041,0.4949
0.7866,0.7486,0.4949,0.4891
0.7486,0.7111,0.4891,0.4872
0.7111,0.675,0.4872,0.4879
1.0954,1.0831,1.0034,0.9607
1.0831,1.0702,0.9607,0.9182
1.0702,1.0565,0.9182,0.876
1.0565,1.0419,0.876,0.8341
1.0419,1.0261,0.8341,0.7926
1.0261,1.0089,0.7926,0.7517
1.0089,0.9899,0.7517,0.7116
0.9899,0.9688,0.7116,0.6728
1.0494,1.0392,1.0954,1.0522
1.0392,1.0286,1.0522,1.009
1.0286,1.0174,1.009,0.9661
1.0174,1.0054,0.9661,0.9233
1.0054,0.9927,0.9233,0.8807
0.9927,0.979,0.8807,0.8385
0.979,0.9641,0.8385,0.7967
0.9641,0.9477,0.7967,0.7555
0.9477,0.9296,0.7555,0.7151
0.9296,0.9093,0.7151,0.6758
0.9093,0.8865,0.6758,0.6383
0.8865,0.8604,0.6383,0.6034
0.8604,0.83,0.6034,0.572
0.83,0.7985,0.572,0.5473
0.7985,0.7675,0.5473,0.5292
1.0034,0.994,1.0954,1.052
0.994,0.9841,1.052,1.0087
0.9841,0.9736,1.0087,0.9655
0.9736,0.9624,0.9655,0.9225
0.9624,0.9504,0.9225,0.8798
0.9575,0.949,1.0954,1.0518
0.949,0.94,1.0518,1.0083
0.94,0.9305,1.0083,0.9649
0.9305,0.9203,0.9649,0.9217
0.9203,0.9093,0.9217,0.8787
0.9093,0.8974,0.8787,0.836
0.8974,0.8842,0.836,0.7937
0.8842,0.8694,0.7937,0.7519
0.8694,0.8527,0.7519,0.7109
0.8527,0.8336,0.7109,0.6712
0.8336,0.8116,0.6712,0.6336
0.8116,0.7861,0.6336,0.5986
0.7861,0.756,0.5986,0.5672
0.756,0.756,0.5672,0.5672
0.756,0.731,0.5672,0.5476
0.731,0.7053,0.5476,0.5326
0.7053,0.6792,0.5326,0.5215
0.9115,0.9042,1.0954,1.0516
0.9042,0.8964,1.0516,1.0079
0.8964,0.888,1.0079,0.9643
0.888,0.879,0.9643,0.9209
0.879,0.8692,0.9209,0.8776
0.8692,0.8583,0.8776,0.8346
0.8195,0.8151,1.0954,1.0512
0.8151,0.8102,1.0512,1.0071
0.8102,0.8048,1.0071,0.9631
0.8048,0.7987,0.9631,0.9192
0.7987,0.7918,0.9192,0.8754
0.7918,0.7839,0.8754,0.8318
0.7839,0.7747,0.8318,0.7885
0.7747,0.7641,0.7885,0.7457
0.7641,0.7513,0.7457,0.7034
0.7513,0.736,0.7034,0.6624
0.736,0.7173,0.6624,0.6236
0.7173,0.694,0.6236,0.5877
0.7736,0.771,1.0954,1.0511
0.771,0.768,1.0511,1.0069
0.768,0.7644,1.0069,0.9627
0.7644,0.7602,0.9627,0.9186
0.7276,0.7271,1.0954,1.051
0.7271,0.7262,1.051,1.0067
0.7262,0.7246,1.0067,0.9624
0.7246,0.7224,0.9624,0.9181
0.7224,0.7193,0.9181,0.8738
0.7193,0.7153,0.8738,0.8297
0.7153,0.7099,0.8297,0.7857
0.7099,0.7029,0.7857,0.742
0.7029,0.6938,0.742,0.6987
0.6938,0.6821,0.6987,0.6566
0.6821,0.667,0.6566,0.6169
0.667,0.647,0.6169,0.5798
0.647,0.647,0.5798,0.5798
0.647,0.6306,0.5798,0.5577
0.6306,0.6306,0.5577,0.5577
0.6306,0.6152,0.5577,0.5419
0.6152,0.6003,0.5419,0.5303
0.6003,0.5845,0.5303,0.5213
0.6816,0.6835,1.0954,1.0511
0.6835,0.6849,1.0511,1.0068
0.6849,0.6857,1.0068,0.9624
0.6857,0.6857,0.9624,0.9181
0.6857,0.6849,0.9181,0.8738
0.6849,0.6831,0.8738,0.8295
0.6831,0.6801,0.8295,0.7854
0.6356,0.6402,1.0954,1.0514
0.6402,0.6442,1.0514,1.0073
0.6442,0.6475,1.0073,0.9633
0.6475,0.6501,0.9633,0.9192
0.6501,0.6519,0.9192,0.875
0.6519,0.6526,0.875,0.8309
0.6526,0.6522,0.8309,0.7869
0.6522,0.6501,0.7869,0.7431
0.6501,0.6462,0.7431,0.6995
0.6462,0.6396,0.6995,0.6568
0.6396,0.6295,0.6568,0.6158
0.5437,0.5542,1.0954,1.0523
0.5542,0.5639,1.0523,1.009
0.5639,0.5729,1.009,0.9656
0.5729,0.581,0.9656,0.9219
0.581,0.5881,0.9219,0.8782
0.5881,0.5942,0.8782,0.8345
0.5942,0.599,0.8345,0.7906
0.599,0.6023,0.7906,0.7468
0.6023,0.6038,0.7468,0.703
0.6038,0.6027,0.703,0.6597
0.6027,0.598,0.6597,0.6173
0.598,0.598,0.6173,0.6173
0.598,0.5899,0.6173,0.5824
0.5899,0.5899,0.5824,0.5824
0.4517,0.4685,1.0954,1.0545
0.4685,0.4843,1.0545,1.0132
0.4843,0.4992,1.0132,0.9717
0.4992,0.5131,0.9717,0.9299
0.5131,0.5259,0.9299,0.8877
0.5259,0.5376,0.8877,0.8452
0.5376,0.548,0.8452,0.8024
0.548,0.5571,0.8024,0.7591
0.5571,0.5643,0.7591,0.7155
0.3598,0.3825,1.0954,1.0575
0.3825,0.4042,1.0575,1.019
0.4042,0.4249,1.019,0.9798
0.4249,0.4445,0.9798,0.9401
0.4445,0.463,0.9401,0.8999
0.463,0.4801,0.8999,0.8593
0.4801,0.4961,0.8593,0.8184
0.4961,0.5106,0.8184,0.7771
0.2678,0.2957,1.0954,1.0609
0.2957,0.3226,1.0609,1.0256
0.3226,0.3483,1.0256,0.9896
0.3483,0.3729,0.9896,0.953
0.3729,0.3964,0.953,0.9156
0.3964,0.4187,0.9156,0.8775
0.4187,0.44,0.8775,0.8386
0.44,0.4599,0.8386,0.7992
0.1759,0.2076,1.0954,1.0644
0.2076,0.2383,1.0644,1.0326
0.2383,0.2682,1.0326,0.9999
0.2682,0.2972,0.9999,0.9663
0.2972,0.3252,0.9663,0.9319
0.3252,0.352,0.9319,0.8968
0.352,0.3776,0.8968,0.8609
0.3776,0.4022,0.8609,0.8242
0.4022,0.4255,0.8242,0.7867
0.4255,0.4475,0.7867,0.7483
0.4475,0.4678,0.7483,0.7095
0.4678,0.4862,0.7095,0.6703
0.4862,0.502,0.6703,0.631
0.502,0.5146,0.631,0.5919
0.5146,0.5146,0.5919,0.5919
0.5146,0.5207,0.5919,0.5656
0.5207,0.5207,0.5656,0.5656
0.5207,0.523,0.5656,0.5499
0.523,0.5237,0.5499,0.538
0.5237,0.5232,0.538,0.5279
0.1299,0.1631,1.0954,1.066
0.1631,0.1956,1.066,1.0357
0.1956,0.2271,1.0357,1.0046
0.2271,0.2578,1.0046,0.9727
0.2578,0.2876,0.9727,0.9399
0.0839,0.1183,1.0954,1.0674
0.1183,0.1521,1.0674,1.0386
0.1521,0.1852,1.0386,1.009
0.1852,0.2174,1.009,0.9786
0.3598,0.3526,0.2218,0.2646
0.3526,0.3509,0.2646,0.3071
0.3509,0.3509,0.3071,0.3071
0.3509,0.3539,0.3071,0.338
0.3539,0.3607,0.338,0.3662
0.8176,0.7963,0.0689,0.1079
0.7963,0.7742,0.1079,0.1464
0.7742,0.7513,0.1464,0.1844
0.7513,0.7276,0.1844,0.2218
0.5897,0.5685,0.2678,0.3068
0.5685,0.5476,0.3068,0.3458
0.5476,0.5275,0.3458,0.3844
0.5275,0.5095,0.3844,0.4223
0.5095,0.5095,0.4223,0.4223
0.5095,0.5015,0.4223,0.4414
0.5015,0.5015,0.4414,0.4414
0.5015,0.4965,0.4414,0.4557
0.4965,0.4934,0.4557,0.4664
0.2536,0.2841,0.9305,0.8985
0.2841,0.3138,0.8985,0.8655
0.3138,0.3424,0.8655,0.8318
0.3424,0.3698,0.8318,0.7973


==> tikz_img/data/disease/disease_segments_deg_2_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0603,-0.1,-0.056
-0.0603,-0.0666,-0.056,-0.012
-0.0666,-0.0729,-0.012,0.032
-0.0729,-0.0791,0.032,0.076
-0.0791,-0.0853,0.076,0.12
-0.0853,-0.0914,0.12,0.164
-0.0914,-0.0975,0.164,0.2081
-0.008,-0.0144,-0.1,-0.056
-0.0144,-0.0206,-0.056,-0.012
-0.0206,-0.0269,-0.012,0.032
-0.0269,-0.0331,0.032,0.076
-0.0331,-0.0393,0.076,0.12
-0.0393,-0.0455,0.12,0.164
-0.0455,-0.0516,0.164,0.208
-0.0516,-0.0577,0.208,0.2521
-0.0577,-0.0637,0.2521,0.2961
-0.0637,-0.0696,0.2961,0.3402
-0.0696,-0.0755,0.3402,0.3842
-0.0755,-0.0813,0.3842,0.4283
-0.0813,-0.0869,0.4283,0.4724
-0.0869,-0.0924,0.4724,0.5165
-0.0924,-0.0978,0.5165,0.5606
0.0379,0.0316,-0.1,-0.056
0.0316,0.0253,-0.056,-0.012
0.0253,0.019,-0.012,0.032
0.019,0.0128,0.032,0.076
0.0128,0.0066,0.076,0.12
0.0066,4e-4,0.12,0.164
4e-4,-0.0057,0.164,0.208
-0.0057,-0.0118,0.208,0.2521
-0.0118,-0.0178,0.2521,0.2961
-0.0178,-0.0237,0.2961,0.3401
-0.0237,-0.0296,0.3401,0.3842
0.0839,0.0776,-0.1,-0.056
0.0776,0.0713,-0.056,-0.012
0.0713,0.065,-0.012,0.032
0.065,0.0587,0.032,0.076
0.0587,0.0525,0.076,0.12
0.0525,0.0463,0.12,0.164
0.0463,0.0402,0.164,0.208
0.0402,0.0341,0.208,0.252
0.0341,0.0281,0.252,0.2961
0.0281,0.0221,0.2961,0.3401
0.0221,0.0163,0.3401,0.3842
0.1299,0.1235,-0.1,-0.056
0.1235,0.1172,-0.056,-0.012
0.1172,0.1109,-0.012,0.032
0.1109,0.1046,0.032,0.076
0.1046,0.0984,0.076,0.12
0.0984,0.0922,0.12,0.164
0.0922,0.086,0.164,0.208
0.086,0.0799,0.208,0.252
0.0799,0.0739,0.252,0.2961
0.0739,0.068,0.2961,0.3401
0.068,0.0622,0.3401,0.3842
0.1759,0.1695,-0.1,-0.056
0.1695,0.1631,-0.056,-0.012
0.1631,0.1568,-0.012,0.032
0.1568,0.1505,0.032,0.076
0.1505,0.1442,0.076,0.12
0.1442,0.138,0.12,0.164
0.138,0.1319,0.164,0.208
0.1319,0.1258,0.208,0.252
0.1258,0.1197,0.252,0.296
0.1197,0.1138,0.296,0.3401
0.1138,0.108,0.3401,0.3842
0.2218,0.2154,-0.1,-0.056
0.2154,0.2091,-0.056,-0.012
0.2091,0.2027,-0.012,0.032
0.2027,0.1964,0.032,0.0759
0.1964,0.1901,0.0759,0.1199
0.1901,0.1839,0.1199,0.1639
0.1839,0.1777,0.1639,0.208
0.1777,0.1715,0.208,0.252
0.1715,0.1655,0.252,0.296
0.1655,0.1596,0.296,0.3401
0.1596,0.1538,0.3401,0.3841
0.2678,0.2614,-0.1,-0.056
0.2614,0.255,-0.056,-0.012
0.255,0.2486,-0.012,0.0319
0.2486,0.2422,0.0319,0.0759
0.2422,0.2359,0.0759,0.1199
0.2359,0.2296,0.1199,0.1639
0.2296,0.2234,0.1639,0.2079
0.2234,0.2173,0.2079,0.2519
0.2173,0.2112,0.2519,0.296
0.2112,0.2053,0.296,0.34
0.2053,0.1995,0.34,0.3841
0.3138,0.3073,-0.1,-0.056
0.3073,0.3009,-0.056,-0.0121
0.3009,0.2945,-0.0121,0.0319
0.2945,0.2881,0.0319,0.0759
0.2881,0.2817,0.0759,0.1199
0.2817,0.2754,0.1199,0.1639
0.2754,0.2691,0.1639,0.2079
0.2691,0.2629,0.2079,0.2519
0.2629,0.2568,0.2519,0.2959
0.2568,0.2509,0.2959,0.34
0.2509,0.2451,0.34,0.384
0.3598,0.3533,-0.1,-0.056
0.3533,0.3468,-0.056,-0.0121
0.3468,0.3403,-0.0121,0.0319
0.3403,0.3339,0.0319,0.0759
0.3339,0.3274,0.0759,0.1199
0.3274,0.3211,0.1199,0.1638
0.3211,0.3148,0.1638,0.2078
0.3148,0.3085,0.2078,0.2518
0.3085,0.3024,0.2518,0.2959
0.3024,0.2964,0.2959,0.3399
0.4057,0.3992,-0.1,-0.056
0.3992,0.3926,-0.056,-0.0121
0.3926,0.3861,-0.0121,0.0319
0.3861,0.3796,0.0319,0.0758
0.3796,0.3731,0.0758,0.1198
0.3731,0.3667,0.1198,0.1638
0.3667,0.3603,0.1638,0.2078
0.3603,0.3539,0.2078,0.2518
0.3539,0.3477,0.2518,0.2958
0.3477,0.3416,0.2958,0.3398
0.3416,0.3358,0.3398,0.3838
0.3358,0.3302,0.3838,0.4279
0.3302,0.3252,0.4279,0.4721
0.3252,0.321,0.4721,0.5162
0.321,0.3183,0.5162,0.5604
0.3183,0.3181,0.5604,0.6043
0.3181,0.3213,0.6043,0.6472
0.3213,0.3298,0.6472,0.6885
0.3298,0.3374,0.6885,0.7254
0.3374,0.3412,0.7254,0.7673
0.3412,0.342,0.7673,0.811
0.342,0.3411,0.811,0.8551
0.3411,0.3388,0.8551,0.8993
0.3388,0.3356,0.8993,0.9435
0.3356,0.3319,0.9435,0.9877
0.3319,0.3278,0.9877,1.032
0.3278,0.3233,1.032,1.0762
0.4517,0.4451,-0.1,-0.0561
0.4451,0.4385,-0.0561,-0.0121
0.4385,0.4319,-0.0121,0.0318
0.4319,0.4253,0.0318,0.0758
0.4253,0.4187,0.0758,0.1197
0.4187,0.4121,0.1197,0.1637
0.4121,0.4056,0.1637,0.2077
0.4056,0.3991,0.2077,0.2516
0.3991,0.3928,0.2516,0.2956
0.3928,0.3866,0.2956,0.3396
0.3866,0.3806,0.3396,0.3837
0.3806,0.375,0.3837,0.4278
0.375,0.37,0.4278,0.4718
0.37,0.3659,0.4718,0.5158
0.3659,0.364,0.5158,0.5594
0.364,0.3646,0.5594,0.6026
0.3646,0.3673,0.6026,0.6454
0.3673,0.3714,0.6454,0.6879
0.4977,0.491,-0.1,-0.0561
0.491,0.4843,-0.0561,-0.0121
0.4843,0.4776,-0.0121,0.0318
0.4776,0.4709,0.0318,0.0757
0.4709,0.4641,0.0757,0.1197
0.4641,0.4574,0.1197,0.1636
0.4574,0.4507,0.1636,0.2075
0.4507,0.4441,0.2075,0.2515
0.4441,0.4375,0.2515,0.2954
0.4375,0.431,0.2954,0.3394
0.431,0.4248,0.3394,0.3834
0.4248,0.419,0.3834,0.4275
0.419,0.4141,0.4275,0.4714
0.4141,0.4106,0.4714,0.5148
0.4106,0.4108,0.5148,0.5567
0.4108,0.4144,0.5567,0.5971
0.4144,0.4175,0.5971,0.6389
0.4175,0.4186,0.6389,0.6822
0.4186,0.4176,0.6822,0.7261
0.4176,0.4149,0.7261,0.7703
0.4149,0.4112,0.7703,0.8144
0.4112,0.4071,0.8144,0.8586
0.4071,0.4026,0.8586,0.9028
0.4026,0.3978,0.9028,0.947
0.3978,0.3929,0.947,0.9911
0.3929,0.3878,0.9911,1.0352
0.3878,0.3825,1.0352,1.0794
0.5437,0.5369,-0.1,-0.0561
0.5369,0.5301,-0.0561,-0.0122
0.5301,0.5232,-0.0122,0.0317
0.5232,0.5163,0.0317,0.0757
0.5163,0.5094,0.0757,0.1196
0.5094,0.5025,0.1196,0.1635
0.5025,0.4955,0.1635,0.2073
0.4955,0.4885,0.2073,0.2512
0.4885,0.4816,0.2512,0.2951
0.5897,0.5827,-0.1,-0.0561
0.5827,0.5757,-0.0561,-0.0122
0.5757,0.5686,-0.0122,0.0317
0.5686,0.5615,0.0317,0.0755
0.5615,0.5543,0.0755,0.1194
0.5543,0.547,0.1194,0.1632
0.547,0.5395,0.1632,0.207
0.5395,0.532,0.207,0.2508
0.532,0.5243,0.2508,0.2946
0.5243,0.5166,0.2946,0.3382
0.5166,0.5089,0.3382,0.3816
0.5089,0.5014,0.3816,0.4246
0.5014,0.4945,0.4246,0.4672
0.4945,0.4888,0.4672,0.5095
0.4888,0.4844,0.5095,0.5514
0.4844,0.4807,0.5514,0.5936
0.4807,0.4766,0.5936,0.6367
0.4766,0.4723,0.6367,0.6805
0.4723,0.4677,0.6805,0.7246
0.4677,0.4629,0.7246,0.7687
0.4629,0.4578,0.7687,0.8129
0.4578,0.4527,0.8129,0.857
0.4527,0.4474,0.857,0.9011
0.4474,0.442,0.9011,0.9453
0.442,0.4366,0.9453,0.9894
0.4366,0.4311,0.9894,1.0335
0.4311,0.4255,1.0335,1.0776
0.6356,0.6285,-0.1,-0.0561
0.6285,0.6213,-0.0561,-0.0123
0.6213,0.614,-0.0123,0.0316
0.614,0.6066,0.0316,0.0754
0.6066,0.599,0.0754,0.1191
0.599,0.5911,0.1191,0.1629
0.5911,0.5829,0.1629,0.2065
0.5829,0.5744,0.2065,0.2501
0.6816,0.6742,-0.1,-0.0562
0.6742,0.6667,-0.0562,-0.0124
0.6667,0.659,-0.0124,0.0314
0.659,0.6511,0.0314,0.0751
0.6511,0.6429,0.0751,0.1187
0.6429,0.6342,0.1187,0.1623
0.6342,0.625,0.1623,0.2056
0.625,0.6154,0.2056,0.2488
0.6154,0.6044,0.2488,0.2916
0.6044,0.5923,0.2916,0.3338
0.5923,0.5795,0.3338,0.3753
0.5795,0.5795,0.3753,0.3753
0.5795,0.5685,0.3753,0.4041
0.5685,0.5534,0.4041,0.4379
0.5534,0.5534,0.4379,0.4379
0.5534,0.5435,0.4379,0.4672
0.5435,0.5373,0.4672,0.4968
0.5373,0.53,0.4968,0.5393
0.53,0.5237,0.5393,0.5824
0.7736,0.7654,-0.1,-0.0563
0.7654,0.7569,-0.0563,-0.0127
0.7569,0.7478,-0.0127,0.0307
0.7478,0.7381,0.0307,0.074
0.7381,0.7275,0.074,0.1171
0.7275,0.7151,0.1171,0.1596
0.7151,0.7003,0.1596,0.2014
0.7003,0.6849,0.2014,0.2426
0.6849,0.669,0.2426,0.2833
0.669,0.6532,0.2833,0.3239
0.6532,0.6393,0.3239,0.3652
0.6393,0.627,0.3652,0.4071
0.627,0.6159,0.4071,0.4491
0.6159,0.6065,0.4491,0.4918
0.6065,0.5983,0.4918,0.5352
0.5983,0.5909,0.5352,0.5789
0.5909,0.5839,0.5789,0.6228
0.5839,0.5773,0.6228,0.6668
0.5773,0.5709,0.6668,0.7108
0.5709,0.5646,0.7108,0.7548
0.5646,0.5585,0.7548,0.7988
0.5585,0.5523,0.7988,0.8428
0.5523,0.5462,0.8428,0.8868
0.5462,0.5401,0.8868,0.9308
0.5401,0.5341,0.9308,0.9749
0.5341,0.528,0.9749,1.0189
0.528,0.522,1.0189,1.0629
0.8195,0.8106,-0.1,-0.0565
0.8106,0.8012,-0.0565,-0.0131
0.8012,0.791,-0.0131,0.03
0.791,0.7798,0.03,0.073
0.7798,0.768,0.073,0.1156
0.768,0.7544,0.1156,0.1578
0.7544,0.7396,0.1578,0.1995
0.7396,0.7242,0.1995,0.2409
0.7242,0.7066,0.2409,0.2809
0.7066,0.6877,0.2809,0.3202
0.6877,0.6724,0.3202,0.3609
0.6724,0.6603,0.3609,0.403
0.8655,0.8557,-0.1,-0.0567
0.8557,0.8451,-0.0567,-0.0136
0.8451,0.8326,-0.0136,0.029
0.8326,0.8189,0.029,0.0712
0.8189,0.8051,0.0712,0.1133
0.9115,0.9009,-0.1,-0.0569
0.9009,0.8896,-0.0569,-0.0139
0.8896,0.877,-0.0139,0.0286
0.877,0.8633,0.0286,0.0708
0.8633,0.849,0.0708,0.1128
0.849,0.8331,0.1128,0.1542
0.8331,0.817,0.1542,0.1955
0.817,0.8035,0.1955,0.2376
0.8035,0.7914,0.2376,0.2802
0.7914,0.7805,0.2802,0.323
0.7805,0.7708,0.323,0.3662
0.7708,0.7619,0.3662,0.4096
0.7619,0.7535,0.4096,0.4533
0.7535,0.7457,0.4533,0.497
0.7457,0.7382,0.497,0.5408
0.7382,0.731,0.5408,0.5846
0.731,0.7239,0.5846,0.6285
0.7239,0.7171,0.6285,0.6724
0.7171,0.7103,0.6724,0.7164
0.7103,0.7036,0.7164,0.7603
0.7036,0.697,0.7603,0.8043
0.697,0.6905,0.8043,0.8482
0.6905,0.684,0.8482,0.8922
0.684,0.6776,0.8922,0.9362
0.6776,0.6712,0.9362,0.9801
0.6712,0.6648,0.9801,1.0241
0.6648,0.6584,1.0241,1.0681
1.0034,0.9918,-0.1,-0.0571
0.9918,0.9798,-0.0571,-0.0144
0.9798,0.9672,-0.0144,0.0282
0.9672,0.9547,0.0282,0.0708
0.9547,0.9434,0.0708,0.1138
0.9434,0.9328,0.1138,0.1569
0.9328,0.9229,0.1569,0.2001
0.9229,0.9137,0.2001,0.2435
0.9137,0.905,0.2435,0.2871
0.905,0.8967,0.2871,0.3308
0.8967,0.8888,0.3308,0.3745
0.8888,0.8811,0.3745,0.4182
0.8811,0.8737,0.4182,0.4621
0.8737,0.8664,0.4621,0.5059
0.8664,0.8593,0.5059,0.5498
0.8593,0.8523,0.5498,0.5937
0.8523,0.8454,0.5937,0.6376
0.8454,0.8385,0.6376,0.6815
0.8385,0.8318,0.6815,0.7254
0.8318,0.8251,0.7254,0.7693
0.8251,0.8184,0.7693,0.8133
0.8184,0.8118,0.8133,0.8572
0.8118,0.8052,0.8572,0.9012
0.8052,0.7987,0.9012,0.9452
0.7987,0.7922,0.9452,0.9891
0.7922,0.7857,0.9891,1.0331
0.7857,0.7792,1.0331,1.0771
1.0494,1.0386,-0.1,-0.0569
1.0386,1.0281,-0.0569,-0.0138
1.0281,1.0178,-0.0138,0.0294
1.0178,1.0077,0.0294,0.0726
1.0077,0.9982,0.0726,0.116
0.9982,0.989,0.116,0.1595
0.989,0.9803,0.1595,0.203
0.9803,0.9719,0.203,0.2467
0.9719,0.9638,0.2467,0.2904
0.9638,0.956,0.2904,0.3341
0.956,0.9484,0.3341,0.3779
0.9484,0.9411,0.3779,0.4218
0.9411,0.9338,0.4218,0.4656
0.9338,0.9267,0.4656,0.5095
0.9267,0.9197,0.5095,0.5534
0.9197,0.9128,0.5534,0.5973
0.9128,0.906,0.5973,0.6412
0.906,0.8992,0.6412,0.6851
0.8992,0.8924,0.6851,0.729
0.8924,0.8858,0.729,0.773
0.8858,0.8791,0.773,0.8169
0.8791,0.8725,0.8169,0.8609
0.8725,0.8659,0.8609,0.9048
0.8659,0.8593,0.9048,0.9488
0.8593,0.8528,0.9488,0.9927
0.8528,0.8463,0.9927,1.0367
0.8463,0.8398,1.0367,1.0807
1.0954,1.0852,-0.1,-0.0567
1.0852,1.0756,-0.0567,-0.0134
1.0756,1.0662,-0.0134,0.03
1.0662,1.0572,0.03,0.0735
1.0572,1.0486,0.0735,0.1171
1.0486,1.0403,0.1171,0.1608
1.0403,1.0323,0.1608,0.2045
1.0323,1.0245,0.2045,0.2482
1.0245,1.0169,0.2482,0.292
1.0169,1.0094,0.292,0.3358
1.0094,1.0021,0.3358,0.3797
1.0021,0.9949,0.3797,0.4235
0.9949,0.9878,0.4235,0.4674
0.9878,0.9808,0.4674,0.5113
0.9808,0.9739,0.5113,0.5552
0.9739,0.967,0.5552,0.5991
0.967,0.9602,0.5991,0.643
0.9602,0.9535,0.643,0.6869
0.9535,0.9468,0.6869,0.7309
0.9468,0.9401,0.7309,0.7748
0.9401,0.9334,0.7748,0.8188
0.9334,0.9268,0.8188,0.8627
0.9268,0.9202,0.8627,0.9067
0.9202,0.9136,0.9067,0.9506
0.9136,0.9071,0.9506,0.9946
0.9071,0.9006,0.9946,1.0385
0.9006,0.8941,1.0385,1.0825
-0.0608,-0.0663,0.4691,0.5132
-0.0663,-0.0716,0.5132,0.5573
-0.0716,-0.0768,0.5573,0.6015
-0.0768,-0.0816,0.6015,0.6457
-0.0816,-0.0862,0.6457,0.6899
-0.0862,-0.0903,0.6899,0.7341
-0.0903,-0.094,0.7341,0.7784
-0.094,-0.0969,0.7784,0.8227
-0.0969,-0.099,0.8227,0.8671
-0.099,-0.1,0.8671,0.9115
-0.1,-0.0993,0.9115,0.9559
-0.0993,-0.0966,0.9559,1.0001
-0.0966,-0.0915,1.0001,1.0441
-0.0915,-0.0835,1.0441,1.0876
-0.0596,-0.064,0.6542,0.6984
-0.064,-0.0679,0.6984,0.7427
-0.0679,-0.0713,0.7427,0.7869
-0.0713,-0.0738,0.7869,0.8313
-0.0738,-0.0753,0.8313,0.8757
-0.0753,-0.0755,0.8757,0.92
-0.0755,-0.0737,0.92,0.9643
-0.0737,-0.0696,0.9643,1.0083
-0.0696,-0.0632,1.0083,1.0521
-0.0632,-0.054,1.0521,1.0954
0.0099,0.0043,0.4321,0.4762
0.0043,-0.001,0.4762,0.5204
-0.001,-0.0062,0.5204,0.5645
-0.0062,-0.0111,0.5645,0.6087
-0.0111,-0.0157,0.6087,0.6529
-0.0157,-0.0198,0.6529,0.6971
-0.0198,-0.0234,0.6971,0.7414
-0.0234,-0.0262,0.7414,0.7857
-0.0262,-0.028,0.7857,0.8301
-0.028,-0.0285,0.8301,0.8744
-0.0285,-0.0273,0.8744,0.9186
-0.0273,-0.0234,0.9186,0.9625
-0.0234,-0.0168,0.9625,1.0061
-0.0168,-0.008,1.0061,1.0494
-0.008,0.0026,1.0494,1.0924
1.0954,1.0876,0.1299,0.1736
1.0876,1.08,0.1736,0.2174
1.08,1.0725,0.2174,0.2612
1.0725,1.0652,0.2612,0.3051
1.0652,1.0579,0.3051,0.3489
1.0579,1.0508,0.3489,0.3928
1.0508,1.0438,0.3928,0.4367
1.0438,1.0368,0.4367,0.4806
1.0368,1.0299,0.4806,0.5245
1.0299,1.0231,0.5245,0.5684
1.0231,1.0163,0.5684,0.6123
1.0163,1.0095,0.6123,0.6562
1.0095,1.0028,0.6562,0.7002
1.0028,0.9961,0.7002,0.7441
0.9961,0.9894,0.7441,0.788
0.9894,0.9828,0.788,0.832
0.9828,0.9762,0.832,0.8759
0.9762,0.9696,0.8759,0.9199
0.9696,0.963,0.9199,0.9639
0.963,0.9565,0.9639,1.0078
0.9565,0.95,1.0078,1.0518
0.95,0.9434,1.0518,1.0957
1.0954,1.0885,0.4057,0.4496
1.0885,1.0816,0.4496,0.4936
1.0816,1.0747,0.4936,0.5375
1.0747,1.0679,0.5375,0.5814
1.0679,1.0612,0.5814,0.6253
1.0612,1.0545,0.6253,0.6693
1.0545,1.0478,0.6693,0.7132
1.0478,1.0411,0.7132,0.7571
1.0411,1.0345,0.7571,0.8011
1.0345,1.0278,0.8011,0.845
1.0278,1.0212,0.845,0.889
1.0212,1.0147,0.889,0.9329
1.0147,1.0081,0.9329,0.9769
1.0081,1.0015,0.9769,1.0208
1.0015,0.995,1.0208,1.0648
1.0954,1.0888,0.7276,0.7715
1.0888,1.0821,0.7715,0.8155
1.0821,1.0755,0.8155,0.8594
1.0755,1.0689,0.8594,0.9034
1.0689,1.0624,0.9034,0.9473
1.0624,1.0558,0.9473,0.9913
1.0558,1.0492,0.9913,1.0353
1.0492,1.0427,1.0353,1.0792
0.9209,0.9083,0.0481,0.0907
0.9083,0.8963,0.0907,0.1334
0.8963,0.8847,0.1334,0.1761
0.8847,0.8739,0.1761,0.2191
0.8739,0.8639,0.2191,0.2623
0.8639,0.8545,0.2623,0.3057
0.8545,0.8456,0.3057,0.3492
0.8456,0.8373,0.3492,0.3929
0.8373,0.8294,0.3929,0.4366
0.8294,0.8218,0.4366,0.4804
0.8218,0.8144,0.4804,0.5242
0.8144,0.8072,0.5242,0.5681
0.8072,0.8002,0.5681,0.6119
0.8002,0.7933,0.6119,0.6558
0.7933,0.7865,0.6558,0.6998
0.7865,0.7798,0.6998,0.7437
0.7798,0.7731,0.7437,0.7876
0.7731,0.7665,0.7876,0.8316
0.7665,0.7599,0.8316,0.8755
0.7599,0.7534,0.8755,0.9195
0.7534,0.7469,0.9195,0.9635
0.7469,0.7405,0.9635,1.0075
0.7405,0.734,1.0075,1.0514
0.734,0.7276,1.0514,1.0954
0.6924,0.6833,0.4369,0.4804
0.6833,0.6753,0.4804,0.5241
0.6753,0.6678,0.5241,0.5678
0.6678,0.6606,0.5678,0.6117
0.6606,0.6537,0.6117,0.6556
0.6537,0.647,0.6556,0.6995
0.647,0.6404,0.6995,0.7435
0.6404,0.6339,0.7435,0.7875
0.6339,0.6274,0.7875,0.8314
0.6274,0.6211,0.8314,0.8754
0.6211,0.6147,0.8754,0.9194
0.6147,0.6084,0.9194,0.9634
0.6084,0.6022,0.9634,1.0074
0.6022,0.5959,1.0074,1.0514
0.5959,0.5897,1.0514,1.0954
0.2603,0.2552,0.4389,0.483
0.2552,0.2506,0.483,0.5272
0.2506,0.2469,0.5272,0.5714
0.2469,0.2444,0.5714,0.6156
0.2444,0.2436,0.6156,0.6595
0.2436,0.2467,0.6595,0.7028
0.2467,0.2533,0.7028,0.7455
0.2533,0.2615,0.7455,0.7883
0.2615,0.2701,0.7883,0.8306
0.2701,0.2756,0.8306,0.8743
0.2756,0.2768,0.8743,0.9184
0.2768,0.2761,0.9184,0.9626
0.2761,0.2742,0.9626,1.0069
0.2742,0.2713,1.0069,1.0511
0.2713,0.2678,1.0511,1.0954
0.2036,0.1984,0.4409,0.485
0.1984,0.1936,0.485,0.5292
0.1936,0.1894,0.5292,0.5734
0.1894,0.1861,0.5734,0.6177
0.1861,0.184,0.6177,0.6619
0.184,0.1842,0.6619,0.7061
0.1842,0.1874,0.7061,0.75
0.1874,0.1941,0.75,0.7932
0.1941,0.2051,0.7932,0.8333
0.2051,0.2157,0.8333,0.8757
0.2157,0.2214,0.8757,0.9191
0.2214,0.2244,0.9191,0.9629
0.2244,0.2251,0.9629,1.0069
0.2251,0.2239,1.0069,1.0511
0.2239,0.2218,1.0511,1.0954
0.1496,0.1443,0.4418,0.4859
0.1443,0.1393,0.4859,0.53
0.1393,0.1347,0.53,0.5742
0.1347,0.1307,0.5742,0.6185
0.1307,0.1275,0.6185,0.6628
0.1275,0.1255,0.6628,0.7071
0.1255,0.1251,0.7071,0.7513
0.1251,0.127,0.7513,0.7946
0.127,0.1332,0.7946,0.8378
0.1332,0.1432,0.8378,0.8805
0.1432,0.1546,0.8805,0.9231
0.1546,0.1655,0.9231,0.9635
0.1655,0.1728,0.9635,1.007
0.1728,0.1754,1.007,1.0511
0.1754,0.1759,1.0511,1.0954
0.1023,0.0975,0.5253,0.5695
0.0975,0.0931,0.5695,0.6137
0.0931,0.0893,0.6137,0.658
0.0893,0.0865,0.658,0.7023
0.0865,0.0847,0.7023,0.7466
0.0847,0.0845,0.7466,0.7908
0.0845,0.0871,0.7908,0.8348
0.0871,0.0926,0.8348,0.8784
0.0926,0.1006,0.8784,0.9217
0.1006,0.1113,0.9217,0.9646
0.1113,0.121,0.9646,1.0077
0.121,0.1267,1.0077,1.0514
0.1267,0.1299,1.0514,1.0954
0.0672,0.0617,0.4372,0.4813
0.0617,0.0565,0.4813,0.5254
0.0565,0.0515,0.5254,0.5696
0.0515,0.0469,0.5696,0.6138
0.0469,0.0428,0.6138,0.658
0.0428,0.0393,0.658,0.7023
0.0393,0.0368,0.7023,0.7467
0.0368,0.0355,0.7467,0.791
0.0355,0.0363,0.791,0.8354
0.0363,0.0396,0.8354,0.8795
0.0396,0.0458,0.8795,0.9232
0.0458,0.0564,0.9232,0.9661
0.0564,0.0681,0.9661,1.0087
0.0681,0.0772,1.0087,1.0519
0.0772,0.0839,1.0519,1.0954
0.5155,0.5096,0.9173,0.9613
0.5096,0.5037,0.9613,1.0054
0.5037,0.4977,1.0054,1.0494
0.4977,0.4917,1.0494,1.0935
0.2997,0.3083,0.7451,0.7798
0.3083,0.3083,0.7798,0.7798
0.3083,0.3134,0.7798,0.8232
0.3134,0.3149,0.8232,0.8673
0.3149,0.3138,0.8673,0.9115
0.5266,0.5208,0.6454,0.6893
0.5208,0.515,0.6893,0.7333
0.515,0.5092,0.7333,0.7774
0.5092,0.5035,0.7774,0.8215
0.5035,0.4977,0.8215,0.8655
0.4517,0.4461,0.4057,0.4495
0.4461,0.4419,0.4495,0.4927
0.4419,0.4411,0.4927,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4411,0.5338,0.5338
0.4411,0.4436,0.5338,0.5551
0.4436,0.4468,0.5551,0.5789
0.4468,0.4483,0.5789,0.6193
0.4483,0.4468,0.6193,0.6582


==> tikz_img/data/disease/disease_segments_deg_3_eq.csv <==
x1,x2,y1,y2
-0.1,-0.1,-0.1,-0.1
-0.1,-0.1,-0.1,-0.1
-0.1,-0.0872,-0.1,-0.0843
-0.0872,-0.0787,-0.0843,-0.0727
-0.0787,-0.0704,-0.0727,-0.0595
-0.0704,-0.0646,-0.0595,-0.0463
-0.0646,-0.0634,-0.0463,-0.0337
-0.0634,-0.0685,-0.0337,-0.0228
-0.0685,-0.0801,-0.0228,-0.0138
-0.0801,-0.0975,-0.0138,-0.0062
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0195,-0.1,-0.0805
-0.0195,0.0115,-0.0805,-0.0671
0.0115,0.0493,-0.0671,-0.0541
0.0493,0.0888,-0.0541,-0.0401
0.0888,0.1284,-0.0401,-0.0241
0.1284,0.1685,-0.0241,-0.0064
0.1685,0.208,-0.0064,0.0137
0.208,0.2457,0.0137,0.0367
0.2457,0.282,0.0367,0.0615
0.282,0.3174,0.0615,0.0879
0.3174,0.3517,0.0879,0.116
0.3517,0.3847,0.116,0.1457
0.3847,0.4163,0.1457,0.1768
0.4163,0.447,0.1768,0.2088
0.447,0.477,0.2088,0.2416
0.477,0.506,0.2416,0.2752
0.506,0.5341,0.2752,0.3097
0.5341,0.5614,0.3097,0.3447
0.5614,0.5614,0.3447,0.3447
0.5614,0.5751,0.3447,0.3626
0.5751,0.5751,0.3626,0.3626
0.5751,0.5844,0.3626,0.3747
0.5844,0.5914,0.3747,0.3839
0.5914,0.596,0.3839,0.3897
0.596,0.5993,0.3897,0.3937
0.5993,0.6015,0.3937,0.3963
0.6015,0.603,0.3963,0.3976
0.603,0.6039,0.3976,0.3981
0.6039,0.6045,0.3981,0.3982
0.6045,0.605,0.3982,0.3981
0.605,0.6053,0.3981,0.3979
0.6053,0.6057,0.3979,0.3976
0.6057,0.606,0.3976,0.3972
0.606,0.6063,0.3972,0.3969
0.6063,0.6066,0.3969,0.3966
0.6066,0.6069,0.3966,0.3962
0.6069,0.6072,0.3962,0.3959
0.6072,0.6076,0.3959,0.3955
0.6076,0.6079,0.3955,0.3952
0.6079,0.6082,0.3952,0.3948
0.6082,0.6085,0.3948,0.3945
0.6085,0.6088,0.3945,0.3941
0.6088,0.6091,0.3941,0.3938
0.6091,0.6094,0.3938,0.3934
0.6094,0.6097,0.3934,0.393
0.6097,0.61,0.393,0.3927
0.61,0.6104,0.3927,0.3923
0.6104,0.6107,0.3923,0.392
0.6107,0.611,0.392,0.3916
0.611,0.6113,0.3916,0.3913
0.6113,0.6116,0.3913,0.3909
0.6116,0.6119,0.3909,0.3905
0.6119,0.6123,0.3905,0.3902
0.6123,0.6126,0.3902,0.3898
0.6126,0.6129,0.3898,0.3895
0.6129,0.6132,0.3895,0.3891
0.6132,0.6135,0.3891,0.3887
0.6135,0.6139,0.3887,0.3884
0.6139,0.6142,0.3884,0.388
0.6142,0.6145,0.388,0.3877
0.6145,0.6148,0.3877,0.3873
0.6148,0.6151,0.3873,0.3869
0.6151,0.6155,0.3869,0.3866
0.6155,0.6158,0.3866,0.3862
0.6158,0.6161,0.3862,0.3858
0.0379,0.0796,-0.1,-0.0854
0.0796,0.1204,-0.0854,-0.0692
0.1204,0.161,-0.0692,-0.0516
0.161,0.2008,-0.0516,-0.0322
0.1759,0.2155,-0.1,-0.0801
0.2155,0.254,-0.0801,-0.0581
0.254,0.2914,-0.0581,-0.0344
0.2914,0.3278,-0.0344,-0.009
0.3278,0.3628,-0.009,0.0182
0.3628,0.3966,0.0182,0.047
0.3966,0.4293,0.047,0.077
0.4293,0.4611,0.077,0.108
0.4611,0.4919,0.108,0.14
0.4919,0.5217,0.14,0.1729
0.5217,0.5505,0.1729,0.2067
0.5505,0.5788,0.2067,0.241
0.5788,0.6064,0.241,0.2757
0.6064,0.6309,0.2757,0.3078
0.6309,0.6309,0.3078,0.3078
0.6309,0.6391,0.3078,0.3187
0.6391,0.6453,0.3187,0.3269
0.6453,0.6495,0.3269,0.3325
0.6495,0.6525,0.3325,0.3364
0.6525,0.6545,0.3364,0.339
0.6545,0.6557,0.339,0.3406
0.6557,0.6564,0.3406,0.3413
0.6564,0.6568,0.3413,0.3416
0.6568,0.657,0.3416,0.3418
0.657,0.6571,0.3418,0.3418
0.6571,0.6573,0.3418,0.3418
0.6573,0.6574,0.3418,0.3417
0.6574,0.6574,0.3417,0.3416
0.6574,0.6575,0.3416,0.3416
0.6575,0.6576,0.3416,0.3415
0.6576,0.6577,0.3415,0.3414
0.6577,0.6577,0.3414,0.3414
0.6577,0.6578,0.3414,0.3413
0.6578,0.6579,0.3413,0.3412
0.6579,0.6579,0.3412,0.3412
0.6579,0.658,0.3412,0.3411
0.658,0.658,0.3411,0.341
0.658,0.6581,0.341,0.341
0.6581,0.6582,0.341,0.3409
0.6582,0.6582,0.3409,0.3409
0.6582,0.6583,0.3409,0.3408
0.6583,0.6583,0.3408,0.3407
0.6583,0.6584,0.3407,0.3407
0.6584,0.6585,0.3407,0.3406
0.6585,0.6585,0.3406,0.3406
0.6585,0.6586,0.3406,0.3405
0.6586,0.6586,0.3405,0.3405
0.6586,0.6587,0.3405,0.3404
0.6587,0.6587,0.3404,0.3404
0.6587,0.6588,0.3404,0.3403
0.6588,0.6588,0.3403,0.3402
0.6588,0.6589,0.3402,0.3402
0.6589,0.6589,0.3402,0.3402
0.6589,0.659,0.3402,0.3401
0.659,0.659,0.3401,0.3401
0.659,0.6591,0.3401,0.34
0.6591,0.6591,0.34,0.34
0.6591,0.6592,0.34,0.3399
0.6592,0.6592,0.3399,0.3399
0.6592,0.6592,0.3399,0.3398
0.6592,0.6593,0.3398,0.3398
0.6593,0.6593,0.3398,0.3397
0.6593,0.6594,0.3397,0.3397
0.3138,0.3502,-0.1,-0.0747
0.3502,0.3856,-0.0747,-0.0479
0.3856,0.4198,-0.0479,-0.0197
0.4198,0.453,-0.0197,0.0098
0.453,0.485,0.0098,0.0406
0.485,0.5161,0.0406,0.0723
0.5161,0.5463,0.0723,0.1048
0.5463,0.5757,0.1048,0.1382
0.5757,0.6042,0.1382,0.1723
0.6042,0.632,0.1723,0.2069
0.632,0.6593,0.2069,0.2418
0.6593,0.6854,0.2418,0.277
0.6854,0.6854,0.277,0.277
0.6854,0.6918,0.277,0.2862
0.6918,0.6918,0.2862,0.2862
0.6918,0.6972,0.2862,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6972,0.2953,0.2953
0.6972,0.6973,0.2953,0.3
0.6973,0.6965,0.3,0.3021
0.6965,0.6959,0.3021,0.3034
0.6959,0.6946,0.3034,0.3049
0.6946,0.6927,0.3049,0.3065
0.6927,0.6903,0.3065,0.3082
0.6903,0.6903,0.3082,0.3082
0.6903,0.6883,0.3082,0.3094
0.6883,0.6868,0.3094,0.3105
0.6868,0.6859,0.3105,0.3118
0.6859,0.6851,0.3118,0.313
0.6851,0.6841,0.313,0.3141
0.6841,0.6829,0.3141,0.315
0.6829,0.6819,0.315,0.3159
0.6819,0.681,0.3159,0.3169
0.681,0.6803,0.3169,0.3178
0.6803,0.6796,0.3178,0.3186
0.6796,0.679,0.3186,0.3194
0.679,0.6785,0.3194,0.3202
0.6785,0.6779,0.3202,0.3208
0.6779,0.6774,0.3208,0.3215
0.6774,0.6769,0.3215,0.3221
0.6769,0.6764,0.3221,0.3226
0.6764,0.676,0.3226,0.3231
0.676,0.6755,0.3231,0.3236
0.6755,0.6751,0.3236,0.324
0.6751,0.6747,0.324,0.3244
0.6747,0.6743,0.3244,0.3248
0.6743,0.6739,0.3248,0.3252
0.6739,0.6735,0.3252,0.3255
0.6735,0.6732,0.3255,0.3259
0.6732,0.6729,0.3259,0.3262
0.6729,0.6725,0.3262,0.3265
0.6725,0.6722,0.3265,0.3268
0.6722,0.6719,0.3268,0.3271
0.6719,0.6717,0.3271,0.3274
0.6717,0.6714,0.3274,0.3277
0.6714,0.6711,0.3277,0.3279
0.6711,0.6709,0.3279,0.3282
0.6709,0.6706,0.3282,0.3284
0.6706,0.6704,0.3284,0.3287
0.6704,0.6702,0.3287,0.3289
0.6702,0.6699,0.3289,0.3291
0.6699,0.6697,0.3291,0.3293
0.6697,0.6695,0.3293,0.3295
0.6695,0.6693,0.3295,0.3297
0.6693,0.6691,0.3297,0.3299
0.6691,0.6689,0.3299,0.3301
0.6689,0.6688,0.3301,0.3303
0.6688,0.6686,0.3303,0.3305
0.6686,0.6684,0.3305,0.3306
0.6684,0.6682,0.3306,0.3308
0.6682,0.6681,0.3308,0.3309
0.4057,0.4402,-0.1,-0.0719
0.4402,0.4736,-0.0719,-0.0428
0.4736,0.5061,-0.0428,-0.0125
0.5061,0.5375,-0.0125,0.0189
0.5375,0.5679,0.0189,0.0513
0.5679,0.5975,0.0513,0.0844
0.5975,0.6265,0.0844,0.1181
0.6265,0.6546,0.1181,0.1524
0.6546,0.6819,0.1524,0.1875
0.6819,0.6819,0.1875,0.1875
0.4977,0.5304,-0.1,-0.0699
0.5304,0.5621,-0.0699,-0.0389
0.5621,0.593,-0.0389,-0.0069
0.593,0.623,-0.0069,0.0258
0.623,0.6521,0.0258,0.0594
0.6521,0.6805,0.0594,0.0935
0.6805,0.7076,0.0935,0.1275
0.7076,0.7076,0.1275,0.1275
0.7076,0.7238,0.1275,0.1484
0.7238,0.7238,0.1484,0.1484
0.7238,0.7354,0.1484,0.1637
0.7354,0.7441,0.1637,0.1754
0.7441,0.75,0.1754,0.1832
0.75,0.7543,0.1832,0.1887
0.7543,0.7574,0.1887,0.1926
0.7574,0.7596,0.1926,0.1951
0.7596,0.7609,0.1951,0.1964
0.7609,0.7618,0.1964,0.1969
0.7618,0.7623,0.1969,0.197
0.7623,0.7627,0.197,0.197
0.7627,0.7629,0.197,0.1968
0.7629,0.7632,0.1968,0.1966
0.7632,0.7634,0.1966,0.1963
0.7634,0.7636,0.1963,0.196
0.7636,0.7638,0.196,0.1957
0.7638,0.764,0.1957,0.1954
0.764,0.7642,0.1954,0.1951
0.7642,0.7644,0.1951,0.1948
0.7644,0.7646,0.1948,0.1945
0.7646,0.7647,0.1945,0.1942
0.7647,0.7649,0.1942,0.1939
0.7649,0.7651,0.1939,0.1937
0.7651,0.7653,0.1937,0.1934
0.7653,0.7655,0.1934,0.1931
0.7655,0.7656,0.1931,0.1928
0.7656,0.7658,0.1928,0.1925
0.7658,0.766,0.1925,0.1922
0.766,0.7662,0.1922,0.192
0.7662,0.7663,0.192,0.1917
0.7663,0.7665,0.1917,0.1914
0.7665,0.7667,0.1914,0.1911
0.7667,0.7668,0.1911,0.1909
0.7668,0.767,0.1909,0.1906
0.767,0.7672,0.1906,0.1903
0.7672,0.7673,0.1903,0.1901
0.7673,0.7675,0.1901,0.1898
0.7675,0.7677,0.1898,0.1896
0.7677,0.7678,0.1896,0.1893
0.7678,0.768,0.1893,0.1891
0.768,0.7681,0.1891,0.1888
0.7681,0.7683,0.1888,0.1886
0.7683,0.7685,0.1886,0.1883
0.7685,0.7686,0.1883,0.1881
0.7686,0.7688,0.1881,0.1878
0.7688,0.7689,0.1878,0.1876
0.7689,0.7691,0.1876,0.1873
0.7691,0.7692,0.1873,0.1871
0.7692,0.7694,0.1871,0.1869
0.7694,0.7695,0.1869,0.1866
0.7695,0.7696,0.1866,0.1864
0.7696,0.7698,0.1864,0.1862
0.7698,0.7699,0.1862,0.1859
0.7699,0.7701,0.1859,0.1857
0.7701,0.7702,0.1857,0.1855
0.5437,0.5755,-0.1,-0.069
0.5755,0.6066,-0.069,-0.0373
0.6066,0.6368,-0.0373,-0.0048
0.6368,0.6661,-0.0048,0.0286
0.5897,0.6208,-0.1,-0.0684
0.6208,0.6512,-0.0684,-0.036
0.6512,0.6808,-0.036,-0.0029
0.6808,0.7094,-0.0029,0.0311
0.7094,0.7367,0.0311,0.0647
0.7367,0.7367,0.0647,0.0647
0.7367,0.7567,0.0647,0.0897
0.7567,0.7567,0.0897,0.0897
0.7567,0.77,0.0897,0.1066
0.77,0.7806,0.1066,0.1199
0.7806,0.7874,0.1199,0.1286
0.7874,0.7922,0.1286,0.1345
0.7922,0.7954,0.1345,0.1385
0.7954,0.7976,0.1385,0.141
0.7976,0.7988,0.141,0.1423
0.7988,0.7995,0.1423,0.1429
0.7995,0.8,0.1429,0.1432
0.8,0.8002,0.1432,0.1432
0.8002,0.8005,0.1432,0.1431
0.8005,0.8006,0.1431,0.143
0.8006,0.8008,0.143,0.1429
0.8008,0.8009,0.1429,0.1427
0.8009,0.8011,0.1427,0.1426
0.8011,0.8012,0.1426,0.1424
0.8012,0.8013,0.1424,0.1422
0.8013,0.8015,0.1422,0.1421
0.8015,0.8016,0.1421,0.1419
0.8016,0.8017,0.1419,0.1417
0.8017,0.8019,0.1417,0.1416
0.8019,0.802,0.1416,0.1414
0.802,0.8021,0.1414,0.1412
0.8021,0.8023,0.1412,0.1411
0.8023,0.8024,0.1411,0.1409
0.8024,0.8025,0.1409,0.1407
0.8025,0.8027,0.1407,0.1406
0.8027,0.8028,0.1406,0.1404
0.8028,0.8029,0.1404,0.1402
0.8029,0.8031,0.1402,0.1401
0.8031,0.8032,0.1401,0.1399
0.8032,0.8033,0.1399,0.1397
0.8033,0.8035,0.1397,0.1395
0.8035,0.8036,0.1395,0.1394
0.8036,0.8037,0.1394,0.1392
0.8037,0.8039,0.1392,0.139
0.8039,0.804,0.139,0.1389
0.804,0.8041,0.1389,0.1387
0.8041,0.8043,0.1387,0.1385
0.8043,0.8044,0.1385,0.1384
0.8044,0.8045,0.1384,0.1382
0.8045,0.8047,0.1382,0.138
0.8047,0.8048,0.138,0.1378
0.8048,0.8049,0.1378,0.1377
0.8049,0.8051,0.1377,0.1375
0.8051,0.8052,0.1375,0.1373
0.8052,0.8053,0.1373,0.1372
0.8053,0.8055,0.1372,0.137
0.8055,0.8056,0.137,0.1368
0.8056,0.8057,0.1368,0.1367
0.8057,0.8059,0.1367,0.1365
0.8059,0.806,0.1365,0.1363
0.806,0.8061,0.1363,0.1362
0.8061,0.8063,0.1362,0.136
0.8063,0.8064,0.136,0.1358
0.6356,0.6661,-0.1,-0.0677
0.6661,0.6958,-0.0677,-0.0347
0.6958,0.7248,-0.0347,-0.001
0.7248,0.7531,-0.001,0.0333
0.6816,0.7114,-0.1,-0.0671
0.7114,0.7407,-0.0671,-0.0336
0.7407,0.7693,-0.0336,3e-4
0.7693,0.797,3e-4,0.0348
0.797,0.797,0.0348,0.0348
0.797,0.8107,0.0348,0.0525
0.8107,0.8107,0.0525,0.0525
0.8107,0.821,0.0525,0.0661
0.821,0.8285,0.0661,0.0761
0.8285,0.833,0.0761,0.0823
0.833,0.8356,0.0823,0.0858
0.8356,0.8369,0.0858,0.0878
0.8369,0.8377,0.0878,0.0889
0.8377,0.8381,0.0889,0.0893
0.8381,0.8383,0.0893,0.0896
0.8383,0.8384,0.0896,0.0897
0.8384,0.8385,0.0897,0.0898
0.8385,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0898
0.8386,0.8386,0.0898,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8386,0.0897,0.0897
0.8386,0.8387,0.0897,0.0897
0.8387,0.8387,0.0897,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0896
0.8387,0.8387,0.0896,0.0895
0.8387,0.8387,0.0895,0.0895
0.8387,0.8388,0.0895,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0894
0.8388,0.8388,0.0894,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8388,0.0893,0.0893
0.8388,0.8389,0.0893,0.0892
0.8389,0.8389,0.0892,0.0892
0.8389,0.8389,0.0892,0.0891
0.8389,0.8389,0.0891,0.0891
0.8389,0.8389,0.0891,0.089
0.8389,0.839,0.089,0.089
0.839,0.839,0.089,0.089
0.839,0.839,0.089,0.0889
0.839,0.839,0.0889,0.0889
0.839,0.839,0.0889,0.0888
0.839,0.8391,0.0888,0.0888
0.8391,0.8391,0.0888,0.0887
0.8391,0.8391,0.0887,0.0887
0.8391,0.8391,0.0887,0.0886
0.8391,0.8391,0.0886,0.0886
0.8391,0.8392,0.0886,0.0885
0.8392,0.8392,0.0885,0.0885
0.8392,0.8392,0.0885,0.0884
0.8392,0.8392,0.0884,0.0884
0.8392,0.8393,0.0884,0.0883
0.8393,0.8393,0.0883,0.0883
0.8393,0.8393,0.0883,0.0882
0.8393,0.8393,0.0882,0.0881
0.8393,0.8394,0.0881,0.0881
0.8394,0.8394,0.0881,0.088
0.8394,0.8394,0.088,0.088
0.8394,0.8394,0.088,0.0879
0.8394,0.8395,0.0879,0.0878
0.8395,0.8395,0.0878,0.0878
0.8395,0.8395,0.0878,0.0877
0.7736,0.8025,-0.1,-0.0663
0.8025,0.8308,-0.0663,-0.032
0.8308,0.8308,-0.032,-0.032
0.8308,0.842,-0.032,-0.0181
0.842,0.8517,-0.0181,-0.0061
0.8517,0.8577,-0.0061,0.0012
0.8577,0.8624,0.0012,0.0067
0.8624,0.8659,0.0067,0.0106
0.8659,0.8684,0.0106,0.0131
0.8684,0.8702,0.0131,0.0143
0.8702,0.8712,0.0143,0.0146
0.8712,0.872,0.0146,0.0145
0.872,0.8725,0.0145,0.0141
0.8725,0.873,0.0141,0.0135
0.873,0.8734,0.0135,0.0129
0.8734,0.8738,0.0129,0.0122
0.8738,0.8741,0.0122,0.0115
0.8741,0.8745,0.0115,0.0107
0.8745,0.8749,0.0107,0.01
0.8749,0.8753,0.01,0.0092
0.8753,0.8757,0.0092,0.0084
0.8757,0.8761,0.0084,0.0076
0.8761,0.8765,0.0076,0.0068
0.8765,0.8769,0.0068,0.006
0.8769,0.8773,0.006,0.0052
0.8773,0.8777,0.0052,0.0043
0.8777,0.8781,0.0043,0.0035
0.8781,0.8786,0.0035,0.0026
0.8786,0.879,0.0026,0.0017
0.879,0.8795,0.0017,8e-4
0.8795,0.8799,8e-4,-1e-4
0.8799,0.8804,-1e-4,-0.001
0.8804,0.8808,-0.001,-0.0019
0.8808,0.8813,-0.0019,-0.0029
0.8813,0.8818,-0.0029,-0.0038
0.8818,0.8822,-0.0038,-0.0048
0.8822,0.8827,-0.0048,-0.0058
0.8827,0.8832,-0.0058,-0.0067
0.8832,0.8837,-0.0067,-0.0077
0.8837,0.8842,-0.0077,-0.0087
0.8842,0.8847,-0.0087,-0.0098
0.8847,0.8852,-0.0098,-0.0108
0.8852,0.8857,-0.0108,-0.0118
0.8857,0.8863,-0.0118,-0.0129
0.8863,0.8868,-0.0129,-0.0139
0.8868,0.8873,-0.0139,-0.015
0.8873,0.8878,-0.015,-0.0161
0.8878,0.8884,-0.0161,-0.0172
0.8884,0.8889,-0.0172,-0.0183
0.8889,0.8895,-0.0183,-0.0194
0.8895,0.89,-0.0194,-0.0205
0.89,0.8906,-0.0205,-0.0216
0.8906,0.8911,-0.0216,-0.0228
0.8911,0.8917,-0.0228,-0.0239
0.8917,0.8923,-0.0239,-0.0251
0.8923,0.8928,-0.0251,-0.0262
0.8928,0.8934,-0.0262,-0.0274
0.8934,0.894,-0.0274,-0.0286
0.894,0.8946,-0.0286,-0.0298
0.8946,0.8952,-0.0298,-0.031
0.8952,0.8958,-0.031,-0.0322
0.8958,0.8964,-0.0322,-0.0334
0.8964,0.897,-0.0334,-0.0346
0.9115,0.9115,-0.1,-0.1
0.9115,0.9165,-0.1,-0.0954
0.9165,0.9197,-0.0954,-0.0932
0.9197,0.9221,-0.0932,-0.0924
0.9221,0.9237,-0.0924,-0.0927
0.9237,0.9248,-0.0927,-0.0935
0.9248,0.9258,-0.0935,-0.0946
0.9258,0.9266,-0.0946,-0.0958
0.9266,0.9274,-0.0958,-0.0972
0.9274,0.9281,-0.0972,-0.0986
0.9281,0.9288,-0.0986,-0.1
1.0818,1.0571,0.0797,0.0427
1.0571,1.0321,0.0427,0.006
1.0321,1.0068,0.006,-0.0305
1.0068,0.9812,-0.0305,-0.0669
0.9812,0.969,-0.0669,-0.0839
0.969,0.9575,-0.0839,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0795,0.9115,0.9507
-0.0795,-0.057,0.9507,0.9889
-0.057,-0.0332,0.9889,1.0265
-0.0332,-0.0086,1.0265,1.0634
-0.1,-0.1,0.8195,0.8195
-0.1,-0.0873,0.8195,0.8613
-0.0873,-0.0705,0.8613,0.9
-0.0705,-0.0498,0.9,0.9391
-0.0498,-0.0272,0.9391,0.9772
-0.0272,-0.0032,0.9772,1.0146
-0.0032,0.0217,1.0146,1.0514
0.0217,0.0469,1.0514,1.088
0.429,0.4282,0.5708,0.571
0.4282,0.4282,0.571,0.571
0.4282,0.4274,0.571,0.572
0.4274,0.4263,0.572,0.5726
0.4263,0.4263,0.5726,0.5726
0.4263,0.4246,0.5726,0.575
0.4246,0.4223,0.575,0.5768
0.4223,0.4197,0.5768,0.5786
0.4197,0.417,0.5786,0.5803
0.417,0.4141,0.5803,0.5821
0.4141,0.4112,0.5821,0.5839
0.4112,0.4083,0.5839,0.5857
0.4083,0.4052,0.5857,0.5875
0.4052,0.4021,0.5875,0.5893
0.4021,0.399,0.5893,0.5911
0.399,0.3958,0.5911,0.5929
0.3958,0.3926,0.5929,0.5946
0.3926,0.3893,0.5946,0.5964
0.3893,0.386,0.5964,0.5982
0.386,0.3827,0.5982,0.6
0.3827,0.3793,0.6,0.6017
0.3793,0.3759,0.6017,0.6035
0.3759,0.3725,0.6035,0.6052
0.3725,0.369,0.6052,0.607
0.369,0.3655,0.607,0.6087
0.3655,0.362,0.6087,0.6104
0.362,0.3584,0.6104,0.6121
0.3584,0.3548,0.6121,0.6138
0.3548,0.3512,0.6138,0.6154
0.3512,0.3475,0.6154,0.6171
0.3475,0.3439,0.6171,0.6187
0.3439,0.3401,0.6187,0.6204
0.3401,0.3364,0.6204,0.622
0.3364,0.3326,0.622,0.6236
0.3326,0.3288,0.6236,0.6252
0.3288,0.325,0.6252,0.6269
0.325,0.3211,0.6269,0.6285
0.3211,0.3172,0.6285,0.63
0.3172,0.3133,0.63,0.6317
0.3133,0.3094,0.6317,0.6333
0.3094,0.3055,0.6333,0.635
0.3055,0.3017,0.635,0.6367
0.3017,0.2978,0.6367,0.6387
0.2978,0.2936,0.6387,0.6409
0.2936,0.2889,0.6409,0.6433
0.2889,0.2836,0.6433,0.646
0.2836,0.2775,0.646,0.6489
0.2775,0.2707,0.6489,0.6521
0.2707,0.2629,0.6521,0.6555
0.2629,0.2539,0.6555,0.6592
0.2539,0.2434,0.6592,0.6631
0.2434,0.231,0.6631,0.6672
0.231,0.2176,0.6672,0.6707
0.2176,0.2042,0.6707,0.6729
0.2042,0.1906,0.6729,0.6738
0.1906,0.1739,0.6738,0.6728
0.1739,0.1739,0.6728,0.6728
0.1739,0.1467,0.6728,0.6692
0.1467,0.1467,0.6692,0.6692
0.1467,0.1091,0.6692,0.664
0.1091,0.0699,0.664,0.6602
0.0699,0.0396,0.6602,0.6581
0.0396,0.0118,0.6581,0.6584
0.0118,-0.0142,0.6584,0.6633
-0.0142,-0.0375,0.6633,0.6724
-0.0375,-0.0578,0.6724,0.6851
-0.0578,-0.0743,0.6851,0.7002
-0.0743,-0.0887,0.7002,0.721
-0.0887,-0.0975,0.721,0.7471
-0.0975,-0.1,0.7471,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.1,0.7736,0.7736
0.1707,0.1707,0.6534,0.6534
0.1707,0.1354,0.6534,0.6393
0.1354,0.0976,0.6393,0.625
0.0976,0.0584,0.625,0.611
0.0584,0.0212,0.611,0.5991
0.0212,-0.018,0.5991,0.5905
-0.018,-0.0576,0.5905,0.5874
-0.0576,-0.1,0.5874,0.5897
0.1418,0.1046,0.5922,0.5697
0.1046,0.0659,0.5697,0.5485
0.0659,0.0266,0.5485,0.5294
0.0266,-0.0143,0.5294,0.5139
-0.0143,-0.0565,0.5139,0.5036
-0.0565,-0.1,0.5036,0.4977
0.0651,0.0257,0.509,0.4888
0.0257,-0.0148,0.4888,0.4721
-0.0148,-0.0567,0.4721,0.4599
-0.0567,-0.1,0.4599,0.4517
0.0641,0.0251,0.4673,0.4463
0.0251,-0.0151,0.4463,0.4285
-0.0151,-0.0569,0.4285,0.4151
-0.0569,-0.1,0.4151,0.4057
0.3344,0.3262,0.6002,0.5933
0.3262,0.3158,0.5933,0.5834
0.3158,0.3034,0.5834,0.5707
0.3034,0.3034,0.5707,0.5707
0.3034,0.2728,0.5707,0.5403
0.2728,0.2402,0.5403,0.5103
0.2402,0.2067,0.5103,0.4812
0.2067,0.1727,0.4812,0.4526
0.1727,0.1377,0.4526,0.4253
0.1377,0.1014,0.4253,0.4001
0.1014,0.0637,0.4001,0.3768
0.0637,0.0249,0.3768,0.3554
0.0249,-0.0152,0.3554,0.3374
-0.0152,-0.057,0.3374,0.3238
-0.057,-0.1,0.3238,0.3138
0.0639,0.0251,0.3304,0.309
0.0251,-0.0151,0.309,0.291
-0.0151,-0.0569,0.291,0.2775
-0.0569,-0.1,0.2775,0.2678
0.0643,0.0255,0.2825,0.2612
0.0255,-0.0148,0.2612,0.2436
-0.0148,-0.0567,0.2436,0.2307
-0.0567,-0.1,0.2307,0.2218
0.0641,0.026,0.2336,0.2131
0.026,-0.0144,0.2131,0.1959
-0.0144,-0.0566,0.1959,0.1838
-0.0566,-0.1,0.1838,0.1759
0.0623,0.0264,0.1823,0.1633
0.0264,-0.0142,0.1633,0.1468
-0.0142,-0.0565,0.1468,0.1361
-0.0565,-0.1,0.1361,0.1299
0.4288,0.4287,0.4729,0.472
0.4287,0.4285,0.472,0.4711
0.4285,0.428,0.4711,0.4699
0.428,0.4279,0.4699,0.4691
0.4279,0.4284,0.4691,0.4687
0.4284,0.4286,0.4687,0.4681
0.4286,0.4285,0.4681,0.4673
0.4285,0.428,0.4673,0.4662
0.428,0.4266,0.4662,0.4643
0.4266,0.4239,0.4643,0.461
0.4239,0.4185,0.461,0.4551
0.4185,0.4185,0.4551,0.4551
0.4185,0.412,0.4551,0.4481
0.412,0.412,0.4481,0.4481
0.412,0.3922,0.4481,0.4272
0.3922,0.3751,0.4272,0.4094
0.3751,0.3604,0.4094,0.3942
0.3604,0.3459,0.3942,0.379
0.3459,0.3312,0.379,0.3634
0.3312,0.3205,0.3634,0.3519
0.3205,0.3057,0.3519,0.3355
0.3057,0.2847,0.3355,0.3136
0.2847,0.2606,0.3136,0.2904
0.2606,0.2606,0.2904,0.2904
0.2606,0.2368,0.2904,0.2687
0.2368,0.2151,0.2687,0.2489
0.2151,0.1974,0.2489,0.2326
0.1974,0.1748,0.2326,0.2115
0.1748,0.1442,0.2115,0.1849
0.1442,0.1103,0.1849,0.1601
0.1103,0.0779,0.1601,0.1395
0.0779,0.0475,0.1395,0.1216
0.0475,0.0177,0.1216,0.1066
0.0177,-0.014,0.1066,0.0953
-0.014,-0.014,0.0953,0.0953
-0.014,-0.0564,0.0953,0.0872
-0.0564,-0.1,0.0872,0.0839
0.0412,0.0265,0.0583,0.0487
0.0265,0.0081,0.0487,0.0409
0.0081,0.0081,0.0409,0.0409
0.0081,-0.0137,0.0409,0.0369
-0.0137,-0.0137,0.0369,0.0369
-0.0137,-0.0562,0.0369,0.0358
-0.0562,-0.1,0.0358,0.0379
0.8351,0.8521,-0.0904,-0.07
0.8521,0.8655,-0.07,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8655,-0.054,-0.054
0.8655,0.8737,-0.054,-0.0445
0.8737,0.8797,-0.0445,-0.038
0.8797,0.8842,-0.038,-0.0335
-0.0572,-0.0694,0.7086,0.7304
-0.0694,-0.0756,0.7304,0.7578
-0.0756,-0.0751,0.7578,0.7905
-0.0751,-0.0685,0.7905,0.8242
-0.0685,-0.0685,0.8242,0.8242
-0.0685,-0.054,0.8242,0.8655
-0.0232,-0.0145,-0.0269,-0.0166
-0.0145,-0.008,-0.0166,-0.008
-0.008,-0.0044,-0.008,-0.0011
-0.0044,-0.0045,-0.0011,0.0044
-0.0045,-0.0104,0.0044,0.0089
-0.0104,-0.0238,0.0089,0.0128
0.0211,0.0379,-0.0125,-0.008
0.0379,0.0379,-0.008,-0.008
0.0379,0.0712,-0.008,0.0012
0.0712,0.1068,0.0012,0.0141
0.1068,0.1444,0.0141,0.0299
0.1444,0.1827,0.0299,0.0479
0.1827,0.219,0.0479,0.0678
1.0807,1.0566,0.1746,0.1372
1.0566,1.0322,0.1372,0.1001
1.0322,1.0074,0.1001,0.0632
1.0074,0.9821,0.0632,0.0267
0.9821,0.9575,0.0267,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9455,-0.008,-0.025
0.9455,0.9357,-0.025,-0.0391
-0.0246,-0.0246,0.825,0.825
-0.0246,-0.008,0.825,0.8655
-0.008,0.0127,0.8655,0.9045
0.0127,0.036,0.9045,0.9423
0.036,0.0605,0.9423,0.9793
0.0605,0.0855,0.9793,1.0161
0.0855,0.1106,1.0161,1.0527
0.1106,0.1358,1.0527,1.0893
0.0556,0.0361,0.6895,0.6953
0.0361,0.0199,0.6953,0.7029
0.0199,0.0072,0.7029,0.7134
0.0072,0.0072,0.7134,0.7134
0.0072,-0.0021,0.7134,0.728
-0.0021,-0.0021,0.728,0.728
-0.0021,-0.0081,0.728,0.7504
-0.0081,-0.008,0.7504,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
1.0782,1.055,0.3621,0.3242
1.055,1.0316,0.3242,0.2864
1.0316,1.0078,0.2864,0.2489
1.0078,0.9837,0.2489,0.2115
0.9837,0.9591,0.2115,0.1745
0.9591,0.9345,0.1745,0.1382
0.9345,0.9138,0.1382,0.108
0.9138,0.8976,0.108,0.0846
0.8976,0.8844,0.0846,0.0655
0.8844,0.8751,0.0655,0.0522
0.8751,0.8751,0.0522,0.0522
0.8751,0.8686,0.0522,0.0427
0.8686,0.8655,0.0427,0.0379
0.8655,0.8643,0.0379,0.0358
0.8643,0.8638,0.0358,0.0347
0.8638,0.8635,0.0347,0.0339
0.8635,0.8635,0.0339,0.0335
0.8635,0.8635,0.0335,0.0331
0.8635,0.8636,0.0331,0.0328
0.8636,0.8637,0.0328,0.0325
0.8637,0.8638,0.0325,0.0322
0.8638,0.8639,0.0322,0.0319
0.8639,0.8641,0.0319,0.0316
0.8641,0.8642,0.0316,0.0313
0.8642,0.8644,0.0313,0.031
0.8644,0.8645,0.031,0.0307
0.8645,0.8647,0.0307,0.0304
0.8647,0.8648,0.0304,0.0301
0.8648,0.865,0.0301,0.0298
0.865,0.8652,0.0298,0.0294
0.8652,0.8654,0.0294,0.0291
0.8654,0.8656,0.0291,0.0287
0.8656,0.8657,0.0287,0.0283
0.8657,0.8659,0.0283,0.0279
0.8659,0.8661,0.0279,0.0275
0.8661,0.8663,0.0275,0.0271
0.8663,0.8665,0.0271,0.0267
0.8665,0.8668,0.0267,0.0263
0.8668,0.867,0.0263,0.0258
0.867,0.8672,0.0258,0.0254
0.8672,0.8674,0.0254,0.0249
0.8674,0.8677,0.0249,0.0244
0.8677,0.8679,0.0244,0.024
0.8679,0.8682,0.024,0.0235
0.8682,0.8684,0.0235,0.0229
0.8684,0.8687,0.0229,0.0224
0.8687,0.869,0.0224,0.0219
0.869,0.8692,0.0219,0.0213
0.8692,0.8695,0.0213,0.0208
0.8695,0.8698,0.0208,0.0202
0.8698,0.8701,0.0202,0.0196
0.8701,0.8704,0.0196,0.019
0.8704,0.8707,0.019,0.0184
0.8707,0.871,0.0184,0.0178
0.871,0.8713,0.0178,0.0172
0.8713,0.8716,0.0172,0.0166
0.8716,0.8719,0.0166,0.0159
0.8719,0.8723,0.0159,0.0152
1.0954,1.0719,0.2678,0.2301
1.0719,1.048,0.2301,0.1926
1.048,1.0239,0.1926,0.1553
1.0239,0.9994,0.1553,0.1182
0.9994,0.9744,0.1182,0.0815
0.9744,0.9498,0.0815,0.0464
0.9498,0.9498,0.0464,0.0464
0.9498,0.9339,0.0464,0.0239
0.9339,0.9339,0.0239,0.0239
1.0954,1.0726,0.4517,0.4136
1.0726,1.0495,0.4136,0.3756
1.0495,1.0263,0.3756,0.3377
1.0263,1.0027,0.3377,0.3
1.0027,0.9788,0.3,0.2626
0.9788,0.9546,0.2626,0.2253
0.9546,0.9299,0.2253,0.1883
1.0954,1.0727,0.5437,0.5055
1.0727,1.0498,0.5055,0.4674
1.0498,1.0268,0.4674,0.4293
1.0268,1.0036,0.4293,0.3914
1.0036,0.9801,0.3914,0.3537
0.9801,0.9563,0.3537,0.3162
0.9563,0.9322,0.3162,0.2788
0.9322,0.9078,0.2788,0.2417
0.9078,0.8831,0.2417,0.2048
0.8831,0.8578,0.2048,0.1682
0.8578,0.8578,0.1682,0.1682
0.8578,0.8465,0.1682,0.1523
0.8465,0.8465,0.1523,0.1523
1.0954,1.0726,0.6356,0.5975
1.0726,1.0498,0.5975,0.5593
1.0498,1.0269,0.5593,0.5212
1.0269,1.0039,0.5212,0.4832
1.0039,0.9806,0.4832,0.4454
0.9806,0.9571,0.4454,0.4076
0.9571,0.9334,0.4076,0.3701
0.9334,0.9094,0.3701,0.3327
0.9094,0.8851,0.3327,0.2954
0.8851,0.8605,0.2954,0.2584
0.8605,0.8353,0.2584,0.2218
0.8353,0.8353,0.2218,0.2218
0.8353,0.8216,0.2218,0.2024
0.8216,0.8216,0.2024,0.2024
0.8216,0.8115,0.2024,0.1883
0.8115,0.8039,0.1883,0.1778
0.8039,0.7986,0.1778,0.1706
1.0954,1.0724,0.7276,0.6896
1.0724,1.0494,0.6896,0.6516
1.0494,1.0263,0.6516,0.6136
1.0263,1.0032,0.6136,0.5756
1.0032,0.98,0.5756,0.5377
0.98,0.9566,0.5377,0.4999
0.9566,0.9331,0.4999,0.4622
0.9331,0.9094,0.4622,0.4246
0.9094,0.8855,0.4246,0.3871
0.8855,0.8613,0.3871,0.3499
0.8613,0.8366,0.3499,0.3129
0.8366,0.8121,0.3129,0.277
0.8121,0.8121,0.277,0.277
0.8121,0.7966,0.277,0.2546
0.7966,0.7966,0.2546,0.2546
0.7966,0.7857,0.2546,0.2387
0.7857,0.7773,0.2387,0.2265
0.7773,0.7716,0.2265,0.2182
0.7716,0.7676,0.2182,0.2121
0.7676,0.7647,0.2121,0.2076
0.7647,0.7629,0.2076,0.2045
0.7629,0.762,0.2045,0.2026
0.762,0.7616,0.2026,0.2014
0.7616,0.7615,0.2014,0.2006
0.7615,0.7615,0.2006,0.2
0.7615,0.7616,0.2,0.1996
0.7616,0.7618,0.1996,0.1992
1.0954,1.0718,0.8195,0.7819
1.0718,1.0482,0.7819,0.7442
1.0482,1.0248,0.7442,0.7064
1.0248,1.0014,0.7064,0.6687
1.0014,0.978,0.6687,0.6309
0.978,0.9544,0.6309,0.5932
0.9544,0.9309,0.5932,0.5555
0.9309,0.9073,0.5555,0.5179
0.9073,0.8835,0.5179,0.4804
0.8835,0.8595,0.4804,0.4429
0.8595,0.8352,0.4429,0.4057
0.8352,0.8105,0.4057,0.3688
0.8105,0.7857,0.3688,0.332
0.7857,0.7613,0.332,0.2965
0.7613,0.7613,0.2965,0.2965
0.7613,0.7519,0.2965,0.2828
0.7519,0.744,0.2828,0.2714
0.744,0.7389,0.2714,0.264
0.7389,0.7355,0.264,0.2588
0.7355,0.7331,0.2588,0.2551
0.7331,0.7318,0.2551,0.2527
0.7318,0.7311,0.2527,0.2511
0.7311,0.7309,0.2511,0.2502
0.7309,0.7309,0.2502,0.2495
0.7309,0.7311,0.2495,0.249
0.7311,0.7312,0.249,0.2486
0.7312,0.7314,0.2486,0.2482
0.7314,0.7316,0.2482,0.2478
0.7316,0.7319,0.2478,0.2474
0.7319,0.7321,0.2474,0.247
0.7321,0.7323,0.247,0.2466
0.7323,0.7326,0.2466,0.2462
0.7326,0.7328,0.2462,0.2459
0.7328,0.733,0.2459,0.2455
0.733,0.7333,0.2455,0.2451
0.7333,0.7335,0.2451,0.2447
0.7335,0.7337,0.2447,0.2443
0.7337,0.734,0.2443,0.2439
0.734,0.7342,0.2439,0.2435
0.7342,0.7345,0.2435,0.2431
0.7345,0.7347,0.2431,0.2427
0.7347,0.7349,0.2427,0.2423
0.7349,0.7352,0.2423,0.2419
0.7352,0.7354,0.2419,0.2416
0.7354,0.7357,0.2416,0.2412
0.7357,0.7359,0.2412,0.2407
0.7359,0.7362,0.2407,0.2403
0.7362,0.7364,0.2403,0.2399
0.7364,0.7367,0.2399,0.2395
0.7367,0.7369,0.2395,0.2391
0.7369,0.7372,0.2391,0.2387
0.7372,0.7374,0.2387,0.2383
0.7374,0.7377,0.2383,0.2379
0.7377,0.7379,0.2379,0.2375
0.7379,0.7382,0.2375,0.2371
0.7382,0.7384,0.2371,0.2367
0.7384,0.7387,0.2367,0.2363
0.7387,0.7389,0.2363,0.2359
0.7389,0.7392,0.2359,0.2354
0.7392,0.7394,0.2354,0.235
0.7394,0.7397,0.235,0.2346
0.7397,0.74,0.2346,0.2342
0.74,0.7402,0.2342,0.2338
1.0954,1.0707,0.9115,0.8745
1.0707,1.0463,0.8745,0.8374
1.0463,1.0221,0.8374,0.8002
1.0221,0.998,0.8002,0.7629
0.998,0.9739,0.7629,0.7255
0.9739,0.9499,0.7255,0.6881
0.9499,0.9259,0.6881,0.6507
0.9259,0.902,0.6507,0.6133
0.902,0.878,0.6133,0.5758
0.878,0.854,0.5758,0.5385
0.854,0.8297,0.5385,0.5012
0.8297,0.8052,0.5012,0.4641
0.8052,0.7806,0.4641,0.4271
0.7806,0.7559,0.4271,0.3903
0.7559,0.7309,0.3903,0.3538
0.7309,0.7056,0.3538,0.3192
0.7056,0.7056,0.3192,0.3192
1.0954,1.0692,1.0034,0.9676
1.0692,1.0433,0.9676,0.9315
1.0433,1.0176,0.9315,0.8954
1.0176,0.9921,0.8954,0.859
0.9921,0.9667,0.859,0.8225
0.9667,0.9415,0.8225,0.7859
0.9415,0.9165,0.7859,0.7492
0.9165,0.8917,0.7492,0.7124
0.8917,0.8671,0.7124,0.6754
0.8671,0.8424,0.6754,0.6385
0.8424,0.8176,0.6385,0.6016
0.8176,0.7929,0.6016,0.5646
0.7929,0.7682,0.5646,0.5277
0.7682,0.7433,0.5277,0.4909
0.7433,0.7182,0.4909,0.4542
0.7182,0.693,0.4542,0.4183
0.693,0.693,0.4183,0.4183
0.693,0.6781,0.4183,0.3975
0.6781,0.6781,0.3975,0.3975
0.6781,0.6679,0.3975,0.3833
1.0954,1.0666,1.0954,1.0617
1.0666,1.0381,1.0617,1.0279
1.0381,1.0098,1.0279,0.994
1.0098,0.9816,0.994,0.9597
0.9816,0.9536,0.9597,0.9254
0.9536,0.9258,0.9254,0.891
0.9258,0.8984,0.891,0.8563
0.8984,0.8714,0.8563,0.8212
0.8714,0.8444,0.8212,0.786
0.8444,0.8174,0.786,0.7508
0.8174,0.7909,0.7508,0.7155
0.7909,0.7648,0.7155,0.6797
0.7648,0.7387,0.6797,0.6437
0.7387,0.7125,0.6437,0.6079
0.7125,0.6864,0.6079,0.572
0.6864,0.6605,0.572,0.5362
0.6605,0.6353,0.5362,0.5013
0.6353,0.612,0.5013,0.4694
0.612,0.612,0.4694,0.4694
0.612,0.5992,0.4694,0.4518
0.5992,0.5992,0.4518,0.4518
0.5992,0.5905,0.4518,0.4401
0.5905,0.5905,0.4401,0.4401
0.5905,0.5858,0.4401,0.4338
0.5858,0.5858,0.4338,0.4338
0.5858,0.5833,0.4338,0.4305
0.5833,0.582,0.4305,0.4289
1.0494,1.019,1.0954,1.0635
1.019,0.9884,1.0635,1.0319
0.9884,0.9577,1.0319,1.0005
0.9577,0.9273,1.0005,0.9691
0.9273,0.897,0.9691,0.9374
0.897,0.8667,0.9374,0.906
0.8667,0.8359,0.906,0.8751
0.8359,0.8056,0.8751,0.8448
0.8056,0.7763,0.8448,0.8145
0.7763,0.7472,0.8145,0.7845
0.7472,0.718,0.7845,0.7558
0.718,0.6895,0.7558,0.7291
0.6895,0.6636,0.7291,0.7042
0.6636,0.6406,0.7042,0.6809
0.6406,0.6203,0.6809,0.6607
0.6203,0.6025,0.6607,0.6443
0.6025,0.5874,0.6443,0.6326
0.5874,0.5874,0.6326,0.6326
0.5874,0.5784,0.6326,0.6281
0.5784,0.5784,0.6281,0.6281
0.5784,0.5728,0.6281,0.6287
0.5728,0.5697,0.6287,0.6342
0.5697,0.5691,0.6342,0.6434
0.5691,0.5702,0.6434,0.6566
0.5702,0.5731,0.6566,0.6755
0.5731,0.5773,0.6755,0.6989
0.5773,0.5835,0.6989,0.7247
0.5835,0.5916,0.7247,0.7524
0.5916,0.6007,0.7524,0.7822
0.6007,0.6108,0.7822,0.815
0.6108,0.622,0.815,0.8517
0.622,0.6341,0.8517,0.8909
0.6341,0.6464,0.8909,0.9314
0.6464,0.6589,0.9314,0.9732
0.6589,0.6714,0.9732,1.0155
0.6714,0.6836,1.0155,1.0581
1.0034,0.9699,1.0954,1.067
0.9699,0.9366,1.067,1.0409
0.9366,0.9048,1.0409,1.0174
0.9048,0.873,1.0174,0.9962
0.873,0.8383,0.9962,0.9786
0.8383,0.8383,0.9786,0.9786
0.8383,0.817,0.9786,0.9726
0.817,0.7988,0.9726,0.9718
0.7988,0.7859,0.9718,0.9758
0.7859,0.7761,0.9758,0.9842
0.7761,0.769,0.9842,0.9972
0.769,0.7644,0.9972,1.0152
0.7644,0.762,1.0152,1.0391
0.762,0.7619,1.0391,1.0703
0.9575,0.9229,1.0954,1.076
0.9229,0.8941,1.076,1.0642
0.8941,0.8941,1.0642,1.0642
0.8941,0.8724,1.0642,1.06
0.8724,0.8724,1.06,1.06
0.8724,0.8559,1.06,1.0619
0.8559,0.8559,1.0619,1.0619
0.8559,0.8433,1.0619,1.0687
0.8433,0.8324,1.0687,1.082
0.8324,0.8249,1.082,1.0988
0.865,0.8355,0.9414,0.9173
0.8355,0.8037,0.9173,0.894
0.8037,0.776,0.894,0.8753
0.776,0.7537,0.8753,0.8623
0.7537,0.7376,0.8623,0.8552
0.7376,0.7256,0.8552,0.8523
0.7256,0.7162,0.8523,0.8529
0.7162,0.7078,0.8529,0.8581
0.7078,0.7022,0.8581,0.8686
0.7022,0.7022,0.8686,0.8686
0.7022,0.699,0.8686,0.8879
0.699,0.699,0.8879,0.8879
0.699,0.7,0.8879,0.9283
0.7,0.705,0.9283,0.9703
0.705,0.7118,0.9703,1.012
0.7118,0.7194,1.012,1.0534
0.7194,0.7276,1.0534,1.0954
0.3922,0.3979,0.6192,0.6298
0.3979,0.4064,0.6298,0.6439
0.4064,0.4064,0.6439,0.6439
0.4064,0.4183,0.6439,0.6623
0.4183,0.4183,0.6623,0.6623
0.4183,0.4415,0.6623,0.6978
0.4415,0.4651,0.6978,0.7353
0.4651,0.4876,0.7353,0.7735
0.4876,0.5092,0.7735,0.8122
0.5092,0.5299,0.8122,0.8515
0.5299,0.5497,0.8515,0.8912
0.5497,0.5686,0.8912,0.9314
0.5686,0.5867,0.9314,0.9719
0.5867,0.6038,0.9719,1.0127
0.6038,0.6201,1.0127,1.0539
0.6201,0.6356,1.0539,1.0954
0.353,0.363,0.6671,0.6833
0.363,0.363,0.6833,0.6833
0.363,0.3777,0.6833,0.706
0.3777,0.3777,0.706,0.706
0.3777,0.402,0.706,0.7432
0.402,0.426,0.7432,0.7806
0.426,0.4495,0.7806,0.8183
0.4495,0.4721,0.8183,0.8565
0.4721,0.4937,0.8565,0.8953
0.4937,0.5145,0.8953,0.9345
0.5145,0.5345,0.9345,0.9741
0.5345,0.5537,0.9741,1.0142
0.5537,0.5721,1.0142,1.0546
0.5721,0.5897,1.0546,1.0954
0.2685,0.2685,0.7174,0.7174
0.2685,0.2909,0.7174,0.7538
0.2909,0.3157,0.7538,0.7905
0.3157,0.3406,0.7905,0.8273
0.3406,0.3651,0.8273,0.8644
0.3651,0.3889,0.8644,0.9019
0.3889,0.4121,0.9019,0.9398
0.4121,0.4346,0.9398,0.978
0.4346,0.4565,0.978,1.0168
0.4565,0.4774,1.0168,1.0559
0.4774,0.4977,1.0559,1.0954
0.1773,0.1773,0.7098,0.7098
0.1773,0.1774,0.7098,0.7208
0.1774,0.1774,0.7208,0.7208
0.1774,0.1816,0.7208,0.736
0.1816,0.1816,0.736,0.736
0.1816,0.1929,0.736,0.7602
0.1929,0.1929,0.7602,0.7602
0.1929,0.2143,0.7602,0.7966
0.2143,0.2385,0.7966,0.8333
0.2385,0.2635,0.8333,0.8701
0.2635,0.2884,0.8701,0.9068
0.2884,0.3131,0.9068,0.9438
0.3131,0.3372,0.9438,0.9811
0.3372,0.3607,0.9811,1.0188
0.3607,0.3835,1.0188,1.0569
0.3835,0.4057,1.0569,1.0954
0.1414,0.1414,0.7127,0.7127
0.1414,0.1387,0.7127,0.7247
0.1387,0.1387,0.7247,0.7247
0.1387,0.1404,0.7247,0.7409
0.1404,0.1404,0.7409,0.7409
0.1404,0.1474,0.7409,0.762
0.1474,0.1474,0.762,0.762
0.1474,0.1661,0.762,0.7982
0.1661,0.1896,0.7982,0.8351
0.1896,0.2144,0.8351,0.872
0.2144,0.2394,0.872,0.9087
0.2394,0.2643,0.9087,0.9455
0.2643,0.289,0.9455,0.9825
0.289,0.3132,0.9825,1.0197
0.3132,0.3368,1.0197,1.0574
0.3368,0.3598,1.0574,1.0954
0.077,0.0685,0.7143,0.7294
0.0685,0.0659,0.7294,0.7495
0.0659,0.0691,0.7495,0.7711
0.0691,0.0691,0.7711,0.7711
0.0691,0.078,0.7711,0.7979
0.078,0.078,0.7979,0.7979
0.078,0.0965,0.7979,0.8361
0.0965,0.1192,0.8361,0.8742
0.1192,0.1435,0.8742,0.9113
0.1435,0.1686,0.9113,0.9479
0.1686,0.194,0.9479,0.9844
0.194,0.219,0.9844,1.0212
0.219,0.2436,1.0212,1.0582
0.2436,0.2678,1.0582,1.0954
0.0189,0.0189,0.8259,0.8259
0.0189,0.0379,0.8259,0.8655
0.0379,0.0604,0.8655,0.9037
0.0604,0.0844,0.9037,0.941
0.0844,0.1093,0.941,0.9779
0.1093,0.1344,0.9779,1.0145
0.1344,0.1596,1.0145,1.0511
0.1596,0.1847,1.0511,1.0878
0.1847,0.172,0.1907,0.1766
0.172,0.172,0.1766,0.1766
0.172,0.1546,0.1766,0.1572
0.1546,0.1428,0.1572,0.1445
0.1428,0.1428,0.1445,0.1445
0.1428,0.1298,0.1445,0.1307
0.1298,0.1191,0.1307,0.1195
0.1191,0.1095,0.1195,0.1097
0.1095,0.1007,0.1097,0.1008
0.1007,0.0922,0.1008,0.0922
0.0922,0.0839,0.0922,0.0839
0.0839,0.0755,0.0839,0.0755
0.0755,0.0668,0.0755,0.0666
0.1069,0.1109,0.0855,0.0831
0.1109,0.1183,0.0831,0.0825
0.1183,0.1299,0.0825,0.0839
0.1299,0.1466,0.0839,0.0877
0.1466,0.17,0.0877,0.0943
0.17,0.194,0.0943,0.1039
0.194,0.2221,0.1039,0.1189
0.2221,0.251,0.1189,0.1372
0.251,0.2817,0.1372,0.1593
0.2817,0.3141,0.1593,0.1851
0.3141,0.3455,0.1851,0.2126
0.3455,0.375,0.2126,0.2408
0.375,0.4037,0.2408,0.2702
0.4037,0.4325,0.2702,0.302
0.4325,0.4615,0.302,0.3355
0.4615,0.49,0.3355,0.3696
0.49,0.5178,0.3696,0.4042
0.5178,0.5178,0.4042,0.4042
0.5178,0.5394,0.4042,0.4334
0.5394,0.5394,0.4334,0.4334
0.5394,0.5467,0.4334,0.4445
0.5467,0.5511,0.4445,0.4518
0.5511,0.5546,0.4518,0.4585
0.5546,0.5569,0.4585,0.464
0.5569,0.5578,0.464,0.4685
0.5578,0.5572,0.4685,0.4718
0.5572,0.5553,0.4718,0.4741
0.5553,0.5527,0.4741,0.4754
0.5527,0.5498,0.4754,0.4763
0.5498,0.5468,0.4763,0.4769
0.5468,0.5438,0.4769,0.4773
0.5438,0.5407,0.4773,0.4776
0.5407,0.5377,0.4776,0.4779
0.5377,0.5347,0.4779,0.4782
0.5347,0.5318,0.4782,0.4785
0.5318,0.529,0.4785,0.4788
0.529,0.5262,0.4788,0.479
0.5262,0.5236,0.479,0.4793
0.5236,0.5209,0.4793,0.4796
0.5209,0.5184,0.4796,0.4799
0.5184,0.516,0.4799,0.4801
0.516,0.5136,0.4801,0.4804
0.5136,0.5113,0.4804,0.4807
0.5113,0.5091,0.4807,0.481
0.5091,0.5069,0.481,0.4813
0.5069,0.5048,0.4813,0.4816
0.5048,0.5029,0.4816,0.4819
0.5029,0.5009,0.4819,0.4822
0.5009,0.4991,0.4822,0.4825
0.4991,0.4973,0.4825,0.4828
0.4973,0.4956,0.4828,0.4831
0.4956,0.494,0.4831,0.4834
0.494,0.4924,0.4834,0.4837
0.4924,0.4909,0.4837,0.484
0.4909,0.4894,0.484,0.4843
0.4894,0.4881,0.4843,0.4845
0.4881,0.4867,0.4845,0.4848
0.4867,0.4855,0.4848,0.4851
0.4855,0.4843,0.4851,0.4854
0.4843,0.4831,0.4854,0.4857
0.4831,0.482,0.4857,0.4859
0.482,0.481,0.4859,0.4862
0.481,0.48,0.4862,0.4865
0.48,0.4791,0.4865,0.4867
0.4791,0.4782,0.4867,0.487
0.4782,0.4773,0.487,0.4872
0.4773,0.4765,0.4872,0.4875
0.4765,0.4757,0.4875,0.4877
0.1642,0.1642,0.1465,0.1465
0.1642,0.1631,0.1465,0.138
0.1631,0.1669,0.138,0.1319
0.1669,0.1759,0.1319,0.1299
0.1759,0.1759,0.1299,0.1299
0.1759,0.192,0.1299,0.1327
0.3138,0.3476,0.1299,0.1585
0.3476,0.3797,0.1585,0.1886
0.3797,0.4106,0.1886,0.2196
0.4106,0.4409,0.2196,0.2515
0.4409,0.4705,0.2515,0.2847
0.4705,0.499,0.2847,0.3187
0.2403,0.2227,0.6232,0.6118
0.2227,0.2227,0.6118,0.6118
0.2227,0.1995,0.6118,0.5953
0.1995,0.1995,0.5953,0.5953
0.1995,0.1657,0.5953,0.5697
0.1657,0.1299,0.5697,0.5437
0.3274,0.2969,0.5376,0.5056
0.2969,0.2653,0.5056,0.4743
0.2653,0.2326,0.4743,0.4444
0.2326,0.1991,0.4444,0.4152
0.1991,0.1651,0.4152,0.3867
0.1651,0.1299,0.3867,0.3598
0.4127,0.3855,0.5356,0.5063
0.3855,0.357,0.5063,0.476
0.357,0.3275,0.476,0.4449
0.3275,0.2972,0.4449,0.4131
0.2972,0.2658,0.4131,0.3818
0.2658,0.2329,0.3818,0.352
0.2329,0.1992,0.352,0.3231
0.1992,0.1651,0.3231,0.2947
0.1651,0.1299,0.2947,0.2678
0.2471,0.241,0.2398,0.2323
0.241,0.2353,0.2323,0.2251
0.2353,0.2298,0.2251,0.2179
0.2298,0.2246,0.2179,0.2109
0.2246,0.2199,0.2109,0.2039
0.2199,0.2157,0.2039,0.197
0.2157,0.2122,0.197,0.1904
0.2122,0.2099,0.1904,0.1843
0.2099,0.2092,0.1843,0.1793
0.2092,0.2107,0.1793,0.1758
0.2107,0.2148,0.1758,0.1745
0.2148,0.2218,0.1745,0.1759
0.2218,0.2315,0.1759,0.18
0.2315,0.2437,0.18,0.1868
0.2882,0.274,0.5949,0.5822
0.274,0.274,0.5822,0.5822
0.274,0.2436,0.5822,0.5551
0.2436,0.21,0.5551,0.5261
0.21,0.1759,0.5261,0.4977
0.1759,0.1409,0.4977,0.4705
0.3138,0.3414,0.2218,0.2458
0.3414,0.3674,0.2458,0.2709
0.3674,0.3925,0.2709,0.2974
0.3925,0.4178,0.2974,0.3259
0.4178,0.4455,0.3259,0.3575
0.4455,0.4743,0.3575,0.3913
0.792,0.7724,0.9075,0.8991
0.7724,0.7571,0.8991,0.8955
0.7571,0.7448,0.8955,0.896
0.7448,0.7349,0.896,0.9013
0.7349,0.7276,0.9013,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7276,0.9115,0.9115
0.7276,0.7228,0.9115,0.9277
0.2333,0.2333,0.7118,0.7118
0.2333,0.2405,0.7118,0.7281
0.2405,0.2405,0.7281,0.7281
0.2405,0.2614,0.7281,0.7642
0.2614,0.2857,0.7642,0.8008
0.2857,0.3108,0.8008,0.8374
0.3108,0.3356,0.8374,0.8742
0.3356,0.3598,0.8742,0.9115
0.2973,0.2973,0.2568,0.2568
0.2973,0.3138,0.2568,0.2678
0.3138,0.3306,0.2678,0.2814
0.3306,0.346,0.2814,0.296
0.346,0.3599,0.296,0.3109
0.3599,0.3735,0.3109,0.3261
0.3735,0.3875,0.3261,0.3421
0.3875,0.4028,0.3421,0.3597
0.4028,0.4213,0.3597,0.3807
0.4213,0.4213,0.3807,0.3807
0.4213,0.4213,0.3807,0.3807
0.8774,0.8484,0.8859,0.8528
0.8484,0.8195,0.8528,0.8195
0.8195,0.7911,0.8195,0.7864
0.7911,0.7633,0.7864,0.7533
0.7633,0.7358,0.7533,0.7199
0.7358,0.708,0.7199,0.6858
0.708,0.6806,0.6858,0.6524
0.6806,0.6548,0.6524,0.6204
0.6548,0.6297,0.6204,0.5884
0.6297,0.6041,0.5884,0.5546
0.6041,0.6041,0.5546,0.5546
0.6041,0.5833,0.5546,0.5276
0.5833,0.5833,0.5276,0.5276
0.5833,0.5726,0.5276,0.5145
0.6942,0.6742,0.7694,0.7598
0.6742,0.659,0.7598,0.7551
0.659,0.6478,0.7551,0.7548
0.6478,0.6399,0.7548,0.7589
0.6399,0.635,0.7589,0.7675
0.635,0.6329,0.7675,0.7807
0.6329,0.6332,0.7807,0.7978
0.6332,0.6356,0.7978,0.8195
0.6356,0.6356,0.8195,0.8195
0.4638,0.4829,0.6268,0.6592
0.4829,0.5032,0.6592,0.6953
0.5032,0.5238,0.6953,0.734
0.5238,0.5437,0.734,0.7736
0.5437,0.5629,0.7736,0.8136
0.5629,0.5809,0.8136,0.8537
0.2925,0.2962,0.6662,0.6747
0.2962,0.3024,0.6747,0.6858
0.3024,0.3109,0.6858,0.6995
0.3109,0.3109,0.6995,0.6995
0.3109,0.3352,0.6995,0.7366
0.3352,0.3598,0.7366,0.7736
0.3598,0.3841,0.7736,0.8107
0.3841,0.4081,0.8107,0.8481
0.7779,0.7527,0.6169,0.5803
0.7527,0.7276,0.5803,0.5437
0.7276,0.7021,0.5437,0.5073
0.7021,0.6766,0.5073,0.4714
0.6766,0.652,0.4714,0.437
0.652,0.652,0.437,0.437
0.6503,0.6356,0.7336,0.7276
0.6356,0.6244,0.7276,0.7262
0.6244,0.6168,0.7262,0.7303
0.6168,0.6133,0.7303,0.7395
0.573,0.5627,0.6047,0.5998
0.5627,0.5627,0.5998,0.5998
0.5627,0.5521,0.5998,0.597
0.5521,0.5425,0.597,0.5947
0.5425,0.5339,0.5947,0.5929
0.5339,0.5262,0.5929,0.5919
0.5262,0.5199,0.5919,0.5922
0.5199,0.516,0.5922,0.5943
0.516,0.5143,0.5943,0.5987
0.5143,0.515,0.5987,0.6064
0.515,0.5183,0.6064,0.6184
0.5183,0.5245,0.6184,0.6353
0.5245,0.5331,0.6353,0.6563
0.5331,0.5437,0.6563,0.6816
0.5437,0.5437,0.6816,0.6816
0.4653,0.4653,0.5602,0.5602
0.4653,0.4517,0.5602,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4517,0.5437,0.5437
0.4517,0.4452,0.5437,0.5352
0.4452,0.4408,0.5352,0.5288
0.4408,0.4384,0.5288,0.5243
0.4384,0.4374,0.5243,0.5209
0.4374,0.4374,0.5209,0.518
0.4374,0.4383,0.518,0.5155
0.4383,0.4392,0.5155,0.5133
0.4392,0.4403,0.5133,0.5115
0.4403,0.4413,0.5115,0.5099
0.4413,0.4424,0.5099,0.5085
0.4424,0.4434,0.5085,0.5073
0.4434,0.4443,0.5073,0.5062
0.4443,0.4452,0.5062,0.5052
0.4452,0.4461,0.5052,0.5043
0.4461,0.4469,0.5043,0.5034
0.4469,0.4477,0.5034,0.5027
0.4477,0.4485,0.5027,0.502
0.4485,0.4492,0.502,0.5014
0.4492,0.4499,0.5014,0.5008
0.4499,0.4505,0.5008,0.5003
0.4505,0.4511,0.5003,0.4998
0.4511,0.4517,0.4998,0.4993
0.4517,0.4523,0.4993,0.4989
0.4523,0.4528,0.4989,0.4985
0.4528,0.4533,0.4985,0.4982
0.4533,0.4538,0.4982,0.4978
0.4538,0.4542,0.4978,0.4975
0.4542,0.4546,0.4975,0.4972
0.4546,0.455,0.4972,0.497
0.455,0.4554,0.497,0.4967
0.4554,0.4557,0.4967,0.4965
0.4557,0.4561,0.4965,0.4963
0.4561,0.4564,0.4963,0.4961
0.4564,0.4567,0.4961,0.4959
0.4567,0.457,0.4959,0.4957
0.457,0.4572,0.4957,0.4956
0.4572,0.4575,0.4956,0.4954
0.4575,0.4577,0.4954,0.4953
0.4577,0.4579,0.4953,0.4952
0.4579,0.4582,0.4952,0.495
0.4582,0.4584,0.495,0.4949
0.4584,0.4586,0.4949,0.4948
0.4586,0.4587,0.4948,0.4947
0.4587,0.4589,0.4947,0.4946
0.4589,0.4591,0.4946,0.4945
0.4591,0.4592,0.4945,0.4944
0.4592,0.4594,0.4944,0.4944
0.4594,0.4595,0.4944,0.4943
0.4595,0.4596,0.4943,0.4942
0.4596,0.4598,0.4942,0.4941
0.4598,0.4599,0.4941,0.4941
0.4599,0.46,0.4941,0.494
0.46,0.4601,0.494,0.494
0.4601,0.4602,0.494,0.4939
0.4602,0.4603,0.4939,0.4939
0.4603,0.4604,0.4939,0.4938
0.4604,0.4604,0.4938,0.4938
0.4604,0.4605,0.4938,0.4937
0.4605,0.4606,0.4937,0.4937
0.4606,0.4607,0.4937,0.4937
0.4607,0.4607,0.4937,0.4936
0.4607,0.4608,0.4936,0.4936


==> tikz_img/data/disease/disease_segments_deg_3_eq_invariance.csv <==
x1,x2,y1,y2
-0.054,-0.054,-0.1,-0.1
-0.054,-0.054,-0.1,-0.1
-0.054,-0.0596,-0.1,-0.0897
-0.0596,-0.0643,-0.0897,-0.0831
-0.0643,-0.0689,-0.0831,-0.0789
-0.0689,-0.0739,-0.0789,-0.077
-0.0739,-0.0798,-0.077,-0.0779
-0.0798,-0.0881,-0.0779,-0.0823
-0.0881,-0.0881,-0.0823,-0.0823
-0.0881,-0.0977,-0.0823,-0.0888
-0.0977,-0.0977,-0.0888,-0.0888
-0.008,-0.008,-0.1,-0.1
-0.008,-0.0135,-0.1,-0.0803
-0.0135,-0.0183,-0.0803,-0.0638
-0.0183,-0.0216,-0.0638,-0.0527
-0.0216,-0.0241,-0.0527,-0.0447
-0.0241,-0.026,-0.0447,-0.039
-0.026,-0.0275,-0.039,-0.0352
-0.0275,-0.0287,-0.0352,-0.033
-0.0287,-0.0295,-0.033,-0.032
-0.0295,-0.0302,-0.032,-0.0317
-0.0302,-0.0309,-0.0317,-0.0318
-0.0309,-0.0315,-0.0318,-0.0321
-0.0315,-0.0322,-0.0321,-0.0326
-0.0322,-0.0329,-0.0326,-0.0331
-0.0329,-0.0336,-0.0331,-0.0338
-0.0336,-0.0344,-0.0338,-0.0345
-0.0344,-0.0353,-0.0345,-0.0352
-0.0353,-0.0362,-0.0352,-0.036
-0.0362,-0.0373,-0.036,-0.0369
-0.0373,-0.0384,-0.0369,-0.0379
-0.0384,-0.0396,-0.0379,-0.039
-0.0396,-0.0409,-0.039,-0.0401
-0.0409,-0.0423,-0.0401,-0.0414
-0.0423,-0.0439,-0.0414,-0.0427
-0.0439,-0.0456,-0.0427,-0.0442
-0.0456,-0.0475,-0.0442,-0.0459
-0.0475,-0.0496,-0.0459,-0.0477
-0.0496,-0.052,-0.0477,-0.0498
-0.052,-0.0546,-0.0498,-0.052
-0.0546,-0.0576,-0.052,-0.0546
-0.0576,-0.061,-0.0546,-0.0575
-0.061,-0.065,-0.0575,-0.0609
-0.065,-0.0698,-0.0609,-0.0649
-0.0698,-0.0756,-0.0649,-0.0697
-0.0756,-0.0833,-0.0697,-0.076
0.0379,0.0296,-0.1,-0.0575
0.0296,0.0296,-0.0575,-0.0575
0.0296,0.0248,-0.0575,-0.0321
0.0248,0.0248,-0.0321,-0.0321
0.0248,0.022,-0.0321,-0.0147
0.022,0.0206,-0.0147,-0.001
0.0206,0.0207,-0.001,0.0075
0.0207,0.022,0.0075,0.0137
0.022,0.0248,0.0137,0.0188
0.0248,0.0302,0.0188,0.0244
0.0302,0.0302,0.0244,0.0244
0.0302,0.037,0.0244,0.0312
0.037,0.0451,0.0312,0.0375
0.0451,0.0532,0.0375,0.0433
0.0532,0.0647,0.0433,0.0518
0.0647,0.0797,0.0518,0.0633
0.0797,0.0941,0.0633,0.0747
0.0941,0.1087,0.0747,0.0866
0.1087,0.1238,0.0866,0.0995
0.1238,0.1404,0.0995,0.1142
0.1404,0.1603,0.1142,0.133
0.1603,0.1603,0.133,0.133
0.1603,0.1799,0.133,0.1492
0.1799,0.205,0.1492,0.1637
0.205,0.2298,0.1637,0.1764
0.2298,0.2651,0.1764,0.1955
0.2651,0.3009,0.1955,0.2169
0.3009,0.3393,0.2169,0.2378
0.3393,0.3795,0.2378,0.255
0.3795,0.4211,0.255,0.2698
0.4211,0.4635,0.2698,0.2823
0.4635,0.5066,0.2823,0.2923
0.5066,0.5503,0.2923,0.2997
0.5503,0.5936,0.2997,0.3058
0.5936,0.5936,0.3058,0.3058
0.5936,0.6264,0.3058,0.3106
0.6264,0.6264,0.3106,0.3106
0.6264,0.645,0.3106,0.314
0.645,0.645,0.314,0.314
0.645,0.6576,0.314,0.317
0.6576,0.6657,0.317,0.3201
0.6657,0.6696,0.3201,0.3231
0.6696,0.6709,0.3231,0.3263
0.6709,0.67,0.3263,0.3301
0.67,0.6669,0.3301,0.3352
0.6669,0.6632,0.3352,0.3401
0.6632,0.6592,0.3401,0.3448
0.6592,0.6551,0.3448,0.3495
0.6551,0.651,0.3495,0.3541
0.651,0.6469,0.3541,0.3586
0.6469,0.6428,0.3586,0.363
0.6428,0.6388,0.363,0.3674
0.6388,0.6348,0.3674,0.3718
0.6348,0.6308,0.3718,0.3761
0.6308,0.6268,0.3761,0.3803
0.6268,0.6228,0.3803,0.3846
0.6228,0.6189,0.3846,0.3888
0.6189,0.615,0.3888,0.393
0.615,0.6111,0.393,0.3971
0.6111,0.6072,0.3971,0.4012
0.6072,0.6033,0.4012,0.4053
0.6033,0.5995,0.4053,0.4094
0.5995,0.5957,0.4094,0.4134
0.5957,0.5919,0.4134,0.4173
0.5919,0.5881,0.4173,0.4213
0.5881,0.5844,0.4213,0.4251
0.5844,0.5808,0.4251,0.4289
0.5808,0.5772,0.4289,0.4326
0.5772,0.577,0.4326,0.4362
0.577,0.577,0.4362,0.4362
0.577,0.5761,0.4362,0.4384
0.5761,0.5755,0.4384,0.4406
0.5755,0.5753,0.4406,0.4431
0.5753,0.5754,0.4431,0.4456
0.5754,0.5752,0.4456,0.4479
0.5752,0.5747,0.4479,0.4498
0.5747,0.574,0.4498,0.4516
0.574,0.5736,0.4516,0.4535
0.5736,0.5735,0.4535,0.4554
0.1299,0.1325,-0.1,-0.0561
0.1325,0.1382,-0.0561,-0.0129
0.1382,0.1496,-0.0129,0.0292
0.1496,0.1636,0.0292,0.0643
0.1636,0.1832,0.0643,0.1012
0.1832,0.1832,0.1012,0.1012
0.1832,0.2025,0.1012,0.1264
0.2025,0.2264,0.1264,0.1483
0.1759,0.1825,-0.1,-0.0564
0.1825,0.1928,-0.0564,-0.0139
0.1928,0.2088,-0.0139,0.0266
0.2088,0.228,0.0266,0.0598
0.228,0.2538,0.0598,0.0945
0.2538,0.2836,0.0945,0.1261
0.2836,0.3174,0.1261,0.154
0.3174,0.3535,0.154,0.1768
0.3535,0.393,0.1768,0.1967
0.393,0.4336,0.1967,0.2142
0.4336,0.4752,0.2142,0.2293
0.4752,0.5177,0.2293,0.2417
0.5177,0.5608,0.2417,0.2517
0.5608,0.6042,0.2517,0.2602
0.6042,0.6474,0.2602,0.268
0.6474,0.6894,0.268,0.2755
0.6894,0.6894,0.2755,0.2755
0.6894,0.7001,0.2755,0.2776
0.7001,0.7001,0.2776,0.2776
0.7001,0.7051,0.2776,0.2791
0.7051,0.7072,0.2791,0.2803
0.7072,0.7084,0.2803,0.2821
0.7084,0.7082,0.2821,0.2846
0.7082,0.7062,0.2846,0.2883
0.2218,0.2338,-0.1,-0.0579
0.2338,0.2498,-0.0579,-0.0175
0.2498,0.271,-0.0175,0.0207
0.271,0.2956,0.0207,0.054
0.2956,0.3255,0.054,0.0864
0.3255,0.3588,0.0864,0.1146
0.3588,0.3953,0.1146,0.1388
0.3953,0.4345,0.1388,0.159
0.4345,0.4755,0.159,0.1759
0.4755,0.5175,0.1759,0.1898
0.5175,0.5603,0.1898,0.2014
0.5603,0.6035,0.2014,0.2112
0.6035,0.6469,0.2112,0.2198
0.6469,0.6902,0.2198,0.2271
0.6902,0.6902,0.2271,0.2271
0.6902,0.705,0.2271,0.2295
0.705,0.705,0.2295,0.2295
0.705,0.715,0.2295,0.2314
0.715,0.7216,0.2314,0.2332
0.7216,0.7267,0.2332,0.2354
0.7267,0.7302,0.2354,0.2381
0.7302,0.7318,0.2381,0.2413
0.3138,0.3346,-0.1,-0.0613
0.3346,0.3594,-0.0613,-0.0254
0.3594,0.3886,-0.0254,0.007
0.3886,0.4217,0.007,0.035
0.4217,0.4579,0.035,0.0594
0.4579,0.4964,0.0594,0.0808
0.4964,0.5365,0.0808,0.0991
0.5365,0.578,0.0991,0.1143
0.578,0.6203,0.1143,0.1272
0.6203,0.6633,0.1272,0.1379
0.6633,0.7057,0.1379,0.1463
0.7057,0.7057,0.1463,0.1463
0.7057,0.7268,0.1463,0.1501
0.7268,0.7441,0.1501,0.1537
0.7441,0.7566,0.1537,0.1568
0.7566,0.7656,0.1568,0.1597
0.7656,0.7717,0.1597,0.1626
0.7717,0.7753,0.1626,0.1656
0.7753,0.7768,0.1656,0.1688
0.7768,0.7767,0.1688,0.1722
0.7767,0.7757,0.1722,0.1757
0.7757,0.7741,0.1757,0.1792
0.7741,0.7723,0.1792,0.1827
0.7723,0.7703,0.1827,0.1862
0.7703,0.7681,0.1862,0.1899
0.7681,0.7659,0.1899,0.1935
0.7659,0.7637,0.1935,0.1972
0.7637,0.7614,0.1972,0.201
0.7614,0.759,0.201,0.2048
0.759,0.7567,0.2048,0.2087
0.7567,0.7543,0.2087,0.2126
0.7543,0.7518,0.2126,0.2165
0.4057,0.4343,-0.1,-0.0664
0.4343,0.4662,-0.0664,-0.036
0.4662,0.5011,-0.036,-0.0094
0.5011,0.5387,-0.0094,0.0133
0.5387,0.5786,0.0133,0.0321
0.5786,0.62,0.0321,0.0481
0.62,0.6621,0.0481,0.0619
0.6621,0.7047,0.0619,0.0734
0.7047,0.7448,0.0734,0.0833
0.7448,0.7448,0.0833,0.0833
0.7448,0.7702,0.0833,0.0901
0.7702,0.791,0.0901,0.0966
0.791,0.8036,0.0966,0.1016
0.8036,0.8113,0.1016,0.106
0.8113,0.8156,0.106,0.1102
0.8156,0.8173,0.1102,0.1147
0.8173,0.8166,0.1147,0.1197
0.8166,0.8143,0.1197,0.1248
0.8143,0.8114,0.1248,0.1297
0.8114,0.8082,0.1297,0.1344
0.8082,0.8049,0.1344,0.139
0.8049,0.8016,0.139,0.1434
0.8016,0.7983,0.1434,0.1476
0.7983,0.7951,0.1476,0.1516
0.4977,0.5317,-0.1,-0.072
0.5317,0.5682,-0.072,-0.0473
0.5682,0.6068,-0.0473,-0.0258
0.6068,0.6468,-0.0258,-0.0073
0.6468,0.6881,-0.0073,0.0082
0.6881,0.7305,0.0082,0.0212
0.7305,0.7733,0.0212,0.0329
0.7733,0.8138,0.0329,0.0436
0.8138,0.8138,0.0436,0.0436
0.8138,0.8276,0.0436,0.0474
0.8276,0.8276,0.0474,0.0474
0.8276,0.8366,0.0474,0.0504
0.8366,0.8422,0.0504,0.0531
0.8422,0.8451,0.0531,0.0554
0.8451,0.8469,0.0554,0.0586
0.8469,0.8472,0.0586,0.0628
0.8472,0.8458,0.0628,0.0683
0.8458,0.8439,0.0683,0.074
0.5897,0.6274,-0.1,-0.0769
0.6274,0.6667,-0.0769,-0.0567
0.6667,0.7073,-0.0567,-0.0393
0.7073,0.7488,-0.0393,-0.0238
0.7488,0.7906,-0.0238,-0.0093
0.7906,0.8329,-0.0093,0.0042
0.8329,0.8329,0.0042,0.0042
0.8329,0.8439,0.0042,0.008
0.8439,0.8507,0.008,0.0111
0.8507,0.8561,0.0111,0.0145
0.6816,0.7218,-0.1,-0.0813
0.7218,0.7627,-0.0813,-0.0641
0.7627,0.8041,-0.0641,-0.0482
0.8041,0.8041,-0.0482,-0.0482
0.8041,0.8345,-0.0482,-0.0373
0.8345,0.8345,-0.0373,-0.0373
0.8345,0.8481,-0.0373,-0.032
0.8655,0.8655,-0.1,-0.1
0.8655,0.8655,-0.1,-0.1
0.8655,0.8791,-0.1,-0.0925
0.8791,0.8888,-0.0925,-0.0854
0.8888,0.8952,-0.0854,-0.0784
0.8952,0.8989,-0.0784,-0.0712
0.8989,0.9002,-0.0712,-0.0632
0.9002,0.8993,-0.0632,-0.0542
0.8993,0.8971,-0.0542,-0.0457
0.8971,0.8942,-0.0457,-0.0375
0.8942,0.8911,-0.0375,-0.0297
1.0494,1.0051,-0.1,-0.0987
1.0051,1.0051,-0.0987,-0.0987
1.0051,0.9678,-0.0987,-0.0955
0.9678,0.9678,-0.0955,-0.0955
0.9678,0.9536,-0.0955,-0.0931
0.9536,0.9439,-0.0931,-0.0903
0.9439,0.935,-0.0903,-0.0865
-0.1,-0.0556,1.0954,1.0947
-0.0556,-0.0111,1.0947,1.0942
-0.0111,0.0333,1.0942,1.094
0.0333,0.0777,1.094,1.0936
0.0777,0.1222,1.0936,1.0926
0.1222,0.1666,1.0926,1.0909
0.1666,0.2109,1.0909,1.0884
0.2109,0.2552,1.0884,1.0848
0.2552,0.2994,1.0848,1.0801
0.2994,0.3434,1.0801,1.0745
0.3434,0.3873,1.0745,1.0677
0.3873,0.4311,1.0677,1.06
0.4311,0.4747,1.06,1.0514
0.4747,0.5181,1.0514,1.042
0.5181,0.5613,1.042,1.0319
0.5613,0.6044,1.0319,1.0211
0.6044,0.6474,1.0211,1.0097
0.6474,0.6902,1.0097,0.9977
0.6902,0.7328,0.9977,0.9852
0.7328,0.7753,0.9852,0.9723
0.7753,0.8175,0.9723,0.9588
0.8175,0.8566,0.9588,0.9454
0.8566,0.8566,0.9454,0.9454
0.8566,0.8749,0.9454,0.9387
0.8749,0.8899,0.9387,0.9327
0.8899,0.8989,0.9327,0.9285
0.8989,0.9049,0.9285,0.9251
0.9049,0.9084,0.9251,0.9221
0.9084,0.9099,0.9221,0.9193
0.9099,0.9097,0.9193,0.9166
0.9097,0.9085,0.9166,0.9142
0.9085,0.9069,0.9142,0.9119
0.9069,0.905,0.9119,0.9097
0.905,0.903,0.9097,0.9076
0.903,0.9009,0.9076,0.9055
0.9009,0.8988,0.9055,0.9035
0.8988,0.8967,0.9035,0.9014
0.8967,0.8946,0.9014,0.8993
0.8946,0.8924,0.8993,0.8973
0.8924,0.8903,0.8973,0.8952
0.8903,0.8881,0.8952,0.8931
0.8881,0.886,0.8931,0.891
0.886,0.8838,0.891,0.8888
0.8838,0.8816,0.8888,0.8867
0.8816,0.8793,0.8867,0.8845
0.8793,0.8771,0.8845,0.8823
0.8771,0.8747,0.8823,0.88
0.8747,0.8724,0.88,0.8776
0.8724,0.8699,0.8776,0.8753
0.8699,0.8674,0.8753,0.8728
0.8674,0.8648,0.8728,0.8702
0.8648,0.8622,0.8702,0.8675
0.8622,0.8593,0.8675,0.8647
0.8593,0.8563,0.8647,0.8617
0.8563,0.8531,0.8617,0.8585
0.8531,0.8495,0.8585,0.8549
0.8495,0.8455,0.8549,0.8508
0.8455,0.8405,0.8508,0.8458
0.8405,0.8331,0.8458,0.8383
0.8331,0.8199,0.8383,0.8295
0.8199,0.8126,0.8295,0.8227
0.8126,0.8068,0.8227,0.8173
0.8068,0.802,0.8173,0.8127
-0.1,-0.0556,1.0494,1.0476
-0.0556,-0.0113,1.0476,1.0464
-0.0113,0.0332,1.0464,1.0457
0.0332,0.0776,1.0457,1.0452
0.0776,0.122,1.0452,1.0443
0.122,0.1664,1.0443,1.043
0.1664,0.2108,1.043,1.0409
0.2108,0.2551,1.0409,1.0377
0.2551,0.2993,1.0377,1.0336
0.2993,0.3435,1.0336,1.0284
0.3435,0.3874,1.0284,1.0222
0.3874,0.4313,1.0222,1.015
0.4313,0.4749,1.015,1.007
0.4749,0.5185,1.007,0.998
0.5185,0.5618,0.998,0.9883
0.5618,0.605,0.9883,0.978
0.605,0.6481,0.978,0.9671
0.6481,0.691,0.9671,0.9555
0.691,0.7336,0.9555,0.9432
0.7336,0.7756,0.9432,0.9305
0.7756,0.8162,0.9305,0.9172
0.8162,0.8162,0.9172,0.9172
0.8162,0.8383,0.9172,0.9093
0.8383,0.8383,0.9093,0.9093
-0.1,-0.0557,1.0034,1.0002
-0.0557,-0.0114,1.0002,0.9978
-0.0114,0.033,0.9978,0.9965
0.033,0.0774,0.9965,0.9958
0.0774,0.1218,0.9958,0.995
0.1218,0.1663,0.995,0.9942
0.1663,0.2107,0.9942,0.9927
0.2107,0.255,0.9927,0.9903
0.255,0.2993,0.9903,0.987
0.2993,0.3435,0.987,0.9827
0.3435,0.3876,0.9827,0.9773
0.3876,0.4315,0.9773,0.9709
0.4315,0.4754,0.9709,0.9636
0.4754,0.519,0.9636,0.9553
0.519,0.5625,0.9553,0.9461
-0.1,-0.056,0.9575,0.9519
-0.056,-0.012,0.9519,0.9476
-0.012,0.0323,0.9476,0.9449
0.0323,0.0766,0.9449,0.9433
0.0766,0.121,0.9433,0.9421
0.121,0.1654,0.9421,0.9414
0.1654,0.2098,0.9414,0.9406
0.2098,0.2542,0.9406,0.9388
0.2542,0.2986,0.9388,0.9363
0.2986,0.3428,0.9363,0.9327
0.3428,0.387,0.9327,0.9279
0.387,0.431,0.9279,0.922
0.431,0.4749,0.922,0.9151
0.4749,0.5186,0.9151,0.9072
0.5186,0.5621,0.9072,0.8984
0.5621,0.6055,0.8984,0.8887
0.6055,0.6487,0.8887,0.8782
0.6487,0.6916,0.8782,0.8669
0.6916,0.7333,0.8669,0.8549
0.7333,0.7705,0.8549,0.8429
0.7705,0.7705,0.8429,0.8429
0.7705,0.7865,0.8429,0.8368
0.7865,0.7865,0.8368,0.8368
0.7865,0.7965,0.8368,0.8318
-0.1,-0.0569,0.9115,0.9026
-0.0569,-0.0136,0.9026,0.8948
-0.0136,0.0301,0.8948,0.8888
0.0301,0.0741,0.8888,0.8846
0.0741,0.1182,0.8846,0.8815
0.1182,0.1626,0.8815,0.8798
0.1626,0.207,0.8798,0.8787
0.207,0.2514,0.8787,0.8772
0.2514,0.2958,0.8772,0.8752
0.2958,0.3401,0.8752,0.8725
0.3401,0.3843,0.8725,0.8686
0.3843,0.4284,0.8686,0.8636
0.4284,0.4724,0.8636,0.8576
0.4724,0.5163,0.8576,0.8505
0.5163,0.56,0.8505,0.8425
0.56,0.6035,0.8425,0.8336
0.6035,0.6466,0.8336,0.8238
0.6466,0.6888,0.8238,0.813
0.6888,0.6888,0.813,0.813
0.6888,0.7146,0.813,0.8055
0.7146,0.7146,0.8055,0.8055
0.7146,0.7317,0.8055,0.7999
0.7317,0.7446,0.7999,0.7952
0.7446,0.7533,0.7952,0.7913
0.7533,0.759,0.7913,0.7878
0.759,0.7623,0.7878,0.7845
0.7623,0.7636,0.7845,0.7812
0.7636,0.763,0.7812,0.7778
0.763,0.7613,0.7778,0.7748
0.7613,0.7592,0.7748,0.7718
0.7592,0.7568,0.7718,0.769
0.7568,0.7542,0.769,0.7662
0.7542,0.7516,0.7662,0.7634
-0.1,-0.0581,0.8655,0.8518
-0.0581,-0.0161,0.8518,0.8384
-0.0161,0.0261,0.8384,0.8259
0.0261,0.0685,0.8259,0.8151
0.0685,0.1107,0.8151,0.8059
0.1107,0.1532,0.8059,0.7992
0.1532,0.1964,0.7992,0.7949
0.1964,0.24,0.7949,0.792
0.24,0.284,0.792,0.79
0.284,0.3283,0.79,0.7882
0.3283,0.3727,0.7882,0.7856
0.3727,0.4169,0.7856,0.7819
0.4169,0.4611,0.7819,0.7772
0.4611,0.5051,0.7772,0.7714
0.5051,0.5489,0.7714,0.7642
0.5489,0.5918,0.7642,0.756
0.5918,0.6318,0.756,0.7471
0.6318,0.6662,0.7471,0.7376
0.6662,0.6662,0.7376,0.7376
0.6662,0.6848,0.7376,0.731
0.6848,0.6848,0.731,0.731
0.6848,0.6957,0.731,0.7256
0.6957,0.6957,0.7256,0.7256
0.6957,0.7007,0.7256,0.7217
0.7007,0.7023,0.7217,0.7181
0.7023,0.7019,0.7181,0.7148
0.7019,0.6989,0.7148,0.7103
0.6989,0.6911,0.7103,0.7049
0.6911,0.6828,0.7049,0.7008
0.6828,0.6746,0.7008,0.6958
0.6746,0.6684,0.6958,0.6913
0.6684,0.663,0.6913,0.6865
0.663,0.6584,0.6865,0.6821
0.6584,0.6544,0.6821,0.678
0.6544,0.6508,0.678,0.6742
0.6508,0.6474,0.6742,0.6706
0.6474,0.6443,0.6706,0.6672
0.6443,0.6412,0.6672,0.6639
0.6412,0.6384,0.6639,0.6607
0.6384,0.6356,0.6607,0.6576
0.6356,0.6329,0.6576,0.6546
0.6329,0.6303,0.6546,0.6517
0.6303,0.6278,0.6517,0.6489
0.6278,0.6253,0.6489,0.6461
0.6253,0.6228,0.6461,0.6434
0.6228,0.6205,0.6434,0.6407
0.6205,0.6181,0.6407,0.638
0.6181,0.6158,0.638,0.6354
0.6158,0.6135,0.6354,0.6328
0.6135,0.6113,0.6328,0.6303
0.6113,0.609,0.6303,0.6277
0.609,0.6068,0.6277,0.6251
0.6068,0.6046,0.6251,0.6226
0.6046,0.6024,0.6226,0.62
0.6024,0.6001,0.62,0.6175
0.6001,0.5979,0.6175,0.6149
0.5979,0.5957,0.6149,0.6123
0.5957,0.5934,0.6123,0.6097
0.5934,0.5911,0.6097,0.607
0.5911,0.5888,0.607,0.6043
0.5888,0.5864,0.6043,0.6015
0.5864,0.5839,0.6015,0.5986
0.5839,0.5814,0.5986,0.5955
0.5814,0.5787,0.5955,0.5924
0.5787,0.5758,0.5924,0.5889
0.5758,0.5726,0.5889,0.5852
-0.1,-0.0609,0.8195,0.7999
-0.0609,-0.0231,0.7999,0.7794
-0.0231,0.013,0.7794,0.7576
0.013,0.0465,0.7576,0.7332
0.0465,0.0465,0.7332,0.7332
0.0465,0.0702,0.7332,0.7099
0.0702,0.0893,0.7099,0.6806
0.0893,0.0994,0.6806,0.6533
0.0994,0.1037,0.6533,0.6263
0.1037,0.1031,0.6263,0.5978
0.1031,0.0978,0.5978,0.5659
0.0978,0.0899,0.5659,0.5289
0.0899,0.0815,0.5289,0.4866
0.0815,0.0733,0.4866,0.4439
0.0733,0.066,0.4439,0.4007
0.066,0.0605,0.4007,0.3571
0.0605,0.0567,0.3571,0.3131
0.0567,0.0547,0.3131,0.269
0.0547,0.0546,0.269,0.2251
0.0546,0.0571,0.2251,0.1818
0.0571,0.0624,0.1818,0.1421
0.0624,0.0624,0.1421,0.1421
0.0624,0.067,0.1421,0.122
-0.1,-0.0652,0.7736,0.7481
-0.0652,-0.0331,0.7481,0.7193
-0.0331,-0.0059,0.7193,0.6856
-0.0059,0.0117,0.6856,0.6531
0.0117,0.0225,0.6531,0.6207
0.0225,0.0274,0.6207,0.5885
0.0274,0.0286,0.5885,0.5543
0.0286,0.0276,0.5543,0.5107
0.0276,0.0258,0.5107,0.4666
0.0258,0.0236,0.4666,0.4226
-0.1,-0.0751,0.6816,0.6455
-0.0751,-0.055,0.6455,0.607
-0.055,-0.0403,0.607,0.5662
-0.0403,-0.03,0.5662,0.5253
-0.03,-0.022,0.5253,0.4825
-0.022,-0.0163,0.4825,0.4393
-0.0163,-0.0119,0.4393,0.3959
-0.0119,-0.0077,0.3959,0.3523
-0.0077,-0.0035,0.3523,0.3086
-0.0035,8e-4,0.3086,0.2648
8e-4,0.0058,0.2648,0.2211
0.0058,0.0115,0.2211,0.1773
0.0115,0.018,0.1773,0.1338
0.018,0.0253,0.1338,0.0913
0.0253,0.0253,0.0913,0.0913
0.0253,0.0316,0.0913,0.0641
0.0316,0.0316,0.0641,0.0641
-0.1,-0.0831,0.5897,0.5489
-0.0831,-0.0694,0.5489,0.507
-0.0694,-0.0582,0.507,0.4645
-0.0582,-0.0492,0.4645,0.4216
-0.0492,-0.0413,0.4216,0.3784
-0.0413,-0.0339,0.3784,0.3351
-0.1,-0.0886,0.4057,0.3628
-0.0886,-0.078,0.3628,0.3198
-0.078,-0.068,0.3198,0.2767
-0.068,-0.0582,0.2767,0.2335
-0.0582,-0.0483,0.2335,0.1904
-0.0483,-0.0383,0.1904,0.1473
-0.0383,-0.0279,0.1473,0.1044
-0.0279,-0.0169,0.1044,0.0621
-0.0169,-0.0169,0.0621,0.0621
-0.0169,-0.01,0.0621,0.0389
-0.01,-0.01,0.0389,0.0389
-0.01,-0.0058,0.0389,0.0266
-0.0058,-0.0022,0.0266,0.0173
-0.0022,2e-4,0.0173,0.0122
2e-4,0.0024,0.0122,0.0085
0.0024,0.0046,0.0085,0.0066
0.0046,0.0069,0.0066,0.0063
0.0069,0.0098,0.0063,0.0079
0.0098,0.0128,0.0079,0.0102
-0.1,-0.0885,0.2218,0.1789
-0.0885,-0.077,0.1789,0.136
-0.077,-0.0656,0.136,0.0932
-0.0656,-0.054,0.0932,0.0507
-0.054,-0.054,0.0507,0.0507
-0.054,-0.0467,0.0507,0.0249
-0.0467,-0.0467,0.0249,0.0249
-0.0467,-0.0422,0.0249,0.0089
-0.0422,-0.0389,0.0089,-0.0035
-0.0389,-0.0365,-0.0035,-0.0127
-0.0365,-0.0349,-0.0127,-0.0196
-0.0349,-0.0339,-0.0196,-0.0249
-0.0339,-0.0336,-0.0249,-0.0286
0.3788,0.4057,-0.0886,-0.054
0.4057,0.4365,-0.054,-0.0226
0.4365,0.4707,-0.0226,0.005
0.4707,0.5079,0.005,0.0284
0.5079,0.5474,0.0284,0.0481
0.5474,0.5884,0.0481,0.065
0.5884,0.6302,0.065,0.0796
1.0864,1.042,-0.0592,-0.0582
1.042,0.9989,-0.0582,-0.0568
0.9989,0.9575,-0.0568,-0.054
0.9575,0.9575,-0.054,-0.054
0.9575,0.9413,-0.054,-0.0518
-0.054,-0.0189,0.7736,0.7494
-0.0189,0.0129,0.7494,0.7216
0.0129,0.0129,0.7216,0.7216
0.0129,0.0325,0.7216,0.6968
0.0325,0.0462,0.6968,0.6707
0.3138,0.341,-0.008,0.0262
0.341,0.3697,0.0262,0.0538
0.3697,0.4043,0.0538,0.0808
0.4043,0.4415,0.0808,0.1045
0.4415,0.4807,0.1045,0.1247
0.4807,0.5215,0.1247,0.1414
0.5215,0.5636,0.1414,0.1548
0.5636,0.6066,0.1548,0.1655
0.6066,0.6501,0.1655,0.1745
0.6501,0.6938,0.1745,0.1817
0.6938,0.6938,0.1817,0.1817
1.0891,1.0447,-0.0125,-0.011
1.0447,1.0003,-0.011,-0.0096
1.0003,0.9575,-0.0096,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9362,-0.008,-0.0067
1.0636,1.0192,0.0334,0.035
1.0192,0.9753,0.035,0.0361
0.9753,0.9409,0.0361,0.0367
0.9409,0.9115,0.0367,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.8935,0.0379,0.0395
1.0954,1.0511,0.0839,0.0869
1.0511,1.0067,0.0869,0.0895
1.0067,0.9625,0.0895,0.0914
0.9625,0.9207,0.0914,0.0932
1.0954,1.0511,0.1299,0.1337
1.0511,1.0068,0.1337,0.137
1.0068,0.9625,0.137,0.1397
0.9625,0.9189,0.1397,0.1418
0.9189,0.8772,0.1418,0.1441
1.0954,1.0512,0.1759,0.1804
1.0512,1.007,0.1804,0.1845
1.007,0.9627,0.1845,0.188
0.9627,0.9183,0.188,0.1909
0.9183,0.874,0.1909,0.1937
0.874,0.8307,0.1937,0.1959
0.8307,0.8307,0.1959,0.1959
0.8307,0.8129,0.1959,0.1969
0.8129,0.7992,0.1969,0.1981
1.0954,1.0513,0.2218,0.2273
1.0513,1.0072,0.2273,0.2323
1.0072,0.963,0.2323,0.2367
0.963,0.9187,0.2367,0.2407
0.9187,0.8745,0.2407,0.2443
0.8745,0.8304,0.2443,0.2473
0.8304,0.8304,0.2473,0.2473
0.8304,0.8012,0.2473,0.2493
0.8012,0.7764,0.2493,0.2516
0.7764,0.7581,0.2516,0.254
1.0954,1.0514,0.2678,0.274
1.0514,1.0074,0.274,0.2799
1.0074,0.9632,0.2799,0.2851
0.9632,0.9191,0.2851,0.2898
0.9191,0.8748,0.2898,0.2942
0.8748,0.8306,0.2942,0.2976
0.8306,0.7862,0.2976,0.3006
0.7862,0.7421,0.3006,0.3038
0.7421,0.7421,0.3038,0.3038
0.7421,0.7178,0.3038,0.3059
0.7178,0.7178,0.3059,0.3059
0.7178,0.7046,0.3059,0.3075
0.7046,0.7046,0.3075,0.3075
0.7046,0.7046,0.3075,0.3075
1.0954,1.0515,0.3138,0.3207
1.0515,1.0076,0.3207,0.3274
1.0076,0.9636,0.3274,0.3334
0.9636,0.9195,0.3334,0.339
0.9195,0.8754,0.339,0.3443
0.8754,0.8312,0.3443,0.3488
0.8312,0.787,0.3488,0.3528
0.787,0.7428,0.3528,0.3568
1.0954,1.0516,0.3598,0.3675
1.0516,1.0078,0.3675,0.3748
1.0078,0.9639,0.3748,0.3817
0.9639,0.92,0.3817,0.3882
0.92,0.876,0.3882,0.3943
0.876,0.8319,0.3943,0.3996
0.8319,0.7877,0.3996,0.4044
0.7877,0.7435,0.4044,0.409
0.7435,0.6993,0.409,0.4126
0.6993,0.6993,0.4126,0.4126
0.6993,0.6658,0.4126,0.4151
1.0954,1.0518,0.4057,0.4141
1.0518,1.0081,0.4141,0.4222
1.0081,0.9643,0.4222,0.4298
0.9643,0.9204,0.4298,0.437
0.9204,0.8765,0.437,0.4438
0.8765,0.8325,0.4438,0.4499
0.8325,0.7884,0.4499,0.4554
0.7884,0.7443,0.4554,0.4606
0.7443,0.7001,0.4606,0.4646
0.7001,0.6568,0.4646,0.4678
0.6568,0.6167,0.4678,0.471
0.6167,0.6167,0.471,0.471
1.0954,1.0519,0.4517,0.4607
1.0519,1.0083,0.4607,0.4695
1.0083,0.9647,0.4695,0.4777
0.9647,0.9209,0.4777,0.4856
0.9209,0.8772,0.4856,0.4931
0.8772,0.8333,0.4931,0.5
0.8333,0.7893,0.5,0.5062
0.7893,0.7452,0.5062,0.5121
0.7452,0.7011,0.5121,0.5168
0.7011,0.6572,0.5168,0.5206
0.6572,0.6148,0.5206,0.5241
0.6148,0.6148,0.5241,0.5241
0.6148,0.5852,0.5241,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5852,0.5261,0.5261
0.5852,0.5706,0.5261,0.5263
0.5706,0.5591,0.5263,0.5258
0.5591,0.548,0.5258,0.5246
0.548,0.5327,0.5246,0.5226
0.5327,0.522,0.5226,0.5206
0.522,0.5149,0.5206,0.5187
0.5149,0.5108,0.5187,0.5169
0.5108,0.5088,0.5169,0.5152
0.5088,0.5082,0.5152,0.5136
0.5082,0.5087,0.5136,0.5121
0.5087,0.5098,0.5121,0.5108
0.5098,0.5114,0.5108,0.5095
0.5114,0.5132,0.5095,0.5084
0.5132,0.5152,0.5084,0.5073
0.5152,0.5172,0.5073,0.5064
0.5172,0.5192,0.5064,0.5055
1.0954,1.052,0.4977,0.5073
1.052,1.0086,0.5073,0.5167
1.0086,0.9651,0.5167,0.5256
0.9651,0.9215,0.5256,0.5341
0.9215,0.8778,0.5341,0.5423
0.8778,0.834,0.5423,0.5499
0.834,0.7901,0.5499,0.5568
0.7901,0.7462,0.5568,0.5634
0.7462,0.7021,0.5634,0.5687
0.7021,0.6585,0.5687,0.5729
0.6585,0.6183,0.5729,0.5761
0.6183,0.6183,0.5761,0.5761
1.0954,1.0521,0.5437,0.5539
1.0521,1.0088,0.5539,0.5638
1.0088,0.9654,0.5638,0.5734
0.9654,0.922,0.5734,0.5825
0.922,0.8784,0.5825,0.5913
0.8784,0.8347,0.5913,0.5994
0.8347,0.7909,0.5994,0.6067
0.7909,0.747,0.6067,0.6134
0.747,0.703,0.6134,0.6184
0.703,0.703,0.6184,0.6184
0.703,0.6767,0.6184,0.6203
1.0954,1.0523,0.5897,0.6004
1.0523,1.0091,0.6004,0.6108
1.0091,0.9658,0.6108,0.6208
0.9658,0.9224,0.6208,0.6304
0.9224,0.879,0.6304,0.6397
0.879,0.8353,0.6397,0.6482
0.8353,0.7916,0.6482,0.6559
0.7916,0.7478,0.6559,0.6629
1.0954,1.0524,0.6356,0.6468
1.0524,1.0093,0.6468,0.6578
1.0093,0.9662,0.6578,0.6683
0.9662,0.9229,0.6683,0.6784
0.9229,0.8796,0.6784,0.6882
0.8796,0.8361,0.6882,0.6972
0.8361,0.793,0.6972,0.7052
0.793,0.793,0.7052,0.7052
0.793,0.7601,0.7052,0.7106
0.7601,0.7601,0.7106,0.7106
0.7601,0.7402,0.7106,0.7131
0.7402,0.7402,0.7131,0.7131
0.7402,0.7255,0.7131,0.7141
0.7255,0.7145,0.7141,0.7135
0.7145,0.707,0.7135,0.7116
1.0954,1.0525,0.6816,0.6933
1.0525,1.0096,0.6933,0.7048
1.0096,0.9665,0.7048,0.7158
0.9665,0.9234,0.7158,0.7263
0.9234,0.8801,0.7263,0.7363
0.8801,0.8367,0.7363,0.745
0.8367,0.8367,0.745,0.745
0.8367,0.8117,0.745,0.7492
1.0954,1.0526,0.7276,0.7397
1.0526,1.0098,0.7397,0.7515
1.0098,0.9668,0.7515,0.7627
0.9668,0.9237,0.7627,0.7735
0.9237,0.8806,0.7735,0.7836
0.8806,0.8372,0.7836,0.7913
0.8372,0.8372,0.7913,0.7913
0.8372,0.8221,0.7913,0.793
0.8221,0.8104,0.793,0.7937
0.8104,0.8018,0.7937,0.7938
1.0954,1.0527,0.7736,0.786
1.0527,1.01,0.786,0.7982
1.01,0.9671,0.7982,0.8099
0.9671,0.9241,0.8099,0.8209
0.9241,0.8811,0.8209,0.8311
0.8811,0.8811,0.8311,0.8311
0.8811,0.8637,0.8311,0.8346
0.8637,0.8637,0.8346,0.8346
0.8637,0.8517,0.8346,0.8363
0.8517,0.8517,0.8363,0.8363
1.0954,1.0529,0.8195,0.8324
1.0529,1.0103,0.8324,0.845
1.0103,0.9675,0.845,0.8569
0.9675,0.9675,0.8569,0.8569
0.9675,0.9385,0.8569,0.8642
0.9385,0.9385,0.8642,0.8642
0.9385,0.9183,0.8642,0.8689
0.9183,0.9023,0.8689,0.8721
0.9023,0.8912,0.8721,0.8738
1.0954,1.053,0.8655,0.8786
1.053,1.0105,0.8786,0.8913
1.0105,0.9679,0.8913,0.9026
0.9679,0.9679,0.9026,0.9026
0.9679,0.952,0.9026,0.9062
0.952,0.9393,0.9062,0.9088
1.0954,1.0531,0.9115,0.9249
1.0531,1.0108,0.9249,0.9376
1.0108,0.9689,0.9376,0.9466
0.9689,0.9689,0.9466,0.9466
0.9689,0.9599,0.9466,0.9475
0.9599,0.9547,0.9475,0.9475
0.9547,0.9503,0.9475,0.9469
0.9503,0.9464,0.9469,0.9457
0.9464,0.9427,0.9457,0.9436
0.9427,0.9388,0.9436,0.9406
0.9388,0.9354,0.9406,0.9378
0.9354,0.9324,0.9378,0.9351
1.0954,1.0541,0.9575,0.9709
1.0541,1.0541,0.9709,0.9709
1.0541,1.0327,0.9709,0.9776
1.0327,1.0327,0.9776,0.9776
1.0327,1.0171,0.9776,0.9822
1.0171,1.0054,0.9822,0.9852
1.0054,0.998,0.9852,0.9866
0.998,0.993,0.9866,0.9869
0.993,0.9893,0.9869,0.9864
0.9893,0.9864,0.9864,0.985
0.9864,0.9836,0.985,0.9826
1.0954,1.0954,1.0034,1.0034
1.0954,1.0756,1.0034,1.0099
1.0756,1.0588,1.0099,1.0151
1.0588,1.0478,1.0151,1.0183
1.0478,1.0397,1.0183,1.0204
1.0397,1.0337,1.0204,1.0217
1.0337,1.0293,1.0217,1.0222
1.0954,1.0954,1.0494,1.0494
1.0954,1.0846,1.0494,1.0528
1.0846,1.0773,1.0528,1.0549
1.0773,1.0716,1.0549,1.0563
1.0716,1.0673,1.0563,1.0571
1.0673,1.0642,1.0571,1.0573
1.0642,1.0619,1.0573,1.057
1.0619,1.0604,1.057,1.0564
1.0604,1.0591,1.0564,1.0557
1.0591,1.0581,1.0557,1.055
1.0581,1.0571,1.055,1.0542
1.0571,1.0562,1.0542,1.0534
1.0562,1.0553,1.0534,1.0526
1.0553,1.0544,1.0526,1.0518
1.0544,1.0536,1.0518,1.051
1.0536,1.0527,1.051,1.0501
1.0527,1.0518,1.0501,1.0493
1.0518,1.0509,1.0493,1.0485
1.0509,1.0501,1.0485,1.0477
1.0501,1.0492,1.0477,1.0469
1.0492,1.0483,1.0469,1.046
1.0483,1.0474,1.046,1.0452
1.0474,1.0465,1.0452,1.0444
1.0465,1.0456,1.0444,1.0435
1.0456,1.0447,1.0435,1.0427
1.0447,1.0438,1.0427,1.0418
1.0438,1.0429,1.0418,1.041
1.0429,1.042,1.041,1.0401
1.042,1.0411,1.0401,1.0393
1.0411,1.0402,1.0393,1.0384
1.0402,1.0393,1.0384,1.0376
1.0393,1.0384,1.0376,1.0367
1.0384,1.0375,1.0367,1.0358
1.0375,1.0365,1.0358,1.0349
1.0365,1.0356,1.0349,1.034
1.0356,1.0346,1.034,1.0331
1.0346,1.0337,1.0331,1.0322
1.0337,1.0327,1.0322,1.0313
1.0327,1.0318,1.0313,1.0304
1.0318,1.0308,1.0304,1.0295
1.0308,1.0298,1.0295,1.0286
1.0298,1.0288,1.0286,1.0276
1.0288,1.0279,1.0276,1.0267
1.0872,1.0954,1.0991,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.0954,1.0954,1.0954
1.0954,1.097,1.0954,1.094
1.097,1.0976,1.094,1.0931
1.0976,1.0973,1.0931,1.0922
1.0973,1.0963,1.0922,1.0913
1.0963,1.0946,1.0913,1.0902
1.0946,1.0925,1.0902,1.0891
1.0925,1.0913,1.0891,1.0881
1.0913,1.0908,1.0881,1.087
1.0908,1.0902,1.087,1.086
1.0902,1.089,1.086,1.0848
1.089,1.0879,1.0848,1.0837
1.0879,1.0869,1.0837,1.0826
1.0869,1.0859,1.0826,1.0815
1.0859,1.0849,1.0815,1.0805
1.0849,1.084,1.0805,1.0794
1.084,1.083,1.0794,1.0785
1.083,1.082,1.0785,1.0775
1.082,1.0811,1.0775,1.0766
1.0811,1.0801,1.0766,1.0756
1.0801,1.0791,1.0756,1.0747
1.0791,1.0782,1.0747,1.0738
1.0782,1.0772,1.0738,1.0729
0.9115,0.9532,1.0954,1.0804
0.9532,0.9909,1.0804,1.0663
0.9909,0.9909,1.0663,1.0663
0.9909,1.0078,1.0663,1.0599
1.0078,1.0209,1.0599,1.0546
0.8195,0.8616,1.0954,1.0811
0.8616,0.9035,1.0811,1.0665
0.9035,0.9449,1.0665,1.0516
0.9449,0.9449,1.0516,1.0516
0.9449,0.9717,1.0516,1.0415
0.9717,0.9717,1.0415,1.0415
0.6816,0.7241,1.0954,1.0825
0.7241,0.7665,1.0825,1.0692
0.7665,0.8088,1.0692,1.0555
0.8088,0.8509,1.0555,1.0413
0.5437,0.5867,1.0954,1.0844
0.5867,0.6296,1.0844,1.0729
0.6296,0.6724,1.0729,1.0608
0.6724,0.715,1.0608,1.0481
0.0379,0.0747,0.7736,0.7549
0.0747,0.1099,0.7549,0.7346
0.1099,0.1427,0.7346,0.7106
0.1427,0.1427,0.7106,0.7106
0.1427,0.1593,0.7106,0.691
0.1593,0.1683,0.691,0.6707
0.1683,0.1706,0.6707,0.6528
0.1706,0.1681,0.6528,0.6324
0.1681,0.1607,0.6324,0.6101
0.1607,0.1484,0.6101,0.5817
0.1484,0.1317,0.5817,0.5434
0.1317,0.1171,0.5434,0.5035
0.0839,0.1282,0.9115,0.9096
0.1282,0.1726,0.9096,0.9086
0.1726,0.217,0.9086,0.9075
0.217,0.2614,0.9075,0.9057
0.2614,0.3058,0.9057,0.9033
0.0839,0.0786,0.3598,0.3162
0.0786,0.0756,0.3162,0.2724
0.0756,0.0751,0.2724,0.2291
0.0751,0.0778,0.2291,0.1869
0.0778,0.0778,0.1869,0.1869
0.0778,0.0825,0.1869,0.1574
0.0825,0.0825,0.1574,0.1574
0.1674,0.1989,0.7244,0.7082
0.1989,0.2259,0.7082,0.6912
0.2259,0.2494,0.6912,0.6733
0.2494,0.267,0.6733,0.6579
0.267,0.2785,0.6579,0.645
0.2785,0.2846,0.645,0.6342
0.2846,0.2862,0.6342,0.6243
0.2862,0.2838,0.6243,0.6147
0.2838,0.2777,0.6147,0.6041
0.2777,0.2669,0.6041,0.5914
0.2669,0.2523,0.5914,0.5769
0.2523,0.2523,0.5769,0.5769
0.2523,0.2236,0.5769,0.548
0.2236,0.1948,0.548,0.5152
0.1948,0.1698,0.5152,0.4826
0.1698,0.1468,0.4826,0.4454
0.1468,0.1299,0.4454,0.4057
0.1299,0.1175,0.4057,0.3644
0.1175,0.109,0.3644,0.3217
0.1299,0.1286,0.2678,0.2277
0.1286,0.1286,0.2277,0.2277
0.1286,0.1323,0.2277,0.1986
0.1323,0.1323,0.1986,0.1986
0.1323,0.1391,0.1986,0.1789
0.1391,0.1391,0.1789,0.1789
0.1391,0.1474,0.1789,0.1678
0.1474,0.1474,0.1678,0.1678
0.1474,0.1559,0.1678,0.1632
0.1559,0.1671,0.1632,0.1634
0.1671,0.1799,0.1634,0.1664
0.2298,0.2311,0.6499,0.6344
0.2311,0.2273,0.6344,0.6178
0.2273,0.2172,0.6178,0.5979
0.2172,0.2023,0.5979,0.5772
0.2023,0.2023,0.5772,0.5772
0.2023,0.1759,0.5772,0.5437
0.293,0.3073,0.6496,0.6406
0.3073,0.3198,0.6406,0.632
0.3198,0.3301,0.632,0.623
0.3301,0.3366,0.623,0.6147
0.3366,0.339,0.6147,0.6073
0.339,0.3379,0.6073,0.6004
0.3379,0.3333,0.6004,0.5935
0.3333,0.3247,0.5935,0.5862
0.3247,0.3099,0.5862,0.5773
0.3099,0.2912,0.5773,0.5674
0.2912,0.2912,0.5674,0.5674
0.2912,0.2633,0.5674,0.5488
0.2633,0.2633,0.5488,0.5488
0.2633,0.2314,0.5488,0.5197
0.2314,0.2026,0.5197,0.4868
0.2026,0.1759,0.4868,0.4517
0.1759,0.1531,0.4517,0.4144
0.3834,0.3969,0.6028,0.5942
0.3969,0.4105,0.5942,0.5854
0.4105,0.4224,0.5854,0.5776
0.4224,0.4285,0.5776,0.5737
0.4285,0.4335,0.5737,0.5709
0.4335,0.4358,0.5709,0.5694
0.4358,0.4352,0.5694,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4352,0.5666,0.5666
0.4352,0.4147,0.5666,0.5481
0.4147,0.3885,0.5481,0.531
0.3885,0.3572,0.531,0.5129
0.3572,0.3224,0.5129,0.4932
0.3224,0.2927,0.4932,0.4751
0.2927,0.2662,0.4751,0.4542
0.2662,0.2662,0.4542,0.4542
0.2662,0.2368,0.4542,0.4229
0.2368,0.2124,0.4229,0.3889
0.2124,0.1924,0.3889,0.3527
0.1924,0.1759,0.3527,0.3138
0.1759,0.1642,0.3138,0.2739
0.1642,0.1642,0.2739,0.2739
0.1642,0.1599,0.2739,0.2461
0.1599,0.1607,0.2461,0.2214
0.1607,0.1607,0.2214,0.2214
0.1607,0.1653,0.2214,0.2061
0.1653,0.1653,0.2061,0.2061
0.2218,0.2661,0.8195,0.818
0.2661,0.3105,0.818,0.8166
0.3105,0.3548,0.8166,0.8145
0.3548,0.3991,0.8145,0.8112
0.3991,0.4433,0.8112,0.8068
0.4433,0.4874,0.8068,0.8013
0.3538,0.3178,0.5482,0.5305
0.3178,0.2847,0.5305,0.5113
0.2847,0.2513,0.5113,0.4838
0.2513,0.2218,0.4838,0.4517
0.3458,0.3138,0.4651,0.4442
0.3138,0.2887,0.4442,0.4261
0.2887,0.2681,0.4261,0.4064
0.2681,0.2681,0.4064,0.4064
0.2681,0.247,0.4064,0.3772
0.247,0.2322,0.3772,0.3473
0.2322,0.2218,0.3473,0.3138
0.2218,0.2218,0.3138,0.3138
0.2218,0.2189,0.3138,0.2908
0.2189,0.2189,0.2908,0.2908
0.2189,0.22,0.2908,0.2753
0.22,0.2245,0.2753,0.2639
0.2245,0.2324,0.2639,0.2561
0.2324,0.2438,0.2561,0.2522
0.2438,0.259,0.2522,0.2522
0.259,0.2784,0.2522,0.2566
0.2784,0.3026,0.2566,0.2661
0.3026,0.3264,0.2661,0.2753
0.2678,0.3114,0.7276,0.7239
0.3114,0.3557,0.7239,0.7214
0.3557,0.4001,0.7214,0.7185
0.4001,0.4444,0.7185,0.7152
0.4444,0.4885,0.7152,0.7109
0.4885,0.5325,0.7109,0.7051
0.5325,0.5752,0.7051,0.6981
0.5752,0.5752,0.6981,0.6981
0.5752,0.5976,0.6981,0.6938
0.2653,0.2678,0.3293,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2678,0.3138,0.3138
0.2678,0.2746,0.3138,0.3029
0.2746,0.2746,0.3029,0.3029
0.2746,0.2843,0.3029,0.2974
0.2843,0.2993,0.2974,0.2964
0.2993,0.316,0.2964,0.2986
0.316,0.359,0.2986,0.3057
0.359,0.4009,0.3057,0.3145
0.4009,0.4435,0.3145,0.3245
0.3138,0.3509,0.6816,0.6774
0.3509,0.3903,0.6774,0.6738
0.3903,0.4327,0.6738,0.6708
0.4327,0.4762,0.6708,0.6674
0.4762,0.5185,0.6674,0.6625
0.5185,0.5589,0.6625,0.656
0.5589,0.5589,0.656,0.656
0.3461,0.3313,0.4199,0.4042
0.3313,0.3206,0.4042,0.3899
0.3206,0.3141,0.3899,0.3777
0.3141,0.3119,0.3777,0.368
0.3119,0.3138,0.368,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3138,0.3598,0.3598
0.3138,0.3211,0.3598,0.3537
0.3211,0.3344,0.3537,0.3503
0.3344,0.3525,0.3503,0.3498
0.3525,0.3762,0.3498,0.352
0.3762,0.4064,0.352,0.3571
0.4064,0.4424,0.3571,0.3648
0.4424,0.4823,0.3648,0.3731
0.4823,0.526,0.3731,0.3807
0.3371,0.3598,0.6424,0.6356
0.3598,0.3859,0.6356,0.6295
0.3859,0.4185,0.6295,0.6246
0.4185,0.4528,0.6246,0.6213
0.4528,0.4919,0.6213,0.617
0.4919,0.5261,0.617,0.6115
0.5261,0.5548,0.6115,0.6052
0.5548,0.5548,0.6052,0.6052
0.5548,0.5663,0.6052,0.602
0.5663,0.5663,0.602,0.602
0.3848,0.3931,0.4088,0.4064
0.3931,0.4057,0.4064,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4057,0.4057,0.4057
0.4057,0.4225,0.4057,0.4073
0.4225,0.4454,0.4073,0.411
0.4454,0.4727,0.411,0.4156
0.4727,0.5166,0.4156,0.4219
0.5166,0.5607,0.4219,0.4272
0.5607,0.5607,0.4272,0.4272
0.5607,0.5607,0.4272,0.4272
0.4208,0.4176,0.5207,0.5091
0.4176,0.4146,0.5091,0.4977
0.4146,0.4118,0.4977,0.4863
0.4118,0.4093,0.4863,0.4748
0.4093,0.4072,0.4748,0.4633
0.4072,0.4057,0.4633,0.4517
0.4057,0.4063,0.4517,0.4405
0.4063,0.4063,0.4405,0.4405
0.4063,0.4103,0.4405,0.4325
0.4103,0.4103,0.4325,0.4325
0.4103,0.4178,0.4325,0.4291
0.4178,0.4178,0.4291,0.4291
0.4354,0.4354,0.4508,0.4508
0.4354,0.4354,0.4508,0.4508
0.4354,0.4517,0.4508,0.4517
0.4517,0.4517,0.4517,0.4517
0.4517,0.4906,0.4517,0.4542
0.4906,0.5242,0.4542,0.4567
0.5242,0.5514,0.4567,0.459
0.5514,0.5514,0.459,0.459
0.5514,0.5607,0.459,0.4599
0.5607,0.5607,0.4599,0.4599
0.5607,0.5663,0.4599,0.4608
0.5663,0.5663,0.4608,0.4608
0.517,0.4977,0.5474,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4977,0.5437,0.5437
0.4977,0.4863,0.5437,0.5403
0.4863,0.4793,0.5403,0.537
0.4793,0.4758,0.537,0.5336
0.4758,0.4752,0.5336,0.5301
0.4752,0.477,0.5301,0.5266
0.477,0.48,0.5266,0.5236
0.48,0.4836,0.5236,0.521


==> tikz_img/data/disease/disease_segments_deg_3_eq_invariance_monotone.csv <==
x1,x2,y1,y2
0.0044,0.0042,0.061,0.0626
0.0042,0.004,0.0626,0.064
0.004,0.0036,0.064,0.0653
0.0036,0.0031,0.0653,0.0661
0.0031,0.0024,0.0661,0.0665
0.0024,0.0012,0.0665,0.0662
0.0012,-7e-4,0.0662,0.0648
-7e-4,-0.0037,0.0648,0.0616
-0.0037,-0.0081,0.0616,0.0561
-0.0081,-0.0143,0.0561,0.0476
-0.0143,-0.0219,0.0476,0.0365
-0.0219,-0.0315,0.0365,0.0218
-0.0315,-0.0445,0.0218,9e-4
-0.0445,-0.0614,9e-4,-0.0278
-0.0614,-0.0803,-0.0278,-0.0619
-0.0803,-0.1,-0.0619,-0.1
0.0115,0.0088,-0.0247,-0.0204
0.0088,0.0054,-0.0204,-0.0188
0.0054,9e-4,-0.0188,-0.0204
9e-4,-0.0049,-0.0204,-0.0254
-0.0049,-0.0126,-0.0254,-0.0343
-0.0126,-0.0228,-0.0343,-0.0486
-0.0228,-0.037,-0.0486,-0.0707
-0.037,-0.054,-0.0707,-0.1
0.0379,0.0379,-0.1,-0.1
0.0379,0.0434,-0.1,-0.0564
0.0434,0.0533,-0.0564,-0.0158
0.0533,0.0672,-0.0158,0.0259
0.0672,0.0833,0.0259,0.067
0.0833,0.1008,0.067,0.1075
0.1008,0.1199,0.1075,0.1473
0.1199,0.1407,0.1473,0.1862
0.1407,0.1635,0.1862,0.2238
0.1635,0.1877,0.2238,0.2604
0.1877,0.213,0.2604,0.2962
0.213,0.2396,0.2962,0.3303
0.2396,0.2677,0.3303,0.3618
0.2677,0.2978,0.3618,0.391
0.2978,0.33,0.391,0.4182
0.33,0.3627,0.4182,0.4422
0.3627,0.3627,0.4422,0.4422
0.3627,0.3888,0.4422,0.4586
0.3888,0.4127,0.4586,0.4712
0.4127,0.4359,0.4712,0.4817
0.4359,0.4359,0.4817,0.4817
0.4359,0.4519,0.4817,0.488
0.4519,0.4641,0.488,0.4925
0.4641,0.4748,0.4925,0.496
0.4748,0.4834,0.496,0.4986
0.4834,0.4894,0.4986,0.5003
0.4894,0.4938,0.5003,0.5014
0.4938,0.4968,0.5014,0.5022
0.4968,0.499,0.5022,0.5027
0.499,0.5006,0.5027,0.503
0.5006,0.5016,0.503,0.5032
0.5016,0.5024,0.5032,0.5034
0.5024,0.5029,0.5034,0.5035
0.5029,0.5033,0.5035,0.5036
0.5033,0.5036,0.5036,0.5036
0.5036,0.5038,0.5036,0.5037
0.5038,0.5039,0.5037,0.5037
0.5039,0.504,0.5037,0.5037
0.504,0.5041,0.5037,0.5037
0.5041,0.5041,0.5037,0.5037
0.5041,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.5042,0.5042,0.5037,0.5037
0.0839,0.0902,-0.1,-0.0562
0.0902,0.0996,-0.0562,-0.0131
0.0996,0.112,-0.0131,0.0293
0.112,0.1266,0.0293,0.0711
0.1299,0.1364,-0.1,-0.0562
0.1364,0.1454,-0.0562,-0.0129
0.1454,0.1571,-0.0129,0.0299
0.1571,0.1708,0.0299,0.0721
0.1708,0.1856,0.0721,0.1138
0.1856,0.2013,0.1138,0.155
0.2013,0.2182,0.155,0.1957
0.2182,0.2363,0.1957,0.2357
0.2363,0.2559,0.2357,0.2748
0.2559,0.2775,0.2748,0.3128
0.2775,0.3014,0.3128,0.3487
0.3014,0.3271,0.3487,0.3821
0.3271,0.3544,0.3821,0.4131
0.2218,0.2252,-0.1,-0.0558
0.2252,0.2304,-0.0558,-0.012
0.2304,0.2376,-0.012,0.0317
0.2376,0.2464,0.0317,0.075
0.2464,0.2564,0.075,0.118
0.2564,0.268,0.118,0.1607
0.268,0.2811,0.1607,0.2029
0.2811,0.2958,0.2029,0.2445
0.2958,0.3121,0.2445,0.2855
0.3121,0.3299,0.2855,0.3252
0.3299,0.3493,0.3252,0.3627
0.3138,0.3135,-0.1,-0.0557
0.3135,0.3148,-0.0557,-0.0114
0.3148,0.318,-0.0114,0.0328
0.318,0.3226,0.0328,0.0768
0.3226,0.3283,0.0768,0.1207
0.3283,0.3352,0.1207,0.1643
0.3352,0.3433,0.1643,0.2075
0.3433,0.3526,0.2075,0.2504
0.3526,0.3632,0.2504,0.2927
0.3632,0.3755,0.2927,0.334
0.3755,0.39,0.334,0.3736
0.39,0.4077,0.3736,0.4115
0.4077,0.4077,0.4115,0.4115
0.3598,0.357,-0.1,-0.0558
0.357,0.3557,-0.0558,-0.0116
0.3557,0.3562,-0.0116,0.0326
0.3562,0.3582,0.0326,0.0768
0.3582,0.3612,0.0768,0.1208
0.3612,0.3656,0.1208,0.1647
0.4057,0.4008,-0.1,-0.0559
0.4008,0.3973,-0.0559,-0.0118
0.3973,0.3954,-0.0118,0.0324
0.3954,0.3949,0.0324,0.0767
0.3949,0.3955,0.0767,0.1209
0.3955,0.3973,0.1209,0.165
0.3973,0.4003,0.165,0.2091
0.4003,0.4043,0.2091,0.2529
0.4043,0.4097,0.2529,0.2965
0.4517,0.4447,-0.1,-0.0562
0.4447,0.4391,-0.0562,-0.0122
0.4391,0.4351,-0.0122,0.032
0.4351,0.4323,0.032,0.0764
0.4323,0.4306,0.0764,0.1208
0.4306,0.43,0.1208,0.1652
0.43,0.4305,0.1652,0.2095
0.4305,0.4319,0.2095,0.2539
0.4319,0.4345,0.2539,0.2982
0.4345,0.4386,0.2982,0.3421
0.4386,0.4447,0.3421,0.3849
0.4447,0.4534,0.3849,0.4257
0.4534,0.4534,0.4257,0.4257
0.4534,0.4589,0.4257,0.4446
0.4589,0.4648,0.4446,0.46
0.4648,0.4701,0.46,0.4709
0.5437,0.5324,-0.1,-0.0571
0.5324,0.5222,-0.0571,-0.014
0.5222,0.5132,-0.014,0.0294
0.5132,0.5054,0.0294,0.0729
0.5054,0.4983,0.0729,0.1165
0.4983,0.4922,0.1165,0.1602
0.4922,0.4869,0.1602,0.2039
0.4869,0.4822,0.2039,0.2476
0.4822,0.4783,0.2476,0.2911
0.4783,0.4755,0.2911,0.3342
0.6356,0.6207,-0.1,-0.0582
0.6207,0.6067,-0.0582,-0.0161
0.6067,0.5935,-0.0161,0.0262
0.5935,0.5812,0.0262,0.0688
0.5812,0.5694,0.0688,0.1116
0.5694,0.5582,0.1116,0.1546
0.5582,0.5474,0.1546,0.1976
0.5474,0.5371,0.1976,0.2405
0.5371,0.5271,0.2405,0.2832
0.6816,0.6651,-0.1,-0.0588
0.6651,0.6493,-0.0588,-0.0173
0.6493,0.6343,-0.0173,0.0244
0.6343,0.6199,0.0244,0.0663
0.7276,0.7098,-0.1,-0.0593
0.7098,0.6924,-0.0593,-0.0184
0.6924,0.6756,-0.0184,0.0227
0.6756,0.6593,0.0227,0.0639
0.8195,0.7997,-0.1,-0.0602
0.7997,0.7802,-0.0602,-0.0204
0.7802,0.7609,-0.0204,0.0196
0.7609,0.7417,0.0196,0.0597
0.7417,0.7225,0.0597,0.0997
0.7225,0.7031,0.0997,0.1396
0.7031,0.6835,0.1396,0.1794
0.6835,0.6637,0.1794,0.2189
0.6637,0.6437,0.2189,0.2581
0.6437,0.6233,0.2581,0.2971
0.6233,0.6025,0.2971,0.3355
0.6025,0.5813,0.3355,0.3735
0.5813,0.5594,0.3735,0.4109
0.5594,0.5594,0.4109,0.4109
0.5594,0.5425,0.4109,0.4384
0.5425,0.5425,0.4384,0.4384
0.5425,0.5325,0.4384,0.4546
0.5325,0.5247,0.4546,0.4672
0.9115,0.891,-0.1,-0.0606
0.891,0.8703,-0.0606,-0.0212
0.8703,0.8495,-0.0212,0.018
0.8495,0.8282,0.018,0.0571
0.8282,0.8067,0.0571,0.0958
0.8067,0.7847,0.0958,0.1344
0.7847,0.7624,0.1344,0.1727
0.7624,0.7395,0.1727,0.2106
0.7395,0.7157,0.2106,0.2479
0.7157,0.691,0.2479,0.2846
0.691,0.6656,0.2846,0.3205
0.6656,0.6397,0.3205,0.3554
0.6397,0.6133,0.3554,0.3893
0.6133,0.5856,0.3893,0.4224
0.5856,0.5856,0.4224,0.4224
1.0034,0.9834,-0.1,-0.0604
0.9834,0.9628,-0.0604,-0.021
0.9628,0.9416,-0.021,0.0181
0.9416,0.9202,0.0181,0.057
0.9202,0.898,0.057,0.0955
0.898,0.875,0.0955,0.1334
0.875,0.8509,0.1334,0.1707
0.8509,0.8255,0.1707,0.2071
0.8255,0.7991,0.2071,0.2426
0.7991,0.7717,0.2426,0.2773
0.7717,0.7432,0.2773,0.311
0.7432,0.7134,0.311,0.3434
0.7134,0.6827,0.3434,0.3742
1.0954,1.0776,-0.1,-0.0593
1.0776,1.0594,-0.0593,-0.0188
1.0594,1.0407,-0.0188,0.0215
1.0407,1.0212,0.0215,0.0613
1.0212,1.0004,0.0613,0.1005
1.0004,0.978,0.1005,0.1388
0.978,0.954,0.1388,0.1761
0.954,0.9284,0.1761,0.2124
0.9284,0.9014,0.2124,0.2474
0.9014,0.8725,0.2474,0.281
0.8725,0.8417,0.281,0.3128
0.8417,0.8093,0.3128,0.3426
0.8093,0.7757,0.3426,0.3707
0.7757,0.7409,0.3707,0.397
0.7409,0.7044,0.397,0.4211
0.7044,0.6669,0.4211,0.443
0.6669,0.6308,0.443,0.4621
0.6308,0.598,0.4621,0.4775
0.598,0.5708,0.4775,0.4883
0.5708,0.5708,0.4883,0.4883
0.5708,0.5545,0.4883,0.4939
0.5545,0.5419,0.4939,0.4976
0.5419,0.5319,0.4976,0.5002
0.5319,0.5237,0.5002,0.5019
-0.1,-0.0698,1.0954,1.0629
-0.0698,-0.0397,1.0629,1.0305
-0.0397,-0.0094,1.0305,0.9981
-0.0094,0.021,0.9981,0.9659
0.021,0.0517,0.9659,0.9339
0.0517,0.0826,0.9339,0.9019
0.0826,0.1135,0.9019,0.87
0.1135,0.1445,0.87,0.8382
0.1445,0.1758,0.8382,0.8067
0.1758,0.2072,0.8067,0.7753
0.2072,0.2387,0.7753,0.7439
0.2387,0.2701,0.7439,0.7125
0.2701,0.3019,0.7125,0.6815
0.3019,0.3337,0.6815,0.651
0.3337,0.3652,0.651,0.6206
0.3652,0.3969,0.6206,0.5904
0.3969,0.4285,0.5904,0.5613
0.4285,0.4285,0.5613,0.5613
0.4285,0.4451,0.5613,0.5466
0.4451,0.4592,0.5466,0.5347
0.4592,0.47,0.5347,0.5259
-0.1,-0.0714,1.0494,1.0156
-0.0714,-0.043,1.0156,0.9817
-0.043,-0.0146,0.9817,0.9478
-0.0146,0.0143,0.9478,0.9144
0.0143,0.0439,0.9144,0.8813
0.0439,0.0737,0.8813,0.8484
0.0737,0.1036,0.8484,0.8156
0.1036,0.134,0.8156,0.7833
0.134,0.1654,0.7833,0.7519
0.1654,0.1974,0.7519,0.7211
0.1974,0.2295,0.7211,0.6904
0.2295,0.2622,0.6904,0.6606
-0.1,-0.0759,0.9575,0.9204
-0.0759,-0.0521,0.9204,0.8834
-0.0521,-0.0285,0.8834,0.8465
-0.0285,-0.0046,0.8465,0.8098
-0.0046,0.0206,0.8098,0.7739
0.0206,0.0475,0.7739,0.7388
0.0475,0.0754,0.7388,0.7044
0.0754,0.1046,0.7044,0.6713
0.1046,0.1359,0.6713,0.6403
0.1359,0.17,0.6403,0.6124
0.17,0.2063,0.6124,0.5873
0.2063,0.2442,0.5873,0.5647
0.2442,0.2832,0.5647,0.5461
0.2832,0.3219,0.5461,0.5317
0.3219,0.3588,0.5317,0.5207
0.3588,0.3926,0.5207,0.5127
0.3926,0.4228,0.5127,0.5077
0.4228,0.4228,0.5077,0.5077
-0.1,-0.0787,0.9115,0.8729
-0.0787,-0.0583,0.8729,0.8341
-0.0583,-0.0384,0.8341,0.7953
-0.0384,-0.0183,0.7953,0.757
-0.0183,0.0027,0.757,0.7194
0.0027,0.0256,0.7194,0.6824
0.0256,0.0515,0.6824,0.6467
0.0515,0.0797,0.6467,0.613
0.0797,0.1108,0.613,0.5823
0.1108,0.1455,0.5823,0.5564
0.1455,0.18,0.5564,0.538
-0.1,-0.0866,0.8195,0.7777
-0.0866,-0.0752,0.7777,0.7359
-0.0752,-0.0664,0.7359,0.6939
-0.0664,-0.0604,0.6939,0.6521
-0.0604,-0.0571,0.6521,0.6109
-0.0571,-0.0579,0.6109,0.5701
-0.0579,-0.0638,0.5701,0.53
-0.0638,-0.075,0.53,0.4909
-0.075,-0.0928,0.4909,0.4528
-0.0913,-0.0847,0.7449,0.7019
-0.0847,-0.0819,0.7019,0.6589
-0.0819,-0.0829,0.6589,0.6212
-0.0829,-0.0879,0.6212,0.5852
-0.0879,-0.1,0.5852,0.5437
-0.0307,-0.0288,0.5561,0.5175
-0.0288,-0.0292,0.5175,0.481
-0.0292,-0.0331,0.481,0.447
-0.0331,-0.0418,0.447,0.4137
-0.0418,-0.0553,0.4137,0.3815
-0.0553,-0.0749,0.3815,0.3479
-0.0749,-0.1,0.3479,0.3138
-0.0143,-0.0133,0.4639,0.4293
-0.0133,-0.0147,0.4293,0.3968
-0.0147,-0.0184,0.3968,0.3665
-0.0184,-0.0249,0.3665,0.3403
-0.0249,-0.0359,0.3403,0.3139
-0.0359,-0.0528,0.3139,0.2855
-0.0528,-0.0745,0.2855,0.2551
-0.0745,-0.1,0.2551,0.2218
-0.0045,-0.0049,0.3355,0.3132
-0.0049,-0.0067,0.3132,0.2934
-0.0067,-0.0104,0.2934,0.2748
-0.0104,-0.0166,0.2748,0.2563
-0.0166,-0.0258,0.2563,0.2371
-0.0258,-0.0385,0.2371,0.2161
-0.0385,-0.055,0.2161,0.1921
-0.055,-0.0758,0.1921,0.1636
-0.0758,-0.1,0.1636,0.1299
-0.0031,-0.005,0.197,0.1894
-0.005,-0.0081,0.1894,0.1812
-0.0081,-0.0131,0.1812,0.1715
-0.0131,-0.0199,0.1715,0.1604
-0.0199,-0.0293,0.1604,0.1465
-0.0293,-0.0418,0.1465,0.1282
-0.0418,-0.0581,0.1282,0.104
-0.0581,-0.078,0.104,0.0735
-0.078,-0.1,0.0735,0.0379
-0.054,-0.0225,1.0954,1.0642
-0.0225,0.0091,1.0642,1.0332
0.0091,0.0411,1.0332,1.0023
0.0411,0.0729,1.0023,0.9714
0.0729,0.1045,0.9714,0.9402
0.1045,0.1362,0.9402,0.909
0.1362,0.168,0.909,0.878
0.168,0.1996,0.878,0.8467
0.1996,0.2307,0.8467,0.815
0.2307,0.2616,0.815,0.7831
0.2616,0.2925,0.7831,0.7511
0.2925,0.323,0.7511,0.7189
0.323,0.3526,0.7189,0.6861
1.0954,1.0778,-0.008,0.0327
1.0778,1.0594,0.0327,0.0731
1.0594,1.0399,0.0731,0.1129
1.0399,1.0188,0.1129,0.1519
1.0188,0.9959,0.1519,0.1899
0.9959,0.9707,0.1899,0.2262
0.9707,0.9433,0.2262,0.261
0.9433,0.9139,0.261,0.2942
0.9139,0.8827,0.2942,0.3256
0.8827,0.8496,0.3256,0.3545
-0.008,0.0246,1.0954,1.0654
0.0246,0.0574,1.0654,1.0354
0.0574,0.09,1.0354,1.0053
0.09,0.1224,1.0053,0.9748
0.1224,0.1546,0.9748,0.9442
0.1546,0.1867,0.9442,0.9135
-0.008,0.0109,0.6816,0.6436
0.0109,0.0339,0.6436,0.6068
0.0339,0.061,0.6068,0.5721
0.061,0.0914,0.5721,0.5416
0.0914,0.1232,0.5416,0.5193
0.1232,0.1538,0.5193,0.5053
0.1538,0.1851,0.5053,0.4962
0.1851,0.2229,0.4962,0.4894
0.2229,0.2632,0.4894,0.4859
0.2632,0.3028,0.4859,0.4857
1.0954,1.077,0.0839,0.1243
1.077,1.0573,0.1243,0.1641
1.0573,1.0359,0.1641,0.2028
1.0359,1.0122,0.2028,0.2401
1.0122,0.9858,0.2401,0.2755
0.9858,0.9565,0.2755,0.3086
0.9565,0.9249,0.3086,0.3396
0.9249,0.8915,0.3396,0.3682
0.8915,0.8561,0.3682,0.394
0.8561,0.8185,0.394,0.4169
0.8185,0.7794,0.4169,0.4373
0.7794,0.7396,0.4373,0.4552
1.0954,1.0754,0.1759,0.2154
1.0754,1.0533,0.2154,0.2537
1.0533,1.0286,0.2537,0.2903
1.0286,1.001,0.2903,0.3247
1.001,0.9702,0.3247,0.356
0.9702,0.9365,0.356,0.3844
0.9365,0.9007,0.3844,0.41
0.9007,0.8626,0.41,0.4323
0.8626,0.8227,0.4323,0.4511
1.0954,1.0726,0.2678,0.3058
1.0726,1.0471,0.3058,0.3417
1.0471,1.0185,0.3417,0.3749
1.0185,0.9863,0.3749,0.4046
0.9863,0.9505,0.4046,0.4304
0.9505,0.9123,0.4304,0.4525
1.0954,1.0692,0.3598,0.3952
1.0692,1.0396,0.3952,0.4275
1.0396,1.0064,0.4275,0.4559
1.0064,0.9696,0.4559,0.4794
0.9696,0.9322,0.4794,0.4974
0.9322,0.8914,0.4974,0.5123
0.8914,0.8494,0.5123,0.5227
0.8494,0.8068,0.5227,0.529
0.8068,0.7642,0.529,0.532
0.7642,0.7222,0.532,0.5321
0.7222,0.6815,0.5321,0.5298
0.6815,0.6436,0.5298,0.526
0.6436,0.6097,0.526,0.5217
1.0954,1.0656,0.4517,0.484
1.0656,1.0324,0.484,0.512
1.0324,0.9959,0.512,0.5344
0.9959,0.9594,0.5344,0.5495
0.9594,0.9223,0.5495,0.5596
1.0954,1.0641,0.4977,0.5283
1.0641,1.0292,0.5283,0.5538
1.0292,0.9936,0.5538,0.5718
0.9936,0.9575,0.5718,0.5834
0.9575,0.9197,0.5834,0.5905
0.9197,0.8766,0.5905,0.5936
0.8766,0.8334,0.5936,0.5914
0.8334,0.7907,0.5914,0.5853
0.7907,0.7487,0.5853,0.5766
1.0954,1.0618,0.5897,0.6173
1.0618,1.0259,0.6173,0.6384
1.0259,0.9911,0.6384,0.6509
0.9911,0.9573,0.6509,0.6566
0.9573,0.923,0.6566,0.6575
0.923,0.884,0.6575,0.6537
0.884,0.8446,0.6537,0.6449
0.8446,0.8043,0.6449,0.6319
0.8043,0.7657,0.6319,0.6168
1.0954,1.0614,0.6356,0.6624
1.0614,1.0273,0.6624,0.6807
1.0273,0.9944,0.6807,0.6907
0.9944,0.9621,0.6907,0.694
0.9621,0.9303,0.694,0.6925
0.9303,0.8935,0.6925,0.6862
0.8935,0.8559,0.6862,0.6749
0.8559,0.8165,0.6749,0.6588
1.0954,1.0612,0.6816,0.7076
1.0612,1.0281,0.7076,0.7244
1.0281,0.9954,0.7244,0.7333
0.9954,0.9641,0.7333,0.7348
0.9641,0.9349,0.7348,0.7313
0.9349,0.9021,0.7313,0.723
0.9021,0.8676,0.723,0.7095
1.0954,1.0624,0.7276,0.7543
1.0624,1.0297,0.7543,0.7719
1.0297,0.9996,0.7719,0.78
0.9996,0.9709,0.78,0.7805
0.9709,0.9445,0.7805,0.7758
0.9445,0.9159,0.7758,0.7664
0.9159,0.8856,0.7664,0.752
1.0954,1.0642,0.7736,0.8016
1.0642,1.0642,0.8016,0.8016
1.0642,1.0387,0.8016,0.8175
1.0387,1.0112,0.8175,0.8271
1.0112,0.985,0.8271,0.8287
0.985,0.9601,0.8287,0.824
0.9601,0.9362,0.824,0.815
0.9362,0.9103,0.815,0.8014
1.0954,1.0671,0.8195,0.8495
1.0671,1.04,0.8495,0.8715
1.04,1.0153,0.8715,0.8841
1.0153,1.0153,0.8841,0.8841
1.0153,0.9963,0.8841,0.8873
0.9963,0.975,0.8873,0.8839
0.975,0.9556,0.8839,0.8754
0.9556,0.9349,0.8754,0.8622
0.9349,0.911,0.8622,0.843
0.911,0.8813,0.843,0.8155
1.0954,1.0734,0.8655,0.8991
1.0734,1.0542,0.8991,0.9288
1.0542,1.0381,0.9288,0.954
1.0381,1.0381,0.954,0.954
1.0381,1.0279,0.954,0.9709
1.0279,1.0213,0.9709,0.9851
1.0213,1.0191,0.9851,0.9963
1.0191,1.0207,0.9963,1.0094
1.0207,1.0273,1.0094,1.0259
1.0273,1.0386,1.0259,1.0464
1.0386,1.0543,1.0464,1.0721
0.9307,0.9538,1.0927,1.0746
0.9538,0.9697,1.0746,1.0639
0.9697,0.9834,1.0639,1.0577
0.9834,0.9834,1.0577,1.0577
0.9834,0.9991,1.0577,1.0567
0.9991,1.0148,1.0567,1.063
1.0148,1.0318,1.063,1.0765
1.0318,1.0494,1.0765,1.0954
1.0494,1.0494,1.0954,1.0954
0.8655,0.8915,1.0954,1.0618
0.8915,0.9121,1.0618,1.028
0.9121,0.9121,1.028,1.028
0.9121,0.9213,1.028,1.0035
0.9213,0.9213,1.0035,1.0035
0.9213,0.9244,1.0035,0.9812
0.9244,0.9219,0.9812,0.9573
0.9219,0.9155,0.9573,0.9339
0.9155,0.9044,0.9339,0.9068
0.9044,0.8873,0.9068,0.8745
0.8195,0.8439,1.0954,1.0592
0.8439,0.8631,1.0592,1.0217
0.8631,0.8631,1.0217,1.0217
0.8631,0.8727,1.0217,0.9916
0.8727,0.8763,0.9916,0.9591
0.8763,0.8742,0.9591,0.9304
0.8742,0.8677,0.9304,0.9001
0.7736,0.7984,1.0954,1.0591
0.7984,0.8184,1.0591,1.0208
0.8184,0.8184,1.0208,1.0208
0.8184,0.8294,1.0208,0.9882
0.8294,0.8349,0.9882,0.9536
0.8349,0.8349,0.9536,0.9202
0.8349,0.8298,0.9202,0.8851
0.8298,0.8198,0.8851,0.8503
0.8198,0.8053,0.8503,0.8147
0.8053,0.7864,0.8147,0.7772
0.7864,0.7655,0.7772,0.7416
0.7655,0.742,0.7416,0.707
0.742,0.7164,0.707,0.6733
0.7164,0.69,0.6733,0.6416
0.69,0.6629,0.6416,0.6122
0.6629,0.6346,0.6122,0.5851
0.6816,0.7076,1.0954,1.0596
0.7076,0.7303,1.0596,1.0221
0.7303,0.7486,1.0221,0.9824
0.7486,0.761,0.9824,0.941
0.761,0.7669,0.941,0.9011
0.7669,0.7669,0.9011,0.8622
0.7669,0.7615,0.8622,0.8252
0.5897,0.6177,1.0954,1.0611
0.6177,0.6434,1.0611,1.0253
0.6434,0.6658,1.0253,0.9874
0.6658,0.6839,0.9874,0.9473
0.6839,0.6971,0.9473,0.9054
0.6971,0.7047,0.9054,0.8625
0.7047,0.706,0.8625,0.8212
0.706,0.7024,0.8212,0.7816
0.7024,0.6935,0.7816,0.7394
0.6935,0.6797,0.7394,0.6991
0.6797,0.6628,0.6991,0.6623
0.6628,0.6435,0.6623,0.6278
0.4977,0.5276,1.0954,1.0627
0.5276,0.5558,1.0627,1.0285
0.5558,0.5817,1.0285,0.9926
0.5817,0.6045,0.9926,0.9548
0.6045,0.624,0.9548,0.9153
0.624,0.6394,0.9153,0.8745
0.6394,0.6494,0.8745,0.8322
0.6494,0.654,0.8322,0.7914
0.654,0.6539,0.7914,0.749
0.6539,0.6482,0.749,0.7073
0.6482,0.6385,0.7073,0.67
0.4517,0.4825,1.0954,1.0634
0.4825,0.5118,1.0634,1.0302
0.5118,0.5392,1.0302,0.9954
0.5392,0.564,0.9954,0.9587
0.564,0.5858,0.9587,0.9203
0.5858,0.6044,0.9203,0.8804
0.3598,0.392,1.0954,1.0648
0.392,0.4231,1.0648,1.0332
0.4231,0.4529,1.0332,1.0004
0.4529,0.4809,1.0004,0.966
0.4809,0.5068,0.966,0.9301
0.5068,0.5304,0.9301,0.8927
0.5304,0.5509,0.8927,0.8537
0.5509,0.5677,0.8537,0.8128
0.5677,0.5804,0.8128,0.7707
0.5804,0.5884,0.7707,0.7281
0.5884,0.5909,0.7281,0.6854
0.5909,0.5883,0.6854,0.6457
0.5883,0.5804,0.6457,0.6061
0.5804,0.5804,0.6061,0.6061
0.5804,0.5703,0.6061,0.5774
0.5703,0.5703,0.5774,0.5774
0.5703,0.5607,0.5774,0.5579
0.5607,0.5607,0.5579,0.5579
0.5607,0.5524,0.5579,0.5444
0.5524,0.5454,0.5444,0.5348
0.5454,0.538,0.5348,0.5263
0.3138,0.3466,1.0954,1.0654
0.3466,0.3785,1.0654,1.0346
0.3785,0.4092,1.0346,1.0026
0.4092,0.4385,1.0026,0.9692
0.4385,0.466,0.9692,0.9344
0.2678,0.3011,1.0954,1.0659
0.3011,0.3336,1.0659,1.0357
0.3336,0.3652,1.0357,1.0045
0.3652,0.3954,1.0045,0.9721
0.3954,0.4243,0.9721,0.9384
0.2218,0.2554,1.0954,1.0662
0.2554,0.2884,1.0662,1.0365
0.2884,0.3206,1.0365,1.006
0.3206,0.3518,1.006,0.9744
0.3518,0.3817,0.9744,0.9416
0.3817,0.4105,0.9416,0.9078
0.4105,0.4377,0.9078,0.8728
0.4377,0.4627,0.8728,0.8362
0.4627,0.4852,0.8362,0.7983
0.4852,0.505,0.7983,0.7592
0.505,0.5214,0.7592,0.7188
0.5214,0.5334,0.7188,0.6774
0.5334,0.541,0.6774,0.6358
0.541,0.5428,0.6358,0.5951
0.5428,0.5428,0.5951,0.5951
0.5428,0.5399,0.5951,0.5682
0.5399,0.5399,0.5682,0.5682
0.1759,0.2097,1.0954,1.0665
0.2097,0.2429,1.0665,1.0371
0.2429,0.2756,1.0371,1.007
0.2756,0.3075,1.007,0.9761
0.1299,0.1637,1.0954,1.0666
0.1637,0.1973,1.0666,1.0375
0.1973,0.2303,1.0375,1.0077
0.2303,0.2625,1.0077,0.9772
0.0839,0.1175,1.0954,1.0663
0.1175,0.151,1.0663,1.0371
0.151,0.1842,1.0371,1.0076
0.1842,0.2168,1.0076,0.9774
0.0379,0.0666,0.8195,0.7856
0.0666,0.0958,0.7856,0.7523
0.0958,0.1259,0.7523,0.7198
0.1259,0.1574,0.7198,0.6886
0.1574,0.1903,0.6886,0.659
0.1903,0.2244,0.659,0.6309
0.2244,0.2596,0.6309,0.6045
0.2596,0.2966,0.6045,0.5804
0.0219,0.0379,0.5205,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0379,0.4977,0.4977
0.0379,0.0599,0.4977,0.4762
0.0599,0.0851,0.4762,0.4598
0.0851,0.1103,0.4598,0.4505
0.1103,0.137,0.4505,0.4461
0.137,0.1671,0.4461,0.4457
0.1671,0.2013,0.4457,0.4484
0.2013,0.243,0.4484,0.454
0.243,0.2835,0.454,0.4612
0.2835,0.3223,0.4612,0.4689
0.0237,0.0379,0.4692,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0379,0.4517,0.4517
0.0379,0.0576,0.4517,0.4366
0.0576,0.0793,0.4366,0.4266
0.0793,0.1019,0.4266,0.4217
0.1019,0.1277,0.4217,0.4207
0.1277,0.1583,0.4207,0.4238
0.0177,0.0258,0.3747,0.3663
0.0258,0.0379,0.3663,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.0379,0.3598,0.3598
0.0379,0.058,0.3598,0.3564
0.058,0.0769,0.3564,0.3575
0.0769,0.1007,0.3575,0.3627
0.1007,0.1313,0.3627,0.3728
0.0198,0.027,0.2628,0.2639
0.027,0.0379,0.2639,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0379,0.2678,0.2678
0.0379,0.0674,0.2678,0.2846
0.0674,0.0942,0.2846,0.3034
0.0942,0.1282,0.3034,0.3275
0.1282,0.1627,0.3275,0.3508
0.1627,0.1978,0.3508,0.3733
0.1978,0.2332,0.3733,0.3951
0.2332,0.2696,0.3951,0.416
0.0161,0.0208,0.1513,0.1565
0.0208,0.0282,0.1565,0.1648
0.0282,0.0379,0.1648,0.1759
0.0379,0.0379,0.1759,0.1759
0.0379,0.0661,0.1759,0.2087
0.0661,0.0937,0.2087,0.2411
0.0937,0.1224,0.2411,0.273
0.0705,0.0996,0.7472,0.7138
0.0996,0.1299,0.7138,0.6816
0.1299,0.1623,0.6816,0.6516
0.1623,0.1966,0.6516,0.6239
0.9666,0.9719,1.0197,1.0052
0.9719,0.9727,1.0052,0.9943
0.9727,0.971,0.9943,0.9854
0.971,0.9664,0.9854,0.9738
0.9664,0.9664,0.9738,0.9738
0.9664,0.9575,0.9738,0.9575
0.9575,0.9575,0.9575,0.9575
0.9575,0.9364,0.9575,0.9239
0.6189,0.6042,0.1384,0.1801
0.6042,0.5897,0.1801,0.2218
0.5897,0.5751,0.2218,0.2636
0.5751,0.5605,0.2636,0.3054
0.5605,0.546,0.3054,0.3467
0.9162,0.8915,0.149,0.186
0.8915,0.8655,0.186,0.2218
0.8655,0.8378,0.2218,0.2563
0.8378,0.8086,0.2563,0.2896
0.8086,0.7782,0.2896,0.3216
0.3138,0.3439,0.9115,0.8789
0.3439,0.3726,0.8789,0.8451
0.3726,0.3999,0.8451,0.8102
0.3999,0.4258,0.8102,0.7742
0.4258,0.4499,0.7742,0.7371
0.4499,0.4711,0.7371,0.6987
0.4711,0.4892,0.6987,0.6596
0.4892,0.5038,0.6596,0.6207
0.5038,0.5132,0.6207,0.5828
0.5132,0.5132,0.5828,0.5828
0.5132,0.516,0.5828,0.5616
0.516,0.516,0.5616,0.5616
0.516,0.5167,0.5616,0.5468
0.5167,0.5166,0.5468,0.536
0.5166,0.5157,0.536,0.5268
0.2218,0.2533,0.9115,0.8801
0.2533,0.2841,0.8801,0.8481
0.2841,0.3142,0.8481,0.8155
0.3142,0.3436,0.8155,0.7822
0.3436,0.3719,0.7822,0.7481
0.3719,0.3988,0.7481,0.7131
0.3988,0.4245,0.7131,0.677
0.4245,0.4487,0.677,0.6405
0.4487,0.4702,0.6405,0.6041
0.2519,0.2832,0.9292,0.8977
0.2832,0.3138,0.8977,0.8655
0.3138,0.3432,0.8655,0.8323
0.3432,0.3715,0.8323,0.7981
0.861,0.8195,0.4855,0.4977
0.8195,0.7778,0.4977,0.5065
0.7778,0.7362,0.5065,0.5125
0.7362,0.6953,0.5125,0.5154
0.6953,0.6565,0.5154,0.5161
0.6565,0.6211,0.5161,0.5154
0.4977,0.4923,0.3598,0.4004
0.4923,0.4891,0.4004,0.4371
0.4891,0.4891,0.4371,0.4371
0.4891,0.4885,0.4371,0.4534
0.4885,0.4888,0.4534,0.4657
0.8403,0.8065,0.7347,0.7084
0.8065,0.7736,0.7084,0.6816
0.7736,0.7417,0.6816,0.6552
0.7417,0.7102,0.6552,0.6291


==> tikz_img/data/disease/disease_segments_deg_3_no_side_info.csv <==
x1,x2,y1,y2
-0.054,-0.0375,-0.1,-0.0604
-0.0375,-0.0256,-0.0604,-0.0216
-0.0256,-0.0256,-0.0216,-0.0216
-0.0256,-0.0216,-0.0216,0.0076
-0.0216,-0.0216,0.0076,0.0076
-0.0216,-0.0236,0.0076,0.0298
-0.0236,-0.0317,0.0298,0.0493
-0.0317,-0.0429,0.0493,0.0626
-0.0429,-0.058,0.0626,0.0728
-0.058,-0.0776,0.0728,0.0803
-0.008,0.0123,-0.1,-0.0612
0.0123,0.0305,-0.0612,-0.022
0.0305,0.0449,-0.022,0.0188
0.0449,0.0449,0.0188,0.0188
0.0449,0.0508,0.0188,0.0486
0.0508,0.0508,0.0486,0.0486
0.0508,0.0513,0.0486,0.0716
0.0513,0.0473,0.0716,0.0912
0.0473,0.0384,0.0912,0.1066
0.0384,0.0252,0.1066,0.1178
0.0252,0.0086,0.1178,0.1251
0.0086,-0.0122,0.1251,0.1296
-0.0122,-0.0388,0.1296,0.1312
-0.0388,-0.0727,0.1312,0.1298
0.0379,0.0611,-0.1,-0.0623
0.0611,0.0831,-0.0623,-0.0245
0.0831,0.1036,-0.0245,0.014
0.1036,0.1215,0.014,0.0526
0.1215,0.1358,0.0526,0.09
0.1358,0.1449,0.09,0.1265
0.1449,0.1449,0.1265,0.1265
0.1449,0.1456,0.1265,0.1481
0.1456,0.1456,0.1481,0.1481
0.1456,0.1408,0.1481,0.1644
0.1408,0.1311,0.1644,0.1768
0.1311,0.1185,0.1768,0.1849
0.1185,0.1018,0.1849,0.1903
0.1018,0.0799,0.1903,0.1928
0.0799,0.0518,0.1928,0.1921
0.0518,0.017,0.1921,0.1878
0.017,-0.026,0.1878,0.1796
-0.026,-0.0689,0.1796,0.1694
0.0839,0.109,-0.1,-0.0635
0.109,0.1337,-0.0635,-0.027
0.1337,0.158,-0.027,0.0098
0.158,0.1818,0.0098,0.0471
0.1818,0.2047,0.0471,0.0843
0.2047,0.2266,0.0843,0.1214
0.2266,0.2471,0.1214,0.1587
0.2471,0.2653,0.1587,0.1951
0.2653,0.2812,0.1951,0.2296
0.2812,0.2947,0.2296,0.2648
0.2947,0.2947,0.2648,0.2648
0.2947,0.2996,0.2648,0.2868
0.2996,0.2996,0.2868,0.2868
0.2996,0.298,0.2868,0.3042
0.298,0.298,0.3042,0.3042
0.298,0.292,0.3042,0.3143
0.292,0.2838,0.3143,0.32
0.2838,0.2719,0.32,0.3234
0.2719,0.2553,0.3234,0.3239
0.2553,0.2327,0.3239,0.321
0.2327,0.2022,0.321,0.314
0.2022,0.1622,0.314,0.3019
0.1622,0.1209,0.3019,0.2879
0.1209,0.0807,0.2879,0.2738
0.0807,0.0401,0.2738,0.2593
0.0401,-0.001,0.2593,0.2445
-0.001,-0.0423,0.2445,0.2296
-0.0423,-0.0837,0.2296,0.2146
0.1759,0.2037,-0.1,-0.0654
0.2037,0.2317,-0.0654,-0.031
0.2317,0.2597,-0.031,0.0034
0.2597,0.288,0.0034,0.0376
0.288,0.3166,0.0376,0.0716
0.3166,0.3454,0.0716,0.1053
0.3454,0.3746,0.1053,0.1387
0.3746,0.4043,0.1387,0.1717
0.4043,0.4346,0.1717,0.2041
0.4346,0.4655,0.2041,0.236
0.4655,0.4969,0.236,0.2675
0.4969,0.5288,0.2675,0.2984
0.5288,0.5613,0.2984,0.3286
0.5613,0.5613,0.3286,0.3286
0.5613,0.5814,0.3286,0.3469
0.5814,0.5814,0.3469,0.3469
0.5814,0.594,0.3469,0.3587
0.594,0.6036,0.3587,0.3683
0.6036,0.6094,0.3683,0.3747
0.6094,0.6132,0.3747,0.3797
0.6132,0.6153,0.3797,0.3836
0.6153,0.6159,0.3836,0.3869
0.6159,0.6152,0.3869,0.3897
0.6152,0.614,0.3897,0.3921
0.614,0.6125,0.3921,0.3942
0.6125,0.6109,0.3942,0.3962
0.6109,0.6092,0.3962,0.3982
0.6092,0.6074,0.3982,0.4001
0.6074,0.6057,0.4001,0.402
0.6057,0.604,0.402,0.4039
0.604,0.6022,0.4039,0.4057
0.6022,0.6005,0.4057,0.4076
0.6005,0.5987,0.4076,0.4095
0.5987,0.5969,0.4095,0.4114
0.5969,0.5952,0.4114,0.4133
0.5952,0.5934,0.4133,0.4151
0.5934,0.5917,0.4151,0.417
0.5917,0.5899,0.417,0.4189
0.5899,0.5881,0.4189,0.4208
0.5881,0.5863,0.4208,0.4227
0.5863,0.5845,0.4227,0.4246
0.5845,0.5827,0.4246,0.4265
0.5827,0.5809,0.4265,0.4285
0.5809,0.579,0.4285,0.4305
0.579,0.5771,0.4305,0.4325
0.5771,0.576,0.4325,0.4354
0.576,0.5756,0.4354,0.4391
0.5756,0.5756,0.4391,0.4391
0.5756,0.5749,0.4391,0.4424
0.5749,0.5744,0.4424,0.446
0.5744,0.5736,0.446,0.4497
0.5736,0.5727,0.4497,0.4531
0.5727,0.5717,0.4531,0.4565
0.5717,0.5707,0.4565,0.4604
0.5707,0.5698,0.4604,0.4649
0.5698,0.5687,0.4649,0.4696
0.5687,0.5665,0.4696,0.4737
0.5665,0.5626,0.4737,0.479
0.5626,0.5556,0.479,0.4839
0.5556,0.547,0.4839,0.4881
0.547,0.5373,0.4881,0.4919
0.5373,0.5268,0.4919,0.4956
0.5268,0.5159,0.4956,0.4994
0.5159,0.5048,0.4994,0.5034
0.5048,0.4935,0.5034,0.5076
0.4935,0.4824,0.5076,0.512
0.4824,0.4716,0.512,0.5168
0.4716,0.4614,0.5168,0.5219
0.2218,0.2506,-0.1,-0.0662
0.2506,0.2796,-0.0662,-0.0325
0.2796,0.3088,-0.0325,9e-4
0.3088,0.3383,9e-4,0.0342
0.2678,0.2974,-0.1,-0.0668
0.2974,0.3272,-0.0668,-0.0339
0.3272,0.3572,-0.0339,-0.0011
0.3572,0.3875,-0.0011,0.0314
0.3875,0.4181,0.0314,0.0636
0.4181,0.4491,0.0636,0.0954
0.4491,0.4804,0.0954,0.1269
0.4804,0.512,0.1269,0.1581
0.512,0.5441,0.1581,0.1889
0.5441,0.5766,0.1889,0.2192
0.5766,0.6092,0.2192,0.2493
0.6092,0.6416,0.2493,0.2792
0.6416,0.6416,0.2792,0.2792
0.6416,0.6586,0.2792,0.2953
0.6586,0.6586,0.2953,0.2953
0.6586,0.667,0.2953,0.3038
0.667,0.667,0.3038,0.3038
0.667,0.6728,0.3038,0.3103
0.6728,0.6759,0.3103,0.3148
0.6759,0.6775,0.3148,0.3183
0.6775,0.6776,0.3183,0.3212
0.6776,0.6765,0.3212,0.324
0.6765,0.6742,0.324,0.3273
0.6742,0.6718,0.3273,0.3303
0.6718,0.6694,0.3303,0.3332
0.6694,0.667,0.3332,0.3358
0.667,0.6647,0.3358,0.3384
0.6647,0.6625,0.3384,0.3409
0.6625,0.6602,0.3409,0.3433
0.3138,0.344,-0.1,-0.0674
0.344,0.3744,-0.0674,-0.035
0.3744,0.405,-0.035,-0.0028
0.405,0.436,-0.0028,0.0291
0.436,0.4672,0.0291,0.0607
0.4672,0.4988,0.0607,0.092
0.4988,0.5306,0.092,0.123
0.3598,0.3904,-0.1,-0.0678
0.3904,0.4214,-0.0678,-0.0359
0.4214,0.4525,-0.0359,-0.0043
0.4525,0.484,-0.0043,0.0271
0.484,0.5157,0.0271,0.0583
0.5157,0.5476,0.0583,0.0892
0.5476,0.5799,0.0892,0.1197
0.5799,0.6125,0.1197,0.1499
0.6125,0.6452,0.1499,0.18
0.6452,0.678,0.18,0.2099
0.678,0.678,0.2099,0.2099
0.678,0.6979,0.2099,0.2281
0.6979,0.6979,0.2281,0.2281
0.6979,0.7076,0.2281,0.2371
0.7076,0.7148,0.2371,0.2442
0.7148,0.7194,0.2442,0.249
0.7194,0.7225,0.249,0.2529
0.7225,0.7242,0.2529,0.256
0.7242,0.7247,0.256,0.2586
0.7247,0.7242,0.2586,0.2611
0.7242,0.7233,0.2611,0.2633
0.7233,0.7223,0.2633,0.2654
0.7223,0.7211,0.2654,0.2674
0.7211,0.7198,0.2674,0.2695
0.7198,0.7185,0.2695,0.2717
0.7185,0.7171,0.2717,0.2739
0.7171,0.7156,0.2739,0.2761
0.7156,0.714,0.2761,0.2785
0.714,0.7123,0.2785,0.2811
0.7123,0.7105,0.2811,0.2838
0.7105,0.7084,0.2838,0.2868
0.7084,0.7057,0.2868,0.2901
0.7057,0.7057,0.2901,0.2901
0.4057,0.4369,-0.1,-0.0683
0.4369,0.4682,-0.0683,-0.0368
0.4682,0.4998,-0.0368,-0.0055
0.4998,0.5316,-0.0055,0.0256
0.5316,0.5637,0.0256,0.0563
0.5637,0.596,0.0563,0.0868
0.596,0.6286,0.0868,0.117
0.6286,0.6613,0.117,0.1471
0.6613,0.6942,0.1471,0.1769
0.6942,0.6942,0.1769,0.1769
0.6942,0.71,0.1769,0.1912
0.71,0.71,0.1912,0.1912
0.4517,0.4832,-0.1,-0.0686
0.4832,0.5148,-0.0686,-0.0374
0.5148,0.5467,-0.0374,-0.0065
0.5467,0.5789,-0.0065,0.0242
0.5789,0.6112,0.0242,0.0547
0.6112,0.6438,0.0547,0.0849
0.4977,0.5294,-0.1,-0.0689
0.5294,0.5614,-0.0689,-0.038
0.5614,0.5936,-0.038,-0.0074
0.5936,0.626,-0.0074,0.0231
0.626,0.6585,0.0231,0.0533
0.6585,0.6912,0.0533,0.0834
0.6912,0.7226,0.0834,0.112
0.7226,0.7226,0.112,0.112
0.7226,0.7412,0.112,0.1292
0.7412,0.7412,0.1292,0.1292
0.7412,0.7548,0.1292,0.1419
0.7548,0.7648,0.1419,0.1517
0.7648,0.7711,0.1517,0.1584
0.7711,0.7752,0.1584,0.1632
0.7752,0.7776,0.1632,0.1668
0.7776,0.7787,0.1668,0.1698
0.7787,0.7789,0.1698,0.1721
0.7789,0.7786,0.1721,0.1739
0.7786,0.778,0.1739,0.1756
0.778,0.7773,0.1756,0.1772
0.7773,0.7765,0.1772,0.1787
0.7765,0.7757,0.1787,0.1801
0.7757,0.7748,0.1801,0.1816
0.7748,0.774,0.1816,0.183
0.774,0.7731,0.183,0.1845
0.7731,0.7722,0.1845,0.1859
0.7722,0.7714,0.1859,0.1874
0.7714,0.7705,0.1874,0.1888
0.7705,0.7696,0.1888,0.1903
0.7696,0.7687,0.1903,0.1917
0.7687,0.7678,0.1917,0.1932
0.7678,0.767,0.1932,0.1946
0.767,0.7661,0.1946,0.1961
0.7661,0.7652,0.1961,0.1976
0.7652,0.7643,0.1976,0.199
0.7643,0.7634,0.199,0.2005
0.7634,0.7625,0.2005,0.2019
0.7625,0.7616,0.2019,0.2034
0.7616,0.7607,0.2034,0.2049
0.7607,0.7598,0.2049,0.2064
0.7598,0.7589,0.2064,0.2078
0.7589,0.758,0.2078,0.2093
0.758,0.757,0.2093,0.2108
0.757,0.7561,0.2108,0.2123
0.7561,0.7552,0.2123,0.2138
0.7552,0.7543,0.2138,0.2153
0.7543,0.7533,0.2153,0.2168
0.7533,0.7524,0.2168,0.2183
0.7524,0.7514,0.2183,0.2199
0.5437,0.5757,-0.1,-0.0692
0.5757,0.6079,-0.0692,-0.0385
0.6079,0.6402,-0.0385,-0.0081
0.6402,0.6728,-0.0081,0.0222
0.6728,0.7055,0.0222,0.0522
0.7055,0.7369,0.0522,0.081
0.7369,0.7369,0.081,0.081
0.7369,0.758,0.081,0.1005
0.758,0.758,0.1005,0.1005
0.6356,0.668,-0.1,-0.0695
0.668,0.7005,-0.0695,-0.0393
0.7005,0.7332,-0.0393,-0.0091
0.7332,0.7658,-0.0091,0.021
0.7658,0.7966,0.021,0.0497
0.7966,0.7966,0.0497,0.0497
0.7966,0.8113,0.0497,0.0638
0.8113,0.8113,0.0638,0.0638
0.8113,0.8222,0.0638,0.0747
0.8222,0.8296,0.0747,0.0827
0.8296,0.8336,0.0827,0.0878
0.8336,0.8354,0.0878,0.0911
0.8354,0.8361,0.0911,0.0936
0.8361,0.8359,0.0936,0.0961
0.8359,0.8351,0.0961,0.0985
0.8351,0.8343,0.0985,0.1009
0.8343,0.8333,0.1009,0.1033
0.8333,0.8322,0.1033,0.1055
0.8322,0.8309,0.1055,0.1075
0.8309,0.8295,0.1075,0.1095
0.8295,0.8281,0.1095,0.1113
0.8281,0.8268,0.1113,0.1132
0.8268,0.8254,0.1132,0.115
0.8254,0.824,0.115,0.1168
0.824,0.8227,0.1168,0.1185
0.8227,0.8213,0.1185,0.1202
0.8213,0.82,0.1202,0.122
0.82,0.8187,0.122,0.1236
0.8187,0.8174,0.1236,0.1253
0.8174,0.8161,0.1253,0.127
0.8161,0.8148,0.127,0.1286
0.8148,0.8135,0.1286,0.1302
0.8135,0.8123,0.1302,0.1318
0.8123,0.811,0.1318,0.1334
0.811,0.8098,0.1334,0.135
0.8098,0.8086,0.135,0.1365
0.8086,0.8073,0.1365,0.1381
0.8073,0.8061,0.1381,0.1396
0.8061,0.8049,0.1396,0.1411
0.8049,0.8037,0.1411,0.1426
0.8037,0.8026,0.1426,0.1441
0.8026,0.8014,0.1441,0.1455
0.8014,0.8002,0.1455,0.147
0.8002,0.799,0.147,0.1484
0.799,0.7979,0.1484,0.1499
0.7979,0.7968,0.1499,0.1513
0.7276,0.7601,-0.1,-0.0697
0.7601,0.7927,-0.0697,-0.0395
0.7927,0.8251,-0.0395,-0.0091
0.8251,0.8251,-0.0091,-0.0091
0.8251,0.838,-0.0091,0.0031
0.838,0.838,0.0031,0.0031
0.838,0.8469,0.0031,0.0118
0.8469,0.8531,0.0118,0.0182
0.8531,0.8575,0.0182,0.0232
0.8575,0.8606,0.0232,0.0272
0.8606,0.8623,0.0272,0.0304
0.8623,0.8629,0.0304,0.0332
0.8629,0.8628,0.0332,0.0356
0.8628,0.8623,0.0356,0.0377
0.8623,0.8617,0.0377,0.0397
0.8617,0.861,0.0397,0.0416
0.861,0.8602,0.0416,0.0435
0.8602,0.8594,0.0435,0.0453
0.8594,0.8586,0.0453,0.0472
0.8586,0.8578,0.0472,0.0491
0.8578,0.857,0.0491,0.051
0.857,0.8561,0.051,0.0529
0.8561,0.8553,0.0529,0.0548
0.8553,0.8545,0.0548,0.0567
0.8545,0.8536,0.0567,0.0586
0.8536,0.8528,0.0586,0.0606
0.8528,0.8519,0.0606,0.0625
0.8519,0.851,0.0625,0.0645
0.851,0.8502,0.0645,0.0664
0.8502,0.8493,0.0664,0.0684
0.8493,0.8484,0.0684,0.0704
0.8484,0.8475,0.0704,0.0724
0.8475,0.8466,0.0724,0.0744
0.8466,0.8457,0.0744,0.0765
0.8457,0.8448,0.0765,0.0785
0.8448,0.8439,0.0785,0.0806
0.8439,0.8429,0.0806,0.0827
0.8195,0.8492,-0.1,-0.0721
0.8492,0.8492,-0.0721,-0.0721
0.8492,0.8627,-0.0721,-0.059
0.8627,0.8733,-0.059,-0.0485
0.8733,0.8805,-0.0485,-0.0407
0.8805,0.8856,-0.0407,-0.0347
0.8856,0.889,-0.0347,-0.0298
0.889,0.891,-0.0298,-0.0258
0.891,0.8917,-0.0258,-0.0227
0.8917,0.8917,-0.0227,-0.0201
0.8917,0.8913,-0.0201,-0.018
0.8913,0.8906,-0.018,-0.016
0.8906,0.8899,-0.016,-0.0142
0.8899,0.8891,-0.0142,-0.0124
0.8655,0.8655,-0.1,-0.1
0.8655,0.8788,-0.1,-0.087
0.8788,0.8892,-0.087,-0.0763
0.8892,0.8962,-0.0763,-0.0686
0.8962,0.9009,-0.0686,-0.0626
0.9009,0.904,-0.0626,-0.0577
0.904,0.9056,-0.0577,-0.0537
0.9056,0.9061,-0.0537,-0.0505
0.9061,0.9059,-0.0505,-0.0479
0.9059,0.9054,-0.0479,-0.0457
0.9054,0.9046,-0.0457,-0.0436
0.9046,0.9038,-0.0436,-0.0416
0.9038,0.903,-0.0416,-0.0397
0.903,0.9021,-0.0397,-0.0378
0.9021,0.9012,-0.0378,-0.036
0.9012,0.9002,-0.036,-0.0341
0.9002,0.8993,-0.0341,-0.0323
0.9115,0.9115,-0.1,-0.1
0.9115,0.9115,-0.1,-0.1
0.9115,0.9167,-0.1,-0.0932
0.9167,0.9195,-0.0932,-0.0884
0.9195,0.9209,-0.0884,-0.0843
0.9209,0.9212,-0.0843,-0.0808
0.9212,0.9208,-0.0808,-0.0779
1.0895,1.055,0.0044,-0.0236
1.055,1.0205,-0.0236,-0.0516
1.0205,0.9857,-0.0516,-0.0793
0.9857,0.9713,-0.0793,-0.0903
0.9713,0.9575,-0.0903,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
0.9575,0.9575,-0.1,-0.1
-0.1,-0.0668,0.9575,0.987
-0.0668,-0.0333,0.987,1.0162
-0.0333,4e-4,1.0162,1.0452
4e-4,0.0342,1.0452,1.074
-0.1,-0.0673,0.9115,0.9415
-0.0673,-0.0341,0.9415,0.971
-0.0341,-5e-4,0.971,1.0002
-5e-4,0.0332,1.0002,1.0291
0.0332,0.067,1.0291,1.058
0.067,0.1009,1.058,1.0868
-0.1,-0.0683,0.8655,0.8965
-0.0683,-0.0356,0.8965,0.9265
-0.0356,-0.0023,0.9265,0.956
-0.0023,0.0313,0.956,0.9851
0.0313,0.0651,0.9851,1.014
0.2936,0.2919,0.6481,0.6494
0.2919,0.2901,0.6494,0.6507
0.2901,0.2883,0.6507,0.652
0.2883,0.2864,0.652,0.6533
0.2864,0.2845,0.6533,0.6547
0.2845,0.2824,0.6547,0.6562
0.2824,0.2803,0.6562,0.6576
0.2803,0.2782,0.6576,0.6591
0.2782,0.2759,0.6591,0.6607
0.2759,0.2736,0.6607,0.6623
0.2736,0.2711,0.6623,0.6639
0.2711,0.2686,0.6639,0.6656
0.2686,0.266,0.6656,0.6673
0.266,0.2632,0.6673,0.6691
0.2632,0.2604,0.6691,0.6709
0.2604,0.2574,0.6709,0.6728
0.2574,0.2543,0.6728,0.6747
0.2543,0.251,0.6747,0.6767
0.251,0.2475,0.6767,0.6788
0.2475,0.2438,0.6788,0.681
0.2438,0.2399,0.681,0.6833
0.2399,0.2357,0.6833,0.6856
0.2357,0.2312,0.6856,0.6881
0.2312,0.2263,0.6881,0.6907
0.2263,0.2208,0.6907,0.6935
0.2208,0.2146,0.6935,0.6964
0.2146,0.2075,0.6964,0.6994
0.2075,0.1987,0.6994,0.702
0.1987,0.1896,0.702,0.7044
0.1896,0.1804,0.7044,0.7068
0.1804,0.1711,0.7068,0.7092
0.1711,0.1619,0.7092,0.7115
0.1619,0.153,0.7115,0.7137
0.153,0.1443,0.7137,0.7158
0.1443,0.1359,0.7158,0.7178
0.1359,0.1275,0.7178,0.7197
0.1275,0.1191,0.7197,0.7215
0.1191,0.1108,0.7215,0.7233
0.1108,0.1024,0.7233,0.7251
0.1024,0.0941,0.7251,0.7268
0.0941,0.0856,0.7268,0.7284
0.0856,0.0771,0.7284,0.73
0.0771,0.0684,0.73,0.7316
0.0684,0.0596,0.7316,0.7331
0.0596,0.0506,0.7331,0.7344
0.0506,0.0412,0.7344,0.7355
0.0412,0.0313,0.7355,0.7364
0.0313,0.0208,0.7364,0.7371
0.0208,0.0098,0.7371,0.7379
0.0098,-0.0016,0.7379,0.7387
-0.0016,-0.0135,0.7387,0.7396
-0.0135,-0.0256,0.7396,0.7406
-0.0256,-0.038,0.7406,0.7419
-0.038,-0.0504,0.7419,0.7435
-0.0504,-0.0626,0.7435,0.7456
-0.0626,-0.0742,0.7456,0.7485
-0.0742,-0.0847,0.7485,0.7525
-0.0847,-0.0933,0.7525,0.758
-0.0933,-0.0982,0.758,0.7646
-0.0982,-0.1,0.7646,0.7736
-0.1,-0.1,0.7736,0.7736
-0.1,-0.0962,0.7736,0.7887
-0.0962,-0.0962,0.7887,0.7887
-0.0962,-0.0878,0.7887,0.8035
-0.0878,-0.0736,0.8035,0.8224
-0.0736,-0.0556,0.8224,0.8425
-0.0556,-0.0309,0.8425,0.8672
-0.0309,0.0016,0.8672,0.8974
0.0016,0.0348,0.8974,0.9269
0.0348,0.0684,0.9269,0.9559
0.1071,0.0936,0.7046,0.6982
0.0936,0.0936,0.6982,0.6982
0.0936,0.0543,0.6982,0.6775
0.0543,0.0156,0.6775,0.6558
0.0156,-0.023,0.6558,0.6338
-0.023,-0.0615,0.6338,0.6118
-0.0615,-0.1,0.6118,0.5897
0.1274,0.0896,0.6368,0.6134
0.0896,0.052,0.6134,0.5899
0.052,0.0143,0.5899,0.5663
0.0143,-0.0235,0.5663,0.543
-0.0235,-0.0617,0.543,0.5202
-0.0617,-0.1,0.5202,0.4977
0.2322,0.2172,0.6565,0.6481
0.2172,0.199,0.6481,0.637
0.199,0.199,0.637,0.637
0.199,0.1646,0.637,0.6151
0.1646,0.1273,0.6151,0.591
0.1273,0.09,0.591,0.5669
0.09,0.0525,0.5669,0.543
0.0525,0.0147,0.543,0.5196
0.0147,-0.0233,0.5196,0.4967
-0.0233,-0.0616,0.4967,0.4741
-0.0616,-0.1,0.4741,0.4517
0.202,0.1658,0.5915,0.5673
0.1658,0.1286,0.5673,0.5429
0.1286,0.0911,0.5429,0.5191
0.0911,0.0533,0.5191,0.4957
0.0533,0.0153,0.4957,0.4727
0.0153,-0.023,0.4727,0.4501
-0.023,-0.0614,0.4501,0.4277
-0.0614,-0.1,0.4277,0.4057
0.4287,0.4287,0.5719,0.5719
0.4287,0.4285,0.5719,0.5718
0.4285,0.4285,0.5718,0.5717
0.4285,0.4285,0.5717,0.5718
0.4285,0.4286,0.5718,0.5719
0.4286,0.4287,0.5719,0.572
0.4287,0.4286,0.572,0.5719
0.4286,0.4284,0.5719,0.5718
0.4284,0.4284,0.5718,0.5718
0.4284,0.4284,0.5718,0.5719
0.4284,0.4285,0.5719,0.572
0.4285,0.4286,0.572,0.572
0.4286,0.4285,0.572,0.572
0.4285,0.4283,0.572,0.5719
0.4283,0.4282,0.5719,0.5719
0.4282,0.4282,0.5719,0.572
0.4282,0.4283,0.572,0.5721
0.4283,0.4283,0.5721,0.5722
0.4283,0.4282,0.5722,0.5722
0.4282,0.428,0.5722,0.5721
0.428,0.4278,0.5721,0.5721
0.4278,0.4278,0.5721,0.5723
0.4278,0.4279,0.5723,0.5724
0.4279,0.4278,0.5724,0.5725
0.4278,0.4276,0.5725,0.5726
0.4276,0.4274,0.5726,0.5725
0.4274,0.4272,0.5725,0.5726
0.4272,0.4271,0.5726,0.5728
0.4271,0.427,0.5728,0.573
0.427,0.4268,0.573,0.5732
0.4268,0.4265,0.5732,0.5733
0.4265,0.4262,0.5733,0.5734
0.4262,0.4262,0.5734,0.5734
0.4262,0.4262,0.5734,0.5739
0.4262,0.4259,0.5739,0.5741
0.4259,0.4253,0.5741,0.5741
0.4253,0.4246,0.5741,0.5741
0.4246,0.4246,0.5741,0.5741
0.4246,0.4248,0.5741,0.5754
0.4248,0.4244,0.5754,0.5762
0.4244,0.4236,0.5762,0.577
0.4236,0.4226,0.577,0.5777
0.4226,0.4216,0.5777,0.5784
0.4216,0.4205,0.5784,0.5792
0.4205,0.4193,0.5792,0.5801
0.4193,0.418,0.5801,0.5809
0.418,0.4167,0.5809,0.5818
0.4167,0.4153,0.5818,0.5828
0.4153,0.4138,0.5828,0.5837
0.4138,0.4123,0.5837,0.5847
0.4123,0.4108,0.5847,0.5857
0.4108,0.4092,0.5857,0.5867
0.4092,0.4076,0.5867,0.5878
0.4076,0.406,0.5878,0.5888
0.406,0.4043,0.5888,0.5899
0.4043,0.4026,0.5899,0.591
0.4026,0.4008,0.591,0.592
0.4008,0.3991,0.592,0.5931
0.3991,0.3973,0.5931,0.5942
0.3973,0.3954,0.5942,0.5952
0.3954,0.3936,0.5952,0.5963
0.3936,0.3916,0.5963,0.5973
0.3916,0.3895,0.5973,0.5982
0.3895,0.3871,0.5982,0.5988
0.3871,0.3841,0.5988,0.5991
0.3841,0.3805,0.5991,0.5984
0.3805,0.376,0.5984,0.5967
0.376,0.3703,0.5967,0.5936
0.3703,0.3629,0.5936,0.589
0.3629,0.353,0.589,0.5824
0.353,0.3401,0.5824,0.5733
0.3401,0.3401,0.5733,0.5733
0.3401,0.3214,0.5733,0.5599
0.3214,0.3214,0.5599,0.5599
0.3214,0.2849,0.5599,0.5348
0.2849,0.2477,0.5348,0.5106
0.2477,0.2101,0.5106,0.487
0.2101,0.1722,0.487,0.4638
0.1722,0.1341,0.4638,0.4409
0.1341,0.0958,0.4409,0.4184
0.0958,0.0571,0.4184,0.3966
0.0571,0.0182,0.3966,0.3753
0.0182,-0.021,0.3753,0.3544
-0.021,-0.0604,0.3544,0.334
-0.0604,-0.1,0.334,0.3138
-0.0459,-0.0519,0.7517,0.7574
-0.0519,-0.0546,0.7574,0.7643
-0.0546,-0.054,0.7643,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.054,0.7736,0.7736
-0.054,-0.0487,0.7736,0.7865
0.3547,0.372,0.2925,0.3252
0.372,0.3865,0.3252,0.3526
0.3865,0.3993,0.3526,0.3766
0.3993,0.411,0.3766,0.3988
0.411,0.4182,0.3988,0.4135
0.4182,0.4238,0.4135,0.4287
0.4238,0.4238,0.4287,0.4287
0.4238,0.4269,0.4287,0.4491
0.4269,0.428,0.4491,0.4672
0.428,0.4286,0.4672,0.4793
0.4286,0.4285,0.4793,0.4875
0.4285,0.4275,0.4875,0.493
0.4275,0.425,0.493,0.4969
0.425,0.4199,0.4969,0.4977
0.4199,0.4199,0.4977,0.4977
0.4199,0.4112,0.4977,0.4956
0.4112,0.4112,0.4956,0.4956
0.4112,0.3974,0.4956,0.4898
0.3974,0.3974,0.4898,0.4898
0.3974,0.3735,0.4898,0.478
0.3735,0.3735,0.478,0.478
0.3735,0.3391,0.478,0.4597
0.3391,0.3016,0.4597,0.4393
0.3016,0.2632,0.4393,0.4187
0.2632,0.2251,0.4187,0.3993
0.2251,0.1864,0.3993,0.3802
0.1864,0.1469,0.3802,0.3612
0.1469,0.1069,0.3612,0.3423
0.1069,0.0668,0.3423,0.3233
0.0668,0.0267,0.3233,0.3044
0.0267,-0.0136,0.3044,0.2858
-0.0136,-0.054,0.2858,0.2678
-0.054,-0.0946,0.2678,0.2502
1.0942,1.0596,0.1022,0.0743
1.0596,1.025,0.0743,0.0463
1.025,0.9905,0.0463,0.0184
0.9905,0.9575,0.0184,-0.008
0.9575,0.9575,-0.008,-0.008
0.9575,0.9436,-0.008,-0.0188
1.0724,1.038,0.048,0.0199
1.038,1.0034,0.0199,-0.008
1.0034,0.9687,-0.008,-0.0357
0.9687,0.9687,-0.0357,-0.0357
0.9687,0.9552,-0.0357,-0.0461
0.9552,0.9441,-0.0461,-0.0542
0.9441,0.9363,-0.0542,-0.0594
-0.0218,-0.008,0.8037,0.8195
-0.008,-0.008,0.8195,0.8195
-0.008,0.0212,0.8195,0.8489
0.0212,0.0523,0.8489,0.8774
0.0523,0.0856,0.8774,0.9068
0.0856,0.1193,0.9068,0.9358
0.1193,0.1531,0.9358,0.9646
0.1531,0.1869,0.9646,0.9935
0.1869,0.2206,0.9935,1.0224
0.2206,0.2542,1.0224,1.0515
0.2542,0.2877,1.0515,1.0808
-0.0073,-0.0108,0.7508,0.7567
-0.0108,-0.0111,0.7567,0.764
-0.0111,-0.008,0.764,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,-0.008,0.7736,0.7736
-0.008,0,0.7736,0.787
0.0839,0.0839,0.0379,0.0379
0.0839,0.0926,0.0379,0.0693
0.0926,0.0963,0.0693,0.0975
0.0963,0.0936,0.0975,0.1206
0.0936,0.0848,0.1206,0.137
0.0848,0.0717,0.137,0.1475
0.2218,0.2477,0.0379,0.0736
0.2477,0.2736,0.0736,0.1091
0.2736,0.2999,0.1091,0.1445
0.2999,0.3265,0.1445,0.18
0.3265,0.3531,0.18,0.2149
0.3531,0.3799,0.2149,0.249
0.3799,0.4075,0.249,0.2826
0.4075,0.4365,0.2826,0.3156
0.4365,0.4668,0.3156,0.348
0.4668,0.4975,0.348,0.38
0.4975,0.5286,0.38,0.4114
0.5286,0.5286,0.4114,0.4114
1.0918,1.057,0.1818,0.1542
1.057,1.0223,0.1542,0.1264
1.0223,0.9876,0.1264,0.0986
0.9876,0.9564,0.0986,0.0735
0.9564,0.9321,0.0735,0.0541
0.9321,0.9115,0.0541,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9115,0.0379,0.0379
0.9115,0.9002,0.0379,0.0294
0.9002,0.8915,0.0294,0.0233
1.0954,1.0603,0.2678,0.2406
1.0603,1.0253,0.2406,0.2132
1.0253,0.9904,0.2132,0.1857
0.9904,0.9557,0.1857,0.158
0.9557,0.922,0.158,0.1311
0.922,0.922,0.1311,0.1311
0.922,0.8965,0.1311,0.111
0.8965,0.8965,0.111,0.111
1.0954,1.0599,0.3598,0.3331
1.0599,1.0245,0.3331,0.3062
1.0245,0.9893,0.3062,0.2791
0.9893,0.9541,0.2791,0.2518
0.9541,0.9191,0.2518,0.2245
0.9191,0.8842,0.2245,0.197
0.8842,0.8492,0.197,0.1696
0.8492,0.8492,0.1696,0.1696
0.8492,0.8361,0.1696,0.1595
0.8361,0.8361,0.1595,0.1595
1.0954,1.0594,0.4517,0.4257
1.0594,1.0235,0.4257,0.3994
1.0235,0.9878,0.3994,0.373
0.9878,0.9522,0.373,0.3464
0.9522,0.9168,0.3464,0.3196
0.9168,0.8815,0.3196,0.2925
0.8815,0.8464,0.2925,0.2653
0.8464,0.8139,0.2653,0.2404
0.8139,0.8139,0.2404,0.2404
0.8139,0.799,0.2404,0.2291
1.0954,1.0588,0.5437,0.5185
1.0588,1.0223,0.5185,0.4931
1.0223,0.986,0.4931,0.4675
0.986,0.9498,0.4675,0.4417
0.9498,0.9139,0.4417,0.4156
0.9139,0.878,0.4156,0.3893
0.878,0.8424,0.3893,0.3628
0.8424,0.8069,0.3628,0.3361
0.8069,0.7715,0.3361,0.3094
0.7715,0.7715,0.3094,0.3094
0.7715,0.7525,0.3094,0.2951
0.7525,0.7525,0.2951,0.2951
1.0954,1.0581,0.6356,0.6115
1.0581,1.0209,0.6115,0.5871
1.0209,0.9839,0.5871,0.5626
0.9839,0.947,0.5626,0.5378
0.947,0.9103,0.5378,0.5128
0.9103,0.8737,0.5128,0.4876
0.8737,0.8373,0.4876,0.4621
0.8373,0.8011,0.4621,0.4363
0.8011,0.7651,0.4363,0.4102
0.7651,0.7293,0.4102,0.3842
1.0954,1.0573,0.7276,0.7047
1.0573,1.0193,0.7047,0.6816
1.0193,0.9814,0.6816,0.6585
0.9814,0.9435,0.6585,0.6353
0.9435,0.9058,0.6353,0.6118
0.9058,0.8682,0.6118,0.5882
0.8682,0.8308,0.5882,0.5642
0.8308,0.7935,0.5642,0.54
0.7935,0.7564,0.54,0.5156
0.7564,0.7195,0.5156,0.4909
0.7195,0.683,0.4909,0.4662
0.683,0.6484,0.4662,0.4422
0.6484,0.6484,0.4422,0.4422
0.6484,0.6318,0.4422,0.4305
0.6318,0.6318,0.4305,0.4305
1.0954,1.0569,0.7736,0.7515
1.0569,1.0184,0.7515,0.7293
1.0184,0.9799,0.7293,0.707
0.9799,0.9416,0.707,0.6846
0.9416,0.9032,0.6846,0.6622
0.9032,0.865,0.6622,0.6396
0.865,0.8268,0.6396,0.617
0.8268,0.7887,0.617,0.5942
0.7887,0.7509,0.5942,0.5709
0.7509,0.7133,0.5709,0.5473
0.7133,0.6758,0.5473,0.5238
0.6758,0.6394,0.5238,0.5008
0.6394,0.6064,0.5008,0.4801
0.6064,0.6064,0.4801,0.4801
1.0954,1.0559,0.8655,0.8452
1.0559,1.0164,0.8452,0.825
1.0164,0.9767,0.825,0.805
0.9767,0.9369,0.805,0.7853
0.9369,0.8971,0.7853,0.7658
0.8971,0.8572,0.7658,0.7466
0.8572,0.8171,0.7466,0.728
0.8171,0.7771,0.728,0.7097
0.7771,0.7367,0.7097,0.6919
0.7367,0.6959,0.6919,0.6759
0.6959,0.6959,0.6759,0.6759
0.6959,0.6642,0.6759,0.6655
0.6642,0.6368,0.6655,0.6583
0.6368,0.6155,0.6583,0.6555
0.6155,0.6009,0.6555,0.6571
0.6009,0.592,0.6571,0.6626
0.592,0.5871,0.6626,0.6713
0.5871,0.585,0.6713,0.6832
0.585,0.5853,0.6832,0.6993
0.5853,0.5896,0.6993,0.7211
0.5896,0.5963,0.7211,0.7422
0.5963,0.6065,0.7422,0.7705
0.6065,0.6179,0.7705,0.8008
0.6179,0.6304,0.8008,0.8343
0.6304,0.6447,0.8343,0.8704
0.6447,0.6604,0.8704,0.9076
0.6604,0.6769,0.9076,0.9463
0.6769,0.6939,0.9463,0.9864
0.6939,0.7106,0.9864,1.0261
0.7106,0.7262,1.0261,1.0648
1.0954,1.0554,0.9115,0.8924
1.0554,1.0152,0.8924,0.8735
1.0152,0.9749,0.8735,0.855
0.9749,0.9343,0.855,0.837
0.9343,0.8936,0.837,0.8195
0.8936,0.8525,0.8195,0.8029
0.8525,0.8114,0.8029,0.7881
0.8114,0.7709,0.7881,0.7757
0.7709,0.7318,0.7757,0.7673
0.7318,0.7318,0.7673,0.7673
0.7318,0.708,0.7673,0.7664
0.708,0.708,0.7664,0.7664
0.708,0.6909,0.7664,0.77
0.6909,0.6778,0.77,0.7774
0.6778,0.6691,0.7774,0.7874
0.6691,0.6633,0.7874,0.8012
0.6633,0.6607,0.8012,0.8193
0.6607,0.6617,0.8193,0.8423
0.6617,0.6666,0.8423,0.8689
1.0954,1.0548,0.9575,0.9395
1.0548,1.014,0.9395,0.9222
1.014,0.9729,0.9222,0.9056
0.9729,0.9315,0.9056,0.8901
0.9315,0.89,0.8901,0.8758
0.89,0.8481,0.8758,0.8638
0.8481,0.8067,0.8638,0.8556
0.8067,0.8067,0.8556,0.8556
0.8067,0.7749,0.8556,0.8532
0.7749,0.7749,0.8532,0.8532
0.7749,0.7524,0.8532,0.8555
0.7524,0.7524,0.8555,0.8555
0.7524,0.7365,0.8555,0.8617
0.7365,0.7245,0.8617,0.8727
0.7245,0.7178,0.8727,0.8863
0.7178,0.7146,0.8863,0.9029
0.7146,0.7141,0.9029,0.9239
0.7141,0.7166,0.9239,0.9513
1.0954,1.0542,1.0034,0.987
1.0542,1.0128,0.987,0.9713
1.0128,0.9708,0.9713,0.9569
0.9708,0.9285,0.9569,0.9444
0.9285,0.8862,0.9444,0.9344
0.8862,0.8436,0.9344,0.9295
0.8436,0.8436,0.9295,0.9295
0.8436,0.8176,0.9295,0.9311
0.8176,0.795,0.9311,0.9374
0.795,0.7795,0.9374,0.9466
0.7795,0.768,0.9466,0.9592
0.768,0.7601,0.9592,0.9752
0.7601,0.756,0.9752,0.9943
0.756,0.7552,0.9943,1.0173
0.7552,0.7576,1.0173,1.0469
0.7576,0.7635,1.0469,1.0841
1.0954,1.0536,1.0494,1.0348
1.0536,1.0116,1.0348,1.0214
1.0116,0.9689,1.0214,1.0101
0.9689,0.9264,1.0101,1.0021
0.9264,0.885,1.0021,0.9988
0.885,0.885,0.9988,0.9988
0.885,0.858,0.9988,1.0012
0.858,0.858,1.0012,1.0012
0.858,0.8377,1.0012,1.008
0.8377,0.821,1.008,1.0197
0.821,0.81,1.0197,1.0335
0.81,0.8021,1.0335,1.0505
0.8021,0.797,1.0505,1.0719
1.0954,1.053,1.0954,1.0826
1.053,1.0103,1.0826,1.0718
1.0103,0.9669,1.0718,1.0644
0.9669,0.9247,1.0644,1.0623
0.9247,0.9247,1.0623,1.0623
0.9247,0.8956,1.0623,1.0654
0.8956,0.8956,1.0654,1.0654
0.8956,0.8734,1.0654,1.0726
0.8734,0.8541,1.0726,1.0858
0.2908,0.2954,0.6661,0.6711
0.2954,0.303,0.6711,0.6782
0.303,0.3149,0.6782,0.6889
0.3149,0.3288,0.6889,0.7011
0.3288,0.3288,0.7011,0.7011
0.3288,0.3622,0.7011,0.7304
0.3622,0.3953,0.7304,0.7601
0.3953,0.428,0.7601,0.7902
0.428,0.4601,0.7902,0.8208
0.4601,0.4913,0.8208,0.8523
0.4913,0.5217,0.8523,0.8847
0.5217,0.5512,0.8847,0.9178
0.5512,0.5798,0.9178,0.9517
0.5798,0.607,0.9517,0.9864
0.607,0.6329,0.9864,1.0219
0.6329,0.6578,1.0219,1.0582
0.6578,0.6816,1.0582,1.0954
0.1989,0.2066,0.7183,0.7273
0.2066,0.2066,0.7273,0.7273
0.2066,0.2193,0.7273,0.7399
0.2193,0.2193,0.7399,0.7399
0.2193,0.2404,0.7399,0.7592
0.2404,0.2404,0.7592,0.7592
0.2404,0.2717,0.7592,0.7866
0.2717,0.3051,0.7866,0.8153
0.3051,0.3386,0.8153,0.8444
0.3386,0.3718,0.8444,0.874
0.3718,0.4046,0.874,0.904
0.4046,0.437,0.904,0.9344
0.437,0.4689,0.9344,0.9653
0.4689,0.5001,0.9653,0.9969
0.5001,0.5306,0.9969,1.0291
0.5306,0.5605,1.0291,1.0619
0.5605,0.5897,1.0619,1.0954
0.2526,0.2862,0.8219,0.8507
0.2862,0.3198,0.8507,0.8798
0.3198,0.353,0.8798,0.9093
0.353,0.386,0.9093,0.9391
0.386,0.4185,0.9391,0.9693
0.4185,0.4507,0.9693,1
0.4507,0.4823,1,1.0312
0.4823,0.5133,1.0312,1.063
0.5133,0.5437,1.063,1.0954
0.303,0.3364,0.9134,0.9427
0.3364,0.3694,0.9427,0.9724
0.3694,0.4021,0.9724,1.0025
0.4021,0.4345,1.0025,1.033
0.4345,0.4664,1.033,1.0639
0.4664,0.4977,1.0639,1.0954
0.0399,0.0414,0.7525,0.7595
0.0414,0.0458,0.7595,0.7681
0.0458,0.0535,0.7681,0.7788
0.0535,0.0658,0.7788,0.7928
0.0658,0.0823,0.7928,0.8095
0.0823,0.0823,0.8095,0.8095
0.0823,0.1057,0.8095,0.8313
0.1057,0.1057,0.8313,0.8313
0.1057,0.1388,0.8313,0.8606
0.1388,0.1725,0.8606,0.8896
0.1725,0.2063,0.8896,0.9185
0.2063,0.24,0.9185,0.9474
0.24,0.2736,0.9474,0.9765
0.2736,0.3071,0.9765,1.0058
0.3071,0.3403,1.0058,1.0353
0.3403,0.3732,1.0353,1.0652
0.3732,0.4057,1.0652,1.0954
0.0221,0.0379,0.8029,0.8195
0.0379,0.0379,0.8195,0.8195
0.0379,0.0684,0.8195,0.8484
0.0684,0.1015,0.8484,0.878
0.1015,0.1351,0.878,0.9071
0.1682,0.1831,0.09,0.1241
0.1831,0.1919,0.1241,0.1504
0.1919,0.1963,0.1504,0.1736
0.1963,0.1963,0.1736,0.194
0.1963,0.1923,0.194,0.21
0.1923,0.184,0.21,0.2222
0.184,0.1692,0.2222,0.2317
0.1692,0.1499,0.2317,0.2363
0.1499,0.1499,0.2363,0.2363
0.1499,0.1159,0.2363,0.2361
0.1159,0.0783,0.2361,0.2307
0.0783,0.0379,0.2307,0.2218
0.5006,0.531,0.9505,0.9828
0.531,0.5608,0.9828,1.0158
0.5608,0.5897,1.0158,1.0494
0.5897,0.6174,1.0494,1.0839
0.4057,0.4363,0.1299,0.1621
0.4363,0.4674,0.1621,0.1939
0.4674,0.4988,0.1939,0.2253
0.4988,0.5307,0.2253,0.2562
0.5307,0.5633,0.2562,0.2864
0.5633,0.5949,0.2864,0.3153
0.5949,0.5949,0.3153,0.3153
0.5949,0.6097,0.3153,0.3292
0.6097,0.6097,0.3292,0.3292
0.118,0.1299,0.761,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1299,0.7736,0.7736
0.1299,0.1509,0.7736,0.7935
0.1509,0.1758,0.7935,0.8156
0.1758,0.2089,0.8156,0.8442
0.2089,0.2427,0.8442,0.8732
0.2427,0.2763,0.8732,0.9022
0.2218,0.2218,0.1759,0.1759
0.2218,0.2276,0.1759,0.2005
0.2276,0.2293,0.2005,0.2212
0.2293,0.2263,0.2212,0.2383
0.2263,0.2185,0.2383,0.2504
0.2185,0.2064,0.2504,0.2579
0.2064,0.1903,0.2579,0.2619
0.1903,0.1695,0.2619,0.2627
0.3598,0.3882,0.1759,0.2096
0.3882,0.4175,0.2096,0.2425
0.4175,0.4477,0.2425,0.2749
0.4477,0.4785,0.2749,0.3069
0.5897,0.6223,0.1759,0.206
0.6223,0.6549,0.206,0.2359
0.6549,0.6869,0.2359,0.2658
0.6869,0.6869,0.2658,0.2658
0.6869,0.6955,0.2658,0.2741
0.6955,0.6955,0.2741,0.2741
0.6955,0.7016,0.2741,0.2804
0.7016,0.7016,0.2804,0.2804
0.7016,0.7045,0.2804,0.284
0.9463,0.9115,0.2035,0.1759
0.9115,0.8782,0.1759,0.1495
0.8782,0.8782,0.1495,0.1495
0.8782,0.8611,0.1495,0.1363
0.8611,0.8611,0.1363,0.1363
0.8611,0.8488,0.1363,0.1271
0.2876,0.2876,0.7139,0.7139
0.2876,0.3199,0.7139,0.742
0.3199,0.3533,0.742,0.7713
0.3533,0.3864,0.7713,0.801
0.3864,0.4192,0.801,0.831
0.4192,0.4515,0.831,0.8615
0.4515,0.483,0.8615,0.8927
0.483,0.5137,0.8927,0.9247
0.5137,0.5437,0.9247,0.9575
0.3204,0.3106,0.6107,0.6044
0.3106,0.2978,0.6044,0.5958
0.2978,0.2815,0.5958,0.5845
0.2815,0.2815,0.5845,0.5845
0.2815,0.2585,0.5845,0.5685
0.2585,0.2585,0.5685,0.5685
0.2585,0.2218,0.5685,0.5437
0.2218,0.1846,0.5437,0.5194
0.1846,0.147,0.5194,0.4957
0.3662,0.3685,0.3546,0.3696
0.3685,0.3671,0.3696,0.3805
0.3671,0.3617,0.3805,0.3879
0.3617,0.3516,0.3879,0.3918
0.3516,0.337,0.3918,0.3923
0.337,0.3177,0.3923,0.3898
0.3177,0.2938,0.3898,0.3843
0.2938,0.2938,0.3843,0.3843
0.2938,0.2589,0.3843,0.3734
0.2589,0.2218,0.3734,0.3598
0.8655,0.8267,0.6816,0.6601
0.8267,0.7879,0.6601,0.6386
0.7879,0.7492,0.6386,0.6171
0.7492,0.7105,0.6171,0.5955
0.7105,0.6722,0.5955,0.5736
0.6722,0.6344,0.5736,0.5512
0.6344,0.5979,0.5512,0.53
0.5979,0.5979,0.53,0.53
0.3655,0.3642,0.6132,0.6147
0.3642,0.3634,0.6147,0.6168
0.3634,0.3638,0.6168,0.6197
0.3638,0.3657,0.6197,0.6234
0.3657,0.3694,0.6234,0.6282
0.3694,0.3751,0.6282,0.6345
0.3751,0.3835,0.6345,0.6428
0.3835,0.3972,0.6428,0.6558
0.3972,0.4137,0.6558,0.6709
0.4137,0.4137,0.6709,0.6709
0.4137,0.4447,0.6709,0.6996
0.4447,0.4762,0.6996,0.7307
0.4762,0.5063,0.7307,0.7629
0.5063,0.5353,0.7629,0.7963
0.5353,0.5634,0.7963,0.8306
0.5634,0.5897,0.8306,0.8655
0.5897,0.6137,0.8655,0.9008
0.6137,0.6364,0.9008,0.9369
0.6364,0.6581,0.9369,0.9744
0.8915,0.8555,0.4578,0.4319
0.8555,0.8195,0.4319,0.4057
0.8195,0.7838,0.4057,0.3795
0.7838,0.7481,0.3795,0.3532
0.7481,0.7127,0.3532,0.3278
0.7127,0.7127,0.3278,0.3278
0.8933,0.8563,0.5473,0.5226
0.8563,0.8195,0.5226,0.4977
0.8195,0.783,0.4977,0.4725
0.783,0.7466,0.4725,0.4469
0.3383,0.3526,0.6694,0.6825
0.3526,0.3694,0.6825,0.6976
0.3694,0.3694,0.6976,0.6976
0.3694,0.4021,0.6976,0.7269
0.4021,0.4349,0.7269,0.757
0.4349,0.4668,0.757,0.7878
0.4668,0.4977,0.7878,0.8195
0.293,0.3264,0.7613,0.7902
0.3264,0.3598,0.7902,0.8195
0.3598,0.3928,0.8195,0.8493
0.3928,0.4254,0.8493,0.8794
0.7235,0.6987,0.7371,0.7331
0.6987,0.6768,0.7331,0.7328
0.6768,0.6596,0.7328,0.7361
0.6596,0.6467,0.7361,0.7436
0.6467,0.6385,0.7436,0.7565
0.6385,0.6356,0.7565,0.7736
0.6356,0.6356,0.7736,0.7736
0.6162,0.5932,0.6009,0.5917
0.5932,0.5712,0.5917,0.5851
0.5712,0.5712,0.5851,0.5851
0.5712,0.5472,0.5851,0.5819
0.5472,0.5267,0.5819,0.5802
0.5267,0.5117,0.5802,0.5796
0.5117,0.5017,0.5796,0.5802
0.5017,0.4953,0.5802,0.5823
0.4953,0.4922,0.5823,0.5866
0.4922,0.4931,0.5866,0.5949
0.4931,0.4984,0.5949,0.6066
0.4984,0.4984,0.6066,0.6066
0.4984,0.5099,0.6066,0.6265
0.5099,0.5246,0.6265,0.6503
0.5246,0.5437,0.6503,0.6816
0.5437,0.5655,0.6816,0.7177
0.5655,0.5655,0.7177,0.7177


==> tikz_img/data/disease/disease_segments_true_vf.csv <==
x1,x2,y1,y2
-0.09814811997356017,-0.09814811997356017,0.09260325544594591,0.09260325544594591
-0.09814811997356017,-0.09079994729828136,0.09260325544594591,0.08597942123690688
-0.09079994729828136,-0.09079994729828136,0.08597942123690688,0.08597942123690688
-0.09079994729828136,-0.06106274740451053,0.08597942123690688,0.058636062269529526
-0.06106274740451053,-0.03180042886827522,0.058636062269529526,0.03080744617132347
-0.03180042886827522,-0.013193535340218901,0.03080744617132347,0.012515728270253074
-0.013193535340218901,-0.004779338837629821,0.012515728270253074,0.003866804422751613
-0.004779338837629821,-0.001333736824281187,0.003866804422751613,-0.00048746823149091456
-0.001333736824281187,-0.001333736824281187,-0.00048746823149091456,-0.00048746823149091456
-0.001333736824281187,-0.0007788600194925527,-0.00048746823149091456,-0.0007501015118530768
-0.0007788600194925527,-0.0006806319117143994,-0.0007501015118530768,-0.000679603431687395
-0.0006806319117143994,-0.000708538286287197,-0.000679603431687395,-0.0007084964212215605
-0.000708538286287197,-0.0008110918947948353,-0.0007084964212215605,-0.0008110900553518346
-0.0008110918947948353,-0.000891034736424573,-0.0008110900553518346,-0.0008910346589413864
-0.000891034736424573,-0.000891034736424573,-0.0008910346589413864,-0.0008910346589413864
-0.000891034736424573,-0.0006307747978399891,-0.0008910346589413864,-0.0006307747955191234
-0.0006307747978399891,-0.0006307747978399891,-0.0006307747955191234,-0.0006307747955191234
-0.0006307747978399891,-0.0003397895169599263,-0.0006307747955191234,-0.0003397895169028192
-0.0003397895169599263,-0.00045976516870070705,-0.0003397895169028192,-0.00045976516869770945
-0.00045976516870070705,-0.0009293119761385332,-0.00045976516869770945,-0.0009293119761381863
-0.0009293119761385332,-0.0017280720824003337,-0.0009293119761381863,-0.0017280720824002782
-0.0017280720824003337,-0.0036781551554139202,-0.0017280720824002782,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.0036781551554139202,-0.0036781551554139064,-0.0036781551554139064
-0.0036781551554139202,-0.01003668857743241,-0.0036781551554139064,-0.01003668857743241
-0.01003668857743241,-0.01608161631839794,-0.01003668857743241,-0.01608161631839794
-0.01608161631839794,-0.01608161631839794,-0.01608161631839794,-0.01608161631839794
-0.01608161631839794,-0.043601636231333875,-0.01608161631839794,-0.043601636231333875
-0.043601636231333875,-0.07159337133936848,-0.043601636231333875,-0.07159337133936848
-0.07159337133936848,-0.1,-0.07159337133936848,-0.1
0.10898641588296776,0.10898641588296776,-0.1,-0.1
0.10898641588296776,0.08285346104503649,-0.1,-0.06918900686040551
0.08285346104503649,0.056881152305978316,-0.06918900686040551,-0.038246066017729424
0.056881152305978316,0.03313145565451614,-0.038246066017729424,-0.005715066595893117
0.03313145565451614,0.03313145565451614,-0.005715066595893117,-0.005715066595893117
0.03313145565451614,0.028272183620653923,-0.005715066595893117,0.003983565204782241
0.028272183620653923,0.028272183620653923,0.003983565204782241,0.003983565204782241
0.028272183620653923,0.026566680135764326,0.003983565204782241,0.012935119718182966
0.026566680135764326,0.026566680135764326,0.012935119718182966,0.012935119718182966
0.026566680135764326,0.02876874192033521,0.012935119718182966,0.021607892679382998
0.02876874192033521,0.03349347048239462,0.021607892679382998,0.02964472572243143
0.03349347048239462,0.04110576573508837,0.02964472572243143,0.039101598378036645
0.04110576573508837,0.054311240846013326,0.039101598378036645,0.0533222184615785
0.054311240846013326,0.07827051004655972,0.0533222184615785,0.07774829971103853
0.07827051004655972,0.1064746778038008,0.07774829971103853,0.10621173862147842
0.1064746778038008,0.1348523028310237,0.10621173862147842,0.13472124010393463
0.1348523028310237,0.1631993402986042,0.13472124010393463,0.16313180498156452
0.1631993402986042,0.19165631148608417,0.16313180498156452,0.19162045363078287
0.19165631148608417,0.22012475217779284,0.19162045363078287,0.22010530027641975
0.22012475217779284,0.24856053646665324,0.22010530027641975,0.2485498610337212
0.24856053646665324,0.27704417497244727,0.2485498610337212,0.27703831684109304
0.27704417497244727,0.3055015166264734,0.27703831684109304,0.30549833270063176
0.3055015166264734,0.3339280894360662,0.30549833270063176,0.3339263936307032
0.3339280894360662,0.36237775512092796,0.3339263936307032,0.36237687902157334
0.36237775512092796,0.39072943243793723,0.36237687902157334,0.3907289939618265
0.39072943243793723,0.4189968470555999,0.3907289939618265,0.41899662822162387
0.4189968470555999,0.4471482161245346,0.41899662822162387,0.44714808530792827
0.4471482161245346,0.473791065381024,0.44714808530792827,0.4737908870442562
0.473791065381024,0.473791065381024,0.4737908870442562,0.4737908870442562
0.473791065381024,0.48355846538087954,0.4737908870442562,0.4835583607871984
0.48355846538087954,0.48355846538087954,0.4835583607871984,0.4835583607871984
0.48355846538087954,0.4899319678769738,0.4835583607871984,0.4899319008311003
0.4899319678769738,0.4899319678769738,0.4899319008311003,0.4899319008311003
0.4899319678769738,0.49481377677501914,0.4899319008311003,0.49481369082498516
0.49481377677501914,0.49481377677501914,0.49481369082498516,0.49481369082498516
0.49481377677501914,0.49728084482781587,0.49481369082498516,0.49728075089573087
0.49728084482781587,0.4983767028973416,0.49728075089573087,0.49837663427345436
0.4983767028973416,0.49918725802853325,0.49837663427345436,0.4991870680064191
0.49918725802853325,0.49950436313778057,0.4991870680064191,0.4995031618766279
0.49950436313778057,0.4994437244744593,0.4995031618766279,0.4994256642536531
0.4994437244744593,0.49935862793263763,0.4994256642536531,0.4990119891755881
0.49935862793263763,0.49935862793263763,0.4990119891755881,0.4990119891755881
0.49935862793263763,0.5005692029855104,0.4990119891755881,0.4984530436592335
0.5005692029855104,0.5005692029855104,0.4984530436592335,0.4984530436592335
0.5005692029855104,0.500756885763068,0.4984530436592335,0.4986986211947354
0.500756885763068,0.5007521392486786,0.4986986211947354,0.49893864645830255
0.5007521392486786,0.5007374881438181,0.49893864645830255,0.499088515256519
0.5007374881438181,0.5007986892084271,0.499088515256519,0.49910640219316105
0.5007986892084271,0.5009279657120272,0.49910640219316105,0.4990220573225693
0.5009279657120272,0.5010287564030028,0.4990220573225693,0.49894584029761546
0.5010287564030028,0.5010064021851366,0.49894584029761546,0.4989812374560445
0.5010064021851366,0.5009069331906517,0.4989812374560445,0.4990875462655464
0.5009069331906517,0.5008397518177928,0.4990875462655464,0.49915840764187003
0.5008397518177928,0.5008603549590404,0.49915840764187003,0.49913993589094485
0.5008603549590404,0.5009507995165283,0.49913993589094485,0.4990509264689529
0.5009507995165283,0.5010231566481341,0.4990509264689529,0.4989796148338804
0.5010231566481341,0.5009988048349844,0.4989796148338804,0.4990045188981471
0.5009988048349844,0.5009132316844556,0.4990045188981471,0.49909015282811275
0.5009132316844556,0.5008557259310957,0.49909015282811275,0.4991474940422539
0.5008557259310957,0.5008734295527867,0.4991474940422539,0.49912969722907097
0.5008734295527867,0.5009490284320108,0.49912969722907097,0.4990542463360844
0.5009490284320108,0.5010076663018024,0.4990542463360844,0.49899590688677087
0.5010076663018024,0.5009865335289374,0.49899590688677087,0.4990171913603497
0.5009865335289374,0.500915029271526,0.4990171913603497,0.4990885774781304
0.500915029271526,0.5008672072423516,0.4990885774781304,0.4991361652836721
0.5008672072423516,0.5008832165533262,0.4991361652836721,0.4991200263138278
0.5008832165533262,0.500946880095679,0.4991200263138278,0.49905646051674823
0.500946880095679,0.5009947141053932,0.49905646051674823,0.49900885776667014
0.5009947141053932,0.500976393073028,0.49900885776667014,0.4990272937434853
0.500976393073028,0.5009165785837993,0.4990272937434853,0.4990870031898428
0.5009165785837993,0.5008769035266075,0.4990870031898428,0.499126478746276
0.5008769035266075,0.5008913461842098,0.499126478746276,0.4991119288889869
0.5008913461842098,0.5009449840579956,0.4991119288889869,0.49905837589762636
0.5009449840579956,0.500984065572117,0.49905837589762636,0.49901948646174143
0.500984065572117,0.5009681268106928,0.49901948646174143,0.4990355187190425
0.5009681268106928,0.5009180148667528,0.4990355187190425,0.49908554122949533
0.5009180148667528,0.5008851453613611,0.49908554122949533,0.49911824308999964
0.5008851453613611,0.5008981177215543,0.49911824308999964,0.49910518340882015
0.5008981177215543,0.5009433074972727,0.49910518340882015,0.49906006788201784
0.5009433074972727,0.5009752680756351,0.49906006788201784,0.49902826745805073
0.5009752680756351,0.5009613736036524,0.49902826745805073,0.49904223813636606
0.5009613736036524,0.5009193454148637,0.49904223813636606,0.49908419007796045
0.5009193454148637,0.5008921507007819,0.49908419007796045,0.4991112439788886
0.5008921507007819,0.5009037516409939,0.4991112439788886,0.49909957200598565
0.5009037516409939,0.5009418163765136,0.49909957200598565,0.4990615720375843
0.5009418163765136,0.5009679689552446,0.4990615720375843,0.49903555313779735
0.5009679689552446,0.5009558454290624,0.49903555313779735,0.49904773873226027
0.5009558454290624,0.500920571759091,0.49904773873226027,0.49908294726651026
0.500920571759091,0.5008981014148343,0.49908294726651026,0.4991052993551759
0.5008981014148343,0.5009084330025795,0.4991052993551759,0.49909491004390705
0.5009084330025795,0.5009404867550917,0.49909491004390705,0.4990629126318419
0.5009404867550917,0.5009618937088677,0.4990629126318419,0.49904161733404406
0.5009618937088677,0.5009513135537466,0.49904161733404406,0.49905224799144
0.5009513135537466,0.500921695398986,0.49905224799144,0.49908181042592914
0.500921695398986,0.5009031521113506,0.49908181042592914,0.49910025442940786
0.5009031521113506,0.5009123178951214,0.49910025442940786,0.4990910417909983
0.5009123178951214,0.500939300671988,0.4990910417909983,0.49906410790466504
0.500939300671988,0.5009568250700613,0.49906410790466504,0.4990466768100842
0.5009568250700613,0.5009475947345512,0.4990466768100842,0.4990559481891945
0.5009475947345512,0.50092271880089,0.4990559481891945,0.49908077641550974
0.50092271880089,0.5009074349761228,0.49908077641550974,0.4990959769131914
0.5009074349761228,0.5009155378548181,0.4990959769131914,0.499087836049831
0.5009155378548181,0.5009382436069585,0.499087836049831,0.4990651726319779
0.5009382436069585,0.5009525887027422,0.4990651726319779,0.49905090552621534
0.5009525887027422,0.5009445411223729,0.49905090552621534,0.49905898641937096
0.5009445411223729,0.5009236456032904,0.49905898641937096,0.4990798410717169
0.5009236456032904,0.5009110633093466,0.4990798410717169,0.49909235345843617
0.5009110633093466,0.500918203547745,0.49909235345843617,0.49908518246805167
0.500918203547745,0.500937303106075,0.49908518246805167,0.49906611949701074
0.500937303106075,0.5009490432185769,0.49906611949701074,0.49905444458508774
0.5009490432185769,0.5009420327739644,0.49905444458508774,0.4990614820287208
0.5009420327739644,0.5009244804952017,0.4990614820287208,0.49907899929331134
0.5009244804952017,0.5009141342874573,0.49907899929331134,0.4990892868766861
0.5009141342874573,0.5009204079063241,0.4990892868766861,0.49908298839790477
0.5009204079063241,0.5009364680561741,0.49908298839790477,0.4990669598148899
0.5009364680561741,0.5009460729976444,0.4990669598148899,0.49905740938565657
0.5009460729976444,0.5009399719800539,0.49905740938565657,0.49906353225053224
0.5009399719800539,0.5009252289668745,0.49906353225053224,0.4990782452641418
0.5009252289668745,0.5009167312185977,0.4990782452641418,0.49908669387063054
0.5009167312185977,0.5009222288196814,0.49908669387063054,0.49908117620465264
0.5009222288196814,0.5009357283127729,0.49908117620465264,0.4990677039055943
0.5009357283127729,0.5009435828836967,0.4990677039055943,0.4990598949105325
0.5009435828836967,0.5009382788923871,0.4990598949105325,0.49906521654996094
0.5009382788923871,0.5009258970338205,0.49906521654996094,0.4990775727095845
0.5009258970338205,0.500918925442671,0.4990775727095845,0.49908450312509667
0.500918925442671,0.5009237314452566,0.49908450312509667,0.499079680955531
0.5009237314452566,0.5009350745160976,0.499079680955531,0.49906836127981136
0.5009350745160976,0.5009414941717178,0.49906836127981136,0.49906197972631583
0.5009414941717178,0.5009368881030604,0.49906197972631583,0.4990666000243563
0.5009368881030604,0.5009264909824704,0.4990666000243563,0.49907697513624794
0.5009264909824704,0.5009207779631888,0.49907697513624794,0.499082653669089
0.5009207779631888,0.5009249701925086,0.499082653669089,0.499078448437688
0.5009249701925086,0.5009344980031905,0.499078448437688,0.49906894072919816
0.5009344980031905,0.5009397415119157,0.49906894072919816,0.49906372907103713
0.5009397415119157,0.5009357459372875,0.49906372907103713,0.4990677360952541
0.5009357459372875,0.5009270171572535,0.4990677360952541,0.4990764460337773
0.5009270171572535,0.5009223408634738,0.4990764460337773,0.49908109345546436
0.5009223408634738,0.5009259904205369,0.49908109345546436,0.49907743346280087
0.5009259904205369,0.5009339907655865,0.49907743346280087,0.4990694503712353
0.5009339907655865,0.5009382704806344,0.4990694503712353,0.49906519727708987
0.5009382704806344,0.5009348082906178,0.49906519727708987,0.49906866865956245
0.5009348082906178,0.5009274817938874,0.49906866865956245,0.49907597903302403
0.5009274817938874,0.500923658541201,0.49907597903302403,0.4990797781236661
0.500923658541201,0.5009268298859434,0.4990797781236661,0.4990765984217207
0.5009268298859434,0.5009335454255867,0.4990765984217207,0.4990698976754473
0.5009335454255867,0.5009370356480228,0.4990698976754473,0.499066429699074
0.5009370356480228,0.5009340388881497,0.499066429699074,0.4990694338214018
0.5009340388881497,0.500927890896284,0.4990694338214018,0.49907556802251196
0.500927890896284,0.5009247687853785,0.49907556802251196,0.4990786699209965
0.5009247687853785,0.5009275199733001,0.4990786699209965,0.49907591205656743
0.5009275199733001,0.500933155217419,0.49907591205656743,0.49907028948458654
0.500933155217419,0.5009359990233788,0.49907028948458654,0.49906746426512494
0.5009359990233788,0.5009334078750701,0.49906746426512494,0.4990700612945804
0.5009334078750701,0.5009282501512804,0.4990700612945804,0.4990752072285235
0.5009282501512804,0.5009257037145775,0.4990752072285235,0.499077736763317
0.5009257037145775,0.5009280867372843,0.499077736763317,0.49907534842107626
0.5009280867372843,0.500932813966952,0.49907534842107626,0.49907063203705926
0.500932813966952,0.5009351287927964,0.49907063203705926,0.4990683327367671
0.5009351287927964,0.5009328906700987,0.4990683327367671,0.4990705755436362
0.5009328906700987,0.5009285648744642,0.4990705755436362,0.4990748912651899
0.5009285648744642,0.5009264905922607,0.4990748912651899,0.4990769514191169
0.5009264905922607,0.5009285517825102,0.4990769514191169,0.4990748860030929
0.5009285517825102,0.5009325160676058,0.4990748860030929,0.499070930992923
0.5009325160676058,0.5009343982865044,0.499070930992923,0.49906906173966614
0.5009343982865044,0.5009324670293532,0.49906906173966614,0.4990709967155781
0.5009324670293532,0.5009288399805635,0.4990709967155781,0.4990746151608647
0.5009288399805635,0.5009271525332196,0.4990746151608647,0.49907629080279137
0.15078369905956132,0.15078369905956132,-0.1,-0.1
0.15078369905956132,0.12689464660393232,-0.1,-0.06741803473293863
0.12689464660393232,0.1038588920513761,-0.06741803473293863,-0.034238605337435835
0.1038588920513761,0.08359923974146943,-0.034238605337435835,0.0006221960044499736
0.08359923974146943,0.08359923974146943,0.0006221960044499736,0.0006221960044499736
0.08359923974146943,0.07592643323107495,0.0006221960044499736,0.01994712106812628
0.07592643323107495,0.07592643323107495,0.01994712106812628,0.01994712106812628
0.07592643323107495,0.07315127032143098,0.01994712106812628,0.03671434629995965
0.07315127032143098,0.07315127032143098,0.03671434629995965,0.03671434629995965
0.2343782654127484,0.2343782654127484,-0.1,-0.1
0.2343782654127484,0.21310771047191127,-0.1,-0.06564997025366381
0.21310771047191127,0.19263585929784025,-0.06564997025366381,-0.030822902257567564
0.19263585929784025,0.173828410490834,-0.030822902257567564,0.004912157150838814
0.173828410490834,0.1585812585933493,0.004912157150838814,0.04222922045841296
0.1585812585933493,0.1585812585933493,0.04222922045841296,0.04222922045841296
0.1585812585933493,0.15203368345123977,0.04222922045841296,0.06895426050294803
0.15203368345123977,0.15203368345123977,0.06895426050294803,0.06895426050294803
0.15203368345123977,0.15071367853800174,0.06895426050294803,0.09228959478113535
0.15071367853800174,0.15462582385835885,0.09228959478113535,0.11589090911566294
0.3179728317659355,0.3179728317659355,-0.1,-0.1
0.3179728317659355,0.29817177076073087,-0.1,-0.06478126743670279
0.29817177076073087,0.2788593082401869,-0.06478126743670279,-0.02929375718770072
0.2788593082401869,0.260464481804935,-0.02929375718770072,0.006673489716559164
0.260464481804935,0.2437225726373722,0.006673489716559164,0.0434261773193913
0.2437225726373722,0.22997858823648318,0.0434261773193913,0.08136288408639397
0.22997858823648318,0.22997858823648318,0.08136288408639397,0.08136288408639397
0.22997858823648318,0.22239864305717041,0.08136288408639397,0.1145275481300595
0.22239864305717041,0.22239864305717041,0.1145275481300595,0.1145275481300595
0.22239864305717041,0.22047559578202033,0.1145275481300595,0.1425115875247947
0.22047559578202033,0.22393722936246466,0.1425115875247947,0.17099322951088183
0.22393722936246466,0.23161975881316685,0.17099322951088183,0.19550868721638529
0.4015673981191227,0.4015673981191227,-0.1,-0.1
0.4015673981191227,0.38270533461697365,-0.1,-0.0642690500172812
0.38270533461697365,0.36405532337550095,-0.0642690500172812,-0.028427299492247815
0.36405532337550095,0.3458466368718467,-0.028427299492247815,0.00763958441096467
0.3458466368718467,0.3284270725715349,0.00763958441096467,0.044091262208388826
0.3284270725715349,0.31234981497823555,0.044091262208388826,0.0811471523662611
0.31234981497823555,0.29853935837203494,0.0811471523662611,0.11908610280597332
0.29853935837203494,0.2885858242107866,0.11908610280597332,0.15815611279640499
0.2885858242107866,0.2885858242107866,0.15815611279640499,0.15815611279640499
0.2885858242107866,0.2849139796347976,0.15815611279640499,0.18999569479174208
0.2849139796347976,0.2868604562524538,0.18999569479174208,0.22290766679633148
0.2868604562524538,0.2935812012992626,0.22290766679633148,0.2504221904206694
0.2935812012992626,0.304011252140578,0.2504221904206694,0.2754375330146709
0.48516196447230975,0.48516196447230975,-0.1,-0.1
0.48516196447230975,0.46695151660080814,-0.1,-0.06393251769543064
0.46695151660080814,0.4487308748189175,-0.06393251769543064,-0.027870163579806248
0.4487308748189175,0.43062586854872964,-0.027870163579806248,0.008250239837203036
0.43062586854872964,0.4128143385161753,0.008250239837203036,0.04451571574003818
0.4128143385161753,0.39555616242895253,0.04451571574003818,0.08104627733788802
0.39555616242895253,0.379246931206661,0.08104627733788802,0.11800635085232297
0.379246931206661,0.3645176454800886,0.11800635085232297,0.1556139453647706
0.3645176454800886,0.35242177758315774,0.1556139453647706,0.19412164704388937
0.35242177758315774,0.3447420852548825,0.19412164704388937,0.2336668001055706
0.3447420852548825,0.3447420852548825,0.2336668001055706,0.2336668001055706
0.3447420852548825,0.34323232858401387,0.2336668001055706,0.26418502318891934
0.34323232858401387,0.34711439910402553,0.26418502318891934,0.2953605094341625
0.34711439910402553,0.3551780798877464,0.2953605094341625,0.3217097559560802
0.5687565308254968,0.5687565308254968,-0.1,-0.1
0.5687565308254968,0.5510246921071894,-0.1,-0.06369499769520792
0.5510246921071894,0.5331052493247297,-0.06369499769520792,-0.027482129643680048
0.5331052493247297,0.515065576473257,-0.027482129643680048,0.008671079291250508
0.515065576473257,0.49699722545908265,0.008671079291250508,0.04480998705928879
0.49699722545908265,0.47902729300075897,0.04480998705928879,0.08099778733059565
0.47902729300075897,0.4613373634375568,0.08099778733059565,0.11732270238622328
0.4613373634375568,0.4441966751607067,0.11732270238622328,0.15390840103044193
0.4441966751607067,0.4280237896765371,0.15390840103044193,0.19092756779188394
0.4280237896765371,0.4135072687876399,0.19092756779188394,0.2286147132655588
0.4135072687876399,0.4018509907501885,0.2286147132655588,0.267245566385129
0.4018509907501885,0.39522509033297293,0.267245566385129,0.30692822580383505
0.39522509033297293,0.39522509033297293,0.30692822580383505,0.30692822580383505
0.39522509033297293,0.3948955495393949,0.30692822580383505,0.3346942411422065
0.3948955495393949,0.3998413617486487,0.3346942411422065,0.36300597389758293
0.6523510971786839,0.6523510971786839,-0.1,-0.1
0.6523510971786839,0.6349856762900014,-0.1,-0.06351861000768921
0.6349856762900014,0.617289333084146,-0.06351861000768921,-0.02719651769572755
0.617289333084146,0.5992943126761865,-0.02719651769572755,0.008978626755337255
0.5992943126761865,0.5810442315697467,0.008978626755337255,0.04502587325693019
0.5810442315697467,0.5625984783452087,0.04502587325693019,0.08097348771190388
0.5625984783452087,0.5440390918336683,0.08097348771190388,0.11686264534633584
0.5440390918336683,0.5254820576382996,0.11686264534633584,0.15275294359807814
0.5254820576382996,0.5070967439738253,0.15275294359807814,0.18873116867144327
0.5070967439738253,0.48914212905118515,0.18873116867144327,0.22492468859279333
0.48914212905118515,0.47203876139119316,0.22492468859279333,0.261523846248791
0.47203876139119316,0.456528879395245,0.261523846248791,0.2988121988108543
0.456528879395245,0.4440704281751028,0.2988121988108543,0.3371758119869912
0.4440704281751028,0.4440704281751028,0.3371758119869912,0.3371758119869912
0.4440704281751028,0.43817680009993976,0.3371758119869912,0.3672306329439404
0.43817680009993976,0.43817680009993976,0.3672306329439404,0.3672306329439404
0.43817680009993976,0.4371889796128784,0.3672306329439404,0.39146959456141295
0.4371889796128784,0.4371889796128784,0.39146959456141295,0.39146959456141295
0.4371889796128784,0.4401263935839682,0.39146959456141295,0.4123573307646373
0.7359456635318711,0.7359456635318711,-0.1,-0.1
0.7359456635318711,0.7188697769883085,-0.1,-0.0633825499840777
0.7188697769883085,0.7013453922089082,-0.0633825499840777,-0.026977597387335697
0.7013453922089082,0.6833826996126372,-0.026977597387335697,0.00921313497412704
0.6833826996126372,0.6649970774223649,0.00921313497412704,0.04519091432115105
0.6649970774223649,0.6462107344862371,0.04519091432115105,0.080961148096965
0.6462107344862371,0.6270550959317716,0.080961148096965,0.11653507610352232
0.6270550959317716,0.6075744974383868,0.11653507610352232,0.15193218497821978
0.6075744974383868,0.5878320608504496,0.15193218497821978,0.18718401260071807
0.5878320608504496,0.5679196840103041,0.18718401260071807,0.22234025260237636
0.5679196840103041,0.5479764602154903,0.22234025260237636,0.25747876325511143
0.5479764602154903,0.5282249423756764,0.25747876325511143,0.2927244870788699
0.5282249423756764,0.5090533361521653,0.2927244870788699,0.3282854814064746
0.5090533361521653,0.4912358445405819,0.3282854814064746,0.36452666806780565
0.4912358445405819,0.47669767766993476,0.36452666806780565,0.4021059557402499
0.47669767766993476,0.47669767766993476,0.4021059557402499,0.4021059557402499
0.47669767766993476,0.47122923341801326,0.4021059557402499,0.4238848580511404
0.47122923341801326,0.47122923341801326,0.4238848580511404,0.4238848580511404
0.47122923341801326,0.46977623047291817,0.4238848580511404,0.4418082806830911
0.46977623047291817,0.46977623047291817,0.4418082806830911,0.4418082806830911
0.46977623047291817,0.4717461681659084,0.4418082806830911,0.4566386467995328
0.4717461681659084,0.4717461681659084,0.4566386467995328,0.4566386467995328
0.8195402298850583,0.8195402298850583,-0.1,-0.1
0.8195402298850583,0.8026988940077787,-0.1,-0.06327446138039203
0.8026988940077787,0.7853111384826373,-0.06327446138039203,-0.026804501857427984
0.7853111384826373,0.7673728756262781,-0.026804501857427984,0.009397819872855886
0.7673728756262781,0.748882205120709,0.009397819872855886,0.04532111997887092
0.748882205120709,0.7298399750075011,0.04532111997887092,0.08095508314995378
0.7298399750075011,0.7102504881928099,0.08095508314995378,0.11629109630608506
0.7102504881928099,0.6901225037656041,0.11629109630608506,0.1513231075111194
0.6901225037656041,0.6694707208191658,0.1513231075111194,0.1860488452842525
0.6694707208191658,0.6483180318778006,0.1860488452842525,0.22047173566024844
0.6483180318778006,0.6266992133923457,0.22047173566024844,0.2546039800306986
0.6266992133923457,0.604667609225831,0.2546039800306986,0.2884715638106513
0.604667609225831,0.5823081013832198,0.2884715638106513,0.32212353114263526
0.5823081013832198,0.5597650309173446,0.32212353114263526,0.3556518249566839
0.5597650309173446,0.5373150007382491,0.3556518249566839,0.3892393766918112
0.5373150007382491,0.515623994938008,0.3892393766918112,0.423306882725053
0.9031347962382453,0.9031347962382453,-0.1,-0.1
0.9031347962382453,0.8864873306946364,-0.1,-0.06318655195286657
0.8864873306946364,0.8692107683651875,-0.06318655195286657,-0.026664233320889685
0.8692107683651875,0.8512915864919912,-0.026664233320889685,0.009547012339260086
0.8512915864919912,0.8327170791600316,0.009547012339260086,0.045426427921931245
0.8327170791600316,0.8134755303932856,0.045426427921931245,0.08095245663446773
0.8134755303932856,0.7935563716784372,0.08095245663446773,0.11610281819813756
0.7935563716784372,0.77295028755444,0.11610281819813756,0.15085469036583363
0.77295028755444,0.7516493818582559,0.15085469036583363,0.18518478486658305
0.7516493818582559,0.7296472934868753,0.18518478486658305,0.2190695105183957
0.7296472934868753,0.7069392545834308,0.2190695105183957,0.2524851996618721
0.7069392545834308,0.683522425285179,0.2524851996618721,0.28540790141537564
0.683522425285179,0.6593960459645132,0.28540790141537564,0.3178134441290853
0.6593960459645132,0.6345607208633034,0.3178134441290853,0.3496784845875779
0.6345607208633034,0.6090191451582935,0.3496784845875779,0.3809792929122422
0.6090191451582935,0.5827756264266709,0.3809792929122422,0.41169143555194343
0.5827756264266709,0.5558334075967181,0.41169143555194343,0.4417889240376436
0.5558334075967181,0.5281904026574015,0.4417889240376436,0.4712252916369426
0.5281904026574015,0.5281904026574015,0.4712252916369426,0.4712252916369426
0.5281904026574015,0.5181520166960846,0.4712252916369426,0.48162890300285377
0.5181520166960846,0.5181520166960846,0.48162890300285377,0.48162890300285377
0.5181520166960846,0.5109593942926746,0.48162890300285377,0.4889792615405858
0.5109593942926746,0.5109593942926746,0.4889792615405858,0.4889792615405858
0.9867293625914325,0.9867293625914325,-0.1,-0.1
0.9867293625914325,0.9702448258497997,-0.1,-0.06311367139006607
0.9702448258497997,0.9530605303833989,-0.06311367139006607,-0.026548279347892556
0.9530605303833989,0.9351566474653495,-0.026548279347892556,0.009670032135245435
0.9351566474653495,0.9165136599116291,0.009670032135245435,0.045513338615580795
0.9165136599116291,0.8971124536559315,0.045513338615580795,0.08095177243394663
0.8971124536559315,0.8769343727185244,0.08095177243394663,0.11595334664551282
0.8769343727185244,0.8559611197070343,0.11595334664551282,0.15048389143403382
0.8559611197070343,0.8341746432496822,0.15048389143403382,0.1845067404030533
0.8341746432496822,0.8115568390104656,0.1845067404030533,0.21798232615850102
0.8115568390104656,0.7880890113198977,0.21798232615850102,0.2508675108101459
0.7880890113198977,0.7637515793618468,0.2508675108101459,0.2831136508581591
0.7637515793618468,0.7385219704913318,0.2831136508581591,0.3146655518555034
0.7385219704913318,0.7123718868908037,0.3146655518555034,0.3454580819095857
0.7123718868908037,0.6852635594328977,0.3454580819095857,0.37540855085836566
0.6852635594328977,0.6571400340431713,0.37540855085836566,0.40440441833404317
0.6571400340431713,0.6279040156569169,0.40440441833404317,0.43227487391655206
0.6279040156569169,0.5973720062586578,0.43227487391655206,0.458705084412106
0.5973720062586578,0.5651054893747458,0.458705084412106,0.4829246745554914
0.5651054893747458,0.5651054893747458,0.4829246745554914,0.4829246745554914
1.0703239289446194,1.0703239289446194,-0.1,-0.1
1.0703239289446194,1.053978239421067,-0.1,-0.0630522803492519
1.053978239421067,1.0368717446915183,-0.0630522803492519,-0.026450832532958143
1.0368717446915183,1.0189803920914247,-0.026450832532958143,0.009773201949147117
1.0189803920914247,1.0002804051667797,0.009773201949147117,0.04558627392955386
1.0002804051667797,0.980748424982982,0.04558627392955386,0.08095220378704729
0.980748424982982,0.9603616370260547,0.08095220378704729,0.11583192299577053
0.9603616370260547,0.9390977169870552,0.11583192299577053,0.15018339039394632
0.9390977169870552,0.9169347823452979,0.15018339039394632,0.18396123830248087
0.9169347823452979,0.8938511791883422,0.18396123830248087,0.2171163228551086
0.8938511791883422,0.8698252785576261,0.2171163228551086,0.24959474234497644
0.8698252785576261,0.844835227339657,0.24959474234497644,0.28133622062731933
0.844835227339657,0.8188569386234982,0.28133622062731933,0.31227349235514024
0.8188569386234982,0.7918634878203148,0.31227349235514024,0.34232778278562637
0.7918634878203148,0.763821543126523,0.34232778278562637,0.37140450775616407
0.763821543126523,0.734686897717776,0.37140450775616407,0.39938355626903366
0.734686897717776,0.7043966464432639,0.39938355626903366,0.42610117816221793
0.7043966464432639,0.6728519711384362,0.42610117816221793,0.4513147199209324
0.6728519711384362,0.6398860726033508,0.4513147199209324,0.47461550294137644
0.6398860726033508,0.6051881238021921,0.47461550294137644,0.49517764014693655
0.6051881238021921,0.6051881238021921,0.49517764014693655,0.49517764014693655
0.6051881238021921,0.5754787342368192,0.49517764014693655,0.5086396765581732
0.5754787342368192,0.5754787342368192,0.5086396765581732,0.5086396765581732
0.5754787342368192,0.5550526176442603,0.5086396765581732,0.5148275771388836
0.5550526176442603,0.5550526176442603,0.5148275771388836,0.5148275771388836
0.5550526176442603,0.5395336407164341,0.5148275771388836,0.5168437202654229
0.5395336407164341,0.5395336407164341,0.5168437202654229,0.5168437202654229
0.5395336407164341,0.5276040394570708,0.5168437202654229,0.5158832704482567
0.5276040394570708,0.5276040394570708,0.5158832704482567,0.5158832704482567
0.5276040394570708,0.5182966116174536,0.5158832704482567,0.5126953929391801
0.5182966116174536,0.5108607939739785,0.5126953929391801,0.5073135564561355
0.5108607939739785,0.5108607939739785,0.5073135564561355,0.5073135564561355
-0.1,-0.1,1.0703239289446194,1.0703239289446194
-0.1,-0.0630522803492519,1.0703239289446194,1.053978239421067
-0.0630522803492519,-0.026450832532958143,1.053978239421067,1.0368717446915183
-0.026450832532958143,0.009773201949147117,1.0368717446915183,1.0189803920914247
0.009773201949147117,0.04558627392955386,1.0189803920914247,1.0002804051667797
0.04558627392955386,0.08095220378704729,1.0002804051667797,0.9807484249829822
0.08095220378704729,0.11583192299577053,0.9807484249829822,0.9603616370260549
0.11583192299577053,0.15018339039394632,0.9603616370260549,0.9390977169870552
0.15018339039394632,0.18396123830248087,0.9390977169870552,0.9169347823452981
0.18396123830248087,0.2171163228551086,0.9169347823452981,0.8938511791883424
0.2171163228551086,0.24959474234497644,0.8938511791883424,0.8698252785576263
0.24959474234497644,0.28133622062731933,0.8698252785576263,0.8448352273396572
0.28133622062731933,0.3122734923551401,0.8448352273396572,0.8188569386234984
0.3122734923551401,0.34232778278562626,0.8188569386234984,0.7918634878203149
0.34232778278562626,0.37140450775616407,0.7918634878203149,0.7638215431265232
0.37140450775616407,0.39938355626903355,0.7638215431265232,0.7346868977177762
0.39938355626903355,0.4261011781622178,0.7346868977177762,0.7043966464432642
0.4261011781622178,0.4513147199209323,0.7043966464432642,0.6728519711384364
0.4513147199209323,0.47461550294137633,0.6728519711384364,0.6398860726033511
0.47461550294137633,0.49517764014693655,0.6398860726033511,0.6051881238021923
0.49517764014693655,0.49517764014693655,0.6051881238021923,0.6051881238021923
0.49517764014693655,0.5086396765581732,0.6051881238021923,0.5754787342368193
0.5086396765581732,0.5086396765581732,0.5754787342368193,0.5754787342368193
0.5086396765581732,0.5148275771388836,0.5754787342368193,0.5550526176442605
0.5148275771388836,0.5148275771388836,0.5550526176442605,0.5550526176442605
-0.1,-0.1,0.9867293625914325,0.9867293625914325
-0.1,-0.06311367139006607,0.9867293625914325,0.9702448258497997
-0.06311367139006607,-0.026548279347892556,0.9702448258497997,0.9530605303833989
-0.026548279347892556,0.009670032135245435,0.9530605303833989,0.9351566474653495
0.009670032135245435,0.045513338615580795,0.9351566474653495,0.9165136599116291
0.045513338615580795,0.08095177243394663,0.9165136599116291,0.8971124536559315
0.08095177243394663,0.11595334664551282,0.8971124536559315,0.8769343727185244
0.11595334664551282,0.15048389143403382,0.8769343727185244,0.8559611197070343
0.15048389143403382,0.1845067404030533,0.8559611197070343,0.8341746432496822
0.1845067404030533,0.21798232615850102,0.8341746432496822,0.8115568390104656
0.21798232615850102,0.2508675108101459,0.8115568390104656,0.7880890113198977
0.2508675108101459,0.2831136508581591,0.7880890113198977,0.7637515793618468
0.2831136508581591,0.3146655518555034,0.7637515793618468,0.7385219704913318
0.3146655518555034,0.3454580819095857,0.7385219704913318,0.7123718868908037
0.3454580819095857,0.37540855085836566,0.7123718868908037,0.6852635594328977
0.37540855085836566,0.40440441833404317,0.6852635594328977,0.6571400340431713
0.40440441833404317,0.43227487391655206,0.6571400340431713,0.6279040156569168
0.43227487391655206,0.4587050844121059,0.6279040156569168,0.5973720062586577
0.4587050844121059,0.4829246745554914,0.5973720062586577,0.5651054893747458
0.4829246745554914,0.4829246745554914,0.5651054893747458,0.5651054893747458
0.4829246745554914,0.4970369763882947,0.5651054893747458,0.5419955144524704
0.4970369763882947,0.4970369763882947,0.5419955144524704,0.5419955144524704
0.4970369763882947,0.5024533876919818,0.5419955144524704,0.5308163147722708
0.5024533876919818,0.5024533876919818,0.5308163147722708,0.5308163147722708
0.5024533876919818,0.5055372175203113,0.5308163147722708,0.5214876345670025
0.5055372175203113,0.5055372175203113,0.5214876345670025,0.5214876345670025
-0.1,-0.1,0.9031347962382453,0.9031347962382453
-0.1,-0.06318655195286657,0.9031347962382453,0.8864873306946364
-0.06318655195286657,-0.0266642333208897,0.8864873306946364,0.8692107683651875
-0.0266642333208897,0.009547012339260058,0.8692107683651875,0.8512915864919912
0.009547012339260058,0.04542642792193122,0.8512915864919912,0.8327170791600316
0.04542642792193122,0.0809524566344677,0.8327170791600316,0.8134755303932856
0.0809524566344677,0.11610281819813748,0.8134755303932856,0.7935563716784372
0.11610281819813748,0.15085469036583352,0.7935563716784372,0.77295028755444
0.15085469036583352,0.18518478486658294,0.77295028755444,0.7516493818582559
0.18518478486658294,0.2190695105183956,0.7516493818582559,0.7296472934868753
0.2190695105183956,0.252485199661872,0.7296472934868753,0.7069392545834308
0.252485199661872,0.28540790141537564,0.7069392545834308,0.683522425285179
0.28540790141537564,0.3178134441290853,0.683522425285179,0.6593960459645132
0.3178134441290853,0.3496784845875779,0.6593960459645132,0.6345607208633034
0.3496784845875779,0.3809792929122422,0.6345607208633034,0.6090191451582935
0.3809792929122422,0.41169143555194343,0.6090191451582935,0.5827756264266709
0.41169143555194343,0.4417889240376436,0.5827756264266709,0.5558334075967181
-0.1,-0.1,0.8195402298850583,0.8195402298850583
-0.1,-0.06327446138039203,0.8195402298850583,0.8026988940077787
-0.06327446138039203,-0.02680450185742797,0.8026988940077787,0.7853111384826373
-0.02680450185742797,0.009397819872855886,0.7853111384826373,0.7673728756262781
0.009397819872855886,0.04532111997887092,0.7673728756262781,0.748882205120709
0.04532111997887092,0.08095508314995378,0.748882205120709,0.7298399750075011
0.08095508314995378,0.11629109630608506,0.7298399750075011,0.7102504881928099
0.11629109630608506,0.1513231075111194,0.7102504881928099,0.6901225037656041
0.1513231075111194,0.1860488452842525,0.6901225037656041,0.6694707208191658
0.1860488452842525,0.22047173566024844,0.6694707208191658,0.6483180318778006
0.22047173566024844,0.2546039800306986,0.6483180318778006,0.6266992133923457
0.2546039800306986,0.2884715638106513,0.6266992133923457,0.604667609225831
0.2884715638106513,0.32212353114263526,0.604667609225831,0.5823081013832198
0.32212353114263526,0.3556518249566839,0.5823081013832198,0.5597650309173446
0.3556518249566839,0.3892393766918112,0.5597650309173446,0.5373150007382491
0.3892393766918112,0.423306882725053,0.5373150007382491,0.515623994938008
0.423306882725053,0.4592299120826243,0.515623994938008,0.4974893891907143
0.4592299120826243,0.4592299120826243,0.4974893891907143,0.4974893891907143
-0.1,-0.1,0.7359456635318711,0.7359456635318711
-0.1,-0.06338254998407772,0.7359456635318711,0.7188697769883085
-0.06338254998407772,-0.02697759738733571,0.7188697769883085,0.7013453922089082
-0.02697759738733571,0.00921313497412704,0.7013453922089082,0.6833826996126372
0.00921313497412704,0.04519091432115105,0.6833826996126372,0.6649970774223649
0.04519091432115105,0.08096114809696497,0.6649970774223649,0.6462107344862371
0.08096114809696497,0.11653507610352229,0.6462107344862371,0.6270550959317716
0.11653507610352229,0.15193218497821973,0.6270550959317716,0.6075744974383868
0.15193218497821973,0.18718401260071807,0.6075744974383868,0.5878320608504496
0.18718401260071807,0.22234025260237636,0.5878320608504496,0.5679196840103041
0.22234025260237636,0.25747876325511143,0.5679196840103041,0.5479764602154903
0.25747876325511143,0.2927244870788699,0.5479764602154903,0.5282249423756764
0.2927244870788699,0.3282854814064746,0.5282249423756764,0.5090533361521653
0.3282854814064746,0.36452666806780565,0.5090533361521653,0.491235844540582
0.36452666806780565,0.4021059557402499,0.491235844540582,0.47669767766993487
0.4021059557402499,0.4021059557402499,0.47669767766993487,0.47669767766993487
-0.1,-0.1,0.6523510971786839,0.6523510971786839
-0.1,-0.0635186100076892,0.6523510971786839,0.6349856762900014
-0.0635186100076892,-0.02719651769572755,0.6349856762900014,0.617289333084146
-0.02719651769572755,0.008978626755337255,0.617289333084146,0.5992943126761865
0.008978626755337255,0.045025873256930166,0.5992943126761865,0.5810442315697467
0.045025873256930166,0.08097348771190385,0.5810442315697467,0.5625984783452087
0.08097348771190385,0.11686264534633578,0.5625984783452087,0.5440390918336683
0.11686264534633578,0.1527529435980781,0.5440390918336683,0.5254820576382996
0.1527529435980781,0.18873116867144327,0.5254820576382996,0.5070967439738253
0.18873116867144327,0.22492468859279327,0.5070967439738253,0.48914212905118515
0.22492468859279327,0.2615238462487909,0.48914212905118515,0.47203876139119316
0.2615238462487909,0.2988121988108543,0.47203876139119316,0.456528879395245
0.2988121988108543,0.3371758119869912,0.456528879395245,0.4440704281751028
0.3371758119869912,0.3371758119869912,0.4440704281751028,0.4440704281751028
0.3371758119869912,0.3672306329439404,0.4440704281751028,0.43817680009993976
0.3672306329439404,0.3672306329439404,0.43817680009993976,0.43817680009993976
0.3672306329439404,0.39146959456141295,0.43817680009993976,0.4371889796128784
0.39146959456141295,0.39146959456141295,0.4371889796128784,0.4371889796128784
0.39146959456141295,0.4123573307646373,0.4371889796128784,0.4401263935839682
-0.1,-0.1,0.5687565308254968,0.5687565308254968
-0.1,-0.06369499769520792,0.5687565308254968,0.5510246921071894
-0.06369499769520792,-0.027482129643680034,0.5510246921071894,0.5331052493247297
-0.027482129643680034,0.008671079291250508,0.5331052493247297,0.515065576473257
0.008671079291250508,0.04480998705928879,0.515065576473257,0.49699722545908265
0.04480998705928879,0.08099778733059565,0.49699722545908265,0.47902729300075897
0.08099778733059565,0.11732270238622328,0.47902729300075897,0.4613373634375568
0.11732270238622328,0.15390840103044193,0.4613373634375568,0.4441966751607067
0.15390840103044193,0.19092756779188394,0.4441966751607067,0.4280237896765371
0.19092756779188394,0.22861471326555885,0.4280237896765371,0.4135072687876399
0.22861471326555885,0.267245566385129,0.4135072687876399,0.4018509907501885
0.267245566385129,0.30692822580383516,0.4018509907501885,0.39522509033297293
0.30692822580383516,0.30692822580383516,0.39522509033297293,0.39522509033297293
0.30692822580383516,0.3346942411422066,0.39522509033297293,0.3948955495393949
0.3346942411422066,0.36300597389758293,0.3948955495393949,0.3998413617486487
-0.1,-0.1,0.48516196447230975,0.48516196447230975
-0.1,-0.06393251769543064,0.48516196447230975,0.46695151660080814
-0.06393251769543064,-0.027870163579806234,0.46695151660080814,0.4487308748189175
-0.027870163579806234,0.008250239837203036,0.4487308748189175,0.43062586854872964
0.008250239837203036,0.04451571574003818,0.43062586854872964,0.4128143385161753
0.04451571574003818,0.08104627733788805,0.4128143385161753,0.39555616242895253
0.08104627733788805,0.11800635085232297,0.39555616242895253,0.3792469312066611
0.11800635085232297,0.1556139453647706,0.3792469312066611,0.3645176454800887
0.1556139453647706,0.19412164704388937,0.3645176454800887,0.35242177758315774
0.19412164704388937,0.2336668001055706,0.35242177758315774,0.3447420852548825
0.2336668001055706,0.2336668001055706,0.3447420852548825,0.3447420852548825
0.2336668001055706,0.26418502318891934,0.3447420852548825,0.34323232858401387
0.26418502318891934,0.2953605094341625,0.34323232858401387,0.34711439910402553
0.2953605094341625,0.3217097559560802,0.34711439910402553,0.3551780798877464
-0.1,-0.1,0.4015673981191227,0.4015673981191227
-0.1,-0.0642690500172812,0.4015673981191227,0.38270533461697365
-0.0642690500172812,-0.028427299492247815,0.38270533461697365,0.36405532337550095
-0.028427299492247815,0.00763958441096467,0.36405532337550095,0.3458466368718467
0.00763958441096467,0.044091262208388826,0.3458466368718467,0.3284270725715349
0.044091262208388826,0.08114715236626113,0.3284270725715349,0.31234981497823555
0.08114715236626113,0.11908610280597337,0.31234981497823555,0.29853935837203494
0.11908610280597337,0.15815611279640504,0.29853935837203494,0.2885858242107866
0.15815611279640504,0.15815611279640504,0.2885858242107866,0.2885858242107866
0.15815611279640504,0.18999569479174214,0.2885858242107866,0.2849139796347976
0.18999569479174214,0.2229076667963316,0.2849139796347976,0.2868604562524538
0.2229076667963316,0.2504221904206695,0.2868604562524538,0.2935812012992627
0.2504221904206695,0.275437533014671,0.2935812012992627,0.304011252140578
-0.1,-0.1,0.3179728317659355,0.3179728317659355
-0.1,-0.06478126743670279,0.3179728317659355,0.29817177076073087
-0.06478126743670279,-0.029293757187700706,0.29817177076073087,0.2788593082401869
-0.029293757187700706,0.006673489716559164,0.2788593082401869,0.260464481804935
0.006673489716559164,0.0434261773193913,0.260464481804935,0.2437225726373722
0.0434261773193913,0.08136288408639397,0.2437225726373722,0.22997858823648318
0.08136288408639397,0.08136288408639397,0.22997858823648318,0.22997858823648318
0.08136288408639397,0.1145275481300595,0.22997858823648318,0.22239864305717041
0.1145275481300595,0.1145275481300595,0.22239864305717041,0.22239864305717041
0.1145275481300595,0.1425115875247947,0.22239864305717041,0.2204755957820204
0.1425115875247947,0.17099322951088183,0.2204755957820204,0.2239372293624647
0.17099322951088183,0.19550868721638523,0.2239372293624647,0.23161975881316685
-0.1,-0.1,0.2343782654127484,0.2343782654127484
-0.1,-0.06564997025366381,0.2343782654127484,0.21310771047191127
-0.06564997025366381,-0.030822902257567564,0.21310771047191127,0.19263585929784025
-0.030822902257567564,0.004912157150838814,0.19263585929784025,0.173828410490834
0.004912157150838814,0.04222922045841296,0.173828410490834,0.1585812585933493
0.04222922045841296,0.04222922045841296,0.1585812585933493,0.1585812585933493
0.04222922045841296,0.06895426050294803,0.1585812585933493,0.15203368345123977
0.06895426050294803,0.06895426050294803,0.15203368345123977,0.15203368345123977
0.06895426050294803,0.0922895947811353,0.15203368345123977,0.15071367853800174
0.0922895947811353,0.11589090911566291,0.15071367853800174,0.1546258238583588
-0.1,-0.1,0.19258098223615486,0.19258098223615486
-0.1,-0.06635398182810091,0.19258098223615486,0.1702142964165799
-0.06635398182810091,-0.032128046269326985,0.1702142964165799,0.14875891315118417
-0.032128046269326985,0.00334006215123947,0.14875891315118417,0.12949767324722378
0.00334006215123947,0.00334006215123947,0.12949767324722378,0.12949767324722378
0.00334006215123947,0.032168724987744646,0.12949767324722378,0.11805831910087089
0.032168724987744646,0.032168724987744646,0.11805831910087089,0.11805831910087089
0.032168724987744646,0.05416698895338609,0.11805831910087089,0.11356064633235466
0.05416698895338609,0.05416698895338609,0.11356064633235466,0.11356064633235466
0.05416698895338609,0.07371657767368894,0.11356064633235466,0.1139383094162097
1.0703239289446194,1.052209931084951,-0.016405433646812906,0.01970747181212379
1.052209931084951,1.03325252965517,0.01970747181212379,0.05538452033990751
1.03325252965517,1.0134273232310498,0.05538452033990751,0.09058632052044954
1.0134273232310498,0.9927105908435704,0.09058632052044954,0.12527044585009145
0.9927105908435704,0.971079354785828,0.12527044585009145,0.15939120590302644
0.971079354785828,0.9485113426639923,0.15939120590302644,0.1928993555474033
0.9485113426639923,0.9249849693608884,0.1928993555474033,0.22574144776436375
0.9249849693608884,0.90047945649765,0.22574144776436375,0.2578585919381936
1.090739639675248,1.0703239289446194,0.07412437804604743,0.10898641588296776
1.0703239289446194,1.048956179999834,0.10898641588296776,0.14327276134017575
1.048956179999834,1.0266143973222823,0.14327276134017575,0.17693216085289212
1.0266143973222823,1.0032779136975543,0.17693216085289212,0.20990882077175757
1.0032779136975543,0.978927375620997,0.20990882077175757,0.2421431475184834
0.978927375620997,0.9535447798930364,0.2421431475184834,0.273570802922494
0.9535447798930364,0.9271138691132431,0.273570802922494,0.30412085715965387
0.9271138691132431,0.899618519186189,0.30412085715965387,0.3337154725587279
0.899618519186189,0.8710423441206675,0.3337154725587279,0.36226657838698073
0.8710423441206675,0.8413674121954212,0.36226657838698073,0.38967150456694977
0.8413674121954212,0.8105714422449722,0.38967150456694977,0.4158065267291592
0.8105714422449722,0.778623545880975,0.4158065267291592,0.4405153809467355
0.778623545880975,0.7454798316396203,0.4405153809467355,0.463586782604814
0.7454798316396203,0.7110737767719043,0.463586782604814,0.484713909498507
0.7110737767719043,0.6753000583856167,0.484713909498507,0.5034083775822418
0.6753000583856167,0.6380234250727894,0.5034083775822418,0.5187786908303823
0.6380234250727894,0.6380234250727894,0.5187786908303823,0.5187786908303823
0.6380234250727894,0.6056129497504216,0.5187786908303823,0.5279793003685977
0.6056129497504216,0.6056129497504216,0.5279793003685977,0.5279793003685977
1.1000000000000008,1.0933075739046763,0.14935294519971917,0.15935723505280083
1.0933075739046763,1.0703239289446194,0.15935723505280083,0.19258098223615486
1.0703239289446194,1.0463054349400558,0.19258098223615486,0.22506376791684782
1.0463054349400558,1.0212373171095515,0.22506376791684782,0.25674247856871
1.0212373171095515,0.9951059665367717,0.25674247856871,0.2875496740351121
0.9951059665367717,0.967900819886539,0.2875496740351121,0.3174117571948336
0.967900819886539,0.9396129784495831,0.3174117571948336,0.34624890765014604
0.9396129784495831,0.910234382494174,0.34624890765014604,0.3739729364325274
1.1000000000000008,1.0963300104329767,0.24073842618773592,0.24526218940447495
1.0963300104329767,1.0703239289446194,0.24526218940447495,0.2761755485893419
1.0703239289446194,1.043230083876443,0.2761755485893419,0.3061385989331058
1.043230083876443,1.0150471513483552,0.3061385989331058,0.335078721608137
1.0150471513483552,0.9857762702527607,0.335078721608137,0.36291687582093923
0.9857762702527607,0.9554217368225425,0.36291687582093923,0.38956702300703583
0.9554217368225425,0.9239892987948349,0.38956702300703583,0.4149342623476301
0.9239892987948349,0.8914853172680649,0.4149342623476301,0.4389101393509687
0.8914853172680649,0.8579155375246317,0.4389101393509687,0.4613654988457221
0.8579155375246317,0.8232819045982579,0.4613654988457221,0.48213997162437405
0.8232819045982579,0.7875850507514445,0.48213997162437405,0.5010202766562151
0.7875850507514445,0.7508204861709019,0.5010202766562151,0.5177090277888016
0.7508204861709019,0.7129839324894709,0.5177090277888016,0.5317615504319477
0.7129839324894709,0.6740961950415681,0.5317615504319477,0.5424618402342819
0.6740961950415681,0.6343015906662105,0.5424618402342819,0.5485601584641808
0.6343015906662105,0.6343015906662105,0.5485601584641808,0.5485601584641808
0.6343015906662105,0.6045050990129769,0.5485601584641808,0.5492554589658546
0.6045050990129769,0.6045050990129769,0.5492554589658546,0.5492554589658546
1.1000000000000008,1.098015070708994,0.2863709772084715,0.2885608311536859
1.098015070708994,1.0703239289446194,0.2885608311536859,0.3179728317659355
1.0703239289446194,1.0415418050986713,0.3179728317659355,0.3463162861813929
1.0415418050986713,1.0116769991489463,0.3463162861813929,0.3735160486723339
1.0116769991489463,0.9807407881591171,0.3735160486723339,0.3994892817911545
0.9807407881591171,0.94874712733751,0.3994892817911545,0.42414551526490596
1.1000000000000008,1.099804044730051,0.3319613033104448,0.33215234273237537
1.099804044730051,1.0703239289446194,0.33215234273237537,0.3597701149425291
1.0703239289446194,1.039773374530676,0.3597701149425291,0.386197127734757
1.039773374530676,1.0081734746797655,0.386197127734757,0.41135816515067736
1.0081734746797655,0.9755460529456671,0.41135816515067736,0.43516976531724627
1.0703239289446194,1.0361449190360899,0.44336468129571627,0.4648895867797366
1.0361449190360899,1.0010848378834316,0.4648895867797366,0.4849443179114943
1.0010848378834316,0.9651844662706245,0.4849443179114943,0.503452779045568
0.9651844662706245,0.9284880680052919,0.503452779045568,0.5203232943662497
0.9284880680052919,0.8910394310902547,0.5203232943662497,0.5354431693633026
0.8910394310902547,0.8528846681946637,0.5354431693633026,0.5486664235434363
0.8528846681946637,0.8140739427330882,0.5486664235434363,0.5597970752597501
0.8140739427330882,0.7746691365696904,0.5597970752597501,0.5685621452355727
0.7746691365696904,0.734760640560146,0.5685621452355727,0.574569010149911
0.734760640560146,0.6945129399160873,0.574569010149911,0.5772378869989147
1.0703239289446194,1.0328199021948286,0.5269592476489033,0.5419617185512621
1.0328199021948286,0.9947435955384066,0.5419617185512621,0.5554450814617613
0.9947435955384066,0.9561443158520534,0.5554450814617613,0.5673448418345444
0.9561443158520534,0.9170696515556581,0.5673448418345444,0.5775764449195963
1.0703239289446194,1.0305378772089502,0.6105538140020904,0.6175327084113322
1.0305378772089502,0.9905447602296314,0.6175327084113322,0.6232037154275892
0.9905447602296314,0.9503815403057768,0.6232037154275892,0.6275040946087233
0.9503815403057768,0.9100903797925651,0.6275040946087233,0.6303474774940848
0.9100903797925651,0.8697251009738232,0.6303474774940848,0.6316170048444072
0.8697251009738232,0.8293482010620497,0.6316170048444072,0.6311563176700745
0.8293482010620497,0.7890452381797212,0.6311563176700745,0.6287564648180954
0.7890452381797212,0.7489393214830402,0.6287564648180954,0.6241399336769059
0.7489393214830402,0.7092409480453731,0.6241399336769059,0.6169486333747033
0.7092409480453731,0.670251603037635,0.6169486333747033,0.6067317651136096
0.670251603037635,0.6324465102496899,0.6067317651136096,0.5929754369296091
1.0703239289446194,1.0300120018238625,0.6523510971786839,0.6549631773448266
1.0300120018238625,0.989646444784443,0.6549631773448266,0.6564652554335103
0.989646444784443,0.9492565294052521,0.6564652554335103,0.6567893380212356
0.9492565294052521,0.9088787115836222,0.6567893380212356,0.6558455133260988
1.0703239289446194,1.029968743689272,0.6941483803552775,0.6923383706544116
1.029968743689272,0.9896622732611288,0.6923383706544116,0.6896495500480402
0.9896622732611288,0.9494299625431492,0.6896495500480402,0.6860075197961268
0.9494299625431492,0.9093107065016582,0.6860075197961268,0.6813198470754533
0.9093107065016582,0.8693439266466774,0.6813198470754533,0.6754697753656654
0.8693439266466774,0.8295949754047037,0.6754697753656654,0.6683130101133318
0.8295949754047037,0.7901529953207767,0.6683130101133318,0.6596709220367868
0.7901529953207767,0.7511282734837663,0.6596709220367868,0.6493201613084063
0.7511282734837663,0.7126884042932623,0.6493201613084063,0.6369922801694391
1.0703239289446194,1.0312423143198395,0.7777429467084647,0.7675136308209141
1.0312423143198395,0.9922777769479593,0.7675136308209141,0.7568485800143363
0.9922777769479593,0.9534562946884727,0.7568485800143363,0.7456743414638748
0.9534562946884727,0.9148118830202571,0.7456743414638748,0.7339056304222249
0.9148118830202571,0.8763883597475154,0.7339056304222249,0.7214428769494422
0.8763883597475154,0.8382420638753827,0.7214428769494422,0.7081695100139528
0.8382420638753827,0.8004456080397606,0.7081695100139528,0.6939491439080745
0.8004456080397606,0.7630902562429565,0.6939491439080745,0.6786220453862802
1.0703239289446194,1.0338442247742794,0.8613375130616516,0.8439749536405045
1.0338442247742794,0.9974357251911979,0.8439749536405045,0.8264661113168782
0.9974357251911979,0.9611224852073913,0.8264661113168782,0.8087599669529693
0.9611224852073913,0.9249362479929025,0.8087599669529693,0.7907992684130688
0.9249362479929025,0.8889120940049402,0.7907992684130688,0.7725167514283825
1.0703239289446194,1.0370337287491906,0.9449320794148389,0.922040410309953
1.0370337287491906,1.0037598485731756,0.922040410309953,0.899125753918338
1.0037598485731756,0.9705188880325496,0.899125753918338,0.8761652873720381
0.9705188880325496,0.9373300633184881,0.8761652873720381,0.853132176766596
0.9373300633184881,0.9042145889338934,0.853132176766596,0.8299942808406302
0.9042145889338934,0.8711980709237218,0.8299942808406302,0.8067148590922596
0.8711980709237218,0.8383126058857369,0.8067148590922596,0.7832530871632368
0.8383126058857369,0.8055943735171471,0.7832530871632368,0.7595614228623806
0.8055943735171471,0.7730823524600259,0.7595614228623806,0.7355837720001567
0.7730823524600259,0.7408304241583706,0.7355837720001567,0.7112640637116836
0.7408304241583706,0.7088996729082243,0.7112640637116836,0.686541583195549
1.0703239289446194,1.040242276731712,1.0285266457680258,1.0015549402747022
1.040242276731712,1.0101583019568448,1.0015549402747022,0.9745870717370347
1.0101583019568448,0.9800767358994608,0.9745870717370347,0.9476179418146323
0.9800767358994608,0.9500026037594188,0.9476179418146323,0.9206409931788789
0.9500026037594188,0.9199416808935622,0.9206409931788789,0.8936483592618268
0.9199416808935622,0.8899029455171481,0.8936483592618268,0.8666327830944226
1.1000000000000008,1.098892885787064,1.1000000000000008,1.098892885787064
1.098892885787064,1.0703239289446194,1.098892885787064,1.0703239289446194
1.0703239289446194,1.0417553182849972,1.0703239289446194,1.0417553182849972
1.0417553182849972,1.013186523043276,1.0417553182849972,1.013186523043276
1.013186523043276,0.9846184457597663,1.013186523043276,0.9846184457597663
0.9846184457597663,0.9560504338337134,0.9846184457597663,0.9560504338337134
0.9560504338337134,0.9274824842540484,0.9560504338337134,0.9274824842540484
1.0285266457680258,1.0015549402747022,1.0703239289446194,1.040242276731712
1.0015549402747022,0.9745870717370347,1.040242276731712,1.0101583019568448
0.9745870717370347,0.9476179418146323,1.0101583019568448,0.9800767358994608
0.9476179418146323,0.9206409931788789,0.9800767358994608,0.9500026037594188
0.9449320794148389,0.922040410309953,1.0703239289446194,1.0370337287491906
0.922040410309953,0.899125753918338,1.0370337287491906,1.0037598485731756
0.899125753918338,0.8761652873720381,1.0037598485731756,0.9705188880325496
0.8761652873720381,0.853132176766596,0.9705188880325496,0.9373300633184881
0.853132176766596,0.8299942808406302,0.9373300633184881,0.9042145889338934
0.8299942808406302,0.8067148590922596,0.9042145889338934,0.8711980709237218
0.8067148590922596,0.7832530871632368,0.8711980709237218,0.8383126058857369
0.7832530871632368,0.7595614228623806,0.8383126058857369,0.8055943735171471
0.7595614228623806,0.7355837720001567,0.8055943735171471,0.7730823524600259
0.7355837720001567,0.7112640637116836,0.7730823524600259,0.7408304241583706
0.8613375130616516,0.8439749536405045,1.0703239289446194,1.0338442247742794
0.8439749536405045,0.8264661113168782,1.0338442247742794,0.9974357251911979
0.8264661113168782,0.8087599669529693,0.9974357251911979,0.9611224852073913
0.8087599669529693,0.7907992684130688,0.9611224852073913,0.9249362479929025
0.7907992684130688,0.7725167514283825,0.9249362479929025,0.8889120940049402
0.7725167514283825,0.7538367585175322,0.8889120940049402,0.8530955550138236
0.7538367585175322,0.7346719844822929,0.8530955550138236,0.8175399844649439
0.7346719844822929,0.7149227165489653,0.8175399844649439,0.7823091977210105
0.7777429467084647,0.7675136308209141,1.0703239289446194,1.0312423143198395
0.7675136308209141,0.7568485800143363,1.0312423143198395,0.9922777769479593
0.7568485800143363,0.7456743414638748,0.9922777769479593,0.9534562946884727
0.7456743414638748,0.7339056304222249,0.9534562946884727,0.9148118830202571
0.6941483803552775,0.6923383706544116,1.0703239289446194,1.029968743689272
0.6923383706544116,0.6896495500480402,1.029968743689272,0.9896622732611288
0.6896495500480402,0.6860075197961268,0.9896622732611288,0.9494299625431492
0.6860075197961268,0.6813198470754533,0.9494299625431492,0.9093107065016582
0.6813198470754533,0.6754697753656654,0.9093107065016582,0.8693439266466774
0.6754697753656654,0.6683130101133318,0.8693439266466774,0.8295949754047037
0.6683130101133318,0.6596709220367868,0.8295949754047037,0.7901529953207767
0.6596709220367868,0.6493201613084063,0.7901529953207767,0.7511282734837663
0.6493201613084063,0.6369922801694391,0.7511282734837663,0.7126884042932623
0.6369922801694391,0.6223840669760381,0.7126884042932623,0.6750889526311238
0.6223840669760381,0.605174032501196,0.6750889526311238,0.6386631721653858
0.605174032501196,0.5850697704735027,0.6386631721653858,0.6038111166405553
0.5850697704735027,0.5620058926393021,0.6038111166405553,0.5710924025899264
0.6523510971786839,0.6549631773448266,1.0703239289446194,1.0300120018238625
0.6549631773448266,0.6564652554335103,1.0300120018238625,0.989646444784443
0.6564652554335103,0.6567893380212356,0.989646444784443,0.9492565294052521
0.6567893380212356,0.6558455133260988,0.9492565294052521,0.9088787115836222
0.6558455133260988,0.6535161461761888,0.9088787115836222,0.868558375948928
0.6105538140020904,0.6175327084113322,1.0703239289446194,1.0305378772089502
0.6175327084113322,0.6232037154275892,1.0305378772089502,0.9905447602296314
0.6232037154275892,0.6275040946087233,0.9905447602296314,0.9503815403057768
0.6275040946087233,0.6303474774940848,0.9503815403057768,0.9100903797925651
0.5269592476489033,0.5419617185512621,1.0703239289446194,1.0328199021948286
0.5419617185512621,0.5554450814617613,1.0328199021948286,0.9947435955384066
0.5554450814617613,0.5673448418345444,0.9947435955384066,0.9561443158520534
0.5673448418345444,0.5775764449195963,0.9561443158520534,0.9170696515556581
0.5775764449195963,0.5860241946543727,0.9170696515556581,0.8775771628836346
0.5860241946543727,0.5925326005599338,0.8775771628836346,0.8377251306964077
0.5925326005599338,0.5968866880125023,0.8377251306964077,0.7975862276129836
0.5968866880125023,0.5987867091382574,0.7975862276129836,0.757268975615747
0.5987867091382574,0.5978148249694515,0.757268975615747,0.7169396514065691
0.44336468129571627,0.4648895867797366,1.0703239289446194,1.0361449190360899
0.4648895867797366,0.4849443179114943,1.0361449190360899,1.0010848378834316
0.4849443179114943,0.503452779045568,1.0010848378834316,0.9651844662706245
0.503452779045568,0.5203232943662497,0.9651844662706245,0.9284880680052919
0.5203232943662497,0.5354431693633026,0.9284880680052919,0.8910394310902547
0.3319613033104448,0.33215234273237537,1.1000000000000008,1.099804044730051
0.33215234273237537,0.3597701149425291,1.099804044730051,1.0703239289446194
0.3597701149425291,0.386197127734757,1.0703239289446194,1.039773374530676
0.386197127734757,0.41135816515067736,1.039773374530676,1.0081734746797655
0.41135816515067736,0.43516976531724627,1.0081734746797655,0.9755460529456671
0.43516976531724627,0.45753985873484937,0.9755460529456671,0.9419142069033893
0.45753985873484937,0.478361082660563,0.9419142069033893,0.9073037707625152
0.478361082660563,0.49750345872011703,0.9073037707625152,0.8717424807127617
0.49750345872011703,0.5148054416773231,0.8717424807127617,0.8352530654523257
0.5148054416773231,0.5300499751957589,0.8352530654523257,0.797860914535996
0.5300499751957589,0.5429323386186704,0.797860914535996,0.7595969731219855
0.5429323386186704,0.5530033949904013,0.7595969731219855,0.7205083635228021
0.5530033949904013,0.559561572580768,0.7205083635228021,0.6807254073749076
0.559561572580768,0.5614821005034079,0.6807254073749076,0.64052331933923
0.5614821005034079,0.5614821005034079,0.64052331933923,0.64052331933923
0.2863709772084715,0.2885608311536858,1.1000000000000008,1.098015070708994
0.2885608311536858,0.3179728317659355,1.098015070708994,1.0703239289446194
0.3179728317659355,0.3463162861813929,1.0703239289446194,1.0415418050986713
0.3463162861813929,0.3735160486723339,1.0415418050986713,1.0116769991489463
0.3735160486723339,0.3994892817911545,1.0116769991489463,0.9807407881591171
0.24073842618773592,0.24526218940447495,1.1000000000000008,1.0963300104329767
0.24526218940447495,0.2761755485893419,1.0963300104329767,1.0703239289446194
0.2761755485893419,0.3061385989331058,1.0703239289446194,1.043230083876443
0.3061385989331058,0.335078721608137,1.043230083876443,1.0150471513483552
0.335078721608137,0.36291687582093923,1.0150471513483552,0.9857762702527607
0.36291687582093923,0.38956702300703583,0.9857762702527607,0.9554217368225425
0.38956702300703583,0.4149342623476301,0.9554217368225425,0.9239892987948349
0.4149342623476301,0.4389101393509687,0.9239892987948349,0.8914853172680649
0.4389101393509687,0.4613654988457221,0.8914853172680649,0.8579155375246317
0.4613654988457221,0.48213997162437405,0.8579155375246317,0.8232819045982579
0.48213997162437405,0.5010202766562151,0.8232819045982579,0.7875850507514445
0.5010202766562151,0.5177090277888016,0.7875850507514445,0.7508204861709019
0.5177090277888016,0.5317615504319477,0.7508204861709019,0.7129839324894709
0.5317615504319477,0.5424618402342819,0.7129839324894709,0.6740961950415681
0.1950656487306239,0.20220855819065672,1.1000000000000008,1.0947600322332118
0.20220855819065672,0.2343782654127484,1.0947600322332118,1.0703239289446194
0.2343782654127484,0.2657074332534485,1.0703239289446194,1.0448208751750148
0.2657074332534485,0.2961281306552562,1.0448208751750148,1.0182415221322616
0.2961281306552562,0.3255663576508302,1.0182415221322616,0.9905789727240543
0.3255663576508302,0.35394222040813006,0.9905789727240543,0.9618289699060779
0.10360020688061994,0.11667226308045761,1.1000000000000008,1.0919695840820098
0.11667226308045761,0.15078369905956132,1.0919695840820098,1.0703239289446194
0.15078369905956132,0.1842419073459751,1.0703239289446194,1.0476831295557034
0.1842419073459751,0.21699019274007494,1.0476831295557034,1.02402778340388
0.21699019274007494,0.24896697114409647,1.02402778340388,0.9993400555400053
0.24896697114409647,0.28010546051511087,0.9993400555400053,0.9736044658243282
0.28010546051511087,0.3103340001412698,0.9736044658243282,0.9468066595273451
0.3103340001412698,0.33957318473969633,0.9468066595273451,0.9189340534630391
0.33957318473969633,0.3677342197497764,0.9189340534630391,0.8899744529196533
0.3677342197497764,0.3947156337864953,0.8899744529196533,0.8599140914430765
0.3947156337864953,0.4203964413959276,0.8599140914430765,0.8287360309522678
0.4203964413959276,0.44462473514485923,0.8287360309522678,0.7964182108825127
0.03168906932465515,0.0671891327063742,1.0896101929763884,1.0703239289446194
0.0671891327063742,0.10218057582272538,1.0703239289446194,1.050130564825867
0.10218057582272538,0.13661758399813317,1.050130564825867,1.0290064563583057
0.13661758399813317,0.17045060459721081,1.0290064563583057,1.0069287005710004
0.17045060459721081,0.20362643221073465,1.0069287005710004,0.9838755260319124
0.20362643221073465,0.23608720144719605,0.9838755260319124,0.9598266561909669
0.23608720144719605,0.26776987160736576,0.9598266561909669,0.9347630903912533
0.26776987160736576,0.29860621172240565,0.9347630903912533,0.908665853756568
0.29860621172240565,0.3285192865960447,0.908665853756568,0.8815167483747197
0.3285192865960447,0.35742204317263615,0.8815167483747197,0.853296170741131
-0.0982450010080919,-0.0982450010080919,0.13909169022999449,0.13909169022999449
-0.0982450010080919,-0.0905332000165071,0.13909169022999449,0.13321187468656084
-0.0905332000165071,-0.0905332000165071,0.13321187468656084,0.13321187468656084
-0.0905332000165071,-0.058202716823406456,0.13321187468656084,0.10898641588296776
-0.058202716823406456,-0.025076341373146765,0.10898641588296776,0.08588590698105322
-0.025076341373146765,-0.025076341373146765,0.08588590698105322,0.08588590698105322
-0.025076341373146765,0.0035037656773085207,0.08588590698105322,0.06981710745108885
0.0035037656773085207,0.0035037656773085207,0.06981710745108885,0.06981710745108885
0.0035037656773085207,0.019972314497941124,0.06981710745108885,0.06395616307344304
0.019972314497941124,0.019972314497941124,0.06395616307344304,0.06395616307344304
0.019972314497941124,0.0348505058040722,0.06395616307344304,0.06255666528021087
0.5212755841922787,0.5031049636259904,0.0784955068612353,0.11458299002449351
0.5031049636259904,0.48516196447230975,0.11458299002449351,0.15078369905956132
0.48516196447230975,0.46770859806455833,0.15078369905956132,0.18722148643890732
0.46770859806455833,0.45115663611980505,0.18722148643890732,0.22407297780088628
0.45115663611980505,0.43620131674095675,0.22407297780088628,0.26158858712777233
0.8613375130616516,0.832770820512727,0.8613375130616516,0.832770820512727
0.832770820512727,0.8042063156270637,0.832770820512727,0.8042063156270637
0.8042063156270637,0.7756457596362821,0.8042063156270637,0.7756457596362821
0.7756457596362821,0.7470840621875943,0.7756457596362821,0.7470840621875943
0.7470840621875943,0.7185296621436107,0.7470840621875943,0.7185296621436107
0.0784955068612353,0.11458299002449351,0.5212755841922787,0.5031049636259904
0.11458299002449351,0.15078369905956132,0.5031049636259904,0.48516196447230975
0.15078369905956132,0.18722148643890732,0.48516196447230975,0.46770859806455845
0.18722148643890732,0.22407297780088628,0.46770859806455845,0.45115663611980505
0.22407297780088628,0.26158858712777233,0.45115663611980505,0.43620131674095686
0.8195402298850583,0.7939841051810634,0.2761755485893419,0.3074630840835114
0.7939841051810634,0.7674455447580761,0.3074630840835114,0.3379202755563081
0.7674455447580761,0.7398893710634313,0.3379202755563081,0.3674581957396287
0.7398893710634313,0.7112671970901876,0.3674581957396287,0.3959627399648745
0.874574498668999,0.8475879842189539,0.300637001840135,0.3306978772239816
0.8475879842189539,0.8195402298850583,0.3306978772239816,0.3597701149425291
0.8195402298850583,0.7903993290825992,0.3597701149425291,0.38774333772106195
0.7903993290825992,0.7601287796838724,0.38774333772106195,0.4144854543201669
0.2761755485893419,0.3074630840835114,0.8195402298850583,0.7939841051810634
0.3074630840835114,0.337920275556308,0.7939841051810634,0.7674455447580761
0.337920275556308,0.36745819573962857,0.7674455447580761,0.7398893710634313
0.36745819573962857,0.3959627399648745,0.7398893710634313,0.7112671970901876
0.48516196447230975,0.5037785934665638,0.7359456635318711,0.7001242458176399
0.5037785934665638,0.5194397264970491,0.7001242458176399,0.6629464921638037
0.5194397264970491,0.5308786975428625,0.6629464921638037,0.6243357229125844
0.5308786975428625,0.5308786975428625,0.6243357229125844,0.6243357229125844
0.5308786975428625,0.535512843239772,0.6243357229125844,0.5956614577081567
0.535512843239772,0.535512843239772,0.5956614577081567,0.5956614577081567


==> tikz_img/data/disease/disease_training_data.csv <==
x,y
0.7,0.3
0.6742997248761061,0.3327238592761143
0.6517330626887975,0.36004814756658
0.6319922262165074,0.38291066701792686
0.6147749889414782,0.4020748546039174
0.599794712852048,0.41816146137706905
0.586785508787246,0.4316814452088337
0.575503456537353,0.44305548534976863
0.565731382529198,0.4526281600937848
0.5572736541098982,0.4606893119440414
0.5499554330370201,0.46748027768184613
0.5436265081042894,0.4731985911957638
0.5381544628648088,0.4780114738540815
0.5334213522358702,0.4820617850851344
0.5293242182331921,0.48546927186540606
0.5257780533183187,0.4883305500155687
0.5227081341604776,0.49072868147283544
0.5200476677621784,0.49273626864179493
0.5177381182394202,0.49441519180885046
0.515731632160791,0.4958152572893072


==> tikz_img/data/pendulum/arrows_hamiltonian_sym_pos_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.19297,-3.1761,-3.12887,-3.21699,-3.12078,-3.19661
-1.41237,-1.44721,-1.3744,-2.94989,-2.86282,-2.87765
-0.20846,-0.14234,-0.20797,-3.69595,-3.73949,-3.78435
-0.1616,-0.09566,-0.16146,-3.90209,-3.94609,-3.99049
2.83122,2.89045,2.8199,-3.81282,-3.87155,-3.8999
-3.83351,-3.79828,-3.76768,3.15247,3.23926,3.14937
-3.37127,-3.30417,-3.32013,2.90501,2.94577,2.84928
-2.95101,-2.87736,-2.92143,2.69566,2.69586,2.61668
-2.3911,-2.31779,-2.36746,2.52442,2.51489,2.44191
-0.2322,-0.16481,-0.22901,2.74451,2.70464,2.65622
-1.59686,-1.52367,-1.57416,1.89777,1.88675,1.81479
0.10533,0.03959,0.10559,-2.29134,-2.2468,-2.20294
-0.02822,-0.09218,-0.02459,-2.6725,-2.6235,-2.58424
-2.70431,-2.75364,-2.6803,-2.69106,-2.61768,-2.60875
-3.60993,-3.63003,-3.56129,-3.02511,-2.93003,-2.9655
-3.84013,-3.82934,-3.77753,-3.26112,-3.16335,-3.2336
2.92366,2.85404,2.8766,-2.88521,-2.91743,-2.82335
3.5764,3.54564,3.51056,-3.11127,-3.20107,-3.11417
3.9222,3.86935,3.86002,-3.04127,-3.11011,-3.01207
2.39498,2.32159,2.37053,-2.5573,-2.54909,-2.47522
2.74848,2.8014,2.72868,0.9827,0.91397,0.89838
2.90864,2.96516,2.89348,1.26047,1.19712,1.17445
1.24938,1.28803,1.21469,2.94554,2.86141,2.87039
3.0116,3.05321,2.97963,2.84641,2.76485,2.76912
3.52236,3.55294,3.48099,2.88638,2.79647,2.81758
3.7562,3.77435,3.70636,3.00713,2.91135,2.94934
3.91092,3.88791,3.84575,3.35363,3.25974,3.34078
-0.27843,-0.34244,-0.27489,3.50092,3.54981,3.5892
0.21461,0.14851,0.21415,3.74153,3.7851,3.82993
-3.82585,-3.75706,-3.77728,2.77099,2.8063,2.71126
-3.80119,-3.72768,-3.77543,1.65313,1.64702,1.57177
-3.16827,-3.0962,-3.15155,0.8892,0.8689,0.8037
-2.83422,-2.88705,-2.8143,-0.8613,-0.79244,-0.77703
-2.93952,-2.91561,-2.87423,-3.20629,-3.11281,-3.19456
-0.75291,-0.80226,-0.72891,-2.87263,-2.79926,-2.7903
0.15946,0.2232,0.15544,-3.36693,-3.41645,-3.45517
2.62699,2.5534,2.59998,-0.92711,-0.92304,-0.84648
2.96409,3.0148,2.94165,0.63229,0.56062,0.54918
2.64353,2.69245,2.61906,2.7105,2.63662,2.62843
-3.3665,-3.29306,-3.34158,0.38757,0.38011,0.30575
-2.01384,-2.02776,-1.96155,-3.06561,-2.96856,-3.01185
0.20694,0.26681,0.19657,-3.19081,-3.24836,-3.27811
2.29227,2.21939,2.2716,-2.24477,-2.23054,-2.16083
2.26839,2.1965,2.22687,-2.83517,-2.85659,-2.76655
1.77682,1.81567,1.74231,2.90633,2.82237,2.83104
0.74581,0.76809,0.69857,3.10267,3.00847,3.04107
-0.25616,-0.31662,-0.2467,3.22954,3.28598,3.31703
-2.89121,-2.93408,-2.86045,-0.49659,-0.41623,-0.41842
-1.81516,-1.84185,-1.77092,-2.99703,-2.90491,-2.93153
0.62987,0.55754,0.61204,-2.82808,-2.80946,-2.74298
2.99561,2.92378,2.95387,-0.23059,-0.25242,-0.16221
-0.5792,-0.50649,-0.55947,2.88425,2.86855,2.7999
-1.83324,-1.75968,-1.80665,2.58594,2.58119,2.50507
-2.72345,-2.69326,-2.65763,-0.12661,-0.03646,-0.12295
1.21005,1.25634,1.18274,1.55405,1.47719,1.4736
2.12853,2.13737,2.07357,0.55208,0.45396,0.50334
-1.53609,-1.57215,-1.49914,-1.16719,-1.08102,-1.09401
2.00793,1.96652,1.94265,0.05664,-0.02509,0.06841
-1.94372,-1.91413,-1.87793,-0.19432,-0.10382,-0.18989
-1.13152,-1.18048,-1.10709,-1.70589,-1.63206,-1.62379
0.13607,0.19771,0.12848,1.49392,1.43982,1.40611
-0.04975,0.01521,-0.05153,1.70781,1.66124,1.61944
-0.14678,-0.20782,-0.13823,-1.39545,-1.34015,-1.3078
0.99195,1.01848,0.9476,0.84409,0.75189,0.77873
-1.38882,-1.34141,-1.32477,0.03612,0.11175,0.01548
0.41774,0.3465,0.40421,-0.99078,-0.96568,-0.90427
-0.43494,-0.3636,-0.42104,1.0134,0.98883,0.92698
-0.36776,-0.41083,-0.3372,-0.73238,-0.65221,-0.65407
0.24317,0.27406,0.20204,0.3775,0.28779,0.30845
-0.1199,-0.14698,-0.07594,-0.24261,-0.1507,-0.17678


==> tikz_img/data/pendulum/arrows_hamiltonian_sym_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.47085,-3.4074,-3.47538,-3.98204,-4.03471,-4.07461
-2.32346,-2.26005,-2.32806,-3.97137,-4.02414,-4.06394
1.29274,1.35979,1.29518,-4.01198,-4.05491,-4.10471
-2.7314,-2.7998,-2.73693,3.92602,3.96445,4.01848
0.00934,-0.05652,0.00937,3.71892,3.76535,3.81171
-1.0521,-0.98612,-0.99953,2.93377,2.97986,2.87785
-3.90035,-3.85628,-3.83552,2.50831,2.59143,2.49189
-3.23434,-3.16138,-3.2132,2.62081,2.60665,2.53293
-0.00508,0.05962,-0.00736,2.63183,2.58225,2.5391
-2.87244,-2.80054,-2.85642,1.26554,1.24311,1.17554
-0.19148,-0.25409,-0.1855,-2.26087,-2.20626,-2.16846
-3.4815,-3.53466,-3.46199,-1.21816,-1.14637,-1.12953
0.01872,-0.04596,0.02103,-2.81756,-2.76793,-2.72483
-3.25796,-3.31538,-3.24403,-2.0581,-1.99314,-1.96741
-2.22836,-2.27822,-2.20494,-2.79325,-2.7169,-2.70652
-0.2259,-0.15995,-0.22574,-3.59128,-3.63745,-3.68407
-3.23858,-3.17552,-3.24379,-3.7762,-3.8298,-3.8687
0.12617,0.19209,0.12627,-3.81579,-3.86205,-3.90859
1.31993,1.24698,1.28266,-2.87209,-2.88634,-2.79558
3.74648,3.69506,3.68373,-2.52224,-2.59651,-2.494
1.32838,1.37796,1.30464,1.78669,1.70997,1.70013
2.9453,3.00355,2.93254,1.21046,1.14697,1.11942
3.02285,3.08236,3.01194,1.98988,1.92876,1.89837
1.7053,1.75044,1.6768,2.85239,2.77042,2.76873
3.41148,3.44254,3.37048,2.69675,2.60269,2.62412
2.76424,2.70131,2.76967,3.92987,3.98376,4.02235
-3.18398,-3.11236,-3.16906,0.86054,0.83637,0.77016
-2.59188,-2.64215,-2.56893,-0.96073,-0.88491,-0.87375
3.07133,3.00049,3.05911,-1.44324,-1.41487,-1.35206
3.33711,3.26489,3.31978,-0.59211,-0.57176,-0.50258
2.96383,3.01561,2.94265,0.6146,0.54084,0.52673
0.21094,0.14496,0.21073,3.54004,3.58615,3.63284
-2.9846,-2.91401,-2.97315,2.38679,2.35724,2.29542
-2.92369,-2.85022,-2.89833,0.60777,0.60069,0.52214
-1.30693,-1.23769,-1.29932,-3.26268,-3.29805,-3.35485
0.25195,0.31304,0.24348,-3.1625,-3.22043,-3.25452
2.29968,2.34218,2.26856,-2.80628,-2.891,-2.88807
2.81599,2.87323,2.80181,2.67376,2.60848,2.58315
0.89025,0.89627,0.83394,3.14469,3.04129,3.09654
0.19023,0.12363,0.18875,3.1843,3.2286,3.27707
-2.15553,-2.21971,-2.15231,3.01629,3.06716,3.10897
-3.07654,-3.11829,-3.04471,-0.36347,-0.27801,-0.28223
-2.7219,-2.78025,-2.70929,-1.70161,-1.63831,-1.61054
0.19356,0.12496,0.18757,-3.05194,-3.01417,-2.95954
1.65903,1.58541,1.63102,-1.37946,-1.37693,-1.29548
-0.4965,-0.42453,-0.4802,2.96517,2.94318,2.87526
-2.72411,-2.69385,-2.65829,-0.13112,-0.03654,-0.12739
-0.42496,-0.48507,-0.41495,-2.47705,-2.41709,-2.38533
1.67123,1.71138,1.6379,1.24769,1.16072,1.16765
2.0392,2.05843,1.99002,0.679,0.57885,0.61727
-1.7045,-1.63091,-1.67276,1.17632,1.18039,1.09502
-2.03432,-2.05006,-1.98306,-0.63677,-0.53542,-0.5785
1.53033,1.4568,1.49764,-1.11779,-1.12356,-1.03723
1.91136,1.90652,1.85064,0.44359,0.34007,0.40764
-1.94606,-1.91655,-1.88028,-0.20047,-0.10542,-0.19571
1.45843,1.38546,1.42126,-0.91771,-0.93177,-0.8411
-1.32631,-1.25373,-1.2873,0.81527,0.83283,0.7405
-0.04935,0.01565,-0.05106,1.71028,1.66149,1.61752
1.40381,1.38029,1.33857,0.26876,0.17045,0.25594
-1.37707,-1.34575,-1.31122,-0.1836,-0.0897,-0.18133
-0.37705,-0.42859,-0.35558,-1.00769,-0.93359,-0.91997
-0.36636,-0.4105,-0.33685,-0.73542,-0.65237,-0.65246
0.2412,0.2736,0.20125,0.3811,0.28793,0.30732
-0.1178,-0.14654,-0.07505,-0.24681,-0.15129,-0.17622


==> tikz_img/data/pendulum/arrows_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.72284,-3.72959,-3.66687,-3.33374,-3.23532,-3.28713
-3.49729,-3.50616,-3.44235,-2.84181,-2.7437,-2.79305
-3.40597,-3.39493,-3.3433,-1.59648,-1.49876,-1.56924
-1.6452,-1.62772,-1.58097,-0.81757,-0.72156,-0.79793
-1.10135,-1.03788,-1.10585,-3.62489,-3.67502,-3.71308
-1.18962,-1.12665,-1.19498,-3.9562,-4.00744,-4.04431
1.89962,1.97298,1.9342,-3.69256,-3.68377,-3.7678
2.8348,2.90806,2.85811,-3.54183,-3.55189,-3.62451
3.21836,3.29082,3.23678,-3.7499,-3.76763,-3.83478
-3.81712,-3.87846,-3.87426,3.79787,3.74317,3.84185
-3.65944,-3.72213,-3.71545,3.71182,3.65993,3.75836
-3.61406,-3.68157,-3.66462,3.26239,3.22288,3.31906
-2.60641,-2.67848,-2.6231,3.72923,3.7496,3.81475
-3.73042,-3.75721,-3.68626,1.18396,1.27602,1.24954
-3.87974,-3.85409,-3.81425,-0.62054,-0.52789,-0.61102
-4.0241,-3.99868,-3.95863,-0.66025,-0.56749,-0.65043
-3.77284,-3.77249,-3.71378,-3.72951,-3.63068,-3.69035
1.00517,1.073,1.00935,-3.758,-3.79649,-3.84622
3.39785,3.3645,3.33198,-1.34998,-1.4381,-1.34942
3.87897,3.83301,3.81455,-1.45743,-1.53465,-1.43897
3.91012,3.84275,3.85938,-0.97835,-1.01827,-0.92199
3.08278,3.00994,3.04496,-0.67162,-0.68619,-0.59924
1.46336,1.47859,1.5271,1.60788,1.70458,1.63021
2.59946,2.55607,2.62971,1.26254,1.34241,1.34107
2.87946,2.83836,2.91191,1.49992,1.58193,1.57684
2.82361,2.81244,2.87738,2.43886,2.53655,2.48994
3.13597,3.13428,3.19419,2.93936,3.03817,2.9807
3.33621,3.33103,3.39291,3.04784,3.14643,3.09283
3.85956,3.83048,3.90205,2.71171,2.80252,2.77926
3.8592,3.8453,3.9115,3.28045,3.3775,3.33419
1.46512,1.5323,1.46785,3.72949,3.68899,3.64116
1.16177,1.22482,1.15654,3.38197,3.33088,3.29385
0.52124,0.55085,0.47914,2.96644,2.87595,2.89846
-1.66799,-1.73419,-1.66866,3.01573,3.05903,3.10413
-1.81108,-1.87662,-1.81042,3.41785,3.46292,3.50624
-3.00346,-2.97782,-2.93797,-0.87175,-0.7791,-0.86222
1.57098,1.64438,1.60511,-3.26263,-3.25463,-3.33824
1.22406,1.29771,1.25343,-3.06508,-3.06524,-3.14421
3.45362,3.38267,3.40945,-0.6382,-0.66469,-0.57262
3.57447,3.53783,3.61092,2.14257,2.2283,2.2162
1.09634,1.16004,1.09226,3.14356,3.09396,3.05533
-2.73624,-2.71066,-2.67075,-0.8502,-0.75752,-0.8406
-0.16581,-0.2195,-0.14696,-1.95714,-1.88949,-1.87244
2.66885,2.64918,2.71776,2.10183,2.19707,2.16104
-1.58397,-1.65071,-1.58577,2.69589,2.73766,2.78426
-1.51156,-1.57717,-1.51104,3.22015,3.26505,3.30855
-2.75804,-2.77341,-2.70657,0.99258,1.08924,1.04775
-3.19186,-3.16481,-3.12624,-0.66151,-0.56959,-0.65379
1.30943,1.23783,1.26702,-0.70879,-0.7319,-0.64116
-0.33717,-0.40662,-0.34535,1.72308,1.75597,1.8108
-2.20828,-2.18389,-2.14293,-0.8095,-0.71624,-0.79838
0.77691,0.84554,0.78299,-2.81919,-2.85504,-2.90722
2.52281,2.44923,2.49104,-0.86574,-0.86966,-0.7883
-1.16251,-1.22794,-1.16164,2.31849,2.36385,2.40688
-0.23573,-0.18184,-0.25433,-2.12449,-2.19186,-2.20929
1.04964,1.01623,1.08878,-2.12595,-2.03787,-2.05485
1.6619,1.73554,1.6922,-1.75454,-1.75312,-1.83303
0.65437,0.70728,0.63455,2.28507,2.21631,2.20077
-0.7043,-0.77153,-0.70713,2.12625,2.16661,2.21457
-2.3422,-2.32015,-2.27716,-0.94874,-0.85444,-0.93469
2.27555,2.2382,2.20984,0.08502,-15e-5,0.09106
1.869,1.80403,1.81527,-0.36483,-0.41137,-0.31369
1.96927,1.94321,2.01395,1.44198,1.53441,1.50694
-2.20463,-2.21637,-2.15116,0.97653,1.0741,1.02816
-1.5472,-1.55544,-1.49195,-1.84026,-1.74204,-1.79213
-0.83516,-0.86379,-0.79233,-1.61528,-1.52422,-1.54812
0.57644,0.62111,0.54747,1.99582,1.91724,1.91643
-0.3552,-0.40655,-0.33351,1.13799,1.20884,1.22146
0.1201,0.05441,0.12046,-1.56933,-1.52466,-1.48094
1.40606,1.36663,1.34052,0.43716,0.35368,0.44609
1.3678,1.33071,1.40386,1.11007,1.19546,1.18405
0.3424,0.27285,0.33395,-0.81071,-0.7782,-0.72304
-1.1695,-1.1424,-1.10387,0.19843,0.29034,0.20611
0.65046,0.57762,0.63001,-0.94283,-0.92826,-0.8588
1.04645,1.01621,0.98063,0.75421,0.66409,0.75062
0.35186,0.36898,0.3014,0.86726,0.77114,0.81043
-0.71921,-0.67884,-0.65379,0.44679,0.52946,0.43652
-0.45046,-0.42796,-0.38536,-0.13688,-0.04277,-0.12339
0.26798,0.23202,0.20218,0.09098,0.00473,0.09509


==> tikz_img/data/pendulum/arrows_learned_hamiltonian_vf.csv <==
x1,x2,x3,y1,y2,y3
-5.965974030506658,-6.019151168395464,-6.072349124681532,0.4978382317186032,0.21224764494207804,0.4978102869846701
-5.431212340663745,-5.484394414846777,-5.537587435207111,0.501064230019729,0.2154802680416239,0.5010495368611565
-4.839532452952092,-4.892719866468096,-4.945907547636171,0.5070557115463963,0.2214789161338473,0.5070553522744596
-4.262430210595243,-4.315620223701689,-4.368805305250827,0.49657292778833906,0.21099962192654687,0.49657954746492194
-3.490869056686588,-3.5441610615795938,-3.597244100058255,0.46632751855966603,0.18089128934654042,0.4666080161780073
-0.003941727255385885,-0.10149374771577513,0.011462042922381954,-8.659492657084344,-8.47685607577478,-8.376926007124617
-0.06319097732589007,-0.16110969148923182,-0.048356973364789724,-11.80957096595472,-11.628354174794483,-11.526784685706385
-1.4627331013054246,-1.5585130165991234,-1.4446420389217298,-12.38643055399261,-12.197154741280618,-12.105014153438363
0.8976923727828439,0.7800326769075951,0.8645027163511081,-12.192907447720335,-12.146348695484363,-11.921586769080381
3.3631034303469747,3.4159144619165467,3.4694778598649396,-0.6173629251496795,-0.3312831407945609,-0.616353016557234
4.199783661503895,4.252967372416629,4.306158756118879,-0.5210926552653135,-0.2355108900448215,-0.5210823560064988
4.784446269944834,4.837634177711319,4.890821364628387,-0.5098086291259687,-0.22423249715234306,-0.509809596729049
5.3755509186193855,5.42874335762291,5.481926013191076,-0.5145848714960071,-0.22901482222061986,-0.5145980038949407
5.913739243759588,5.966936775971847,6.020114337975116,-0.518012873077554,-0.23244966166020475,-0.5180396792802497
-6.1773510337870245,-6.2384660548736415,-6.283418726238265,10.508565428321248,10.234661508838617,10.530260305069941
-6.197931030500095,-6.256253366001539,-6.304179033264619,5.699827348565908,5.421569699839914,5.7137828958661565
-6.20397897956803,-6.2527619463364985,-6.310264689537924,-3.72252127547784,-4.013710247028174,-3.7342259148553563
0.3021594858518455,0.19237051298066454,0.29482548680306486,-10.723092371467061,-10.600332825031149,-10.43819529007866
0.29605097866101104,0.1861443274563257,0.2884430503150437,-9.75908186000282,-9.637083597607974,-9.474236555025149
6.154412035770793,6.215532106134068,6.260479328152412,-10.63832426015282,-10.364428460905788,-10.660033229303583
6.18112390846807,6.239553388019969,6.287366479237743,-5.861278398983057,-5.58318279928835,-5.8755288786711475
6.152124691458024,6.200291074646101,6.258383935890743,4.4915937146245035,4.783521519857416,4.504918121142747
-0.24273058087376853,-0.13437043423210504,-0.23860002667566782,8.942998160494326,8.811406504462493,8.657636918668462
-0.3241784426722294,-0.21413369960423623,-0.31624693498507206,11.85857988319691,11.737482117890025,11.573798197806386
0.9211867296243366,1.0072513164762995,0.8899469247592187,12.250103630878261,12.02974458928174,11.977119504160584
-1.332718271993305,-1.2156150333990867,-1.3024932571902577,11.95290492243798,11.897144441042787,11.679098652830515
-2.7919476164668637,-2.8395464926341187,-2.8981795443948997,1.1360809655480217,0.8434830582228265,1.1212696860222913
2.728637394455488,2.7641692068850627,2.8336494719071244,-2.130517994160005,-1.82581589409493,-2.0849486612677204
2.1005692315346476,1.9816792112956971,2.050516627495762,-6.954161644275871,-6.962539655860359,-6.702173309290679
-0.12918025225874707,-0.0248212334679625,-0.1330701142724564,10.865229940001566,10.712094332540644,10.579844321149224
-3.79552547277539,-3.8491522652565537,-3.901899658710712,0.12451988598527208,-0.1604640772809205,0.12570031171742002
-2.242311974083295,-2.3612248460367153,-2.291536972519631,-6.500700862113339,-6.506270942315988,-6.247540276055281
-2.058400173565073,-2.1064434515003843,-1.9905812370018365,-4.74884342918358,-4.456769457915385,-4.528831517676158
1.6515900549244726,1.537740078127074,1.578537056436092,-4.54210203787412,-4.6344294721288275,-4.334517949650261
-0.10973376260629486,-0.006315121935248413,-0.11534995096846856,9.925462067332365,9.767795577465758,9.640283741201024
0.641762890736608,0.6898508384743778,0.573977611570637,5.732503373991904,5.44048238863661,5.512416719724126
-2.588981002532244,-2.5690128194551463,-2.674787878802295,4.980655860421436,4.665903898582339,4.811869502416602
-0.49589004996703334,-0.5413211327517073,-0.4261330834802033,-5.074491394628771,-4.779420207620552,-4.8588907961155545
2.1125709391636303,1.998800343560866,2.0393403340680383,-4.522673703083095,-4.615703699097821,-4.315541126183158
3.7234916381263616,3.7770326825701854,3.8298661444744653,-0.2552390970630647,0.029861041847340175,-0.2561888918793471
-0.5378234465639125,-0.42073972355024836,-0.50769402185239,7.741976005630246,7.685920941448384,7.468093816429061
-2.1145816979688936,-2.0076420061869014,-2.030171387177342,3.373349823943119,3.5130655724848125,3.199562248195768
-2.4726461080248265,-2.423423654561498,-2.5395706628984662,2.151004478682623,1.8603490315742306,1.9290274670805339
-2.4271729746907313,-2.3881045278619926,-2.501410320691365,0.9784747499731381,0.676909049339546,0.7739413494514977
-2.416167928848771,-2.496509189522479,-2.518457900520813,-0.7479596138827684,-0.9833787910091676,-0.66957873548081
-2.2473955987664977,-2.366176200966321,-2.299690776142132,-2.8220289059978416,-2.838079359607004,-2.57334454443267
0.07869374700938359,0.1624446695478543,0.044640953859090615,4.0599563478307275,3.8332632072326476,3.7894076275219426
1.6383353643211152,1.68367257740387,1.5685098472951289,5.492959090539685,5.197783865618632,5.277518480380486
1.2132569894119296,1.2557496296167567,1.1413893789866236,5.401373049097636,5.103163317785292,5.190827912228649
-0.7062713463500154,-0.6643306823056578,-0.6004627480494564,-0.9828681150279568,-0.6840957339343898,-0.9534349303200411
0.528600922482374,0.4634954773962967,0.42293620700945134,0.14028704301271944,-0.12690819249750618,0.17323560828396722
1.623941508758092,1.5576968392589112,1.5184247785043432,-0.1380241263056483,-0.4031935650399685,-0.10181853538782448
2.4729398862978282,2.3569346051138975,2.4475116730137643,-1.0188276058926036,-0.94844394174679,-0.7415301411724329
2.3393676764332056,2.4211842058453286,2.4411479205776985,0.30109378581340707,0.5328221652407663,0.21806816057209133
2.283979487393463,2.4001066414870547,2.3509680808387365,2.8083807899518654,2.8773007749684183,2.5865430390193787
-0.7223015874804828,-0.6058801030128995,-0.6562909540359181,4.386973558604257,4.452216648465669,4.16303291764406
-0.2835515205818506,-0.23541151964255747,-0.17729348337151052,-0.44286979164264295,-0.15091062443003267,-0.42947617930037296


==> tikz_img/data/pendulum/arrows_learned_polynomial_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> tikz_img/data/pendulum/arrows_learned_vf.csv <==
x1,x2,x3,y1,y2,y3
-6.220179147915131,-6.271984714212687,-6.3234347889321185,-2.3998242395003224,-2.6715890889257086,-2.3993560164622263
-5.7792067552782695,-5.830870460079446,-5.882462543072338,0.12624078774705083,-0.14571139278811884,0.1263351218543356
-5.336435376990556,-5.3881164880148695,-5.4396911572787925,0.12616380287684947,-0.14576542695796846,0.1263039988406831
-4.889419728300509,-4.9411299922498415,-4.9926754894394065,0.12600156427624754,-0.14588920476971978,0.12621858093032046
-4.434758896282796,-4.486521460487363,-4.538014602412304,0.12562390268897516,-0.14619779980923298,0.12597876262394792
-3.9656988997016933,-4.018092145641376,-4.0689518466590915,-0.718042919131026,-0.9890248563399204,-0.7160230651974899
-3.4672031306628845,-3.5212404723891657,-3.5704304759918877,-1.5650820614260024,-1.833814235900979,-1.558697563107227
-2.88800528112085,-2.947673945100447,-2.9909346436112925,-2.428957872046672,-2.68929175786287,-2.4073467062316354
1.2784428262113714,1.1640722026126689,1.2201328137901974,-5.434776082052375,-5.476139275929697,-5.210298666992873
0.06335211542902108,-0.026079053428606613,0.08598109872275472,-10.123814016227032,-9.931510552358178,-9.858426917691911
-0.9921777852899591,-1.080135348675519,-0.9675442067284479,-11.578547160685426,-11.381583900953844,-11.314401594729121
1.9731826105024766,1.867537062900995,1.8936902822287465,-10.1553607955936,-10.27796473910888,-9.981766756055315
2.6998594626813386,2.6018627954937426,2.6118420979826755,-9.507026329722514,-9.667775841225005,-9.364809636911742
3.1243209776920455,3.040582969951636,3.0272514663062697,-10.931820600434978,-11.141157175502704,-10.83908718766951
3.5442056278269636,3.460970957584932,3.446915817789087,-10.923882274567276,-11.134607198905375,-10.83276492633014
5.295833466858033,5.347399045534839,5.399089242062093,-0.849139084526545,-0.5770577021267709,-0.8489749485747247
5.793775463876353,5.8453644152172455,5.897031250537037,-0.8434789356687293,-0.57142830001467,-0.8433763535670273
-6.219459430376872,-6.2696853656810765,-6.322705770411525,10.20293494040904,9.929120162568744,10.199254304790276
-0.6594660306765237,-0.7365361364446255,-0.621534096061664,-11.092218484216202,-10.865806613480043,-10.83923751550157
4.957161013429699,5.008886732130753,5.060416761074924,-0.028762213000771197,0.24310815593905488,-0.029019958776277832
4.505187971677881,4.556974045644525,4.608443644433715,-0.02843536452420281,0.2433552630380298,-0.028852198503361848
4.04136899168938,4.093742444128809,4.144622084265807,0.8149896723363987,1.0859981593396029,0.8130221508038886
3.5541545336813254,3.607981504569171,3.6573866549970724,1.6610743842784537,1.9300993674922609,1.6552503413557496
3.028937923236132,3.087832193729554,3.1319282741836076,3.360777450786422,3.6223321232515424,3.3412865431957
1.100097938562632,1.1498956527811135,1.0366963947647125,4.769147940117939,4.494790960416545,4.554462298499178
0.14849841018656917,0.23360067562201436,0.12013519771719494,9.197757691968867,8.992274300667919,8.936221279363824
-1.79976024068029,-1.6903813217110075,-1.7264687250427455,9.949260579731618,10.04652929910581,9.757664807681856
1.3375751438090084,1.452067784648742,1.3715431798903062,11.765400416231248,11.726449987148733,11.50854041494463
-2.5184713192436705,-2.419496350818319,-2.431342518295108,9.581809470146627,9.738344597071734,9.43584536823812
-3.107794780370285,-3.0175691631017196,-3.0140904422267756,10.232684927898664,10.422395785310734,10.118429350906325
0.7003376231527767,0.5928785663530238,0.6911036657320828,-11.130759741341919,-11.019629325085823,-10.859850199682281
-0.20978026790301207,-0.11829174355298733,-0.22950990712133645,11.10131937203889,10.915853054643083,10.834331496377864
-0.06573021060336792,-0.1542535594627097,-0.04185952072216992,-8.684858446454234,-8.489662011548504,-8.420227283814672
-1.356747881709536,-1.241667726073727,-1.3033943322584953,9.533980151031884,9.558088239588368,9.301105438185758
0.1765198289436949,0.26246966954110995,0.1492435640903622,7.897893783454954,7.694873124393251,7.635556298371149
0.30527961587891106,0.20298298841623108,0.3071635723209951,-7.903141179623786,-7.762201364723229,-7.63118709364117
3.2264830286152364,3.278052766694829,3.3297388062448032,-0.4942769058535905,-0.22220099387601167,-0.4941237235248188
2.540650230756258,2.6055716758687257,2.6429859418730146,1.5299185355750957,1.7813791415192348,1.4936884368499932
1.0704981124221824,1.13641638567025,1.0210467749543302,6.239604928696128,5.989950370628627,6.0008280658324935
-1.4613549144092044,-1.3484605503827156,-1.3968964112541284,5.1403511906438695,5.203904449645421,4.927860845763142
-3.1567134781927297,-3.2099140621204194,-3.2599572026177057,-0.22323742248924283,-0.4931256354728255,-0.21907870862212597
0.25587339289939237,0.1520549330552683,0.2547355215794518,-6.113968143201495,-5.980974132452227,-5.841985295392956
1.862770950433406,1.7514630417829622,1.793749647078359,-5.054521752012519,-5.135188877445653,-4.852220222582472
1.9480767405527075,1.8658495702160387,1.8503617228308133,-0.5583884038616862,-0.771840438517728,-0.47048508779035636
-2.3278552297909547,-2.3980284085692896,-2.4292584714907886,-0.8630856926703956,-1.1045587431587514,-0.8117931582157674
-1.5776821999047135,-1.5964139705856049,-1.4940439886859522,-2.588056145557557,-2.287981554385617,-2.428551296495419
0.37623023941893585,0.44456077754088597,0.3291231691076497,3.8700342669590917,3.6249216497891936,3.627990614789667
-1.7418510450960012,-1.6432425796160048,-1.6543838695996262,2.0510714244653023,2.209203472539752,1.906518453044125
0.5937774083507197,0.4786694162166576,0.5406983540291304,-2.5987667480852465,-2.6219343191471065,-2.3654571660818
0.4449773568589155,0.5039158556142009,0.38914111143676067,3.0755016073402928,2.8140160762164292,2.846701412432708
-0.9831831750415363,-0.9392710809232714,-0.8802057322939811,-0.7087034303087183,-0.42745802315703507,-0.6887448622279315
0.7053804581551475,0.6082443163288218,0.6166187678305111,-0.9461772700213764,-1.1105110965744274,-0.8072077596334122
0.31131235577768024,0.3279184959042585,0.2265605105465731,1.1559920851460639,0.855050234172694,1.0006198495741643


==> tikz_img/data/pendulum/arrows_poly_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.77758,-3.84795,-3.7736,-3.19252,-3.14354,-3.10426
-3.4776,-3.51407,-3.55007,-3.5144,-3.60266,-3.51411
-2.90846,-2.94495,-2.98093,-3.51442,-3.60266,-3.5141
-0.19178,-0.26684,-0.1974,-1.751,-1.71379,-1.66287
-2.33773,-2.37446,-2.4102,-3.23955,-3.32764,-3.23894
-2.05314,-2.08989,-2.12561,-3.23956,-3.32764,-3.23893
-1.7654,-1.80262,-1.83786,-2.96485,-3.05264,-2.96364
-1.48405,-1.52081,-1.55651,-3.23957,-3.32764,-3.23892
-1.19627,-1.23351,-1.26873,-2.96486,-3.05264,-2.96363
-0.91502,-0.95179,-0.98748,-3.23957,-3.32764,-3.23892
-0.62722,-0.66447,-0.69968,-2.96487,-3.05264,-2.96362
-0.34268,-0.37994,-0.41514,-2.96487,-3.05264,-2.96362
-0.05811,-0.09538,-0.13057,-2.96488,-3.05264,-2.96361
0.23374,0.1953,0.16131,-2.6907,-2.7777,-2.68798
0.51141,0.47404,0.43895,-2.96495,-3.05264,-2.96356
0.79663,0.75913,0.72417,-2.96504,-3.05265,-2.96349
1.07759,1.04062,1.00513,-3.23971,-3.32765,-3.2388
1.36343,1.32617,1.29097,-3.23989,-3.32766,-3.23864
-0.48017,-0.5274,-0.4464,-1.17556,-1.09526,-1.09735
2.70378,2.73948,2.77625,-2.72906,-2.64034,-2.72841
2.98847,3.02413,3.06094,-2.45407,-2.36532,-2.45336
3.26671,3.30025,3.33913,-1.6303,-1.54033,-1.62704
3.55807,3.59368,3.63054,-2.17907,-2.0903,-2.17831
3.84316,3.87883,3.91562,-2.17903,-2.09029,-2.17835
-4.11892,-4.08256,-4.04646,3.2744,3.36272,3.27424
-4.11921,-4.08265,-4.04674,1.85199,1.9402,1.8516
-4.12011,-4.0839,-4.04764,-0.94585,-0.85743,-0.94582
3.91338,3.8773,3.84091,2.707,2.61851,2.70682
3.63608,3.6001,3.56362,2.52688,2.43834,2.52659
3.35255,3.31669,3.28008,2.52697,2.43834,2.52651
3.07121,3.03568,2.99875,2.25215,2.16333,2.2513
2.79312,2.75824,2.72067,1.97756,1.88836,1.97592
2.52208,2.48855,2.44967,1.70351,1.61354,1.70025
2.25221,2.22078,2.17989,1.70519,1.61409,1.69942
1.93375,1.8996,1.86131,2.80303,2.71341,2.80051
1.64596,1.61099,1.5735,3.07755,2.9884,3.07601
1.55994,1.55061,1.49182,1.46065,1.36248,1.43049
1.07694,1.04201,1.00448,3.07758,2.9884,3.07599
0.80345,0.77309,0.73121,2.53037,2.43873,2.52334
0.51875,0.48832,0.4465,2.53032,2.43872,2.52338
0.2269,0.19325,0.15448,2.80333,2.71343,2.80021
-0.05763,-0.0913,-0.13005,2.80332,2.71343,2.80022
-0.34208,-0.37572,-0.4145,2.80334,2.71343,2.8002
-0.62639,-0.65991,-0.69881,2.80341,2.71343,2.80013
-0.91444,-0.94927,-0.9869,3.07764,2.9884,3.07593
-1.19859,-1.2332,-1.27104,3.07777,2.98841,3.0758
-1.4824,-1.51648,-1.55484,3.07809,2.98842,3.07548
-1.76915,-1.80396,-1.8416,3.35266,3.26342,3.35094
-2.05261,-2.08477,-2.12497,3.35428,3.26356,3.34938
-2.33932,-2.37361,-2.41176,3.66918,3.57963,3.66683
-2.63401,-2.63415,-2.69888,3.8364,3.73757,3.79701
-3.01579,-2.97921,-2.94332,0.56246,0.65065,0.56203
-3.28825,-3.25181,-3.21578,0.56225,0.65053,0.56201
-3.56599,-3.52969,-3.49352,0.2871,0.37546,0.28702
-3.84608,-3.80981,-3.77361,0.28706,0.37544,0.28702
2.12695,2.16141,2.1994,-2.43588,-2.34643,-2.43372
-2.74595,-2.7091,-2.67349,0.54394,0.63195,0.54318
1.84207,1.87522,1.91447,-2.41775,-2.32757,-2.41403
1.5377,1.56451,1.60959,-2.13747,-2.04421,-2.12633
-2.48353,-2.44672,-2.41106,0.25063,0.33868,0.24993
-2.2381,-2.20083,-2.16564,0.2435,0.33125,0.24223
1.20061,1.18321,1.25696,-1.73893,-1.6424,-1.68334
-1.91992,-1.87292,-1.84832,1.61776,1.69827,1.6041
-1.94167,-1.90803,-1.86925,-0.73516,-0.64525,-0.73203
-1.65677,-1.62909,-1.58478,-1.00798,-0.9151,-0.99785
-1.16466,-1.16933,-1.10182,-1.35298,-1.25431,-1.30895
-0.11584,-0.17746,-0.0984,-1.56458,-1.50041,-1.47877
-1.4126,-1.34672,-1.34851,1.10669,1.16423,1.06542
-1.37694,-1.33812,-1.30451,-0.05818,0.02857,-0.06136
0.35898,0.28613,0.35821,-1.12826,-1.08501,-1.03987
-0.62772,-0.63968,-0.56839,-0.54622,-0.44847,-0.49545
0.59935,0.53554,0.53389,-0.04844,-0.10934,-0.01053


==> tikz_img/data/pendulum/arrows_true_vf.csv <==
x1,x2,x3,y1,y2,y3
-3.28474,-3.35204,-3.28773,-4.03211,-3.99,-3.93946
-2.62156,-2.6849,-2.61682,-3.9022,-3.84927,-3.80969
-1.23321,-1.29248,-1.22194,-4.0193,-3.95773,-3.92791
2.04642,1.97583,2.03499,-3.76117,-3.7316,-3.66983
2.93982,2.87217,2.93605,-3.89451,-3.85353,-3.80191
2.9881,2.92076,2.98502,-4.0792,-4.03721,-3.98656
-2.70176,-2.633,-2.69535,3.84717,3.81005,3.75487
-0.00256,0.06265,-0.00387,4.05795,4.00974,3.96522
-2.97743,-2.90966,-2.97339,3.23845,3.19785,3.14588
-0.02674,0.03853,-0.02792,3.55669,3.50866,3.46395
-2.98337,-2.91525,-2.97852,2.6427,2.60329,2.5502
-2.98799,-2.91964,-2.98259,2.33963,2.30102,2.24719
-3.2653,-3.19949,-3.26543,2.02934,1.98277,1.93659
-3.54223,-3.48067,-3.54995,1.75468,1.69776,1.66257
-0.08918,-0.02358,-0.08971,2.43916,2.39204,2.34641
-3.02564,-2.95524,-3.01478,1.01363,0.98318,0.92215
-0.12159,-0.05567,-0.12148,2.1,2.05378,2.00725
-3.61773,-3.659,-3.68303,0.06638,-0.01951,0.07851
-3.91623,-3.94712,-3.98207,0.13672,0.04259,0.13387
0.2431,0.17595,0.24045,-2.1989,-2.1563,-2.10623
-2.4463,-2.50041,-2.42798,-1.45046,-1.38012,-1.36137
-2.57846,-2.63705,-2.5662,-1.70836,-1.64553,-1.61724
0.10556,0.03979,0.10576,-2.78868,-2.74202,-2.69593
-3.02636,-3.09225,-3.02639,-2.24864,-2.2023,-2.15589
0.1842,0.11786,0.18324,-3.24043,-3.19541,-3.14769
-3.01848,-3.0843,-3.01837,-2.85363,-2.80711,-2.76088
0.2175,0.15101,0.21625,-3.72614,-3.68153,-3.6334
-2.74192,-2.80578,-2.73811,-3.46679,-3.41513,-3.3742
2.50632,2.436,2.49569,-2.97094,-2.94015,-2.87941
3.1156,3.04743,3.11062,-1.38829,-1.34906,-1.29581
3.50975,3.49318,3.56053,-0.31665,-0.21561,-0.25757
3.87825,3.86982,3.93341,-0.4621,-0.35908,-0.4114
3.39912,3.47179,3.4186,0.83668,0.8198,0.74808
2.0859,2.13997,2.06752,2.06464,1.99423,1.97557
3.09018,3.15678,3.09167,2.10032,2.05605,2.00759
0.98175,1.03923,0.96791,2.98309,2.91826,2.89241
2.2779,2.3371,2.26654,2.8238,2.76211,2.73244
2.27082,2.33125,2.26131,3.38862,3.32933,3.29684
2.5365,2.5993,2.53084,3.90765,3.85348,3.81525
3.25534,3.18921,3.25481,-0.54723,-0.50159,-0.45448
-2.56261,-2.59901,-2.52595,-0.63589,-0.54575,-0.55882
2.5383,2.59205,2.51952,1.2309,1.16001,1.142
-0.33599,-0.26869,-0.333,3.3743,3.33218,3.28165
-2.95308,-2.87972,-2.91858,0.2996,0.30867,0.22059
0.12927,0.06331,0.12909,-3.06091,-3.01479,-2.96816
2.85764,2.78479,2.81984,-0.33488,-0.35012,-0.25892
2.87361,2.80424,2.86564,-2.21015,-2.17534,-2.11809
3.02422,3.0901,3.02424,1.60867,1.56232,1.51592
-0.04329,0.02197,-0.04449,2.88533,2.83727,2.7926
-2.63393,-2.56591,-2.58413,0.28114,0.32091,0.22043
0.67438,0.60426,0.66436,-2.42243,-2.3907,-2.33076
1.52104,1.4474,1.49211,-1.39177,-1.39085,-1.30845
-1.71376,-1.64099,-1.69371,2.19744,2.18149,2.10909
-2.15911,-2.17939,-2.11058,-0.67374,-0.57405,-0.61101
2.00939,2.02975,1.96091,0.72722,0.62756,0.66442
-2.22486,-2.16219,-2.16884,0.25505,0.30951,0.20624
1.73678,1.66407,1.69832,-0.92309,-0.93959,-0.84779
0.74203,0.79211,0.71886,1.49949,1.42345,1.41267
-0.95002,-0.99562,-0.922,-1.40893,-1.32751,-1.32499
1.7188,1.67784,1.65345,0.06828,-0.0179,0.07994
-1.67275,-1.62559,-1.60863,0.01689,0.09654,-0.00436
-0.16718,-0.22728,-0.15716,-1.33324,-1.2733,-1.24157
0.59586,0.64409,0.57062,1.19377,1.1154,1.1081
1.01869,0.94968,0.9705,-0.43325,-0.46949,-0.37002
-0.42127,-0.35009,-0.40792,1.01778,0.99116,0.92695
-1.07486,-1.05962,-1.01112,-0.28887,-0.18742,-0.26546
0.60549,0.5319,0.57366,-0.55959,-0.5638,-0.47838
-0.74855,-0.67809,-0.70323,0.36587,0.39603,0.29856
0.24505,0.27759,0.20521,0.37952,0.2865,0.30566
-0.1203,-0.14869,-0.07729,-0.24361,-0.14793,-0.17336


==> tikz_img/data/pendulum/arrows_vf.csv <==
x1,x2,x3,y1,y2,y3
-0.8419641540794425,-0.8510945497107024,-0.8323742932050697,-0.9637777424181645,-0.9415370731294342,-0.9450670869594392
-0.8091909795589226,-0.8178885098018751,-0.7992427801260586,-0.8803778113543458,-0.8578261016605091,-0.8620080326883466
-0.7827426599120201,-0.79097134471738,-0.7724191087573864,-0.8072697626356167,-0.7844026101878614,-0.7892777752722695
-0.48174120527947206,-0.4942292363175662,-0.47538320132803535,-0.9544164432224383,-0.9353481177536955,-0.9333655568488579
-0.27223536174889285,-0.2867981053307984,-0.2684179973716603,-0.9822785817993894,-0.9660835588054989,-0.9601468793895953
0.6601977436425008,0.6413543476285952,0.6514533130658184,-0.7647671567063432,-0.7667944980587679,-0.7453230679068343
0.7370515204127499,0.7182779403057538,0.7277706957708143,-0.788839693489903,-0.7918148407541099,-0.769849773132926
0.8714246966220482,0.8528941644460963,0.8610224149199261,-0.7875148450000209,-0.7925368232497229,-0.7696049125985335
0.9041366620280944,0.8855064400057353,0.8941214501834027,-0.8708364824167691,-0.875141382692038,-0.8525325608395665
-0.9147447866324789,-0.8961534159076582,-0.9045705188010058,0.8596374465246974,0.8642355908367843,0.8414925843558794
-0.832861409529657,-0.8141802662160367,-0.823075159594806,0.8283673275100414,0.8322534641886987,0.8098411644984047
-0.8299777068402674,-0.8116026924505766,-0.8190761138735458,0.6898860284476884,0.6958511064202892,0.6725205041410958
-0.7221068621411373,-0.7034037790146451,-0.712428197125375,0.7245677425017139,0.7282584450075276,0.7059398224145643
-0.8957786428980552,-0.8976536218075506,-0.8814802405017383,-0.465241925560943,-0.4399673545014474,-0.4531166565394592
-0.27540083030555107,-0.28974833910244824,-0.2712930341102613,-0.9196834442337685,-0.903145224956617,-0.8976458221390506
-0.9606634345572155,-0.9492627485726681,-0.944040005519017,0.09324859771409177,0.11350930195064679,0.08909812536409079
0.772104168446909,0.7746724680898618,0.7581487460382013,0.437995866287779,0.41283156071012006,0.4251694434743176
0.6121025588538982,0.6216610782963339,0.6028787323628069,0.7550666074992396,0.7331530896506151,0.7360266164482105
0.6858482762174773,0.6948755546230827,0.6761719987612365,0.7850700812017717,0.7627535470344862,0.7664399219146221
0.7898189520437446,0.798139486992532,0.7795679143138261,0.8229637667595981,0.8001566975683936,0.804897081717403
0.8234055494577763,0.8321969673208001,0.8135340946350165,0.9051980830889348,0.8827121943308138,0.8867537117041078
-0.7734980992762435,-0.7750839000258439,-0.759062759288249,-0.3953869105333787,-0.37007662155524346,-0.3835581959226908
-0.8125228418924558,-0.8190239807331,-0.8009227821501158,-0.6899148027809232,-0.6660642886701384,-0.6733864336515325
0.5239821796982136,0.5051108039692727,0.5155495116859263,-0.6281076319112092,-0.6295925542368936,-0.6084164997207877
0.7792470520300872,0.7612792327485578,0.7673604678454642,-0.5456973620883114,-0.5535903470046861,-0.5295407001770808
0.8422644099665852,0.8512253978693516,0.832532929058952,0.9441246573245397,0.9217599414079563,0.9255464819102044
-0.7003409157153957,-0.6817582695376432,-0.6901324874990762,0.6443215733630985,0.6489829531773044,0.6262113835306731
-0.8238079183311846,-0.8155663912582982,-0.8069012546613427,-0.04821599687509526,-0.02535719556000693,-0.0479314070631609
0.5629812481483416,0.5694613159699276,0.5513665975647315,0.4920106520197087,0.4681497877767091,0.4755007923653971
-0.042695652357289005,-0.02569421678503736,-0.04250664910590474,0.8408230915584696,0.829718609516795,0.8181062219941504
-0.6491562961373647,-0.631256953711857,-0.6371327359557437,0.43701673343434755,0.44518578095553996,0.42104410327866026
-0.07024651852335517,-0.08610833799828255,-0.06836434973888306,-0.6755892495791911,-0.6617717430319142,-0.6530121592174102
0.04574958892358039,0.06187610486248052,0.04430951600568078,0.6668555512077989,0.6536027393104744,0.6442198128391461
-0.5185159153477704,-0.5277237724131298,-0.5089914109250359,-0.6202349902789315,-0.5980520503715042,-0.60146416221266
-0.43945470704520584,-0.4465828268569386,-0.4282993261374628,-0.4220353662915297,-0.39851049468943867,-0.40496330370318245
0.5366874392978469,0.5455999552784847,0.526915765898841,0.6174171052250037,0.5950174483596025,0.5988770565663877
-0.5678560427589805,-0.5490662015696187,-0.5586827271074948,0.6076439146290131,0.6104275703374442,0.5885599183888144
-0.2074374623199804,-0.22044130478173796,-0.20166265373117986,-0.5009963595092358,-0.4825610084075578,-0.47964421009437985
0.1851337884776858,0.19825724450982407,0.17949831685861528,0.4681003576889653,0.4498186714551189,0.4466810999505886
0.5805996746915538,0.5674678780339588,0.5644685417713828,-0.09641953266216485,-0.11469040295472022,-0.08961233208141994
-0.25155850504450417,-0.26177599476711433,-0.2429219020490483,-0.3722273934316187,-0.3508574382728721,-0.352696491246141
-0.03357145250926141,-0.016627140937456986,-0.03349849525836657,0.5845459996326952,0.5732849893230618,0.5618279221343296
0.12751532227840734,0.1408014763686325,0.1220719913790369,0.3596679946061927,0.3415997148547816,0.33815921308219
0.2228986126727337,0.20407016812662726,0.2140190869449783,-0.22071902941508625,-0.22298331490780665,-0.20138578980991162
0.343753456634871,0.34955959539353754,0.3316839382674759,0.29903803562916065,0.27486595671830805,0.28312810571925917
-0.23681938717097295,-0.2182946555751646,-0.2263965102120824,0.1819518669335869,0.1870123329549549,0.16406356476407913
0.05047380421115033,0.06428646821911266,0.04567420466315908,0.21640414814356967,0.19906332867004095,0.19462039798430908
-0.08774306664603881,-0.09610281691586842,-0.07752313844354886,-0.12421071391359884,-0.10142954913420943,-0.10611223754860433
-0.029277404592530365,-0.040356429185649745,-0.021455547689155807,-0.08799296188431072,-0.06741261844820223,-0.067851828715489
0.06014541842548726,0.07073558705866478,0.051854433540428735,0.1237233978576564,0.10268355298581766,0.10392394210423994


==> tikz_img/data/pendulum/real_data.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> tikz_img/data/pendulum/segments_hamiltonian_sym_pos_vf.csv <==
x1,x2,y1,y2
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-3.86924,-4.08407,-3.91252
-3.86924,-3.65415,-3.91252,-3.7415
-3.65415,-3.44372,-3.7415,-3.56509
-3.44372,-3.25537,-3.56509,-3.36726
-3.25537,-3.25537,-3.36726,-3.36726
-3.25537,-3.19145,-3.36726,-3.25348
-3.19145,-3.19145,-3.25348,-3.25348
-3.19145,-3.1711,-3.25348,-3.1491
-3.1711,-3.18959,-3.1491,-3.04437
-3.18959,-3.23645,-3.04437,-2.95239
-3.23645,-3.3125,-2.95239,-2.85506
-3.3125,-3.42816,-2.85506,-2.73976
-3.42816,-3.607,-2.73976,-2.5838
-3.607,-3.81534,-2.5838,-2.40441
-3.81534,-4.01567,-2.40441,-2.21631
-4.01567,-4.01567,-2.21631,-2.21631
-4.01567,-4.06283,-2.21631,-2.16857
-4.06283,-4.06283,-2.16857,-2.16857
-3.79957,-3.79957,-4.08407,-4.08407
-3.79957,-3.55302,-4.08407,-3.96273
-3.55302,-3.29918,-3.96273,-3.85751
-3.29918,-3.03951,-3.85751,-3.76737
-3.03951,-2.77594,-3.76737,-3.68917
-2.77594,-2.51035,-3.68917,-3.61801
-2.51035,-2.24448,-3.61801,-3.54804
-2.24448,-1.98016,-3.54804,-3.4727
-1.98016,-1.72051,-3.4727,-3.38342
-1.72051,-1.47526,-3.38342,-3.26263
-1.47526,-1.47526,-3.26263,-3.26263
-1.47526,-1.3817,-3.26263,-3.18264
-1.3817,-1.3817,-3.18264,-3.18264
-1.3817,-1.33905,-3.18264,-3.10631
-1.33905,-1.33905,-3.10631,-3.10631
-1.33905,-1.3367,-3.10631,-3.03178
-1.3367,-1.36472,-3.03178,-2.96164
-1.36472,-1.41822,-2.96164,-2.89026
-1.41822,-1.5063,-2.89026,-2.80689
-1.5063,-1.64324,-2.80689,-2.70484
-1.64324,-1.84791,-2.70484,-2.578
-1.84791,-2.09063,-2.578,-2.44898
-2.09063,-2.33999,-2.44898,-2.33321
-2.33999,-2.59457,-2.33321,-2.22938
-2.59457,-2.85285,-2.22938,-2.13499
-2.85285,-3.11239,-2.13499,-2.04405
-3.11239,-3.3694,-2.04405,-1.94644
-3.3694,-3.61811,-1.94644,-1.83006
-3.61811,-3.85072,-1.83006,-1.68488
-3.85072,-4.04785,-1.68488,-1.51807
-4.04785,-4.04785,-1.51807,-1.51807
-3.23056,-2.96191,-4.08407,-4.02565
-2.96191,-2.69095,-4.02565,-3.97893
-2.69095,-2.41871,-3.97893,-3.94011
-2.41871,-2.1458,-3.94011,-3.90613
-2.1458,-1.87257,-3.90613,-3.8749
-1.87257,-1.59915,-3.8749,-3.84533
-1.59915,-1.32558,-3.84533,-3.81724
-1.32558,-1.0518,-3.81724,-3.79127
-1.0518,-0.77772,-3.79127,-3.76867
-0.77772,-0.50328,-3.76867,-3.75113
-0.50328,-0.2285,-3.75113,-3.74036
-0.2285,0.04648,-3.74036,-3.7376
0.04648,0.32141,-3.7376,-3.7432
0.32141,0.59608,-3.7432,-3.75646
0.59608,0.87039,-3.75646,-3.77593
0.87039,1.14436,-3.77593,-3.79984
1.14436,1.41806,-3.79984,-3.82664
1.41806,1.69158,-3.82664,-3.85527
1.69158,1.96495,-3.85527,-3.88532
1.96495,2.23809,-3.88532,-3.91732
2.23809,2.51082,-3.91732,-3.95265
2.51082,2.78271,-3.95265,-3.99377
2.78271,3.05301,-3.99377,-4.04406
-2.37704,-2.10327,-4.08407,-4.05792
-2.10327,-1.82924,-4.05792,-4.03466
-1.82924,-1.55505,-4.03466,-4.01341
-1.55505,-1.28071,-4.01341,-3.99403
-1.28071,-1.00623,-3.99403,-3.97687
-1.00623,-0.73159,-3.97687,-3.96266
-0.73159,-0.45677,-3.96266,-3.95223
-0.45677,-0.18183,-3.95223,-3.94635
-0.18183,0.09318,-3.94635,-3.94553
0.09318,0.36816,-3.94553,-3.94982
0.36816,0.64302,-3.94982,-3.95887
0.64302,0.91772,-3.95887,-3.97196
0.91772,1.19225,-3.97196,-3.98826
1.19225,1.46663,-3.98826,-4.00699
1.46663,1.74087,-4.00699,-4.02765
1.74087,2.01496,-4.02765,-4.0502
2.01496,2.28883,-4.0502,-4.07528
2.53735,2.80715,-3.79901,-3.85205
2.80715,3.07486,-3.85205,-3.91471
3.07486,3.33896,-3.91471,-3.99098
3.33896,3.59757,-3.99098,-4.08407
3.59757,3.59757,-4.08407,-4.08407
-4.00824,-3.90515,2.74537,2.90937
-3.90515,-3.83789,2.90937,3.04997
-3.83789,-3.79965,3.04997,3.18686
-3.79965,-3.79561,3.18686,3.34106
-3.79561,-3.83301,3.34106,3.49059
-3.83301,-3.83301,3.49059,3.49059
-3.83301,-3.92035,3.49059,3.66189
-3.92035,-3.92035,3.66189,3.66189
-3.92035,-4.08407,3.66189,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.88937,2.17504,2.36906
-3.88937,-3.68558,2.36906,2.55356
-3.68558,-3.48209,2.55356,2.73829
-3.48209,-3.48209,2.73829,2.73829
-3.48209,-3.32749,2.73829,2.90723
-3.32749,-3.32749,2.90723,2.90723
-3.32749,-3.25764,2.90723,3.02266
-3.25764,-3.25764,3.02266,3.02266
-3.25764,-3.2295,3.02266,3.12744
-3.2295,-3.23985,3.12744,3.23686
-3.23985,-3.27946,3.23686,3.33041
-3.27946,-3.34548,3.33041,3.42573
-3.34548,-3.44569,3.42573,3.53462
-3.44569,-3.5945,3.53462,3.67035
-3.5945,-3.80554,3.67035,3.84637
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.88049,1.89054,2.07484
-3.88049,-3.65903,2.07484,2.23736
-3.65903,-3.42515,2.23736,2.38174
-3.42515,-3.18486,2.38174,2.51544
-3.18486,-2.9452,2.51544,2.65012
-2.9452,-2.71783,2.65012,2.80346
-2.71783,-2.71783,2.80346,2.80346
-2.71783,-2.6076,2.80346,2.90938
-2.6076,-2.6076,2.90938,2.90938
-2.6076,-2.55053,2.90938,3.00268
-2.55053,-2.55053,3.00268,3.00268
-2.55053,-2.53561,3.00268,3.08669
-2.53561,-2.55778,3.08669,3.16987
-2.55778,-2.60471,3.16987,3.23855
-2.60471,-2.6786,3.23855,3.30849
-2.6786,-2.79141,3.30849,3.38863
-2.79141,-2.96149,3.38863,3.4886
-2.96149,-3.20317,3.4886,3.61917
-3.20317,-3.44386,3.61917,3.75174
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.87846,1.60603,1.78765
-3.87846,-3.65471,1.78765,1.93615
-3.65471,-3.41009,1.93615,2.06113
-3.41009,-3.15649,2.06113,2.16727
-3.15649,-2.89962,2.16727,2.26548
-2.89962,-2.64367,2.26548,2.36604
-2.64367,-2.39197,2.36604,2.47662
-2.39197,-2.14774,2.47662,2.60263
-2.14774,-1.91714,2.60263,2.75149
-1.91714,-1.91714,2.75149,2.75149
-1.91714,-1.78026,2.75149,2.87312
-1.78026,-1.78026,2.87312,2.87312
-1.78026,-1.71266,2.87312,2.96963
-1.71266,-1.71266,2.96963,2.96963
-1.71266,-1.6905,2.96963,3.05305
-1.6905,-1.70941,3.05305,3.13786
-1.70941,-1.75484,3.13786,3.2018
-1.75484,-1.82605,3.2018,3.26303
-1.82605,-1.93294,3.26303,3.328
-1.93294,-2.08716,3.328,3.39864
-2.08716,-2.31045,3.39864,3.48041
-2.31045,-2.57221,3.48041,3.56424
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.93126,1.03702,1.19921
-3.93126,-3.75419,1.19921,1.33274
-3.75419,-3.55652,1.33274,1.43913
-3.55652,-3.32672,1.43913,1.53
-3.32672,-3.06484,1.53,1.61383
-3.06484,-2.80224,1.61383,1.69551
-2.80224,-2.54243,1.69551,1.78547
-2.54243,-2.28683,1.78547,1.8868
-2.28683,-2.0352,1.8868,1.99768
-2.0352,-1.78614,1.99768,2.1143
-1.78614,-1.53791,2.1143,2.23271
-1.53791,-1.28871,2.23271,2.34903
-1.28871,-1.03688,2.34903,2.45947
-1.03688,-0.78081,2.45947,2.55955
-0.78081,-0.51891,2.55955,2.64271
-0.51891,-0.25028,2.64271,2.69909
-0.25028,0.02325,2.69909,2.71686
0.02325,0.27213,2.71686,2.69517
0.27213,0.51397,2.69517,2.64327
0.51397,0.77598,2.64327,2.56062
0.77598,1.03215,2.56062,2.4609
1.03215,1.28407,2.4609,2.35067
1.28407,1.53332,2.35067,2.23445
1.53332,1.78154,2.23445,2.11603
1.78154,2.03055,2.11603,1.9993
2.03055,2.28212,1.9993,1.88826
2.28212,2.53764,1.88826,1.78673
2.53764,2.7974,1.78673,1.69661
2.7974,3.05998,1.69661,1.61487
3.05998,3.32189,1.61487,1.53114
3.32189,3.57667,1.53114,1.42875
3.57667,3.57667,1.42875,1.42875
3.57667,3.77767,1.42875,1.31616
3.77767,3.95971,1.31616,1.17132
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99123,0.46801,0.64553
-3.99123,-3.86673,0.64553,0.8003
-3.86673,-3.71932,0.8003,0.92327
-3.71932,-3.55166,0.92327,1.01919
-3.55166,-3.35527,1.01919,1.09883
-3.35527,-3.10263,1.09883,1.17982
-3.10263,-2.84073,1.17982,1.26359
-2.84073,-2.58358,1.26359,1.36064
-2.58358,-2.3326,1.36064,1.47277
-2.3326,-2.08653,1.47277,1.59548
-2.08653,-1.84283,1.59548,1.72291
-1.84283,-1.5988,1.72291,1.84973
-1.5988,-1.35214,1.84973,1.97128
-1.35214,-1.10098,1.97128,2.08312
-1.10098,-0.84395,2.08312,2.18052
-0.84395,-0.58038,2.18052,2.25813
-0.58038,-0.31074,2.25813,2.31016
-0.31074,-0.03705,2.31016,2.33133
-0.03705,0.23715,2.33133,2.31906
0.23715,0.50814,2.31906,2.27492
0.50814,0.77343,2.27492,2.20364
0.77343,1.03221,2.20364,2.11106
1.03221,1.28489,2.11106,2.00271
1.28489,1.53262,2.00271,1.88338
4.05039,3.98721,-0.29204,-0.4585
3.98721,3.89582,-0.4585,-0.60773
3.89582,3.76968,-0.60773,-0.74287
3.76968,3.6205,-0.74287,-0.84967
3.6205,3.6205,-0.84967,-0.84967
3.6205,3.42818,-0.84967,-0.94253
3.42818,3.42818,-0.94253,-0.94253
3.42818,3.16866,-0.94253,-1.03294
3.16866,2.90705,-1.03294,-1.11763
2.90705,2.65017,-1.11763,-1.21536
2.65017,2.40028,-1.21536,-1.32984
2.40028,2.1562,-1.32984,-1.45642
2.1562,1.91507,-1.45642,-1.58863
1.91507,1.67388,-1.58863,-1.72075
1.67388,1.43007,-1.72075,-1.84793
1.43007,1.18165,-1.84793,-1.96576
1.18165,0.92721,-1.96576,-2.06977
0.92721,0.66598,-2.06977,-2.15494
0.66598,0.39818,-2.15494,-2.21584
0.39818,0.12546,-2.21584,-2.24725
0.12546,-0.14903,-2.24725,-2.24581
-0.14903,-0.42143,-2.24581,-2.21169
-0.42143,-0.6887,-2.21169,-2.14839
-0.6887,-0.94931,-2.14839,-2.06124
-0.94931,-1.20315,-2.06124,-1.95575
-1.20315,-1.45105,-1.95575,-1.83685
-1.45105,-1.6945,-1.83685,-1.70898
-1.6945,-1.93553,-1.70898,-1.57656
-1.93553,-2.17676,-1.57656,-1.44451
-2.17676,-2.4212,-1.44451,-1.31864
-2.4212,-2.6716,-1.31864,-1.20535
-2.6716,-2.92897,-1.20535,-1.10893
-2.92897,-3.19073,-1.10893,-1.02463
-3.19073,-3.41193,-1.02463,-0.94848
-3.41193,-3.58837,-0.94848,-0.86803
-3.58837,-3.73929,-0.86803,-0.76865
-3.73929,-3.87006,-0.76865,-0.64048
-3.87006,-3.97499,-0.64048,-0.48165
-3.97499,-4.04784,-0.48165,-0.29735
-4.04784,-4.08407,-0.29735,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
3.95146,3.77468,-1.10309,-1.24569
3.77468,3.57902,-1.24569,-1.35597
3.57902,3.57902,-1.35597,-1.35597
3.57902,3.32416,-1.35597,-1.45807
3.32416,3.062,-1.45807,-1.54106
3.062,2.79937,-1.54106,-1.6226
2.79937,2.53985,-1.6226,-1.71337
2.53985,2.28482,-1.71337,-1.81611
2.28482,2.03381,-1.81611,-1.9284
2.03381,1.78523,-1.9284,-2.04606
1.78523,1.53714,-2.04606,-2.16474
1.53714,1.28759,-2.16474,-2.28031
1.28759,1.03489,-2.28031,-2.38869
1.03489,0.77744,-2.38869,-2.48506
0.77744,0.51399,-2.48506,-2.56298
0.51399,0.25807,-2.56298,-2.61225
0.25807,-0.00669,-2.61225,-2.62983
-0.00669,-0.28025,-2.62983,-2.60956
-0.28025,-0.54925,-2.60956,-2.55445
-0.54925,-0.81186,-2.55445,-2.47358
-0.81186,-1.06859,-2.47358,-2.37526
-1.06859,-1.32079,-2.37526,-2.26569
-1.32079,-1.57005,-2.26569,-2.1495
-1.57005,-1.81811,-2.1495,-2.03077
-1.81811,-2.06693,-2.03077,-1.91363
-2.06693,-2.31841,-1.91363,-1.80241
-2.31841,-2.57404,-1.80241,-1.70121
-2.57404,-2.83409,-1.70121,-1.61197
-2.83409,-3.09696,-1.61197,-1.53114
-3.09696,-3.35867,-1.53114,-1.44689
-3.35867,-3.57775,-1.44689,-1.35804
-3.57775,-3.76847,-1.35804,-1.25157
-3.76847,-3.93889,-1.25157,-1.117
-3.93889,-4.08407,-1.117,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-4.08407,-4.08407,-0.95451,-0.95451
-2.98582,-2.7361,-3.57403,-3.45945
-2.7361,-2.56144,-3.45945,-3.37021
-2.56144,-2.44381,-3.37021,-3.29597
-2.44381,-2.36581,-3.29597,-3.22972
-2.36581,-2.3158,-3.22972,-3.16474
-2.3158,-2.28952,-3.16474,-3.08636
-2.28952,-2.29906,-3.08636,-3.00464
-2.29906,-2.29906,-3.00464,-3.00464
-2.29906,-2.34989,-3.00464,-2.91335
-2.34989,-2.34989,-2.91335,-2.91335
-2.34989,-2.4527,-2.91335,-2.80971
-2.4527,-2.4527,-2.80971,-2.80971
-2.4527,-2.67983,-2.80971,-2.65646
-2.67983,-2.92311,-2.65646,-2.52864
-2.92311,-3.17091,-2.52864,-2.40942
-3.17091,-3.4168,-2.40942,-2.28639
-3.4168,-3.65495,-2.28639,-2.14928
-3.65495,-3.87928,-2.14928,-1.99088
-3.87928,-4.08407,-1.99088,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-3.55252,-3.53367,-3.33816,-3.21762
-3.53367,-3.55004,-3.21762,-3.09772
-3.55004,-3.55004,-3.09772,-3.09772
-3.55004,-3.60559,-3.09772,-2.96594
-3.60559,-3.60559,-2.96594,-2.96594
-3.60559,-3.72376,-2.96594,-2.79226
-3.72376,-3.72376,-2.79226,-2.79226
-3.72376,-3.90192,-2.79226,-2.58304
-3.90192,-4.08407,-2.58304,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.01395,-3.91951,-3.77711,-3.63398
-3.91951,-3.85606,-3.63398,-3.50201
-3.85606,-3.82,-3.50201,-3.36856
-3.82,-3.81706,-3.36856,-3.21363
-3.81706,-3.85308,-3.21363,-3.06611
-3.85308,-3.85308,-3.06611,-3.06611
-3.85308,-3.93503,-3.06611,-2.89224
-3.93503,-3.93503,-2.89224,-2.89224
-3.93503,-4.08407,-2.89224,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
4.08407,3.96899,-1.98323,-2.08685
3.96899,3.7574,-2.08685,-2.26198
3.7574,3.53301,-2.26198,-2.42065
3.53301,3.30217,-2.42065,-2.56997
3.30217,3.09697,-2.56997,-2.70523
3.09697,2.96044,-2.70523,-2.80869
2.96044,2.86987,-2.80869,-2.89575
2.86987,2.81244,-2.89575,-2.97442
2.81244,2.78104,-2.97442,-3.05659
2.78104,2.78248,-3.05659,-3.14401
2.78248,2.78248,-3.14401,-3.14401
2.78248,2.82439,-3.14401,-3.23667
2.82439,2.82439,-3.23667,-3.23667
2.82439,2.91537,-3.23667,-3.33889
2.91537,2.91537,-3.33889,-3.33889
2.91537,3.13439,-3.33889,-3.50382
3.13439,3.36576,-3.50382,-3.65211
3.36576,3.59757,-3.65211,-3.79957
3.59757,3.82607,-3.79957,-3.95215
4.08407,4.06589,-2.38366,-2.40447
4.06589,3.88413,-2.40447,-2.61078
3.88413,3.73746,-2.61078,-2.78386
3.73746,3.64112,-2.78386,-2.9175
3.64112,3.57899,-2.9175,-3.03439
3.57899,3.54448,-3.03439,-3.15368
3.54448,3.54802,-3.15368,-3.29785
3.54802,3.595,-3.29785,-3.43144
3.595,3.595,-3.43144,-3.43144
3.595,3.70002,-3.43144,-3.59446
3.70002,3.70002,-3.59446,-3.59446
3.70002,3.88207,-3.59446,-3.79957
3.88207,4.07863,-3.79957,-3.99138
4.07863,4.08407,-3.99138,-3.99652
4.08407,4.04864,-2.69781,-2.75132
4.04864,3.94752,-2.75132,-2.91878
3.94752,3.88167,-2.91878,-3.06288
3.88167,3.84487,-3.06288,-3.20398
3.84487,3.84319,-3.20398,-3.36357
3.84319,3.88207,-3.36357,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.88207,-3.51506,-3.51506
3.88207,3.65396,-1.80803,-1.96064
3.65396,3.40987,-1.96064,-2.08666
3.40987,3.15687,-2.08666,-2.19424
3.15687,2.90066,-2.19424,-2.29417
2.90066,2.64553,-2.29417,-2.39672
2.64553,2.39492,-2.39672,-2.50973
2.39492,2.15283,-2.50973,-2.63965
2.15283,1.92796,-2.63965,-2.79644
1.92796,1.92796,-2.79644,-2.79644
1.92796,1.82127,-2.79644,-2.90498
1.82127,1.82127,-2.90498,-2.90498
1.82127,1.76942,-2.90498,-2.99705
1.76942,1.76942,-2.99705,-2.99705
1.76942,1.75946,-2.99705,-3.07774
1.75946,1.78624,-3.07774,-3.15481
1.78624,1.83659,-3.15481,-3.21667
1.83659,1.91481,-3.21667,-3.27846
1.91481,2.03175,-3.27846,-3.3451
2.03175,2.20106,-3.3451,-3.4193
2.20106,2.44492,-3.4193,-3.50667
2.44492,2.70635,-3.50667,-3.592
1.5368,1.77408,1.6388,1.49984
1.77408,2.00827,1.49984,1.35569
2.00827,2.24225,1.35569,1.21121
2.24225,2.47957,1.21121,1.07245
2.47957,2.72388,1.07245,0.94675
2.72388,2.9769,0.94675,0.83975
2.9769,3.23528,0.83975,0.74564
3.23528,3.41857,0.74564,0.67248
3.41857,3.56564,0.67248,0.59267
3.56564,3.68844,0.59267,0.49388
3.68844,3.78675,0.49388,0.36996
3.78675,3.8545,0.36996,0.22338
3.8545,3.88663,0.22338,0.0646
3.88663,3.88207,0.0646,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.12875,2.37489,1.55186,1.42932
2.37489,2.62633,1.42932,1.31829
2.62633,2.88407,1.31829,1.22285
2.88407,3.14618,1.22285,1.13968
3.14618,3.38623,1.13968,1.06058
3.38623,3.57509,1.06058,0.98004
3.57509,3.73718,0.98004,0.88187
3.73718,3.88207,0.88187,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
3.61902,3.36607,4.00891,3.90167
3.36607,3.10683,3.90167,3.81053
3.10683,2.84316,3.81053,3.73281
2.84316,2.57695,3.73281,3.66399
2.57695,2.3098,3.66399,3.59878
2.3098,2.04312,3.59878,3.53188
2.04312,1.77858,3.53188,3.45753
1.77858,1.5522,3.45753,3.38049
1.5522,1.3963,3.38049,3.31286
1.3963,1.28996,3.31286,3.25157
1.28996,1.22033,3.25157,3.19468
1.22033,1.17676,3.19468,3.13671
1.17676,1.15909,3.13671,3.05691
1.15909,1.18356,3.05691,2.98
1.18356,1.18356,2.98,2.98
1.18356,1.25186,2.98,2.89148
1.25186,1.25186,2.89148,2.89148
1.25186,1.41142,2.89148,2.75881
1.41142,1.41142,2.75881,2.75881
1.41142,1.64266,2.75881,2.61046
1.64266,1.88333,2.61046,2.47756
1.88333,2.12997,2.47756,2.35605
2.12997,2.38175,2.35605,2.24557
2.38175,2.63799,2.24557,2.14587
2.63799,2.89746,2.14587,2.05476
2.89746,3.1577,2.05476,1.96586
3.1577,3.41472,1.96586,1.86832
3.41472,3.65187,1.86832,1.75509
3.65187,3.88207,1.75509,1.60603
3.46569,3.23504,3.70704,3.55801
3.23504,3.0644,3.55801,3.44059
3.0644,2.95165,3.44059,3.3492
2.95165,2.87697,3.3492,3.27033
2.87697,2.83031,3.27033,3.19554
2.83031,2.80871,3.19554,3.10888
2.80871,2.82329,3.10888,3.02117
2.82329,2.82329,3.02117,3.02117
2.82329,2.87925,3.02117,2.92479
2.87925,2.87925,2.92479,2.92479
2.87925,2.98811,2.92479,2.81335
2.98811,2.98811,2.81335,2.81335
2.98811,3.20812,2.81335,2.64943
3.20812,3.43785,2.64943,2.49844
3.43785,3.66494,2.49844,2.34347
3.66494,3.88207,2.34347,2.17504
3.88207,4.08406,2.17504,1.98893
4.08406,4.08407,1.98893,1.98892
3.43769,3.38494,3.41621,3.31638
3.38494,3.35828,3.31638,3.21177
3.35828,3.36447,3.21177,3.10436
3.36447,3.36447,3.10436,3.10436
3.36447,3.40876,3.10436,2.98796
3.40876,3.40876,2.98796,2.98796
3.40876,3.49973,2.98796,2.85408
3.49973,3.49973,2.85408,2.85408
3.49973,3.68607,2.85408,2.65232
3.68607,3.88207,2.65232,2.45955
3.88207,4.07334,2.45955,2.26212
4.07334,4.08407,2.26212,2.25057
3.67974,3.66111,3.37523,3.24455
3.66111,3.6784,3.24455,3.11485
3.6784,3.6784,3.11485,3.11485
3.6784,3.73376,3.11485,2.97439
3.73376,3.73376,2.97439,2.97439
3.73376,3.88207,2.97439,2.74405
3.88207,4.05256,2.74405,2.52842
4.05256,4.08407,2.52842,2.48986
4.02892,3.95118,3.73395,3.59255
3.95118,3.90228,3.59255,3.45704
3.90228,3.88207,3.45704,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.88207,3.31306,3.31306
3.88207,3.8991,3.31306,3.15753
3.8991,3.94701,3.15753,3.01413
3.94701,4.02526,3.01413,2.85947
2.74405,2.47322,3.88207,3.83443
2.47322,2.20154,3.83443,3.79181
2.20154,1.9295,3.79181,3.75149
1.9295,1.65737,3.75149,3.71184
1.65737,1.38522,3.71184,3.67231
1.38522,1.11297,3.67231,3.63352
1.11297,0.84037,3.63352,3.5973
0.84037,0.56711,3.5973,3.56661
0.56711,0.29298,3.56661,3.54535
0.29298,0.01819,3.54535,3.53714
0.01819,-0.25665,3.53714,3.54361
-0.25665,-0.53087,3.54361,3.56343
-0.53087,-0.80423,3.56343,3.59315
-0.80423,-1.0769,3.59315,3.62883
-1.0769,-1.34918,3.62883,3.66736
-1.34918,-1.62134,3.66736,3.70682
-1.62134,-1.89348,3.70682,3.74643
-1.89348,-2.16554,3.74643,3.78657
-2.16554,-2.4373,3.78657,3.82872
-2.4373,-2.70827,3.82872,3.87549
-2.70827,-2.97766,3.87549,3.93049
-2.97766,-3.24419,3.93049,3.99776
-3.24419,-3.50613,3.99776,4.08093
-3.50613,-3.51509,4.08093,4.08407
1.60603,1.33225,3.88207,3.85608
1.33225,1.05827,3.85608,3.83222
1.05827,0.78404,3.83222,3.81161
0.78404,0.50949,3.81161,3.7957
0.50949,0.23467,3.7957,3.78592
0.23467,-0.04031,3.78592,3.7833
-0.04031,-0.31527,3.7833,3.78812
-0.31527,-0.59001,3.78812,3.79985
-0.59001,-0.86446,3.79985,3.8173
-0.86446,-1.13862,3.8173,3.83902
-1.13862,-1.41253,3.83902,3.8636
-3.977,-3.79957,2.53412,2.74405
-3.79957,-3.64516,2.74405,2.97017
-3.64516,-3.64516,2.97017,2.97017
-3.64516,-3.59042,2.97017,3.10338
-3.59042,-3.59042,3.10338,3.10338
-3.59042,-3.57391,3.10338,3.22649
-3.57391,-3.5929,3.22649,3.35002
-4.06263,-4.06263,1.38601,1.38601
-4.06263,-4.01318,1.38601,1.43476
-4.01318,-4.01318,1.43476,1.43476
-4.01318,-3.79957,1.43476,1.60603
-3.79957,-3.56127,1.60603,1.7419
-3.56127,-3.31353,1.7419,1.84663
-3.31353,-3.05387,1.84663,1.93707
-3.93202,-3.88218,0.17354,0.32656
-3.88218,-3.79957,0.32656,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68243,0.46801,0.59302
-3.68243,-3.54613,0.59302,0.68759
-3.54613,-3.38344,0.68759,0.76538
-3.38344,-3.17619,0.76538,0.84072
-3.17619,-2.91687,0.84072,0.93208
-2.91687,-2.66373,0.93208,1.03887
-2.66373,-2.41884,1.03887,1.16357
-2.41884,-2.18018,1.16357,1.30007
-2.18018,-1.94422,1.30007,1.44131
-2.09854,-2.32996,-1.24161,-1.09312
-2.32996,-2.56575,-1.09312,-0.95186
-2.56575,-2.8096,-0.95186,-0.82541
-2.8096,-3.0624,-0.82541,-0.7178
-3.0624,-3.28559,-0.7178,-0.63102
-3.28559,-3.44623,-0.63102,-0.55678
-3.44623,-3.57445,-0.55678,-0.47348
-3.57445,-3.6791,-0.47348,-0.3704
-3.6791,-3.75585,-0.3704,-0.2453
-3.75585,-3.79957,-0.2453,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.23056,-3.02202,-3.51506,-3.33742
-3.02202,-3.02202,-3.33742,-3.33742
-3.02202,-2.94467,-3.33742,-3.2335
-2.94467,-2.94467,-3.2335,-3.2335
-2.94467,-2.91304,-3.2335,-3.1386
-2.91304,-2.92307,-3.1386,-3.03803
-2.92307,-2.96378,-3.03803,-2.9553
-2.96378,-3.03187,-2.9553,-2.87119
-3.03187,-3.13688,-2.87119,-2.77486
-3.13688,-3.29474,-2.77486,-2.65473
-1.52352,-1.25692,-3.51506,-3.44805
-1.25692,-0.99283,-3.44805,-3.37228
-0.99283,-0.73316,-3.37228,-3.28367
-0.73316,-0.48704,-3.28367,-3.1653
-0.48704,-0.48704,-3.1653,-3.1653
-0.48704,-0.43732,-3.1653,-3.1151
-0.43732,-0.43732,-3.1151,-3.1151
-0.43732,-0.42871,-3.1151,-3.0664
-0.42871,-0.45341,-3.0664,-3.02131
-0.45341,-0.49846,-3.02131,-2.97915
-0.49846,-0.58273,-2.97915,-2.9213
-0.58273,-0.72841,-2.9213,-2.83802
-0.72841,-0.97179,-2.83802,-2.71029
-0.97179,-1.21666,-2.71029,-2.58526
-1.21666,-1.46207,-2.58526,-2.46116
-1.46207,-1.70833,-2.46116,-2.33873
-1.70833,-1.95636,-2.33873,-2.21996
-1.95636,-2.20731,-2.21996,-2.10751
-2.20731,-2.46208,-2.10751,-2.00409
-0.95451,-0.68343,-3.51506,-3.46908
-0.68343,-0.41113,-3.46908,-3.4312
-0.41113,-0.1372,-3.4312,-3.4091
-0.1372,0.13753,-3.4091,-3.40941
0.13753,0.4114,-3.40941,-3.43192
0.4114,0.68367,-3.43192,-3.46983
0.68367,0.95476,-3.46983,-3.51576
0.95476,1.2254,-3.51576,-3.5644
1.2254,1.49608,-3.5644,-3.61281
3.68612,3.59757,-0.27326,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.46114,-0.3855,-0.49087
3.46114,3.31685,-0.49087,-0.56514
3.31685,3.12087,-0.56514,-0.6461
3.12087,2.86823,-0.6461,-0.75427
2.86823,2.62419,-0.75427,-0.88034
2.62419,2.38887,-0.88034,-1.0223
2.38887,2.15865,-1.0223,-1.17261
2.15865,1.92949,-1.17261,-1.32461
1.92949,1.69809,-1.32461,-1.47313
1.69809,1.46193,-1.47313,-1.61393
2.24677,2.4724,1.03446,0.87735
2.4724,2.70352,0.87735,0.7287
2.70352,2.94358,0.7287,0.59525
2.94358,3.18262,0.59525,0.47901
3.18262,3.33268,0.47901,0.4014
3.33268,3.44533,0.4014,0.32433
3.44533,3.5303,0.32433,0.23662
3.5303,3.58719,0.23662,0.13504
3.58719,3.61154,0.13504,0.02156
3.61154,3.59757,0.02156,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54287,-0.101,-0.21807
2.56534,2.43801,3.38477,3.3091
2.43801,2.35347,3.3091,3.2426
2.35347,2.29797,3.2426,3.17783
2.29797,2.26586,3.17783,3.10365
2.26586,2.26685,3.10365,3.02341
2.26685,2.26685,3.02341,3.02341
2.26685,2.30743,3.02341,2.93473
2.30743,2.30743,2.93473,2.93473
2.30743,2.39637,2.93473,2.83512
2.39637,2.39637,2.83512,2.83512
2.39637,2.61912,2.83512,2.676
2.61912,2.86121,2.676,2.546
2.86121,3.10922,2.546,2.42727
3.10922,3.35658,2.42727,2.30719
3.35658,3.59757,2.30719,2.17504
3.59757,3.82613,2.17504,2.02285
-3.47496,-3.53623,-0.2402,-0.14731
-3.53623,-3.567,-0.14731,-0.04158
-3.567,-3.56114,-0.04158,0.07284
-3.56114,-3.51506,0.07284,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42292,0.18351,0.29063
-3.42292,-3.31823,0.29063,0.3663
-3.31823,-3.17285,0.3663,0.44605
-3.17285,-2.94808,0.44605,0.56091
-2.94808,-2.71009,0.56091,0.69802
-2.71009,-2.48072,0.69802,0.84936
-2.2272,-2.09253,-3.3259,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.09253,-3.23056,-3.23056
-2.09253,-2.02664,-3.23056,-3.14936
-2.02664,-2.02664,-3.14936,-3.14936
-2.02664,-2.00324,-3.14936,-3.06836
-2.00324,-2.01801,-3.06836,-2.98563
-2.01801,-2.0599,-2.98563,-2.91225
-2.0599,-2.13092,-2.91225,-2.83378
-2.13092,-2.24104,-2.83378,-2.7443
-2.24104,-2.40295,-2.7443,-2.64097
-0.21554,-0.01012,-3.238,-3.21673
-0.01012,0.18351,-3.21673,-3.23056
0.18351,0.18351,-3.23056,-3.23056
0.18351,0.45161,-3.23056,-3.28787
0.45161,0.71773,-3.28787,-3.35619
4.08407,4.01553,-1.35538,-1.42042
4.01553,3.82068,-1.42042,-1.57938
3.82068,3.58422,-1.57938,-1.71817
3.58422,3.33197,-1.71817,-1.82683
3.33197,3.07243,-1.82683,-1.91761
3.07243,2.81128,-1.91761,-2.00385
2.81128,2.55195,-2.00385,-2.09528
2.55195,2.29628,-2.09528,-2.19644
2.29628,2.04492,-2.19644,-2.30791
2.04492,1.79774,-2.30791,-2.4284
1.79774,1.55465,-2.4284,-2.55689
1.55465,1.31664,-2.55689,-2.69442
1.31664,1.14652,-2.69442,-2.80586
1.14652,1.0398,-2.80586,-2.89003
1.0398,0.97486,-2.89003,-2.95736
0.97486,0.93854,-2.95736,-3.01567
0.93854,0.92723,-3.01567,-3.0924
0.92723,0.96043,-3.0924,-3.16197
0.96043,0.96043,-3.16197,-3.16197
0.96043,1.03702,-3.16197,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.03702,-3.23056,-3.23056
1.03702,1.19963,-3.23056,-3.31936
2.72011,2.49201,-2.52387,-2.64146
2.49201,2.3292,-2.64146,-2.74398
2.3292,2.21815,-2.74398,-2.83299
2.21815,2.14626,-2.83299,-2.91134
2.14626,2.10361,-2.91134,-2.98477
2.10361,2.08799,-2.98477,-3.06741
2.08799,2.11032,-3.06741,-3.14874
2.11032,2.11032,-3.14874,-3.14874
2.11032,2.17504,-3.14874,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.17504,-3.23056,-3.23056
2.17504,2.30831,-3.23056,-3.32714
1.89054,1.89054,3.31306,3.31306
1.89054,1.76221,3.31306,3.22514
1.76221,1.76221,3.22514,3.22514
1.76221,1.69532,3.22514,3.14368
1.69532,1.69532,3.14368,3.14368
1.69532,1.67365,3.14368,3.06472
1.67365,1.68935,3.06472,2.98435
1.68935,1.73152,2.98435,2.91188
1.73152,1.80327,2.91188,2.8326
1.80327,1.9156,2.8326,2.73987
1.9156,2.08291,2.73987,2.62974
2.08291,2.31823,2.62974,2.50257
2.31823,2.56839,2.50257,2.38863
1.03702,1.03702,3.31306,3.31306
1.03702,0.84719,3.31306,3.21517
0.84719,0.84719,3.21517,3.21517
0.84719,0.77462,3.21517,3.15077
0.77462,0.77462,3.15077,3.15077
0.77462,0.74613,3.15077,3.08533
0.74613,0.76188,3.08533,3.01706
0.76188,0.79998,3.01706,2.96444
0.79998,0.86867,2.96444,2.90074
0.86867,0.98252,2.90074,2.81863
0.98252,1.16965,2.81863,2.7038
0.46801,0.19788,3.31306,3.26383
0.19788,0.19788,3.26383,3.26383
0.19788,-0.02621,3.26383,3.25152
-0.02621,-0.25525,3.25152,3.27403
-0.25525,-0.47955,3.27403,3.3177
-0.47955,-0.74704,3.3177,3.38037
-0.74704,-1.01429,3.38037,3.44447
-2.23315,-2.44932,-0.94665,-0.77672
-2.44932,-2.66733,-0.77672,-0.60927
-2.66733,-2.88963,-0.60927,-0.44773
-2.88963,-3.06927,-0.44773,-0.32045
-3.06927,-3.17887,-0.32045,-0.23416
-3.17887,-3.25092,-0.23416,-0.15982
-3.25092,-3.29648,-0.15982,-0.08421
-3.29648,-3.31354,-0.08421,0.0047
-3.31354,-3.29238,0.0047,0.09291
-3.29238,-3.29238,0.09291,0.09291
-3.29238,-3.23056,0.09291,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.08781,0.18351,0.30795
-1.87683,-1.81704,-3.24005,-3.17866
-1.81704,-1.78055,-3.17866,-3.1089
-1.78055,-1.77552,-3.1089,-3.03123
-1.77552,-1.77552,-3.03123,-3.03123
-1.77552,-1.80803,-3.03123,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.80803,-2.94605,-2.94605
-1.80803,-1.90296,-2.94605,-2.83059
-1.90296,-2.00604,-2.83059,-2.74533
-2.00604,-2.17,-2.74533,-2.6372
1.1256,0.87597,-2.56087,-2.67619
0.87597,0.62337,-2.67619,-2.78462
0.62337,0.39284,-2.78462,-2.87161
0.39284,0.22035,-2.87161,-2.92248
0.22035,0.05685,-2.92248,-2.94955
0.05685,-0.101,-2.94955,-2.94605
-0.101,-0.101,-2.94605,-2.94605
-0.101,-0.101,-2.94605,-2.94605
2.61082,2.8028,0.5529,0.37724
2.8028,2.91706,0.37724,0.26137
2.91706,2.98899,0.26137,0.17125
2.98899,3.03275,0.17125,0.08959
3.03275,3.05026,0.08959,-0.00587
3.05026,3.02856,-0.00587,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95233,-0.101,-0.22102
2.95233,2.86673,-0.22102,-0.31512
2.86673,2.71717,-0.31512,-0.4574
2.71717,2.51217,-0.4574,-0.64049
2.51217,2.30459,-0.64049,-0.8207
2.30459,2.09392,-0.8207,-0.9973
-1.06938,-0.82081,2.61127,2.72872
-0.82081,-0.57024,2.72872,2.8417
-0.57024,-0.34482,2.8417,2.93665
-0.34482,-0.101,2.93665,3.02856
-0.101,-0.101,3.02856,3.02856
-0.101,-0.03953,3.02856,3.04257
-0.03953,-0.03953,3.04257,3.04257
-0.03953,0.03766,3.04257,3.04012
0.03766,0.12784,3.04012,3.01755
0.12784,0.25635,3.01755,2.97193
-2.57842,-2.32349,2.19619,2.2992
-2.32349,-2.0735,2.2992,2.41362
-2.0735,-1.82933,2.41362,2.53995
-1.82933,-1.59612,2.53995,2.67804
-1.59612,-1.44078,2.67804,2.78677
-1.44078,-1.33961,2.78677,2.87445
-1.33961,-1.27943,2.87445,2.94442
-1.27943,-1.23902,2.94442,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.23902,3.02856,3.02856
-1.23902,-1.24217,3.02856,3.11255
-1.24217,-1.27882,3.11255,3.177
-1.27882,-1.33814,3.177,3.23369
-1.33814,-1.42803,3.23369,3.29217
-1.42803,-1.5649,3.29217,3.35816
-2.49109,-2.59052,-0.4562,-0.31723
-2.59052,-2.6548,-0.31723,-0.19776
-2.6548,-2.69189,-0.19776,-0.08091
-2.69189,-2.69616,-0.08091,0.05736
-2.69616,-2.66155,0.05736,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.5759,0.18351,0.34073
-2.5759,-2.47447,0.34073,0.47762
-2.23392,-2.04269,0.67774,0.8751
-2.04269,-1.83951,0.8751,1.0602
-1.83951,-1.62558,1.0602,1.23277
-1.62558,-1.40092,1.23277,1.3911
-1.40092,-1.16536,1.3911,1.53262
-1.16536,-0.91886,1.53262,1.65393
-0.91886,-0.66189,1.65393,1.7508
-0.66189,-0.39587,1.7508,1.81854
-0.39587,-0.12712,1.81854,1.8526
-0.12712,0.14725,1.8526,1.85119
0.14725,0.41909,1.85119,1.81374
0.41909,0.68436,1.81374,1.74311
0.68436,0.94039,1.74311,1.64372
0.94039,1.18583,1.64372,1.52029
1.18583,1.4203,1.52029,1.37698
1.4203,1.64385,1.37698,1.21713
1.64385,1.85666,1.21713,1.0432
1.85666,2.05858,1.0432,0.85677
2.05858,2.24817,0.85677,0.65795
2.24817,2.39137,0.65795,0.48273
2.39137,2.48864,0.48273,0.33672
2.48864,2.55203,0.33672,0.20737
2.55203,2.58775,0.20737,0.07858
2.58775,2.58905,0.07858,-0.07256
2.58905,2.54952,-0.07256,-0.21547
2.54952,2.54952,-0.21547,-0.21547
2.54952,2.45955,-0.21547,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29485,-0.3855,-0.60461
2.29485,2.12161,-0.60461,-0.79415
2.12161,1.92337,-0.79415,-0.98447
1.92337,1.71401,-0.98447,-1.1625
1.71401,1.49393,-1.1625,-1.3271
1.66073,1.8548,1.03455,0.84022
1.8548,2.01185,0.84022,0.64985
2.01185,2.12625,0.64985,0.47653
2.12625,2.20515,0.47653,0.31631
2.20515,2.25364,0.31631,0.16012
2.25364,2.2709,0.16012,-0.00814
2.2709,2.24345,-0.00814,-0.20419
2.24345,2.17504,-0.20419,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
1.25119,1.01489,-1.33056,-1.4706
1.01489,0.76549,-1.4706,-1.58553
0.76549,0.50771,-1.58553,-1.67015
0.50771,0.24867,-1.67015,-1.72063
0.24867,-0.01508,-1.72063,-1.73646
-0.01508,-0.28667,-1.73646,-1.71518
-0.28667,-0.55479,-1.71518,-1.65681
-0.55479,-0.81356,-1.65681,-1.56523
-0.81356,-1.06045,-1.56523,-1.44504
-1.06045,-1.29398,-1.44504,-1.30045
-1.29398,-1.51305,-1.30045,-1.13475
-1.51305,-1.71628,-1.13475,-0.94996
-1.71628,-1.8948,-0.94996,-0.75403
-1.8948,-2.02947,-0.75403,-0.57165
-2.02947,-2.1256,-0.57165,-0.40355
-2.1256,-2.18927,-0.40355,-0.24369
-2.18927,-2.22302,-0.24369,-0.08079
-2.22302,-2.22098,-0.08079,0.09997
-2.22098,-2.17955,0.09997,0.27488
-2.17955,-2.17955,0.27488,0.27488
-2.17955,-2.09253,0.27488,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94097,0.46801,0.6963
-1.94097,-1.78175,0.6963,0.88291
-1.78175,-1.58446,0.88291,1.07395
-1.58446,-1.37058,1.07395,1.24629
-1.37058,-1.14187,1.24629,1.39839
1.69686,1.8145,0.72207,0.54166
1.8145,1.89793,0.54166,0.36632
1.89793,1.94998,0.36632,0.19128
1.94998,1.96977,0.19128,0.00736
1.96977,1.94961,0.00736,-0.19402
1.94961,1.89054,-0.19402,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.79071,-0.3855,-0.58276
1.79071,1.6659,-0.58276,-0.7629
1.6659,1.50179,-0.7629,-0.94869
-1.79913,-1.87172,-0.48575,-0.30969
-1.87172,-1.91312,-0.30969,-0.1307
-1.91312,-1.92027,-0.1307,0.06074
-1.92027,-1.88375,0.06074,0.27068
-1.88375,-1.80803,0.27068,0.46801
-1.80803,-1.80803,0.46801,0.46801
-1.80803,-1.80803,0.46801,0.46801
-0.59462,-0.85537,-1.86798,-1.78174
-0.85537,-1.10701,-1.78174,-1.67143
-1.10701,-1.34926,-1.67143,-1.54164
-1.34926,-1.58261,-1.54164,-1.39637
-1.58261,-1.80803,-1.39637,-1.23902
-1.63883,-1.54911,0.29877,0.51991
-1.54911,-1.41092,0.51991,0.73715
-1.41092,-1.23403,0.73715,0.93623
-1.23403,-1.03173,0.93623,1.10673
-1.03173,-0.81383,1.10673,1.24442
-0.81383,-0.58689,1.24442,1.34788
-0.58689,-0.35407,1.34788,1.41709
-0.35407,-0.11628,1.41709,1.45184
-0.11628,0.12609,1.45184,1.45098
0.12609,0.37127,1.45098,1.41278
0.37127,0.6146,1.41278,1.33645
0.6146,0.84803,1.33645,1.22424
0.84803,1.06168,1.22424,1.08258
1.06168,1.24756,1.08258,0.92038
1.24756,1.4003,0.92038,0.74716
1.4003,1.51902,0.74716,0.56912
1.51902,1.60467,0.56912,0.38896
1.60467,1.65845,0.38896,0.20516
1.65845,1.67907,0.20516,0.0134
1.67907,1.66144,0.0134,-0.18999
1.66144,1.60603,-0.18999,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
-0.57435,-0.32168,1.57651,1.63752
-0.32168,-0.06505,1.63752,1.66415
-0.06505,0.19804,1.66415,1.65462
0.19804,0.46801,1.65462,1.60603
1.42843,1.3091,-0.45821,-0.66638
1.3091,1.15097,-0.66638,-0.85809
1.15097,0.96473,-0.85809,-1.02354
0.96473,0.76017,-1.02354,-1.15746
0.76017,0.54423,-1.15746,-1.25783
0.54423,0.32061,-1.25783,-1.32415
0.32061,0.0914,-1.32415,-1.35583
0.0914,-0.1417,-1.35583,-1.35177
-0.1417,-0.37583,-1.35177,-1.31064
-0.37583,-0.60527,-1.31064,-1.23244
-0.60527,-0.82137,-1.23244,-1.12045
-0.82137,-1.01595,-1.12045,-0.98091
-1.01595,-1.18215,-0.98091,-0.82202
-1.18215,-1.31609,-0.82202,-0.65184
-1.31609,-1.41743,-0.65184,-0.47504
-1.41743,-1.48655,-0.47504,-0.29317
-1.48655,-1.52352,-0.29317,-0.101
-1.52352,-1.52352,-0.101,-0.101
-1.52352,-1.52352,-0.101,-0.101
0.44042,0.64506,1.13994,1.04927
0.64506,0.83089,1.04927,0.92877
0.83089,0.99114,0.92877,0.78531
0.99114,1.12181,0.78531,0.62561
1.12181,1.22111,0.62561,0.45497
1.22111,1.28845,0.45497,0.27594
1.28845,1.32268,0.27594,0.0893
1.32268,1.32153,0.0893,-0.101
1.32153,1.32153,-0.101,-0.101
1.32153,1.32153,-0.101,-0.101
-1.23344,-1.30503,-0.47989,-0.3014
-1.30503,-1.34385,-0.3014,-0.11517
-1.34385,-1.3473,-0.11517,0.07882
-1.3473,-1.31156,0.07882,0.2786
-1.31156,-1.23902,0.2786,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.13122,0.46801,0.648
-1.13122,-0.99689,0.648,0.80739
0.56224,0.72264,0.87265,0.75791
0.72264,0.8576,0.75791,0.62014
0.8576,0.96312,0.62014,0.46557
0.96312,1.03736,0.46557,0.29852
1.03736,1.07862,0.29852,0.12191
1.07862,1.08459,0.12191,-0.06156
1.08459,1.05266,-0.06156,-0.24774
1.05266,0.98152,-0.24774,-0.42993
0.98152,0.87349,-0.42993,-0.59895
0.87349,0.73418,-0.59895,-0.7463
0.73418,0.57116,-0.7463,-0.86555
0.57116,0.39155,-0.86555,-0.95299
0.39155,0.20104,-0.95299,-1.00665
0.20104,0.00437,-1.00665,-1.0252
0.00437,-0.19336,-1.0252,-1.00771
-0.19336,-0.3855,-1.00771,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56895,-0.95451,-0.86605
-0.56895,-0.73214,-0.86605,-0.74711
-0.73214,-0.87165,-0.74711,-0.60005
-0.87165,-0.97994,-0.60005,-0.43125
-0.97994,-1.05139,-0.43125,-0.24919
-1.05139,-1.08364,-0.24919,-0.06307
-1.08364,-1.07797,-0.06307,0.1204
-1.07797,-1.03699,0.1204,0.29703
-1.03699,-0.963,0.29703,0.46414
-0.75757,-0.59202,0.7643,0.88578
-0.59202,-0.40989,0.88578,0.97543
-0.40989,-0.21687,0.97543,1.03132
-0.21687,-0.01749,1.03132,1.05219
-0.01749,0.18351,1.05219,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
0.59493,0.69155,0.5069,0.37332
0.69155,0.75712,0.37332,0.22407
0.75712,0.78894,0.22407,0.06449
0.78894,0.78483,0.06449,-0.09971
0.78483,0.74359,-0.09971,-0.26151
0.74359,0.66643,-0.26151,-0.41241
0.66643,0.55751,-0.41241,-0.54394
0.55751,0.42331,-0.54394,-0.64905
0.42331,0.27093,-0.64905,-0.72312
0.27093,0.10704,-0.72312,-0.76333
0.10704,-0.06168,-0.76333,-0.76797
-0.06168,-0.2279,-0.76797,-0.73666
-0.2279,-0.3855,-0.73666,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.52721,-0.67001,-0.5704
-0.52721,-0.64256,-0.5704,-0.44464
-0.64256,-0.72758,-0.44464,-0.29759
-0.72758,-0.77736,-0.29759,-0.13759
-0.77736,-0.79002,-0.13759,0.02663
-0.79002,-0.76636,0.02663,0.18773
-0.76636,-0.7084,0.18773,0.33967
-0.7084,-0.61881,0.33967,0.47711
-0.61881,-0.50086,0.47711,0.59455
-0.50086,-0.35946,0.59455,0.68597
-0.35946,-0.20086,0.68597,0.74625
-0.20086,-0.03339,0.74625,0.7716
-0.03339,0.13515,0.7716,0.76095
0.13515,0.29775,0.76095,0.71495
-0.29126,-0.36103,-0.2819,-0.18279
-0.36103,-0.39845,-0.18279,-0.06787
-0.39845,-0.40027,-0.06787,0.05335
-0.40027,-0.36612,0.05335,0.16964
-0.36612,-0.29932,0.16964,0.27042
-0.29932,-0.20586,0.27042,0.34695
-0.20586,-0.09448,0.34695,0.3922
-0.09448,0.02511,0.3922,0.40234
0.02511,0.14287,0.40234,0.37623
0.14287,0.24747,0.37623,0.3163
0.24747,0.32942,0.3163,0.22842
0.32942,0.3819,0.22842,0.11992
0.3819,0.39985,0.11992,88e-5
0.39985,0.38159,88e-5,-0.11835
0.38159,0.32855,-0.11835,-0.22695
0.32855,0.24619,-0.22695,-0.31435
0.24619,0.14204,-0.31435,-0.37321
0.14204,0.02498,-0.37321,-0.39838
0.02498,-0.101,-0.39838,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21741,-0.3855,-0.33409
0.21029,0.18351,-0.00232,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11575,-0.101,-0.17747
0.11575,0.03286,-0.17747,-0.21082
0.03286,-0.05463,-0.21082,-0.20695
-0.05463,-0.13261,-0.20695,-0.16798
-0.13261,-0.18877,-0.16798,-0.10043
-0.18877,-0.21348,-0.10043,-0.01575
-0.21348,-0.20238,-0.01575,0.07264
-0.20238,-0.15677,0.07264,0.14942
-0.15677,-0.08418,0.14942,0.20131
-0.08418,0.00266,0.20131,0.21929


==> tikz_img/data/pendulum/segments_hamiltonian_sym_vf.csv <==
x1,x2,y1,y2
-4.04226,-3.76743,-4.00736,-4.00913
-3.76743,-3.49302,-4.00913,-4.02639
-3.49302,-3.21931,-4.02639,-4.053
-3.21931,-2.94605,-4.053,-4.08407
-2.61899,-2.34566,-3.98527,-4.01569
-2.34566,-2.07197,-4.01569,-4.04271
-2.07197,-1.79791,-4.04271,-4.06557
-1.79791,-1.52352,-4.06557,-4.08407
-1.2008,-0.92595,-4.06254,-4.0721
-0.92595,-0.65101,-4.0721,-4.07853
-0.65101,-0.37601,-4.07853,-4.08238
-0.37601,-0.101,-4.08238,-4.08407
-0.101,0.17402,-4.08407,-4.08381
0.17402,0.44903,-4.08381,-4.08158
0.44903,0.72401,-4.08158,-4.0771
0.72401,0.99894,-4.0771,-4.06989
0.99894,1.27375,-4.06989,-4.0594
1.27375,1.54839,-4.0594,-4.04506
1.54839,1.82277,-4.04506,-4.02643
1.82277,2.09681,-4.02643,-4.00333
2.09681,2.37046,-4.00333,-3.976
2.37046,2.64376,-3.976,-3.94526
2.64376,2.91685,-3.94526,-3.91276
2.91685,3.19006,-3.91276,-3.88126
3.19006,3.46379,-3.88126,-3.85502
3.46379,3.7383,-3.85502,-3.83996
3.7383,4.01305,-3.83996,-3.84337
4.01305,4.08407,-3.84337,-3.847
-1.61946,-1.89374,4.07862,4.05859
-1.89374,-2.16767,4.05859,4.03423
-2.16767,-2.44122,4.03423,4.0059
-2.44122,-2.71446,4.0059,3.97459
-2.71446,-2.98756,3.97459,3.94214
-2.98756,-3.26086,3.94214,3.91148
-3.26086,-3.53475,3.91148,3.88705
-3.53475,-3.80938,3.88705,3.8749
-3.80938,-4.08407,3.8749,3.88207
3.87018,3.59563,3.57232,3.56609
3.59563,3.3212,3.56609,3.58192
3.3212,3.04765,3.58192,3.61002
3.04765,2.77458,3.61002,3.64274
2.77458,2.50144,3.64274,3.67488
2.50144,2.22791,3.67488,3.7033
2.22791,1.95387,3.7033,3.72638
1.95387,1.67941,3.72638,3.74358
1.67941,1.40465,3.74358,3.75514
1.40465,1.12972,3.75514,3.76186
1.12972,0.85472,3.76186,3.76494
0.85472,0.5797,3.76494,3.76573
0.5797,0.30468,3.76573,3.76553
0.30468,0.02966,3.76553,3.7653
0.02966,-0.24536,3.7653,3.76546
-0.24536,-0.52039,3.76546,3.76573
-0.52039,-0.79541,3.76573,3.76526
-0.79541,-1.07041,3.76526,3.76279
-1.07041,-1.34536,3.76279,3.75696
-1.34536,-1.62017,3.75696,3.74653
-1.62017,-1.89471,3.74653,3.73058
-1.89471,-2.16885,3.73058,3.70874
-2.16885,-2.44249,3.70874,3.68136
-2.44249,-2.71569,3.68136,3.64982
-2.71569,-2.98874,3.64982,3.61688
-2.98874,-3.26213,3.61688,3.58718
-3.26213,-3.53637,3.58718,3.56785
-3.53637,-3.81109,3.56785,3.56826
-3.81109,-4.08407,3.56826,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-3.94234,-3.77175,1.66597,1.79599
-3.77175,-3.58422,1.79599,1.89707
-3.58422,-3.58422,1.89707,1.89707
-3.58422,-3.32614,1.89707,1.98979
-3.32614,-3.05946,1.98979,2.05658
-3.05946,-2.7918,2.05658,2.11971
-2.7918,-2.52705,2.11971,2.19372
-2.52705,-2.26718,2.19372,2.28336
-2.26718,-2.01268,2.28336,2.38736
-2.01268,-1.76295,2.38736,2.50244
-1.76295,-1.51745,2.50244,2.62625
-1.51745,-1.277,2.62625,2.75949
-1.277,-1.12802,2.75949,2.85387
-1.12802,-1.03935,2.85387,2.92218
-1.03935,-0.98826,2.92218,2.97587
-0.98826,-0.96179,2.97587,3.02525
-0.96179,-0.96294,3.02525,3.07864
-0.96294,-0.96294,3.07864,3.07864
-0.96294,-1.00926,3.07864,3.13458
-1.00926,-1.00926,3.13458,3.13458
-1.00926,-1.10315,3.13458,3.18518
-1.10315,-1.10315,3.18518,3.18518
-1.10315,-1.36755,3.18518,3.25515
-1.36755,-1.63997,3.25515,3.29012
-1.63997,-1.91444,3.29012,3.30305
-1.91444,-2.18929,3.30305,3.29882
-2.18929,-2.46364,3.29882,3.28084
-2.46364,-2.73726,3.28084,3.25338
-2.73726,-3.0106,3.25338,3.22298
-3.0106,-3.28459,3.22298,3.20045
-3.28459,-3.54891,3.20045,3.20025
-3.54891,-3.82072,3.20025,3.23645
-3.82072,-4.08407,3.23645,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08144,-4.08144,2.15879,2.15879
-4.08144,-3.96636,2.15879,2.34049
-3.96636,-3.89801,2.34049,2.46523
-3.89801,-3.85955,2.46523,2.56579
-3.85955,-3.84649,2.56579,2.66812
-3.84649,-3.86869,2.66812,2.76896
-3.86869,-3.86869,2.76896,2.76896
-3.86869,-3.93234,2.76896,2.87381
-3.93234,-3.93234,2.87381,2.87381
-3.93234,-4.08407,2.87381,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.90195,1.89054,2.09612
-3.90195,-3.69843,2.09612,2.28014
-3.69843,-3.47506,2.28014,2.43917
-3.47506,-3.2349,2.43917,2.57156
-3.2349,-2.99054,2.57156,2.68819
-2.99054,-2.99054,2.68819,2.68819
-2.99054,-2.92016,2.68819,2.72961
-2.92016,-2.92016,2.72961,2.72961
-2.92016,-2.89001,2.72961,2.77396
-2.89001,-2.92654,2.77396,2.79988
-2.92654,-2.97469,2.79988,2.81102
-2.97469,-3.08446,2.81102,2.82671
-3.08446,-3.30176,2.82671,2.86277
-3.30176,-3.56472,2.86277,2.9363
-3.56472,-3.78412,2.9363,3.02161
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.94309,1.03702,1.19645
-3.94309,-3.77501,1.19645,1.32679
-3.77501,-3.59328,1.32679,1.42085
-3.59328,-3.39127,1.42085,1.49115
-3.39127,-3.13925,1.49115,1.55597
-3.13925,-2.87219,1.55597,1.62155
-2.87219,-2.60855,1.62155,1.6993
-2.60855,-2.35026,1.6993,1.79333
-2.35026,-2.09705,1.79333,1.90049
-2.09705,-1.84707,1.90049,2.01513
-1.84707,-1.59796,2.01513,2.13165
-1.59796,-1.34742,2.13165,2.24505
-1.34742,-1.09349,2.24505,2.3505
-1.09349,-0.83467,2.3505,2.4431
-0.83467,-0.5701,2.4431,2.51732
-0.5701,-0.29997,2.51732,2.56697
-0.29997,-0.02614,2.56697,2.58644
-0.02614,0.24802,2.58644,2.57304
0.24802,0.519,2.57304,2.52868
0.519,0.78466,2.52868,2.45862
0.78466,1.04453,2.45862,2.36905
1.04453,1.29932,2.36905,2.26572
1.29932,1.55041,2.26572,2.15356
1.55041,1.79964,2.15356,2.03728
1.79964,2.04926,2.03728,1.92188
2.04926,2.30168,1.92188,1.81285
2.30168,2.55893,1.81285,1.71595
2.55893,2.82165,1.71595,1.63516
2.82165,3.08835,1.63516,1.56825
3.08835,3.35511,1.56825,1.50158
3.35511,3.61371,1.50158,1.41056
3.61371,3.61371,1.41056,1.41056
3.61371,3.7905,1.41056,1.31507
3.7905,3.94949,1.31507,1.18857
3.94949,4.07816,1.18857,1.04434
4.07816,4.08407,1.04434,1.03653
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99448,0.46801,0.64703
-3.99448,-3.87131,0.64703,0.80344
-3.87131,-3.72707,0.80344,0.92197
-3.72707,-3.56703,0.92197,1.00811
-3.56703,-3.38273,1.00811,1.07499
-3.38273,-3.14491,1.07499,1.14059
-3.14491,-2.88024,1.14059,1.21496
-2.88024,-2.62118,1.21496,1.30646
-2.62118,-2.36952,1.30646,1.41687
-2.36952,-2.12386,1.41687,1.54034
-2.12386,-1.8812,1.54034,1.66974
-1.8812,-1.6384,1.66974,1.79888
-1.6384,-1.39278,1.79888,1.92251
4.07849,4.03704,-0.16381,-0.3422
4.03704,3.97011,-0.3422,-0.50068
3.97011,3.87843,-0.50068,-0.63893
3.87843,3.7523,-0.63893,-0.76314
3.7523,3.60528,-0.76314,-0.85725
3.60528,3.60528,-0.85725,-0.85725
3.60528,3.41182,-0.85725,-0.93778
3.41182,3.41182,-0.93778,-0.93778
3.41182,3.14829,-0.93778,-1.01605
3.14829,2.88481,-1.01605,-1.09448
2.88481,2.62777,-1.09448,-1.1915
2.62777,2.37895,-1.1915,-1.30819
2.37895,2.13644,-1.30819,-1.43776
2.13644,1.89682,-1.43776,-1.5727
1.89682,1.65672,-1.5727,-1.70678
1.65672,1.41338,-1.70678,-1.83482
1.41338,1.16475,-1.83482,-1.95216
1.16475,0.90955,-1.95216,-2.05419
0.90955,0.6473,-2.05419,-2.1361
0.6473,0.37862,-2.1361,-2.19306
0.37862,0.10548,-2.19306,-2.22088
0.10548,-0.16902,-2.22088,-2.21716
-0.16902,-0.44136,-2.21716,-2.18225
-0.44136,-0.70866,-2.18225,-2.119
-0.70866,-0.96927,-2.119,-2.03189
-0.96927,-1.22284,-2.03189,-1.92581
-1.22284,-1.47005,-1.92581,-1.80551
-1.47005,-1.71239,-1.80551,-1.67556
-1.71239,-1.95208,-1.67556,-1.54073
-1.95208,-2.192,-1.54073,-1.40634
-2.192,-2.43564,-1.40634,-1.27895
-2.43564,-2.68622,-1.27895,-1.1662
-2.68622,-2.94496,-1.1662,-1.07385
-2.94496,-3.20917,-1.07385,-0.99769
-3.20917,-3.42206,-0.99769,-0.93393
-3.42206,-3.59191,-0.93393,-0.8645
-3.59191,-3.73908,-0.8645,-0.77389
-3.73908,-3.86941,-0.77389,-0.65005
-3.86941,-3.97515,-0.65005,-0.49023
-3.97515,-4.04832,-0.49023,-0.30157
-4.04832,-4.08407,-0.30157,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08407,-0.101,-0.101
-4.08407,-4.08403,-0.101,0.10511
-4.08403,-4.0474,0.10511,0.30614
-3.02008,-3.28644,-1.29548,-1.22702
-3.28644,-3.49559,-1.22702,-1.16343
-3.49559,-3.67191,-1.16343,-1.08643
-3.67191,-3.83037,-1.08643,-0.98181
-3.83037,-3.97241,-0.98181,-0.83918
-3.97241,-4.08407,-0.83918,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
-4.08407,-4.08407,-0.67001,-0.67001
3.98866,3.83089,-1.34311,-1.4749
3.83089,3.65539,-1.4749,-1.5773
3.65539,3.65539,-1.5773,-1.5773
3.65539,3.39952,-1.5773,-1.67536
3.39952,3.13341,-1.67536,-1.74425
3.13341,2.86583,-1.74425,-1.80774
2.86583,2.60104,-1.80774,-1.88164
2.60104,2.34106,-1.88164,-1.97096
2.34106,2.08596,-1.97096,-2.07354
2.08596,1.8343,-2.07354,-2.18442
1.8343,1.58408,-2.18442,-2.29854
1.58408,1.33325,-2.29854,-2.41131
1.33325,1.07991,-2.41131,-2.51822
1.07991,0.82248,-2.51822,-2.61468
0.82248,0.55966,-2.61468,-2.69477
0.55966,0.30187,-2.69477,-2.74882
0.30187,0.03967,-2.74882,-2.77218
0.03967,-0.2343,-2.77218,-2.75859
-0.2343,-0.50437,-2.75859,-2.70931
-0.50437,-0.76844,-2.70931,-2.6334
-0.76844,-1.02684,-2.6334,-2.53958
-1.02684,-1.28085,-2.53958,-2.43427
-1.28085,-1.53204,-2.43427,-2.32231
-1.53204,-1.78219,-2.32231,-2.20803
-1.78219,-2.03337,-2.20803,-2.09606
-2.03337,-2.28762,-2.09606,-1.99135
-2.28762,-2.5465,-1.99135,-1.89893
-2.5465,-2.81035,-1.89893,-1.82184
-2.81035,-3.07759,-1.82184,-1.75707
-3.07759,-3.3438,-1.75707,-1.69167
-3.3438,-3.55821,-1.69167,-1.62153
-3.55821,-3.75006,-1.62153,-1.5288
-3.75006,-3.93008,-1.5288,-1.39918
-3.93008,-4.08407,-1.39918,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-2.71659,-2.98371,-2.14146,-2.07622
-2.98371,-3.25126,-2.07622,-2.01267
-3.25126,-3.47975,-2.01267,-1.94306
-3.47975,-3.68762,-1.94306,-1.84972
-3.68762,-3.88831,-1.84972,-1.71522
-3.88831,-4.08407,-1.71522,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-3.90595,-3.69759,-3.12872,-3.05626
-3.69759,-3.46377,-3.05626,-3.0065
-3.46377,-3.19049,-3.0065,-2.98998
-3.19049,-2.91604,-2.98998,-3.00436
-2.91604,-2.64171,-3.00436,-3.023
-2.64171,-2.44267,-3.023,-3.02533
-2.44267,-2.30314,-3.02533,-3.01338
-2.30314,-2.20865,-3.01338,-2.99213
-2.20865,-2.15366,-2.99213,-2.96832
-2.15366,-2.11432,-2.96832,-2.93185
-2.11432,-2.10572,-2.93185,-2.88059
-2.10572,-2.10572,-2.88059,-2.88059
-2.10572,-2.13734,-2.88059,-2.82201
-2.13734,-2.13734,-2.82201,-2.82201
-2.13734,-2.22911,-2.82201,-2.74321
-2.22911,-2.22911,-2.74321,-2.74321
-2.22911,-2.42325,-2.74321,-2.63919
-2.42325,-2.42325,-2.63919,-2.63919
-2.42325,-2.68118,-2.63919,-2.5452
-2.68118,-2.94629,-2.5452,-2.47239
-2.94629,-3.21047,-2.47239,-2.40005
-3.21047,-3.44904,-2.40005,-2.31068
-3.44904,-3.68243,-2.31068,-2.17967
-3.68243,-3.8965,-2.17967,-2.00841
-3.8965,-4.08407,-2.00841,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-3.81243,-3.51506,-3.47586
-3.81243,-3.53789,-3.47586,-3.46917
-3.53789,-3.26351,-3.46917,-3.48567
-3.26351,-2.99004,-3.48567,-3.51458
-2.99004,-2.71699,-3.51458,-3.5474
-2.71699,-2.44375,-3.5474,-3.5786
-2.44375,-2.17001,-3.5786,-3.60495
-2.17001,-1.89573,-3.60495,-3.62484
-1.89573,-1.62104,-3.62484,-3.63786
-1.62104,-1.34612,-3.63786,-3.64451
-1.34612,-1.07112,-3.64451,-3.646
-1.07112,-0.79612,-3.646,-3.64403
-0.79612,-0.52112,-3.64403,-3.64063
-0.52112,-0.24612,-3.64063,-3.63775
-0.24612,0.0289,-3.63775,-3.63681
0.0289,0.30391,-3.63681,-3.63824
0.30391,0.57891,-3.63824,-3.64138
0.57891,0.85391,-3.64138,-3.64464
0.85391,1.12892,-3.64464,-3.64605
1.12892,1.40391,-3.64605,-3.64361
1.40391,1.67879,-3.64361,-3.6357
1.67879,1.95341,-3.6357,-3.62126
1.95341,2.22758,-3.62126,-3.59997
2.22758,2.5012,-3.59997,-3.57244
2.5012,2.77437,-3.57244,-3.54055
2.77437,3.04745,-3.54055,-3.508
3.04745,3.3211,-3.508,-3.48097
3.3211,3.59564,-3.48097,-3.46855
3.59564,3.8698,-3.46855,-3.48184
-4.08407,-3.80962,-3.79957,-3.78738
-3.80962,-3.53491,-3.78738,-3.79684
-3.53491,-3.26094,-3.79684,-3.82025
-3.26094,-2.98763,-3.82025,-3.8508
-2.98763,-2.71455,-3.8508,-3.88348
-2.71455,-2.44135,-3.88348,-3.91498
-2.09253,-1.81836,-3.79957,-3.82099
-1.81836,-1.54383,-3.82099,-3.8371
-1.54383,-1.26904,-3.8371,-3.84831
-1.26904,-0.99412,-3.84831,-3.85542
-0.99412,-0.71913,-3.85542,-3.85945
-0.71913,-0.44412,-3.85945,-3.86141
-0.44412,-0.1691,-3.86141,-3.86217
-0.1691,0.10592,-3.86217,-3.86223
0.10592,0.38094,-3.86223,-3.86166
0.38094,0.65596,-3.86166,-3.86004
0.65596,0.93095,-3.86004,-3.85657
0.93095,1.20589,-3.85657,-3.85026
1.20589,1.48072,-3.85026,-3.84008
1.48072,1.75532,-3.84008,-3.82515
1.75532,2.02959,-3.82515,-3.80497
2.02959,2.30342,-3.80497,-3.77953
2.30342,2.57679,-3.77953,-3.74959
2.57679,2.84987,-3.74959,-3.71692
3.98001,3.81562,-1.68161,-1.81836
3.81562,3.60592,-1.81836,-1.94194
3.60592,3.35014,-1.94194,-2.04018
3.35014,3.0841,-2.04018,-2.10926
3.0841,2.81632,-2.10926,-2.1719
2.81632,2.55115,-2.1719,-2.2444
2.55115,2.29089,-2.2444,-2.33281
2.29089,2.03637,-2.33281,-2.4367
2.03637,1.78763,-2.4367,-2.5538
1.78763,1.54512,-2.5538,-2.68325
1.54512,1.37137,-2.68325,-2.79021
1.37137,1.26323,-2.79021,-2.87063
1.26323,1.20037,-2.87063,-2.9314
1.20037,1.16506,-2.9314,-2.98416
1.16506,1.15519,-2.98416,-3.04361
1.15519,1.18244,-3.04361,-3.09709
1.18244,1.18244,-3.09709,-3.09709
1.18244,1.26092,-3.09709,-3.15171
1.26092,1.26092,-3.15171,-3.15171
1.26092,1.43528,-3.15171,-3.21028
1.43528,1.43528,-3.21028,-3.21028
1.43528,1.70612,-3.21028,-3.25322
1.70612,1.98049,-3.25322,-3.26837
1.98049,2.25533,-3.26837,-3.26393
2.25533,2.52961,-3.26393,-3.24492
2.52961,2.80318,-3.24492,-3.21682
2.80318,3.07666,-3.21682,-3.18783
3.07666,3.35096,-3.18783,-3.1707
3.35096,3.61258,-3.1707,-3.18057
3.61258,3.88207,-3.18057,-3.23056
3.94387,3.81433,-2.2248,-2.3923
3.81433,3.74037,-2.3923,-2.49925
3.74037,3.69866,-2.49925,-2.58061
3.69866,3.68024,-2.58061,-2.66183
3.68024,3.69531,-2.66183,-2.74326
3.69531,3.69531,-2.74326,-2.74326
3.69531,3.74988,-2.74326,-2.82612
3.74988,3.74988,-2.82612,-2.82612
3.74988,3.88207,-2.82612,-2.94605
3.88207,3.88207,-2.94605,-2.94605
-1.56235,-1.32123,1.60993,1.74203
-1.32123,-1.07304,1.74203,1.86015
-1.07304,-0.81696,1.86015,1.95978
-0.81696,-0.55313,1.95978,2.03623
-0.55313,-0.2829,2.03623,2.08492
-0.2829,-0.00894,2.08492,2.1023
-0.00894,0.26513,2.1023,2.08696
0.26513,0.53568,2.08696,2.04011
0.53568,0.79995,2.04011,1.96519
0.79995,1.0565,1.96519,1.86679
1.0565,1.30512,1.86679,1.74961
1.30512,1.54659,1.74961,1.61818
1.54659,1.78243,1.61818,1.4768
1.78243,2.01492,1.4768,1.32994
2.01492,2.24718,1.32994,1.18273
2.24718,2.48309,1.18273,1.04163
2.48309,2.7267,1.04163,0.91468
2.7267,2.98014,0.91468,0.80902
2.98014,3.2404,0.80902,0.72037
3.2404,3.42103,0.72037,0.65509
3.42103,3.56518,0.65509,0.58315
3.56518,3.68685,0.58315,0.49087
3.68685,3.78572,0.49087,0.37043
3.78572,3.85426,0.37043,0.22437
3.85426,3.8866,0.22437,0.06522
3.8866,3.88207,0.06522,-0.101
3.88207,3.88207,-0.101,-0.101
3.88207,3.88207,-0.101,-0.101
2.16418,2.40977,1.49257,1.36901
2.40977,2.66184,1.36901,1.25959
2.66184,2.92149,1.25959,1.16979
2.92149,3.1864,1.16979,1.09613
3.1864,3.41128,1.09613,1.03206
3.41128,3.58942,1.03206,0.96345
3.58942,3.74437,0.96345,0.87403
3.74437,3.88207,0.87403,0.75252
3.88207,3.88207,0.75252,0.75252
3.88207,3.88207,0.75252,0.75252
2.21025,2.46874,2.186,2.09244
2.46874,2.73215,2.09244,2.01386
2.73215,2.99922,2.01386,1.94842
2.99922,3.26683,1.94842,1.88512
3.26683,3.49258,1.88512,1.81725
3.49258,3.6954,1.81725,1.72789
3.6954,3.88207,1.72789,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,3.88207,1.60603,1.60603
3.88207,4.0431,1.60603,1.45681
4.0431,4.08407,1.45681,1.41262
3.92189,3.69708,3.19554,3.13426
3.69708,3.46904,3.13426,3.10433
3.46904,3.46904,3.10433,3.10433
3.46904,3.19463,3.10433,3.10383
3.19463,2.92064,3.10383,3.12663
2.92064,2.647,3.12663,3.15399
2.647,2.37272,3.15399,3.17266
2.37272,2.11377,3.17266,3.17342
2.11377,1.91759,3.17342,3.15674
1.91759,1.7814,3.15674,3.13041
1.7814,1.68655,3.13041,3.09788
1.68655,1.62822,3.09788,3.06437
1.62822,1.58861,3.06437,3.01981
1.58861,1.57885,3.01981,2.96271
1.57885,1.57885,2.96271,2.96271
1.57885,1.60804,2.96271,2.89599
1.60804,1.60804,2.89599,2.89599
1.60804,1.68337,2.89599,2.81575
1.68337,1.68337,2.81575,2.81575
1.68337,1.91008,2.81575,2.6625
1.91008,2.15557,2.6625,2.53924
2.15557,2.41078,2.53924,2.43736
2.41078,2.67299,2.43736,2.355
2.67299,2.9396,2.355,2.28778
2.9396,3.20677,2.28778,2.22271
3.20677,3.43918,2.22271,2.14969
3.43918,3.65777,2.14969,2.04774
3.65777,3.88207,2.04774,1.89054
3.88207,4.07662,1.89054,1.69775
4.07662,4.08407,1.69775,1.68914
4.08407,3.99572,3.14318,3.0922
3.99572,3.75625,3.0922,2.95834
3.75625,3.58011,2.95834,2.86496
3.58011,3.48889,2.86496,2.8119
3.48889,3.43415,2.8119,2.77001
3.43415,3.40333,2.77001,2.73023
3.40333,3.39689,2.73023,2.68092
3.39689,3.39689,2.68092,2.68092
3.39689,3.42772,2.68092,2.61929
3.42772,3.42772,2.61929,2.61929
3.42772,3.48619,2.61929,2.55381
3.48619,3.48619,2.55381,2.55381
3.48619,3.68624,2.55381,2.36736
3.68624,3.88207,2.36736,2.17504
3.88207,4.06193,2.17504,1.96774
4.06193,4.08407,1.96774,1.94011
3.88207,3.60732,3.88207,3.89006
3.60732,3.33322,3.89006,3.912
3.33322,3.0598,3.912,3.94152
3.0598,2.78668,3.94152,3.97381
2.78668,2.51351,3.97381,4.00563
2.51351,2.24005,4.00563,4.03487
2.24005,1.96622,4.03487,4.06035
1.96622,1.69203,4.06035,4.08157
-3.93059,-3.88134,0.1808,0.32978
-3.88134,-3.79957,0.32978,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.79957,0.46801,0.46801
-3.79957,-3.68511,0.46801,0.58685
-3.68511,-3.55173,0.58685,0.67462
-3.55173,-3.3943,0.67462,0.7438
-3.3943,-3.19296,0.7438,0.80997
-3.19296,-2.9317,0.80997,0.89556
-2.9317,-2.67778,0.89556,1.00018
-2.67778,-2.43325,1.00018,1.12553
-2.43325,-2.1958,1.12553,1.26413
-2.1958,-1.96148,1.26413,1.40805
-1.40567,-1.64304,-1.6558,-1.51707
-1.64304,-1.87511,-1.51707,-1.36957
-1.87511,-2.10437,-1.36957,-1.2177
-2.10437,-2.33418,-1.2177,-1.06672
-2.33418,-2.56867,-1.06672,-0.92338
-2.56867,-2.81195,-0.92338,-0.79598
-2.81195,-3.06537,-0.79598,-0.69012
-3.06537,-3.29007,-0.69012,-0.60816
-3.29007,-3.44827,-0.60816,-0.54067
-3.44827,-3.5745,-0.54067,-0.46392
-3.5745,-3.67871,-0.46392,-0.36583
-3.67871,-3.75591,-0.36583,-0.24317
-3.75591,-3.79957,-0.24317,-0.101
-3.79957,-3.79957,-0.101,-0.101
-3.79957,-3.79957,-0.101,-0.101
3.59757,3.59757,-1.23902,-1.23902
3.59757,3.33826,-1.23902,-1.32846
3.33826,3.08291,-1.32846,-1.39294
3.08291,2.81723,-1.39294,-1.46363
2.81723,2.55643,-1.46363,-1.55026
3.68718,3.59757,-0.27834,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.59757,-0.3855,-0.3855
3.59757,3.45935,-0.3855,-0.48458
3.45935,3.31542,-0.48458,-0.55235
3.31542,3.11524,-0.55235,-0.62925
3.11524,2.86181,-0.62925,-0.7353
2.24629,2.47067,1.02008,0.86121
2.47067,2.70077,0.86121,0.71101
2.70077,2.94038,0.71101,0.57682
2.94038,3.18811,0.57682,0.45835
3.18811,3.33696,0.45835,0.38474
3.33696,3.44806,0.38474,0.31215
3.44806,3.53211,0.31215,0.2285
3.53211,3.58864,0.2285,0.13
3.58864,3.61246,0.13,0.01924
3.61246,3.59757,0.01924,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.59757,-0.101,-0.101
3.59757,3.54184,-0.101,-0.21436
1.60603,1.33107,3.59757,3.60194
1.33107,1.05606,3.60194,3.60089
1.05606,0.78108,3.60089,3.59638
0.78108,0.50612,3.59638,3.59079
0.50612,0.23113,3.59079,3.58653
0.23113,-0.04388,3.58653,3.58532
-0.04388,-0.31888,3.58532,3.58765
-0.31888,-0.59386,3.58765,3.59257
-0.59386,-0.86882,3.59257,3.59808
-0.86882,-1.14381,3.59808,3.60173
-1.14381,-1.41881,3.60173,3.60124
-3.51506,-3.51506,2.17504,2.17504
-3.51506,-3.25748,2.17504,2.26945
-3.25748,-2.99689,2.26945,2.33663
-2.99689,-2.73004,2.33663,2.403
-2.73004,-2.46724,2.403,2.4834
-3.48162,-3.54167,-0.2294,-0.13913
-3.54167,-3.57098,-0.13913,-0.03566
-3.57098,-3.56329,-0.03566,0.07603
-3.56329,-3.51506,0.07603,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.51506,0.18351,0.18351
-3.51506,-3.42005,0.18351,0.28642
-3.42005,-3.31456,0.28642,0.35755
-3.31456,-3.16568,0.35755,0.43502
-3.16568,-2.92122,0.43502,0.55895
-2.92122,-2.68444,0.55895,0.69813
-2.68444,-2.45658,0.69813,0.85182
-2.45658,-2.2338,0.85182,1.01292
-2.2338,-2.01191,1.01292,1.17531
-2.01191,-1.78749,1.17531,1.33419
-3.51506,-3.24046,-3.23056,-3.2374
-3.24046,-2.9667,-3.2374,-3.26305
-2.9667,-2.69343,-3.26305,-3.29411
-2.69343,-2.41981,-3.29411,-3.3215
-2.41981,-2.14545,-3.3215,-3.33974
-2.14545,-1.87059,-3.33974,-3.34558
-1.87059,-1.59581,-3.34558,-3.33688
-1.59581,-1.32214,-3.33688,-3.31188
-1.32214,-1.05115,-3.31188,-3.26751
-1.05115,-0.78796,-3.26751,-3.19327
-0.78796,-0.78796,-3.19327,-3.19327
-0.78796,-0.70151,-3.19327,-3.14836
-0.70151,-0.70151,-3.14836,-3.14836
-0.70151,-0.65603,-3.14836,-3.0991
-0.65603,-0.65603,-3.0991,-3.0991
-0.65603,-0.65518,-3.0991,-3.05253
-0.65518,-0.68074,-3.05253,-3.01193
-0.68074,-0.73022,-3.01193,-2.96673
-0.73022,-0.81984,-2.96673,-2.90552
-0.81984,-0.97486,-2.90552,-2.81702
-0.97486,-1.21877,-2.81702,-2.69033
-1.21877,-1.46492,-2.69033,-2.56774
-1.46492,-1.71264,-2.56774,-2.44833
-1.71264,-1.96282,-2.44833,-2.33417
-0.3855,-0.11446,-3.23056,-3.18808
-0.11446,-0.11446,-3.18808,-3.18808
-0.11446,0.06327,-3.18808,-3.1856
0.06327,0.25237,-3.1856,-3.20936
0.25237,0.47542,-3.20936,-3.25007
0.47542,0.74577,-3.25007,-3.29849
0.74577,1.01759,-3.29849,-3.33881
3.55576,3.35335,-2.30785,-2.40996
3.35335,3.35335,-2.40996,-2.40996
3.35335,3.09486,-2.40996,-2.50183
3.09486,2.83031,-2.50183,-2.57692
2.83031,2.62888,-2.57692,-2.64306
2.62888,2.49051,-2.64306,-2.70392
2.49051,2.40346,-2.70392,-2.75644
2.40346,2.35562,-2.75644,-2.79833
2.35562,2.32972,-2.79833,-2.84021
2.32972,2.33456,-2.84021,-2.88525
2.33456,2.33456,-2.88525,-2.88525
2.33456,2.38226,-2.88525,-2.92126
2.38226,2.38226,-2.92126,-2.92126
2.38226,2.49023,-2.92126,-2.94787
2.49023,2.49023,-2.94787,-2.94787
2.49023,2.76393,-2.94787,-2.95397
2.76393,3.0386,-2.95397,-2.94145
3.0386,3.31306,-2.94145,-2.94605
3.31306,3.31306,-2.94605,-2.94605
3.31306,3.52678,-2.94605,-2.97838
3.52678,3.73822,-2.97838,-3.03924
2.56865,2.50807,2.90623,2.88971
2.50807,2.47225,2.88971,2.86775
2.47225,2.45869,2.86775,2.83152
2.45869,2.45869,2.83152,2.83152
2.45869,2.48934,2.83152,2.7818
2.48934,2.48934,2.7818,2.7818
2.48934,2.57761,2.7818,2.72135
2.57761,2.57761,2.72135,2.72135
2.57761,2.79216,2.72135,2.63366
2.79216,2.79216,2.63366,2.63366
2.79216,3.05464,2.63366,2.55214
3.05464,3.31306,2.55214,2.45955
3.31306,3.31306,2.45955,2.45955
1.89054,1.61604,3.31306,3.30036
1.61604,1.34342,3.30036,3.26706
1.34342,1.07726,3.26706,3.20309
1.07726,1.07726,3.20309,3.20309
1.07726,0.95944,3.20309,3.14843
0.95944,0.95944,3.14843,3.14843
0.95944,0.9042,3.14843,3.09445
0.9042,0.9042,3.09445,3.09445
0.9042,0.89548,3.09445,3.04313
0.89548,0.91617,3.04313,2.99511
0.91617,0.96056,2.99511,2.94481
0.96056,1.03799,2.94481,2.8824
1.03799,1.17135,2.8824,2.79573
1.17135,1.39201,2.79573,2.67136
1.39201,1.63648,2.67136,2.5455
1.63648,1.88455,2.5455,2.42688
0.75252,0.4811,3.31306,3.27
0.4811,0.20916,3.27,3.23131
0.20916,-0.06458,3.23131,3.22264
-0.06458,-0.31021,3.22264,3.24698
-0.31021,-0.57853,3.24698,3.28809
-0.57853,-0.85027,3.28809,3.32908
-2.1601,-2.04423,2.68372,2.75774
-2.04423,-1.97204,2.75774,2.82
-1.97204,-1.93367,2.82,2.86954
-1.93367,-1.91646,2.86954,2.92458
-1.91646,-1.93595,2.92458,2.9779
-1.93595,-1.93595,2.9779,2.9779
-1.93595,-2.00155,2.9779,3.02383
-2.00155,-2.00155,3.02383,3.02383
-2.00155,-2.13433,3.02383,3.06128
-2.13433,-2.13433,3.06128,3.06128
-2.13433,-2.40763,3.06128,3.08011
-2.40763,-2.68217,3.08011,3.06796
-2.68217,-2.95616,3.06796,3.04444
-2.95616,-3.23056,3.04444,3.02856
-2.46352,-2.68162,-0.75876,-0.5915
-2.68162,-2.90437,-0.5915,-0.43072
-2.90437,-3.0802,-0.43072,-0.30763
-3.0802,-3.18863,-0.30763,-0.22332
-3.18863,-3.25908,-0.22332,-0.15138
-3.25908,-3.30313,-0.15138,-0.07818
-3.30313,-3.31861,-0.07818,0.00935
-3.31861,-3.29505,0.00935,0.09535
-3.29505,-3.29505,0.09535,0.09535
-3.29505,-3.23056,0.09535,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.07855,0.18351,0.30988
-2.1834,-2.43806,-1.85336,-1.74978
-2.43806,-2.69814,-1.74978,-1.66087
-2.69814,-2.96321,-1.66087,-1.58803
-2.96321,-3.23056,-1.58803,-1.52352
0.50137,0.29302,-2.90341,-2.97386
0.29302,0.15116,-2.97386,-3.0108
0.15116,-0.00348,-3.0108,-3.03067
-0.00348,-0.12572,-3.03067,-3.01893
-0.12572,-0.12572,-3.01893,-3.01893
-0.12572,-0.3855,-3.01893,-2.94605
2.61366,2.8051,0.54652,0.37204
2.8051,2.91885,0.37204,0.2572
2.91885,2.99025,0.2572,0.16816
2.99025,3.03357,0.16816,0.08763
3.03357,3.05075,0.08763,-0.0071
3.05075,3.02856,-0.0071,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.95121,-0.101,-0.2206
2.95121,2.86498,-0.2206,-0.31428
2.86498,2.71316,-0.31428,-0.45759
2.71316,2.50777,-0.45759,-0.64024
2.50777,2.30014,-0.64024,-0.82038
2.30014,2.08974,-0.82038,-0.99732
2.08974,1.8748,-0.99732,-1.16875
1.8748,1.6535,-1.16875,-1.33186
1.6535,1.42429,-1.33186,-1.48358
1.42429,1.18598,-1.48358,-1.62047
1.18598,0.9379,-1.62047,-1.73857
0.9379,0.68014,-1.73857,-1.83344
0.68014,0.4139,-1.83344,-1.90045
0.4139,0.14169,-1.90045,-1.93554
0.14169,-0.13274,-1.93554,-1.93617
-0.13274,-0.40512,-1.93617,-1.90233
-0.40512,-0.67165,-1.90233,-1.83646
-0.67165,-0.92977,-1.83646,-1.74259
-0.92977,-1.17827,-1.74259,-1.62535
-1.49577,-1.24656,2.47858,2.59487
-1.24656,-0.99622,2.59487,2.70863
-0.99622,-0.74395,2.70863,2.81776
-0.74395,-0.48892,2.81776,2.92001
-0.48892,-0.26064,2.92001,3.00214
-0.26064,-0.13195,3.00214,3.04148
-0.13195,-0.04023,3.04148,3.06138
-0.04023,0.04077,3.06138,3.06371
0.04077,0.04077,3.06371,3.06371
0.04077,0.1111,3.06371,3.04934
0.1111,0.1111,3.04934,3.04934
0.1111,0.18351,3.04934,3.02856
0.18351,0.18351,3.02856,3.02856
0.18351,0.43763,3.02856,2.93941
0.43763,0.69324,2.93941,2.83892
-2.49258,-2.59173,-0.45171,-0.31385
-2.59173,-2.65573,-0.31385,-0.19546
-2.65573,-2.69262,-0.19546,-0.07944
-2.69262,-2.69655,-0.07944,0.0582
-2.69655,-2.66155,0.0582,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.66155,0.18351,0.18351
-2.66155,-2.57506,0.18351,0.34031
-2.57506,-2.47307,0.34031,0.47658
0.68672,0.4186,-2.37253,-2.43223
0.4186,0.14592,-2.43223,-2.46431
0.14592,-0.12862,-2.46431,-2.46534
-0.12862,-0.40154,-2.46534,-2.43518
-0.40154,-0.67001,-2.43518,-2.37704
-0.67001,-0.93263,-2.37704,-2.29614
-0.93263,-1.18938,-2.29614,-2.1979
-1.18938,-1.4412,-2.1979,-2.08746
-0.91152,-0.65429,1.65993,1.75608
-0.65429,-0.38798,1.75608,1.82265
-0.38798,-0.11779,1.82265,1.85551
-0.11779,0.15659,1.85551,1.85287
0.15659,0.4283,1.85287,1.81448
0.4283,0.69334,1.81448,1.74299
0.69334,0.94895,1.74299,1.64254
0.94895,1.19371,1.64254,1.51778
1.19371,1.42724,1.51778,1.37296
1.42724,1.64976,1.37296,1.21165
1.64976,1.86164,1.21165,1.03657
1.86164,2.06298,1.03657,0.84948
2.06298,2.25244,0.84948,0.65054
2.25244,2.39536,0.65054,0.47616
2.39536,2.49213,0.47616,0.33158
2.49213,2.55504,0.33158,0.20375
2.55504,2.59041,0.20375,0.0761
2.59041,2.59109,0.0761,-0.0743
2.59109,2.55078,-0.0743,-0.21608
2.55078,2.55078,-0.21608,-0.21608
2.55078,2.45955,-0.21608,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29366,-0.3855,-0.60375
2.29366,2.11786,-0.60375,-0.79501
2.11786,1.9196,-0.79501,-0.98533
1.49255,1.69938,1.17626,0.99548
1.69938,1.88973,0.99548,0.79749
1.88973,2.03899,0.79749,0.60958
2.03899,2.14622,0.60958,0.44003
2.14622,2.21888,0.44003,0.28326
2.21888,2.26174,0.28326,0.12843
2.26174,2.27216,0.12843,-0.03977
2.27216,2.24462,-0.03977,-0.20535
2.24462,2.24462,-0.20535,-0.20535
2.24462,2.17504,-0.20535,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.09253,-1.89997,0.75252,0.94849
-1.89997,-1.69456,0.94849,1.13108
-1.69456,-1.47732,1.13108,1.29938
-1.47732,-1.24827,1.29938,1.45116
-0.56293,-0.82123,-1.65675,-1.56392
-0.82123,-1.0674,-1.56392,-1.44228
-1.0674,-1.29996,-1.44228,-1.29615
-1.29996,-1.51798,-1.29615,-1.12904
-1.51798,-1.72031,-1.12904,-0.94326
-1.72031,-1.90001,-0.94326,-0.74497
-1.90001,-2.03453,-0.74497,-0.56252
-2.03453,-2.13004,-0.56252,-0.39579
-2.13004,-2.19305,-0.39579,-0.238
-2.19305,-2.22627,-0.238,-0.07718
-2.22627,-2.2235,-0.07718,0.10223
-2.2235,-2.18114,0.10223,0.27539
-2.18114,-2.18114,0.27539,0.27539
-2.18114,-2.09253,0.27539,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.93972,0.46801,0.69553
-1.93972,-1.77792,0.69553,0.88423
-1.77792,-1.58066,0.88423,1.07534
1.89054,1.71554,-0.67001,-0.88137
1.71554,1.51918,-0.88137,-1.07333
1.51918,1.30526,-1.07333,-1.24557
1.30526,1.07558,-1.24557,-1.39611
1.07558,0.83139,-1.39611,-1.52161
0.83139,0.57434,-1.52161,-1.61779
1.70033,1.81781,0.71395,0.53353
1.81781,1.90067,0.53353,0.35969
1.90067,1.95221,0.35969,0.18697
1.95221,1.97163,0.18697,0.00513
1.97163,1.95064,0.00513,-0.19541
1.95064,1.89054,-0.19541,-0.3855
1.89054,1.89054,-0.3855,-0.3855
1.89054,1.89054,-0.3855,-0.3855
-1.80244,-1.8746,-0.4789,-0.30469
-1.8746,-1.91572,-0.30469,-0.12809
-1.91572,-1.92264,-0.12809,0.06159
-1.92264,-1.88507,0.06159,0.2714
-1.88507,-1.80803,0.2714,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.74067,1.60603,-0.43145,-0.67001
1.60603,1.43489,-0.67001,-0.88417
1.43489,1.25124,-0.88417,-1.061
1.25124,1.0339,-1.061,-1.22464
1.0339,0.79559,-1.22464,-1.36063
0.44496,0.21403,-1.35154,-1.40115
0.21403,-0.02182,-1.40115,-1.41568
-0.02182,-0.26098,-1.41568,-1.39366
-0.26098,-0.49985,-1.39366,-1.33388
-0.49985,-0.73171,-1.33388,-1.23722
-0.73171,-0.94863,-1.23722,-1.10753
-0.94863,-1.14081,-1.10753,-0.95326
-1.14081,-1.30178,-0.95326,-0.7841
-1.30178,-1.42893,-0.7841,-0.608
-1.42893,-1.52249,-0.608,-0.42933
-1.52249,-1.58388,-0.42933,-0.24801
-1.58388,-1.61274,-0.24801,-0.06002
-1.61274,-1.60479,-0.06002,0.14003
-1.60479,-1.55213,0.14003,0.35366
-1.55213,-1.44989,0.35366,0.57261
-1.44989,-1.30257,0.57261,0.78227
-1.30257,-1.12213,0.78227,0.96907
-1.12213,-0.91999,0.96907,1.12569
-0.91999,-0.70486,1.12569,1.24894
-0.70486,-0.48111,1.24894,1.33828
-0.48111,-0.25122,1.33828,1.3934
-0.25122,-0.01635,1.3934,1.41363
-0.01635,0.22208,1.41363,1.39762
0.22208,0.46096,1.39762,1.34399
0.46096,0.69473,1.34399,1.25287
0.69473,0.91408,1.25287,1.12823
0.91408,1.11035,1.12823,0.97737
1.11035,1.27639,0.97737,0.80983
1.27639,1.4085,0.80983,0.63469
1.4085,1.50707,0.63469,0.45634
1.50707,1.57325,0.45634,0.27556
1.57325,1.60715,0.27556,0.08896
1.60715,1.60603,0.08896,-0.101
1.60603,1.60603,-0.101,-0.101
1.60603,1.60603,-0.101,-0.101
-0.57272,-0.32046,1.57688,1.63789
-0.32046,-0.06414,1.63789,1.66441
-0.06414,0.19808,1.66441,1.65481
0.19808,0.46801,1.65481,1.60603
0.59581,0.79672,1.13272,1.01894
0.79672,0.97451,1.01894,0.87906
0.97451,1.12347,0.87906,0.72098
1.12347,1.24056,0.72098,0.55198
1.24056,1.32538,0.55198,0.37605
1.32538,1.37797,0.37605,0.19386
1.37797,1.39678,0.19386,0.00382
1.39678,1.37777,0.00382,-0.19464
1.37777,1.32153,-0.19464,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.22868,-0.3855,-0.57158
1.22868,1.10821,-0.57158,-0.73929
1.10821,0.95568,-0.73929,-0.89587
0.95568,0.77493,-0.89587,-1.03325
-1.2354,-1.30668,-0.47588,-0.29847
-1.30668,-1.34534,-0.29847,-0.11383
-1.34534,-1.34868,-0.11383,0.07908
-1.34868,-1.31232,0.07908,0.27892
-1.31232,-1.23902,0.27892,0.46801
-1.23902,-1.23902,0.46801,0.46801
-1.23902,-1.23902,0.46801,0.46801
0.56208,0.72292,0.87209,0.75633
0.72292,0.8581,0.75633,0.61769
0.8581,0.96351,0.61769,0.4629
0.96351,1.0375,0.4629,0.29643
1.0375,1.07861,0.29643,0.12084
1.07861,1.08448,0.12084,-0.06191
1.08448,1.05212,-0.06191,-0.24817
1.05212,0.97999,-0.24817,-0.431
0.97999,0.87079,-0.431,-0.60052
0.87079,0.73075,-0.60052,-0.74795
0.73075,0.56771,-0.74795,-0.86696
0.56771,0.38865,-0.86696,-0.95408
0.38865,0.19896,-0.95408,-1.00747
0.19896,0.0031,-1.00747,-1.0258
0.0031,-0.19406,-1.0258,-1.00802
-0.19406,-0.3855,-1.00802,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.56868,-0.95451,-0.86555
-0.56868,-0.73153,-0.86555,-0.7463
-0.73153,-0.87127,-0.7463,-0.5987
-0.87127,-0.98009,-0.5987,-0.42907
-0.98009,-1.05182,-0.42907,-0.24623
-1.05182,-1.08378,-0.24623,-0.06002
-1.08378,-1.07754,-0.06002,0.12264
-1.07754,-1.03609,0.12264,0.2981
-1.03609,-0.96178,0.2981,0.46441
-0.96178,-0.85607,0.46441,0.61901
-0.85607,-0.72059,0.61901,0.75739
-0.72059,-0.55953,0.75739,0.8728
-0.55953,-0.3786,0.8728,0.95912
-0.3786,-0.18561,0.95912,1.01143
-0.18561,0.01176,1.01143,1.0276
0.01176,0.20769,1.0276,1.00771
0.59541,0.69189,0.50578,0.37199
0.69189,0.75725,0.37199,0.22299
0.75725,0.78894,0.22299,0.06383
0.78894,0.78468,0.06383,-0.10022
0.78468,0.74305,-0.10022,-0.26224
0.74305,0.66527,-0.26224,-0.41344
0.66527,0.55586,-0.41344,-0.54505
0.55586,0.4216,-0.54505,-0.65001
0.4216,0.26957,-0.65001,-0.72389
0.26957,0.10622,-0.72389,-0.76396
0.10622,-0.06209,-0.76396,-0.76849
-0.06209,-0.22818,-0.76849,-0.73693
-0.22818,-0.3855,-0.73693,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.5273,-0.67001,-0.56992
-0.5273,-0.64268,-0.56992,-0.44379
-0.64268,-0.72786,-0.44379,-0.29624
-0.72786,-0.77758,-0.29624,-0.13583
-0.77758,-0.78992,-0.13583,0.02833
-0.78992,-0.76587,0.02833,0.18894
-0.76587,-0.70765,0.18894,0.34039
-0.70765,-0.61782,0.34039,0.47769
-0.61782,-0.49948,0.47769,0.59534
-0.49948,-0.35761,0.59534,0.68699
-0.35761,-0.19872,0.68699,0.74722
-0.19872,-0.03136,0.74722,0.77226
-0.03136,0.13669,0.77226,0.76118
0.13669,0.29864,0.76118,0.71481
-0.29083,-0.36061,-0.28197,-0.18286
-0.36061,-0.39806,-0.18286,-0.06799
-0.39806,-0.39991,-0.06799,0.05323
-0.39991,-0.36576,0.05323,0.16961
-0.36576,-0.29895,0.16961,0.27043
-0.29895,-0.20563,0.27043,0.34694
-0.20563,-0.09448,0.34694,0.39221
-0.09448,0.02493,0.39221,0.4024
0.02493,0.14267,0.4024,0.37627
0.14267,0.24729,0.37627,0.3162
0.24729,0.32919,0.3162,0.2282
0.32919,0.38159,0.2282,0.1197
0.38159,0.39949,0.1197,68e-5
0.39949,0.38114,68e-5,-0.11859
0.38114,0.32799,-0.11859,-0.22721
0.32799,0.24563,-0.22721,-0.31454
0.24563,0.14163,-0.31454,-0.37331
0.14163,0.02477,-0.37331,-0.39844
0.02477,-0.101,-0.39844,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21733,-0.3855,-0.33397
0.21024,0.18351,-0.00227,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11581,-0.101,-0.17756
0.11581,0.03291,-0.17756,-0.211
0.03291,-0.05454,-0.211,-0.20715
-0.05454,-0.13246,-0.20715,-0.16821
-0.13246,-0.18863,-0.16821,-0.1007
-0.18863,-0.21342,-0.1007,-0.016
-0.21342,-0.20241,-0.016,0.07246
-0.20241,-0.15689,0.07246,0.14936
-0.15689,-0.08433,0.14936,0.2014
-0.08433,0.0025,0.2014,0.21948


==> tikz_img/data/pendulum/segments_hamiltonian_vf.csv <==
x1,x2,y1,y2
-3.51506,-3.51506,-4.08407,-4.08407
-3.51506,-3.54185,-4.08407,-3.81114
-3.54185,-3.60366,-3.81114,-3.55914
-3.60366,-3.69896,-3.55914,-3.30154
-3.69896,-3.81434,-3.30154,-3.05203
-3.81434,-3.9394,-3.05203,-2.8071
-3.9394,-4.06515,-2.8071,-2.56252
-4.06515,-4.06515,-2.56252,-2.56252
-3.23056,-3.23056,-4.08407,-4.08407
-3.23056,-3.20451,-4.08407,-3.81112
-3.20451,-3.22187,-3.81112,-3.55132
-3.22187,-3.27529,-3.55132,-3.30811
-3.27529,-3.36182,-3.30811,-3.06063
-3.36182,-3.47371,-3.06063,-2.80955
-3.47371,-3.59528,-2.80955,-2.56287
-3.59528,-3.71599,-2.56287,-2.31578
-3.71599,-3.82705,-2.31578,-2.0643
-3.82705,-3.92171,-2.0643,-1.8063
-3.92171,-3.99619,-1.8063,-1.54179
-3.99619,-4.05045,-1.54179,-1.27236
-2.94605,-2.94605,-4.08407,-4.08407
-2.94605,-2.84974,-4.08407,-3.82691
-2.84974,-2.78728,-3.82691,-3.55984
-2.78728,-2.77116,-3.55984,-3.29106
-2.77116,-2.79915,-3.29106,-3.05304
-2.79915,-2.86067,-3.05304,-2.82497
-2.86067,-2.9557,-2.82497,-2.58059
-2.9557,-3.07028,-2.58059,-2.33062
-3.07028,-3.18613,-2.33062,-2.0812
-3.18613,-3.29165,-2.0812,-1.82738
-3.29165,-3.37853,-1.82738,-1.56671
-3.37853,-3.44298,-1.56671,-1.29963
-3.44298,-3.4864,-1.29963,-1.02824
-3.4864,-3.51449,-1.02824,-0.75472
-3.51449,-3.53505,-0.75472,-0.48048
-3.53505,-3.55625,-0.48048,-0.20628
-3.55625,-3.58586,-0.20628,0.06707
-3.58586,-3.63094,0.06707,0.33819
-3.63094,-3.69772,0.33819,0.60466
-3.69772,-3.79167,0.60466,0.86263
-3.79167,-3.91708,0.86263,1.10664
-3.91708,-4.07014,1.10664,1.32324
-4.07014,-4.07014,1.32324,1.32324
-2.66155,-2.66155,-4.08407,-4.08407
-2.66155,-2.48967,-4.08407,-3.86968
-2.48967,-2.31597,-3.86968,-3.6569
-2.31597,-2.14029,-3.6569,-3.44581
-2.14029,-1.96238,-3.44581,-3.23667
-1.96238,-1.78224,-3.23667,-3.02937
-1.78224,-1.60055,-3.02937,-2.82341
-1.60055,-1.42004,-2.82341,-2.6167
-1.42004,-1.24851,-2.6167,-2.4031
-1.24851,-1.24851,-2.4031,-2.4031
-1.24851,-1.13402,-2.4031,-2.21815
-1.13402,-1.13402,-2.21815,-2.21815
-1.13402,-1.08666,-2.21815,-2.07715
-1.08666,-1.08379,-2.07715,-1.92593
-1.08379,-1.11802,-1.92593,-1.79878
-1.11802,-1.1807,-1.79878,-1.6655
-1.1807,-1.27998,-1.6655,-1.49981
-1.27998,-1.42312,-1.49981,-1.26508
-1.42312,-1.54277,-1.26508,-1.01833
-1.54277,-1.61905,-1.01833,-0.77264
-1.61905,-1.65921,-0.77264,-0.53619
-1.65921,-1.68215,-0.53619,-0.26225
-1.68215,-1.69698,-0.26225,0.01237
-1.69698,-1.7176,0.01237,0.28655
-1.7176,-1.75385,0.28655,0.55898
-1.75385,-1.81344,0.55898,0.82709
-1.81344,-1.90522,0.82709,1.08553
-1.90522,-1.90522,1.08553,1.08553
-1.90522,-2.00663,1.08553,1.27492
-2.00663,-2.14248,1.27492,1.44604
-2.14248,-2.2882,1.44604,1.57186
-2.2882,-2.44691,1.57186,1.66901
-2.44691,-2.62724,1.66901,1.74878
-2.62724,-2.84048,1.74878,1.81802
-2.84048,-3.10392,1.81802,1.88255
-3.10392,-3.37326,1.88255,1.9364
-3.37326,-3.64383,1.9364,1.9841
-3.64383,-3.91492,1.9841,2.02855
-3.91492,-3.91492,2.02855,2.02855
-3.91492,-4.05475,2.02855,2.0508
-4.05475,-4.05475,2.0508,2.0508
-4.05475,-4.05475,2.0508,2.0508
-2.37704,-2.37704,-4.08407,-4.08407
-2.37704,-2.14869,-4.08407,-3.93165
-2.14869,-1.90374,-3.93165,-3.80816
-1.90374,-1.64372,-3.80816,-3.72118
-1.64372,-1.38299,-3.72118,-3.67582
-1.38299,-1.12159,-3.67582,-3.66733
-1.12159,-0.85178,-3.66733,-3.69212
-0.85178,-0.58245,-3.69212,-3.74613
-0.58245,-0.31858,-3.74613,-3.82292
-0.31858,-0.06001,-3.82292,-3.91631
-0.06001,0.1948,-3.91631,-4.01973
-1.75804,-1.48636,-4.03723,-3.99974
-1.48636,-1.21194,-3.99974,-3.9981
-1.21194,-0.93897,-3.9981,-4.02799
-0.93897,-0.67001,-4.02799,-4.08407
0.0963,0.35088,-3.77633,-3.88036
0.35088,0.60741,-3.88036,-3.97931
0.60741,0.81643,-3.97931,-4.04445
0.81643,1.03702,-4.04445,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.03702,-4.08407,-4.08407
1.03702,1.22117,-4.08407,-4.08395
1.22117,1.40318,-4.08395,-4.04558
1.40318,1.56492,-4.04558,-3.97624
1.56492,1.72607,-3.97624,-3.87644
1.72607,1.91077,-3.87644,-3.73526
1.91077,2.12263,-3.73526,-3.55991
2.12263,2.33839,-3.55991,-3.38952
2.33839,2.56561,-3.38952,-3.23514
2.56561,2.80789,-3.23514,-3.10617
2.80789,3.06522,-3.10617,-3.01159
3.06522,3.31385,-3.01159,-2.96236
3.31385,3.54669,-2.96236,-2.95449
3.54669,3.76574,-2.95449,-2.98135
3.76574,3.9782,-2.98135,-3.03907
3.9782,4.08407,-3.03907,-3.07475
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.17504,-4.08407,-4.08407
2.17504,2.38609,-4.08407,-3.90775
2.38609,2.60376,-3.90775,-3.73987
2.60376,2.83373,-3.73987,-3.58963
2.83373,3.07847,-3.58963,-3.46537
3.07847,3.33743,-3.46537,-3.37516
3.33743,3.58945,-3.37516,-3.32827
3.58945,3.82795,-3.32827,-3.32137
3.82795,4.05565,-3.32137,-3.34898
4.05565,4.08407,-3.34898,-3.35435
2.74405,2.97109,-4.08407,-3.92936
2.97109,3.21233,-3.92936,-3.79829
3.21233,3.46784,-3.79829,-3.69847
3.46784,3.72713,-3.69847,-3.63813
3.72713,3.97418,-3.63813,-3.61886
3.97418,4.08407,-3.61886,-3.61805
-3.73278,-3.74233,4.08407,4.06289
-3.74233,-3.84996,4.06289,3.80988
-3.84996,-3.958,3.80988,3.55704
-3.958,-4.08407,3.55704,3.31306
-4.08407,-4.08407,3.31306,3.31306
-3.5101,-3.57049,4.08407,3.9729
-3.57049,-3.69155,3.9729,3.7262
-3.69155,-3.80677,3.7262,3.47652
-3.80677,-3.92617,3.47652,3.25269
-3.92617,-4.08407,3.25269,3.02856
-4.08407,-4.08407,3.02856,3.02856
-3.52187,-3.65073,3.51534,3.27242
-3.65073,-3.7782,3.27242,3.06762
-3.7782,-3.91757,3.06762,2.89464
-3.91757,-4.08407,2.89464,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-0.72291,-0.932,3.98365,3.88149
-0.932,-1.19672,3.88149,3.81137
-1.19672,-1.46964,3.81137,3.78192
-1.46964,-1.74446,3.78192,3.77882
-1.74446,-2.01929,3.77882,3.78845
-2.01929,-2.28844,3.78845,3.79502
-2.28844,-2.48801,3.79502,3.78609
-2.48801,-2.65269,3.78609,3.75866
-2.65269,-2.80359,3.75866,3.70565
-2.80359,-2.96011,3.70565,3.60501
-2.96011,-3.08502,3.60501,3.47681
-3.08502,-3.08502,3.47681,3.47681
-3.08502,-3.24398,3.47681,3.25296
-3.24398,-3.39426,3.25296,3.02269
-3.39426,-3.53241,3.02269,2.84138
-3.53241,-3.68601,2.84138,2.68784
-3.68601,-3.87457,2.68784,2.55574
-3.87457,-4.08407,2.55574,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-3.47481,-3.5794,0.76158,1.00155
-3.5794,-3.7115,1.00155,1.22058
-3.7115,-3.87906,1.22058,1.42379
-3.87906,-4.08407,1.42379,1.60603
-3.74459,-3.79275,-1.41411,-1.14352
-3.79275,-3.8251,-1.14352,-0.87049
-3.8251,-3.84855,-0.87049,-0.59648
-3.84855,-3.87069,-0.59648,-0.32236
-3.87069,-3.89882,-0.32236,-0.04882
-3.89882,-3.93975,-0.04882,0.22301
-3.93975,-3.99968,0.22301,0.49117
-3.99968,-4.08407,0.49117,0.75252
-4.08407,-4.08407,0.75252,0.75252
-3.96829,-3.99297,-0.90996,-0.63606
-3.99297,-4.01579,-0.63606,-0.36199
-4.01579,-4.04394,-0.36199,-0.08846
-4.04394,-4.08407,-0.08846,0.18351
-3.67427,-3.67427,-4.024,-4.024
-3.67427,-3.6837,-4.024,-3.96444
-3.6837,-3.6837,-3.96444,-3.96444
-3.6837,-3.7478,-3.96444,-3.69772
-3.7478,-3.84269,-3.69772,-3.43998
-3.84269,-3.95805,-3.43998,-3.19048
-3.95805,-4.08407,-3.19048,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-1.84339,-1.63814,-3.49585,-3.39285
-1.63814,-1.41986,-3.39285,-3.31756
-1.41986,-1.17851,-3.31756,-3.27262
-1.17851,-0.90602,-3.27262,-3.26451
-0.90602,-0.63341,-3.26451,-3.29562
-0.63341,-0.36591,-3.29562,-3.35794
-0.36591,-0.10448,-3.35794,-3.44276
-0.10448,0.15228,-3.44276,-3.54118
0.15228,0.40779,-3.54118,-3.64291
0.40779,0.64516,-3.64291,-3.72739
0.64516,0.83534,-3.72739,-3.77709
0.83534,1.03702,-3.77709,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.03702,-3.79957,-3.79957
1.03702,1.21149,-3.79957,-3.78466
1.21149,1.37874,-3.78466,-3.7338
1.37874,1.53343,-3.7338,-3.65382
1.53343,1.6971,-3.65382,-3.54025
1.6971,1.90077,-3.54025,-3.37576
1.90077,2.11354,-3.37576,-3.20155
2.11354,2.33533,-3.20155,-3.03932
2.33533,2.57168,-3.03932,-2.89967
2.57168,2.824,-2.89967,-2.79228
2.824,3.07389,-2.79228,-2.72925
3.07389,3.30688,-2.72925,-2.7105
3.30688,3.52331,-2.7105,-2.72864
3.52331,3.72967,-2.72864,-2.77835
4.08407,4.06336,-0.24533,-0.27361
4.06336,3.89983,-0.27361,-0.49472
3.89983,3.73334,-0.49472,-0.71361
3.73334,3.57676,-0.71361,-0.92475
3.57676,3.47262,-0.92475,-1.08768
3.47262,3.40381,-1.08768,-1.23222
3.40381,3.36478,-1.23222,-1.37809
3.36478,3.36398,-1.37809,-1.54752
3.36398,3.40758,-1.54752,-1.71013
3.40758,3.40758,-1.71013,-1.71013
3.40758,3.53812,-1.71013,-1.95005
3.53812,3.70279,-1.95005,-2.16926
3.70279,3.88207,-2.16926,-2.37704
3.88207,4.0685,-2.37704,-2.57859
4.0685,4.08407,-2.57859,-2.59511
3.99034,3.89705,-1.16323,-1.34204
3.89705,3.83646,-1.34204,-1.51297
3.83646,3.8081,-1.51297,-1.69117
3.8081,3.82292,-1.69117,-1.89647
3.82292,3.88207,-1.89647,-2.09253
3.88207,3.88207,-2.09253,-2.09253
3.88207,3.88207,-2.09253,-2.09253
4.08407,4.04484,-0.68176,-0.73291
4.04484,3.88207,-0.73291,-0.95451
3.88207,3.73797,-0.95451,-1.18814
3.73797,3.73797,-1.18814,-1.18814
3.73797,3.66012,-1.18814,-1.36822
3.66012,3.66012,-1.36822,-1.36822
3.66012,3.62342,-1.36822,-1.5303
3.88207,3.63271,0.18351,0.07383
3.63271,3.63271,0.07383,0.07383
3.63271,3.51494,0.07383,-0.02213
3.51494,3.42535,-0.02213,-0.14642
3.42535,3.3447,-0.14642,-0.2859
3.3447,3.3447,-0.2859,-0.2859
3.3447,3.21592,-0.2859,-0.47044
3.21592,3.06542,-0.47044,-0.63398
3.06542,2.8704,-0.63398,-0.81752
2.8704,2.68522,-0.81752,-1.01861
2.68522,2.68522,-1.01861,-1.01861
2.68522,2.63919,-1.01861,-1.10386
2.63919,2.63919,-1.10386,-1.10386
2.63919,2.62691,-1.10386,-1.18433
2.62691,2.64968,-1.18433,-1.26455
2.64968,2.69407,-1.26455,-1.33202
2.69407,2.76487,-1.33202,-1.40881
2.76487,2.88224,-1.40881,-1.51792
2.88224,3.08709,-1.51792,-1.69997
3.88207,3.61151,0.46801,0.51571
3.61151,3.34499,0.51571,0.5829
3.34499,3.08206,0.5829,0.66332
3.08206,2.82188,0.66332,0.75227
2.82188,2.56432,0.75227,0.84854
2.56432,2.31044,0.84854,0.95409
2.31044,2.06358,0.95409,1.07473
2.06358,1.83092,1.07473,1.22021
1.83092,1.83092,1.22021,1.22021
1.83092,1.67206,1.22021,1.35737
1.67206,1.67206,1.35737,1.35737
1.67206,1.56368,1.35737,1.49348
1.56368,1.48866,1.49348,1.6528
1.48866,1.45922,1.6528,1.80417
1.45922,1.46231,1.80417,1.95049
1.46231,1.49161,1.95049,2.10154
1.49161,1.54804,2.10154,2.26646
1.54804,1.63351,2.26646,2.45108
1.63351,1.75565,2.45108,2.67126
1.75565,1.89986,2.67126,2.90466
1.89986,2.05037,2.90466,3.13405
2.05037,2.20455,3.13405,3.3612
2.20455,2.3609,3.3612,3.58714
2.3609,2.51875,3.58714,3.81218
2.51875,2.67747,3.81218,4.03659
2.67747,2.71113,4.03659,4.08407
3.88207,3.62043,0.75252,0.83695
3.62043,3.36275,0.83695,0.93286
3.36275,3.10951,0.93286,1.03995
3.10951,2.86216,1.03995,1.15989
2.86216,2.62328,1.15989,1.29577
2.62328,2.39763,1.29577,1.45234
2.39763,2.19385,1.45234,1.6359
2.19385,2.19385,1.6359,1.6359
2.19385,2.05666,1.6359,1.80502
2.05666,1.95189,1.80502,1.99924
1.95189,1.89802,1.99924,2.18331
1.89802,1.88329,2.18331,2.35884
1.88329,1.89934,2.35884,2.53016
3.88207,3.62776,1.03702,1.14156
3.62776,3.37851,1.14156,1.25758
3.37851,3.136,1.25758,1.38699
3.136,2.90305,1.38699,1.53278
2.90305,2.68436,1.53278,1.69895
2.68436,2.48764,1.69895,1.89017
2.48764,2.32839,1.89017,2.10483
2.32839,2.22925,2.10483,2.31145
2.22925,2.17958,2.31145,2.5053
2.17958,2.16745,2.5053,2.69185
2.16745,2.18624,2.69185,2.87665
3.88207,3.64454,1.60603,1.7444
3.64454,3.41666,1.7444,1.89803
3.41666,3.20241,1.89803,2.06996
3.20241,3.00771,2.06996,2.26347
3.00771,2.84148,2.26347,2.48149
2.84148,2.72404,2.48149,2.70416
2.72404,2.65637,2.70416,2.9177
2.65637,2.62933,2.9177,3.12234
2.62933,2.63519,3.12234,3.3228
2.63519,2.67026,3.3228,3.5272
2.67026,2.73412,3.5272,3.74244
2.73412,2.83017,3.74244,3.97929
2.83017,2.87715,3.97929,4.08407
3.88207,3.66772,2.17504,2.34698
3.66772,3.4702,2.34698,2.53781
3.4702,3.29632,2.53781,2.7501
3.29632,3.15523,2.7501,2.98502
3.15523,3.06534,2.98502,3.21307
3.06534,3.01894,3.21307,3.43245
3.01894,3.00836,3.43245,3.64684
3.00836,3.02875,3.64684,3.86133
3.02875,3.07781,3.86133,4.08342
3.07781,3.07799,4.08342,4.08407
3.88207,3.68271,2.45955,2.64852
3.68271,3.50483,2.64852,2.85761
3.50483,3.35662,2.85761,3.08835
3.35662,3.25323,3.08835,3.32303
3.25323,3.19532,3.32303,3.54897
3.19532,3.1747,3.54897,3.76866
3.1747,3.18608,3.76866,3.98815
3.18608,3.19699,3.98815,4.08407
4.08407,4.08345,2.55666,2.55718
4.08345,3.88207,2.55718,2.74405
3.88207,3.70038,2.74405,2.94993
3.70038,3.54558,2.94993,3.17642
4.08407,4.04801,3.05226,3.09438
4.04801,3.88207,3.09438,3.31306
3.88207,3.74615,3.31306,3.55127
3.74615,3.65191,3.55127,3.79468
3.65191,3.6003,3.79468,4.03081
3.6003,3.59258,4.03081,4.08407
0.74766,0.91017,3.99603,3.87137
0.91017,1.0871,3.87137,3.7764
1.0871,1.27536,3.7764,3.71382
1.27536,1.47599,3.71382,3.68585
1.47599,1.69131,3.68585,3.69783
1.69131,1.92909,3.69783,3.76129
1.92909,2.17504,3.76129,3.88207
2.17504,2.39898,3.88207,4.03991
2.39898,2.45507,4.03991,4.08407
0.46801,0.63239,3.88207,3.66289
0.63239,0.81366,3.66289,3.50084
0.81366,0.99828,3.50084,3.39514
0.99828,1.18413,3.39514,3.33524
1.18413,1.36786,3.33524,3.31558
1.36786,1.5461,3.31558,3.33188
1.5461,1.71732,3.33188,3.37992
1.71732,1.88523,3.37992,3.45753
1.88523,2.05397,3.45753,3.56509
2.05397,2.23029,3.56509,3.70691
0.18351,0.24159,3.88207,3.61375
0.24159,0.31481,3.61375,3.34928
0.31481,0.41456,3.34928,3.09404
0.41456,0.41456,3.09404,3.09404
0.41456,0.52825,3.09404,2.90115
0.52825,0.52825,2.90115,2.90115
0.52825,0.65246,2.90115,2.76263
0.65246,0.80562,2.76263,2.65697
0.80562,0.96147,2.65697,2.60195
0.96147,1.11247,2.60195,2.5897
1.11247,1.25636,2.5897,2.61266
1.25636,1.39301,2.61266,2.66464
1.39301,1.5299,2.66464,2.74508
1.5299,1.67322,2.74508,2.85742
-0.101,-0.101,3.88207,3.88207
-0.101,-0.17186,3.88207,3.66147
-0.17186,-0.17186,3.66147,3.66147
-0.17186,-0.26666,3.66147,3.48949
-0.26666,-0.39632,3.48949,3.34241
-0.39632,-0.5429,3.34241,3.23609
-0.5429,-0.7078,3.23609,3.1589
-0.7078,-0.89575,3.1589,3.10514
-0.89575,-1.11362,3.10514,3.07248
-1.11362,-1.37308,3.07248,3.0595
-1.37308,-1.64808,3.0595,3.06021
-1.64808,-1.92295,3.06021,3.05644
-1.92295,-2.19442,3.05644,3.02035
-2.19442,-2.19442,3.02035,3.02035
-2.19442,-2.36531,3.02035,2.96232
-2.36531,-2.5222,2.96232,2.87093
-2.5222,-2.66179,2.87093,2.75663
-2.66179,-2.8299,2.75663,2.60073
-2.8299,-3.04463,2.60073,2.43055
-3.04463,-3.04463,2.43055,2.43055
-3.04463,-3.21729,2.43055,2.33236
-3.21729,-3.40527,2.33236,2.26145
-3.40527,-3.60413,2.26145,2.2159
-3.60413,-3.82975,2.2159,2.1895
-0.2659,-0.29095,4.08407,4.03506
-0.29095,-0.3855,4.03506,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.3855,3.88207,3.88207
-0.3855,-0.5136,3.88207,3.745
-0.5136,-0.6649,3.745,3.63807
-0.6649,-0.83524,3.63807,3.55945
-0.83524,-1.02882,3.55945,3.50445
-1.02882,-1.25166,3.50445,3.47119
-1.25166,-1.51551,3.47119,3.45849
-1.51551,-1.79047,3.45849,3.46177
-1.79047,-2.06542,3.46177,3.46544
-2.06542,-2.3391,3.46544,3.44624
-2.3391,-2.3391,3.44624,3.44624
-2.3391,-2.51959,3.44624,3.40319
-2.51959,-2.69112,3.40319,3.31951
-2.69112,-2.82063,3.31951,3.21598
-2.82063,-2.93975,3.21598,3.08641
-2.93975,-3.08138,3.08641,2.90824
-3.08138,-3.26101,2.90824,2.70058
-3.26101,-3.26101,2.70058,2.70058
-3.26101,-3.41779,2.70058,2.56091
-3.41779,-3.60026,2.56091,2.44655
-2.41091,-2.37317,-3.28185,-3.08543
-2.37317,-2.36592,-3.08543,-2.87671
-2.36592,-2.39305,-2.87671,-2.67205
-2.39305,-2.39305,-2.67205,-2.67205
-2.39305,-2.47034,-2.67205,-2.40902
-2.47034,-2.57589,-2.40902,-2.15523
-2.57589,-2.68871,-2.15523,-1.90442
-2.68871,-2.79257,-1.90442,-1.64992
-2.79257,-2.87636,-1.64992,-1.38831
-2.87636,-2.93545,-1.38831,-1.12004
-2.93545,-2.97228,-1.12004,-0.84767
-2.97228,-2.99443,-0.84767,-0.57359
-2.99443,-3.01135,-0.57359,-0.29909
-3.01135,-3.03234,-0.29909,-0.02491
-3.03234,-3.06577,-0.02491,0.24794
-3.06577,-3.11884,0.24794,0.51752
-3.11884,-3.19757,0.51752,0.77962
-3.19757,-3.29956,0.77962,1.01473
-3.29956,-3.42835,1.01473,1.22818
-3.42835,-3.59269,1.22818,1.42599
-3.59269,-3.79957,1.42599,1.60603
-3.79957,-4.03128,1.60603,1.75253
0.75252,0.75252,-3.51506,-3.51506
0.75252,0.94739,-3.51506,-3.54128
0.94739,0.94739,-3.54128,-3.54128
0.94739,1.11845,-3.54128,-3.53067
1.11845,1.28348,-3.53067,-3.48339
1.28348,1.43369,-3.48339,-3.40701
1.43369,1.59096,-3.40701,-3.29806
1.59096,1.78562,-3.29806,-3.13981
1.78562,1.99764,-3.13981,-2.9647
1.99764,2.21923,-2.9647,-2.80225
2.21923,2.45617,-2.80225,-2.6637
-1.29034,-1.09378,-2.87977,-2.80973
-1.09378,-0.87809,-2.80973,-2.76921
-0.87809,-0.62979,-2.76921,-2.76545
-0.62979,-0.35884,-2.76545,-2.80702
-0.35884,-0.09524,-2.80702,-2.88402
-0.09524,0.16187,-2.88402,-2.98138
0.16187,0.41779,-2.98138,-3.08202
0.41779,0.61438,-3.08202,-3.14717
0.61438,0.77986,-3.14717,-3.18206
0.77986,0.93593,-3.18206,-3.18882
0.93593,1.10278,-3.18882,-3.15908
1.10278,1.2561,-3.15908,-3.09305
1.2561,1.2561,-3.09305,-3.09305
1.2561,1.43116,-3.09305,-2.97606
1.43116,1.43116,-2.97606,-2.97606
1.43116,1.64218,-2.97606,-2.7999
1.64218,1.85158,-2.7999,-2.6217
1.85158,2.0687,-2.6217,-2.46117
2.0687,2.2817,-2.46117,-2.33714
2.2817,2.4921,-2.33714,-2.24833
2.4921,2.69952,-2.24833,-2.19404
2.69952,2.90894,-2.19404,-2.17422
2.90894,3.13427,-2.17422,-2.19509
3.13427,3.35089,-2.19509,-2.25767
3.35089,3.35089,-2.25767,-2.25767
3.35089,3.59757,-2.25767,-2.37704
3.59757,3.82722,-2.37704,-2.52707
3.86245,3.86245,-0.02686,-0.02686
3.86245,3.75408,-0.02686,-0.1594
3.75408,3.75408,-0.1594,-0.1594
3.75408,3.59757,-0.1594,-0.3855
3.59757,3.43202,-0.3855,-0.60483
3.43202,3.2571,-0.60483,-0.81702
3.2571,3.09774,-0.81702,-1.04024
3.09774,3.09774,-1.04024,-1.04024
3.09774,3.04096,-1.04024,-1.16436
3.04096,3.04096,-1.16436,-1.16436
3.04096,3.01965,-1.16436,-1.28135
3.01965,3.03471,-1.28135,-1.40214
3.03471,3.07507,-1.40214,-1.50696
3.07507,3.14286,-1.50696,-1.62096
4.08407,4.04906,1.84106,1.8621
4.04906,3.81783,1.8621,2.01074
3.81783,3.59757,2.01074,2.17504
3.59757,3.39252,2.17504,2.35784
3.39252,3.20912,2.35784,2.56203
3.20912,3.05627,2.56203,2.78957
0.46801,0.46801,3.59757,3.59757
0.46801,0.60397,3.59757,3.41065
0.60397,0.77346,3.41065,3.25347
0.77346,0.94895,3.25347,3.15176
0.94895,1.12501,3.15176,3.09688
1.12501,1.29763,3.09688,3.0825
1.29763,1.46448,3.0825,3.10337
1.46448,1.62509,3.10337,3.15496
1.62509,1.78372,3.15496,3.23579
1.78372,1.94502,3.23579,3.34722
-2.17777,-2.15054,-2.99644,-2.80782
-2.15054,-2.15744,-2.80782,-2.5921
-2.15744,-2.20093,-2.5921,-2.38779
-2.20093,-2.20093,-2.38779,-2.38779
-2.20093,-2.29385,-2.38779,-2.12949
-2.29385,-2.40489,-2.12949,-1.87791
-2.40489,-2.5126,-1.87791,-1.62495
-2.5126,-2.60207,-1.62495,-1.36521
-2.60207,-2.66584,-1.36521,-1.09806
-2.66584,-2.70507,-1.09806,-0.82609
-2.70507,-2.7274,-0.82609,-0.55204
-2.7274,-2.74313,-0.55204,-0.27748
-2.74313,-2.76243,-0.27748,-0.00317
-2.76243,-2.79417,-0.00317,0.26988
-2.79417,-2.84585,0.26988,0.53973
-2.84585,-2.92236,0.53973,0.79821
-2.92236,-3.02137,0.79821,1.0284
-3.02137,-3.14624,1.0284,1.23609
-3.14624,-3.30645,1.23609,1.42814
-3.30645,-3.51506,1.42814,1.60603
3.31306,3.03985,0.18351,0.16811
3.03985,3.03985,0.16811,0.16811
3.03985,2.82341,0.16811,0.14931
2.82341,2.82341,0.14931,0.14931
2.82341,2.72623,0.14931,0.11363
2.72623,2.72623,0.11363,0.11363
2.72623,2.6774,0.11363,0.06044
2.6774,2.66395,0.06044,-0.01133
2.66395,2.6769,-0.01133,-0.08737
2.6769,2.70279,-0.08737,-0.2011
2.70279,2.70279,-0.2011,-0.2011
2.70279,2.69967,-0.2011,-0.29045
2.69967,2.66315,-0.29045,-0.36968
2.66315,2.60574,-0.36968,-0.43651
2.60574,2.51482,-0.43651,-0.51384
2.51482,2.36695,-0.51384,-0.62222
2.36695,2.1471,-0.62222,-0.78718
2.1471,1.93716,-0.78718,-0.96454
1.93716,1.73346,-0.96454,-1.1493
1.73346,1.51767,-1.1493,-1.31846
1.51767,1.51767,-1.31846,-1.31846
1.51767,1.33479,-1.31846,-1.42156
1.33479,1.1402,-1.42156,-1.50155
1.1402,0.8921,-1.50155,-1.58258
0.8921,0.62796,-1.58258,-1.65898
0.62796,0.36346,-1.65898,-1.73419
0.36346,0.1006,-1.73419,-1.81333
0.1006,-0.14904,-1.81333,-1.88745
-0.14904,-0.14904,-1.88745,-1.88745
-0.14904,-0.21104,-1.88745,-1.89289
-0.21104,-0.21104,-1.89289,-1.89289
-0.21104,-0.26325,-1.89289,-1.87196
-0.26325,-0.31689,-1.87196,-1.83512
-0.31689,-0.40528,-1.83512,-1.76279
-0.40528,-0.60125,-1.76279,-1.59285
-0.60125,-0.80529,-1.59285,-1.40881
-0.80529,-0.99922,-1.40881,-1.2143
-0.99922,-1.16712,-1.2143,-0.9979
-1.16712,-1.27592,-0.9979,-0.78758
-1.27592,-1.33708,-0.78758,-0.59179
-1.33708,-1.37334,-0.59179,-0.38034
-1.37334,-1.39573,-0.38034,-0.12008
-1.39573,-1.41185,-0.12008,0.15447
-1.41185,-1.43445,0.15447,0.42849
-1.43445,-1.47274,0.42849,0.70065
-1.47274,-1.5356,0.70065,0.96795
-1.5356,-1.5356,0.96795,0.96795
-1.5356,-1.61633,0.96795,1.18198
-1.61633,-1.61633,1.18198,1.18198
-1.61633,-1.71135,1.18198,1.34718
-1.71135,-1.83884,1.34718,1.4939
-1.83884,-1.97729,1.4939,1.60233
-1.97729,-2.13252,1.60233,1.68752
-2.13252,-2.31114,1.68752,1.75683
3.31306,3.08658,1.60603,1.76163
3.08658,2.87589,1.76163,1.93778
2.87589,2.68869,1.93778,2.1383
2.68869,2.54098,2.1383,2.35803
2.54098,2.44918,2.35803,2.57014
2.44918,2.40382,2.57014,2.77038
2.40382,2.39482,2.77038,2.96515
2.39482,2.41617,2.96515,3.15776
2.41617,2.4661,3.15776,3.35857
-0.101,-0.101,3.31306,3.31306
-0.101,-0.101,3.31306,3.31306
-0.101,-0.19343,3.31306,3.14548
-0.19343,-0.32054,3.14548,3.0035
-0.32054,-0.46442,3.0035,2.90207
-0.46442,-0.62668,2.90207,2.82926
-0.62668,-0.81247,2.82926,2.77943
-0.81247,-1.02909,2.77943,2.75033
-1.02909,-1.2898,2.75033,2.74016
-1.2898,-1.56481,2.74016,2.74081
-1.56481,-1.83937,2.74081,2.73074
-1.83937,-1.83937,2.73074,2.73074
-1.83937,-2.0521,2.73074,2.69626
-2.0521,-2.25912,2.69626,2.62048
-2.25912,-2.42531,2.62048,2.52437
-2.42531,-2.61295,2.52437,2.39847
-2.61295,-2.85214,2.39847,2.26535
-2.85214,-3.07501,2.26535,2.18497
-3.07501,-3.27597,2.18497,2.14277
-0.95451,-0.95451,3.31306,3.31306
-0.95451,-1.22602,3.31306,3.27388
-1.22602,-1.49101,3.27388,3.26413
-1.49101,-1.766,3.26413,3.26707
-1.766,-2.04087,3.26707,3.26456
-2.57595,-2.64995,0.56141,0.81673
-2.64995,-2.74544,0.81673,1.04224
-2.74544,-2.86545,1.04224,1.24388
-2.86545,-3.02049,1.24388,1.43007
-3.02049,-3.23056,1.43007,1.60603
-3.0968,-3.13612,-1.18414,-0.91213
-3.13612,-3.16032,-0.91213,-0.63823
-3.16032,-3.17825,-0.63823,-0.3638
-3.17825,-3.19893,-0.3638,-0.08958
-3.19893,-3.23056,-0.08958,0.18351
3.02856,2.7618,0.46801,0.53488
2.7618,2.49404,0.53488,0.59723
2.49404,2.22383,0.59723,0.6461
2.22383,1.9507,0.6461,0.66286
1.9507,1.9507,0.66286,0.66286
1.9507,1.80415,0.66286,0.6389
1.80415,1.80415,0.6389,0.6389
1.80415,1.70198,0.6389,0.58716
1.70198,1.62687,0.58716,0.50209
1.62687,1.58584,0.50209,0.40554
1.58584,1.56147,0.40554,0.28469
1.56147,1.54683,0.28469,0.11942
1.54683,1.51604,0.11942,-0.15335
1.51604,1.51604,-0.15335,-0.15335
1.51604,1.4659,-0.15335,-0.34446
1.4659,1.38279,-0.34446,-0.52585
1.38279,1.27211,-0.52585,-0.69318
1.27211,1.12502,-0.69318,-0.85931
1.12502,0.94608,-0.85931,-1.00974
0.94608,0.74953,-1.00974,-1.12885
0.74953,0.53943,-1.12885,-1.21657
0.53943,0.31099,-1.21657,-1.27508
0.31099,0.07125,-1.27508,-1.29777
0.07125,-0.15694,-1.29777,-1.27852
-0.15694,-0.35932,-1.27852,-1.22389
-0.35932,-0.54942,-1.22389,-1.13867
-0.54942,-0.73583,-1.13867,-1.01891
-0.73583,-0.89908,-1.01891,-0.8677
-0.89908,-1.01373,-0.8677,-0.70638
-1.01373,-1.0862,-0.70638,-0.54196
0.18351,0.18533,3.02856,2.75427
0.18533,0.16551,2.75427,2.48118
0.16551,0.10551,2.48118,2.21444
0.10551,0.10551,2.21444,2.21444
0.10551,0.02466,2.21444,2.04658
0.02466,-0.09481,2.04658,1.90646
-0.09481,-0.22955,1.90646,1.81599
-0.22955,-0.37627,1.81599,1.76107
-0.37627,-0.53879,1.76107,1.73379
-0.53879,-0.72239,1.73379,1.73174
-0.72239,-0.93384,1.73174,1.75483
-0.93384,-1.19189,1.75483,1.80308
-1.19189,-1.46161,1.80308,1.85628
-1.46161,-1.73354,1.85628,1.89439
-1.73354,-2.00742,1.89439,1.91161
-1.78287,-1.72379,-2.76645,-2.60493
-1.72379,-1.69143,-2.60493,-2.44141
-1.69143,-1.69211,-2.44141,-2.25294
-1.69211,-1.72911,-2.25294,-2.07686
-1.72911,-1.72911,-2.07686,-2.07686
-1.72911,-1.82659,-2.07686,-1.82046
-1.82659,-1.94244,-1.82046,-1.57104
-1.94244,-2.04847,-1.57104,-1.31755
-2.04847,-2.12819,-1.31755,-1.05488
-2.12819,-2.17742,-1.05488,-0.78473
-2.17742,-2.20329,-0.78473,-0.51107
-2.20329,-2.21826,-0.51107,-0.23646
-2.21826,-2.23462,-0.23646,0.03805
-2.23462,-2.26266,0.03805,0.31151
-2.26266,-2.3106,0.31151,0.58203
-2.3106,-2.38154,0.58203,0.83495
-2.38154,-2.47267,0.83495,1.05593
-2.47267,-2.58667,1.05593,1.25147
-2.58667,-2.73499,1.25147,1.43154
-2.73499,-2.94605,1.43154,1.60603
-2.94605,-2.94605,1.60603,1.60603
-1.27863,-1.09886,-2.69475,-2.59136
-1.09886,-0.9221,-2.59136,-2.5179
-0.9221,-0.73866,-2.5179,-2.47249
-0.73866,-0.53395,-2.47249,-2.45873
-0.53395,-0.33403,-2.45873,-2.48138
-0.33403,-0.33403,-2.48138,-2.48138
-0.33403,-0.07046,-2.48138,-2.55647
-0.07046,0.18351,-2.55647,-2.66155
0.18351,0.4363,-2.66155,-2.76967
0.4363,0.4363,-2.76967,-2.76967
0.4363,0.64932,-2.76967,-2.83792
0.64932,0.64932,-2.83792,-2.83792
0.64932,0.8131,-2.83792,-2.85908
0.8131,0.98032,-2.85908,-2.83826
0.98032,1.11564,-2.83826,-2.78303
1.11564,1.24222,-2.78303,-2.69958
1.24222,1.38244,-2.69958,-2.57913
1.38244,1.57536,-2.57913,-2.39542
1.57536,1.78152,-2.39542,-2.21377
1.78152,2.00678,-2.21377,-2.05724
2.00678,2.24494,-2.05724,-1.9413
2.24494,2.47423,-1.9413,-1.87533
2.47423,2.68948,-1.87533,-1.85501
2.68948,2.88259,-1.85501,-1.87498
3.16473,3.07876,-0.20275,-0.362
3.07876,2.9589,-0.362,-0.49993
2.9589,2.9589,-0.49993,-0.49993
2.9589,2.74405,-0.49993,-0.67001
2.74405,2.51455,-0.67001,-0.82139
2.51455,2.29396,-0.82139,-0.98439
2.29396,2.29396,-0.98439,-0.98439
2.29396,2.17306,-0.98439,-1.11018
2.17306,2.17306,-1.11018,-1.11018
2.17306,2.13021,-1.11018,-1.18773
2.13021,2.13021,-1.18773,-1.18773
2.13021,2.12889,-1.18773,-1.24054
2.12889,2.16274,-1.24054,-1.28128
2.16274,2.214,-1.28128,-1.30676
2.214,2.29032,-1.30676,-1.32999
2.29032,2.44923,-1.32999,-1.37605
2.44923,2.44923,-1.37605,-1.37605
-0.101,-0.101,2.74405,2.74405
-0.101,-0.101,2.74405,2.74405
-0.101,-0.21415,2.74405,2.61316
-0.21415,-0.35126,2.61316,2.51328
-0.35126,-0.50644,2.51328,2.4427
-0.50644,-0.68453,2.4427,2.39529
-0.68453,-0.89246,2.39529,2.36903
-0.89246,-1.14179,2.36903,2.36232
-1.14179,-1.41676,2.36232,2.36718
-1.41676,-1.69148,2.36718,2.36203
-1.69148,-1.69148,2.36203,2.36203
-1.69148,-1.92024,2.36203,2.3305
-1.92024,-2.14436,2.3305,2.26491
-2.14436,-2.3661,2.26491,2.18164
-2.3661,-2.62839,2.18164,2.10224
-0.63228,-0.49368,-2.20551,-2.16848
-0.49368,-0.34953,-2.16848,-2.158
-0.34953,-0.20979,-2.158,-2.18081
-0.20979,-0.20979,-2.18081,-2.18081
-0.20979,-0.05542,-2.18081,-2.24181
-0.05542,-0.05542,-2.24181,-2.24181
-0.05542,0.18351,-2.24181,-2.37704
0.18351,0.42243,-2.37704,-2.51258
0.42243,0.42243,-2.51258,-2.51258
0.65086,0.75252,-2.35305,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.75252,-2.37704,-2.37704
0.75252,0.86232,-2.37704,-2.35875
0.86232,0.94265,-2.35875,-2.30605
0.94265,1.00488,-2.30605,-2.22648
1.00488,1.03995,-2.22648,-2.12069
1.03995,1.03995,-2.12069,-2.12069
1.03995,1.02706,-2.12069,-2.04861
1.02706,0.97578,-2.04861,-1.99776
0.97578,0.91143,-1.99776,-1.97745
0.91143,0.82593,-1.97745,-1.97422
0.82593,0.71131,-1.97422,-1.99371
0.71131,0.57956,-1.99371,-2.05033
0.57956,0.57956,-2.05033,-2.05033
0.57956,0.51734,-2.05033,-2.10998
0.51734,0.51734,-2.10998,-2.10998
0.51734,0.49769,-2.10998,-2.17167
0.49769,0.51197,-2.17167,-2.23417
1.2611,1.2611,-2.28909,-2.28909
1.2611,1.43028,-2.28909,-2.07247
1.43028,1.56214,-2.07247,-1.91201
1.56214,1.69811,-1.91201,-1.77914
1.69811,1.8642,-1.77914,-1.66368
1.8642,2.05816,-1.66368,-1.57861
2.05816,2.25361,-1.57861,-1.5325
2.25361,2.45955,-1.5325,-1.52352
2.45955,2.45955,-1.52352,-1.52352
2.45955,2.45955,-1.52352,-1.52352
0.33083,0.38841,2.80391,2.6285
0.38841,0.46801,2.6285,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.46801,2.45955,2.45955
0.46801,0.57198,2.45955,2.31936
0.57198,0.57198,2.31936,2.31936
0.57198,0.68758,2.31936,2.22466
0.68758,0.82504,2.22466,2.16643
0.82504,0.95783,2.16643,2.15429
0.95783,1.08058,2.15429,2.1782
1.08058,1.19464,2.1782,2.22971
1.19464,1.31052,2.22971,2.30954
1.31052,1.43148,2.30954,2.41867
-0.01617,-0.101,2.58635,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.101,2.45955,2.45955
-0.101,-0.22396,2.45955,2.34366
-0.22396,-0.36624,2.34366,2.26049
-0.36624,-0.52778,2.26049,2.20391
-0.52778,-0.71358,2.20391,2.16996
-0.71358,-0.93198,2.16996,2.15734
-0.93198,-1.20054,2.15734,2.16406
-1.20054,-1.47528,2.16406,2.17567
-1.47528,-1.74971,2.17567,2.16829
-2.05803,-2.16665,-1.7042,-1.45167
-2.16665,-2.25377,-1.45167,-1.19124
-2.25377,-2.31194,-1.19124,-0.92288
-2.31194,-2.34466,-0.92288,-0.65003
-2.34466,-2.36234,-0.65003,-0.37562
-2.36234,-2.37704,-0.37562,-0.101
2.47053,2.38441,0.31952,0.28964
2.38441,2.31177,0.28964,0.23599
2.31177,2.26442,0.23599,0.1596
2.26442,2.26442,0.1596,0.1596
2.26442,2.24123,0.1596,0.05931
2.24123,2.24123,0.05931,0.05931
2.24123,2.23265,0.05931,-0.10892
2.23265,2.22035,-0.10892,-0.2476
2.22035,2.17504,-0.2476,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,0.46801,0.46801
2.17504,2.17504,0.46801,0.46801
2.17504,2.06278,0.46801,0.42094
2.06278,2.06278,0.42094,0.42094
2.06278,1.9874,0.42094,0.3498
1.9874,1.94069,0.3498,0.25797
1.94069,1.91513,0.25797,0.14857
1.91513,1.89948,0.14857,-14e-5
1.89948,1.89948,-14e-5,-14e-5
1.89948,1.8683,-14e-5,-0.2237
1.8683,1.8683,-0.2237,-0.2237
1.8683,1.81515,-0.2237,-0.39034
1.81515,1.73352,-0.39034,-0.54481
1.73352,1.6212,-0.54481,-0.7029
1.6212,1.45884,-0.7029,-0.88793
1.45884,1.256,-0.88793,-1.0727
1.256,1.02958,-1.0727,-1.2271
2.40428,2.17504,1.17054,1.32153
2.17504,1.96911,1.32153,1.50233
1.96911,1.96911,1.50233,1.50233
1.96911,1.84179,1.50233,1.66005
1.84179,1.74761,1.66005,1.84183
1.74761,1.70281,1.84183,2.01468
-1.99713,-2.03316,0.21191,0.48436
-2.03316,-2.09253,0.48436,0.75252
-2.09253,-2.18285,0.75252,1.01158
-2.18285,-2.30987,1.01158,1.24846
-2.30987,-2.45286,1.24846,1.42767
-2.45286,-2.60633,1.42767,1.56267
-2.60633,-2.77363,1.56267,1.6691
-1.48866,-1.44769,-2.45089,-2.30764
-1.44769,-1.43555,-2.30764,-2.1469
-1.43555,-1.45949,-2.1469,-1.9906
-1.45949,-1.45949,-1.9906,-1.9906
-1.45949,-1.52352,-1.9906,-1.80803
-1.52352,-1.52352,-1.80803,-1.80803
-1.52352,-1.64319,-1.80803,-1.56062
-1.64319,-1.76322,-1.56062,-1.31333
-1.76322,-1.85917,-1.31333,-1.05626
-1.85917,-1.92109,-1.05626,-0.78895
-0.65537,-0.67001,-1.89389,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.67001,-1.80803,-1.80803
-0.67001,-0.74264,-1.80803,-1.67414
-0.74264,-0.82583,-1.67414,-1.56782
-0.82583,-0.97978,-1.56782,-1.391
-0.97978,-1.15359,-1.391,-1.17831
-1.15359,-1.15359,-1.17831,-1.17831
0.37707,0.43433,2.28364,2.14365
0.43433,0.50428,2.14365,2.02914
0.50428,0.58903,2.02914,1.93833
0.58903,0.68626,1.93833,1.87442
0.68626,0.79389,1.87442,1.84041
0.79389,0.92081,1.84041,1.84448
0.92081,1.03702,1.84448,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.03702,1.89054,1.89054
1.03702,1.15193,1.89054,1.97783
0.18351,0.1127,1.89054,1.62624
0.1127,-38e-5,1.62624,1.37808
-38e-5,-38e-5,1.37808,1.37808
-38e-5,-0.11403,1.37808,1.22093
-0.11403,-0.11403,1.22093,1.22093
-0.11403,-0.17221,1.22093,1.17667
-0.17221,-0.17221,1.17667,1.17667
-0.17221,-0.23893,1.17667,1.16105
-0.23893,-0.30957,1.16105,1.17195
-0.30957,-0.39253,1.17195,1.20228
-0.39253,-0.51765,1.20228,1.26084
-0.51765,-0.74263,1.26084,1.3781
-0.74263,-0.98587,1.3781,1.50467
-0.98587,-1.23337,1.50467,1.62298
-1.23337,-1.48836,1.62298,1.72388
0.55733,0.30813,-1.43912,-1.49839
0.30813,0.10721,-1.49839,-1.52504
0.10721,-0.101,-1.52504,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.101,-1.52352,-1.52352
-0.101,-0.27783,-1.52352,-1.48838
-0.27783,-0.44661,-1.48838,-1.42205
1.74737,1.60603,0.77115,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.60603,0.75252,0.75252
1.60603,1.50617,0.75252,0.70491
1.50617,1.43323,0.70491,0.62265
1.43323,1.39428,0.62265,0.52894
1.39428,1.37094,0.52894,0.41059
1.37094,1.3586,0.41059,0.2476
1.3586,1.34389,0.2476,-0.01199
1.34389,1.34389,-0.01199,-0.01199
1.34389,1.31003,-0.01199,-0.226
1.86201,1.60603,0.93774,1.03702
1.60603,1.36475,1.03702,1.16557
1.36475,1.36475,1.16557,1.16557
1.36475,1.26585,1.16557,1.25241
1.26585,1.26585,1.25241,1.25241
1.26585,1.20493,1.25241,1.34748
1.20493,1.17643,1.34748,1.45763
1.17643,1.17704,1.45763,1.56694
1.17704,1.20033,1.56694,1.6898
0.32968,0.38727,1.61981,1.45657
0.38727,0.46801,1.45657,1.32153
0.46801,0.46801,1.32153,1.32153
0.46801,0.62626,1.32153,1.09686
0.62626,0.62626,1.09686,1.09686
0.62626,0.70992,1.09686,0.94077
0.70992,0.76653,0.94077,0.7742
0.76653,0.8135,0.7742,0.57203
0.8135,0.85785,0.57203,0.30084
0.85785,0.87322,0.30084,0.02706
0.87322,0.87322,0.02706,0.02706
0.87322,0.85304,0.02706,-0.16388
0.85304,0.7936,-0.16388,-0.35014
0.7936,0.7049,-0.35014,-0.49962
0.7049,0.59101,-0.49962,-0.62026
0.59101,0.45522,-0.62026,-0.7123
0.45522,0.30353,-0.7123,-0.77288
0.30353,0.14023,-0.77288,-0.8012
0.14023,-0.03087,-0.8012,-0.79689
-0.03087,-0.20713,-0.79689,-0.75949
-0.20713,-0.38408,-0.75949,-0.68678
-0.38408,-0.54406,-0.68678,-0.57835
-0.54406,-0.66059,-0.57835,-0.44796
-0.66059,-0.73242,-0.44796,-0.31121
-0.73242,-0.77672,-0.31121,-0.1615
-0.77672,-0.80286,-0.1615,0.01755
-0.80286,-0.81449,0.01755,0.24976
-0.81449,-0.81398,0.24976,0.52472
-0.81398,-0.81355,0.52472,0.79964
-0.81355,-0.81355,0.79964,0.79964
-0.81355,-0.83076,0.79964,0.99028
-0.83076,-0.83076,0.99028,0.99028
-0.83076,-0.86991,0.99028,1.12974
-0.86991,-0.94356,1.12974,1.26248
-0.94356,-1.03532,1.26248,1.36946
-1.0347,-1.0347,-0.52767,-0.52767
-1.0347,-1.08795,-0.52767,-0.32539
-1.08795,-1.08795,-0.32539,-0.32539
-1.08795,-1.1212,-0.32539,-0.05279
-1.1212,-1.13795,-0.05279,0.2217
-1.13795,-1.15576,0.2217,0.49611
-1.15576,-1.18483,0.49611,0.76803
-1.18483,-1.23902,0.76803,1.03702
-1.23902,-1.23902,1.03702,1.03702
-1.23902,-1.30337,1.03702,1.21401
-1.30337,-1.30337,1.21401,1.21401
1.16988,1.12478,-0.11725,-0.30803
1.12478,1.04353,-0.30803,-0.49109
1.04353,0.92857,-0.49109,-0.6564
0.92857,0.78651,-0.6564,-0.79685
0.78651,0.62097,-0.79685,-0.90926
0.62097,0.43656,-0.90926,-0.99006
0.43656,0.23996,-0.99006,-1.03644
0.23996,0.03355,-1.03644,-1.04703
0.03355,-0.18022,-1.04703,-1.01906
-0.18022,-0.3855,-1.01906,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
1.16483,1.10132,1.05827,1.04066
1.10132,1.05901,1.04066,0.99431
1.05901,1.05901,0.99431,0.99431
1.05901,1.03296,0.99431,0.91984
1.03296,1.03296,0.91984,0.91984
1.03296,1.01414,0.91984,0.73255
1.01414,1.01414,0.73255,0.73255
1.01414,1.02245,0.73255,0.45809
1.02245,1.03702,0.45809,0.18351
0.11272,0.10927,1.345,1.23782
0.10927,0.13196,1.23782,1.1343
0.13196,0.13196,1.1343,1.1343
0.13196,0.18351,1.1343,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.34274,1.03702,0.8131
0.34274,0.34274,0.8131,0.8131
0.34274,0.46126,0.8131,0.62362
0.46126,0.55191,0.62362,0.41641
0.55191,0.60957,0.41641,0.20112
-0.6942,-0.684,0.19576,0.47031
-0.684,-0.66176,0.47031,0.72542
-0.66176,-0.65294,0.72542,0.87436
-0.65294,-0.67001,0.87436,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.67001,1.03702,1.03702
-0.67001,-0.71518,1.03702,1.14782
0.49109,0.46628,-0.05414,-0.1781
0.46628,0.41376,-0.1781,-0.28582
0.41376,0.33326,-0.28582,-0.37347
0.33326,0.2253,-0.37347,-0.43431
0.2253,0.09547,-0.43431,-0.46001
0.09547,-0.04301,-0.46001,-0.4455
-0.04301,-0.17032,-0.4455,-0.39597
-0.17032,-0.2771,-0.39597,-0.31982
-0.2771,-0.3646,-0.31982,-0.21268
-0.3646,-0.42545,-0.21268,-0.0646
-0.42545,-0.44612,-0.0646,0.11517
-0.44612,-0.42808,0.11517,0.29185
-0.42808,-0.38364,0.29185,0.447
-0.38364,-0.32465,0.447,0.56944
-0.32465,-0.26091,0.56944,0.65677
-0.26091,-0.194,0.65677,0.71541
-0.194,-0.101,0.71541,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,-0.101,0.75252,0.75252
-0.101,0.00338,0.75252,0.74416
0.00338,0.08845,0.74416,0.70864
0.08845,0.18484,0.70864,0.64228
0.18484,0.28422,0.64228,0.54182
-0.14962,-0.12807,0.05534,0.13814
-0.12807,-0.08465,0.13814,0.20084
-0.08465,-0.0219,0.20084,0.23913
-0.0219,0.05193,0.23913,0.24312
0.05193,0.05193,0.24312,0.24312
0.05193,0.14216,0.24312,0.19561
0.14216,0.20468,0.19561,0.11267
0.20468,0.23261,0.11267,0.02174
0.23261,0.22971,0.02174,-0.06165
0.22971,0.19917,-0.06165,-0.13239
0.19917,0.14015,-0.13239,-0.1829
0.14015,0.05797,-0.1829,-0.19915
0.05797,-0.02762,-0.19915,-0.17253
-0.02762,-0.101,-0.17253,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.101,-0.101,-0.101
-0.101,-0.1405,-0.101,0.00463


==> tikz_img/data/pendulum/segments_learned_hamiltonian_vf.csv <==
x1,x2,y1,y2
-5.802262363674227,-5.827036811433402,12.545954209117888,11.616587607979156
-5.827036811433402,-5.851327054014657,11.616587607979156,10.68715416729998
-5.851327054014657,-5.875021301729304,10.68715416729998,9.75764113065149
-5.875021301729304,-5.89783115553117,9.75764113065149,8.828025754960077
-5.89783115553117,-5.919448499445499,8.828025754960077,7.898284068084493
-5.919448499445499,-5.939704045002937,7.898284068084493,6.968399324442089
-5.939704045002937,-5.958264600824985,6.968399324442089,6.038364497201712
-5.958264600824985,-5.974795918487132,6.038364497201712,5.10817438093839
-5.974795918487132,-5.98911024563522,5.10817438093839,4.177815250169765
-5.98911024563522,-6.000913378605465,4.177815250169765,3.2473130209870362
-6.000913378605465,-6.009943853322892,3.2473130209870362,2.3166977839032494
-6.009943853322892,-6.0160730352646254,2.3166977839032494,1.3859649114536712
-6.0160730352646254,-6.019160022938976,1.3859649114536712,0.45517225883550694
-6.019160022938976,-6.0191260957726245,0.45517225883550694,-0.47562036477737735
-6.0191260957726245,-6.015971830433526,-0.47562036477737735,-1.4064123454920185
-6.015971830433526,-6.009777759988559,-1.4064123454920185,-2.337143280746
-6.009777759988559,-6.000685640121311,-2.337143280746,-3.2677560105080214
-6.000685640121311,-5.988824841178032,-3.2677560105080214,-4.198255459097943
-5.988824841178032,-5.974458867195056,-4.198255459097943,-5.128611204291945
-5.974458867195056,-5.957881447708528,-5.128611204291945,-6.058797798801325
-5.957881447708528,-5.939279963606613,-6.058797798801325,-6.988829322685705
-5.939279963606613,-5.9189907229992516,-6.988829322685705,-7.918710892108612
-5.9189907229992516,-5.897345670821213,-7.918710892108612,-8.848449653543074
-5.897345670821213,-5.874512288621973,-8.848449653543074,-9.778062490716922
-5.874512288621973,-5.850800999641193,-9.778062490716922,-10.707573494152422
-5.850800999641193,-5.82649907636325,-10.707573494152422,-11.63700534565351
-5.82649907636325,-5.801715168698392,-11.63700534565351,-12.566370614359172
-5.320513251349329,-5.338605122854833,12.552397406768723,11.622522726980051
-5.338605122854833,-5.356503260821148,11.622522726980051,10.69261700739823
-5.356503260821148,-5.374115370163134,10.69261700739823,9.762670072549419
-5.374115370163134,-5.391210138344868,9.762670072549419,8.832664397582793
-5.391210138344868,-5.407534819671217,8.832664397582793,7.90258106910969
-5.407534819671217,-5.422941837023424,7.90258106910969,6.972406026135211
-5.422941837023424,-5.437151946770567,6.972406026135211,6.042131751406405
-5.437151946770567,-5.449880864149092,6.042131751406405,5.111752035962688
-5.449880864149092,-5.460959956166233,5.111752035962688,4.181254914395435
-5.460959956166233,-5.470135380047255,4.181254914395435,3.2506570829367423
-5.470135380047255,-5.477179720821135,3.2506570829367423,2.3199788407378
-5.477179720821135,-5.4819755242907675,2.3199788407378,1.3892158724106363
-5.4819755242907675,-5.484399070598327,1.3892158724106363,0.4584096000278528
-5.484399070598327,-5.484381231655133,0.4584096000278528,-0.4723966312745702
-5.484381231655133,-5.481922366442138,-0.4723966312745702,-1.4032025714302545
-5.481922366442138,-5.4770926250346665,-1.4032025714302545,-2.3339646161104515
-5.4770926250346665,-5.470016278586363,-2.3339646161104515,-3.264641660258164
-5.470016278586363,-5.460811236945936,-3.264641660258164,-4.195238173763613
-5.460811236945936,-5.449705969171581,-4.195238173763613,-5.125733714895037
-5.449705969171581,-5.436954139378569,-5.125733714895037,-6.056111808035279
-5.436954139378569,-5.422724166880416,-6.056111808035279,-6.986384596509021
-5.422724166880416,-5.407301333383517,-6.986384596509021,-7.916558246568769
-5.407301333383517,-5.390964259334032,-7.916558246568769,-8.846640333635557
-5.390964259334032,-5.373859503999344,-8.846640333635557,-9.776644981088339
-5.373859503999344,-5.356240914157206,-9.776644981088339,-10.706591148434992
-5.356240914157206,-5.338339217848491,-10.706591148434992,-11.636496332114463
-5.338339217848491,-5.3202450302171975,-11.636496332114463,-12.566370614359172
-4.8387855096928085,-4.844696895324787,12.564371573999608,11.633712378524923
-4.844696895324787,-4.850544922692444,11.633712378524923,10.703033841730512
-4.850544922692444,-4.8563044411829,10.703033841730512,9.772336184012428
-4.8563044411829,-4.8619017177414925,9.772336184012428,8.841618234033863
-4.8619017177414925,-4.867254728095666,8.841618234033863,7.910879305871703
-4.867254728095666,-4.872317938607319,7.910879305871703,6.980120435441506
-4.872317938607319,-4.876998471426404,6.980120435441506,6.049343109904381
-4.876998471426404,-4.881200146040249,6.049343109904381,5.118549150396863
-4.881200146040249,-4.884866852310093,5.118549150396863,4.1877400476992115
-4.884866852310093,-4.8879152878380365,4.1877400476992115,3.256919897134553
-4.8879152878380365,-4.89027384150253,3.256919897134553,2.3260927434750975
-4.89027384150253,-4.891894217541145,2.3260927434750975,1.3952581406202338
-4.891894217541145,-4.8927199803141574,1.3952581406202338,0.46441948004104994
-4.8927199803141574,-4.89271954410742,0.46441948004104994,-0.46641914421761044
-4.89271954410742,-4.891892930589984,-0.46641914421761044,-1.3972578002907028
-4.891892930589984,-4.89027170068899,-1.3972578002907028,-2.328092431684013
-4.89027170068899,-4.887912345608915,-2.328092431684013,-3.258919607953109
-4.887912345608915,-4.884861270975481,-3.258919607953109,-4.189739553441251
-4.884861270975481,-4.881193505669032,-4.189739553441251,-5.120548594023666
-4.881193505669032,-4.876990902128723,-5.120548594023666,-6.051342491452285
-4.876990902128723,-4.872309565744901,-6.051342491452285,-6.982119756089142
-4.872309565744901,-4.867245686508457,-6.982119756089142,-7.912878572059051
-4.867245686508457,-4.861892147336861,-7.912878572059051,-8.843617446827153
-4.861892147336861,-4.856294440466759,-8.843617446827153,-9.77433534501338
-4.856294440466759,-4.850534620570416,-9.77433534501338,-10.705032960282987
-4.850534620570416,-4.84468641320422,-10.705032960282987,-11.635711457772262
-4.84468641320422,-4.838774891736003,-11.635711457772262,-12.566370614359172
-4.3572015648930265,-4.352921955928924,12.543467720772867,11.61413051102818
-4.352921955928924,-4.348625506934495,11.61413051102818,10.684756219488154
-4.348625506934495,-4.344330627284168,10.684756219488154,9.755336998848193
-4.344330627284168,-4.3400945819288035,9.755336998848193,8.825842040063971
-4.3400945819288035,-4.335983757718861,8.825842040063971,7.8962374085381235
-4.335983757718861,-4.332039297677189,7.8962374085381235,6.966506818472677
-4.332039297677189,-4.328343289686207,6.966506818472677,6.036628269889842
-4.328343289686207,-4.32498370396337,6.036628269889842,5.106579768535518
-4.32498370396337,-4.3220181918537035,5.106579768535518,4.176343526111797
-4.3220181918537035,-4.319532769407706,4.176343526111797,3.245939255528997
-4.319532769407706,-4.317607177190435,3.245939255528997,2.315391608991062
-4.317607177190435,-4.316287001628177,2.315391608991062,1.3846933175167742
-4.316287001628177,-4.315618126249328,1.3846933175167742,0.4539181603708915
-4.315618126249328,-4.315626162920591,0.4539181603708915,-0.4768569427998255
-4.315626162920591,-4.316310882536722,-0.4768569427998255,-1.4076311269146213
-4.316310882536722,-4.31764608584016,-1.4076311269146213,-2.3383266350896434
-4.31764608584016,-4.319585547492422,-2.3383266350896434,-3.2688707001801074
-4.319585547492422,-4.322083428308234,-3.2688707001801074,-4.19927117714713
-4.322083428308234,-4.325059489029475,-4.19927117714713,-5.12950308256111
-4.325059489029475,-4.3284278390824245,-5.12950308256111,-6.059547219753185
-4.3284278390824245,-4.332131006306427,-6.059547219753185,-6.989421861491113
-4.332131006306427,-4.336080624458541,-6.989421861491113,-7.9191490735851655
-4.336080624458541,-4.340194993516453,-7.9191490735851655,-8.84875082201592
-4.340194993516453,-4.344433525613346,-8.84875082201592,-9.77824336216794
-4.344433525613346,-4.348729398465445,-9.77824336216794,-10.707660958020064
-4.348729398465445,-4.353025689368456,-10.707660958020064,-11.637034244373668
-4.353025689368456,-4.357304753254809,-11.637034244373668,-12.566370614359172
-3.8736521834632374,-3.8480637773778397,12.483659530948227,11.557083609850501
-3.8480637773778397,-3.8212068968255823,11.557083609850501,10.630606476727774
-3.8212068968255823,-3.793019915188568,10.630606476727774,9.704219254236254
-3.793019915188568,-3.763705855878518,9.704219254236254,8.77783340871391
-3.763705855878518,-3.7335643816282476,8.77783340871391,7.8513368149551255
-3.7335643816282476,-3.7027709133386475,7.8513368149551255,6.924657370742388
-3.7027709133386475,-3.6719381079854463,6.924657370742388,5.997674849420871
-3.6719381079854463,-3.641905947058458,5.997674849420871,5.070236275357008
-3.641905947058458,-3.61344887160952,5.070236275357008,4.142183706218166
-3.61344887160952,-3.5879254859697194,4.142183706218166,3.2135047700444748
-3.5879254859697194,-3.5669356767202274,3.2135047700444748,2.2842000093169794
-3.5669356767202274,-3.551855833473008,2.2842000093169794,1.3541469902093173
-3.551855833473008,-3.5440722271669287,1.3541469902093173,0.423696036471922
-3.5440722271669287,-3.5444126475984117,0.423696036471922,-0.506750783664188
-3.5444126475984117,-3.5528461829668734,-0.506750783664188,-1.4371824583417698
-3.5528461829668734,-3.5684875984203286,-1.4371824583417698,-2.3671853242523966
-3.5684875984203286,-3.589921515122677,-2.3671853242523966,-3.296430417744663
-3.589921515122677,-3.615767538640911,-3.296430417744663,-4.225054622330713
-3.615767538640911,-3.6444236177913334,-4.225054622330713,-5.153052296435689
-3.6444236177913334,-3.674561436974594,-5.153052296435689,-6.0804435567913
-3.674561436974594,-3.7054347979001525,-6.0804435567913,-7.007392021423257
-3.7054347979001525,-3.736204555568064,-7.007392021423257,-7.934049306156033
-3.736204555568064,-3.7662840604754426,-7.934049306156033,-8.860532600895702
-3.7662840604754426,-3.7955216089620754,-8.860532600895702,-9.78691147173805
-3.7955216089620754,-3.823607999952472,-9.78691147173805,-10.713300926774082
-3.823607999952472,-3.8503522527484173,-10.713300926774082,-11.639786266158119
-3.8503522527484173,-3.875834614773614,-11.639786266158119,-12.566370614359172
3.3654211947786603,3.288744337047742,-12.176119978626806,-11.282093721167854
3.288744337047742,3.207188907607623,-11.282093721167854,-10.406234937060788
3.207188907607623,3.1201557374552866,-10.406234937060788,-9.5543670214571
3.1201557374552866,3.027559338764201,-9.5543670214571,-8.733502688942977
3.027559338764201,2.9290543967235934,-8.733502688942977,-7.952940552178487
2.9290543967235934,2.8233274346946917,-7.952940552178487,-7.226435997081812
2.8233274346946917,2.7088832130072635,-7.226435997081812,-6.572406761112011
2.7088832130072635,2.603055198013241,-6.572406761112011,-6.092488402165315
2.603055198013241,2.5054750584821637,-6.092488402165315,-5.763320569715137
2.5054750584821637,2.4152060660622254,-5.763320569715137,-5.560917134381657
2.4152060660622254,2.331496334967488,-5.560917134381657,-5.462568084017257
2.331496334967488,2.2541505422870145,-5.462568084017257,-5.446961104412707
2.2541505422870145,2.1806540719623904,-5.446961104412707,-5.496174637153228
2.1806540719623904,2.0780003990831837,-5.496174637153228,-5.651600071397843
2.0780003990831837,2.0780003990831837,-5.651600071397843,-5.651600071397843
2.0780003990831837,1.9359567539996387,-5.651600071397843,-5.921219922322956
1.9359567539996387,1.9359567539996387,-5.921219922322956,-5.921219922322956
1.9359567539996387,1.5912497789715356,-5.921219922322956,-6.531598479602525
1.5912497789715356,1.2345188050294515,-6.531598479602525,-7.121620866642401
1.2345188050294515,0.8720918061757335,-7.121620866642401,-7.699558817781202
0.8720918061757335,0.6442589236835827,-7.699558817781202,-8.04342091847129
0.6442589236835827,0.4098784119316816,-8.04342091847129,-8.315535500843966
0.4098784119316816,0.17162875336807915,-8.315535500843966,-8.464191570018837
0.17162875336807915,-0.06651227039128393,-8.464191570018837,-8.490599964811883
-0.06651227039128393,-0.3006706644061552,-8.490599964811883,-8.398601363535139
-0.3006706644061552,-0.5344153864524781,-8.398601363535139,-8.186136939639677
-0.5344153864524781,-0.5344153864524781,-8.186136939639677,-8.186136939639677
-0.5344153864524781,-0.9009238735249978,-8.186136939639677,-7.683748732281131
-0.9009238735249978,-1.2637744855538067,-7.683748732281131,-7.106995587754176
-1.2637744855538067,-1.620778455825266,-7.106995587754176,-6.5178859343459905
-1.620778455825266,-1.9656033896057759,-6.5178859343459905,-5.908067744304893
-1.9656033896057759,-2.076317638204519,-5.908067744304893,-5.699174486174925
-2.076317638204519,-2.1830424978865723,-5.699174486174925,-5.533763736120977
-2.1830424978865723,-2.1830424978865723,-5.533763736120977,-5.533763736120977
-2.1830424978865723,-2.2804590215164806,-5.533763736120977,-5.486023724578812
-2.2804590215164806,-2.2804590215164806,-5.486023724578812,-5.486023724578812
-2.2804590215164806,-2.3850302916850707,-5.486023724578812,-5.558127740078603
-2.3850302916850707,-2.3850302916850707,-5.558127740078603,-5.558127740078603
-2.3850302916850707,-2.49668245779705,-5.558127740078603,-5.781756842127119
-2.49668245779705,-2.49668245779705,-5.781756842127119,-5.781756842127119
-2.49668245779705,-2.632656256185308,-5.781756842127119,-6.255617404287902
-2.632656256185308,-2.7540064781521383,-6.255617404287902,-6.853333170977954
-2.7540064781521383,-2.86516289009078,-6.853333170977954,-7.538494371751556
-2.86516289009078,-2.968095174992934,-7.538494371751556,-8.288407129706282
-2.968095174992934,-3.064332460767337,-8.288407129706282,-9.086362803577908
-3.064332460767337,-3.1548650322348966,-9.086362803577908,-9.920509780294982
-3.1548650322348966,-3.2398092020340137,-9.920509780294982,-10.782694430072645
-3.2398092020340137,-3.3193974753389246,-10.782694430072645,-11.666415175632434
-3.3193974753389246,-3.394364476292419,-11.666415175632434,-12.566370614359172
2.8667246971516516,2.7353657886619214,-12.251474873578955,-11.499669844526045
2.7353657886619214,2.6121717620826495,-11.499669844526045,-10.949191647266849
2.6121717620826495,2.4974648256524237,-10.949191647266849,-10.566636318341065
2.4974648256524237,2.391055247515691,-10.566636318341065,-10.319530031845314
2.391055247515691,2.2937799718386955,-10.319530031845314,-10.180466136573976
2.2937799718386955,2.2010021911152347,-10.180466136573976,-10.121482006815839
2.2010021911152347,2.0636918174411623,-10.121482006815839,-10.142046161616824
2.0636918174411623,2.0636918174411623,-10.142046161616824,-10.142046161616824
2.0636918174411623,1.8777774371985707,-10.142046161616824,-10.253999334576145
1.8777774371985707,1.8777774371985707,-10.253999334576145,-10.253999334576145
1.8777774371985707,1.4462758909676552,-10.253999334576145,-10.566574334926083
1.4462758909676552,1.0273461885896218,-10.566574334926083,-10.940195402958874
1.0273461885896218,0.7299914074199503,-10.940195402958874,-11.24884969921102
0.7299914074199503,0.45241631142077576,-11.24884969921102,-11.499020613690146
0.45241631142077576,0.17256867553745892,-11.499020613690146,-11.634967573229972
0.17256867553745892,-0.10618261077332569,-11.634967573229972,-11.649120131251946
-0.10618261077332569,-0.3802091916667196,-11.649120131251946,-11.545520522955755
-0.3802091916667196,-0.6545620596420232,-11.545520522955755,-11.321834736624414
-0.6545620596420232,-0.6545620596420232,-11.321834736624414,-11.321834736624414
-0.6545620596420232,-1.0649508102450689,-11.321834736624414,-10.913176874269123
-1.0649508102450689,-1.4849961279186603,-10.913176874269123,-10.545779553722195
-1.4849961279186603,-1.9178621542705656,-10.545779553722195,-10.23984462443498
-1.9178621542705656,-2.062100633969746,-10.23984462443498,-10.154449097723562
-2.062100633969746,-2.203843837247505,-10.154449097723562,-10.126011652217175
-2.203843837247505,-2.203843837247505,-10.126011652217175,-10.126011652217175
-2.203843837247505,-2.329067325585262,-10.126011652217175,-10.226471896273623
-2.329067325585262,-2.329067325585262,-10.226471896273623,-10.226471896273623
-2.329067325585262,-2.465683426815802,-10.226471896273623,-10.488187274948098
-2.465683426815802,-2.465683426815802,-10.488187274948098,-10.488187274948098
-2.465683426815802,-2.6437352002080963,-10.488187274948098,-11.084135760827662
-2.6437352002080963,-2.788507348586107,-11.084135760827662,-11.791816428634274
-2.788507348586107,-2.9128943378112253,-11.791816428634274,-12.566370614359172
-0.9870137838864474,-1.4180522252614924,-12.566370614359172,-12.262232883131619
-1.4180522252614924,-1.8625606458339545,-12.262232883131619,-12.056283722711147
-1.8625606458339545,-1.8625606458339545,-12.056283722711147,-12.056283722711147
-1.8625606458339545,-2.058866325527579,-12.056283722711147,-12.00178718365188
-2.058866325527579,-2.058866325527579,-12.00178718365188,-12.00178718365188
-2.058866325527579,-2.204229269528671,-12.00178718365188,-12.030770051342754
-2.204229269528671,-2.3018144366994964,-12.030770051342754,-12.126951495444418
-2.3018144366994964,-2.404006611203416,-12.126951495444418,-12.309118994086969
2.6037016735584793,2.486379069958586,-12.179913965924069,-11.785797551861899
2.486379069958586,2.3771086267583073,-11.785797551861899,-11.527669521357895
2.3771086267583073,2.283374938667688,-11.527669521357895,-11.386271964632106
2.283374938667688,2.1603944573698204,-11.386271964632106,-11.308023461401536
2.1603944573698204,2.0062578064040757,-11.308023461401536,-11.31928827321908
2.0062578064040757,2.0062578064040757,-11.31928827321908,-11.31928827321908
2.0062578064040757,1.7025777200318197,-11.31928827321908,-11.454527591559781
1.7025777200318197,1.7025777200318197,-11.454527591559781,-11.454527591559781
1.7025777200318197,1.2678737942127416,-11.454527591559781,-11.730234648775978
1.2678737942127416,0.8454068123640823,-11.730234648775978,-12.08871304663505
0.8454068123640823,0.5571397257338244,-12.08871304663505,-12.34285729594438
0.5571397257338244,0.2668423466937284,-12.34285729594438,-12.51585311887346
0.2668423466937284,-0.024073506924057853,-12.51585311887346,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.024073506924057853,-12.566370614359172,-12.566370614359172
-0.024073506924057853,-0.3146773254245794,-12.566370614359172,-12.495841143122089
-0.3146773254245794,-0.6046354333104578,-12.495841143122089,-12.302567559133411
-0.6046354333104578,-0.8924633890323985,-12.302567559133411,-12.04163623487923
-0.8924633890323985,-1.3161643447202858,-12.04163623487923,-11.692096204586734
3.8276876009254988,3.79872621685195,-12.566370614359172,-11.640237769503536
3.79872621685195,3.7680490440025753,-11.640237769503536,-10.714258347302353
3.7680490440025753,3.7354731020285463,-10.714258347302353,-9.788440265672405
3.7354731020285463,3.7011069937685317,-9.788440265672405,-8.862699920941846
3.7011069937685317,3.6651779083367035,-8.862699920941846,-7.936918875547162
3.6651779083367035,3.627689989496915,-7.936918875547162,-7.0110300992525145
3.627689989496915,3.5891566902698457,-7.0110300992525145,-6.0849059385967506
3.5891566902698457,3.5504255822727497,-6.0849059385967506,-5.158365038209894
3.5504255822727497,3.5122649058308504,-5.158365038209894,-4.231191965093666
3.5122649058308504,3.4770357809708443,-4.231191965093666,-3.305419389428822
3.4770357809708443,3.448095737325314,-3.305419389428822,-2.3850394430783055
3.448095737325314,3.4274623813049843,-2.3850394430783055,-1.471272316240162
3.4274623813049843,3.4162185621915295,-1.471272316240162,-0.5621371151196879
3.4162185621915295,3.4150235065972563,-0.5621371151196879,0.34507460474053175
3.4150235065972563,3.423924956430909,0.34507460474053175,1.2534927089577277
3.423924956430909,3.4424127816701464,1.2534927089577277,2.1659736944311305
3.4424127816701464,3.4694797984745644,2.1659736944311305,3.084661222375127
3.4694797984745644,3.5036268667534873,3.084661222375127,4.009878706822647
3.5036268667534873,3.541377803413333,4.009878706822647,4.93720121219382
3.541377803413333,3.580040083169889,4.93720121219382,5.863871790367529
3.580040083169889,3.6186682062321314,5.863871790367529,6.790080607717371
3.6186682062321314,3.656425843472247,6.790080607717371,7.716015717336099
3.656425843472247,3.6927225640287684,7.716015717336099,8.641816392907188
3.6927225640287684,3.727458054887723,8.641816392907188,9.567561537306414
3.727458054887723,3.760450236954769,9.567561537306414,10.493358982264695
3.760450236954769,3.791562472263175,10.493358982264695,11.419300678638102
3.791562472263175,3.820918215558388,11.419300678638102,12.345397685629642
4.309157739406691,4.303454989217887,-12.566370614359172,-11.637219040367935
4.303454989217887,4.2977156123698546,-11.637219040367935,-10.708031420481612
4.2977156123698546,4.291962500220521,-10.708031420481612,-9.778799319246959
4.291962500220521,4.286271753924803,-9.778799319246959,-8.849487687558844
4.286271753924803,4.28073359821529,-8.849487687558844,-7.9200569547205175
4.28073359821529,4.275403474901815,-7.9200569547205175,-6.990487770705015
4.275403474901815,4.27039334812579,-6.990487770705015,-6.0607538753562675
4.27039334812579,4.2658253296764475,-6.0607538753562675,-5.130828609033816
4.2658253296764475,4.26178017510772,-5.130828609033816,-4.200689674697285
4.26178017510772,4.258378104793957,-4.200689674697285,-3.2703578339325183
4.258378104793957,4.2557320751274865,-3.2703578339325183,-2.339860797763956
4.2557320751274865,4.253907699004335,-2.339860797763956,-1.4091888315677021
4.253907699004335,4.25297063569883,-1.4091888315677021,-0.4784256951740691
4.25297063569883,4.252958131945965,-0.4784256951740691,0.4523386410973025
4.252958131945965,4.253870561251562,0.4523386410973025,1.3831030588107982
4.253870561251562,4.255671626164675,1.3831030588107982,2.313778674337593
4.255671626164675,4.258296219726883,2.313778674337593,3.244280397104106
4.258296219726883,4.261679131932976,3.244280397104106,4.174617179606194
4.261679131932976,4.265708187833511,4.174617179606194,5.104761734818677
4.265708187833511,4.270262952949242,5.104761734818677,6.034692624027048
4.270262952949242,4.275262372614987,6.034692624027048,6.96443151071475
4.275262372614987,4.280584933415518,6.96443151071475,7.894004964780084
4.280584933415518,4.286118041047004,7.894004964780084,8.823439297827917
4.286118041047004,4.291805375224497,8.823439297827917,9.75275390953124
4.291805375224497,4.297557367237349,9.75275390953124,10.681987952516426
4.297557367237349,4.303297370424483,10.681987952516426,11.611176708988523
4.303297370424483,4.309001315887933,11.611176708988523,12.540329205573698
4.790627877887886,4.795762896007298,-12.566370614359172,-11.635812253599324
4.795762896007298,4.800847943394066,-11.635812253599324,-10.705231946963243
4.800847943394066,4.8058611393231505,-10.705231946963243,-9.774629371833534
4.8058611393231505,4.810738018621112,-9.774629371833534,-8.844001270659707
4.810738018621112,4.815406604675163,-8.844001270659707,-7.91334465301213
4.815406604675163,4.819826705087575,-7.91334465301213,-6.982659504346617
4.819826705087575,4.823916485048175,-6.982659504346617,-6.051945901507426
4.823916485048175,4.827590980321636,-6.051945901507426,-5.12120427430464
4.827590980321636,4.830800248853931,-5.12120427430464,-4.190435020095981
4.830800248853931,4.833466508153757,-4.190435020095981,-3.259643124942686
4.833466508153757,4.835519021638589,-3.259643124942686,-2.328833718948344
4.835519021638589,4.8369211652758235,-2.328833718948344,-1.3980071194287422
4.8369211652758235,4.837633871098809,-1.3980071194287422,-0.4671718971136798
4.837633871098809,4.837635045900999,-0.4671718971136798,0.4636633703455644
4.837635045900999,4.836924661846398,0.4636633703455644,1.3944986089282896
4.836924661846398,4.835524758158957,1.3944986089282896,2.325325288676906
4.835524758158957,4.83347435375261,2.325325288676906,3.2561347888501455
4.83347435375261,4.830810036774999,3.2561347888501455,4.18692678563923
4.830810036774999,4.827602502221978,4.18692678563923,5.117696165389713
4.827602502221978,4.823929517839542,5.117696165389713,6.04843792319619
4.823929517839542,4.819841039212985,6.04843792319619,6.97915165412083
4.819841039212985,4.815421988359432,6.97915165412083,7.909836922589118
4.815421988359432,4.810754220806926,7.909836922589118,8.840493656336537
4.810754220806926,4.805878000943343,8.840493656336537,9.771121868522268
4.805878000943343,4.80086524174915,9.771121868522268,10.701724536288697
4.80086524174915,4.795780437517179,10.701724536288697,11.632304924509807
4.795780437517179,4.790645591526362,11.632304924509807,12.56286336496894
5.272098016369082,5.289273596302024,-12.566370614359172,-11.636426440131695
5.289273596302024,5.306290283517367,-11.636426440131695,-10.706455810647393
5.306290283517367,5.323060720393995,-10.706455810647393,-9.776449072469335
5.323060720393995,5.339363063970628,-9.776449072469335,-8.846389553404647
5.339363063970628,5.354952466566466,-8.846389553404647,-7.916259118262985
5.354952466566466,5.36968620504698,-7.916259118262985,-6.986044124276799
5.36968620504698,5.383294299079591,-6.986044124276799,-6.0557370282784575
5.383294299079591,5.395499781674102,-6.0557370282784575,-5.125331601327886
5.395499781674102,5.406137743698885,-5.125331601327886,-4.194816044392244
5.406137743698885,5.414961144938259,-4.194816044392244,-3.264205594839776
5.414961144938259,5.4217473029101555,-3.264205594839776,-2.3335193000488967
5.4217473029101555,5.426380436941949,-2.3335193000488967,-1.4027527845806453
5.426380436941949,5.428739196410177,-1.4027527845806453,-0.4719448365235195
5.428739196410177,5.42875514047102,-0.4719448365235195,0.4588633626288292
5.42875514047102,5.426427939528699,0.4588633626288292,1.3896716042033948
5.426427939528699,5.42182511411346,1.3896716042033948,2.3204389281291125
5.42182511411346,5.415067505258829,2.3204389281291125,3.251126272803404
5.415067505258829,5.4062704759521925,3.251126272803404,4.181737875919019
5.4062704759521925,5.3956557759538395,4.181737875919019,5.112254812025984
5.3956557759538395,5.38347058978497,5.112254812025984,6.04266165161571
5.38347058978497,5.369880021360325,6.04266165161571,6.97297003613917
5.369880021360325,5.35516016535129,6.97297003613917,7.9031862324514925
5.35516016535129,5.339581549089681,7.9031862324514925,8.833317732301726
5.339581549089681,5.323287817219912,8.833317732301726,9.763378124286422
5.323287817219912,5.3065228527549095,9.763378124286422,10.693385505278481
5.3065228527549095,5.289509016043775,10.693385505278481,11.623356571845413
5.289509016043775,5.272335172214174,11.623356571845413,12.553301059850249
5.753568154850276,5.777835325984993,-12.566370614359172,-11.63696602623233
5.777835325984993,5.801645145844823,-11.63696602623233,-10.707497778767175
5.801645145844823,5.824890047612337,-10.707497778767175,-9.777953461136384
5.824890047612337,5.84728668600429,-9.777953461136384,-8.848310748959385
5.84728668600429,5.8685285401393,-8.848310748959385,-7.918545903299466
5.8685285401393,5.888449397822669,-7.918545903299466,-6.988642217302286
5.888449397822669,5.906720951026825,-6.988642217302286,-6.058592478638296
5.906720951026825,5.923010364041472,-6.058592478638296,-5.128391461197461
5.923010364041472,5.937131413014695,-5.128391461197461,-4.198025207547616
5.937131413014695,5.948793069755274,-4.198025207547616,-3.2675184752859927
5.948793069755274,5.957734197781964,-3.2675184752859927,-2.3369009247260664
5.957734197781964,5.963826129571116,-2.3369009247260664,-1.4061676554039604
5.963826129571116,5.966928282170011,-1.4061676554039604,-0.4753746278386668
5.966928282170011,5.966960827102911,-0.4753746278386668,0.4554190118456898
5.966960827102911,5.963923204723791,0.4554190118456898,1.386212681550134
5.963923204723791,5.95789349485255,1.386212681550134,2.3169477991761713
5.95789349485255,5.949011449580524,2.3169477991761713,3.247567741915679
5.949011449580524,5.937405022400958,3.247567741915679,4.1780771256058635
5.937405022400958,5.923333391649342,4.1780771256058635,5.1084466046694565
5.923333391649342,5.907088034213276,5.1084466046694565,6.0386509743256305
5.907088034213276,5.888855531891467,6.0386509743256305,6.9687038528089005
5.888855531891467,5.868966751548582,6.9687038528089005,7.898610551127408
5.868966751548582,5.847751195555478,7.898610551127408,8.828378167468173
5.847751195555478,5.825376816725592,8.828378167468173,9.758023277368164
5.825376816725592,5.80214793417308,9.758023277368164,10.687569507847837
5.80214793417308,5.778348974807757,10.687569507847837,11.617039241823036
5.778348974807757,5.754090520097018,11.617039241823036,12.546445069221758
-6.176504419150766,-6.204379634580027,12.335475521470208,11.406336827435393
-6.204379634580027,-6.2315854364030585,11.406336827435393,10.477109604084074
-6.2315854364030585,-6.257959655937104,10.477109604084074,9.547777551020403
-6.257959655937104,-6.283185307179586,9.547777551020403,8.618315478813383
-6.211288617596522,-6.232572096160229,7.52404313575833,6.594197925409471
-6.232572096160229,-6.251831831228155,6.594197925409471,5.664181719329594
-6.251831831228155,-6.268784379468508,5.664181719329594,4.733986170750814
-6.268784379468508,-6.283185307179586,4.733986170750814,3.803614094001439
-6.2688571162051305,-6.276872627087519,2.744063173901056,1.8133994764622372
-6.276872627087519,-6.2816859668021685,1.8133994764622372,0.8826411672461667
-6.2816859668021685,-6.283185307179586,0.8826411672461667,-0.048147013848115705
-6.283185307179586,-6.281340086297256,-0.048147013848115705,-0.9789351975367424
-6.281340086297256,-6.276189444151117,-0.9789351975367424,-1.9096866846262142
-6.276189444151117,-6.267851802558797,-1.9096866846262142,-2.8403370190808808
-6.267851802558797,-6.256472632142686,-2.8403370190808808,-3.7708612079069272
-6.256472632142686,-6.2422565889061135,-3.7708612079069272,-4.701242442111862
-6.2422565889061135,-6.225495906360172,-4.701242442111862,-5.63144961479243
-6.225495906360172,-6.20643851059318,-5.63144961479243,-6.561478476098023
-6.20643851059318,-6.185361257205655,-6.561478476098023,-7.491337733505329
-6.185361257205655,-6.162614475894469,-7.491337733505329,-8.421033197320588
-6.162614475894469,-6.138451938499063,-8.421033197320588,-9.35057800860764
-6.138451938499063,-6.113130210488266,-9.35057800860764,-10.279994010523593
-6.113130210488266,-6.08696426657645,-10.279994010523593,-11.20930607475353
-6.08696426657645,-6.060153937971769,-11.20930607475353,-12.138532515059586
2.469779985716162,2.368947824131048,-9.076113279164879,-8.879342222836836
2.368947824131048,2.275958755644993,-8.879342222836836,-8.780017461865635
2.275958755644993,2.193227342609422,-8.780017461865635,-8.755334884430686
2.193227342609422,2.087943895595794,-8.755334884430686,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,2.087943895595794,-8.803697009208374,-8.803697009208374
2.087943895595794,1.9184074145052836,-8.803697009208374,-8.951424177909917
1.9184074145052836,1.9184074145052836,-8.951424177909917,-8.951424177909917
1.9184074145052836,1.5023067988780472,-8.951424177909917,-9.344389445281864
1.5023067988780472,1.0941524869099961,-9.344389445281864,-9.773980147745814
1.0941524869099961,0.7740587553399436,-9.773980147745814,-10.144179977510053
0.7740587553399436,0.5103561060785822,-10.144179977510053,-10.418545300465642
0.5103561060785822,0.24352162326077842,-10.418545300465642,-10.590842670590472
0.24352162326077842,-0.024073506924057853,-10.590842670590472,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.024073506924057853,-10.640490060434395,-10.640490060434395
-0.024073506924057853,-0.29129080650625294,-10.640490060434395,-10.569094152291488
-0.29129080650625294,-0.5577076975519546,-10.569094152291488,-10.374729579313076
-0.5577076975519546,-0.8207879118004566,-10.374729579313076,-10.091467647651502
-0.8207879118004566,-1.205327776607514,-10.091467647651502,-9.655760297479448
-1.205327776607514,-1.61566949745289,-9.655760297479448,-9.236697624206338
-1.61566949745289,-2.034119726654029,-9.236697624206338,-8.853556101456991
-2.034119726654029,-2.034119726654029,-8.853556101456991,-8.853556101456991
-2.034119726654029,-2.1702780222378344,-8.853556101456991,-8.781079098671155
-2.1702780222378344,-2.2740195932719187,-8.781079098671155,-8.801230230143762
-2.2740195932719187,-2.363243209928079,-8.801230230143762,-8.893772248194864
-2.363243209928079,-2.4642044040705056,-8.893772248194864,-9.085713787224826
2.5388927831668155,2.437926940751419,-7.840340206383687,-7.585472187140078
2.437926940751419,2.343480874864186,-7.585472187140078,-7.4413122271165815
2.343480874864186,2.262323654060305,-7.4413122271165815,-7.387995002647133
2.262323654060305,2.1474460152185575,-7.387995002647133,-7.419224772128604
2.1474460152185575,2.0150162168368144,-7.419224772128604,-7.549495166583567
2.0150162168368144,2.0150162168368144,-7.549495166583567,-7.549495166583567
2.0150162168368144,1.7839123717933383,-7.549495166583567,-7.833671734711974
1.7839123717933383,1.7839123717933383,-7.833671734711974,-7.833671734711974
1.7839123717933383,1.3928353624693806,-7.833671734711974,-8.318235170194999
1.3928353624693806,1.0045065693976092,-8.318235170194999,-8.81448868278321
1.0045065693976092,0.7354428566647027,-8.81448868278321,-9.17251101849191
0.7354428566647027,0.4852112928930925,-9.17251101849191,-9.456732351423959
0.4852112928930925,0.23108272332921942,-9.456732351423959,-9.628433116143427
0.23108272332921942,-0.024073506924057853,-9.628433116143427,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.024073506924057853,-9.677549783472006,-9.677549783472006
-0.024073506924057853,-0.2788203683977555,-9.677549783472006,-9.605624529505217
-0.2788203683977555,-0.5324411417777863,-9.605624529505217,-9.410819401868686
-0.5324411417777863,-0.781889110817418,-9.410819401868686,-9.116680085277977
-0.781889110817418,-1.0912461793400183,-9.116680085277977,-8.709120216480557
-1.0912461793400183,-1.4804163847856815,-8.709120216480557,-8.2168466110904
-1.4804163847856815,-1.8721349240123288,-8.2168466110904,-7.734005856509669
-1.8721349240123288,-1.8721349240123288,-7.734005856509669,-7.734005856509669
-1.8721349240123288,-2.0468034271053206,-7.734005856509669,-7.519528954010715
-2.0468034271053206,-2.0468034271053206,-7.519528954010715,-7.519528954010715
-2.0468034271053206,-2.1718597967688655,-7.519528954010715,-7.40896617862857
-2.1718597967688655,-2.266339235583315,-7.40896617862857,-7.396062228900283
-2.266339235583315,-2.3512410361263667,-7.396062228900283,-7.456802874795715
-2.3512410361263667,-2.4458629635576745,-7.456802874795715,-7.608814738449916
-2.4458629635576745,-2.5475330989641574,-7.608814738449916,-7.8741967516876645
6.153654794239712,6.181474374019595,-12.465236112312802,-11.53609811080791
6.181474374019595,6.208647058703587,-11.53609811080791,-10.606874215437962
6.208647058703587,6.2350382933314705,-10.606874215437962,-9.677549783472006
6.2350382933314705,6.260334973956818,-9.677549783472006,-8.748099886222034
6.193929205086462,6.215460946667383,-7.685599301216029,-6.7557786606862615
6.215460946667383,6.2350382933314705,-6.7557786606862615,-5.825788675622451
6.2350382933314705,6.252349447919315,-5.825788675622451,-4.8956226173477955
6.252349447919315,6.267172100502091,-4.8956226173477955,-3.9652758328384508
6.267172100502091,6.279206826950194,-3.9652758328384508,-3.0347785987704157
6.2350382933314705,6.240363207338994,-1.974027567772895,-1.0432794989120193
6.240363207338994,6.2424196253807285,-1.0432794989120193,-0.11249069137393519
6.2424196253807285,6.241163174558757,-0.11249069137393519,0.8182981099229654
6.241163174558757,6.236618310117727,0.8182981099229654,1.7490619097549711
6.236618310117727,6.228891930576239,1.7490619097549711,2.6797365418096692
6.228891930576239,6.218131252327453,2.6797365418096692,3.610285596405703
6.218131252327453,6.204515856625653,3.610285596405703,4.540699248405996
6.204515856625653,6.188330810089452,4.540699248405996,5.470946012023564
6.188330810089452,6.169842477272516,5.470946012023564,6.401014308172034
6.169842477272516,6.149299001755981,6.401014308172034,7.330914597931226
6.149299001755981,6.127049033902846,7.330914597931226,8.260652391642932
6.127049033902846,6.103375185362285,8.260652391642932,9.190238923655269
6.103375185362285,6.078505955188726,9.190238923655269,10.11969452249409
6.078505955188726,6.052757880589729,10.11969452249409,11.0490440860967
6.052757880589729,6.026362257266092,11.0490440860967,11.978307661670012
-3.3413449623719362,-3.2627101474892743,12.39569544228253,11.505830370418042
-3.2627101474892743,-3.1788076321147885,11.505830370418042,10.635099548029654
-3.1788076321147885,-3.0886870345079576,10.635099548029654,9.789957416840515
-3.0886870345079576,-2.991955420978791,9.789957416840515,8.978296317725277
-2.991955420978791,-2.8881352528574817,8.978296317725277,8.210432584341927
-2.8881352528574817,-2.7753139677433283,8.210432584341927,7.502357674538832
-2.7753139677433283,-2.6616256357128427,7.502357674538832,6.927724363690537
-2.6616256357128427,-2.5563590037951873,6.927724363690537,6.520911625859309
-2.5563590037951873,-2.459152176340016,6.520911625859309,6.253980965703423
-2.459152176340016,-2.3693282749936473,6.253980965703423,6.102588127140983
-2.3693282749936473,-2.2856743634837144,6.102588127140983,6.043565112857987
-2.2856743634837144,-2.2126640029167204,6.043565112857987,6.0546917129542805
-2.2126640029167204,-2.117304028593897,6.0546917129542805,6.152470171593851
-2.117304028593897,-2.117304028593897,6.152470171593851,6.152470171593851
-2.117304028593897,-1.9873178090693226,6.152470171593851,6.354111418895791
-1.9873178090693226,-1.9873178090693226,6.354111418895791,6.354111418895791
-1.9873178090693226,-1.6267724898223062,6.354111418895791,6.933440363836414
-1.6267724898223062,-1.258658934966304,6.933440363836414,7.495987076059041
-1.258658934966304,-0.8885379796209181,7.495987076059041,8.05046447620111
-0.8885379796209181,-0.6553247465049541,8.05046447620111,8.388904698062902
-0.6553247465049541,-0.41597517605458467,8.388904698062902,8.65985619391233
-0.41597517605458467,-0.17289441273926887,8.65985619391233,8.807387580063008
-0.17289441273926887,0.06999356334614593,8.807387580063008,8.832726302886012
0.06999356334614593,0.3088652114671415,8.832726302886012,8.73968009096598
0.3088652114671415,0.5472845306898666,8.73968009096598,8.52630783665819
0.5472845306898666,0.5472845306898666,8.52630783665819,8.52630783665819
0.5472845306898666,0.859137542702471,8.52630783665819,8.113831587086139
0.859137542702471,0.859137542702471,8.113831587086139,8.113831587086139
0.859137542702471,1.229694385287913,8.113831587086139,7.5605203597949995
1.229694385287913,1.5986907440598905,7.5605203597949995,7.000387601485624
1.5986907440598905,1.9608691607864444,7.000387601485624,6.42441245761222
1.9608691607864444,2.0758428593857765,6.42441245761222,6.233201154435761
2.0758428593857765,2.1873576907864045,6.233201154435761,6.087138466754766
2.1873576907864045,2.1873576907864045,6.087138466754766,6.087138466754766
2.1873576907864045,2.2892908820487214,6.087138466754766,6.06077947588026
2.2892908820487214,2.2892908820487214,6.06077947588026,6.06077947588026
2.2892908820487214,2.399382012268079,6.06077947588026,6.159809920352959
2.399382012268079,2.399382012268079,6.159809920352959,6.159809920352959
2.399382012268079,2.5175462817643677,6.159809920352959,6.41850859231991
2.5175462817643677,2.5175462817643677,6.41850859231991,6.41850859231991
2.5175462817643677,2.6585249197708336,6.41850859231991,6.930787654311558
2.6585249197708336,2.7826562372760204,6.930787654311558,7.56151277589494
2.7826562372760204,2.894922477442707,7.56151277589494,8.274234400420031
2.894922477442707,2.9983173311487956,8.274234400420031,9.045481729707024
2.9983173311487956,3.0946157058739896,9.045481729707024,9.859761285526371
3.0946157058739896,3.1843243492659568,9.859761285526371,10.706904118278675
3.1843243492659568,3.267880441239564,10.706904118278675,11.579109955243634
3.267880441239564,3.3462174624443026,11.579109955243634,12.470076586662941
-2.880186629547418,-2.7506153070479042,12.533866637224648,11.772967398944914
-2.7506153070479042,-2.6257911777876877,11.772967398944914,11.196257240247288
-2.6257911777876877,-2.5095420083022164,11.196257240247288,10.792460780142925
-2.5095420083022164,-2.401932563626045,10.792460780142925,10.528862193565814
-2.401932563626045,-2.301960214876602,10.528862193565814,10.374826027109169
-2.301960214876602,-2.2164928430034347,10.374826027109169,10.30929202106119
-2.2164928430034347,-2.105817111725477,10.30929202106119,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-2.105817111725477,10.310977285999105,10.310977285999105
-2.105817111725477,-1.6729033735700174,10.310977285999105,10.554176520283082
-1.6729033735700174,-1.246295878753605,10.554176520283082,10.886118219403727
-1.246295878753605,-0.8311945603156579,10.886118219403727,11.282256844949256
-0.8311945603156579,-0.5528246506376435,11.282256844949256,11.546844056098625
-0.5528246506376435,-0.2719528690004571,11.546844056098625,11.725876162200908
-0.2719528690004571,0.009094061053494862,11.725876162200908,11.78229029354921
0.009094061053494862,0.2866581656864007,11.78229029354921,11.719262920319064
0.2866581656864007,0.5645821070178121,11.719262920319064,11.53595828710024
0.5645821070178121,0.5645821070178121,11.53595828710024,11.53595828710024
0.5645821070178121,0.9756225202287352,11.53595828710024,11.15546109720966
0.9756225202287352,1.3946559923241946,11.15546109720966,10.782933082479914
1.3946559923241946,1.8260893070451498,10.782933082479914,10.47565882685289
1.8260893070451498,2.0025204114281063,10.47565882685289,10.372491199103028
2.0025204114281063,2.170273169819316,10.372491199103028,10.326746367445413
2.170273169819316,2.2923597432205067,10.326746367445413,10.394618379486648
2.2923597432205067,2.2923597432205067,10.394618379486648,10.394618379486648
2.2923597432205067,2.4275355635219853,10.394618379486648,10.614058320722112
2.4275355635219853,2.4275355635219853,10.614058320722112,10.614058320722112
2.4275355635219853,2.576220226188365,10.614058320722112,11.042141438504327
2.576220226188365,2.576220226188365,11.042141438504327,11.042141438504327
2.576220226188365,2.7327702967904486,11.042141438504327,11.716238809459224
2.7327702967904486,2.8647473239631083,11.716238809459224,12.470076586662941
0.4573966315571356,0.4573966315571356,12.470076586662941,12.470076586662941
0.4573966315571356,0.8746399813472028,12.470076586662941,12.13911930351393
0.8746399813472028,1.2985102728671762,12.13911930351393,11.789521043596093
1.2985102728671762,1.7348462252940315,11.789521043596093,11.524790588911117
1.7348462252940315,1.7348462252940315,11.524790588911117,11.524790588911117
1.7348462252940315,1.992169837772387,11.524790588911117,11.415244196333003
1.992169837772387,1.992169837772387,11.415244196333003,11.415244196333003
-2.1617662712191343,-2.007444186564543,11.443750421016997,11.450703422214993
-2.007444186564543,-2.007444186564543,11.450703422214993,11.450703422214993
-2.007444186564543,-1.787173421395451,11.450703422214993,11.53905429087084
-1.787173421395451,-1.787173421395451,11.53905429087084,11.53905429087084
-1.787173421395451,-1.3489084484704446,11.53905429087084,11.791097732147822
-1.3489084484704446,-0.9234332202523738,11.791097732147822,12.129600933110193
-0.9234332202523738,-0.5055436454052522,12.129600933110193,12.470076586662941
-0.5055436454052522,-0.5055436454052522,12.470076586662941,12.470076586662941
-3.4596472369583666,-3.392926771864772,9.602399242422141,8.692786618899675
-3.392926771864772,-3.3249415583736264,8.692786618899675,7.798352940567188
-3.3249415583736264,-3.256036528900658,7.798352940567188,6.922924318133639
-3.256036528900658,-3.1874740470117273,6.922924318133639,6.070172407399124
-3.1874740470117273,-3.1207751617506765,6.070172407399124,5.243476076904457
-3.1207751617506765,-3.0569557977422326,5.243476076904457,4.446860917914634
-3.0569557977422326,-2.9976820189870383,4.446860917914634,3.682917812225014
-2.9976820189870383,-2.945011745746088,3.682917812225014,2.9517427948080304
-2.945011745746088,-2.9005173581384995,2.9517427948080304,2.2525252442162262
-2.9005173581384995,-2.865517032693532,2.2525252442162262,1.5831945077407568
-2.865517032693532,-2.84136386004498,1.5831945077407568,0.9374273911735678
-2.84136386004498,-2.829137053673581,0.9374273911735678,0.3053927448965563
-2.829137053673581,-2.8292587505329596,0.3053927448965563,-0.3222374449796508
-2.8292587505329596,-2.8417270678379976,-0.3222374449796508,-0.954397569810423
-2.8417270678379976,-2.8661038939067716,-0.954397569810423,-1.6004991398845085
-2.8661038939067716,-2.901312458802353,-1.6004991398845085,-2.270247913339553
-2.901312458802353,-2.9459951803517246,-2.270247913339553,-2.9699617696211877
-2.9459951803517246,-2.998831411976242,-2.9699617696211877,-3.701683316153714
-2.998831411976242,-3.0582152507029843,-3.701683316153714,-4.466261732858257
-3.0582152507029843,-3.1221210996974365,-4.466261732858257,-5.263475132047494
-3.1221210996974365,-3.1888835801991178,-5.263475132047494,-6.090715173806799
-3.1888835801991178,-3.2574896886543985,-6.090715173806799,-6.943948439875043
-3.2574896886543985,-3.3263961482904865,-6.943948439875043,-7.819814615054787
-3.3263961482904865,-3.394364476292419,-7.819814615054787,-8.714609506509618
3.3462174624443026,3.275127334937272,-8.714609506509618,-7.831607475644955
3.275127334937272,3.2026727189344637,-7.831607475644955,-6.970444844558935
3.2026727189344637,3.130030593828149,-6.970444844558935,-6.135509438841468
3.130030593828149,3.05871134272806,-6.135509438841468,-5.330915980501938
3.05871134272806,2.9896324206381575,-5.330915980501938,-4.561819445764625
2.9896324206381575,2.9242601582729044,-4.561819445764625,-3.832309603465342
2.9242601582729044,2.86451830498976,-3.832309603465342,-3.143931414657988
2.86451830498976,2.812040418402507,-3.143931414657988,-2.496882916206019
2.812040418402507,2.768063277675669,-2.496882916206019,-1.8904907973549658
2.768063277675669,2.733782932390131,-1.8904907973549658,-1.321143670845272
2.733782932390131,2.7103481233682913,-1.321143670845272,-0.779578173368277
2.7103481233682913,2.6985989821193144,-0.779578173368277,-0.2538875497511981
2.6985989821193144,2.6987993556107863,-0.2538875497511981,0.26650030976160366
2.6987993556107863,2.71094344552232,0.26650030976160366,0.7926403589718554
2.71094344552232,2.7347564454750355,0.7926403589718554,1.3350526762802808
2.7347564454750355,2.769383448439333,1.3350526762802808,1.9055980759627378
2.769383448439333,2.8136502411467816,1.9055980759627378,2.513526380201874
2.8136502411467816,2.866373152754111,2.513526380201874,3.1621269092832645
2.866373152754111,2.926315050100378,3.1621269092832645,3.8519956525192676
2.926315050100378,2.991840758033245,3.8519956525192676,4.582885971417095
2.991840758033245,3.060992440072976,4.582885971417095,5.3532894407847245
2.5215551596902763,2.424031236106364,-7.082395201156214,-6.856510919761589
2.424031236106364,2.3331312705897567,-6.856510919761589,-6.7367165455913165
2.3331312705897567,2.2552276438058243,-6.7367165455913165,-6.702212436015641
2.2552276438058243,2.1440555203247023,-6.702212436015641,-6.757718663087709
2.1440555203247023,2.017689906233132,-6.757718663087709,-6.910987941943503
2.017689906233132,2.017689906233132,-6.910987941943503,-6.910987941943503
2.017689906233132,1.7993650117438822,-6.910987941943503,-7.223534604016835
1.7993650117438822,1.7993650117438822,-7.223534604016835,-7.223534604016835
1.7993650117438822,1.4203369085195252,-7.223534604016835,-7.751669229547228
-2.8462712929673084,-2.7196054799515657,10.810824857140425,10.115321876279896
-2.7196054799515657,-2.5998975034892315,10.115321876279896,9.607427638833549
-2.5998975034892315,-2.488648249104676,9.607427638833549,9.259495029449575
-2.488648249104676,-2.3859823035256085,9.259495029449575,9.041062262856691
-2.3859823035256085,-2.2907933387121857,9.041062262856691,8.924208437938692
-2.2907933387121857,-2.20896084648722,8.924208437938692,8.887195806909485
-2.20896084648722,-2.104239198636935,8.887195806909485,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-2.104239198636935,8.921767251949902,8.921767251949902
-2.104239198636935,-1.6916476443293398,8.921767251949902,9.26006303504796
-1.6916476443293398,-1.2783211502592904,9.26006303504796,9.66698749941844
-1.2783211502592904,-0.8735505061467599,9.66698749941844,10.11290236170898
-0.8735505061467599,-0.6101791458265149,10.11290236170898,10.404649204242943
-0.6101791458265149,-0.3433092438754519,10.404649204242943,10.622456348766082
-0.3433092438754519,-0.07497836539898461,10.622456348766082,10.717021532327237
-0.07497836539898461,0.19099476973850038,10.717021532327237,10.690893587521884
0.19099476973850038,0.4573966315571356,10.690893587521884,10.544196032738164
0.4573966315571356,0.4573966315571356,10.544196032738164,10.544196032738164
0.4573966315571356,0.8576278417184078,10.544196032738164,10.157036477988292
0.8576278417184078,1.2203978768306358,10.157036477988292,9.754939985197975
1.2203978768306358,1.6330138117057729,9.754939985197975,9.344075425492253
1.6330138117057729,2.0543286249671855,9.344075425492253,8.971983662026204
2.0543286249671855,2.0543286249671855,8.971983662026204,8.971983662026204
2.0543286249671855,2.18702731431965,8.971983662026204,8.913546266185474
2.18702731431965,2.2811435217400415,8.913546266185474,8.943771078108771
2.2811435217400415,2.3732624899489156,8.943771078108771,9.047993886379324
2.3732624899489156,2.47526996009843,9.047993886379324,9.252958638241939
2.47526996009843,2.585492021832737,9.252958638241939,9.583303313165878
2.585492021832737,2.7042317375770004,9.583303313165878,10.06977291763554
2.7042317375770004,2.830112630798821,10.06977291763554,10.74062533748144
-3.875834614773614,-3.8646796712990907,3.803614094001439,2.8737953266899083
-3.8646796712990907,-3.8562153200042557,2.8737953266899083,1.9435950840172396
-3.8562153200042557,-3.8508162910721353,1.9435950840172396,1.0130671582295303
-3.8508162910721353,-3.8487783064229077,1.0130671582295303,0.08241312077311136
-3.8487783064229077,-3.8502112373614397,0.08241312077311136,-0.8482407909497862
-3.8502112373614397,-3.85504027546406,-0.8482407909497862,-1.7788058047693305
-3.85504027546406,-3.862996002436239,-1.7788058047693305,-2.7090771694736855
-3.862996002436239,-3.8737058114477914,-2.7090771694736855,-3.638960011228015
-1.9499540608488353,-1.9499540608488353,-6.788728952584838,-6.788728952584838
-1.9499540608488353,-2.095563607501915,-6.788728952584838,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.095563607501915,-6.56729360587046,-6.56729360587046
-2.095563607501915,-2.1867648850591097,-6.56729360587046,-6.464572977262098
-2.1867648850591097,-2.2594993967049684,-6.464572977262098,-6.440739480510209
-2.2594993967049684,-2.3427642040472385,-6.440739480510209,-6.480400623267991
-2.3427642040472385,-2.4324009989610915,-6.480400623267991,-6.6060155658134825
-2.4324009989610915,-2.5295093000585074,-6.6060155658134825,-6.840520636839811
-2.5295093000585074,-2.6344265261487116,-6.840520636839811,-7.209063897766207
-0.9870137838864474,-1.3278251634264588,-6.788728952584838,-6.163559370148374
-1.3278251634264588,-1.6536664896324282,-6.163559370148374,-5.514515000242094
-1.6536664896324282,-1.9582154654644794,-5.514515000242094,-4.827113893045782
-1.9582154654644794,-1.9582154654644794,-4.827113893045782,-4.827113893045782
-1.9582154654644794,-2.084784493479722,-4.827113893045782,-4.504887473320206
-2.084784493479722,-2.084784493479722,-4.504887473320206,-4.504887473320206
-2.084784493479722,-2.1739153873920065,-4.504887473320206,-4.306872327705847
-2.1739153873920065,-2.2389482784013053,-4.306872327705847,-4.219111018979948
-2.2389482784013053,-2.3082538886075388,-4.219111018979948,-4.189220857864505
-2.3082538886075388,-2.3822750633378553,-4.189220857864505,-4.2345529639722965
-2.3822750633378553,-2.461838637231514,-4.2345529639722965,-4.375203073871056
-2.461838637231514,-2.5475120224537697,-4.375203073871056,-4.631302843804604
-2.5475120224537697,-2.640304059785212,-4.631302843804604,-5.023232668517521
-2.640304059785212,-2.7413965637230504,-5.023232668517521,-5.571769460218258
-2.7413965637230504,-2.8418765019594607,-5.571769460218258,-6.226800611222075
2.4195918733845385,2.359483468634483,-2.3081984254542665,-2.2094013821689735
2.359483468634483,2.3035925673435553,-2.2094013821689735,-2.204266691269325
2.3035925673435553,2.250606243219023,-2.204266691269325,-2.274072279877238
2.250606243219023,2.200306005650482,-2.274072279877238,-2.399706710353705
2.200306005650482,2.1473070030399963,-2.399706710353705,-2.583549936987577
2.1473070030399963,2.0790418644940196,-2.583549936987577,-2.8687801798992307
2.0790418644940196,2.0790418644940196,-2.8687801798992307,-2.8687801798992307
2.0790418644940196,1.8727121828375584,-2.8687801798992307,-3.6528840258047737
1.8727121828375584,1.6202660596044796,-3.6528840258047737,-4.425114617815572
1.6202660596044796,1.334608748746307,-4.425114617815572,-5.149641819254114
1.334608748746307,1.0255401969514955,-5.149641819254114,-5.8323417661548
1.0255401969514955,0.7774361150008771,-5.8323417661548,-6.3353988895144955
0.7774361150008771,0.5719045523065551,-6.3353988895144955,-6.694426126195223
0.5719045523065551,0.3583235382523906,-6.694426126195223,-6.956738959775549
0.3583235382523906,0.14031035903970235,-6.956738959775549,-7.09603932791065
0.14031035903970235,-0.07752735136592026,-7.09603932791065,-7.113151186696988
-0.07752735136592026,-0.2920421619833755,-7.113151186696988,-7.01163981025934
-0.2920421619833755,-0.5055436454052522,-7.01163981025934,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-0.5055436454052522,-0.5055436454052522,-6.788728952584838,-6.788728952584838
-2.5664448005899336,-2.4628026066955337,8.078312522626131,7.787994183646315
-2.4628026066955337,-2.3667874763385517,7.787994183646315,7.616395920237302
-2.3667874763385517,-2.2774575949572053,7.616395920237302,7.538575154014417
-2.2774575949572053,-2.1998241825586593,7.538575154014417,7.532395197516717
-2.1998241825586593,-2.1016406429767063,7.532395197516717,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-2.1016406429767063,7.602320147979761,7.602320147979761
-2.1016406429767063,-1.9477127526367344,7.602320147979761,7.778969172043066
-1.9477127526367344,-1.9477127526367344,7.778969172043066,7.778969172043066
-1.9477127526367344,-1.5528036580270355,7.778969172043066,8.250732651401623
-1.5528036580270355,-1.160882378286872,8.250732651401623,8.733066924876372
-1.160882378286872,-0.8115518824538448,8.733066924876372,9.183642524874323
-0.8115518824538448,-0.5611962863140274,9.183642524874323,9.482074024882433
-0.5611962863140274,-0.30659630549660033,9.482074024882433,9.68957195251539
-0.30659630549660033,-0.05046092610434538,9.68957195251539,9.774061426804654
-0.05046092610434538,0.20336218059292488,9.774061426804654,9.738034960071698
0.20336218059292488,0.4573966315571356,9.738034960071698,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.4573966315571356,9.581255755775771,9.581255755775771
0.4573966315571356,0.7850651153926993,9.581255755775771,9.224846223216492
0.7850651153926993,1.0811662448387738,9.224846223216492,8.840442561110947
1.0811662448387738,1.4724868895989651,8.840442561110947,8.355094514312565
1.4724868895989651,1.8670279362088547,8.355094514312565,7.882652584167062
1.8670279362088547,1.8670279362088547,7.882652584167062,7.882652584167062
1.8670279362088547,2.0441083045581614,7.882652584167062,7.673205490574247
2.0441083045581614,2.0441083045581614,7.673205490574247,7.673205490574247
2.0441083045581614,2.1707678803219626,7.673205490574247,7.566701252210304
2.1707678803219626,2.2669843605933355,7.566701252210304,7.557273293892052
2.2669843605933355,2.352300126014283,7.557273293892052,7.621687997233845
2.352300126014283,2.447686847459325,7.621687997233845,7.778283921962142
2.447686847459325,2.5502031898276414,7.778283921962142,8.049127182545284
-0.770048408224004,-0.770048408224004,-5.279634386129527,-5.279634386129527
-0.770048408224004,-1.05593484364746,-5.279634386129527,-4.5537421003884635
-1.05593484364746,-1.3126079494698972,-4.5537421003884635,-3.785979469360388
-1.3126079494698972,-1.529545030088678,-3.785979469360388,-2.9774416222490796
-1.529545030088678,-1.6962338230312506,-2.9774416222490796,-2.1426163347554326
-1.6962338230312506,-1.810289316552729,-2.1426163347554326,-1.2661979988941052
-1.810289316552729,-1.8654555417439882,-1.2661979988941052,-0.368352159241244
-1.8654555417439882,-1.8600215044507191,-0.368352159241244,0.5289501571579951
-1.8600215044507191,-1.792590732430324,0.5289501571579951,1.4387363608664216
-1.792590732430324,-1.6651639656052932,1.4387363608664216,2.322843911818138
-1.6651639656052932,-1.484846788707582,2.322843911818138,3.1622462567523577
-1.484846788707582,-1.2580628136119563,3.1622462567523577,3.9625006932861098
-1.2580628136119563,-0.9936825945438272,3.9625006932861098,4.721442756054664
-0.9936825945438272,-0.7736903662856083,4.721442756054664,5.271120315988512
-0.7736903662856083,-0.5877814448844765,5.271120315988512,5.663819502062921
-0.5877814448844765,-0.39196384186768096,5.663819502062921,5.961329541250578
-0.39196384186768096,-0.19012640734864217,5.961329541250578,6.136282224933012
-0.19012640734864217,0.01364686783674074,6.136282224933012,6.188641664657528
0.01364686783674074,0.21540297874605674,6.188641664657528,6.120600873806634
0.21540297874605674,0.4113228852377109,6.120600873806634,5.936521366730108
0.4113228852377109,0.6043832568703227,5.936521366730108,5.630200355565769
0.6043832568703227,0.6043832568703227,5.630200355565769,5.630200355565769
0.6043832568703227,0.90311632204146,5.630200355565769,4.967083080979236
0.90311632204146,1.1779277632709482,4.967083080979236,4.221784900839662
1.1779277632709482,1.418639923727226,4.221784900839662,3.4343021183988824
1.418639923727226,1.61524643226862,3.4343021183988824,2.608648727957682
1.61524643226862,1.759692801132955,2.608648727957682,1.750586571323387
1.759692801132955,1.8476103994355366,1.750586571323387,0.8625892039136449
1.8476103994355366,1.8754934342207648,0.8625892039136449,-0.03461179617913501
1.8754934342207648,1.8419390614206286,-0.03461179617913501,-0.945385955968062
1.8419390614206286,1.7467764213523633,-0.945385955968062,-1.844058155814352
1.7467764213523633,1.5946755007305713,-1.844058155814352,-2.707284469156619
1.5946755007305713,1.392571931056664,-2.707284469156619,-3.5283062436141126
1.392571931056664,1.1474216748593236,-3.5283062436141126,-4.310681580238164
1.1474216748593236,0.8695205400978017,-4.310681580238164,-5.050511737188782
0.8695205400978017,0.690165214725476,-5.050511737188782,-5.475232555303339
0.690165214725476,0.49891586045808545,-5.475232555303339,-5.83768911954168
0.49891586045808545,0.29943891598866745,-5.83768911954168,-6.078556802708931
0.29943891598866745,0.09585737872814803,-6.078556802708931,-6.196565806860376
0.09585737872814803,-0.10780168665765366,-6.196565806860376,-6.192731262735722
-0.10780168665765366,-0.307634189153168,-6.192731262735722,-6.070272417252097
-0.307634189153168,-0.5055436454052522,-6.070272417252097,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.5055436454052522,-5.825788675622451,-5.825788675622451
-0.5055436454052522,-0.7383289489585847,-5.825788675622451,-5.377075637761041
-2.9128943378112253,-2.8158937236216737,6.692434924888605,5.9886670385670975
-2.8158937236216737,-2.71500276030784,5.9886670385670975,5.354617643993556
-2.71500276030784,-2.6087730571489534,5.354617643993556,4.811583615183576
-2.6087730571489534,-2.494106277039856,4.811583615183576,4.391449707571873
-2.494106277039856,-2.494106277039856,4.391449707571873,4.391449707571873
-2.494106277039856,-2.3957974899386953,4.391449707571873,4.183272392130924
-2.3957974899386953,-2.3957974899386953,4.183272392130924,4.183272392130924
-2.3957974899386953,-2.302505417013292,4.183272392130924,4.121120945032544
-2.302505417013292,-2.302505417013292,4.121120945032544,4.121120945032544
-2.302505417013292,-2.214645729677758,4.121120945032544,4.179592958085781
-2.214645729677758,-2.214645729677758,4.179592958085781,4.179592958085781
-2.214645729677758,-2.1314521076588564,4.179592958085781,4.330299868922953
-2.1314521076588564,-2.027132471531769,4.330299868922953,4.589133049246662
-2.027132471531769,-1.8797785369797166,4.589133049246662,4.954634823684852
-1.8797785369797166,-1.571149275663882,4.954634823684852,5.634593216381639
0.597464133988125,0.420452331081437,-4.673288814387695,-5.008833752248958
0.420452331081437,0.23545531696351496,-5.008833752248958,-5.222544616487215
0.23545531696351496,0.046789215389735794,-5.222544616487215,-5.3134250168534205
0.046789215389735794,-0.14135351777796146,-5.3134250168534205,-5.282777269079836
-0.14135351777796146,-0.32492603562324796,-5.282777269079836,-5.134109485428136
-0.32492603562324796,-0.5055436454052522,-5.134109485428136,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.5055436454052522,-4.862848398660061,-4.862848398660061
-0.5055436454052522,-0.7022854532010632,-4.862848398660061,-4.40407350015186
-0.7022854532010632,-0.8600297788088689,-4.40407350015186,-3.927288399986681
-0.8600297788088689,-1.0846266726892173,-3.927288399986681,-3.124452891014835
2.6162250507160536,2.526147661378973,-4.800375559652472,-4.443607679476669
2.526147661378973,2.4422549954139914,-4.443607679476669,-4.216203823174931
2.4422549954139914,2.364755788843306,-4.216203823174931,-4.100558257944721
2.364755788843306,2.2925881825452095,-4.100558257944721,-4.074896879272112
2.2925881825452095,2.227594485109176,-4.074896879272112,-4.117859318423644
2.227594485109176,2.1477085225367762,-4.117859318423644,-4.249923338082738
2.1477085225367762,2.0526625200973037,-4.249923338082738,-4.478459663582315
2.0526625200973037,2.0526625200973037,-4.478459663582315,-4.478459663582315
2.0526625200973037,1.9018070470007196,-4.478459663582315,-4.862848398660061
1.9018070470007196,1.9018070470007196,-4.862848398660061,-4.862848398660061
1.9018070470007196,1.5964653587715025,-4.862848398660061,-5.548989990867247
1.5964653587715025,1.2703298298775971,-5.548989990867247,-6.198021500635765
3.8276876009254988,3.8114185255026936,-4.862848398660061,-3.9336955208324635
3.8114185255026936,3.797608037957877,-3.9336955208324635,-3.004096143592216
3.797608037957877,3.7869016126722936,-3.004096143592216,-2.0740664572235836
3.7869016126722936,3.779800803959027,-2.0740664572235836,-1.1436259606898869
3.779800803959027,3.7767318029533374,-1.1436259606898869,-0.21300449738683547
3.7767318029533374,3.7778847243812486,-0.21300449738683547,0.7176164839097474
3.7778847243812486,3.783193575153465,0.7176164839097474,1.6481691535494996
3.783193575153465,3.792324005024513,1.6481691535494996,2.5784125561529674
3.792324005024513,3.804781384091143,2.5784125561529674,3.5082015198060326
3.804781384091143,3.8200173383185376,3.5082015198060326,4.437562153080233
3.8200173383185376,3.837328993648592,4.437562153080233,5.366460904846271
-0.895144320332971,-0.6793373807307788,6.985127670733583,7.353415440004092
-0.6793373807307788,-0.45556640364360046,7.353415440004092,7.658308520123711
-0.45556640364360046,-0.22662857973129658,7.658308520123711,7.839822452375575
-0.22662857973129658,0.0033677972062129413,7.839822452375575,7.898435159361071
0.0033677972062129413,0.23041561889878448,7.898435159361071,7.83737470129735
0.23041561889878448,0.4573966315571356,7.83737470129735,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
0.4573966315571356,0.4573966315571356,7.6553752018509975,7.6553752018509975
-2.5195582088272985,-2.4314241993300305,3.128271209539994,2.8406738170390504
-2.4314241993300305,-2.4314241993300305,2.8406738170390504,2.8406738170390504
-2.4314241993300305,-2.354016386055414,2.8406738170390504,2.720488004251452
-2.354016386055414,-2.354016386055414,2.720488004251452,2.720488004251452
-2.354016386055414,-2.279467375460822,2.720488004251452,2.729011400776967
-2.279467375460822,-2.279467375460822,2.729011400776967,2.729011400776967
-2.279467375460822,-2.2071890001864034,2.729011400776967,2.8470435749920533
-2.2071890001864034,-2.2071890001864034,2.8470435749920533,2.8470435749920533
-2.2071890001864034,-2.1369786718712573,2.8470435749920533,3.0495000101134018
-2.1369786718712573,-2.046673406524575,3.0495000101134018,3.3764323619927694
-2.046673406524575,-1.9324228998863502,3.3764323619927694,3.7763773649204744
-1.9324228998863502,-1.6738076265302873,3.7763773649204744,4.539869368558197
-2.4935479446295723,-2.4314241993300305,2.1248551045807833,1.8777335400766617
-2.4314241993300305,-2.3692009400444634,1.8777335400766617,1.7425276495536277
-2.3692009400444634,-2.302604393000518,1.7425276495536277,1.740792609480982
-2.302604393000518,-2.2313492173742953,1.740792609480982,1.8924458322248352
-2.2313492173742953,-2.2313492173742953,1.8924458322248352,1.8924458322248352
-2.5030596808160896,-2.46444462818939,1.3914427680769546,1.1249075798536872
-2.46444462818939,-2.4314241993300305,1.1249075798536872,0.9147932631142712
-2.4314241993300305,-2.4031034160965787,0.9147932631142712,0.7582266753303717
-2.4031034160965787,-2.378217432966588,0.7582266753303717,0.6510452532849662
-2.378217432966588,-2.355401728020474,0.6510452532849662,0.591361317223809
-2.355401728020474,-2.333055051763944,0.591361317223809,0.5797546262638136
-2.333055051763944,-2.309202215303429,0.5797546262638136,0.6207863622008123
-2.309202215303429,-2.281175768126305,0.6207863622008123,0.7255485915917035
-2.281175768126305,-2.2448879933334913,0.7255485915917035,0.916940742541108
-2.2448879933334913,-2.192935181413926,0.916940742541108,1.2431201306797384
-2.192935181413926,-2.192935181413926,1.2431201306797384,1.2431201306797384
-2.440546797088036,-2.432914347622738,0.32587792901433943,0.13492396017593222
-2.432914347622738,-2.4314241993300305,0.13492396017593222,-0.048147013848115705
-2.4314241993300305,-2.43613945725455,-0.048147013848115705,-0.2340311915911748
-2.43613945725455,-2.447087121237276,-0.2340311915911748,-0.43327089584454015
-2.447087121237276,-2.4645452739471736,-0.43327089584454015,-0.6559690839276211
-2.4645452739471736,-2.4888786540205903,-0.6559690839276211,-0.9116087299929809
-2.4888786540205903,-2.5204609388310764,-0.9116087299929809,-1.2086602943711426
-2.5204609388310764,-2.5594958624689204,-1.2086602943711426,-1.5554042501182508
-2.5594958624689204,-2.605849282019116,-1.5554042501182508,-1.9602363291344087
-2.605849282019116,-2.6592532053154105,-1.9602363291344087,-2.4271658715823783
-2.132631758256858,-2.2036261408841673,-3.1476323398636232,-2.9456004884826736
-2.2036261408841673,-2.2036261408841673,-2.9456004884826736,-2.9456004884826736
-2.2036261408841673,-2.2769309769938193,-2.9456004884826736,-2.827123423988139
-2.2769309769938193,-2.2769309769938193,-2.827123423988139,-2.827123423988139
-2.2769309769938193,-2.352711631395988,-2.827123423988139,-2.81767274298878
-2.352711631395988,-2.352711631395988,-2.81767274298878,-2.81767274298878
-2.352711631395988,-2.4314241993300305,-2.81767274298878,-2.9369678447352836
-2.4314241993300305,-2.4314241993300305,-2.9369678447352836,-2.9369678447352836
-2.4314241993300305,-2.5220191394039597,-2.9369678447352836,-3.2283387110105313
-0.33642237834276223,-0.4881781469117952,-3.6425563758229735,-3.317228245076688
-0.4881781469117952,-0.6266284622367788,-3.317228245076688,-2.865600327357644
-0.6266284622367788,-0.6266284622367788,-2.865600327357644,-2.865600327357644
-0.6266284622367788,-0.7908814962920472,-2.865600327357644,-2.054768078702047
-0.7908814962920472,-0.9010840533656479,-2.054768078702047,-1.1942488035142258
-0.9010840533656479,-0.9531137120755542,-1.1942488035142258,-0.31530599064012677
-0.9531137120755542,-0.9444461059449862,-0.31530599064012677,0.5657169291730337
-0.9444461059449862,-0.8717961775673508,0.5657169291730337,1.4728395295302423
-0.8717961775673508,-0.758805790184554,1.4728395295302423,2.2430465693558865
-0.758805790184554,-0.6468722826785367,2.2430465693558865,2.7825865931196567
-0.6468722826785367,-0.5157566369406856,2.7825865931196567,3.2390384557962477
-0.5157566369406856,-0.3702864885924715,3.2390384557962477,3.5797990193190437
-0.3702864885924715,-0.2148050440936098,3.5797990193190437,3.801826850746174
-0.2148050440936098,-0.05341100519708508,3.801826850746174,3.9027995448426047
-0.05341100519708508,0.10993110287351104,3.9027995448426047,3.880900178173544
0.10993110287351104,0.2712944702542588,3.880900178173544,3.7345215844186903
0.2712944702542588,0.42675863019399607,3.7345215844186903,3.461604241238817
0.42675863019399607,0.5756277226688749,3.461604241238817,3.046721116386358
0.5756277226688749,0.705993158117356,3.046721116386358,2.5052084231989973
0.705993158117356,0.705993158117356,2.5052084231989973,2.5052084231989973
0.705993158117356,0.8457739613918731,2.5052084231989973,1.6554547640279047
0.8457739613918731,0.9293873361831047,1.6554547640279047,0.7836798784242056
0.9293873361831047,0.9530949728359603,0.7836798784242056,-0.09431610138236124
0.9530949728359603,0.9143971967210378,-0.09431610138236124,-0.9975093598309428
0.9143971967210378,0.81240882790659,-0.9975093598309428,-1.8931608396266668
0.81240882790659,0.7071500382352793,-1.8931608396266668,-2.4987612707972033
0.7071500382352793,0.5856047104863285,-2.4987612707972033,-3.0070683538900607
0.5856047104863285,0.44725647366726484,-3.0070683538900607,-3.4086364523917663
0.44725647366726484,0.2966555895319791,-3.4086364523917663,-3.6929695202713493
0.2966555895319791,0.13801830451934194,-3.6929695202713493,-3.8573880949661845
0.13801830451934194,-0.024073506924057853,-3.8573880949661845,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.024073506924057853,-3.8999081216976705,-3.8999081216976705
-0.024073506924057853,-0.18533893032988757,-3.8999081216976705,-3.8214041911733094
0.9388667700383309,1.2756388990956573,6.692434924888605,6.059276076271708
1.2756388990956573,1.5967365987569444,6.059276076271708,5.400856546948539
1.5967365987569444,1.8957154107437706,5.400856546948539,4.702475623929605
1.8957154107437706,1.8957154107437706,4.702475623929605,4.702475623929605
1.8957154107437706,2.0500648189686146,4.702475623929605,4.289097384249807
2.0500648189686146,2.0500648189686146,4.289097384249807,4.289097384249807
2.0500648189686146,2.1430548433675956,4.289097384249807,4.0492083067100495
2.1430548433675956,2.2223755327461436,4.0492083067100495,3.9028745740845423
2.2223755327461436,2.285080426367994,3.9028745740845423,3.8506195410000466
2.285080426367994,2.3551040639153484,3.8506195410000466,3.8643141309311346
2.3551040639153484,2.430120309789835,3.8643141309311346,3.9659609842407626
2.430120309789835,2.511536640598237,3.9659609842407626,4.175598496000262
2.511536640598237,2.6002180259254413,4.175598496000262,4.515019766701613
-0.6093538520413082,-0.39982673665154955,6.471663566047901,6.759729219862006
-0.39982673665154955,-0.18501114753810022,6.759729219862006,6.925095794241301
-0.18501114753810022,0.031145697762158697,6.925095794241301,6.968025763337057
0.031145697762158697,0.24476693874683964,6.968025763337057,6.8910371327025
0.24476693874683964,0.4573966315571356,6.8910371327025,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.4573966315571356,6.692434924888605,6.692434924888605
0.4573966315571356,0.6612729866711167,6.692434924888605,6.3778507201532655
0.6612729866711167,0.8592430929942214,6.3778507201532655,5.988713850437691
0.8592430929942214,1.1714982620366179,5.988713850437691,5.310430391321024
1.1714982620366179,1.4623101143703936,5.310430391321024,4.595003172583091
1.4623101143703936,1.7228584589911602,4.595003172583091,3.8327593741606236
1.7228584589911602,1.9424855313220402,3.8327593741606236,3.0272699097644757
1.9424855313220402,1.9424855313220402,3.0272699097644757,3.0272699097644757
1.9424855313220402,2.070186241400009,3.0272699097644757,2.4251006214382578
2.070186241400009,2.070186241400009,2.4251006214382578,2.4251006214382578
0.1671650337016226,0.027212825475496416,-2.8337776145024502,-2.9185355840107317
0.027212825475496416,-0.11499775294115899,-2.9185355840107317,-2.878979943386465
-0.11499775294115899,-0.25514962571008937,-2.878979943386465,-2.7106081207134274
-0.25514962571008937,-0.3884448882958482,-2.7106081207134274,-2.406879297759904
-0.3884448882958482,-0.5055436454052522,-2.406879297759904,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.5055436454052522,-1.974027567772895,-1.974027567772895
-0.5055436454052522,-0.596861755644877,-1.974027567772895,-1.443553636190062
-0.596861755644877,-0.6587913883738015,-1.443553636190062,-0.827612778388259
-0.6587913883738015,-0.6869785849504888,-0.827612778388259,-0.0973133586621433
-0.6869785849504888,-0.6653290823111213,-0.0973133586621433,0.7434432066762238
-0.6653290823111213,-0.5848574714460488,0.7434432066762238,1.5447080734369951
-0.5848574714460488,-0.4647681552733989,1.5447080734369951,2.1621075860377985
-0.1798810169299161,-0.06678263895839098,1.8430338766542214,1.9740582139189886
-0.06678263895839098,0.05177538596995035,1.9740582139189886,1.9811886786893282
0.05177538596995035,0.17136537394418738,1.9811886786893282,1.854322663577097
0.17136537394418738,0.28992991194655104,1.854322663577097,1.5632067618567511
0.28992991194655104,0.3875790858053838,1.5632067618567511,1.1135946279821045
0.3875790858053838,0.4486648375311386,1.1135946279821045,0.5555852368041361
0.4486648375311386,0.466631374277247,0.5555852368041361,-0.05442778623712563
0.466631374277247,0.44121472114570537,-0.05442778623712563,-0.6418863075773036
0.44121472114570537,0.38333184464541237,-0.6418863075773036,-1.1264046495499507
0.38333184464541237,0.30169113315476004,-1.1264046495499507,-1.5081868061601877
0.30169113315476004,0.20242356504552728,-1.5081868061601877,-1.7817333202845536
0.20242356504552728,0.09167300570047576,-1.7817333202845536,-1.938847959310415
0.09167300570047576,-0.024073506924057853,-1.938847959310415,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.024073506924057853,-1.974027567772895,-1.974027567772895
-0.024073506924057853,-0.13831035464346808,-1.974027567772895,-1.8882250376592289
-0.13831035464346808,-0.2449570920172821,-1.8882250376592289,-1.6825297937443633
1.4711742108105108,1.5501284122100971,1.6072207121492106,0.7214660357591551
1.5501284122100971,1.568848723132561,0.7214660357591551,-0.16895451977271492
1.568848723132561,1.5255030959886788,-0.16895451977271492,-1.0794050260483914
1.5255030959886788,1.4203369085195252,-1.0794050260483914,-1.974027567772895
2.4612199455813073,2.4206580008396674,-1.339473387320508,-1.1408352890010978
2.4206580008396674,2.3832771854819157,-1.1408352890010978,-1.0110872908105044
2.3832771854819157,2.3470534271868235,-1.0110872908105044,-0.9549744056341556
2.3470534271868235,2.3090742611031025,-0.9549744056341556,-0.9800748111133668
2.3090742611031025,2.265016388691315,-0.9800748111133668,-1.1062571494774645
2.265016388691315,2.20729667248248,-1.1062571494774645,-1.37770811942055
2.20729667248248,2.20729667248248,-1.37770811942055,-1.37770811942055
2.420214640350265,2.404792372895546,-0.5246070837276307,-0.37598865159466754
2.404792372895546,2.393806528449833,-0.37598865159466754,-0.2517978727781145
2.393806528449833,2.3867540812389,-0.2517978727781145,-0.14483121025560663
2.3867540812389,2.3832771854819157,-0.14483121025560663,-0.048147013848115705
2.3832771854819157,2.3832550758125794,-0.048147013848115705,0.045041178828396866
2.3832550758125794,2.386618765529585,0.045041178828396866,0.14156929751574054
2.386618765529585,2.3935512039879114,0.14156929751574054,0.24815743499929255
2.3935512039879114,2.4044049515115304,0.24815743499929255,0.3717420365710158
2.4044049515115304,2.4196787776720186,0.3717420365710158,0.5195213966097096
2.4196787776720186,2.439978021296593,0.5195213966097096,0.6988694037899315
2.439978021296593,2.465956903147431,0.6988694037899315,0.9170922345587247
2.465956903147431,2.498245538087337,0.9170922345587247,1.1810414248812258
2.498245538087337,2.5373182070366376,1.1810414248812258,1.4973805822527968
2.5373182070366376,2.583250253902298,1.4973805822527968,1.8739244479644483
2.1613184605191123,2.233200120428604,3.0499234900978394,2.878371984912336
2.233200120428604,2.233200120428604,2.878371984912336,2.878371984912336
2.233200120428604,2.307365089840083,2.878371984912336,2.801106158751466
2.307365089840083,2.307365089840083,2.801106158751466,2.801106158751466
2.307365089840083,2.3832771854819157,2.801106158751466,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.3832771854819157,2.8406738170390504,2.8406738170390504
2.3832771854819157,2.463129269056317,2.8406738170390504,3.0144607121566995
2.463129269056317,2.5382521351816365,3.0144607121566995,3.2890936815998018
-1.1643442391955316,-0.9750567095172569,2.4630627877093882,3.2957568206893253
-0.9750567095172569,-0.7835315609558862,3.2957568206893253,3.9608819045505435
-0.7835315609558862,-0.6264165132645081,3.9608819045505435,4.408588088256785
-0.6264165132645081,-0.45523310190105093,4.408588088256785,4.7722585485718625
-0.45523310190105093,-0.27487952926527104,4.7722585485718625,5.014749782097713
-0.27487952926527104,-0.08973897757403115,5.014749782097713,5.1344513168505905
-0.08973897757403115,0.09591978083870512,5.1344513168505905,5.132081130543355
0.09591978083870512,0.27797186080672187,5.132081130543355,5.010583567757944
0.27797186080672187,0.4573966315571356,5.010583567757944,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.4573966315571356,4.766554370963831,4.766554370963831
0.4573966315571356,0.6348800247938371,4.766554370963831,4.384614145377899
0.17735111598432773,0.11928711311732876,-0.6866114012774496,-0.8833351228771065
0.11928711311732876,0.04992209012673854,-0.8833351228771065,-0.994997500919462
0.04992209012673854,-0.024073506924057853,-0.994997500919462,-1.0110872908105044
-0.024073506924057853,-0.09581059738142805,-1.0110872908105044,-0.9323198037776486
-0.09581059738142805,-0.15850604386059253,-0.9323198037776486,-0.7638599683401051
-0.15850604386059253,-0.20612009026618505,-0.7638599683401051,-0.5216855185606484
-0.20612009026618505,-0.23404776905577052,-0.5216855185606484,-0.22888723993048643
-0.23404776905577052,-0.23956421588980703,-0.22888723993048643,0.08653249874812907
-0.23956421588980703,-0.22209044132641065,0.08653249874812907,0.3943376556232643
-0.22209044132641065,-0.1832536457557019,0.3943376556232643,0.6649567902883877
-0.1832536457557019,-0.12673583419431012,0.6649567902883877,0.8723239022985911
-0.12673583419431012,-0.05792480074318629,0.8723239022985911,0.9963889370802903
-0.05792480074318629,0.016599440555588707,0.9963889370802903,1.0250561798364632
0.016599440555588707,0.089693828917631,1.0250561798364632,0.9553631588062377
0.089693828917631,0.1543368768024136,0.9553631588062377,0.7937851913291691
0.1543368768024136,0.20430312318514243,0.7937851913291691,0.5556344070128905


==> tikz_img/data/pendulum/segments_learned_polynomial_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> tikz_img/data/pendulum/segments_learned_vf.csv <==
x1,x2,y1,y2
-6.2813178237922696,-6.27890527487137,7.640791925049925,6.798837988820175
-6.27890527487137,-6.276901790412365,6.798837988820175,5.956879732059139
-6.276901790412365,-6.275253539037303,5.956879732059139,5.11491837346707
-6.275253539037303,-6.273921009483682,5.11491837346707,4.272954765928869
-6.273921009483682,-6.2728740589828345,4.272954765928869,3.4309895351997017
-6.2728740589828345,-6.272088657507779,3.4309895351997017,2.5890231584538217
-6.272088657507779,-6.27154464335387,2.5890231584538217,1.7470560136740136
-6.27154464335387,-6.271224159326116,1.7470560136740136,0.9050884054126325
-6.271224159326116,-6.2711105448822835,0.9050884054126325,0.06312057944554184
-6.2711105448822835,-6.271187579332052,0.06312057944554184,-0.7788472668292865
-6.271187579332052,-6.271439000983925,-0.7788472668292865,-1.6208149802398406
-6.271439000983925,-6.271848263320313,-1.6208149802398406,-2.462782449167129
-6.271848263320313,-6.2723984717292405,-2.462782449167129,-3.3047495996707905
-6.2723984717292405,-6.27307249148807,-3.3047495996707905,-4.146716392488267
-6.27307249148807,-6.273853175131151,-4.146716392488267,-4.988682818901474
-6.273853175131151,-6.274723611586528,-4.988682818901474,-5.830648895059114
-6.274723611586528,-6.275667449213618,-5.830648895059114,-6.672614656232802
-6.275667449213618,-6.276669211926255,-6.672614656232802,-7.51458015077248
-6.276669211926255,-6.277714499032723,-7.51458015077248,-8.356545434439322
-6.277714499032723,-6.278790200369756,-8.356545434439322,-9.19851056538219
-6.278790200369756,-6.279884645569233,-9.19851056538219,-10.040475600031835
-6.279884645569233,-6.280987596931946,-10.040475600031835,-10.882440590472948
-6.280987596931946,-6.2820902703711825,-10.882440590472948,-11.72440558246464
-6.2820902703711825,-6.283185307179586,-11.72440558246464,-12.566370614359172
-5.882716071288494,-5.870942311947383,11.849816848463924,11.00818894750067
-5.870942311947383,-5.862342133049672,11.00818894750067,10.166400296463987
-5.862342133049672,-5.855665467457808,10.166400296463987,9.324539826049712
-5.855665467457808,-5.85030565175429,9.324539826049712,8.482640977492476
-5.85030565175429,-5.845923836079709,8.482640977492476,7.640719162589541
-5.845923836079709,-5.8423123823800625,7.640719162589541,6.798782554967342
-5.8423123823800625,-5.839335870475129,6.798782554967342,5.956835926255572
-5.839335870475129,-5.836901561017635,5.956835926255572,5.114882277207929
-5.836901561017635,-5.834942846541878,5.114882277207929,4.272923632687338
-5.834942846541878,-5.833409931417695,4.272923632687338,3.430961435045486
-5.833409931417695,-5.8322638454212035,3.430961435045486,2.5889967579879762
-5.8322638454212035,-5.831472400306947,2.5889967579879762,1.747030435417285
-5.831472400306947,-5.831007445882562,1.747030435417285,0.9050631282340404
-5.831007445882562,-5.830842968988958,0.9050631282340404,0.06309536191753828
-5.830842968988958,-5.830953820830304,0.06309536191753828,-0.7788724478271831
-5.830953820830304,-5.831314928120983,-0.7788724478271831,-1.6208399840990193
-5.831314928120983,-5.831900908461381,-1.6208399840990193,-2.4628070215063556
-5.831900908461381,-5.832685988143315,-2.4628070215063556,-3.3047734165516047
-5.832685988143315,-5.8336441955988585,-3.3047734165516047,-4.14673909972255
-5.8336441955988585,-5.834749738765922,-4.14673909972255,-4.988704065176764
-5.834749738765922,-5.835977406639807,-4.988704065176764,-5.830668357429978
-5.835977406639807,-5.837303068942315,-5.830668357429978,-6.672632058094781
-5.837303068942315,-5.838704146698836,-6.672632058094781,-7.514595272447142
-5.838704146698836,-5.840159888879412,-7.514595272447142,-8.356558117379858
-5.840159888879412,-5.841651646594411,-8.356558117379858,-9.198520711074538
-5.841651646594411,-5.843163038762458,-9.198520711074538,-10.040483164974694
-5.843163038762458,-5.844679925260748,-10.040483164974694,-10.882445579167783
-5.844679925260748,-5.84619039995261,-10.882445579167783,-11.724408039148758
-5.84619039995261,-5.847684679407653,-11.724408039148758,-12.566370614359172
-5.474794433595689,-5.452572915648871,11.848020956108595,11.00729011011888
-5.452572915648871,-5.437708477345023,11.00729011011888,10.165862282213816
-5.437708477345023,-5.426689047488707,10.165862282213816,9.324188366455097
-5.426689047488707,-5.418086365020479,9.324188366455097,8.482398862199545
-5.418086365020479,-5.411181376013435,8.482398862199545,7.640545609628155
-5.411181376013435,-5.405562543056595,7.640545609628155,6.798653540077488
-5.405562543056595,-5.400974040729609,6.798653540077488,5.956736213995821
-5.400974040729609,-5.397247177858963,5.956736213995821,5.114801710321306
-5.397247177858963,-5.394264755821528,5.114801710321306,4.2728552537262985
-5.394264755821528,-5.391941077915875,4.2728552537262985,3.4309004386084556
-5.391941077915875,-5.3902103834156385,3.4309004386084556,2.588939867638814
-5.3902103834156385,-5.389019299662145,2.588939867638814,1.7469755181788091
-5.389019299662145,-5.388321770374013,1.7469755181788091,0.9050089291646515
-5.388321770374013,-5.388075631744669,0.9050089291646515,0.06304130436799937
-5.388075631744669,-5.388240375767169,0.06304130436799937,-0.7789264199299613
-5.388240375767169,-5.388775807565821,-0.7789264199299613,-1.6208935445276254
-5.388775807565821,-5.3896414280656115,-1.6208935445276254,-2.46285958657894
-5.3896414280656115,-5.390796347550393,-2.46285958657894,-3.3048242540338233
-5.390796347550393,-5.392199660722216,-3.3048242540338233,-4.146787423472345
-5.392199660722216,-5.393811111581483,-4.146787423472345,-4.988749112476917
-5.393811111581483,-5.395591773279943,-4.988749112476917,-5.830709446037163
-5.395591773279943,-5.397504850053748,-5.830709446037163,-6.672668623777971
-5.397504850053748,-5.399516379447538,-6.672668623777971,-7.514626888157741
-5.399516379447538,-5.401595563132585,-7.514626888157741,-8.356584497328184
-5.401595563132585,-5.403715205618811,-8.356584497328184,-9.198541703274122
-5.403715205618811,-5.4058519465535895,-9.198541703274122,-10.04049873597695
-5.4058519465535895,-5.407986007865852,-10.04049873597695,-10.882455795127816
-5.407986007865852,-5.410101069658438,-10.882455795127816,-11.724413045192621
-5.410101069658438,-5.41218405163572,-11.724413045192621,-12.566370614359172
-5.1908960061541345,-5.15409787181033,12.566370614359105,12.29694954438163
-5.15409787181033,-5.102449557185091,12.29694954438163,11.839400268937329
-5.102449557185091,-5.102449557185091,11.839400268937329,11.839400268937329
-5.102449557185091,-5.052061548761793,11.839400268937329,11.004199068410973
-5.052061548761793,-5.02372742532915,11.004199068410973,10.164230837175761
-5.02372742532915,-5.004205861290094,10.164230837175761,9.323191474429294
-5.004205861290094,-4.9895720719678724,9.323191474429294,8.481741943041232
-4.9895720719678724,-4.97811402242496,8.481741943041232,7.640090607839454
-4.97811402242496,-4.968940991767379,7.640090607839454,6.798325181361744
-4.968940991767379,-4.961533992259757,6.798325181361744,5.956489219105876
-4.961533992259757,-4.955566679400142,5.956489219105876,5.114606986494923
-4.955566679400142,-4.950820923167099,5.114606986494923,4.272693393209519
-4.950820923167099,-4.947141856106192,4.272693393209519,3.4307582924899
-4.947141856106192,-4.944413218846179,3.4307582924899,2.5888085980044764
-4.944413218846179,-4.942542472575166,2.5888085980044764,1.746849437328887
-4.942542472575166,-4.941450833571403,1.746849437328887,0.9048847242618319
-4.941450833571403,-4.941066748701855,0.9048847242618319,0.06291746685304567
-4.941066748701855,-4.94132176455917,0.06291746685304567,-0.7790500392837991
-4.94132176455917,-4.942148158076203,-0.7790500392837991,-1.6210161211856828
-4.942148158076203,-4.943477952318417,-1.6210161211856828,-2.462979665799004
-4.943477952318417,-4.945242917654349,-2.462979665799004,-3.304940045595714
-4.945242917654349,-4.947375378989522,-3.304940045595714,-4.14689705065604
-4.947375378989522,-4.949809483482161,-4.14689705065604,-4.988850807330158
-4.949809483482161,-4.952482425364354,-4.988850807330158,-5.830801685066377
-4.952482425364354,-4.955335787874395,-5.830801685066377,-6.672750208209495
-4.955335787874395,-4.958316575301706,-6.672750208209495,-7.514696974751949
-4.958316575301706,-4.961377657965045,-7.514696974751949,-8.35664259185356
-4.961377657965045,-4.964478373651618,-8.35664259185356,-9.19858762752623
-4.964478373651618,-4.967584658476573,-9.19858762752623,-10.040532578771964
-4.967584658476573,-4.970668419268115,-10.040532578771964,-10.882477858655447
-4.970668419268115,-4.973707149220646,-10.882477858655447,-11.724423791170596
-4.973707149220646,-4.976683423863786,-11.724423791170596,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.976683423863786,-4.976683423863786,-12.566370614359172,-12.566370614359172
-4.751482743080972,-4.751482743080972,11.439628195553055,11.439628195553055
-4.751482743080972,-4.6969155179475095,11.439628195553055,10.990093286277546
-4.6969155179475095,-4.6969155179475095,10.990093286277546,10.990093286277546
-4.6969155179475095,-4.634492952751472,10.990093286277546,10.158328773205024
-4.634492952751472,-4.5965585215603975,10.158328773205024,9.319926767701354
-4.5965585215603975,-4.56974471230351,9.319926767701354,8.479710909019225
-4.56974471230351,-4.549438253542569,8.479710909019225,7.638740899625212
-4.549438253542569,-4.533514934245248,7.638740899625212,6.7973847694608835
-4.533514934245248,-4.5208274735679055,6.7973847694608835,5.955804660265603
-4.5208274735679055,-4.510698920940126,5.955804660265603,5.114083832450152
-4.510698920940126,-4.502697883181267,5.114083832450152,4.272270444504496
-4.502697883181267,-4.496527549902044,4.272270444504496,3.430394887542299
-4.496527549902044,-4.491971269685427,3.430394887542299,2.588477782744901
-4.491971269685427,-4.48886014014024,2.588477782744901,1.7465340547731696
-4.48886014014024,-4.48705197595098,1.7465340547731696,0.904574880613632
-4.48705197595098,-4.486418046328042,0.904574880613632,0.06260870022318521
-4.486418046328042,-4.486835041474136,0.06260870022318521,-0.7793581789648876
-4.486835041474136,-4.488180807597602,-0.7793581789648876,-1.621321295883197
-4.488180807597602,-4.490332946209875,-1.621321295883197,-2.4632778275172456
-4.490332946209875,-4.493169365842409,-2.4632778275172456,-3.3052263429222695
-4.493169365842409,-4.496570290251691,-3.3052263429222695,-4.147166565535272
-4.496570290251691,-4.500420954901187,-4.147166565535272,-4.989099099413964
-4.500420954901187,-4.504613994713943,-4.989099099413964,-5.831025135710529
-4.504613994713943,-4.509051781053315,-5.831025135710529,-6.672946187375847
-4.509051781053315,-4.513648116195547,-6.672946187375847,-7.514863863248543
-4.513648116195547,-4.5183282803747264,-7.514863863248543,-8.356779702838889
-4.5183282803747264,-4.5230294894575795,-8.356779702838889,-9.19869506630022
-4.5230294894575795,-4.527701079838623,-9.19869506630022,-10.040611077710317
-4.527701079838623,-4.532302956464009,-10.040611077710317,-10.882528615485404
-4.532302956464009,-4.53680437706323,-10.882528615485404,-11.724448319237558
-4.53680437706323,-4.541182796091852,-11.724448319237558,-12.566370614359172
-4.541182796091852,-4.541182796091852,-12.566370614359172,-12.566370614359172
-4.306653626593168,-4.306653626593168,10.132169192965673,10.132169192965673
-4.306653626593168,-4.2253794749697455,10.132169192965673,9.307189995239614
-4.2253794749697455,-4.17193398862876,9.307189995239614,8.472284143792518
-4.17193398862876,-4.132975614419461,8.472284143792518,7.6340138633390815
-4.132975614419461,-4.10307805453504,7.6340138633390815,6.794209442198138
-4.10307805453504,-4.079567102938185,6.794209442198138,5.953576692717213
-4.079567102938185,-4.060943726978726,5.953576692717213,5.112445501450811
-4.060943726978726,-4.046310220171899,5.112445501450811,4.270995387158592
-4.046310220171899,-4.03506695548162,4.270995387158592,3.4293345373123536
-4.03506695548162,-4.026791335652657,3.4293345373123536,2.587534367763361
-4.026791335652657,-4.021159973736517,2.587534367763361,1.7456456972506107
-4.021159973736517,-4.01790057293839,1.7456456972506107,0.9037061430883835
-4.01790057293839,-4.016763066407465,0.9037061430883835,0.06174374628336743
-4.016763066407465,-4.017503506492132,0.06174374628336743,-0.780220983383682
-4.017503506492132,-4.019877057108475,-0.780220983383682,-1.6221740916467056
-4.019877057108475,-4.0236376067243596,-1.6221740916467056,-2.46410738839851
-4.0236376067243596,-4.028541496924326,-2.46410738839851,-3.30601745137424
-4.028541496924326,-4.034353738120513,-3.30601745137424,-4.147904593607276
-4.034353738120513,-4.040854736949873,-4.147904593607276,-4.989771730656616
-4.040854736949873,-4.047845384338432,-4.989771730656616,-5.831623267579528
-4.047845384338432,-4.055151076075318,-5.831623267579528,-6.67346417177028
-4.055151076075318,-4.0626237925548025,-6.67346417177028,-7.515299272936429
-4.0626237925548025,-4.070141396349921,-7.515299272936429,-8.357132837709212
-4.070141396349921,-4.0776054576771,-8.357132837709212,-9.198968329802701
-4.0776054576771,-4.084939651609833,-9.198968329802701,-10.04080834911079
-4.084939651609833,-4.09208783292439,-10.04080834911079,-10.882654725153877
-4.09208783292439,-4.099010645254525,-10.882654725153877,-11.724508613671954
-4.099010645254525,-4.105682168319919,-11.724508613671954,-12.566370614359172
-4.105682168319919,-4.105682168319919,-12.566370614359172,-12.566370614359172
-3.8318208515115155,-3.752690352593005,8.440118766916875,7.613528675806403
-3.752690352593005,-3.691808296131727,7.613528675806403,6.780580286217248
-3.691808296131727,-3.643666940885478,6.780580286217248,5.94422619708876
-3.643666940885478,-3.605280422961242,5.94422619708876,5.10582292160084
-3.605280422961242,-3.5748941516422863,5.10582292160084,4.266090685817268
-3.5748941516422863,-3.5513950936747953,4.266090685817268,3.425463790012241
-3.5513950936747953,-3.534040675339686,3.425463790012241,2.5842345227811574
-3.534040675339686,-3.522222927877792,2.5842345227811574,1.7426162735800172
-3.522222927877792,-3.5154010860390867,1.7426162735800172,0.9007728895927407
-3.5154010860390867,-3.5130364309667814,0.9007728895927407,0.058828879498634024
-3.5130364309667814,-3.5145615495911406,0.058828879498634024,-0.7831257210215572
-3.5145615495911406,-3.5193796000323085,-0.7831257210215572,-1.6250329913508441
-3.5193796000323085,-3.5268828559153964,-1.6250329913508441,-2.466863488578406
-3.5268828559153964,-3.536479155585095,-2.466863488578406,-3.3086102051321724
-3.536479155585095,-3.547618261026729,-3.3086102051321724,-4.150281735857076
-3.547618261026729,-3.5598121225094936,-4.150281735857076,-4.991895473463248
-3.5598121225094936,-3.5726423022842972,-4.991895473463248,-5.833471855340475
-3.5726423022842972,-3.585761944315914,-5.833471855340475,-6.675030374248236
-3.585761944315914,-3.5989006977457088,-6.675030374248236,-7.516587476358895
-3.5989006977457088,-3.611857752461232,-7.516587476358895,-8.358155840885097
-3.611857752461232,-3.6244877194303933,-8.358155840885097,-9.19974427984953
-3.6244877194303933,-3.63668876680881,-9.19974427984953,-10.041358167678535
-3.63668876680881,-3.648392449296397,-10.041358167678535,-10.883000207543198
-3.648392449296397,-3.6595613416765658,-10.883000207543198,-11.7246711989322
-3.6595613416765658,-3.6701815405479854,-11.7246711989322,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.6701815405479854,-3.6701815405479854,-12.566370614359172,-12.566370614359172
-3.3501353045830147,-3.247900406664773,6.699225143794763,5.88274692919882
-3.247900406664773,-3.158671214623882,5.88274692919882,5.060128802270672
-3.158671214623882,-3.0817024488202716,5.060128802270672,4.232547561220464
-3.0817024488202716,-3.017264452984672,4.232547561220464,3.4006667192994424
-3.017264452984672,-2.966342140954227,3.4006667192994424,2.5650496515213757
-2.966342140954227,-2.929934670053763,2.5650496515213757,1.7263994147151127
-2.929934670053763,-2.908417496746361,1.7263994147151127,0.885677891206452
-2.908417496746361,-2.901031054708139,0.885677891206452,0.04395126809329142
-2.901031054708139,-2.9058437533256427,0.04395126809329142,-0.7978894238407914
-2.9058437533256427,-2.9202081549342473,-0.7978894238407914,-1.6393261320082733
-2.9202081549342473,-2.941347733122092,-1.6393261320082733,-2.480212118085417
-2.941347733122092,-2.966776709147474,-2.480212118085417,-3.3206330786049456
-2.966776709147474,-2.994528115305149,-3.3206330786049456,-4.160764113839628
-2.994528115305149,-3.0231569260709388,-4.160764113839628,-5.00077908330581
-3.0231569260709388,-3.051657626539169,-5.00077908330581,-5.840810859875195
-3.051657626539169,-3.0793835486473595,-5.840810859875195,-6.68094699220705
-3.0793835486473595,-3.105929512981233,-6.68094699220705,-7.521234994894339
-3.105929512981233,-3.131083943168121,-7.521234994894339,-8.361695285878202
-3.131083943168121,-3.1547404484095107,-8.361695285878202,-9.202329691404543
-3.1547404484095107,-3.1768801526717203,-9.202329691404543,-10.043129275731625
-3.1768801526717203,-3.197541800695118,-10.043129275731625,-10.88408027012043
-3.197541800695118,-3.2167813370981633,-10.88408027012043,-11.72516622474732
-3.2167813370981633,-3.2346809127760516,-11.72516622474732,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
-3.2346809127760516,-3.2346809127760516,-12.566370614359172,-12.566370614359172
5.097522606298391,5.097522606298391,-12.470809745559905,-12.470809745559905
5.097522606298391,4.982649253298591,-12.470809745559905,-12.24469952384325
4.982649253298591,4.982649253298591,-12.24469952384325,-12.24469952384325
4.982649253298591,4.8284440326088784,-12.24469952384325,-11.952681512032898
4.8284440326088784,4.690461185294749,-11.952681512032898,-11.66202671598087
4.690461185294749,4.690461185294749,-11.66202671598087,-11.66202671598087
4.690461185294749,4.516358951382845,-11.66202671598087,-11.29056450600375
4.516358951382845,4.360859943488975,-11.29056450600375,-10.914066199707799
4.360859943488975,4.360859943488975,-10.914066199707799,-10.914066199707799
4.360859943488975,4.148310431710886,-10.914066199707799,-10.385619744130441
4.148310431710886,3.969851793836362,-10.385619744130441,-9.853716560542624
3.969851793836362,3.969851793836362,-9.853716560542624,-9.853716560542624
3.969851793836362,3.7559913738856388,-9.853716560542624,-9.132127863768496
3.7559913738856388,3.5706196731616764,-9.132127863768496,-8.377920447072658
3.5706196731616764,3.405226765543736,-8.377920447072658,-7.60451833701065
3.405226765543736,3.2522303722229537,-7.60451833701065,-6.820543280095477
3.2522303722229537,3.105120913019519,-6.820543280095477,-6.031952947026774
3.105120913019519,2.9581622142519386,-6.031952947026774,-5.243411887128009
2.9581622142519386,2.803658507835875,-5.243411887128009,-4.460871364989471
2.803658507835875,2.6778950807739967,-4.460871364989471,-3.9052840579476875
2.6778950807739967,2.5786988957490564,-3.9052840579476875,-3.5476466160097164
2.5786988957490564,2.4940134013770106,-3.5476466160097164,-3.316127587938835
2.4940134013770106,2.4173200306243654,-3.316127587938835,-3.1742902740459087
2.4173200306243654,2.3246178361884997,-3.1742902740459087,-3.0931218556870625
2.3246178361884997,2.2254769802716154,-3.0931218556870625,-3.1134938503442786
2.2254769802716154,2.2254769802716154,-3.1134938503442786,-3.1134938503442786
2.2254769802716154,2.1155084243072704,-3.1134938503442786,-3.246931244168721
2.1155084243072704,2.1155084243072704,-3.246931244168721,-3.246931244168721
2.1155084243072704,1.9914320057289068,-3.246931244168721,-3.4944209301300937
1.9914320057289068,1.9914320057289068,-3.4944209301300937,-3.4944209301300937
1.9914320057289068,1.7294397103418753,-3.4944209301300937,-4.152827526946377
1.7294397103418753,1.4703631927045686,-4.152827526946377,-4.81620768415904
1.4703631927045686,1.2174977270201657,-4.81620768415904,-5.3798392973085765
1.2174977270201657,0.9776487537526863,-5.3798392973085765,-5.812169185580431
0.9776487537526863,0.7421929709870039,-5.812169185580431,-6.134582681024186
0.7421929709870039,0.5047563993947071,-6.134582681024186,-6.358484178358434
0.5047563993947071,0.25709302245314447,-6.358484178358434,-6.486294778468668
0.25709302245314447,-0.013273509528950456,-6.486294778468668,-6.505535864644305
-0.013273509528950456,-0.31543515950893575,-6.505535864644305,-6.382517150016644
-0.31543515950893575,-0.595307492968419,-6.382517150016644,-6.138633246723665
-0.595307492968419,-0.595307492968419,-6.138633246723665,-6.138633246723665
-0.595307492968419,-0.9463015281324569,-6.138633246723665,-5.6781228277414595
-0.9463015281324569,-1.272838162378405,-5.6781228277414595,-5.147229095072206
-1.272838162378405,-1.4825477820850592,-5.147229095072206,-4.803962394170712
-1.4825477820850592,-1.6294939178115762,-4.803962394170712,-4.602330548687975
-1.6294939178115762,-1.7463060281797116,-4.602330548687975,-4.492906186882427
-1.7463060281797116,-1.8644282307004731,-4.492906186882427,-4.457277696539828
-1.8644282307004731,-1.9785524586437244,-4.457277696539828,-4.527183630800925
-1.9785524586437244,-1.9785524586437244,-4.527183630800925,-4.527183630800925
-1.9785524586437244,-2.089795036446141,-4.527183630800925,-4.73050558800486
-2.089795036446141,-2.089795036446141,-4.73050558800486,-4.73050558800486
-2.089795036446141,-2.2026244145465395,-4.73050558800486,-5.111508281523705
-2.2026244145465395,-2.2026244145465395,-5.111508281523705,-5.111508281523705
-2.2026244145465395,-2.34378602709881,-5.111508281523705,-5.902539446550858
-2.34378602709881,-2.443690998481685,-5.902539446550858,-6.71995898862152
-2.443690998481685,-2.5219496962073715,-6.71995898862152,-7.5470413848395355
-2.5219496962073715,-2.5864275168336968,-7.5470413848395355,-8.378966883735838
-2.5864275168336968,-2.641120106921424,-8.378966883735838,-9.213737798486072
-2.641120106921424,-2.6884086121942987,-9.213737798486072,-10.050343103266911
-2.6884086121942987,-2.729833990160811,-10.050343103266911,-10.888203091429963
-2.729833990160811,-2.766484248167876,-10.888203091429963,-11.726957592108608
-2.766484248167876,-2.7991802850041183,-11.726957592108608,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
-2.7991802850041183,-2.7991802850041183,-12.566370614359172,-12.566370614359172
3.03983760119908,2.934127163439566,-6.80445364084747,-6.581171600169817
2.934127163439566,2.834238649529839,-6.581171600169817,-6.439702584375067
2.834238649529839,2.71774243820634,-6.439702584375067,-6.364233714955986
2.71774243820634,2.5976021339000646,-6.364233714955986,-6.389007421175618
2.5976021339000646,2.5976021339000646,-6.389007421175618,-6.389007421175618
2.5976021339000646,2.4647078502014743,-6.389007421175618,-6.524645676866707
2.4647078502014743,2.4647078502014743,-6.524645676866707,-6.524645676866707
2.4647078502014743,2.320434020859164,-6.524645676866707,-6.773098366652516
2.320434020859164,2.320434020859164,-6.773098366652516,-6.773098366652516
2.320434020859164,2.04469668651128,-6.773098366652516,-7.407638719818535
2.04469668651128,1.7853705256560861,-7.407638719818535,-8.070876816470282
1.7853705256560861,1.5205169773200256,-8.070876816470282,-8.701118109993912
1.5205169773200256,1.2841096613014944,-8.701118109993912,-9.176152940725467
1.2841096613014944,1.0585506550198636,-9.176152940725467,-9.533701083225338
1.0585506550198636,0.8321349370679716,-9.533701083225338,-9.793460751842904
0.8321349370679716,0.5909300391389101,-9.793460751842904,-9.962626134338981
0.5909300391389101,0.3187281732124383,-9.962626134338981,-10.028430078666533
0.3187281732124383,0.047019566658657475,-10.028430078666533,-9.974762067897945
0.047019566658657475,0.047019566658657475,-9.974762067897945,-9.974762067897945
0.047019566658657475,-0.2560500938836139,-9.974762067897945,-9.795439638597276
-0.2560500938836139,-0.2560500938836139,-9.795439638597276,-9.795439638597276
-0.2560500938836139,-0.6370265815439877,-9.795439638597276,-9.44072380832002
-0.6370265815439877,-0.9706309865436022,-9.44072380832002,-9.080339551651475
-0.9706309865436022,-1.187562305253306,-9.080339551651475,-8.869811871873132
-1.187562305253306,-1.3542623615530536,-8.869811871873132,-8.756251625380026
-1.3542623615530536,-1.5041968158280792,-8.756251625380026,-8.720483546019157
-1.5041968158280792,-1.6665842889899896,-8.720483546019157,-8.794121639886367
-1.6665842889899896,-1.8021574446188833,-8.794121639886367,-8.98658762775523
-1.8021574446188833,-1.8021574446188833,-8.98658762775523,-8.98658762775523
-1.8021574446188833,-1.9318830949574783,-8.98658762775523,-9.330947703982623
-1.9318830949574783,-1.9318830949574783,-9.330947703982623,-9.330947703982623
-1.9318830949574783,-2.0981365332180006,-9.330947703982623,-10.100696713743568
-2.0981365332180006,-2.210815182423466,-10.100696713743568,-10.911178976620523
-2.210815182423466,-2.2957202396315908,-10.911178976620523,-11.735556720618037
-2.2957202396315908,-2.3636796572321854,-11.735556720618037,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
-2.3636796572321854,-2.3636796572321854,-12.566370614359172,-12.566370614359172
0.10749608635337182,0.10749608635337182,-12.563457531361745,-12.563457531361745
0.10749608635337182,0.02944433112084166,-12.563457531361745,-12.508373266167704
0.02944433112084166,0.02944433112084166,-12.508373266167704,-12.508373266167704
0.02944433112084166,-0.05327715540121236,-12.508373266167704,-12.441430123857701
-0.05327715540121236,-0.05327715540121236,-12.441430123857701,-12.441430123857701
-0.05327715540121236,-0.14212162265809258,-12.441430123857701,-12.360852790191236
-0.14212162265809258,-0.14212162265809258,-12.360852790191236,-12.360852790191236
-0.14212162265809258,-0.5129428516609984,-12.360852790191236,-11.963802962758335
-0.5129428516609984,-0.8141466079575626,-11.963802962758335,-11.621130863806712
-0.8141466079575626,-1.0241829135060092,-11.621130863806712,-11.417792364006681
-1.0241829135060092,-1.1921428510854435,-11.417792364006681,-11.309100558622754
-1.1921428510854435,-1.3462209626690358,-11.309100558622754,-11.280350146894195
-1.3462209626690358,-1.5142026833011624,-11.280350146894195,-11.367456194206843
-1.5142026833011624,-1.6526244962918373,-11.367456194206843,-11.57336274759579
-1.6526244962918373,-1.6526244962918373,-11.57336274759579,-11.57336274759579
-1.6526244962918373,-1.7872440533859821,-11.57336274759579,-11.938804524924375
-1.7872440533859821,-1.7872440533859821,-11.938804524924375,-11.938804524924375
-1.7872440533859821,-1.9281790294602512,-11.938804524924375,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
-1.9281790294602512,-1.9281790294602512,-12.566370614359172,-12.566370614359172
2.9723574226921965,2.8580157192640723,-7.546243643352933,-7.5756940493797345
2.8580157192640723,2.8580157192640723,-7.5756940493797345,-7.5756940493797345
2.8580157192640723,2.7348611294665144,-7.5756940493797345,-7.714245725043217
2.7348611294665144,2.7348611294665144,-7.714245725043217,-7.714245725043217
2.7348611294665144,2.606941021908069,-7.714245725043217,-7.961116658902358
2.606941021908069,2.606941021908069,-7.961116658902358,-7.961116658902358
2.606941021908069,2.3587506578395505,-7.961116658902358,-8.638237680078127
2.3587506578395505,2.1415162671165806,-8.638237680078127,-9.359286473019779
2.1415162671165806,1.9282191165324498,-9.359286473019779,-10.085142290453852
1.9282191165324498,1.7040670946341443,-10.085142290453852,-10.797404634044078
1.7040670946341443,1.488817951375447,-10.797404634044078,-11.39053856957523
1.488817951375447,1.2906411695333944,-11.39053856957523,-11.837311868253538
1.2906411695333944,1.0994139110140564,-11.837311868253538,-12.17038567171744
1.0994139110140564,0.9048996002706371,-12.17038567171744,-12.409993585039187
0.9048996002706371,0.6848247371713496,-12.409993585039187,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
0.6848247371713496,0.6848247371713496,-12.566370614359172,-12.566370614359172
3.5048980642010346,3.398481119764341,-8.738941830021172,-8.536010018033291
3.398481119764341,3.303142541452848,-8.536010018033291,-8.411362926331003
3.303142541452848,3.198577602959082,-8.411362926331003,-8.34903920558678
3.198577602959082,3.0921535468725896,-8.34903920558678,-8.377520806727539
3.0921535468725896,3.0921535468725896,-8.377520806727539,-8.377520806727539
3.0921535468725896,2.9809605649946054,-8.377520806727539,-8.512348884794964
2.9809605649946054,2.9809605649946054,-8.512348884794964,-8.512348884794964
2.9809605649946054,2.868940782194837,-8.512348884794964,-8.753598408864221
2.868940782194837,2.868940782194837,-8.753598408864221,-8.753598408864221
2.868940782194837,2.6486153370290815,-8.753598408864221,-9.466991459948195
2.6486153370290815,2.470974653129595,-9.466991459948195,-10.229890622967782
2.470974653129595,2.3086941366720772,-10.229890622967782,-11.006717369859178
2.3086941366720772,2.151035513943553,-11.006717369859178,-11.787388497123962
2.151035513943553,1.9913266204871487,-11.787388497123962,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
1.9913266204871487,1.9913266204871487,-12.566370614359172,-12.566370614359172
3.4036404797539817,3.4036404797539817,-9.558437143122486,-9.558437143122486
3.4036404797539817,3.3118012343623846,-9.558437143122486,-9.780801694662653
3.3118012343623846,3.3118012343623846,-9.780801694662653,-9.780801694662653
3.3118012343623846,3.214515337851683,-9.780801694662653,-10.14628548702272
3.214515337851683,3.214515337851683,-10.14628548702272,-10.14628548702272
3.214515337851683,3.0690007095633565,-10.14628548702272,-10.934741323344753
3.0690007095633565,2.957284083867311,-10.934741323344753,-11.746209188429688
2.957284083867311,2.862327876031017,-11.746209188429688,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
2.862327876031017,2.862327876031017,-12.566370614359172,-12.566370614359172
3.898469662941677,3.81531492360344,-10.112665725328997,-10.067822322814548
3.81531492360344,3.732697759360523,-10.067822322814548,-10.10421366070355
3.732697759360523,3.732697759360523,-10.10421366070355,-10.10421366070355
3.732697759360523,3.653540327355376,-10.10421366070355,-10.240495917942415
3.653540327355376,3.653540327355376,-10.240495917942415,-10.240495917942415
3.653540327355376,3.5788273260288825,-10.240495917942415,-10.479654223489355
3.5788273260288825,3.5788273260288825,-10.479654223489355,-10.479654223489355
3.5788273260288825,3.4887819249815415,-10.479654223489355,-10.928549286832457
3.4887819249815415,3.4887819249815415,-10.928549286832457,-10.928549286832457
3.4887819249815415,3.379195976390008,-10.928549286832457,-11.740497013686962
3.379195976390008,3.2978285038029505,-11.740497013686962,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
3.2978285038029505,3.2978285038029505,-12.566370614359172,-12.566370614359172
5.475331642662617,5.434320283386452,-12.566370614359172,-11.728874420725147
5.434320283386452,5.412242929294221,-11.728874420725147,-10.888121941511463
5.412242929294221,5.397287889231073,-10.888121941511463,-10.046699403059204
5.397287889231073,5.386143556923528,-10.046699403059204,-9.205031661107178
5.386143556923528,5.377425609650382,-9.205031661107178,-8.363246860812122
5.377425609650382,5.37042325102634,-8.363246860812122,-7.521396874379355
5.37042325102634,5.364726856863429,-7.521396874379355,-6.679506956219315
5.364726856863429,5.360080639605712,-6.679506956219315,-5.83759095455914
5.360080639605712,5.3563150936899095,-5.83759095455914,-4.995657183524944
5.3563150936899095,5.3533119590180025,-4.995657183524944,-4.15371104973528
5.3533119590180025,5.3509847015723775,-4.15371104973528,-3.3117562913450023
5.3509847015723775,5.349266616669345,-3.3117562913450023,-2.469795629145798
5.349266616669345,5.348103159956818,-2.469795629145798,-1.6278311347194183
5.348103159956818,5.347446878457582,-1.6278311347194183,-0.7858644203269893
5.347446878457582,5.347254002600575,-0.7858644203269893,0.05610325410555461
5.347254002600575,5.347482243046969,0.05610325410555461,0.8980709143408934
5.347482243046969,5.348089504215276,0.8980709143408934,1.7400378405935601
5.348089504215276,5.349033336512013,1.7400378405935601,2.582003543931986
5.349033336512013,5.350270932840891,2.582003543931986,3.423967739338581
5.350270932840891,5.351759585893786,3.423967739338581,4.2659303204366985
5.351759585893786,5.353457405557897,4.2659303204366985,5.10789132785084
5.353457405557897,5.3553240612148265,5.10789132785084,5.949850912675341
5.3553240612148265,5.357321614913634,5.949850912675341,6.7918093007070155
5.357321614913634,5.3594152170759894,6.7918093007070155,7.633766758470735
5.3594152170759894,5.361573494511138,7.633766758470735,8.475723564817766
5.361573494511138,5.36376889271005,8.475723564817766,9.3176799881419
5.36376889271005,5.365977788445322,9.3176799881419,10.159636270592419
5.365977788445322,5.368180292452255,10.159636270592419,11.001592620073335
5.368180292452255,5.370360095086461,11.001592620073335,11.843549205833764
5.910832270434552,5.89434279047134,-12.566370614359172,-11.72508213376485
5.89434279047134,5.8833747874556845,-11.72508213376485,-10.883408066158008
5.8833747874556845,5.875251947460967,-10.883408066158008,-10.041599816014077
5.875251947460967,5.868899060355961,-10.041599816014077,-9.199729126264177
5.868899060355961,5.863777733491137,-9.199729126264177,-8.357824267174726
5.863777733491137,5.859581504650151,-8.357824267174726,-7.515898643304365
5.859581504650151,5.856120176836582,-7.515898643304365,-6.673959503396777
5.856120176836582,5.853268440520896,-6.673959503396777,-5.832011141351217
5.853268440520896,5.850939782771389,-5.832011141351217,-4.990056290640774
5.850939782771389,5.849071793151133,-4.990056290640774,-4.1480968151610185
5.849071793151133,5.847617499052658,-4.1480968151610185,-3.306134053945584
5.847617499052658,5.8465398230090475,-3.306134053945584,-2.464169010848636
5.8465398230090475,5.845807855143375,-2.464169010848636,-1.6222024693101176
5.845807855143375,5.845394309959593,-1.6222024693101176,-0.7802350517712835
5.845394309959593,5.845273765914964,-0.7802350517712835,0.06173274678922347
5.845273765914964,5.845421495690141,0.06173274678922347,0.9037005359962045
5.845421495690141,5.845812756226142,0.9037005359962045,1.7456680202819683
5.845812756226142,5.846422463985078,1.7456680202819683,2.5876349919640216
5.846422463985078,5.847225155528452,2.5876349919640216,3.429601322003224
5.847225155528452,5.848195209863134,3.429601322003224,4.271566952050982
5.848195209863134,5.849307238070596,4.271566952050982,5.1135318840833115
5.849307238070596,5.850536487664597,5.1135318840833115,5.955496167360799
5.850536487664597,5.851859334362812,5.955496167360799,6.7974598854595385
5.851859334362812,5.8532537339602,6.7974598854595385,7.639423143291715
5.8532537339602,5.8546994843014595,7.639423143291715,8.481386055635777
5.8546994843014595,5.856178491880485,8.481386055635777,9.323348737393214
5.856178491880485,5.8576749264434,9.323348737393214,10.165311296142225
5.8576749264434,5.859175152150344,10.165311296142225,11.0072738278703
5.859175152150344,5.860667698737696,11.0072738278703,11.84923641405388
-6.283185307179586,-6.276161646653474,11.821664540869104,10.979816206462033
-6.276161646653474,-6.270758041964697,10.979816206462033,10.137918691753853
-6.270758041964697,-6.26643276838365,10.137918691753853,9.295995759519343
-6.26643276838365,-6.262891113664137,9.295995759519343,8.454057970553471
0.741964799855583,0.49551745898385846,-11.623898023347511,-11.717745317629422
0.49551745898385846,0.2493241093994154,-11.717745317629422,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,0.2493241093994154,-11.695369358815306,-11.695369358815306
0.2493241093994154,-0.03759436471632416,-11.695369358815306,-11.548046314801494
-0.03759436471632416,-0.3007802535024906,-11.548046314801494,-11.324486435866255
-0.3007802535024906,-0.6247504297591551,-11.324486435866255,-10.982114813426604
-0.6247504297591551,-0.997963763935978,-10.982114813426604,-10.593802457748652
-0.997963763935978,-0.997963763935978,-10.593802457748652,-10.593802457748652
-0.997963763935978,-1.2174658329323211,-10.593802457748652,-10.431470794456624
-1.2174658329323211,-1.2174658329323211,-10.431470794456624,-10.431470794456624
-1.2174658329323211,-1.3932786034197449,-10.431470794456624,-10.389200740416568
-1.3932786034197449,-1.3932786034197449,-10.389200740416568,-10.389200740416568
-1.3932786034197449,-1.5404237184640088,-10.389200740416568,-10.451609197380499
-1.5404237184640088,-1.6688867210029716,-10.451609197380499,-10.611874137082154
-1.6688867210029716,-1.772900328439893,-10.611874137082154,-10.839341842896733
-1.772900328439893,-1.8704816617150914,-10.839341842896733,-11.157115817053842
5.107001103760172,5.082679816193133,-10.907993990992864,-10.067487811931787
5.082679816193133,5.065486119414164,-10.067487811931787,-9.226238764205226
5.065486119414164,5.052425721885646,-9.226238764205226,-8.38468320728288
5.052425721885646,5.042123315503929,-8.38468320728288,-7.5429710461764286
5.042123315503929,5.033840886942119,-7.5429710461764286,-6.701168183462597
5.033840886942119,5.027139709008827,-6.701168183462597,-5.859308269081162
5.027139709008827,5.02173908022114,-5.859308269081162,-5.01741055000877
5.02173908022114,5.017449028294941,-5.01741055000877,-4.17548704256213
5.017449028294941,5.0141338522383005,-4.17548704256213,-3.3335457860725963
5.0141338522383005,5.0116903548440455,-3.3335457860725963,-2.4915925065080167
5.0116903548440455,5.010035428975176,-2.4915925065080167,-1.64963147725061
5.010035428975176,5.009097641332762,-1.64963147725061,-0.8076659694702677
5.009097641332762,5.008811619188627,-0.8076659694702677,0.034301485229640605
5.008811619188627,5.009114495787067,0.034301485229640605,0.87626895929791
5.009114495787067,5.009943900995292,0.87626895929791,1.7182350566635716
5.009943900995292,5.011237142142658,1.7182350566635716,2.5601988499862287
5.011237142142658,5.012931305796561,2.5601988499862287,3.4021598270567566
5.012931305796561,5.014964041923861,3.4021598270567566,4.244117831845873
5.014964041923861,5.017274632025909,4.244117831845873,5.086072990623137
5.017274632025909,5.0198052272543165,5.086072990623137,5.928025635421626
5.0198052272543165,5.022501945029088,5.928025635421626,6.769976227929931
5.022501945029088,5.025315804872717,6.769976227929931,7.6119252915358295
5.025315804872717,5.028203496457758,7.6119252915358295,8.45387335626619
5.028203496457758,5.031127672697368,8.45387335626619,9.29582091666287
5.031127672697368,5.034056789272599,9.29582091666287,10.137768406871608
5.034056789272599,5.036964840702046,10.137768406871608,10.979716187436875
5.036964840702046,5.039831014890684,10.979716187436875,11.821664540869104
4.738010323391061,4.738010323391061,-10.898336945510684,-10.898336945510684
4.738010323391061,4.686856701946901,-10.898336945510684,-10.063074591549507
4.686856701946901,4.654296881215895,-10.063074591549507,-9.223720604494911
4.654296881215895,4.630802971348629,-9.223720604494911,-8.38309416844448
4.630802971348629,4.612821040704413,-8.38309416844448,-7.541907839906828
4.612821040704413,4.59863731016341,-7.541907839906828,-6.700425121044877
4.59863731016341,4.587303954616013,-6.700425121044877,-5.858766598981554
4.587303954616013,4.5782484908250165,-5.858766598981554,-5.016996181330772
4.5782484908250165,4.57110144637635,-5.016996181330772,-4.175151570944216
4.57110144637635,4.5656069167836915,-4.175151570944216,-3.3332569101050034
4.5656069167836915,4.561574654211299,-3.3332569101050034,-2.4913288412061654
4.561574654211299,4.5588546490518205,-2.4913288412061654,-1.6493794958339372
4.5588546490518205,4.557319379029078,-1.6493794958339372,-0.8074179866220064
4.557319379029078,4.556852570814515,-0.8074179866220064,0.03454875905584487
4.556852570814515,4.557342391649442,0.03454875905584487,0.8765155772824311
4.557342391649442,4.558677877502573,0.8765155772824311,1.7184788398351643
4.558677877502573,4.560747781249148,1.7184788398351643,2.560436256162749
4.560747781249148,4.563441202623196,2.560436256162749,3.402386693564443
4.563441202623196,4.566649431501736,3.402386693564443,4.2443299776678245
4.566649431501736,4.570268174750902,4.2443299776678245,5.086266655531556
4.570268174750902,4.574199889303037,5.086266655531556,5.92819775924028
4.574199889303037,4.578355867677656,5.92819775924028,6.770124585128912
4.578355867677656,4.582657039185525,6.770124585128912,7.612048506582049
4.582657039185525,4.587035118022834,7.612048506582049,8.453970837840895
4.587035118022834,4.591433282145832,8.453970837840895,9.295892743471985
4.591433282145832,4.595805075215143,9.295892743471985,10.137815191639096
4.595805075215143,4.600113557838927,10.137815191639096,10.979738939846214
4.600113557838927,4.60433038711875,10.979738939846214,11.821664540869104
4.2734323351854275,4.227560377673498,-9.214289453088053,-8.377491395591445
4.227560377673498,4.193698419362249,-8.377491395591445,-7.538310383750342
4.193698419362249,4.167535984126205,-7.538310383750342,-6.6979978934892825
4.167535984126205,4.146898857575206,-6.6979978934892825,-5.857058269147425
4.146898857575206,4.130540154811872,-5.857058269147425,-5.015735841948656
4.130540154811872,4.117700660589017,-5.015735841948656,-4.174166482600359
4.117700660589017,4.107870870693823,-4.174166482600359,-3.3324333570705154
4.107870870693823,4.100683108987836,-3.3324333570705154,-2.490592184808291
4.100683108987836,4.095852580207994,-2.490592184808291,-1.6486828593068275
4.095852580207994,4.093137570307704,-1.6486828593068275,-0.8067349464067473
4.093137570307704,4.092315418911522,-0.8067349464067473,0.03522940899186899
4.092315418911522,4.093169056245806,0.03522940899186899,0.877194069443739
4.093169056245806,4.0954811099034,0.877194069443739,1.7191481359179193
4.0954811099034,4.099033451453698,1.7191481359179193,2.5610852297496596
4.099033451453698,4.103610396699002,2.5610852297496596,3.4030027666061713
4.103610396699002,4.109003967994823,3.4030027666061713,4.244901135705426
4.109003967994823,4.115019249860396,4.244901135705426,5.0867827825025955
4.115019249860396,4.121479142924677,5.0867827825025955,5.928651345777613
4.121479142924677,4.128227939561986,5.928651345777613,6.7705109195850035
4.128227939561986,4.135132682067038,6.7705109195850035,7.61236550311461
4.135132682067038,4.142082052037523,7.61236550311461,8.454218632390646
4.142082052037523,4.148986589778341,8.454218632390646,9.296073197487146
4.148986589778341,4.155777758199035,9.296073197487146,10.137931416505264
4.155777758199035,4.162404331215004,10.137931416505264,10.979794862888333
4.162404331215004,4.168829759346817,10.979794862888333,11.821664540869104
3.803909539452782,3.751488373525884,-7.523397626184751,-6.688110295283578
3.751488373525884,3.7101281553938197,-6.688110295283578,-5.850284006320744
3.7101281553938197,3.677271092350729,-5.850284006320744,-5.010926683518872
3.677271092350729,3.6513968162551276,-5.010926683518872,-4.170580623762326
3.6513968162551276,3.6315179451995583,-4.170580623762326,-3.3295730002032933
3.6315179451995583,3.616958880783841,-3.3295730002032933,-2.4881248476667004
3.616958880783841,3.6071874915683146,-2.4881248476667004,-1.6463969420170468
3.6071874915683146,3.601716340660987,-1.6463969420170468,-0.8045104258324756
3.601716340660987,3.6000704097044025,-0.8045104258324756,0.03744324063565507
3.6000704097044025,3.601761299031912,0.03744324063565507,0.8793985528371291
3.601761299031912,3.606284029561328,0.8793985528371291,1.7213137447715408
3.606284029561328,3.613128494351395,1.7213137447715408,2.5631675787184314
3.613128494351395,3.6217980690659175,2.5631675787184314,3.404955162641164
3.6217980690659175,3.631828854598554,3.404955162641164,4.246683098780409
3.631828854598554,3.6428005193711392,4.246683098780409,5.088364485594884
3.6428005193711392,3.6543505425259433,5.088364485594884,5.930014893159186
3.6543505425259433,3.6661837370096553,5.930014893159186,6.771649549236308
3.6661837370096553,3.67806513867839,6.771649549236308,7.6132815650926275
3.67806513867839,3.6898143423534453,7.6132815650926275,8.45492119085701
3.6898143423534453,3.701295895139287,8.45492119085701,9.296575669150375
3.701295895139287,3.712412532030001,9.296575669150375,10.138249611939276
3.712412532030001,3.723102133647716,10.138249611939276,10.979945578462285
3.723102133647716,3.733329131574882,10.979945578462285,11.821664540869104
3.2265380632032663,3.163671254447765,-4.982171640293295,-4.149798554657263
3.163671254447765,3.1128256133643895,-4.149798554657263,-3.3141234473993784
3.1128256133643895,3.07404162098773,-3.3141234473993784,-2.4758481030355224
3.07404162098773,3.0472908713292615,-2.4758481030355224,-1.6356779648736133
3.0472908713292615,3.032179228842379,-1.6356779648736133,-0.7943349108415099
3.032179228842379,3.027692605266246,-0.7943349108415099,0.047524446448235835
3.027692605266246,3.0322983540181863,0.047524446448235835,0.8894013367219813
3.0322983540181863,3.0441456653921186,0.8894013367219813,1.7310111625210318
3.0441456653921186,3.061338839840049,1.7310111625210318,2.5722640241999724
3.061338839840049,3.0821285412883253,2.5722640241999724,3.41319821926262
3.0821285412883253,3.1050570942770026,3.41319821926262,4.253911753045969
3.1050570942770026,3.129010285450912,4.253911753045969,5.094513353080657
3.129010285450912,3.1531470560646593,5.094513353080657,5.9350941945920255
3.1531470560646593,3.176883741779875,5.9350941945920255,6.775719833214946
3.176883741779875,3.199846191947209,6.775719833214946,7.616432187162534
3.199846191947209,3.2217903110639856,7.616432187162534,8.457252913794537
3.2217903110639856,3.2425917099434844,8.457252913794537,9.298190003014252
3.2425917099434844,3.262198811418534,9.298190003014252,10.139242507926642
3.262198811418534,3.2806005894475305,10.139242507926642,10.98040377255166
3.2806005894475305,3.2978285038029505,10.98040377255166,11.821664540869104
-2.9073462522790248,-2.771718316948653,4.688590333358725,3.892014556486405
-2.771718316948653,-2.628609867281117,3.892014556486405,3.100819971116607
-2.628609867281117,-2.5128838109876166,3.100819971116607,2.5353736178675916
-2.5128838109876166,-2.425373269144697,2.5353736178675916,2.1830692520013457
-2.425373269144697,-2.3568184932789156,2.1830692520013457,1.973362350463061
-2.3568184932789156,-2.298294443647415,1.973362350463061,1.853393871274772
-2.298294443647415,-2.2185924303750992,1.853393871274772,1.7869777998451895
-2.2185924303750992,-2.1382428876870367,1.7869777998451895,1.8387558322717048
-2.1382428876870367,-2.1382428876870367,1.8387558322717048,1.8387558322717048
-2.1382428876870367,-2.05577142157963,1.8387558322717048,1.994976539359877
-2.05577142157963,-2.05577142157963,1.994976539359877,1.994976539359877
-2.05577142157963,-1.947761849074885,1.994976539359877,2.294768560370704
-1.947761849074885,-1.947761849074885,2.294768560370704,2.294768560370704
-1.947761849074885,-1.7265587089864232,2.294768560370704,3.010818311949315
-1.7265587089864232,-1.4994941481829,3.010818311949315,3.719458079831295
-1.4994941481829,-1.2618289485008036,3.719458079831295,4.3524757516146515
-1.2618289485008036,-1.0321527114486564,4.3524757516146515,4.84727273783707
-1.0321527114486564,-0.8054062638195028,4.84727273783707,5.225723342964198
-0.8054062638195028,-0.5782786713653385,5.225723342964198,5.500855538455017
-0.5782786713653385,-0.34593011226614045,5.500855538455017,5.679769093643941
-0.34593011226614045,-0.10006726722433257,5.679769093643941,5.759819277708207
-0.10006726722433257,0.1712831871547209,5.759819277708207,5.719979424759721
0.1712831871547209,0.472533282900657,5.719979424759721,5.519669207603233
0.472533282900657,0.7433715795047915,5.519669207603233,5.202030943039841
0.7433715795047915,0.7433715795047915,5.202030943039841,5.202030943039841
0.7433715795047915,1.0664723487424181,5.202030943039841,4.665749632408776
1.0664723487424181,1.3603300097372948,4.665749632408776,4.063549610996006
1.3603300097372948,1.5732431405889837,4.063549610996006,3.608518275962979
1.5732431405889837,1.7115789223362539,3.608518275962979,3.346175053167668
1.7115789223362539,1.814318819112053,3.346175053167668,3.1979441054449893
1.814318819112053,1.907938656611842,3.1979441054449893,3.1223454053435997
1.907938656611842,2.007793030715897,3.1223454053435997,3.133225981439182
2.007793030715897,2.007793030715897,3.133225981439182,3.133225981439182
2.007793030715897,2.1055400050030215,3.133225981439182,3.267675592996765
2.1055400050030215,2.1055400050030215,3.267675592996765,3.267675592996765
2.1055400050030215,2.2004689535378272,3.267675592996765,3.5424717638537224
2.2004689535378272,2.2004689535378272,3.5424717638537224,3.5424717638537224
2.2004689535378272,2.351033859379841,3.5424717638537224,4.325646907802987
2.351033859379841,2.455016064370943,4.325646907802987,5.140995270609558
2.455016064370943,2.5366957110058017,5.140995270609558,5.966727393345796
2.5366957110058017,2.60448391856168,5.966727393345796,6.797599122586671
2.60448391856168,2.6623419290317827,6.797599122586671,7.631514594443104
2.6623419290317827,2.7125841194927833,7.631514594443104,8.467421976709932
2.7125841194927833,2.75675121979269,8.467421976709932,9.304715872060875
2.75675121979269,2.7959242468559573,9.304715872060875,10.143012838228543
2.7959242468559573,2.830904999104229,10.143012838228543,10.982055473734462
2.830904999104229,2.862327876031017,10.982055473734462,11.821664540869104
-2.949305307825139,-2.8460745176826125,6.273006319455224,6.039097569484333
-2.8460745176826125,-2.7479344014313454,6.039097569484333,5.887682667753246
-2.7479344014313454,-2.6349919515714166,5.887682667753246,5.801862551237132
-2.6349919515714166,-2.515829119746872,5.801862551237132,5.813352225882497
-2.515829119746872,-2.515829119746872,5.813352225882497,5.813352225882497
-2.515829119746872,-2.383580382682751,5.813352225882497,5.934893799151364
-2.383580382682751,-2.383580382682751,5.934893799151364,5.934893799151364
-2.383580382682751,-2.24161250613579,5.934893799151364,6.1640593048038035
-2.24161250613579,-2.24161250613579,6.1640593048038035,6.1640593048038035
-2.24161250613579,-1.9567099437514521,6.1640593048038035,6.782105791212594
-1.9567099437514521,-1.6865356359854093,6.782105791212594,7.427771054443898
-1.6865356359854093,-1.4210736724279167,7.427771054443898,8.008366553766308
-1.4210736724279167,-1.179623832869602,8.008366553766308,8.447319831084876
-1.179623832869602,-0.9461425173026567,8.447319831084876,8.775451670479796
-0.9461425173026567,-0.7090628039563569,8.775451670479796,9.008038314315751
-0.7090628039563569,-0.45454328825346924,9.008038314315751,9.147324826059645
-0.45454328825346924,-0.16710896498029282,9.147324826059645,9.175254149869382
-0.16710896498029282,0.11487117080490883,9.175254149869382,9.08162312206214
0.11487117080490883,0.11487117080490883,9.08162312206214,9.08162312206214
0.11487117080490883,0.5072411006925064,9.08162312206214,8.786348658987453
0.5072411006925064,0.8785607563277678,8.786348658987453,8.390858774380476
0.8785607563277678,1.1444278055859938,8.390858774380476,8.096414659710831
1.1444278055859938,1.332154031342025,8.096414659710831,7.925197389039141
1.332154031342025,1.4831954043449311,7.925197389039141,7.840578914245523
1.4831954043449311,1.6298342327902668,7.840578914245523,7.836046293047321
1.6298342327902668,1.7671162905853652,7.836046293047321,7.93623478414451
1.7671162905853652,1.7671162905853652,7.93623478414451,7.93623478414451
1.7671162905853652,1.897551135899457,7.93623478414451,8.165339753908384
1.897551135899457,1.897551135899457,8.165339753908384,8.165339753908384
1.897551135899457,2.025442999274839,8.165339753908384,8.56528366879817
2.025442999274839,2.025442999274839,8.56528366879817,8.56528366879817
2.025442999274839,2.1764406476178433,8.56528366879817,9.34888974392635
2.1764406476178433,2.281351071978163,9.34888974392635,10.163666636460835
2.281351071978163,2.361776817999589,10.163666636460835,10.989899902573676
2.361776817999589,2.426827248259084,10.989899902573676,11.821664540869104
-3.877251224257617,-3.6506857680182643,9.654569794795233,8.947512748255235
-3.6506857680182643,-3.452230365266805,8.947512748255235,8.305624617860786
-3.452230365266805,-3.3075217365423626,8.305624617860786,7.8793689194429
-3.3075217365423626,-3.1882861018787723,7.8793689194429,7.589552723422848
-3.1882861018787723,-3.0846837797766735,7.589552723422848,7.400868818674347
-3.0846837797766735,-2.9838573857242525,7.400868818674347,7.284879417352183
-2.9838573857242525,-2.8592740641129004,7.284879417352183,7.239658413478399
-2.8592740641129004,-2.74009512884034,7.239658413478399,7.3039197622150205
-2.74009512884034,-2.74009512884034,7.3039197622150205,7.3039197622150205
-2.74009512884034,-2.6094958418744687,7.3039197622150205,7.482803166699448
-2.6094958418744687,-2.6094958418744687,7.482803166699448,7.482803166699448
-2.6094958418744687,-2.4585400144009806,7.482803166699448,7.802692795347408
-2.4585400144009806,-2.4585400144009806,7.802692795347408,7.802692795347408
-2.4585400144009806,-2.2116271810238377,7.802692795347408,8.483363696370837
-2.2116271810238377,-1.9828391400540406,8.483363696370837,9.19011556896896
-1.9828391400540406,-1.7492314339378154,9.19011556896896,9.890314565478704
-1.7492314339378154,-1.518016158391907,9.890314565478704,10.504064162772856
-1.518016158391907,-1.3074161654360514,10.504064162772856,10.96682583145773
-1.3074161654360514,-1.1050949803527486,10.96682583145773,11.313849149656516
-1.1050949803527486,-0.9005301176342693,11.313849149656516,11.56549873586961
-0.9005301176342693,-0.6782757201177958,11.56549873586961,11.729920261900205
-0.6782757201177958,-0.4183461204669303,11.729920261900205,11.790477135405023
-0.4183461204669303,-0.16074599228487152,11.790477135405023,11.728267117864135
-0.16074599228487152,-0.16074599228487152,11.728267117864135,11.728267117864135
-0.16074599228487152,0.13587656586350416,11.728267117864135,11.535786258108764
0.13587656586350416,0.13587656586350416,11.535786258108764,11.535786258108764
0.13587656586350416,0.5134929012010607,11.535786258108764,11.16629066578118
0.5134929012010607,0.8396668041431452,11.16629066578118,10.808366597290568
0.8396668041431452,1.0587432353410513,10.808366597290568,10.596963257930916
1.0587432353410513,1.2294898527735771,10.596963257930916,10.482820158239246
1.2294898527735771,1.3836229697000553,10.482820158239246,10.44772595258133
1.3836229697000553,1.548810346397592,10.44772595258133,10.52125152351212
1.548810346397592,1.6878189221731832,10.52125152351212,10.71294159916101
1.6878189221731832,1.6878189221731832,10.71294159916101,10.71294159916101
1.6878189221731832,1.8209266625349922,10.71294159916101,11.055499433741751
1.8209266625349922,1.8209266625349922,11.055499433741751,11.055499433741751
1.8209266625349922,1.9913266204871487,11.055499433741751,11.821664540869104
0.6602767990957137,0.9038655743826727,12.157676994374238,11.889867327471805
0.9038655743826727,1.0885521454521117,11.889867327471805,11.734726187316976
1.0885521454521117,1.245338378926517,11.734726187316976,11.663980914067356
1.245338378926517,1.4028185538250604,11.663980914067356,11.681256034580223
1.4028185538250604,1.5558259927152154,11.681256034580223,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.5558259927152154,11.821664540869104,11.821664540869104
1.5558259927152154,1.696022573071546,11.821664540869104,12.102865334700176
1.696022573071546,1.790932987136392,12.102865334700176,12.405487446652007
1.790932987136392,1.8337028160876692,12.405487446652007,12.566370614359105
-2.9385689512327446,-2.9385689512327446,8.204835386883147,8.204835386883147
-2.9385689512327446,-2.8181195819895706,8.204835386883147,8.420713237468458
-2.8181195819895706,-2.8181195819895706,8.420713237468458,8.420713237468458
-2.8181195819895706,-2.6746787271383554,8.420713237468458,8.8061277562667
-2.6746787271383554,-2.6746787271383554,8.8061277562667,8.8061277562667
-2.6746787271383554,-2.4678105730161137,8.8061277562667,9.538221329249136
-2.4678105730161137,-2.284787531698908,9.538221329249136,10.296324584337839
-2.284787531698908,-2.1081126892679416,10.296324584337839,11.060540796308391
-2.1081126892679416,-1.9281790294602512,11.060540796308391,11.821664540869104
-3.375845547233721,-3.375845547233721,9.261225458569378,9.261225458569378
-3.375845547233721,-3.2800983496616114,9.261225458569378,9.413292497038096
-3.2800983496616114,-3.2800983496616114,9.413292497038096,9.413292497038096
-3.2800983496616114,-3.183100443277816,9.413292497038096,9.682460298282486
-3.183100443277816,-3.183100443277816,9.682460298282486,9.682460298282486
-3.183100443277816,-3.05345165181451,9.682460298282486,10.218188250657441
-3.05345165181451,-3.05345165181451,10.218188250657441,10.218188250657441
-3.05345165181451,-2.9139985260735335,10.218188250657441,11.011817121698055
-2.9139985260735335,-2.7991802850041183,11.011817121698055,11.821664540869104
1.090454491926728,0.8765277674182759,-10.585159438362107,-10.840399260480622
0.8765277674182759,0.6457539893221993,-10.840399260480622,-11.007123154844697
0.6457539893221993,0.37962734864487757,-11.007123154844697,-11.070067806388213
0.37962734864487757,0.11508109817389656,-11.070067806388213,-11.01151662977318
0.11508109817389656,0.11508109817389656,-11.01151662977318,-11.01151662977318
0.11508109817389656,-0.18617651837251703,-11.01151662977318,-10.82436810327144
-0.18617651837251703,-0.18617651837251703,-10.82436810327144,-10.82436810327144
-0.6976824120749789,-0.44179253428885,10.886951644894452,10.97699838585871
-0.44179253428885,-0.18617651837251703,10.97699838585871,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,-0.18617651837251703,10.950663285325234,10.950663285325234
-0.18617651837251703,0.10745279482656223,10.950663285325234,10.800094852938525
0.10745279482656223,0.37824848266035005,10.800094852938525,10.572322369528603
0.37824848266035005,0.7094341281717718,10.572322369528603,10.226935428164044
2.6374880249674035,2.507827003736491,-5.389177605555161,-5.335987843102514
2.507827003736491,2.383511655364064,-5.335987843102514,-5.40197492800632
2.383511655364064,2.383511655364064,-5.40197492800632,-5.40197492800632
2.383511655364064,2.247100629761885,-5.40197492800632,-5.579201282000298
2.247100629761885,2.247100629761885,-5.579201282000298,-5.579201282000298
2.247100629761885,2.047155381698232,-5.579201282000298,-5.965370590732314
2.047155381698232,2.047155381698232,-5.965370590732314,-5.965370590732314
2.047155381698232,1.7706320868740288,-5.965370590732314,-6.600070188332658
1.7706320868740288,1.4907871506296129,-6.600070188332658,-7.228630441633206
1.4907871506296129,1.238045126803943,-7.228630441633206,-7.716641222740771
1.238045126803943,0.9984484554110109,-7.716641222740771,-8.084547024053837
0.9984484554110109,0.7601096008774908,-8.084547024053837,-8.351808195532834
0.7601096008774908,0.5114788996139623,-8.351808195532834,-8.525691139373324
0.5114788996139623,0.23610462255041664,-8.525691139373324,-8.597918574722003
0.23610462255041664,-0.08234523422050533,-8.597918574722003,-8.534672121675666
-0.08234523422050533,-0.38292965195901996,-8.534672121675666,-8.346525092811508
-0.38292965195901996,-0.38292965195901996,-8.346525092811508,-8.346525092811508
-0.38292965195901996,-0.7597271093750875,-8.346525092811508,-7.975024493585293
-0.7597271093750875,-1.0968399820226535,-7.975024493585293,-7.580794914416775
-1.0968399820226535,-1.3069013342105515,-7.580794914416775,-7.3539429288349805
-1.3069013342105515,-1.4669267875824588,-7.3539429288349805,-7.227446283595631
-1.4669267875824588,-1.6079222391831234,-7.227446283595631,-7.178803242525475
-1.6079222391831234,-1.762591959528101,-7.178803242525475,-7.234008910823612
-1.762591959528101,-1.891987463370187,-7.234008910823612,-7.408113105743311
-1.891987463370187,-1.891987463370187,-7.408113105743311,-7.408113105743311
-1.891987463370187,-2.018467091602977,-7.408113105743311,-7.737272957772372
-2.018467091602977,-2.018467091602977,-7.737272957772372,-7.737272957772372
-2.018467091602977,-2.1534540922006897,-7.737272957772372,-8.325448164521916
-2.1534540922006897,-2.1534540922006897,-8.325448164521916,-8.325448164521916
-2.1534540922006897,-2.2742356453549997,-8.325448164521916,-9.130961624442058
-2.2742356453549997,-2.3636796572321854,-9.130961624442058,-9.953366847727573
-2.0282682976034794,-1.7731861922504732,7.731371179871378,8.401122715739536
-1.7731861922504732,-1.5153813925604345,8.401122715739536,9.022469421714774
-1.5153813925604345,-1.2836605170357984,9.022469421714774,9.491327269239424
-1.2836605170357984,-1.0619698196880014,9.491327269239424,9.843775528409385
-1.0619698196880014,-0.8387208841063618,9.843775528409385,10.099353371288213
-0.8387208841063618,-0.5993518587141944,10.099353371288213,10.26495137574576
-0.5993518587141944,-0.32693156586857697,10.26495137574576,10.32613222101919
-0.32693156586857697,-0.05590350200366334,10.32613222101919,10.266747667472892
-0.05590350200366334,-0.05590350200366334,10.266747667472892,10.266747667472892
-0.05590350200366334,0.2493241093994154,10.266747667472892,10.079662029781367
0.2493241093994154,0.2493241093994154,10.079662029781367,10.079662029781367
-2.527534505294768,-2.4176477783578187,4.6829196886539854,4.648615394783107
-2.4176477783578187,-2.4176477783578187,4.648615394783107,4.648615394783107
-2.4176477783578187,-2.296490359922027,4.648615394783107,4.719277076251682
-2.296490359922027,-2.296490359922027,4.719277076251682,4.719277076251682
-2.296490359922027,-2.1653428488853503,4.719277076251682,4.897392651558842
-2.1653428488853503,-2.1653428488853503,4.897392651558842,4.897392651558842
-2.1653428488853503,-1.948420916635878,4.897392651558842,5.328937112577101
-1.948420916635878,-1.948420916635878,5.328937112577101,5.328937112577101
-1.948420916635878,-1.672744882248824,5.328937112577101,5.965220928015793
-1.672744882248824,-1.393137576967062,5.965220928015793,6.576798120729112
-1.393137576967062,-1.1417619150298242,6.576798120729112,7.03985132781898
-1.1417619150298242,-0.9004759676403307,7.03985132781898,7.387584375858811
-0.9004759676403307,-0.6590049692427584,7.387584375858811,7.635987640752237
-0.6590049692427584,-0.40667915870991944,7.635987640752237,7.789873662883057
-0.40667915870991944,-0.12819524398594595,7.789873662883057,7.838457896103957
-0.12819524398594595,0.1908036050261268,7.838457896103957,7.746579609910221
0.1908036050261268,0.4895640698578996,7.746579609910221,7.531026352557326
0.4895640698578996,0.4895640698578996,7.531026352557326,7.531026352557326
0.4895640698578996,0.8583855229537614,7.531026352557326,7.12873221729804
0.8583855229537614,1.1833189887909112,7.12873221729804,6.712672683182767
1.1833189887909112,1.3855990849175486,6.712672683182767,6.472480467048683
1.3855990849175486,1.5379189279995416,6.472480467048683,6.337268132959441
1.5379189279995416,1.6716057815194283,6.337268132959441,6.2797982464228355
1.6716057815194283,1.8207905041048438,6.2797982464228355,6.323958320462161
1.8207905041048438,1.9456594922952508,6.323958320462161,6.488800806524921
1.9456594922952508,1.9456594922952508,6.488800806524921,6.488800806524921
1.9456594922952508,2.0663079831802005,6.488800806524921,6.802125633208579
2.0663079831802005,2.0663079831802005,6.802125633208579,6.802125633208579
2.0663079831802005,2.2315956473619476,6.802125633208579,7.572577772315611
2.2315956473619476,2.3426887586806817,7.572577772315611,8.383942891535597
2.3426887586806817,2.426827248259084,8.383942891535597,9.2086607742375
0.7764225033473933,0.5311268720832949,-7.459788303470466,-7.661264109205359
0.5311268720832949,0.2686890104084627,-7.661264109205359,-7.765359911838938
0.2686890104084627,-0.023702346257588047,-7.765359911838938,-7.751304398382901
-0.023702346257588047,-0.3068457792195076,-7.751304398382901,-7.615614870780048
-0.3068457792195076,-0.3068457792195076,-7.615614870780048,-7.615614870780048
-0.3068457792195076,-0.6216771461444512,-7.615614870780048,-7.340363081095971
-0.6216771461444512,-0.6216771461444512,-7.340363081095971,-7.340363081095971
3.2978285038029505,3.2844562645811273,-2.114355547832769,-1.2728462748594147
3.2844562645811273,3.2780974060617467,-1.2728462748594147,-0.43100106221141665
3.2780974060617467,3.277917405992749,-0.43100106221141665,0.41094696045762014
3.277917405992749,3.2829698351066288,0.41094696045762014,1.2528402590042056
3.2829698351066288,3.2922495496447066,1.2528402590042056,2.0945944520107336
2.711945938555523,2.6319807450659365,-2.6082755319350337,-1.782122488995041
2.6319807450659365,2.5766328165650183,-1.782122488995041,-0.9482440374991512
2.5766328165650183,2.5541230760038154,-0.9482440374991512,-0.10829952472464477
2.5541230760038154,2.563560008705881,-0.10829952472464477,0.7329987701885496
2.563560008705881,2.5949133021038,0.7329987701885496,1.5724709084441528
2.5949133021038,2.637645264189585,1.5724709084441528,2.4100338324003587
2.637645264189585,2.6848085002293924,2.4100338324003587,3.2466851818541915
2.6848085002293924,2.732426310505934,3.2466851818541915,4.083238935924804
2.732426310505934,2.7784260108531225,4.083238935924804,4.920144869388043
2.7784260108531225,2.821859143047849,4.920144869388043,5.7576015546980095
2.821859143047849,2.862327876031017,5.7576015546980095,6.595657007605901
0.381292428062757,0.381292428062757,6.888870387956388,6.888870387956388
0.381292428062757,0.6848247371713496,6.888870387956388,6.595657007605901
0.6848247371713496,0.6848247371713496,6.595657007605901,6.595657007605901
0.6848247371713496,1.0361634337235053,6.595657007605901,6.134025787565907
1.0361634337235053,1.377979510526301,6.134025787565907,5.6427954265148905
1.377979510526301,1.377979510526301,5.6427954265148905,5.6427954265148905
1.377979510526301,1.5854485019677673,5.6427954265148905,5.398851949874288
1.5854485019677673,1.5854485019677673,5.398851949874288,5.398851949874288
1.5854485019677673,1.7374659967413653,5.398851949874288,5.304558987443297
1.7374659967413653,1.7374659967413653,5.304558987443297,5.304558987443297
1.7374659967413653,1.864719535394789,5.304558987443297,5.322566090514201
1.864719535394789,1.9774560058279587,5.322566090514201,5.44596309540831
1.9774560058279587,2.0648940742127735,5.44596309540831,5.633351828844884
2.0648940742127735,2.1500370059503773,5.633351828844884,5.911168658626735
-1.9357643853157676,-1.9357643853157676,3.758260628397071,3.758260628397071
-1.9357643853157676,-1.6754730543442937,3.758260628397071,4.419831132082134
-1.6754730543442937,-1.4104141515339963,4.419831132082134,5.073493371320538
-1.4104141515339963,-1.160631067436138,5.073493371320538,5.5992817151647145
-1.160631067436138,-0.9216287112442458,5.5992817151647145,6.00046593281478
-0.9216287112442458,-0.685532210807299,6.00046593281478,6.295589526505516
-0.685532210807299,-0.4455787620317677,6.295589526505516,6.4938791020759155
-0.4455787620317677,-0.18617651837251703,6.4938791020759155,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-0.18617651837251703,-0.18617651837251703,6.595657007605901,6.595657007605901
-3.2346809127760516,-3.218252172491812,2.240650729886566,1.3993686830385546
-3.218252172491812,-3.2098957339618917,1.3993686830385546,0.5576023077096899
-3.2098957339618917,-3.208702073858659,0.5576023077096899,-0.28433551170062543
-3.208702073858659,-3.213589104334573,-0.28433551170062543,-1.1262279046702215
-3.213589104334573,-3.223377324860662,-1.1262279046702215,-1.9679560340671536
-3.223377324860662,-3.236891520893293,-1.9679560340671536,-2.8094827100647812
-3.236891520893293,-3.2530496233619806,-2.8094827100647812,-3.6508267306371334
0.6796061821151058,0.4468736535642277,-5.64802146894619,-5.86196929662598
0.4468736535642277,0.2038621301748229,-5.86196929662598,-5.979470129645471
0.2038621301748229,-0.06066013411183757,-5.979470129645471,-5.987149414572237
-0.06066013411183757,-0.35359794065059535,-5.987149414572237,-5.851720828467025
-0.35359794065059535,-0.6216771461444512,-5.851720828467025,-5.598360570008237
-0.6216771461444512,-0.6216771461444512,-5.598360570008237,-5.598360570008237
2.1161293532826004,2.1161293532826004,-4.3451398317422285,-4.3451398317422285
2.1161293532826004,1.8274828505452128,-4.3451398317422285,-4.955211599826333
1.8274828505452128,1.5558259927152154,-4.955211599826333,-5.598360570008237
1.5558259927152154,1.2675391383503891,-5.598360570008237,-6.210776727614216
1.2675391383503891,0.9441044626913566,-6.210776727614216,-6.745751170643887
0.9441044626913566,0.9441044626913566,-6.745751170643887,-6.745751170643887
0.7328274603263951,0.7328274603263951,4.3828575895773305,4.3828575895773305
0.7328274603263951,1.0348847615940429,4.3828575895773305,3.801178586839921
1.0348847615940429,1.2905005259164204,3.801178586839921,3.1342244298623143
1.2905005259164204,1.5097563937124185,3.1342244298623143,2.4166847770129554
1.5097563937124185,1.6947726509202656,2.4166847770129554,1.6740641326625898
1.6947726509202656,1.8122328339040923,1.6740641326625898,1.0810868260541415
1.8122328339040923,1.8829181815500675,1.0810868260541415,0.5803547662963364
1.8829181815500675,1.9177011522594665,0.5803547662963364,-0.014902831031969654
1.9177011522594665,1.8925363660175378,-0.014902831031969654,-0.565986393806714
1.8925363660175378,1.8925363660175378,-0.565986393806714,-0.565986393806714
1.8925363660175378,1.7870984232016482,-0.565986393806714,-1.3793034797583381
1.7870984232016482,1.6354369749031843,-1.3793034797583381,-2.1638120219949766
1.6354369749031843,1.4474693518386452,-2.1638120219949766,-2.9161723454835613
1.4474693518386452,1.2399502626103036,-2.9161723454835613,-3.5718449237542202
1.2399502626103036,1.0284002715752454,-3.5718449237542202,-4.0968224813345255
1.0284002715752454,0.8144239708843415,-4.0968224813345255,-4.505554328196153
0.8144239708843415,0.5982172412141873,-4.505554328196153,-4.809060401573078
0.5982172412141873,0.3775517141549729,-4.809060401573078,-5.0152966311941345
0.3775517141549729,0.146894510581423,-5.0152966311941345,-5.125162403442632
0.146894510581423,-0.10310350707680982,-5.125162403442632,-5.1251864086706345
-0.10310350707680982,-0.37543988434021003,-5.1251864086706345,-4.984042159185281
-0.37543988434021003,-0.6216771461444512,-4.984042159185281,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-0.6216771461444512,-0.6216771461444512,-4.727359314464371,-4.727359314464371
-2.3636796572321854,-2.3636796572321854,0.4986482187988308,0.4986482187988308
-2.3636796572321854,-2.352128973654632,0.4986482187988308,-0.19853871015016367
-2.352128973654632,-2.382838115967621,-0.19853871015016367,-0.8961716890475486
-2.382838115967621,-2.443555243736171,-0.8961716890475486,-1.729115709388088
-2.443555243736171,-2.5104526339342597,-1.729115709388088,-2.5603108357954145
-2.5104526339342597,-2.5756642211932435,-2.5603108357954145,-3.392045602644826
-1.0571777739163846,-1.3160652655516394,-3.8563580589205024,-3.1940135064988073
-1.3160652655516394,-1.5423458697732668,-3.1940135064988073,-2.4847153070075496
-1.5423458697732668,-1.7450193857848335,-2.4847153070075496,-1.7472616002382413
-1.7450193857848335,-1.9340024642208604,-1.7472616002382413,-0.9963175390987065
-1.9340024642208604,-1.9340024642208604,-0.9963175390987065,-0.9963175390987065
-1.9340024642208604,-1.998230753274246,-0.9963175390987065,-0.7436918915724391
-1.998230753274246,-1.998230753274246,-0.7436918915724391,-0.7436918915724391
-1.998230753274246,-2.054690219062957,-0.7436918915724391,-0.5584863010945273
-2.054690219062957,-2.054690219062957,-0.5584863010945273,-0.5584863010945273
-2.054690219062957,-2.1132943493375995,-0.5584863010945273,-0.4899492760262092
-0.5758936849323089,-0.5758936849323089,-3.4380053705953735,-3.4380053705953735
-0.5758936849323089,-0.8178355740735395,-3.4380053705953735,-2.9628794307608484
-0.8178355740735395,-1.0217553686650236,-2.9628794307608484,-2.3589140316589834
-1.0217553686650236,-1.174790075621229,-2.3589140316589834,-1.6900879172838046
-1.174790075621229,-1.2752469790721204,-1.6900879172838046,-0.9918410766089814
-1.2752469790721204,-1.3230144563251791,-0.9918410766089814,-0.2710096025697233
-1.3230144563251791,-1.3154667223321619,-0.2710096025697233,0.46786854326897753
-1.3154667223321619,-1.2521378163782728,0.46786854326897753,1.1964093770810127
-1.2521378163782728,-1.1412557436261306,1.1964093770810127,1.87014174038468
-1.1412557436261306,-0.9963634133823094,1.87014174038468,2.4558276249821045
-0.9963634133823094,-0.8299187130786976,2.4558276249821045,2.9385099098761067
-0.8299187130786976,-0.650513105824122,2.9385099098761067,3.3171103452527344
-0.650513105824122,-0.4627071559012874,3.3171103452527344,3.59633615898602
-0.4627071559012874,-0.26700855193864825,3.59633615898602,3.781047821614969
-0.26700855193864825,-0.05942692368343394,3.781047821614969,3.8697114043780623
-0.05942692368343394,0.16706183041489808,3.8697114043780623,3.84454851502273
0.16706183041489808,0.4096428632142137,3.84454851502273,3.6720788061632916
0.4096428632142137,0.6226094553912516,3.6720788061632916,3.3844642941452694
0.6226094553912516,0.6226094553912516,3.3844642941452694,3.3844642941452694
0.6226094553912516,0.8602049210797347,3.3844642941452694,2.8810395334002408
0.8602049210797347,1.056704127775797,2.8810395334002408,2.2604973012299006
1.056704127775797,1.2015233568271624,2.2604973012299006,1.5842797468292726
1.2015233568271624,1.2936973624001968,1.5842797468292726,0.8823417218295333
1.2936973624001968,1.3331499334273955,0.8823417218295333,0.1574126133788969
1.3331499334273955,1.3167528440908747,0.1574126133788969,-0.5840463691623601
1.3167528440908747,1.245024787493401,-0.5840463691623601,-1.309466339852893
1.245024787493401,1.1274013342784883,-1.309466339852893,-1.9744038656116416
1.1274013342784883,0.977950905630129,-1.9744038656116416,-2.547086280347477
0.977950905630129,0.8085221423159616,-2.547086280347477,-3.015817373617425
0.8085221423159616,0.6271173612146699,-3.015817373617425,-3.380679222837916
0.6271173612146699,0.4377389344939111,-3.380679222837916,-3.6468075496102603
0.4377389344939111,0.24035402358272595,-3.6468075496102603,-3.818657617621678
0.24035402358272595,0.030622981435759478,-3.818657617621678,-3.8932783789811634
0.030622981435759478,-0.18617651837251703,-3.8932783789811634,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.18617651837251703,-3.8563580589205024,-3.8563580589205024
-0.18617651837251703,-0.4029800151015124,-3.8563580589205024,-3.7005767150510476
-1.9281790294602512,-1.9281790294602512,0.4986482187988308,0.4986482187988308
-1.9281790294602512,-1.8226122074437,0.4986482187988308,1.3106251663695083
-1.8226122074437,-1.6909440208222914,1.3106251663695083,2.008914750595073
-1.6909440208222914,-1.510108327727667,2.008914750595073,2.768207319875506
-1.510108327727667,-1.2931605685235361,2.768207319875506,3.48830428322065
0.8216319035505784,0.6876161265884546,-1.7277654223664225,-2.17829911472049
0.6876161265884546,0.5357586348287864,-2.17829911472049,-2.531808003904766
0.5357586348287864,0.37206892051877727,-2.531808003904766,-2.790223710976651
0.37206892051877727,0.1980049427827666,-2.790223710976651,-2.956867354678474
0.1980049427827666,0.010111964370834059,-2.956867354678474,-3.027643893957876
0.010111964370834059,-0.18617651837251703,-3.027643893957876,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.18617651837251703,-2.985356803376636,-2.985356803376636
-0.18617651837251703,-0.3813409850863687,-2.985356803376636,-2.8205870966930906
-0.3294247909364705,-0.14684713706265295,3.013533356297515,3.1521367870360546
-0.14684713706265295,0.050596191401470314,3.1521367870360546,3.1899689138256146
0.050596191401470314,0.2493241093994154,3.1899689138256146,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.2493241093994154,3.1116519854304308,3.1116519854304308
0.2493241093994154,0.44764150088170496,3.1116519854304308,2.909312643485487
0.44764150088170496,0.6087445378203924,2.909312643485487,2.636496251900777
0.6087445378203924,0.7599036557665748,2.636496251900777,2.2657491297703274
0.7599036557665748,0.8947535143984693,2.2657491297703274,1.7938361983379014
-0.4529875903249012,-0.6216771461444512,-2.463301973548493,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.6216771461444512,-2.114355547832769,-2.114355547832769
-0.6216771461444512,-0.7703505357158074,-2.114355547832769,-1.6368761905232656
-0.7703505357158074,-0.8709508171961362,-1.6368761905232656,-1.128655887521525
-0.8709508171961362,-0.9362261944229688,-1.128655887521525,-0.536474149778476
-0.9362261944229688,-0.954129565452706,-0.536474149778476,0.1045205680661816
-0.954129565452706,-0.918259925403965,0.1045205680661816,0.7587349976820761
-0.918259925403965,-0.8265841901076358,0.7587349976820761,1.391400957312765
-0.8265841901076358,-0.6806694050595876,1.391400957312765,1.9631761223929214
-0.6806694050595876,-0.48885017062679115,1.9631761223929214,2.424635830967956
0.6841055738088091,0.7200699042848155,0.6697432469611169,0.09286089265001252
0.7200699042848155,0.7027963802869897,0.09286089265001252,-0.46410105705927585
0.7027963802869897,0.6410550361971232,-0.46410105705927585,-0.9650895660205396
0.6410550361971232,0.5459424890820479,-0.9650895660205396,-1.3866411879255693
0.5459424890820479,0.4280872518996226,-1.3866411879255693,-1.7183705187823541
0.4280872518996226,0.29498819800220133,-1.7183705187823541,-1.9598961193445188
0.29498819800220133,0.14887734979580536,-1.9598961193445188,-2.1137707100520693
0.14887734979580536,-0.01416020845520638,-2.1137707100520693,-2.1731786414741556
-0.01416020845520638,-0.18617651837251703,-2.1731786414741556,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.18617651837251703,-2.114355547832769,-2.114355547832769
-0.18617651837251703,-0.3554874398613883,-2.114355547832769,-1.9247619477006808
-0.37461587386584316,-0.4237886807084257,-0.6130491546008763,-0.16987243042958333
-0.4237886807084257,-0.41793100501090485,-0.16987243042958333,0.26005846782423525
-0.41793100501090485,-0.37003330740421436,0.26005846782423525,0.6310957178589298
-0.37003330740421436,-0.29356457524979085,0.6310957178589298,0.9229889409406482
-0.29356457524979085,-0.19874427514134485,0.9229889409406482,1.1313174616643575
-0.19874427514134485,-0.08753874121041605,1.1313174616643575,1.259422822981291
-0.08753874121041605,0.04528962367397238,1.259422822981291,1.2915117005193952
0.04528962367397238,0.17251132647687584,1.2915117005193952,1.2050228650817356
0.17251132647687584,0.17251132647687584,1.2050228650817356,1.2050228650817356
0.17251132647687584,0.2917177011815806,1.2050228650817356,0.9920755363075529
0.2917177011815806,0.2917177011815806,0.9920755363075529,0.9920755363075529
0.2917177011815806,0.39709126606308054,0.9920755363075529,0.5932211830944123
0.39709126606308054,0.4418693473675237,0.5932211830944123,0.14007502489018897
0.4418693473675237,0.43243790423418993,0.14007502489018897,-0.29573845636691054
0.43243790423418993,0.3816020354421328,-0.29573845636691054,-0.6710696292175218
0.3816020354421328,0.30257587637412264,-0.6710696292175218,-0.9663862427572649
0.30257587637412264,0.2054607616846642,-0.9663862427572649,-1.1774805498648462
0.2054607616846642,0.09200093057531955,-1.1774805498648462,-1.3081276480019657
0.09200093057531955,-0.04453405623635387,-1.3081276480019657,-1.3426740294653268
-0.04453405623635387,-0.18617651837251703,-1.3426740294653268,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.18617651837251703,-1.2433542922889025,-1.2433542922889025
-0.18617651837251703,-0.3183194923195707,-1.2433542922889025,-0.9968135873993749


==> tikz_img/data/pendulum/segments_poly_vf.csv <==
x1,x2,y1,y2
-2.91374,-2.92426,-2.66136,-2.66856
-2.92426,-2.93566,-2.66856,-2.6768
-2.93566,-2.94741,-2.6768,-2.6849
-2.94741,-2.95837,-2.6849,-2.69242
-2.95837,-2.96962,-2.69242,-2.69875
-2.96962,-2.98181,-2.69875,-2.70314
-2.98181,-2.99164,-2.70314,-2.71079
-2.99164,-2.99164,-2.71079,-2.71079
-2.99164,-3.0045,-2.71079,-2.71266
-3.0045,-3.01554,-2.71266,-2.71758
-3.01554,-3.01554,-2.71758,-2.71758
-3.01554,-3.02726,-2.71758,-2.72215
-3.02726,-3.03648,-2.72215,-2.7289
-3.03648,-3.04527,-2.7289,-2.73662
-3.04527,-3.04527,-2.73662,-2.73662
-3.04527,-3.05985,-2.73662,-2.73736
-3.05985,-3.07234,-2.73736,-2.74161
-3.07234,-3.08195,-2.74161,-2.74679
-3.08195,-3.09043,-2.74679,-2.7527
-3.09043,-3.0995,-2.7527,-2.75942
-3.0995,-3.1092,-2.75942,-2.76581
-3.1092,-3.11797,-2.76581,-2.77187
-3.11797,-3.12638,-2.77187,-2.7779
-3.12638,-3.13498,-2.7779,-2.78347
-3.13498,-3.14426,-2.78347,-2.78736
-3.14426,-3.15282,-2.78736,-2.79236
-3.15282,-3.16167,-2.79236,-2.79602
-3.16167,-3.17105,-2.79602,-2.79786
-3.17105,-3.17996,-2.79786,-2.80098
-3.17996,-3.18778,-2.80098,-2.80636
-3.18778,-3.18778,-2.80636,-2.80636
-3.18778,-3.19796,-2.80636,-2.80778
-3.19796,-3.20616,-2.80778,-2.81193
-3.20616,-3.21296,-2.81193,-2.81777
-3.21296,-3.21989,-2.81777,-2.82408
-3.21989,-3.21989,-2.82408,-2.82408
-3.21989,-3.2303,-2.82408,-2.82419
-3.2303,-3.24018,-2.82419,-2.82661
-3.24018,-3.24828,-2.82661,-2.83043
-3.24828,-3.25526,-2.83043,-2.83506
-3.25526,-3.26229,-2.83506,-2.84049
-3.26229,-3.27024,-2.84049,-2.84576
-3.27024,-3.27755,-2.84576,-2.85061
-3.27755,-3.28432,-2.85061,-2.85557
-3.28432,-3.29085,-2.85557,-2.86087
-3.29085,-3.2976,-2.86087,-2.86574
-3.2976,-3.30512,-2.86574,-2.86787
-3.30512,-3.31273,-2.86787,-2.86943
-3.31273,-3.3193,-2.86943,-2.87338
-3.3193,-3.32541,-2.87338,-2.87886
-3.32541,-3.33217,-2.87886,-2.88206
-3.33217,-3.33985,-2.88206,-2.88184
-3.33985,-3.34705,-2.88184,-2.88387
-3.34705,-3.3532,-2.88387,-2.88814
-3.3532,-3.35897,-2.88814,-2.8935
-3.35897,-3.35897,-2.8935,-2.8935
-3.35897,-3.36674,-2.8935,-2.89354
-3.36674,-3.37377,-2.89354,-2.89571
-3.37377,-3.37974,-2.89571,-2.89957
-3.37974,-3.38526,-2.89957,-2.90447
-3.38526,-3.39126,-2.90447,-2.90848
-3.39126,-3.39826,-2.90848,-2.90993
-3.39826,-3.40576,-2.90993,-2.91093
-3.40576,-3.4128,-2.91093,-2.91308
-3.4128,-3.41901,-2.91308,-2.9162
-3.41901,-3.42485,-2.9162,-2.91999
-3.42485,-3.43055,-2.91999,-2.9246
-3.43055,-3.43686,-2.9246,-2.92886
-3.43686,-3.44275,-2.92886,-2.93265
-3.44275,-3.44838,-2.93265,-2.93625
-3.44838,-3.45381,-2.93625,-2.93991
-3.45381,-3.45911,-2.93991,-2.9438
-3.45911,-3.46446,-2.9438,-2.94776
-3.46446,-3.47011,-2.94776,-2.95072
-3.47011,-3.47578,-2.95072,-2.95319
-3.47578,-3.4815,-2.95319,-2.95495
-3.4815,-3.48718,-2.95495,-2.95647
-3.48718,-3.49266,-2.95647,-2.95848
-3.49266,-3.49791,-2.95848,-2.96112
-3.49791,-3.5031,-2.96112,-2.96383
-3.5031,-3.50834,-2.96383,-2.9664
-3.50834,-3.51356,-2.9664,-2.96919
-3.51356,-3.51883,-2.96919,-2.97156
-3.51883,-3.52418,-2.97156,-2.97347
-3.52418,-3.5295,-2.97347,-2.9754
-3.5295,-3.53468,-2.9754,-2.97768
-3.53468,-3.53972,-2.97768,-2.98028
-3.53972,-3.54474,-2.98028,-2.98289
-3.54474,-3.54984,-2.98289,-2.98515
-3.54984,-3.55504,-2.98515,-2.9871
-3.55504,-3.56024,-2.9871,-2.98903
-3.56024,-3.56535,-2.98903,-2.99118
-3.56535,-3.57037,-2.99118,-2.99352
-3.57037,-3.57541,-2.99352,-2.99584
-3.57541,-3.58056,-2.99584,-2.99792
-3.58056,-3.58586,-2.99792,-2.99976
-3.58586,-3.59105,-2.99976,-3.00199
-3.59105,-3.59584,-3.00199,-3.00516
-3.59584,-3.60054,-3.00516,-3.00879
-3.60054,-3.60545,-3.00879,-3.01209
-3.60545,-3.61013,-3.01209,-3.01512
-3.61013,-3.61464,-3.01512,-3.01798
-3.61464,-3.61905,-3.01798,-3.02078
-3.61905,-3.62337,-3.02078,-3.02364
-3.62337,-3.62766,-3.02364,-3.02662
-3.62766,-3.63199,-3.02662,-3.02954
-3.63199,-3.63647,-3.02954,-3.03188
-3.63647,-3.6408,-3.03188,-3.03485
-3.6408,-3.64529,-3.03485,-3.03676
-3.64529,-3.65001,-3.03676,-3.037
-3.65001,-3.6546,-3.037,-3.03767
-3.6546,-3.65879,-3.03767,-3.03988
-3.65879,-3.66271,-3.03988,-3.04341
-3.66271,-3.66677,-3.04341,-3.04633
-3.66677,-3.67131,-3.04633,-3.04648
-3.67131,-3.67583,-3.04648,-3.04723
-3.67583,-3.67996,-3.04723,-3.04951
-3.67996,-3.68382,-3.04951,-3.05284
-3.68382,-3.68382,-3.05284,-3.05284
-3.68382,-3.68862,-3.05284,-3.0522
-3.68862,-3.69282,-3.0522,-3.05389
-3.69282,-3.69642,-3.05389,-3.05758
-3.69642,-3.69991,-3.05758,-3.06223
-3.69991,-3.70391,-3.06223,-3.06447
-3.70391,-3.70854,-3.06447,-3.06361
-3.70854,-3.71319,-3.06361,-3.06342
-3.71319,-3.71729,-3.06342,-3.06511
-3.71729,-3.72085,-3.06511,-3.06838
-3.72085,-3.72434,-3.06838,-3.0723
-3.72434,-3.72829,-3.0723,-3.07443
-3.72829,-3.7328,-3.07443,-3.0742
-3.7328,-3.73737,-3.0742,-3.07427
-3.73737,-3.74148,-3.07427,-3.07577
-3.74148,-3.74513,-3.07577,-3.07848
-3.74513,-3.74873,-3.07848,-3.08164
-3.74873,-3.75277,-3.08164,-3.08359
-3.75277,-3.75714,-3.08359,-3.08457
-3.75714,-3.7614,-3.08457,-3.086
-3.7614,-3.76534,-3.086,-3.08827
-3.76534,-3.76911,-3.08827,-3.09109
-3.76911,-3.77305,-3.09109,-3.09374
-3.77305,-3.77685,-3.09374,-3.09622
-3.77685,-3.78053,-3.09622,-3.09857
-3.78053,-3.78413,-3.09857,-3.10081
-3.78413,-3.78769,-3.10081,-3.10296
-3.78769,-3.79119,-3.10296,-3.10512
-3.79119,-3.79464,-3.10512,-3.10743
-3.79464,-3.79806,-3.10743,-3.10996
-3.79806,-3.80153,-3.10996,-3.11246
-3.80153,-3.80514,-3.11246,-3.11421
-3.80514,-3.80874,-3.11421,-3.11586
-3.80874,-3.81235,-3.11586,-3.11719
-3.81235,-3.81596,-3.11719,-3.11819
-3.81596,-3.81951,-3.11819,-3.11936
-3.81951,-3.82295,-3.11936,-3.12102
-3.82295,-3.82634,-3.12102,-3.12291
-3.82634,-3.82978,-3.12291,-3.12436
-3.82978,-3.83331,-3.12436,-3.12516
-3.83331,-3.83679,-3.12516,-3.12606
-3.83679,-3.84003,-3.12606,-3.12863
-3.84003,-3.84314,-3.12863,-3.13198
-3.84314,-3.84648,-3.13198,-3.13376
-3.84648,-3.85012,-3.13376,-3.13346
-3.85012,-3.85374,-3.13346,-3.13347
-3.85374,-3.85705,-3.13347,-3.135
-3.85705,-3.86007,-3.135,-3.13788
-3.86007,-3.86309,-3.13788,-3.14097
-3.86309,-3.86639,-3.14097,-3.1423
-3.86639,-3.86996,-3.1423,-3.14206
-3.86996,-3.87348,-3.14206,-3.14233
-3.87348,-3.8767,-3.14233,-3.14392
-3.8767,-3.87967,-3.14392,-3.14662
-3.87967,-3.88266,-3.14662,-3.14939
-3.88266,-3.88591,-3.14939,-3.15065
-3.88591,-3.88941,-3.15065,-3.15066
-3.88941,-3.89286,-3.15066,-3.15104
-3.89286,-3.89606,-3.15104,-3.15252
-3.89606,-3.89904,-3.15252,-3.1549
-3.89904,-3.90204,-3.1549,-3.15731
-3.90204,-3.90527,-3.15731,-3.1586
-3.90527,-3.90871,-3.1586,-3.15888
-3.90871,-3.91214,-3.15888,-3.15938
-3.91214,-3.91536,-3.15938,-3.1607
-3.91536,-3.91839,-3.1607,-3.16271
-3.91839,-3.92137,-3.16271,-3.16524
-3.92137,-3.92448,-3.16524,-3.16744
-3.92448,-3.9278,-3.16744,-3.16866
-3.9278,-3.93123,-3.16866,-3.16942
-3.93123,-3.93456,-3.16942,-3.17061
-3.93456,-3.93769,-3.17061,-3.17246
-3.93769,-3.94076,-3.17246,-3.17467
-3.94076,-3.94393,-3.17467,-3.17666
-3.94393,-3.94699,-3.17666,-3.17858
-3.94699,-3.94996,-3.17858,-3.18046
-3.94996,-3.95288,-3.18046,-3.1823
-3.95288,-3.95575,-3.1823,-3.18408
-3.95575,-3.9586,-3.18408,-3.18579
-3.9586,-3.96143,-3.18579,-3.18744
-3.96143,-3.96424,-3.18744,-3.18916
-3.96424,-3.96701,-3.18916,-3.19109
-3.96701,-3.96977,-3.19109,-3.19334
-3.96977,-3.97258,-3.19334,-3.19553
-3.97258,-3.97554,-3.19553,-3.19662
-3.97554,-3.97853,-3.19662,-3.19717
-3.97853,-3.98143,-3.19717,-3.19818
-3.98143,-3.98421,-3.19818,-3.20004
-3.98421,-3.98697,-3.20004,-3.20201
-3.98697,-3.98988,-3.20201,-3.2026
-3.98988,-3.99288,-3.2026,-3.20236
-3.99288,-3.99573,-3.20236,-3.20304
-3.99573,-3.99834,-3.20304,-3.20534
-3.99834,-4.00086,-3.20534,-3.20861
-4.00086,-4.00358,-3.20861,-3.21074
-4.00358,-4.00658,-3.21074,-3.2101
-4.00658,-4.00959,-3.2101,-3.20941
-4.00959,-4.01233,-3.20941,-3.21049
-4.01233,-4.01479,-3.21049,-3.21339
-4.01479,-4.01722,-3.21339,-3.21681
-4.01722,-4.01994,-3.21681,-3.21773
-4.01994,-4.02295,-3.21773,-3.21643
-4.02295,-4.02586,-3.21643,-3.2161
-4.02586,-4.02845,-3.2161,-3.21769
-4.02845,-4.03078,-3.21769,-3.22091
-4.03078,-4.03316,-3.22091,-3.22415
-4.03316,-4.03588,-3.22415,-3.22459
-4.03588,-4.03886,-3.22459,-3.22326
-4.03886,-4.04172,-3.22326,-3.22311
-4.04172,-4.04424,-3.22311,-3.22478
-4.04424,-4.04652,-3.22478,-3.22789
-4.04652,-4.04889,-3.22789,-3.23087
-4.04889,-4.05157,-3.23087,-3.2313
-4.05157,-4.0545,-3.2313,-3.23018
-4.0545,-4.05733,-3.23018,-3.2301
-4.05733,-4.05983,-3.2301,-3.23164
-4.05983,-4.06212,-3.23164,-3.23444
-4.06212,-4.06448,-3.23444,-3.23713
-4.06448,-4.06448,-3.23713,-3.23713
-4.06448,-4.06813,-3.23713,-3.23311
-4.06813,-4.07089,-3.23311,-3.23368
-4.07089,-4.07274,-3.23368,-3.23722
-4.07274,-4.07394,-3.23722,-3.24449
-4.07394,-4.07538,-3.24449,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.07538,-3.25919,-3.25919
-4.07538,-4.08292,-3.25919,-3.53403
-4.08292,-4.08368,-3.53403,-3.80905
-4.08368,-4.08407,-3.80905,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-3.51034,-3.51034,-3.09784,-3.09784
-3.51034,-3.51237,-3.09784,-3.25901
-3.51237,-3.51237,-3.25901,-3.25901
-3.51237,-3.51389,-3.25901,-3.53403
-3.51389,-3.51463,-3.53403,-3.80905
-3.51463,-3.51506,-3.80905,-4.08407
-3.51506,-3.51506,-4.08407,-4.08407
-2.94017,-2.94329,-2.98401,-3.25901
-2.94329,-2.94475,-3.25901,-3.53403
-2.94475,-2.94556,-3.53403,-3.80905
-2.94556,-2.94605,-3.80905,-4.08407
-2.94605,-2.94605,-4.08407,-4.08407
2.26926,2.26532,-4.03727,-4.03107
2.26532,2.26174,-4.03107,-4.02376
2.26174,2.26174,-4.02376,-4.02376
2.26174,2.25718,-4.02376,-4.02028
2.25718,2.25298,-4.02028,-4.01555
2.25298,2.24923,-4.01555,-4.0098
2.24923,2.24566,-4.0098,-4.00358
2.24566,2.24221,-4.00358,-3.99577
2.24221,2.24221,-3.99577,-3.99577
2.24221,2.23749,-3.99577,-3.99182
2.23749,2.23286,-3.99182,-3.98555
2.23286,2.23286,-3.98555,-3.98555
2.23286,2.2276,-3.98555,-3.97855
2.2276,2.22299,-3.97855,-3.97085
2.22299,2.21868,-3.97085,-3.96287
2.21868,2.21413,-3.96287,-3.95549
2.21413,2.21413,-3.95549,-3.95549
2.21413,2.20788,-3.95549,-3.95027
2.20788,2.20788,-3.95027,-3.95027
2.20788,2.20075,-3.95027,-3.94251
2.20075,2.19587,-3.94251,-3.93562
2.19587,2.19311,-3.93562,-3.93019
2.19311,2.18962,-3.93019,-3.92126
2.18962,2.18581,-3.92126,-3.91062
2.18581,2.18581,-3.91062,-3.91062
2.18581,2.18067,-3.91062,-3.90302
2.18067,2.18067,-3.90302,-3.90302
2.18067,2.17541,-3.90302,-3.88988
2.17541,2.17541,-3.88988,-3.88988
2.17541,2.16794,-3.88988,-3.8859
2.16794,2.16264,-3.8859,-3.87751
2.16264,2.15812,-3.87751,-3.86759
2.15812,2.15812,-3.86759,-3.86759
2.15812,2.15121,-3.86759,-3.86333
2.15121,2.14548,-3.86333,-3.85651
2.14548,2.14091,-3.85651,-3.84891
2.14091,2.13671,-3.84891,-3.84058
2.13671,2.13232,-3.84058,-3.83123
2.13232,2.13232,-3.83123,-3.83123
2.13232,2.12548,-3.83123,-3.82564
2.12548,2.11872,-3.82564,-3.81599
2.11872,2.1131,-3.81599,-3.80574
2.1131,2.10813,-3.80574,-3.79503
2.10813,2.10282,-3.79503,-3.78447
2.10282,2.10282,-3.78447,-3.78447
2.10282,2.09603,-3.78447,-3.77772
2.09603,2.0901,-3.77772,-3.76974
2.0901,2.0846,-3.76974,-3.76143
2.0846,2.07902,-3.76143,-3.75342
2.07902,2.07376,-3.75342,-3.74273
2.07376,2.07376,-3.74273,-3.74273
2.07376,2.06585,-3.74273,-3.73499
2.06585,2.05821,-3.73499,-3.72382
2.05821,2.05821,-3.72382,-3.72382
2.05821,2.04615,-3.72382,-3.71
2.04615,2.03763,-3.71,-3.69803
2.03763,2.03213,-3.69803,-3.6893
2.03213,2.02867,-3.6893,-3.68192
2.02867,2.02346,-3.68192,-3.66795
2.02346,2.02346,-3.66795,-3.66795
2.02346,2.01665,-3.66795,-3.65689
2.01665,2.01665,-3.65689,-3.65689
2.01665,2.00884,-3.65689,-3.63899
2.00884,2.00884,-3.63899,-3.63899
2.00884,1.99663,-3.63899,-3.63046
1.99663,1.98829,-3.63046,-3.61892
1.98829,1.98141,-3.61892,-3.60735
1.98141,1.97417,-3.60735,-3.5963
1.97417,1.96551,-3.5963,-3.58621
1.96551,1.95707,-3.58621,-3.57309
1.95707,1.94904,-3.57309,-3.5575
1.94904,1.94,-3.5575,-3.54258
1.94,1.94,-3.54258,-3.54258
1.94,1.92924,-3.54258,-3.53023
1.92924,1.92153,-3.53023,-3.51771
1.92153,1.91468,-3.51771,-3.5037
1.91468,1.91468,-3.5037,-3.5037
1.91468,1.89318,-3.5037,-3.48177
1.89318,1.88015,-3.48177,-3.462
1.88015,1.87193,-3.462,-3.44885
1.87193,1.86728,-3.44885,-3.43942
1.86728,1.85954,-3.43942,-3.4211
1.85954,1.85954,-3.4211,-3.4211
1.85954,1.84689,-3.4211,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.84689,-3.40437,-3.40437
1.84689,1.82739,-3.40437,-3.38049
1.82739,1.81695,-3.38049,-3.36394
1.81695,1.80756,-3.36394,-3.3478
1.80756,1.79732,-3.3478,-3.32915
1.79732,1.78379,-3.32915,-3.30722
1.78379,1.76693,-3.30722,-3.28469
1.76693,1.76693,-3.28469,-3.28469
1.76693,1.73103,-3.28469,-3.24082
1.73103,1.71305,-3.24082,-3.21237
1.71305,1.70567,-3.21237,-3.20043
1.70567,1.6924,-3.20043,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.6924,-3.17765,-3.17765
1.6924,1.66334,-3.17765,-3.13475
1.66334,1.64948,-3.13475,-3.11145
1.64948,1.63343,-3.11145,-3.08453
1.63343,1.63343,-3.08453,-3.08453
1.63343,1.58669,-3.08453,-3.0222
1.58669,1.58669,-3.0222,-3.0222
1.58669,1.56484,-3.0222,-2.98819
1.56484,1.53583,-2.98819,-2.94254
1.53583,1.50252,-2.94254,-2.88967
1.50252,1.47153,-2.88967,-2.84289
1.47153,1.47153,-2.84289,-2.84289
1.47153,1.43227,-2.84289,-2.78052
1.43227,1.43227,-2.78052,-2.78052
1.43227,1.39471,-2.78052,-2.71956
1.39471,1.35004,-2.71956,-2.64379
1.35004,1.30778,-2.64379,-2.56293
1.30778,1.30778,-2.56293,-2.56293
1.30778,1.27355,-2.56293,-2.48087
1.27355,1.27355,-2.48087,-2.48087
1.27355,1.17617,-2.48087,-2.23487
1.17617,1.10899,-2.23487,-2.05686
1.10899,1.04571,-2.05686,-1.92792
1.04571,0.97627,-1.92792,-1.82894
0.97627,0.88357,-1.82894,-1.74684
0.88357,0.7726,-1.74684,-1.69449
0.7726,0.7726,-1.69449,-1.69449
0.7726,0.63339,-1.69449,-1.66731
0.63339,0.63339,-1.66731,-1.66731
0.63339,0.35952,-1.66731,-1.66323
0.35952,0.08558,-1.66323,-1.68261
0.08558,-0.18738,-1.68261,-1.70625
-0.18738,-0.45902,-1.70625,-1.73204
-0.45902,-0.70106,-1.73204,-1.76323
-0.70106,-0.92388,-1.76323,-1.80255
-0.92388,-1.11314,-1.80255,-1.8474
-1.11314,-1.28575,-1.8474,-1.89828
-1.28575,-1.41806,-1.89828,-1.94741
-1.41806,-1.5443,-1.94741,-1.99558
-1.5443,-1.65574,-1.99558,-2.04329
-1.65574,-1.76359,-2.04329,-2.08798
-1.76359,-1.84765,-2.08798,-2.12659
-1.84765,-1.91221,-2.12659,-2.15924
-1.91221,-1.97429,-2.15924,-2.19169
-1.97429,-1.97429,-2.19169,-2.19169
-1.97429,-2.04641,-2.19169,-2.22115
-2.04641,-2.08766,-2.22115,-2.24388
-2.08766,-2.13338,-2.24388,-2.26979
-2.13338,-2.13338,-2.26979,-2.26979
-2.13338,-2.18923,-2.26979,-2.29232
-2.18923,-2.18923,-2.29232,-2.29232
-2.18923,-2.23519,-2.29232,-2.3144
-2.23519,-2.26288,-2.3144,-2.33092
-2.26288,-2.29264,-2.33092,-2.35079
-2.29264,-2.31971,-2.35079,-2.36987
-2.31971,-2.31971,-2.36987,-2.36987
-2.31971,-2.36991,-2.36987,-2.38433
-2.36991,-2.36991,-2.38433,-2.38433
-2.36991,-2.40377,-2.38433,-2.40035
-2.40377,-2.42794,-2.40035,-2.41401
-2.42794,-2.45171,-2.41401,-2.42946
-2.45171,-2.47308,-2.42946,-2.44462
-2.47308,-2.49544,-2.44462,-2.45831
-2.49544,-2.49544,-2.45831,-2.45831
-2.49544,-2.52889,-2.45831,-2.46721
-2.52889,-2.52889,-2.46721,-2.46721
-2.52889,-2.56244,-2.46721,-2.48061
-2.56244,-2.58106,-2.48061,-2.49111
-2.58106,-2.59455,-2.49111,-2.50178
-2.59455,-2.61076,-2.50178,-2.51627
-2.61076,-2.62418,-2.51627,-2.53456
-2.62418,-2.62418,-2.53456,-2.53456
-2.62418,-2.63592,-2.53456,-2.57287
-2.63592,-2.63592,-2.57287,-2.57287
-2.63592,-2.64358,-2.57287,-2.63896
-2.64358,-2.64358,-2.63896,-2.63896
-2.64358,-2.64765,-2.63896,-2.70914
-2.64765,-2.64765,-2.70914,-2.70914
-2.64765,-2.65572,-2.70914,-2.98401
-2.65572,-2.65868,-2.98401,-3.25901
-2.65868,-2.66019,-3.25901,-3.53403
-2.66019,-2.66104,-3.53403,-3.80905
-2.66104,-2.66155,-3.80905,-4.08407
-2.36443,-2.37111,-2.70908,-2.98401
-2.37111,-2.37407,-2.98401,-3.25901
-2.37407,-2.37563,-3.25901,-3.53403
-2.37563,-2.37651,-3.53403,-3.80905
-2.37651,-2.37704,-3.80905,-4.08407
-2.08011,-2.08647,-2.70907,-2.98401
-2.08647,-2.08949,-2.98401,-3.25901
-2.08949,-2.0911,-3.25901,-3.53403
-2.0911,-2.092,-3.53403,-3.80905
-2.092,-2.09253,-3.80905,-4.08407
-1.75595,-1.75595,-2.25875,-2.25875
-1.75595,-1.78005,-2.25875,-2.43457
-1.78005,-1.78005,-2.43457,-2.43457
-1.78005,-1.79552,-2.43457,-2.70907
-1.79552,-1.80185,-2.70907,-2.98401
-1.80185,-1.80493,-2.98401,-3.25901
-1.80493,-1.80657,-3.25901,-3.53403
-1.80657,-1.80749,-3.53403,-3.80905
-1.80749,-1.80803,-3.80905,-4.08407
-1.49598,-1.51089,-2.43453,-2.70907
-1.51089,-1.51727,-2.70907,-2.98401
-1.51727,-1.5204,-2.98401,-3.25901
-1.5204,-1.52205,-3.25901,-3.53403
-1.52205,-1.52298,-3.53403,-3.80905
-1.52298,-1.52352,-3.80905,-4.08407
-1.07943,-1.13377,-1.95637,-2.0481
-1.13377,-1.13377,-2.0481,-2.0481
-1.13377,-1.17046,-2.0481,-2.16345
-1.17046,-1.17046,-2.16345,-2.16345
-1.17046,-1.21142,-2.16345,-2.43453
-1.21142,-1.22627,-2.43453,-2.70908
-1.22627,-1.23273,-2.70908,-2.98401
-1.23273,-1.23588,-2.98401,-3.25901
-1.23588,-1.23755,-3.25901,-3.53403
-1.23755,-1.23847,-3.53403,-3.80905
-1.23847,-1.23902,-3.80905,-4.08407
-0.92674,-0.9417,-2.43453,-2.70908
-0.9417,-0.9482,-2.70908,-2.98401
-0.9482,-0.95137,-2.98401,-3.25901
-0.95137,-0.95304,-3.25901,-3.53403
-0.95304,-0.95397,-3.53403,-3.80905
-0.95397,-0.95451,-3.80905,-4.08407
-0.56051,-0.56051,-2.03423,-2.03423
-0.56051,-0.60156,-2.03423,-2.16331
-0.60156,-0.60156,-2.16331,-2.16331
-0.60156,-0.64204,-2.16331,-2.43454
-0.64204,-0.65713,-2.43454,-2.70908
-0.65713,-0.66368,-2.70908,-2.98401
-0.66368,-0.66686,-2.98401,-3.25901
-0.66686,-0.66853,-3.25901,-3.53403
-0.66853,-0.66946,-3.53403,-3.80905
-0.66946,-0.67001,-3.80905,-4.08407
-0.27416,-0.27416,-2.03278,-2.03278
-0.27416,-0.31633,-2.03278,-2.16341
-0.31633,-0.31633,-2.16341,-2.16341
-0.31633,-0.35729,-2.16341,-2.43456
-0.35729,-0.37255,-2.43456,-2.70908
-0.37255,-0.37914,-2.70908,-2.98401
-0.37914,-0.38234,-2.98401,-3.25901
-0.38234,-0.38402,-3.25901,-3.53403
-0.38402,-0.38496,-3.53403,-3.80905
-0.38496,-0.3855,-3.80905,-4.08407
0.01308,0.01308,-2.03278,-2.03278
0.01308,-0.03035,-2.03278,-2.16363
-0.03035,-0.03035,-2.16363,-2.16363
-0.03035,-0.0723,-2.16363,-2.43458
-0.0723,-0.08787,-2.43458,-2.70909
-0.08787,-0.09457,-2.70909,-2.98401
-0.09457,-0.09781,-2.98401,-3.25901
-0.09781,-0.09951,-3.25901,-3.53403
-0.09951,-0.10045,-3.53403,-3.80905
-0.10045,-0.101,-3.80905,-4.08407
0.55533,0.45741,-1.82731,-1.86939
0.45741,0.3666,-1.86939,-1.94244
0.3666,0.30277,-1.94244,-2.03888
0.30277,0.30277,-2.03888,-2.03888
0.30277,0.25811,-2.03888,-2.16429
0.25811,0.25811,-2.16429,-2.16429
0.25811,0.21335,-2.16429,-2.43464
0.21335,0.19703,-2.43464,-2.70909
0.19703,0.19009,-2.70909,-2.98401
0.19009,0.18676,-2.98401,-3.25901
0.18676,0.18502,-3.25901,-3.53403
0.18502,0.18406,-3.53403,-3.80905
0.18406,0.18351,-3.80905,-4.08407
0.70428,0.63563,-1.96507,-2.01454
0.63563,0.63563,-2.01454,-2.01454
0.63563,0.57829,-2.01454,-2.09914
0.57829,0.57829,-2.09914,-2.09914
0.57829,0.53649,-2.09914,-2.2188
0.53649,0.53649,-2.2188,-2.2188
0.53649,0.5007,-2.2188,-2.43482
0.5007,0.5007,-2.43482,-2.43482
0.5007,0.48242,-2.43482,-2.70912
0.48242,0.47492,-2.70912,-2.98402
0.47492,0.47139,-2.98402,-3.25901
0.47139,0.46958,-3.25901,-3.53403
0.46958,0.46859,-3.53403,-3.80905
0.46859,0.46801,-3.80905,-4.08407
0.82126,0.82126,-2.29787,-2.29787
0.82126,0.79317,-2.29787,-2.43548
0.79317,0.79317,-2.43548,-2.43548
0.79317,0.76898,-2.43548,-2.70917
0.76898,0.76012,-2.70917,-2.98403
0.76012,0.75616,-2.98403,-3.25902
0.75616,0.75418,-3.25902,-3.53403
0.75418,0.75312,-3.53403,-3.80905
0.75312,0.75252,-3.80905,-4.08407
1.07911,1.07911,-2.54892,-2.54892
1.07911,1.05938,-2.54892,-2.70943
1.05938,1.05938,-2.70943,-2.70943
1.05938,1.04619,-2.70943,-2.98405
1.04619,1.04119,-2.98405,-3.25902
1.04119,1.03888,-3.25902,-3.53403
1.03888,1.03769,-3.53403,-3.80905
1.03769,1.03702,-3.80905,-4.08407
1.35287,1.35287,-2.81079,-2.81079
1.35287,1.34321,-2.81079,-2.88047
1.34321,1.34321,-2.88047,-2.88047
1.34321,1.33584,-2.88047,-2.9842
1.33584,1.33584,-2.9842,-2.9842
1.33584,1.32697,-2.9842,-3.25903
1.32697,1.32377,-3.25903,-3.53403
1.32377,1.3223,-3.53403,-3.80905
1.3223,1.32153,-3.80905,-4.08407
2.45955,2.45955,-4.08407,-4.08407
2.45955,2.45795,-4.08407,-3.80905
2.45795,2.45671,-3.80905,-3.53404
2.45671,2.45544,-3.53404,-3.25902
2.45544,2.45399,-3.25902,-2.984
2.45399,2.45219,-2.984,-2.70898
2.45219,2.44977,-2.70898,-2.43397
2.44977,2.44628,-2.43397,-2.15897
2.44628,2.44086,-2.15897,-1.88401
2.44086,2.43144,-1.88401,-1.60916
2.43144,2.41196,-1.60916,-1.33494
2.41196,2.41196,-1.33494,-1.33494
2.41196,2.38362,-1.33494,-1.15575
2.38362,2.38362,-1.15575,-1.15575
2.38362,2.36206,-1.15575,-1.08305
2.36206,2.36206,-1.08305,-1.08305
2.36206,2.33077,-1.08305,-1.02752
2.33077,2.33077,-1.02752,-1.02752
2.33077,2.29078,-1.02752,-0.99679
2.29078,2.24063,-0.99679,-0.98619
2.24063,2.18672,-0.98619,-0.98833
2.18672,2.11321,-0.98833,-1.00168
2.11321,1.99782,-1.00168,-1.03159
1.99782,1.83849,-1.03159,-1.07173
1.83849,1.59001,-1.07173,-1.14123
1.59001,1.33139,-1.14123,-1.2097
1.33139,1.066,-1.2097,-1.27212
1.066,0.79664,-1.27212,-1.32303
0.79664,0.52398,-1.32303,-1.35111
0.52398,0.24992,-1.35111,-1.34477
0.24992,-1e-5,-1.34477,-1.30385
-1e-5,-0.24409,-1.30385,-1.23053
-0.24409,-0.48781,-1.23053,-1.1207
-0.48781,-0.48781,-1.1207,-1.1207
-0.48781,-0.66701,-1.1207,-1.00558
-0.66701,-0.82419,-1.00558,-0.85628
-0.82419,-0.92959,-0.85628,-0.70397
-0.92959,-1.00365,-0.70397,-0.54034
-1.00365,-1.05554,-0.54034,-0.35488
-1.05554,-1.0859,-0.35488,-0.13957
-1.0859,-1.08837,-0.13957,0.10459
-1.08837,-1.05341,0.10459,0.35815
-1.05341,-0.97711,0.35815,0.58673
-0.97711,-0.86875,0.58673,0.76579
-0.86875,-0.73966,0.76579,0.89757
-0.73966,-0.59311,0.89757,0.99429
-0.59311,-0.42959,0.99429,1.06264
-0.42959,-0.24552,1.06264,1.10758
-0.24552,-0.03291,1.10758,1.13081
-0.03291,0.2095,1.13081,1.12995
0.2095,0.48196,1.12995,1.09775
0.48196,0.48196,1.09775,1.09775
0.48196,0.69685,1.09775,1.04194
0.69685,0.69685,1.04194,1.04194
0.69685,0.86462,1.04194,0.96711
0.86462,1.01576,0.96711,0.8571
1.01576,1.12582,0.8571,0.73177
1.12582,1.21062,0.73177,0.58763
1.21062,1.27611,0.58763,0.41778
1.27611,1.31974,0.41778,0.22035
1.31974,1.33573,0.22035,98e-5
1.33573,1.31985,98e-5,-0.23298
1.31985,1.26893,-0.23298,-0.47517
1.26893,1.17918,-0.47517,-0.71197
1.17918,1.17918,-0.71197,-0.71197
1.17918,1.08011,-0.71197,-0.87792
1.08011,0.94647,-0.87792,-1.02156
2.74405,2.74405,-4.08407,-4.08407
2.74405,2.74343,-4.08407,-3.80905
2.74343,2.74277,-3.80905,-3.53403
2.74277,2.74202,-3.53403,-3.25901
2.74202,2.7411,-3.25901,-2.98399
2.7411,2.73989,-2.98399,-2.70897
2.73989,2.73824,-2.70897,-2.43395
2.73824,2.73582,-2.43395,-2.15894
2.73582,2.732,-2.15894,-1.88395
2.732,2.72536,-1.88395,-1.60901
2.72536,2.71201,-1.60901,-1.33436
2.71201,2.67591,-1.33436,-1.06244
2.67591,2.67591,-1.06244,-1.06244
2.67591,2.65503,-1.06244,-0.98563
2.65503,2.65503,-0.98563,-0.98563
2.65503,2.62431,-0.98563,-0.92446
2.62431,2.62431,-0.92446,-0.92446
3.02856,3.02856,-4.08407,-4.08407
3.02856,3.02819,-4.08407,-3.80905
3.02819,3.02778,-3.80905,-3.53403
3.02778,3.02727,-3.53403,-3.25901
3.02727,3.02663,-3.25901,-2.98399
3.02663,3.02578,-2.98399,-2.70897
3.02578,3.02458,-2.70897,-2.43395
3.02458,3.02279,-2.43395,-2.15893
3.02279,3.01992,-2.15893,-1.88393
3.01992,3.01487,-1.88393,-1.60895
3.01487,3.00477,-1.60895,-1.33414
3.00477,2.98166,-1.33414,-1.06028
2.98166,2.93123,-1.06028,-0.79066
2.93123,2.84045,-0.79066,-0.53273
2.84045,2.84045,-0.53273,-0.53273
2.84045,2.80187,-0.53273,-0.48088
2.80187,2.80187,-0.48088,-0.48088
2.80187,2.76176,-0.48088,-0.47083
2.76176,2.72366,-0.47083,-0.50115
3.31306,3.31306,-4.08407,-4.08407
3.31306,3.31282,-4.08407,-3.80905
3.31282,3.31253,-3.80905,-3.53403
3.31253,3.31217,-3.53403,-3.25901
3.31217,3.3117,-3.25901,-2.98399
3.3117,3.31106,-2.98399,-2.70896
3.31106,3.31014,-2.70896,-2.43394
3.31014,3.30874,-2.43394,-2.15893
3.30874,3.30646,-2.15893,-1.88391
3.30646,3.30232,-1.88391,-1.60893
3.30232,3.29402,-1.60893,-1.33405
3.29402,3.27785,-1.33405,-1.05955
3.27785,3.25673,-1.05955,-0.78535
3.25673,3.24067,-0.78535,-0.51084
3.24067,3.23291,-0.51084,-0.23595
3.23291,3.23116,-0.23595,0.03905
3.23116,3.23116,0.03905,0.03905
3.23116,3.23188,0.03905,0.11951
3.23188,3.23188,0.11951,0.11951
3.23188,3.2336,0.11951,0.18964
3.2336,3.2336,0.18964,0.18964
3.2336,3.23829,0.18964,0.25189
3.23829,3.23829,0.25189,0.25189
3.23829,3.24494,0.25189,0.2792
3.24494,3.24494,0.2792,0.2792
3.24494,3.25128,0.2792,0.29068
3.25128,3.25831,0.29068,0.29864
3.25831,3.26477,0.29864,0.30517
3.26477,3.27309,0.30517,0.3109
3.27309,3.28506,0.3109,0.31571
3.28506,3.28506,0.31571,0.31571
3.28506,3.29662,0.31571,0.31874
3.29662,3.29662,0.31874,0.31874
3.29662,3.30563,0.31874,0.32398
3.30563,3.31499,0.32398,0.32864
3.31499,3.32511,0.32864,0.33201
3.32511,3.33585,0.33201,0.33395
3.33585,3.33585,0.33395,0.33395
3.33585,3.3439,0.33395,0.34225
3.3439,3.35319,0.34225,0.34868
3.35319,3.36356,0.34868,0.35305
3.36356,3.37188,0.35305,0.35875
3.37188,3.37932,0.35875,0.36494
3.37932,3.38661,0.36494,0.37048
3.38661,3.39405,0.37048,0.37543
3.39405,3.40082,0.37543,0.38028
3.40082,3.40816,0.38028,0.38418
3.40816,3.4169,0.38418,0.38666
3.4169,3.42634,0.38666,0.38787
3.42634,3.43475,0.38787,0.39074
3.43475,3.44154,0.39074,0.3965
3.44154,3.4479,0.3965,0.40229
3.4479,3.45522,0.40229,0.40653
3.45522,3.46412,0.40653,0.40847
3.46412,3.46412,0.40847,0.40847
3.46412,3.47179,0.40847,0.41201
3.47179,3.48002,0.41201,0.41429
3.48002,3.48848,0.41429,0.41574
3.48848,3.49658,0.41574,0.41843
3.49658,3.50434,0.41843,0.42275
3.50434,3.51224,0.42275,0.42739
3.51224,3.52009,0.42739,0.43255
3.52009,3.52751,0.43255,0.43756
3.52751,3.53402,0.43756,0.44267
3.53402,3.54025,0.44267,0.44725
3.54025,3.54645,0.44725,0.45134
3.54645,3.5527,0.45134,0.45516
3.5527,3.55875,0.45516,0.45895
3.55875,3.56456,0.45895,0.46246
3.56456,3.57103,0.46246,0.46494
3.57103,3.5783,0.46494,0.46603
3.5783,3.58556,0.46603,0.46638
3.58556,3.59183,0.46638,0.46927
3.59183,3.59711,0.46927,0.47437
3.59711,3.60236,0.47437,0.47879
3.60236,3.6086,0.47879,0.48165
3.6086,3.61596,0.48165,0.48231
3.61596,3.61596,0.48231,0.48231
3.61596,3.62202,0.48231,0.48517
3.62202,3.62806,0.48517,0.48798
3.62806,3.63418,0.48798,0.4905
3.63418,3.64039,0.4905,0.49266
3.64039,3.64659,0.49266,0.49474
3.64659,3.6527,0.49474,0.49707
3.6527,3.65872,0.49707,0.49965
3.65872,3.66482,0.49965,0.50205
3.66482,3.67112,0.50205,0.50388
3.67112,3.67732,0.50388,0.50677
3.67732,3.68332,0.50677,0.51048
3.68332,3.68942,0.51048,0.51386
3.68942,3.69585,0.51386,0.51633
3.69585,3.70163,0.51633,0.51978
3.70163,3.70693,0.51978,0.52365
3.70693,3.71204,0.52365,0.52712
3.71204,3.7171,0.52712,0.53019
3.7171,3.72213,0.53019,0.53307
3.72213,3.72715,0.53307,0.53593
3.72715,3.7322,0.53593,0.53888
3.7322,3.73686,0.53888,0.54198
3.73686,3.74172,0.54198,0.54432
3.74172,3.7472,0.54432,0.54543
3.7472,3.753,0.54543,0.54548
3.753,3.75833,0.54548,0.54729
3.75833,3.76276,0.54729,0.55123
3.76276,3.76696,0.55123,0.55493
3.76696,3.77178,0.55493,0.5573
3.77178,3.77744,0.5573,0.55785
3.77744,3.78326,0.55785,0.55684
3.78326,3.78326,0.55684,0.55684
3.78326,3.78744,0.55684,0.56116
3.78744,3.79149,0.56116,0.56517
3.79149,3.79614,0.56517,0.5675
3.79614,3.8016,0.5675,0.5677
3.8016,3.80725,0.5677,0.5662
3.80725,3.80725,0.5662,0.5662
3.80725,3.81126,0.5662,0.57095
3.81126,3.81531,0.57095,0.57483
3.81531,3.82003,0.57483,0.57667
3.82003,3.82549,0.57667,0.57607
3.82549,3.82549,0.57607,0.57607
3.82549,3.82997,0.57607,0.57865
3.82997,3.83464,0.57865,0.58048
3.83464,3.83953,0.58048,0.58179
3.83953,3.84444,0.58179,0.58313
3.84444,3.84918,0.58313,0.58519
3.84918,3.85374,0.58519,0.58801
3.85374,3.85834,0.58801,0.59063
3.85834,3.86316,0.59063,0.59241
3.86316,3.86815,0.59241,0.59354
3.86815,3.87313,0.59354,0.59502
3.87313,3.87802,0.59502,0.59732
3.87802,3.88282,0.59732,0.59987
3.88282,3.8873,0.59987,0.6027
3.8873,3.89158,0.6027,0.60531
3.89158,3.89571,0.60531,0.60771
3.89571,3.89973,0.60771,0.61003
3.89973,3.90368,0.61003,0.6124
3.90368,3.9076,0.6124,0.61487
3.9076,3.91158,0.61487,0.61751
3.91158,3.91575,0.61751,0.6205
3.91575,3.91974,0.6205,0.62358
3.91974,3.92355,0.62358,0.62613
3.92355,3.92775,0.62613,0.62776
3.92775,3.93262,0.62776,0.62794
3.93262,3.93748,0.62794,0.62717
3.93748,3.94158,0.62717,0.62874
3.94158,3.94493,0.62874,0.63255
3.94493,3.94817,0.63255,0.63576
3.94817,3.95199,0.63576,0.63737
3.95199,3.95654,0.63737,0.63691
3.95654,3.96114,0.63691,0.63499
3.96114,3.96114,0.63499,0.63499
3.96114,3.96433,0.63499,0.63929
3.96433,3.96739,0.63929,0.64309
3.96739,3.97098,0.64309,0.645
3.97098,3.97534,0.645,0.64456
3.97534,3.97991,0.64456,0.64202
3.97991,3.97991,0.64202,0.64202
3.97991,3.98303,0.64202,0.64641
3.98303,3.9861,0.64641,0.65011
3.9861,3.9897,0.65011,0.65178
3.9897,3.99397,0.65178,0.65106
3.99397,3.99836,0.65106,0.64863
3.99836,3.99836,0.64863,0.64863
3.99836,4.00142,0.64863,0.65318
4.00142,4.0045,0.65318,0.65703
4.0045,4.00817,0.65703,0.65866
4.00817,4.01247,0.65866,0.65768
4.01247,4.01247,0.65768,0.65768
4.01247,4.01594,0.65768,0.66011
4.01594,4.01954,0.66011,0.6619
4.01954,4.02332,0.6619,0.6628
4.02332,4.02715,0.6628,0.66333
4.02715,4.03085,0.66333,0.66461
4.03085,4.03438,0.66461,0.66686
4.03438,4.03792,0.66686,0.669
4.03792,4.04164,0.669,0.67023
4.04164,4.04552,0.67023,0.67067
4.04552,4.0494,0.67067,0.67136
4.0494,4.05317,0.67136,0.67308
4.05317,4.05698,0.67308,0.67483
4.05698,4.06104,0.67483,0.67566
4.06104,4.06534,0.67566,0.67602
4.06534,4.06984,0.67602,0.67705
4.06984,4.07493,0.67705,0.67749
4.07493,4.08121,0.67749,0.6778
3.59757,3.59757,-4.08407,-4.08407
3.59757,3.59739,-4.08407,-3.80905
3.59739,3.59718,-3.80905,-3.53403
3.59718,3.59691,-3.53403,-3.25901
3.59691,3.59654,-3.25901,-2.98398
3.59654,3.59604,-2.98398,-2.70896
3.59604,3.59531,-2.70896,-2.43394
3.59531,3.59416,-2.43394,-2.15892
3.59416,3.59223,-2.15892,-1.88391
3.59223,3.58858,-1.88391,-1.60892
3.58858,3.5812,-1.60892,-1.334
3.5812,3.56936,-1.334,-1.05925
3.56936,3.55808,-1.05925,-0.78447
3.55808,3.55168,-0.78447,-0.50953
3.55168,3.54886,-0.50953,-0.23453
3.54886,3.54822,-0.23453,0.04049
3.54822,3.55087,0.04049,0.31548
3.55087,3.55087,0.31548,0.31548
3.88207,3.88207,-4.08407,-4.08407
3.88207,3.88194,-4.08407,-3.80905
3.88194,3.88178,-3.80905,-3.53403
3.88178,3.88156,-3.53403,-3.25901
3.88156,3.88127,-3.25901,-2.98398
3.88127,3.88086,-2.98398,-2.70896
3.88086,3.88025,-2.70896,-2.43394
3.88025,3.87926,-2.43394,-2.15892
3.87926,3.87751,-2.15892,-1.88391
3.87751,3.87397,-1.88391,-1.60891
3.87397,3.86691,-1.60891,-1.33399
3.86691,3.85799,-1.33399,-1.05911
3.85799,3.85164,-1.05911,-0.78418
3.85164,3.84863,-0.78418,-0.50917
3.84863,3.84734,-0.50917,-0.23415
3.84734,3.84705,-0.23415,0.04087
3.84705,3.84785,0.04087,0.31589
3.84785,3.84785,0.31589,0.31589
-4.08407,-4.08324,2.74405,3.01907
-4.08324,-4.08266,3.01907,3.29409
-4.08266,-4.08224,3.29409,3.56911
-4.08224,-4.08193,3.56911,3.84414
-4.08407,-4.08361,1.32153,1.59655
-4.08361,-4.0829,1.59655,1.87157
-4.0829,-4.0819,1.87157,2.14659
-4.0819,-4.08072,2.14659,2.42161
-4.08148,-4.08225,-2.85121,-2.57619
-4.08225,-4.08274,-2.57619,-2.30117
-4.08274,-4.08309,-2.30117,-2.02615
-4.08309,-4.08337,-2.02615,-1.75113
-4.08337,-4.08358,-1.75113,-1.47611
-4.08358,-4.08375,-1.47611,-1.20109
-4.08375,-4.08388,-1.20109,-0.92606
-4.08388,-4.08398,-0.92606,-0.65104
-4.08398,-4.08404,-0.65104,-0.37602
-4.08404,-4.08407,-0.37602,-0.101
-4.08407,-4.08406,-0.101,0.17402
-4.08406,-4.08402,0.17402,0.44904
-4.08402,-4.08392,0.44904,0.72407
-4.08392,-4.08374,0.72407,0.99909
3.87569,3.8757,4.08407,4.06225
3.8757,3.87589,4.06225,3.78723
3.87589,3.87614,3.78723,3.51221
3.87614,3.87643,3.51221,3.23718
3.87643,3.87677,3.23718,2.96216
3.87677,3.87718,2.96216,2.68714
3.87718,3.87765,2.68714,2.41212
3.87765,3.87819,2.41212,2.1371
3.87819,3.87884,2.1371,1.86208
3.87884,3.87962,1.86208,1.58706
3.87962,3.88063,1.58706,1.31204
3.88063,3.88207,1.31204,1.03702
3.59757,3.59786,3.88207,3.60705
3.59786,3.59824,3.60705,3.33203
3.59824,3.5987,3.33203,3.05701
3.5987,3.59925,3.05701,2.78199
3.59925,3.59991,2.78199,2.50697
3.59991,3.60067,2.50697,2.23195
3.60067,3.60155,2.23195,1.95693
3.60155,3.60261,1.95693,1.68191
3.60261,3.6039,1.68191,1.40689
3.6039,3.60557,1.40689,1.13187
3.60557,3.60804,1.13187,0.85686
3.31306,3.31344,3.88207,3.60705
3.31344,3.31395,3.60705,3.33203
3.31395,3.3146,3.33203,3.05701
3.3146,3.31542,3.05701,2.78199
3.31542,3.3164,2.78199,2.50697
3.3164,3.31756,2.50697,2.23195
3.31756,3.31892,2.23195,1.95693
3.31892,3.32052,1.95693,1.68191
3.32052,3.32244,1.68191,1.4069
3.32244,3.32482,1.4069,1.13189
3.32482,3.32804,1.13189,0.85689
3.02856,3.02903,3.88207,3.60705
3.02903,3.02969,3.60705,3.33203
3.02969,3.03061,3.33203,3.05701
3.03061,3.0318,3.05701,2.78199
3.0318,3.03331,2.78199,2.50697
3.03331,3.03514,2.50697,2.23196
3.03514,3.03729,2.23196,1.95695
3.03729,3.03982,1.95695,1.68194
3.03982,3.0428,1.68194,1.40693
3.0428,3.04641,1.40693,1.13193
3.04641,3.05095,1.13193,0.85695
3.05095,3.05721,0.85695,0.582
3.05721,3.06923,0.582,0.3073
3.06923,3.06923,0.3073,0.3073
3.06923,3.07561,0.3073,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.07561,0.23811,0.23811
3.07561,3.08356,0.23811,0.21118
3.08356,3.08356,0.21118,0.21118
3.08356,3.09139,0.21118,0.20702
3.09139,3.10137,0.20702,0.20727
3.10137,3.10985,0.20727,0.21253
3.10985,3.11989,0.21253,0.21959
3.11989,3.13474,0.21959,0.23265
3.13474,3.13474,0.23265,0.23265
3.13474,3.1481,0.23265,0.24589
3.1481,3.1481,0.24589,0.24589
3.1481,3.15797,0.24589,0.25144
3.15797,3.16784,0.25144,0.2567
2.74405,2.74461,3.88207,3.60705
2.74461,2.74544,3.60705,3.33203
2.74544,2.74667,3.33203,3.05701
2.74667,2.74839,3.05701,2.782
2.74839,2.75071,2.782,2.50698
2.75071,2.75364,2.50698,2.23198
2.75364,2.7572,2.23198,1.95698
2.7572,2.76138,1.95698,1.68199
2.76138,2.76626,1.68199,1.40701
2.76626,2.77198,1.40701,1.13205
2.77198,2.77883,1.13205,0.85712
2.77883,2.78721,0.85712,0.58222
2.78721,2.79754,0.58222,0.3074
2.79754,2.80593,0.3074,0.03255
2.80593,2.80593,0.03255,0.03255
2.80593,2.80443,0.03255,-0.04458
2.80443,2.80443,-0.04458,-0.04458
2.80443,2.79641,-0.04458,-0.09662
2.79641,2.78537,-0.09662,-0.13682
2.78537,2.75126,-0.13682,-0.22228
2.45955,2.46017,3.88207,3.60705
2.46017,2.46115,3.60705,3.33203
2.46115,2.4627,3.33203,3.05701
2.4627,2.46508,3.05701,2.782
2.46508,2.46856,2.782,2.507
2.46856,2.47329,2.507,2.23202
2.47329,2.47929,2.23202,1.95707
2.47929,2.48647,1.95707,1.68214
2.48647,2.49479,1.68214,1.40725
2.49479,2.50428,1.40725,1.13239
2.50428,2.51509,1.13239,0.85758
2.51509,2.52717,0.85758,0.58283
2.52717,2.53949,0.58283,0.30809
2.53949,2.5467,0.30809,0.0332
2.5467,2.53454,0.0332,-0.24112
2.53454,2.49228,-0.24112,-0.5123
2.49228,2.49228,-0.5123,-0.5123
2.49228,2.43953,-0.5123,-0.70078
2.43953,2.43953,-0.70078,-0.70078
2.43953,2.40179,-0.70078,-0.79028
2.40179,2.40179,-0.79028,-0.79028
2.17504,2.1757,3.88207,3.60705
2.1757,2.1768,3.60705,3.33203
2.1768,2.17863,3.33203,3.05702
2.17863,2.18169,3.05702,2.78201
2.18169,2.18664,2.78201,2.50704
2.18664,2.19412,2.50704,2.23212
2.19412,2.20436,2.23212,1.9573
2.20436,2.21711,1.9573,1.68257
2.21711,2.23183,1.68257,1.40795
2.23183,2.24811,1.40795,1.13342
2.24811,2.26566,1.13342,0.85896
2.26566,2.28371,0.85896,0.58453
2.28371,2.29995,0.58453,0.31
2.29995,2.30837,0.31,0.03517
2.30837,2.29969,0.03517,-0.23947
2.29969,2.26713,-0.23947,-0.51222
2.26713,2.26713,-0.51222,-0.51222
2.26713,2.21408,-0.51222,-0.73593
2.21408,2.21408,-0.73593,-0.73593
1.89054,1.89122,3.88207,3.60705
1.89122,1.89238,3.60705,3.33203
1.89238,1.89439,3.33203,3.05702
1.89439,1.89799,3.05702,2.78202
1.89799,1.90442,2.78202,2.50708
1.90442,1.91541,2.50708,2.2323
1.91541,1.93242,2.2323,1.95782
1.93242,1.95522,1.95782,1.68377
1.95522,1.9818,1.68377,1.41005
1.9818,2.01012,1.41005,1.1365
1.60603,1.60672,3.88207,3.60705
1.60672,1.6079,3.60705,3.33203
1.6079,1.61001,3.33203,3.05702
1.61001,1.61393,3.05702,2.78203
1.61393,1.62147,2.78203,2.50712
1.62147,1.63596,2.50712,2.23252
1.63596,1.66198,2.23252,1.95884
1.66198,1.70131,1.95884,1.68674
1.32153,1.32221,3.88207,3.60705
1.32221,1.3234,3.60705,3.33203
1.3234,1.32553,3.33203,3.05702
1.32553,1.32957,3.05702,2.78203
1.32957,1.33766,2.78203,2.50714
1.33766,1.35452,2.50714,2.23271
1.35452,1.38945,2.23271,1.96022
1.38945,1.45118,1.96022,1.69272
1.45118,1.53066,1.69272,1.42949
1.53066,1.60908,1.42949,1.16597
1.60908,1.67685,1.16597,0.89953
1.67685,1.73151,0.89953,0.63012
1.73151,1.77092,0.63012,0.3581
1.77092,1.79042,0.3581,0.08403
1.79042,1.78513,0.08403,-0.19059
1.78513,1.75282,-0.19059,-0.46335
1.75282,1.68876,-0.46335,-0.73011
1.68876,1.68876,-0.73011,-0.73011
1.68876,1.62519,-0.73011,-0.88842
1.62519,1.62519,-0.88842,-0.88842
1.62519,1.55359,-0.88842,-1.00078
1.55359,1.55359,-1.00078,-1.00078
1.55359,1.46657,-1.00078,-1.08527
1.03702,1.0377,3.88207,3.60705
1.0377,1.03888,3.60705,3.33203
1.03888,1.041,3.33203,3.05702
1.041,1.04504,3.05702,2.78203
1.04504,1.05327,2.78203,2.50715
1.05327,1.07109,2.50715,2.2328
1.07109,1.11157,2.2328,1.9613
1.11157,1.11157,1.9613,1.9613
1.11157,1.17152,1.9613,1.75543
0.75252,0.75319,3.88207,3.60705
0.75319,0.75435,3.60705,3.33203
0.75435,0.75645,3.33203,3.05702
0.75645,0.76045,3.05702,2.78203
0.76045,0.76862,2.78203,2.50715
0.76862,0.78655,2.50715,2.23281
0.78655,0.82898,2.23281,1.96172
0.82898,0.82898,1.96172,1.96172
0.82898,0.88382,1.96172,1.78735
0.88382,0.97613,1.78735,1.61789
0.97613,1.07978,1.61789,1.47937
1.07978,1.22577,1.47937,1.29071
1.22577,1.22577,1.29071,1.29071
1.22577,1.34907,1.29071,1.09576
1.34907,1.44704,1.09576,0.88384
0.46801,0.46868,3.88207,3.60705
0.46868,0.46983,3.60705,3.33203
0.46983,0.4719,3.33203,3.05702
0.4719,0.47584,3.05702,2.78203
0.47584,0.4839,2.78203,2.50714
0.4839,0.50163,2.50714,2.23279
0.50163,0.54419,2.23279,1.96176
0.54419,0.54419,1.96176,1.96176
0.54419,0.59625,1.96176,1.79777
0.59625,0.59625,1.79777,1.79777
0.59625,0.6701,1.79777,1.66237
0.6701,0.77168,1.66237,1.54277
0.77168,0.89142,1.54277,1.43548
0.89142,1.06599,1.43548,1.2836
1.06599,1.06599,1.2836,1.2836
0.18351,0.18417,3.88207,3.60705
0.18417,0.18531,3.60705,3.33203
0.18531,0.18736,3.33203,3.05702
0.18736,0.19126,3.05702,2.78203
0.19126,0.19922,2.78203,2.50714
0.19922,0.21672,2.50714,2.23277
0.21672,0.25898,2.23277,1.96169
0.25898,0.25898,1.96169,1.96169
0.25898,0.30945,1.96169,1.80188
0.30945,0.30945,1.80188,1.80188
0.30945,0.38041,1.80188,1.67273
0.38041,0.48017,1.67273,1.56069
0.48017,0.59593,1.56069,1.47034
-0.101,-0.10034,3.88207,3.60705
-0.10034,-0.0992,3.60705,3.33203
-0.0992,-0.09716,3.33203,3.05702
-0.09716,-0.09327,3.05702,2.78203
-0.09327,-0.08535,2.78203,2.50714
-0.08535,-0.06792,2.50714,2.23276
-0.06792,-0.02569,2.23276,1.96168
-0.02569,-0.02569,1.96168,1.96168
-0.02569,0.02388,1.96168,1.80461
0.02388,0.02388,1.80461,1.80461
0.02388,0.09338,1.80461,1.6788
0.09338,0.19194,1.6788,1.57068
0.19194,0.30527,1.57068,1.48746
0.30527,0.44568,1.48746,1.41146
-0.3855,-0.38484,3.88207,3.60705
-0.38484,-0.3837,3.60705,3.33203
-0.3837,-0.38164,3.33203,3.05702
-0.38164,-0.37771,3.05702,2.78203
-0.37771,-0.3697,2.78203,2.50714
-0.3697,-0.352,2.50714,2.23278
-0.352,-0.30875,2.23278,1.96192
-0.30875,-0.30875,1.96192,1.96192
-0.30875,-0.25918,1.96192,1.80834
-0.25918,-0.25918,1.80834,1.80834
-0.25918,-0.18988,1.80834,1.68576
-0.18988,-0.09218,1.68576,1.58148
-0.09218,0.02028,1.58148,1.50226
0.02028,0.1575,1.50226,1.43374
-0.67001,-0.66933,3.88207,3.60705
-0.66933,-0.66816,3.60705,3.33203
-0.66816,-0.66605,3.33203,3.05702
-0.66605,-0.662,3.05702,2.78203
-0.662,-0.65364,2.78203,2.50715
-0.65364,-0.63489,2.50715,2.23289
-0.63489,-0.58806,2.23289,1.9628
-0.58806,-0.58806,1.9628,1.9628
-0.58806,-0.53697,1.9628,1.81645
-0.53697,-0.53697,1.81645,1.81645
-0.53697,-0.46588,1.81645,1.69968
-0.46588,-0.36994,1.69968,1.60214
-0.36994,-0.25763,1.60214,1.52635
-0.25763,-0.11977,1.52635,1.46069
-0.95451,-0.95381,3.88207,3.60705
-0.95381,-0.95259,3.60705,3.33203
-0.95259,-0.95035,3.33203,3.05702
-0.95035,-0.946,3.05702,2.78204
-0.946,-0.93678,2.78204,2.50719
-0.93678,-0.91522,2.50719,2.23319
-0.91522,-0.91522,2.23319,2.23319
-0.91522,-0.87557,2.23319,2.01657
-0.87557,-0.87557,2.01657,2.01657
-0.87557,-0.82539,2.01657,1.87538
-0.82539,-0.82539,1.87538,1.87538
-1.23902,-1.23827,3.88207,3.60705
-1.23827,-1.23694,3.60705,3.33203
-1.23694,-1.23446,3.33203,3.05702
-1.23446,-1.22942,3.05702,2.78205
-1.22942,-1.21809,2.78205,2.50731
-1.21809,-1.18851,2.50731,2.2343
-1.18851,-1.18851,2.2343,2.2343
-1.18851,-1.15262,2.2343,2.08029
-1.15262,-1.15262,2.08029,2.08029
-1.15262,-1.10002,2.08029,1.95822
-1.52352,-1.52269,3.88207,3.60705
-1.52269,-1.52116,3.60705,3.33203
-1.52116,-1.51814,3.33203,3.05703
-1.51814,-1.51149,3.05703,2.7821
-1.51149,-1.4936,2.7821,2.50782
-1.4936,-1.4936,2.50782,2.50782
-1.4936,-1.46718,2.50782,2.33996
-1.46718,-1.46718,2.33996,2.33996
-1.46718,-1.43443,2.33996,2.23189
-1.43443,-1.43443,2.23189,2.23189
-1.43443,-1.38431,2.23189,2.13835
-1.80803,-1.80703,3.88207,3.60705
-1.80703,-1.80506,3.60705,3.33204
-1.80506,-1.80067,3.33204,3.05706
-1.80067,-1.78783,3.05706,2.78245
-1.78783,-1.78783,2.78245,2.78245
-1.78783,-1.77654,2.78245,2.67138
-1.77654,-1.77654,2.67138,2.67138
-1.77654,-1.76243,2.67138,2.59481
-1.76243,-1.76243,2.59481,2.59481
-1.76243,-1.73775,2.59481,2.52385
-1.73775,-1.73775,2.52385,2.52385
-1.73775,-1.69829,2.52385,2.45769
-2.09253,-2.09115,3.88207,3.60705
-2.09115,-2.08789,3.60705,3.33206
-2.08789,-2.0754,3.33206,3.05755
-2.0754,-2.0754,3.05755,3.05755
-2.0754,-2.0685,3.05755,2.98866
-2.0685,-2.0685,2.98866,2.98866
-2.0685,-2.05819,2.98866,2.93731
-2.05819,-2.05819,2.93731,2.93731
-2.05819,-2.04283,2.93731,2.89641
-2.04283,-2.01712,2.89641,2.85649
-2.01712,-2.01712,2.85649,2.85649
-2.01712,-1.99623,2.85649,2.8215
-1.99623,-1.98025,2.8215,2.79658
-2.37704,-2.37421,3.88207,3.60707
-2.37421,-2.37421,3.60707,3.60707
-2.37421,-2.37193,3.60707,3.5028
-2.37193,-2.37193,3.5028,3.5028
-2.37193,-2.36916,3.5028,3.43283
-2.36916,-2.36916,3.43283,3.43283
-2.36916,-2.36412,3.43283,3.37386
-2.36412,-2.36412,3.37386,3.37386
-2.36412,-2.35747,3.37386,3.33953
-2.35747,-2.34763,3.33953,3.31575
-2.34763,-2.33938,3.31575,3.29752
-2.33938,-2.33028,3.29752,3.2821
-2.33028,-2.31732,3.2821,3.26526
-2.31732,-2.29995,3.26526,3.24055
-2.29995,-2.29995,3.24055,3.24055
-2.29995,-2.27683,3.24055,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.27683,3.21402,3.21402
-2.27683,-2.25303,3.21402,3.19049
-2.25303,-2.25303,3.19049,3.19049
-2.25303,-2.24307,3.19049,3.1654
-2.66155,-2.66155,3.88207,3.88207
-2.66155,-2.65943,3.88207,3.81797
-2.65943,-2.65943,3.81797,3.81797
-2.65943,-2.65684,3.81797,3.78318
-2.65684,-2.6535,3.78318,3.76348
-2.6535,-2.64984,3.76348,3.75042
-2.64984,-2.64503,3.75042,3.73958
-2.64503,-2.6379,3.73958,3.72888
-2.6379,-2.62762,3.72888,3.72158
-2.62762,-2.62762,3.72158,3.72158
-2.62762,-2.62262,3.72158,3.70933
-2.62262,-2.6153,3.70933,3.70075
-2.6153,-2.6153,3.70075,3.70075
-2.6153,-2.60815,3.70075,3.69163
-2.60815,-2.60815,3.69163,3.69163
-2.60815,-2.59959,3.69163,3.68297
-2.59959,-2.59959,3.68297,3.68297
-2.59959,-2.59415,3.68297,3.66856
-2.59415,-2.58882,3.66856,3.65579
-2.58882,-2.58456,3.65579,3.64743
-2.58456,-2.57693,3.64743,3.63598
-2.57693,-2.56568,3.63598,3.62302
-2.56568,-2.56568,3.62302,3.62302
-2.56568,-2.55615,3.62302,3.61425
-2.55615,-2.55615,3.61425,3.61425
-2.55615,-2.5486,3.61425,3.60423
-2.5486,-2.541,3.60423,3.59208
-2.541,-2.53247,3.59208,3.57799
-2.53247,-2.52156,3.57799,3.56503
-2.52156,-2.52156,3.56503,3.56503
-2.96202,-2.96202,-2.51673,-2.51673
-2.96202,-2.96444,-2.51673,-2.44312
-2.96444,-2.96444,-2.44312,-2.44312
-2.96444,-2.97003,-2.44312,-2.16816
-2.97003,-2.97315,-2.16816,-1.89316
-2.97315,-2.97534,-1.89316,-1.61814
-2.97534,-2.97697,-1.61814,-1.34313
-2.97697,-2.97821,-1.34313,-1.06811
-2.97821,-2.97914,-1.06811,-0.79309
-2.97914,-2.97978,-0.79309,-0.51807
-2.97978,-2.98016,-0.51807,-0.24305
-2.98016,-2.98027,-0.24305,0.03197
-2.98027,-2.98006,0.03197,0.307
-2.98006,-2.97948,0.307,0.58202
-2.97948,-2.97838,0.58202,0.85704
-2.97838,-2.97656,0.85704,1.13205
-2.97656,-2.97374,1.13205,1.40706
-2.97374,-2.96977,1.40706,1.68205
-2.96977,-2.96502,1.68205,1.95703
-2.96502,-2.96041,1.95703,2.23201
-2.96041,-2.95663,2.23201,2.50701
-2.95663,-2.95375,2.50701,2.78201
-2.95375,-2.95153,2.78201,3.05703
-2.95153,-2.9497,3.05703,3.33204
-2.9497,-2.94801,3.33204,3.60706
-2.94801,-2.94605,3.60706,3.88207
-3.24426,-3.2468,-2.44331,-2.1683
-3.2468,-3.24844,-2.1683,-1.89329
-3.24844,-3.24964,-1.89329,-1.61827
-3.24964,-3.25055,-1.61827,-1.34325
-3.25055,-3.25125,-1.34325,-1.06823
-3.25125,-3.25177,-1.06823,-0.79321
-3.25177,-3.25214,-0.79321,-0.51819
-3.25214,-3.25235,-0.51819,-0.24316
-3.25235,-3.25241,-0.24316,0.03186
-3.25241,-3.2523,0.03186,0.30688
-3.2523,-3.25197,0.30688,0.5819
-3.25197,-3.25135,0.5819,0.85692
-3.25135,-3.25031,0.85692,1.13194
-3.25031,-3.24869,1.13194,1.40696
-3.24869,-3.24631,1.40696,1.68197
-3.24631,-3.24325,1.68197,1.95697
-3.24325,-3.24003,1.95697,2.23198
-3.24003,-3.23726,2.23198,2.50698
-3.23726,-3.23516,2.50698,2.782
-3.23516,-3.2336,2.782,3.05701
-3.2336,-3.2324,3.05701,3.33203
-3.2324,-3.23143,3.33203,3.60705
-3.23143,-3.23056,3.60705,3.88207
-3.52193,-3.52193,-2.79424,-2.79424
-3.52193,-3.52299,-2.79424,-2.71839
-3.52299,-3.52299,-2.71839,-2.71839
-3.52299,-3.52533,-2.71839,-2.44338
-3.52533,-3.52662,-2.44338,-2.16836
-3.52662,-3.52753,-2.16836,-1.89334
-3.52753,-3.5282,-1.89334,-1.61832
-3.5282,-3.52873,-1.61832,-1.3433
-3.52873,-3.52913,-1.3433,-1.06828
-3.52913,-3.52943,-1.06828,-0.79325
-3.52943,-3.52965,-0.79325,-0.51823
-3.52965,-3.52977,-0.51823,-0.24321
-3.52977,-3.52981,-0.24321,0.03181
-3.52981,-3.52974,0.03181,0.30683
-3.52974,-3.52955,0.30683,0.58185
-3.52955,-3.52919,0.58185,0.85688
-3.52919,-3.52859,0.85688,1.1319
-3.52859,-3.52765,1.1319,1.40692
-3.52765,-3.52623,1.40692,1.68193
-3.52623,-3.52427,1.68193,1.95695
-3.52427,-3.52202,1.95695,2.23196
-3.52202,-3.51994,2.23196,2.50697
-3.51994,-3.51832,2.50697,2.78199
-3.51832,-3.51714,2.78199,3.05701
-3.51714,-3.51627,3.05701,3.33203
-3.51627,-3.5156,3.33203,3.60705
-3.5156,-3.51506,3.60705,3.88207
-3.80619,-3.8073,-2.71842,-2.4434
-3.8073,-3.80801,-2.4434,-2.16838
-3.80801,-3.80853,-2.16838,-1.89336
-3.80853,-3.80892,-1.89336,-1.61834
-3.80892,-3.80923,-1.61834,-1.34332
-3.80923,-3.80947,-1.34332,-1.0683
-3.80947,-3.80966,-1.0683,-0.79327
-3.80966,-3.80978,-0.79327,-0.51825
-3.80978,-3.80986,-0.51825,-0.24323
-3.80986,-3.80988,-0.24323,0.03179
-3.80988,-3.80984,0.03179,0.30681
-3.80984,-3.80973,0.30681,0.58183
-3.80973,-3.80951,0.58183,0.85685
-3.80951,-3.80916,0.85685,1.13188
-3.80916,-3.8086,1.13188,1.4069
-3.8086,-3.80774,1.4069,1.68192
-3.80774,-3.8065,1.68192,1.95694
-3.8065,-3.80494,1.95694,2.23195
-3.80494,-3.80337,2.23195,2.50697
-3.80337,-3.80207,2.50697,2.78199
-3.80207,-3.80113,2.78199,3.05701
-3.80113,-3.80045,3.05701,3.33203
-3.80045,-3.79995,3.33203,3.60705
-3.79995,-3.79957,3.60705,3.88207
2.17504,2.17234,-3.51506,-3.24005
2.17234,2.16971,-3.24005,-2.96504
2.16971,2.16668,-2.96504,-2.69004
2.16668,2.16278,-2.69004,-2.41505
2.16278,2.15728,-2.41505,-2.14008
2.15728,2.14873,-2.14008,-1.8652
2.14873,2.13362,-1.8652,-1.59064
2.13362,2.09962,-1.59064,-1.31817
2.09962,2.09962,-1.31817,-1.31817
2.09962,2.07725,-1.31817,-1.22499
2.07725,2.07725,-1.22499,-1.22499
2.07725,2.04563,-1.22499,-1.15097
2.04563,2.04563,-1.15097,-1.15097
2.04563,2.00396,-1.15097,-1.10435
-2.69059,-2.69728,-2.18673,-1.91179
-2.69728,-2.70158,-1.91179,-1.63681
-2.70158,-2.7047,-1.63681,-1.3618
-2.7047,-2.70703,-1.3618,-1.08679
-2.70703,-2.70876,-1.08679,-0.81178
-2.70876,-2.70997,-0.81178,-0.53676
-2.70997,-2.71069,-0.53676,-0.26174
-2.71069,-2.71092,-0.26174,0.01329
-2.71092,-2.71059,0.01329,0.28831
-2.71059,-2.70958,0.28831,0.56333
-2.70958,-2.70766,0.56333,0.83834
-2.70766,-2.70446,0.83834,1.11334
-2.70446,-2.69958,1.11334,1.38832
-2.69958,-2.693,1.38832,1.66326
-2.693,-2.68558,1.66326,1.93818
-2.68558,-2.67872,1.93818,2.21312
-2.67872,-2.67316,2.21312,2.48808
-2.67316,-2.66877,2.48808,2.76307
-2.66877,-2.6651,2.76307,3.03806
-2.6651,-2.66155,3.03806,3.31306
1.89054,1.88458,-2.94605,-2.67109
1.88458,1.87759,-2.67109,-2.39616
1.87759,1.8681,-2.39616,-2.12131
1.8681,1.85338,-2.12131,-1.84671
1.85338,1.82635,-1.84671,-1.57318
1.82635,1.82635,-1.57318,-1.57318
1.82635,1.78854,-1.57318,-1.38536
1.78854,1.78854,-1.38536,-1.38536
1.60603,1.59047,-2.66155,-2.38697
1.59047,1.57164,-2.38697,-2.11261
1.57164,1.54314,-2.11261,-1.83918
1.54314,1.48759,-1.83918,-1.57073
1.48759,1.48759,-1.57073,-1.57073
1.48759,1.44426,-1.57073,-1.46178
1.44426,1.44426,-1.46178,-1.46178
1.44426,1.38728,-1.46178,-1.38359
1.38728,1.38728,-1.38359,-1.38359
-2.40288,-2.40288,-2.20417,-2.20417
-2.40288,-2.42031,-2.20417,-1.92982
-2.42031,-2.42931,-1.92982,-1.65495
-2.42931,-2.43553,-1.65495,-1.38
-2.43553,-2.4401,-1.38,-1.10502
-2.4401,-2.44345,-1.10502,-0.83002
-2.44345,-2.44579,-0.83002,-0.55501
-2.44579,-2.44721,-0.55501,-0.27999
-2.44721,-2.4477,-0.27999,-0.00497
-2.4477,-2.44716,-0.00497,0.27005
-2.44716,-2.44537,0.27005,0.54506
-2.44537,-2.44191,0.54506,0.82006
-2.44191,-2.43616,0.82006,1.09502
-2.43616,-2.42756,1.09502,1.3699
-2.42756,-2.41646,1.3699,1.6447
-2.41646,-2.40459,1.6447,1.91946
-2.40459,-2.39385,1.91946,2.19427
-2.39385,-2.38487,2.19427,2.46914
-2.38487,-2.37704,2.46914,2.74405
-2.147,-2.147,-1.9362,-1.9362
-2.147,-2.16672,-1.9362,-1.66195
-2.16672,-2.17915,-1.66195,-1.38722
-2.17915,-2.18803,-1.38722,-1.11234
-2.18803,-2.19446,-1.11234,-0.8374
-2.19446,-2.19891,-0.8374,-0.56241
-2.19891,-2.20161,-0.56241,-0.28741
-2.20161,-2.20258,-0.28741,-0.01239
-2.20258,-2.20164,-0.01239,0.26263
-2.20164,-2.19839,0.26263,0.53763
-2.19839,-2.19207,0.53763,0.81257
-2.19207,-2.18166,0.81257,1.08738
-2.18166,-2.16649,1.08738,1.36197
-2.16649,-2.14765,1.36197,1.63634
-2.14765,-2.12803,1.63634,1.91066
-2.12803,-2.10985,1.91066,2.18507
-2.10985,-2.09253,2.18507,2.45955
1.32153,1.26166,-2.09253,-1.82459
1.26166,1.26166,-1.82459,-1.82459
1.26166,1.20395,-1.82459,-1.67367
1.20395,1.20395,-1.67367,-1.67367
1.20395,1.13701,-1.67367,-1.57271
1.13701,1.13701,-1.57271,-1.57271
1.13701,1.05631,-1.57271,-1.50642
1.05631,0.9579,-1.50642,-1.46703
0.9579,0.84853,-1.46703,-1.44878
0.84853,0.70119,-1.44878,-1.44202
-1.9408,-1.9142,1.08328,1.35698
-1.9142,-1.88167,1.35698,1.63005
-1.88167,-1.84668,1.63005,1.90282
-1.84668,-1.80803,1.90282,2.17504
-1.80803,-1.80803,2.17504,2.17504
-1.80803,-1.7847,2.17504,2.3009
-1.7847,-1.7847,2.3009,2.3009
-1.78757,-1.78757,-1.88858,-1.88858
-1.78757,-1.80803,-1.88858,-1.80803
-1.80803,-1.80803,-1.80803,-1.80803
-1.80803,-1.85088,-1.80803,-1.53682
-1.85088,-1.87628,-1.53682,-1.26303
-1.87628,-1.89381,-1.26303,-0.98859
-1.89381,-1.90603,-0.98859,-0.71385
-1.90603,-1.91402,-0.71385,-0.43896
-1.91402,-1.91819,-0.43896,-0.16397
-1.91819,-1.91852,-0.16397,0.11104
-1.91852,-1.91446,0.11104,0.38602
-1.91446,-1.90488,0.38602,0.66085
-1.52352,-1.52352,-1.52352,-1.52352
-1.52352,-1.58389,-1.52352,-1.25569
-1.58389,-1.62261,-1.25569,-0.98357
-1.62261,-1.64851,-0.98357,-0.70984
-1.64851,-1.66489,-0.70984,-0.43535
-0.70227,-0.83906,-1.64221,-1.59488
-0.83906,-0.95451,-1.59488,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-0.95451,-1.52352,-1.52352
-0.95451,-1.07013,-1.52352,-1.40849
-1.07013,-1.15899,-1.40849,-1.27626
-1.15899,-1.23596,-1.27626,-1.11281
-1.23596,-1.30128,-1.11281,-0.91248
-1.30128,-1.35376,-0.91248,-0.66909
0.17026,-0.101,-1.5625,-1.52352
-0.101,-0.36351,-1.52352,-1.44416
-0.36351,-0.59814,-1.44416,-1.32949
-0.59814,-0.79663,-1.32949,-1.18526
-1.51777,-1.51917,-0.17282,0.10212
-1.51917,-1.50704,0.10212,0.37676
-1.50704,-1.47775,0.37676,0.65
-1.47775,-1.42695,0.65,0.9123
-1.42695,-1.35813,0.9123,1.13788
-1.35813,-1.28265,1.13788,1.31227
-1.28265,-1.21047,1.31227,1.43502
-1.21047,-1.14195,1.43502,1.51829
-1.14195,-1.05965,1.51829,1.57857
-1.05965,-0.95451,1.57857,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.95451,1.60603,1.60603
-0.95451,-0.83209,1.60603,1.59286
-0.83209,-0.72413,1.59286,1.56445
-0.72413,-0.55076,1.56445,1.51005
-0.55076,-0.28765,1.51005,1.43384
-1.32704,-1.34014,-0.31446,-0.03995
-1.34014,-1.33203,-0.03995,0.23471
-1.33203,-1.30269,0.23471,0.48592
-1.30269,-1.23902,0.48592,0.75252
-1.23902,-1.23902,0.75252,0.75252
0.84656,0.71526,-0.84317,-0.95278
0.71526,0.55077,-0.95278,-1.03614
0.55077,0.34775,-1.03614,-1.08421
0.34775,0.11163,-1.08421,-1.0873
0.11163,-0.1273,-1.0873,-1.04619
-0.1273,-0.3855,-1.04619,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.20666,-0.02493,0.50208,0.56856
-0.02493,0.15913,0.56856,0.59752
0.15913,0.32767,0.59752,0.59423
0.32767,0.47533,0.59423,0.56438
0.47533,0.60298,0.56438,0.51017
0.60298,0.71315,0.51017,0.42866
0.71315,0.80229,0.42866,0.31491
0.80229,0.86135,0.31491,0.1697
0.86135,0.88233,0.1697,0.00293
0.88233,0.86366,0.00293,-0.16959
0.86366,0.8103,-0.16959,-0.33224
0.8103,0.72932,-0.33224,-0.47531
0.72932,0.62416,-0.47531,-0.59598
0.62416,0.49441,-0.59598,-0.6924
0.49441,0.33575,-0.6924,-0.76087
0.33575,0.14907,-0.76087,-0.79334
0.14907,-0.04693,-0.79334,-0.7846
-0.04693,-0.22899,-0.7846,-0.74134
-0.22899,-0.38595,-0.74134,-0.67313
-0.38595,-0.5186,-0.67313,-0.58282
-0.5186,-0.62982,-0.58282,-0.46561
-0.62982,-0.71441,-0.46561,-0.31852
-0.71441,-0.76415,-0.31852,-0.15103
-0.76415,-0.77721,-0.15103,0.0199
-0.77721,-0.75718,0.0199,0.18114
-0.75718,-0.70677,0.18114,0.32954
-0.70677,-0.62215,0.32954,0.46789
-0.62215,-0.49349,0.46789,0.59545
-0.49349,-0.31343,0.59545,0.70332
-0.31343,-0.09616,0.70332,0.77725
-0.09616,0.12708,0.77725,0.81221
0.12708,0.33169,0.81221,0.81337
0.33169,0.50861,0.81337,0.788
0.50861,0.66164,0.788,0.73924
0.66164,0.79618,0.73924,0.66485
0.79618,0.91459,0.66485,0.55735
0.91459,1.0107,0.55735,0.41173
1.0107,1.07484,0.41173,0.23181
1.07484,1.10052,0.23181,0.02912
1.10052,1.08683,0.02912,-0.18081
1.08683,1.03702,-0.18081,-0.3855
1.03702,1.03702,-0.3855,-0.3855
1.03702,1.03702,-0.3855,-0.3855
-0.09649,-0.16874,-0.22372,-0.15972
-0.16874,-0.21404,-0.15972,-0.07755
-0.21404,-0.2255,-0.07755,0.01942
-0.2255,-0.19248,0.01942,0.12527
-0.19248,-0.10952,0.12527,0.22143
-0.10952,0.00942,0.22143,0.28815
0.00942,0.13898,0.28815,0.31826
0.13898,0.26034,0.31826,0.31565
0.26034,0.36574,0.31565,0.2861
0.36574,0.45352,0.2861,0.23156
0.45352,0.51914,0.23156,0.15114
0.51914,0.55426,0.15114,0.04527
0.55426,0.54934,0.04527,-0.07388
0.54934,0.50436,-0.07388,-0.18944
0.50436,0.42386,-0.18944,-0.28966
0.42386,0.31335,-0.28966,-0.36531
0.31335,0.18094,-0.36531,-0.40868
0.18094,0.04032,-0.40868,-0.41555
0.04032,-0.101,-0.41555,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.22432,-0.3855,-0.32273
-0.22432,-0.32258,-0.32273,-0.22843
-0.32258,-0.38149,-0.22843,-0.1163
-0.38149,-0.40044,-0.1163,0.00143
-0.40044,-0.38249,0.00143,0.11663
-0.38249,-0.33103,0.11663,0.22229
-0.33103,-0.25074,0.22229,0.31274


==> tikz_img/data/pendulum/segments_true_vf.csv <==
x1,x2,y1,y2
-2.4446,-2.71718,-4.04033,-4.00464
-2.71718,-2.99137,-4.00464,-3.98538
-2.99137,-3.26622,-3.98538,-3.9845
-3.26622,-3.54052,-3.9845,-4.00209
-3.54052,-3.81329,-4.00209,-4.03636
-3.81329,-4.08407,-4.03636,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-4.08407,-4.08407,-4.08407,-4.08407
-1.52352,-1.79073,-4.08407,-4.01897
-1.79073,-2.05857,-4.01897,-3.95657
-2.05857,-2.32795,-3.95657,-3.90142
-2.32795,-2.59942,-3.90142,-3.85796
-2.59942,-2.87289,-3.85796,-3.83017
-2.87289,-3.14757,-3.83017,-3.82088
-3.14757,-3.42223,-3.82088,-3.83104
-3.42223,-3.69562,-3.83104,-3.85959
-3.69562,-3.96699,-3.85959,-3.90363
-3.96699,-3.96699,-3.90363,-3.90363
-3.96699,-4.08098,-3.90363,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-4.08098,-4.08098,-3.92607,-3.92607
-0.67001,-0.9408,-4.08407,-4.03645
-0.9408,-1.2095,-4.03645,-3.97803
-1.2095,-1.47664,-3.97803,-3.9127
-1.47664,-1.74312,-3.9127,-3.84471
-1.74312,-2.01006,-3.84471,-3.77856
4.08407,3.96485,-3.67806,-3.65415
3.96485,3.69396,-3.65415,-3.60725
3.69396,3.4208,-3.60725,-3.57683
3.4208,3.1462,-3.57683,-3.56604
3.1462,2.87157,-3.56604,-3.5761
2.87157,2.59833,-3.5761,-3.6059
2.59833,2.32736,-3.6059,-3.65232
2.32736,2.05873,-3.65232,-3.71103
2.05873,1.79182,-3.71103,-3.77725
1.79182,1.52558,-3.77725,-3.84619
1.52558,1.25886,-3.84619,-3.91322
1.25886,0.99067,-3.91322,-3.97397
0.99067,0.7204,-3.97397,-4.02448
0.7204,0.44796,-4.02448,-4.06127
0.44796,0.17385,-4.06127,-4.08166
0.17385,-0.101,-4.08166,-4.08407
-0.101,-0.37542,-4.08407,-4.06835
4.08407,4.05066,-3.94736,-3.94068
4.05066,3.77991,-3.94068,-3.89286
3.77991,3.50707,-3.89286,-3.85932
3.50707,3.23269,-3.85932,-3.84334
3.23269,2.95787,-3.84334,-3.8466
2.95787,2.68391,-3.8466,-3.86876
2.68391,2.41174,-3.86876,-3.90754
2.41174,2.14169,-3.90754,-3.95927
2.14169,1.87339,-3.95927,-4.01962
1.87339,1.60603,-4.01962,-4.08407
3.55567,3.28142,-4.05011,-4.03173
3.28142,3.00657,-4.03173,-4.03156
3.00657,2.73229,-4.03156,-4.04962
2.73229,2.45955,-4.04962,-4.08407
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-4.08407,3.88207,3.88207
-4.08407,-3.81373,3.88207,3.83191
-3.81373,-3.54122,3.83191,3.7958
-3.54122,-3.267,3.7958,3.77721
-3.267,-2.99217,3.77721,3.77808
-2.99217,-2.71807,3.77808,3.79833
-2.71807,-2.44575,3.79833,3.83584
-2.44575,-2.1756,3.83584,3.88702
-2.1756,-1.90733,3.88702,3.94747
-1.90733,-1.64013,3.94747,4.01259
-1.64013,-1.37297,4.01259,4.07787
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-4.08407,3.59757,3.59757
-4.08407,-3.81449,3.59757,3.54351
-3.81449,-3.54241,3.54351,3.50443
-3.54241,-3.26834,3.50443,3.4842
-3.26834,-2.99354,3.4842,3.48504
-2.99354,-2.71959,3.48504,3.50687
-2.71959,-2.4477,3.50687,3.54729
-2.4477,-2.17832,3.54729,3.6023
-2.17832,-1.91107,3.6023,3.6671
-1.91107,-1.64502,3.6671,3.73675
-1.64502,-1.37899,3.73675,3.80649
-1.37899,-1.11186,3.80649,3.87182
-1.11186,-0.8428,3.87182,3.92848
-0.8428,-0.57146,3.92848,3.97267
-0.57146,-0.29807,3.97267,4.00127
-0.29807,-0.02342,4.00127,4.01215
-0.02342,0.25132,4.01215,4.00445
0.25132,0.52499,4.00445,3.97877
0.52499,0.79672,3.97877,3.93704
0.79672,1.06617,3.93704,3.88228
1.06617,1.33359,3.88228,3.81818
1.33359,1.59973,3.81818,3.74888
1.59973,1.86569,3.74888,3.67885
1.86569,2.13265,3.67885,3.61287
2.13265,2.40163,3.61287,3.55586
2.40163,2.67311,3.55586,3.51266
2.67311,2.94679,3.51266,3.48746
2.94679,3.22155,3.48746,3.483
3.22155,3.49584,3.483,3.49977
3.49584,3.76832,3.49977,3.53591
3.76832,4.03832,3.53591,3.58771
4.03832,4.08407,3.58771,3.59767
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-4.08407,3.31306,3.31306
-4.08407,-3.81545,3.31306,3.25447
-3.81545,-3.54393,3.25447,3.21186
-3.54393,-3.27004,3.21186,3.18966
-3.27004,-2.99529,3.18966,3.19044
-2.99529,-2.72153,3.19044,3.21411
-2.72153,-2.45019,3.21411,3.25792
-2.45019,-2.18177,3.25792,3.31736
-2.18177,-1.91578,3.31736,3.38716
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-4.08407,3.02856,3.02856
-4.08407,-3.81669,3.02856,2.9646
-3.81669,-3.54589,2.9646,2.91776
-3.54589,-3.27226,2.91776,2.89314
-3.27226,-2.99757,2.89314,2.8938
-2.99757,-2.72405,2.8938,2.91964
-2.72405,-2.45343,2.91964,2.96745
-2.45343,-2.18622,2.96745,3.03209
-2.18622,-1.92182,3.03209,3.10766
-1.92182,-1.65892,3.10766,3.1884
-1.65892,-1.39598,3.1884,3.269
-1.39598,-1.13156,3.269,3.34451
-1.13156,-0.8646,3.34451,3.41034
-0.8646,-0.59465,3.41034,3.46223
-0.59465,-0.32197,3.46223,3.49657
-0.32197,-0.04753,3.49657,3.51083
-0.04753,0.22719,3.51083,3.50389
0.22719,0.50063,3.50389,3.4763
0.50063,0.7716,3.4763,3.43016
0.7716,1.03958,3.43016,3.36873
1.03958,1.30479,3.36873,3.29607
1.30479,1.5681,3.29607,3.2167
1.5681,1.83084,3.2167,3.13543
1.83084,2.09455,3.13543,3.05745
2.09455,2.36068,3.05745,2.98837
2.36068,2.63013,2.98837,2.9341
2.63013,2.9028,2.9341,2.90022
2.9028,3.17734,2.90022,2.89074
3.17734,3.45158,2.89074,2.90688
3.45158,3.72348,2.90688,2.94656
3.72348,3.99202,2.94656,3.00524
3.99202,4.08407,3.00524,3.02825
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-4.08407,2.74405,2.74405
-4.08407,-3.81833,2.74405,2.67367
-3.81833,-3.54851,2.67367,2.62164
-3.54851,-3.27524,2.62164,2.59398
-3.27524,-3.00062,2.59398,2.5944
-3.00062,-2.72743,2.5944,2.62284
-2.72743,-2.45774,2.62284,2.67546
-2.45774,-2.19211,2.67546,2.74622
-2.19211,-1.92973,2.74622,2.82853
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-4.08407,2.45955,2.45955
-4.08407,-3.82054,2.45955,2.38133
-3.82054,-3.55211,2.38133,2.32278
-3.55211,-3.27936,2.32278,2.29114
-3.27936,-3.00485,2.29114,2.29115
-3.00485,-2.73211,2.29115,2.32276
-2.73211,-2.46369,2.32276,2.38124
-2.46369,-2.20015,2.38124,2.45935
-2.20015,-1.9404,2.45935,2.5496
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-4.08407,2.17504,2.17504
-4.08407,-3.82363,2.17504,2.0871
-3.82363,-3.55724,2.0871,2.02009
-3.55724,-3.2853,2.02009,1.98302
-3.2853,-3.01097,1.98302,1.98222
-3.01097,-2.74683,1.98222,2.01628
-2.74683,-2.48001,2.01628,2.08131
-2.48001,-2.21916,2.08131,2.16788
-2.21916,-1.96279,2.16788,2.26729
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-4.08407,1.89054,1.89054
-4.08407,-3.82815,1.89054,1.79022
-3.82815,-3.56495,1.79022,1.71176
-3.56495,-3.2944,1.71176,1.6668
-3.2944,-3.03147,1.6668,1.6636
-3.03147,-2.78946,1.6636,1.69641
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-4.08407,1.60603,1.60603
-4.08407,-3.83508,1.60603,1.48954
-3.83508,-3.57735,1.48954,1.39474
-3.57735,-3.30945,1.39474,1.33715
-3.30945,-3.06564,1.33715,1.329
-3.06564,-2.84847,1.329,1.35858
-2.84847,-2.63304,1.35858,1.41877
-2.63304,-2.39868,1.41877,1.51174
-2.39868,-2.15096,1.51174,1.63088
-2.15096,-1.90746,1.63088,1.75865
-1.90746,-1.66462,1.75865,1.88772
-1.66462,-1.4195,1.88772,2.01236
-1.4195,-1.16982,2.01236,2.12746
-1.16982,-0.91402,2.12746,2.228
-0.91402,-0.65145,2.228,2.30891
-0.65145,-0.38264,2.30891,2.36526
-0.38264,-0.10946,2.36526,2.39301
-0.10946,0.16506,2.39301,2.38991
0.16506,0.43757,2.38991,2.35621
0.43757,0.70526,2.35621,2.29459
0.70526,0.96649,2.29459,2.20934
0.96649,1.221,2.20934,2.1055
1.221,1.46964,2.1055,1.98813
1.46964,1.71412,1.98813,1.86222
1.71412,1.95684,1.86222,1.73293
1.95684,2.2009,1.73293,1.60622
2.2009,2.44998,1.60622,1.48996
2.44998,2.70779,1.48996,1.3955
2.70779,2.97575,1.3955,1.33832
2.97575,3.21941,1.33832,1.33054
3.21941,3.43658,1.33054,1.36036
3.43658,3.65229,1.36036,1.42084
3.65229,3.88688,1.42084,1.51406
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-4.08407,1.32153,1.32153
-4.08407,-3.84643,1.32153,1.18331
-3.84643,-3.59931,1.18331,1.06352
-3.59931,-3.59931,1.06352,1.06352
-3.59931,-3.38118,1.06352,0.99157
-3.38118,-3.38118,0.99157,0.99157
-3.38118,-3.18957,0.99157,0.96378
-3.18957,-2.9949,0.96378,0.97385
-2.9949,-2.81436,0.97385,1.01633
-2.81436,-2.62694,1.01633,1.08876
-2.62694,-2.41324,1.08876,1.19694
-2.41324,-2.17616,1.19694,1.3361
-2.17616,-1.94269,1.3361,1.4814
-1.94269,-1.7088,1.4814,1.62603
-4.08407,-4.08407,1.03702,1.03702
-4.08407,-3.86641,1.03702,0.86898
-3.86641,-3.64396,0.86898,0.70758
-3.64396,-3.40699,0.70758,0.56975
-3.40699,-3.40699,0.56975,0.56975
-3.40699,-3.2574,0.56975,0.51798
-3.2574,-3.2574,0.51798,0.51798
-3.2574,-3.12186,0.51798,0.50559
-3.12186,-2.98671,0.50559,0.5286
-2.98671,-2.85832,0.5286,0.57896
-2.85832,-2.71372,0.57896,0.65999
-2.71372,-2.53179,0.65999,0.78432
-2.53179,-2.31236,0.78432,0.94995
-2.31236,-2.09497,0.94995,1.11835
-2.09497,-1.87571,1.11835,1.28433
-1.87571,-1.65199,1.28433,1.44419
-1.65199,-1.42181,1.44419,1.59453
-1.42181,-1.18359,1.59453,1.73166
-1.18359,-0.93619,1.73166,1.85123
-0.93619,-0.67921,1.85123,1.94821
-0.67921,-0.41351,1.94821,2.01726
-0.41351,-0.1415,2.01726,2.05358
-0.1415,0.13289,2.05358,2.05423
0.13289,0.40286,2.05423,2.01957
0.40286,0.66892,2.01957,1.9519
0.66892,0.92633,1.9519,1.85608
0.92633,1.17419,1.85608,1.73746
1.17419,1.41285,1.73746,1.60107
1.41285,1.64341,1.60107,1.45131
1.64341,1.86745,1.45131,1.29188
1.86745,2.08693,1.29188,1.12623
2.08693,2.30447,1.12623,0.95805
2.30447,2.52392,0.95805,0.79241
2.52392,2.75216,0.79241,0.63965
2.75216,2.75216,0.63965,0.63965
2.75216,2.9338,0.63965,0.55034
2.9338,2.9338,0.55034,0.55034
2.9338,3.07799,0.55034,0.51402
3.07799,3.23078,0.51402,0.51832
3.23078,3.36034,0.51832,0.55539
3.36034,3.495,0.55539,0.61994
3.495,3.65555,0.61994,0.72027
3.65555,3.86746,0.72027,0.87373
-4.08407,-4.08407,0.75252,0.75252
-4.08407,-3.90429,0.75252,0.54479
-3.90429,-3.74944,0.54479,0.31863
-3.74944,-3.74944,0.31863,0.31863
-3.74944,-3.68025,0.31863,0.16251
-3.68025,-3.68025,0.16251,0.16251
-3.68025,-3.65481,0.16251,0.02522
-3.65481,-3.668,0.02522,-0.11564
-3.668,-3.71101,-0.11564,-0.24089
-3.71101,-3.78267,-0.24089,-0.37339
-3.78267,-3.89188,-0.37339,-0.5283
-3.89188,-4.05142,-0.5283,-0.71674
-4.05142,-4.05142,-0.71674,-0.71674
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-4.08407,0.46801,0.46801
-4.08407,-3.99235,0.46801,0.27545
-3.99235,-3.99235,0.27545,0.27545
-3.99235,-3.94849,0.27545,0.10528
-3.94849,-3.94461,0.10528,-0.07193
-3.94461,-3.97712,-0.07193,-0.22904
-3.97712,-4.03908,-0.22904,-0.38303
4.08407,4.05957,-1.24145,-1.22558
4.05957,3.82574,-1.22558,-1.08108
3.82574,3.62371,-1.08108,-0.97338
3.62371,3.44797,-0.97338,-0.90167
3.44797,3.27918,-0.90167,-0.85955
3.27918,3.09549,-0.85955,-0.84954
3.09549,2.91513,-0.84954,-0.87762
2.91513,2.91513,-0.87762,-0.87762
2.91513,2.70832,-0.87762,-0.95036
2.70832,2.70832,-0.95036,-0.95036
2.70832,2.46433,-0.95036,-1.07625
2.46433,2.23035,-1.07625,-1.2205
2.23035,2.00035,-1.2205,-1.37121
2.00035,1.77007,-1.37121,-1.52155
1.77007,1.53644,-1.52155,-1.66656
1.53644,1.2971,-1.66656,-1.80186
1.2971,1.05036,-1.80186,-1.92298
1.05036,0.79526,-1.92298,-2.02506
0.79526,0.53186,-2.02506,-2.10288
0.53186,0.26165,-2.10288,-2.15144
0.26165,-0.01235,-2.15144,-2.16699
-0.01235,-0.28617,-2.16699,-2.14822
-0.28617,-0.55585,-2.14822,-2.09672
-0.55585,-0.81849,-2.09672,-2.0164
-0.81849,-1.07277,-2.0164,-1.91231
-1.07277,-1.31874,-1.91231,-1.78965
-1.31874,-1.55745,-1.78965,-1.65326
-1.55745,-1.79065,-1.65326,-1.50756
-1.79065,-2.02071,-1.50756,-1.3569
-2.02071,-2.25081,-1.3569,-1.20631
-2.25081,-2.48534,-1.20631,-1.06302
-2.48534,-2.68264,-1.06302,-0.96037
-2.68264,-2.85617,-0.96037,-0.89247
-2.85617,-3.02553,-0.89247,-0.85383
-3.02553,-3.21281,-0.85383,-0.84866
-3.21281,-3.395,-0.84866,-0.88235
-3.395,-3.395,-0.88235,-0.88235
-3.395,-3.60894,-0.88235,-0.96347
-3.60894,-3.60894,-0.96347,-0.96347
-3.60894,-3.85106,-0.96347,-1.09312
-3.85106,-4.08407,-1.09312,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-4.08407,-4.08407,-1.23902,-1.23902
-1.22019,-1.46734,-2.04345,-1.92301
-1.46734,-1.70992,-1.92301,-1.79352
-1.70992,-1.95033,-1.79352,-1.65998
-1.95033,-2.19166,-1.65998,-1.52815
-2.19166,-2.43775,-1.52815,-1.40567
-2.43775,-2.66166,-1.40567,-1.3144
-2.66166,-2.868,-1.3144,-1.25562
-2.868,-3.07721,-1.25562,-1.22734
-3.07721,-3.31574,-1.22734,-1.23766
-3.31574,-3.58238,-1.23766,-1.30048
-3.58238,-3.83778,-1.30048,-1.4014
-3.83778,-4.08407,-1.4014,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-4.08407,-4.08407,-1.52352,-1.52352
-1.56511,-1.81301,-2.10951,-1.99044
-1.81301,-2.06099,-1.99044,-1.87156
-2.06099,-2.31211,-1.87156,-1.75965
-2.31211,-2.56949,-1.75965,-1.66356
-2.56949,-2.80547,-1.66356,-1.60059
-2.80547,-3.04061,-1.60059,-1.56858
-3.04061,-3.29796,-1.56858,-1.57293
-3.29796,-3.56793,-1.57293,-1.62091
-3.56793,-3.82985,-1.62091,-1.70347
-3.82985,-4.08407,-1.70347,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
-4.08407,-4.08407,-1.80803,-1.80803
4.08407,4.06347,-2.09331,-2.08545
4.06347,3.80372,-2.08545,-1.99567
3.80372,3.54151,-1.99567,-1.9286
3.54151,3.28398,-1.9286,-1.89276
3.28398,3.00971,-1.89276,-1.89191
3.00971,2.73783,-1.89191,-1.92913
2.73783,2.47187,-1.92913,-1.9977
2.47187,2.21226,-1.9977,-2.08798
2.21226,1.95726,-2.08798,-2.19087
1.95726,1.70433,-2.19087,-2.29884
1.70433,1.45091,-2.29884,-2.40566
1.45091,1.19485,-2.40566,-2.50588
1.19485,0.93456,-2.50588,-2.59435
0.93456,0.66926,-2.59435,-2.66613
0.66926,0.39921,-2.66613,-2.71668
0.39921,0.12572,-2.71668,-2.74239
0.12572,-0.14894,-2.74239,-2.74121
-0.14894,-0.4222,-2.74121,-2.71323
-0.4222,-0.69187,-2.71323,-2.66065
-0.69187,-0.95672,-2.66065,-2.58719
-0.95672,-1.2166,-2.58719,-2.49751
-1.2166,-1.47236,-2.49751,-2.39654
-1.47236,-1.72566,-2.39654,-2.28942
-1.72566,-1.97867,-2.28942,-2.18165
-1.97867,-2.23397,-2.18165,-2.07954
-2.23397,-2.49404,-2.07954,-1.99071
-2.49404,-2.75536,-1.99071,-1.92533
-2.75536,-3.01327,-1.92533,-1.89117
-3.01327,-3.28753,-1.89117,-1.89232
-3.28753,-3.55915,-1.89232,-1.93136
-3.55915,-3.82476,-1.93136,-2.00132
-3.82476,-4.08407,-2.00132,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-4.08407,-4.08407,-2.09253,-2.09253
-2.20303,-2.46584,-2.37588,-2.29535
-2.46584,-2.73381,-2.29535,-2.23492
-2.73381,-3.00639,-2.23492,-2.20225
-3.00639,-3.28085,-2.20225,-2.20243
-3.28085,-3.5534,-2.20243,-2.23546
-3.5534,-3.82133,-2.23546,-2.29623
-3.82133,-4.08407,-2.29623,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
-4.08407,-4.08407,-2.37704,-2.37704
4.08407,3.94802,-2.66022,-2.6228
3.94802,3.68067,-2.6228,-2.55911
3.68067,3.40915,-2.55911,-2.51751
3.40915,3.13492,-2.51751,-2.50339
3.13492,2.86075,-2.50339,-2.51884
2.86075,2.58938,-2.51884,-2.56162
2.58938,2.32223,-2.56162,-2.62622
2.32223,2.05905,-2.62622,-2.70581
2.05905,1.79849,-2.70581,-2.79375
1.79849,1.5387,-2.79375,-2.884
1.5387,1.27787,-2.884,-2.97115
1.27787,1.0145,-2.97115,-3.05013
1.0145,0.74766,-3.05013,-3.11624
0.74766,0.47723,-3.11624,-3.16523
0.47723,0.20391,-3.16523,-3.19364
0.20391,-0.07079,-3.19364,-3.19928
-0.07079,-0.34499,-3.19928,-3.1817
-0.34499,-0.61696,-3.1817,-3.14227
-0.61696,-0.88557,-3.14227,-3.08391
-0.88557,-1.15055,-3.08391,-3.01059
-1.15055,-1.41246,-3.01059,-2.92681
-1.41246,-1.67255,-2.92681,-2.83743
-1.67255,-1.93249,-2.83743,-2.74763
-1.93249,-2.19418,-2.74763,-2.66316
-2.19418,-2.45927,-2.66316,-2.59041
-2.45927,-2.72863,-2.59041,-2.53621
-2.72863,-3.0017,-2.53621,-2.50692
-3.0017,-3.27629,-2.50692,-2.50659
-3.27629,-3.54943,-2.50659,-2.53529
-3.54943,-3.8189,-2.53529,-2.58905
-3.8189,-4.08407,-2.58905,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-4.08407,-4.08407,-2.66155,-2.66155
-2.18775,-2.45455,-2.94926,-2.88295
-2.45455,-2.72493,-2.88295,-2.83384
-2.72493,-2.99836,-2.83384,-2.8073
-2.99836,-3.27303,-2.8073,-2.8067
-3.27303,-3.54657,-2.8067,-2.83212
-3.54657,-3.81712,-2.83212,-2.88035
-3.81712,-4.08407,-2.88035,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
-4.08407,-4.08407,-2.94605,-2.94605
4.08407,4.0109,-3.23046,-3.21307
4.0109,3.74178,-3.21307,-3.15696
3.74178,3.46967,-3.15696,-3.11851
3.46967,3.19543,-3.11851,-3.10192
3.19543,2.92078,-3.10192,-3.1092
2.92078,2.64766,-3.1092,-3.13946
2.64766,2.37733,-3.13946,-3.18923
2.37733,2.11,-3.18923,-3.25352
2.11,1.84495,-3.25352,-3.32684
1.84495,1.58091,-3.32684,-3.40378
1.58091,1.31648,-3.40378,-3.47932
1.31648,1.0504,-3.47932,-3.54875
1.0504,0.78185,-3.54875,-3.60771
0.78185,0.5106,-3.60771,-3.65227
0.5106,0.23708,-3.65227,-3.67923
0.23708,-0.03765,-3.67923,-3.68656
-0.03765,-0.31218,-3.68656,-3.6737
-0.31218,-0.58516,-3.6737,-3.64164
-0.58516,-0.85568,-3.64164,-3.59277
-0.85568,-1.12349,-3.59277,-3.53049
-1.12349,-1.38901,-3.53049,-3.45892
-1.38901,-1.6532,-3.45892,-3.38251
-1.6532,-1.91737,-3.38251,-3.30606
-1.91737,-2.18294,-3.30606,-3.23468
-2.18294,-2.45104,-3.23468,-3.17381
-2.45104,-2.72219,-3.17381,-3.12891
-2.72219,-2.99588,-3.12891,-3.10465
-2.99588,-3.27062,-3.10465,-3.1039
-3.27062,-3.54444,-3.1039,-3.12675
-3.54444,-3.81578,-3.12675,-3.1705
-3.81578,-4.08407,-3.1705,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-4.08407,-4.08407,-3.23056,-3.23056
-1.91232,-2.17923,-3.58587,-3.51969
-2.17923,-2.44836,-3.51969,-3.46346
-2.44836,-2.7201,-3.46346,-3.42212
-2.7201,-2.994,-3.42212,-3.39979
-2.994,-3.26879,-3.39979,-3.39896
-3.26879,-3.54281,-3.39896,-3.41972
-3.54281,-3.81475,-3.41972,-3.45976
-3.81475,-4.08407,-3.45976,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
-4.08407,-4.08407,-3.51506,-3.51506
3.88207,3.61221,-2.94605,-2.89397
3.61221,3.33918,-2.89397,-2.8632
3.33918,3.06454,-2.8632,-2.85749
3.06454,2.79058,-2.85749,-2.87761
2.79058,2.51923,-2.87761,-2.92098
2.51923,2.25135,-2.92098,-2.98268
2.25135,1.98656,-2.98268,-3.05681
1.98656,1.72365,-3.05681,-3.13751
1.72365,1.46109,-3.13751,-3.21933
1.46109,1.19735,-3.21933,-3.29723
1.19735,0.93125,-3.29723,-3.36644
3.88207,3.62589,-1.52352,-1.42454
3.62589,3.35958,-1.42454,-1.35949
3.35958,3.10682,-1.35949,-1.34272
3.10682,2.88558,-1.34272,-1.36634
2.88558,2.67003,-1.36634,-1.42107
2.67003,2.43937,-1.42107,-1.50771
2.43937,2.19024,-1.50771,-1.62385
2.19024,1.94597,-1.62385,-1.75013
4.08407,4.07966,-0.86521,-0.86108
4.07966,3.88207,-0.86108,-0.67001
3.88207,3.69251,-0.67001,-0.47117
3.69251,3.51867,-0.47117,-0.25904
3.51867,3.51867,-0.25904,-0.25904
3.51867,3.44425,-0.25904,-0.13221
3.44425,3.44425,-0.13221,-0.13221
3.44425,3.41532,-0.13221,-0.02916
3.41532,3.4273,-0.02916,0.08304
3.4273,3.46585,0.08304,0.17305
3.46585,3.53212,0.17305,0.27609
3.53212,3.64032,0.27609,0.41121
3.64032,3.81351,0.41121,0.59971
4.08407,4.03696,-0.67157,-0.6115
4.03696,3.88207,-0.6115,-0.3855
3.88207,3.88207,-0.3855,-0.3855
3.88207,3.80142,-0.3855,-0.21155
3.80142,3.80142,-0.21155,-0.21155
3.80142,3.76721,-0.21155,-0.05973
3.76721,3.77259,-0.05973,0.09758
3.77259,3.81102,0.09758,0.23633
3.04319,3.22287,0.75174,0.74938
3.22287,3.39532,0.74938,0.78648
3.39532,3.39532,0.78648,0.78648
3.39532,3.64637,0.78648,0.89587
3.64637,3.88207,0.89587,1.03702
0.78779,1.04991,2.53875,2.45604
1.04991,1.30687,2.45604,2.35826
1.30687,1.55984,2.35826,2.25046
1.55984,1.81074,2.25046,2.13784
1.81074,2.06202,2.13784,2.02611
2.06202,2.31648,2.02611,1.92203
2.31648,2.57678,1.92203,1.83409
2.57678,2.82523,1.83409,1.77584
2.82523,3.0757,1.77584,1.74899
3.0757,3.34965,1.74899,1.75985
3.34965,3.61942,1.75985,1.8101
3.61942,3.88207,1.8101,1.89054
2.26875,2.53145,2.21851,2.13777
2.53145,2.79991,2.13777,2.07997
2.79991,3.07099,2.07997,2.05332
3.07099,3.34525,2.05332,2.06202
3.34525,3.61644,2.06202,2.10487
3.61644,3.88207,2.10487,2.17504
-1.46418,-1.20391,2.78025,2.86901
-1.20391,-0.94051,2.86901,2.94782
-0.94051,-0.67322,2.94782,3.01197
-0.67322,-0.40217,3.01197,3.05723
-0.40217,-0.12839,3.05723,3.08037
-0.12839,0.14635,3.08037,3.07955
0.14635,0.41999,3.07955,3.05485
0.41999,0.69081,3.05485,3.00818
0.69081,0.95783,3.00818,2.94289
0.95783,1.22099,2.94289,2.86327
1.22099,1.4811,2.86327,2.77403
1.4811,1.73961,2.77403,2.68018
1.73961,1.99839,2.68018,2.58711
1.99839,2.25948,2.58711,2.50085
2.25948,2.52457,2.50085,2.42823
2.52457,2.79438,2.42823,2.37663
2.79438,3.06788,2.37663,2.35267
3.06788,3.34233,2.35267,2.35994
3.34233,3.61442,2.35994,2.39733
3.61442,3.88207,2.39733,2.45955
1.20591,1.46831,3.11553,3.03325
1.46831,1.72938,3.03325,2.94678
1.72938,1.99077,2.94678,2.86132
1.99077,2.25422,2.86132,2.78256
2.25422,2.5211,2.78256,2.71673
2.5211,2.79191,2.71673,2.67028
2.79191,3.06571,2.67028,2.64872
3.06571,3.34028,2.64872,2.65498
3.34028,3.61299,2.65498,2.68819
3.61299,3.88207,2.68819,2.74405
0.91741,1.1851,3.69482,3.63198
1.1851,1.45081,3.63198,3.5611
1.45081,1.71557,3.5611,3.48666
1.71557,1.98066,3.48666,3.41347
1.98066,2.24737,3.41347,3.34657
2.24737,2.51666,3.34657,3.29123
2.51666,2.78877,3.29123,3.25253
2.78877,3.06295,3.25253,3.2346
3.06295,3.33767,3.2346,3.23951
3.33767,3.61114,3.23951,3.26669
3.61114,3.88207,3.26669,3.31306
1.70695,1.97445,4.03332,3.96951
1.97445,2.24325,3.96951,3.91151
2.24325,2.51403,3.91151,3.86383
2.51403,2.78691,3.86383,3.8307
2.78691,3.06133,3.8307,3.81536
3.06133,3.33613,3.81536,3.81942
3.33613,3.61003,3.81942,3.84245
3.61003,3.88207,3.84245,3.88207
3.59757,3.35674,-0.67001,-0.54015
3.35674,3.35674,-0.54015,-0.54015
3.35674,3.21468,-0.54015,-0.50131
3.21468,3.06097,-0.50131,-0.50304
3.06097,2.93253,-0.50304,-0.53873
2.93253,2.80068,-0.53873,-0.60142
2.80068,2.64354,-0.60142,-0.69944
-1.70796,-1.92442,-1.31585,-1.14635
-1.92442,-2.13466,-1.14635,-0.9692
-2.13466,-2.34002,-0.9692,-0.78638
-2.34002,-2.54179,-0.78638,-0.5997
-2.54179,-2.74159,-0.5997,-0.41132
-2.74159,-2.91063,-0.41132,-0.25444
-2.91063,-3.00566,-0.25444,-0.17355
-3.00566,-3.0671,-0.17355,-0.13118
-3.0671,-3.12547,-0.13118,-0.10845
-3.12547,-3.18411,-0.10845,-0.11418
-3.18411,-3.18411,-0.11418,-0.11418
-3.18411,-3.24499,-0.11418,-0.14789
-3.24499,-3.24499,-0.14789,-0.14789
-3.24499,-3.31293,-0.14789,-0.20113
-3.31293,-3.31293,-0.20113,-0.20113
-3.31293,-3.51506,-0.20113,-0.3855
2.07044,2.3074,1.4435,1.30404
2.3074,2.54133,1.30404,1.18125
2.54133,2.74123,1.18125,1.09754
2.74123,2.92776,1.09754,1.04509
2.92776,3.12071,1.04509,1.0232
3.12071,3.31306,1.0232,1.03702
3.31306,3.31306,1.03702,1.03702
3.31306,3.31306,1.03702,1.03702
-0.62662,-0.35448,3.28832,3.32669
-0.35448,-0.08025,3.32669,3.34423
-0.08025,0.19448,3.34423,3.33956
0.19448,0.46801,3.33956,3.31306
-3.36275,-3.23056,0.27315,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.23056,0.18351,0.18351
-3.23056,-3.15344,0.18351,0.16152
-3.15344,-3.06699,0.16152,0.17906
-3.06699,-2.9982,0.17906,0.21693
-2.9982,-2.90621,0.21693,0.28573
-2.90621,-2.76574,0.28573,0.40735
-2.76574,-2.56293,0.40735,0.59261
-2.56293,-2.35991,0.59261,0.77789
0.69354,0.42293,-2.94117,-2.98902
0.42293,0.14937,-2.98902,-3.01446
0.14937,-0.12535,-3.01446,-3.01551
-0.12535,-0.3991,-3.01551,-2.9921
-0.3991,-0.67001,-2.9921,-2.94605
2.64436,2.83969,0.48803,0.29498
2.83969,2.97816,0.29498,0.15276
2.97816,3.04153,0.15276,0.08198
3.04153,3.07168,0.08198,0.04011
3.07168,3.08861,0.04011,-0.00639
3.08861,3.07237,-0.00639,-0.04722
3.07237,3.07237,-0.04722,-0.04722
3.07237,3.02856,-0.04722,-0.101
3.02856,3.02856,-0.101,-0.101
3.02856,2.84047,-0.101,-0.29519
2.84047,2.64496,-0.29519,-0.48806
2.64496,2.44651,-0.48806,-0.67804
2.44651,2.24436,-0.67804,-0.86434
2.24436,2.03758,-0.86434,-1.04556
4.08407,3.97071,-2.32806,-2.29162
3.97071,3.70623,-2.29162,-2.21703
3.70623,3.43637,-2.21703,-2.16619
3.43637,3.16263,-2.16619,-2.14636
3.16263,2.88857,-2.14636,-2.16087
2.88857,2.61792,-2.16087,-2.2073
2.61792,2.35258,-2.2073,-2.27882
2.35258,2.09222,-2.27882,-2.36716
2.09222,1.83508,-2.36716,-2.46463
1.83508,1.5789,-2.46463,-2.56466
1.5789,1.32153,-2.56466,-2.66155
2.74405,3.01474,1.60603,1.56229
3.01474,3.26809,1.56229,1.56239
3.26809,3.50156,1.56239,1.59781
3.50156,3.73809,1.59781,1.6641
-0.87621,-0.60921,2.71147,2.77663
-0.60921,-0.33797,2.77663,2.82038
-0.33797,-0.06394,2.82038,2.83948
-0.06394,0.21066,2.83948,2.83242
0.21066,0.48344,2.83242,2.79977
0.48344,0.75252,2.79977,2.74405
0.75252,1.01699,2.74405,2.66917
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.66155,-0.101,-0.101
-2.66155,-2.67168,-0.101,0.02596
-2.67168,-2.64698,0.02596,0.15271
-2.64698,-2.5953,0.15271,0.27311
-2.5953,-2.51242,0.27311,0.40791
-2.51242,-2.3873,0.40791,0.57065
-2.3873,-2.20432,0.57065,0.7735
1.70378,1.45699,-1.95695,-2.07826
1.45699,1.20637,-2.07826,-2.19135
1.20637,0.95024,-2.19135,-2.29116
0.95024,0.68779,-2.29116,-2.3726
0.68779,0.41932,-2.3726,-2.43076
0.41932,0.14645,-2.43076,-2.46154
0.14645,-0.12813,-2.46154,-2.4625
-0.12813,-0.40121,-2.4625,-2.43356
-0.40121,-0.67001,-2.43356,-2.37704
-0.67001,-0.93288,-2.37704,-2.29702
1.84735,2.04705,1.07294,0.88411
2.04705,2.23474,0.88411,0.68348
2.23474,2.37976,0.68348,0.50293
2.37976,2.47888,0.50293,0.35162
2.47888,2.54358,0.35162,0.21798
2.54358,2.58037,0.21798,0.08613
2.58037,2.58353,0.08613,-0.06706
2.58353,2.54622,-0.06706,-0.21298
2.54622,2.54622,-0.21298,-0.21298
2.54622,2.45955,-0.21298,-0.3855
2.45955,2.45955,-0.3855,-0.3855
2.45955,2.29914,-0.3855,-0.60775
2.29914,2.13082,-0.60775,-0.79841
2.13082,1.93599,-0.79841,-0.99222
1.93599,1.73033,-0.99222,-1.17456
1.73033,1.51444,-1.17456,-1.34469
1.51444,1.28807,-1.34469,-1.50054
1.28807,1.05064,-1.50054,-1.6388
1.05064,0.80182,-1.6388,-1.75512
0.80182,0.54215,-1.75512,-1.84424
0.54215,0.27361,-1.84424,-1.9007
0.27361,93e-5,-1.9007,-1.92014
93e-5,-0.26259,-1.92014,-1.9024
-0.26259,-0.52146,-1.9024,-1.85024
-0.52146,-0.78062,-1.85024,-1.76419
-0.78062,-1.03046,-1.76419,-1.65005
-1.03046,-1.26893,-1.65005,-1.51353
-1.26893,-1.49634,-1.51353,-1.35916
-2.47707,-2.21986,1.82638,1.92325
-2.21986,-1.96764,1.92325,2.03276
-1.96764,-1.7175,2.03276,2.14707
-1.7175,-1.4667,2.14707,2.25988
-1.4667,-1.21293,2.25988,2.36575
-1.21293,-0.95451,2.36575,2.45955
-0.95451,-0.69063,2.45955,2.53631
-1.81563,-2.00528,-0.9948,-0.79603
-2.00528,-2.15925,-0.79603,-0.60494
-2.15925,-2.26898,-0.60494,-0.43663
-2.26898,-2.34331,-0.43663,-0.28382
-2.34331,-2.38792,-0.28382,-0.13501
-2.38792,-2.40104,-0.13501,0.02634
-2.40104,-2.37704,0.02634,0.18351
-2.37704,-2.37704,0.18351,0.18351
-2.37704,-2.37704,0.18351,0.18351
1.22806,1.44939,1.39678,1.23402
1.44939,1.65674,1.23402,1.05376
1.65674,1.8486,1.05376,0.85717
1.8486,2.00693,0.85717,0.66249
2.00693,2.12209,0.66249,0.48624
2.12209,2.20163,0.48624,0.32333
2.20163,2.25061,0.32333,0.16446
2.25061,2.26825,0.16446,-0.00579
2.26825,2.24197,-0.00579,-0.20268
2.24197,2.17504,-0.20268,-0.3855
2.17504,2.17504,-0.3855,-0.3855
2.17504,2.17504,-0.3855,-0.3855
-2.12087,-2.18524,-0.41198,-0.2497
-2.18524,-2.21953,-0.2497,-0.08471
-2.21953,-2.21826,-0.08471,0.09734
-2.21826,-2.17785,0.09734,0.27388
-2.17785,-2.17785,0.27388,0.27388
-2.17785,-2.09253,0.27388,0.46801
-2.09253,-2.09253,0.46801,0.46801
-2.09253,-1.94345,0.46801,0.69798
-1.94345,-1.78507,0.69798,0.88851
-1.78507,-1.59113,0.88851,1.08303
2.03153,2.03153,-0.43489,-0.43489
2.03153,1.89054,-0.43489,-0.67001
1.89054,1.71887,-0.67001,-0.88411
1.71887,1.52589,-0.88411,-1.07952
1.52589,1.31578,-1.07952,-1.25645
-1.20855,-0.98483,1.16123,1.32037
-0.98483,-0.7524,1.32037,1.44748
-0.7524,-0.51863,1.44748,1.53957
-0.51863,-0.28251,1.53957,1.59773
-0.28251,-0.04173,1.59773,1.6216
-0.04173,0.20607,1.6216,1.60899
0.20607,0.46138,1.60899,1.55646
0.46138,0.71893,1.55646,1.46218
0.71893,0.96147,1.46218,1.33382
0.96147,1.18676,1.33382,1.17696
1.18676,1.39282,1.17696,0.99557
1.39282,1.56473,0.99557,0.80628
1.56473,1.69769,0.80628,0.62066
1.69769,1.79459,0.62066,0.44119
1.79459,1.85913,0.44119,0.26442
1.85913,1.8922,0.26442,0.08333
1.8922,1.89054,0.08333,-0.101
1.89054,1.89054,-0.101,-0.101
1.89054,1.89054,-0.101,-0.101
1.02798,0.79412,-1.31178,-1.44476
0.79412,0.55914,-1.44476,-1.54241
0.55914,0.32222,-1.54241,-1.606
0.32222,0.08108,-1.606,-1.63546
0.08108,-0.16673,-1.63546,-1.62891
-0.16673,-0.42234,-1.62891,-1.58299
-0.42234,-0.68211,-1.58299,-1.49509
-0.68211,-0.92763,-1.49509,-1.3725
-0.92763,-1.15656,-1.3725,-1.221
-1.15656,-1.36714,-1.221,-1.04484
-1.36714,-1.55001,-1.04484,-0.85421
-1.55001,-1.69328,-0.85421,-0.66649
-1.69328,-1.79919,-0.66649,-0.48575
-1.79919,-1.87185,-0.48575,-0.30962
-1.87185,-1.91336,-0.30962,-0.13133
-1.91336,-1.92071,-0.13133,0.05956
-1.92071,-1.88401,0.05956,0.27024
-1.88401,-1.80803,0.27024,0.46801
-1.80803,-1.80803,0.46801,0.46801
1.40271,1.52168,0.74388,0.56319
1.52168,1.60686,0.56319,0.3833
1.60686,1.66016,0.3833,0.20152
1.66016,1.68052,0.20152,0.01185
1.68052,1.66225,0.01185,-0.19103
1.66225,1.60603,-0.19103,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.60603,-0.3855,-0.3855
1.60603,1.51051,-0.3855,-0.5827
1.51051,1.38837,-0.5827,-0.76262
1.38837,1.22969,-0.76262,-0.94191
-1.40373,-1.50995,-0.67604,-0.49624
-1.50995,-1.58317,-0.49624,-0.31612
-1.58317,-1.62448,-0.31612,-0.13186
-1.62448,-1.63123,-0.13186,0.06283
-1.63123,-1.59641,0.06283,0.27107
-1.59641,-1.52352,0.27107,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.52352,0.46801,0.46801
-1.52352,-1.41132,0.46801,0.66484
-1.41132,-1.27333,0.66484,0.84277
1.04731,0.86877,-0.82903,-0.9888
0.86877,0.67527,-0.9888,-1.11619
0.67527,0.47278,-1.11619,-1.21004
0.47278,0.26386,-1.21004,-1.27019
0.26386,0.0491,-1.27019,-1.29598
0.0491,-0.17053,-1.29598,-1.2856
-0.17053,-0.3855,-1.2856,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.3855,-1.23902,-1.23902
-0.3855,-0.59935,-1.23902,-1.15526
-0.59935,-0.79659,-1.15526,-1.0406
-0.79659,-0.9818,-1.0406,-0.89276
-0.9818,-1.1464,-0.89276,-0.7147
-1.1464,-1.27838,-0.7147,-0.51447
-1.27838,-1.36705,-0.51447,-0.3053
-1.05525,-0.87997,0.80312,0.9654
-0.87997,-0.68901,0.9654,1.09547
-0.68901,-0.48823,1.09547,1.19224
-0.48823,-0.28085,1.19224,1.25529
-0.28085,-0.06748,1.25529,1.28411
-0.06748,0.15085,1.28411,1.27692
0.15085,0.37205,1.27692,1.23147
0.37205,0.58944,1.23147,1.14732
0.58944,0.79373,1.14732,1.02801
0.79373,0.97448,1.02801,0.88215
0.97448,1.12491,0.88215,0.71962
1.12491,1.24223,0.71962,0.54854
1.24223,1.32674,0.54854,0.37266
1.32674,1.37903,0.37266,0.19175
1.37903,1.3977,0.19175,0.00304
1.3977,1.37828,0.00304,-0.19521
1.37828,1.32153,-0.19521,-0.3855
1.32153,1.32153,-0.3855,-0.3855
1.32153,1.32153,-0.3855,-0.3855
0.56097,0.7232,0.86981,0.75012
0.7232,0.8585,0.75012,0.60871
0.8585,0.96306,0.60871,0.45317
0.96306,1.03584,0.45317,0.28785
1.03584,1.07587,0.28785,0.1144
1.07587,1.08068,0.1144,-0.06672
1.08068,1.0465,-0.06672,-0.25292
1.0465,0.97119,-0.25292,-0.43699
0.97119,0.85819,-0.43699,-0.60772
0.85819,0.71558,-0.60772,-0.75521
0.71558,0.55252,-0.75521,-0.87317
0.55252,0.37605,-0.87317,-0.95887
0.37605,0.1903,-0.95887,-1.01115
0.1903,-0.00177,-1.01115,-1.02862
-0.00177,-0.19684,-1.02862,-1.00957
-0.19684,-0.3855,-1.00957,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.3855,-0.3855,-0.95451,-0.95451
-0.7371,-0.572,0.77012,0.89045
-0.572,-0.39359,0.89045,0.97849
-0.39359,-0.20603,0.97849,1.03313
-0.20603,-0.01194,1.03313,1.05311
-0.01194,0.18351,1.05311,1.03702
0.18351,0.18351,1.03702,1.03702
0.18351,0.18351,1.03702,1.03702
-0.7562,-0.88488,-0.72029,-0.57509
-0.88488,-0.98246,-0.57509,-0.41705
-0.98246,-1.04804,-0.41705,-0.24989
-1.04804,-1.08049,-0.24989,-0.07479
-1.08049,-1.07698,-0.07479,0.10776
-1.07698,-1.03382,0.10776,0.29404
-1.03382,-0.95451,0.29404,0.46801
-0.95451,-0.95451,0.46801,0.46801
-0.95451,-0.95451,0.46801,0.46801
0.76068,0.79232,0.22037,0.06322
0.79232,0.78798,0.06322,-0.09968
0.78798,0.74543,-0.09968,-0.26198
0.74543,0.66576,-0.26198,-0.41411
0.66576,0.55445,-0.41411,-0.54628
0.55445,0.41947,-0.54628,-0.65116
0.41947,0.26819,-0.65116,-0.72479
0.26819,0.1062,-0.72479,-0.7649
0.1062,-0.06138,-0.7649,-0.76956
-0.06138,-0.22808,-0.76956,-0.73756
-0.22808,-0.3855,-0.73756,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.3855,-0.3855,-0.67001,-0.67001
-0.67626,-0.7496,-0.40474,-0.26027
-0.7496,-0.79017,-0.26027,-0.10518
-0.79017,-0.7955,-0.10518,0.0569
-0.7955,-0.76304,0.0569,0.22039
-0.76304,-0.69271,0.22039,0.37652
-0.69271,-0.5889,0.37652,0.51509
-0.5889,-0.45924,0.51509,0.62802
-0.45924,-0.31139,0.62802,0.71053
-0.31139,-0.15151,0.71053,0.75999
-0.15151,0.01535,0.75999,0.77451
0.01535,0.18351,0.77451,0.75252
0.18351,0.18351,0.75252,0.75252
0.18351,0.18351,0.75252,0.75252
-0.29699,-0.366,-0.27822,-0.17951
-0.366,-0.40285,-0.17951,-0.06566
-0.40285,-0.40412,-0.06566,0.05488
-0.40412,-0.36883,0.05488,0.17115
-0.36883,-0.3003,0.17115,0.2719
-0.3003,-0.20529,0.2719,0.34793
-0.20529,-0.0929,0.34793,0.39251
-0.0929,0.02764,0.39251,0.40197
0.02764,0.14625,0.40197,0.37511
0.14625,0.25129,0.37511,0.31463
0.25129,0.33323,0.31463,0.22702
0.33323,0.38572,0.22702,0.11973
0.38572,0.40398,0.11973,0.00178
0.40398,0.3857,0.00178,-0.11728
0.3857,0.33185,-0.11728,-0.22628
0.33185,0.24838,-0.22628,-0.31394
0.24838,0.14336,-0.31394,-0.37286
0.14336,0.02557,-0.37286,-0.39816
0.02557,-0.101,-0.39816,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.101,-0.3855,-0.3855
-0.101,-0.21841,-0.3855,-0.33432
0.21096,0.18351,-0.0034,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.18351,-0.101,-0.101
0.18351,0.11472,-0.101,-0.17663
0.11472,0.03167,-0.17663,-0.20897
0.03167,-0.0562,-0.20897,-0.20454
-0.0562,-0.13457,-0.20454,-0.16506
-0.13457,-0.1907,-0.16506,-0.09695
-0.1907,-0.21448,-0.09695,-0.01218
-0.21448,-0.20192,-0.01218,0.07515
-0.20192,-0.15521,0.07515,0.15014
-0.15521,-0.08203,0.15014,0.20038
-0.08203,0.00522,0.20038,0.21716


==> tikz_img/data/pendulum/segments_vf.csv <==
x1,x2,y1,y2
-0.7822141560798548,-0.836227039003756,-1,-0.9552942341937376
-0.836227039003756,-0.8876860030774901,-0.9552942341937376,-0.9076783776513364
-0.8876860030774901,-0.9364389978542812,-0.9076783776513364,-0.8572935480397882
-0.9364389978542812,-0.9823328052043926,-0.8572935480397882,-0.8042985927553012
-0.6370235934664247,-0.695008857122686,-1,-0.9606071190995873
-0.695008857122686,-0.7505617462341513,-0.9606071190995873,-0.9178587607966904
-0.7505617462341513,-0.803491353660767,-0.9178587607966904,-0.8719022725645507
-0.803491353660767,-0.8536109383487347,-0.8719022725645507,-0.8229001062483123
-0.8536109383487347,-0.9007503411270115,-0.8229001062483123,-0.7710183722327745
-0.9007503411270115,-0.944741368800016,-0.7710183722327745,-0.7164415857712219
-0.944741368800016,-0.985426641685571,-0.7164415857712219,-0.6593659235412823
-0.49183303085299457,-0.5537279738914281,-1,-0.9671038814159251
-0.5537279738914281,-0.613417422663314,-0.9671038814159251,-0.9303915853741607
-0.613417422663314,-0.6706964707732472,-0.9303915853741607,-0.889989063299921
-0.6706964707732472,-0.725317810710737,-0.889989063299921,-0.8460692755297167
-0.725317810710737,-0.7770701109594635,-0.8460692755297167,-0.7988028783631016
-0.7770701109594635,-0.8257497484686196,-0.7988028783631016,-0.7483757114646148
-0.8257497484686196,-0.8711598899217791,-0.7483757114646148,-0.6949921932372416
-0.8711598899217791,-0.9131265963757114,-0.6949921932372416,-0.6388570860141985
-0.9131265963757114,-0.9514850740237283,-0.6388570860141985,-0.5801892480213684
-0.9514850740237283,-0.9860796547163463,-0.5801892480213684,-0.5192255601981153
-0.34664246823956435,-0.4120534917314298,-1,-0.9748734777512577
-0.4120534917314298,-0.47567046196324614,-0.9748734777512577,-0.9454678018359653
-0.47567046196324614,-0.537205742093291,-0.9454678018359653,-0.9119139914958407
-0.537205742093291,-0.5963740959498232,-0.9119139914958407,-0.8743686001596072
-0.12885662431941913,-0.19798156959752233,-1,-0.988642121090098
-0.19798156959752233,-0.2661793866644103,-0.988642121090098,-0.9725041899993143
-0.2661793866644103,-0.3330928003218231,-0.9725041899993143,-0.951667475654216
-0.3330928003218231,-0.3983678200389249,-0.951667475654216,-0.9262455351442409
0.9967531461884189,0.9884964064873101,-0.08292352120082103,-0.15251875894907763
0.9884964064873101,0.9753877109757114,-0.15251875894907763,-0.22135924724371625
0.9753877109757114,0.9574987469405132,-0.22135924724371625,-0.2890869088482121
0.9574987469405132,0.9349057633735891,-0.2890869088482121,-0.3554156514841772
0.9349057633735891,0.9077263920301899,-0.3554156514841772,-0.41999506713318535
0.9077263920301899,0.8760900898011685,-0.41999506713318535,-0.4825175555422232
0.8760900898011685,0.8401553276228886,-0.4825175555422232,-0.5426693743004494
0.8401553276228886,0.8001008344641622,-0.5426693743004494,-0.6001530311469732
0.8001008344641622,0.7561193155981754,-0.6001530311469732,-0.6546927324597904
0.7561193155981754,0.7084297334971092,-0.6546927324597904,-0.7060172027742022
0.7084297334971092,0.6572659567963142,-0.7060172027742022,-0.7538756051505213
0.6572659567963142,0.602870322441764,-0.7538756051505213,-0.798040300719354
0.602870322441764,0.5455216857563652,-0.798040300719354,-0.8382845735357857
0.5455216857563652,0.4854906340931846,-0.8382845735357857,-0.8744185265339595
0.4854906340931846,0.423076742415353,-0.8744185265339595,-0.9062609845269101
0.423076742415353,0.3585853186258394,-0.9062609845269101,-0.9336559590921286
0.3585853186258394,0.29232918616582726,-0.9336559590921286,-0.9564698175388807
0.29232918616582726,0.2246632804652473,-0.9564698175388807,-0.9745826113388342
0.2246632804652473,0.1558602317014759,-0.9745826113388342,-0.9879202464414443
0.1558602317014759,0.08628883298416845,-0.9879202464414443,-0.9964070674979748
0.08628883298416845,0.016333938294010864,-0.9964070674979748,-1
0.016333938294010864,-0.05374056210257083,-1,-0.998691527642148
0.9758010029631603,0.9450333510995961,-0.43789489290387384,-0.5008455228342943
0.9450333510995961,0.9102031948121445,-0.5008455228342943,-0.5616575015128071
0.9102031948121445,0.8714662194861398,-0.5616575015128071,-0.6200567472534317
0.8714662194861398,0.8289884553531239,-0.6200567472534317,-0.6757933228675937
0.8289884553531239,0.7829446499688113,-0.6757933228675937,-0.7286363165366432
0.7829446499688113,0.733543670609383,-0.7286363165366432,-0.7783454402658727
0.733543670609383,0.6809865222318168,-0.7783454402658727,-0.8247181499847668
0.6809865222318168,0.6255119304607328,-0.8247181499847668,-0.8675437923701369
0.6255119304607328,0.5673512185390257,-0.8675437923701369,-0.9066447658368371
0.5673512185390257,0.5067530705296723,-0.9066447658368371,-0.9418535967385391
0.5067530705296723,0.4439961368701266,-0.9418535967385391,-0.9730102983505146
0.4439961368701266,0.3793103448275863,-0.9730102983505146,-1
0.9923421261528436,0.9538626220084181,-0.6097675953576761,-0.6683569922688517
0.9538626220084181,0.9119301737940999,-0.6683569922688517,-0.7245232122985334
0.9119301737940999,0.8666938894824419,-0.7245232122985334,-0.7780666958775703
0.8666938894824419,0.8183189425768655,-0.7780666958775703,-0.8287917386955377
0.8183189425768655,0.7669836479978613,-0.8287917386955377,-0.8765119948399688
0.7669836479978613,0.7128667729219147,-0.8765119948399688,-0.9210611886359029
0.7128667729219147,0.6561754432417626,-0.9210611886359029,-0.9622692422300025
0.6561754432417626,0.5970961887477315,-0.9622692422300025,-1
0.9908738030008932,0.946852309317407,-0.754438984374936,-0.8089968414210088
0.946852309317407,0.8998285524355962,-0.8089968414210088,-0.8609935365151502
0.8998285524355962,0.849953103607989,-0.8609935365151502,-0.9102621190285091
0.849953103607989,0.7973846172842656,-0.9102621190285091,-0.9566458511166446
0.7973846172842656,0.7422867513611617,-0.9566458511166446,-1
-1,-0.9566458511166446,0.7422867513611617,0.7973846172842656
-0.9566458511166446,-0.9102621190285091,0.7973846172842656,0.849953103607989
-0.9102621190285091,-0.8609935365151501,0.849953103607989,0.8998285524355962
-0.8609935365151501,-0.8089968414210088,0.8998285524355962,0.946852309317407
-0.8089968414210088,-0.754438984374936,0.946852309317407,0.9908738030008932
-1,-0.9622692422300025,0.5970961887477315,0.6561754432417626
-0.9622692422300025,-0.9210611886359029,0.6561754432417626,0.7128667729219147
-0.9210611886359029,-0.8765119948399688,0.7128667729219147,0.7669836479978613
-0.8765119948399688,-0.8287917386955377,0.7669836479978613,0.8183189425768655
-0.8287917386955377,-0.7780666958775704,0.8183189425768655,0.8666938894824419
-0.7780666958775704,-0.7245232122985334,0.8666938894824419,0.9119301737940999
-0.7245232122985334,-0.6683569922688517,0.9119301737940999,0.9538626220084181
-0.6683569922688517,-0.6097675953576762,0.9538626220084181,0.9923421261528436
-1,-0.9730102983505146,0.3793103448275863,0.4439961368701266
-0.9730102983505146,-0.9418535967385391,0.4439961368701266,0.5067530705296723
-0.9418535967385391,-0.9066447658368371,0.5067530705296723,0.5673512185390257
-0.9066447658368371,-0.8675437923701369,0.5673512185390257,0.6255119304607328
-0.8675437923701369,-0.8247181499847668,0.6255119304607328,0.6809865222318168
-0.8247181499847668,-0.7783454402658727,0.6809865222318168,0.733543670609383
-0.7783454402658727,-0.7286363165366432,0.733543670609383,0.7829446499688113
-0.7286363165366432,-0.6757933228675937,0.7829446499688113,0.8289884553531239
-0.6757933228675937,-0.6200567472534317,0.8289884553531239,0.8714662194861398
-0.6200567472534317,-0.5616575015128071,0.8714662194861398,0.9102031948121445
-0.5616575015128071,-0.5008455228342943,0.9102031948121445,0.9450333510995961
-0.5008455228342943,-0.43789489290387384,0.9450333510995961,0.9758010029631603
-1,-0.9864397300127343,0.16152450090744108,0.23028830295671376
-0.9864397300127343,-0.968167514613436,0.23028830295671376,0.29791536980180333
-0.968167514613436,-0.9452547679191802,0.29791536980180333,0.3641444676207002
-0.9452547679191802,-0.9178191561652655,0.3641444676207002,0.4286276249086336
-0.9178191561652655,-0.8859958672231809,0.4286276249086336,0.49105074033439844
-0.8859958672231809,-0.8499311337356656,0.49105074033439844,0.5511283369431177
-0.8499311337356656,-0.8098073749980135,0.5511283369431177,0.6085583394270433
-0.8098073749980135,-0.7658029874353496,0.6085583394270433,0.6630858818293781
-0.7658029874353496,-0.7181400034912988,0.6630858818293781,0.7144353727493145
-0.7181400034912988,-0.6670384782379882,0.7144353727493145,0.7623703154614405
-0.6670384782379882,-0.6127448164134099,0.7623703154614405,0.8066588403422421
-0.6127448164134099,-0.5555226361913791,0.8066588403422421,0.8470862761149927
-0.5555226361913791,-0.49563812256382367,0.8470862761149927,0.883464358984124
-0.49563812256382367,-0.43338580473546695,0.883464358984124,0.915614019541646
-0.43338580473546695,-0.3690424184952048,0.915614019541646,0.9433906123805411
-0.3690424184952048,-0.3029329610074577,0.9433906123805411,0.9666517743022731
-0.3029329610074577,-0.23540103206730756,0.9666517743022731,0.9852797799571065
-0.23540103206730756,-0.166716496241626,0.9852797799571065,0.9992094314367332
-0.6258860832194275,-0.6789697100471344,-0.7801356642788397,-0.7343971392610721
-0.6789697100471344,-0.7287297778327726,-0.7343971392610721,-0.6850444611553274
-0.7287297778327726,-0.7749023030282479,-0.6850444611553274,-0.6323396310410997
-0.7749023030282479,-0.8172773795973738,-0.6323396310410997,-0.5765228947091725
-0.8172773795973738,-0.8556358056091231,-0.5765228947091725,-0.5178825331449507
-0.8556358056091231,-0.889789980433678,-0.5178825331449507,-0.4567085739047324
-0.889789980433678,-0.9195833187690936,-0.4567085739047324,-0.3932803489749045
-0.9195833187690936,-0.9448535614485839,-0.3932803489749045,-0.3279461105929721
-0.9448535614485839,-0.9654960198882493,-0.3279461105929721,-0.2609756897637032
-0.9654960198882493,-0.9813990632264377,-0.2609756897637032,-0.19271931992016855
-0.9813990632264377,-0.9924784547786938,-0.19271931992016855,-0.12355308372069973
-0.9924784547786938,-0.998691527642148,-0.12355308372069973,-0.05374056210257083
-0.998691527642148,-1,-0.05374056210257083,0.016333938294010864
-1,-0.9964070674979748,0.016333938294010864,0.08628883298416845
0.21552234553859595,0.14675763929249697,-0.9242578417712175,-0.9376342315885648
0.14675763929249697,0.07717884922722318,-0.9376342315885648,-0.9459030097771819
0.07717884922722318,0.007211599331242713,-0.9459030097771819,-0.9490154924318197
0.007211599331242713,-0.06281432836878409,-0.9490154924318197,-0.946958334817595
-0.06281432836878409,-0.13250993691768576,-0.946958334817595,-0.9397394140853657
-0.13250993691768576,-0.20145190562613424,-0.9397394140853657,-0.9274047186932849
-0.20145190562613424,-0.2693227489302291,-0.9274047186932849,-0.9100188530069298
-0.2693227489302291,-0.3357367066606505,-0.9100188530069298,-0.8876692004906948
-0.3357367066606505,-0.4002894689882851,-0.8876692004906948,-0.8604944843672031
-0.4002894689882851,-0.4626767555492135,-0.8604944843672031,-0.8286249512632329
-0.4626767555492135,-0.5225466436673094,-0.8286249512632329,-0.7922378278005378
-0.5225466436673094,-0.5795753594434079,-0.7922378278005378,-0.7515283437152775
-0.5795753594434079,-0.6334405823438591,-0.7515283437152775,-0.7067263697903386
-0.6334405823438591,-0.6838529736592845,-0.7067263697903386,-0.6580736416574404
-0.6838529736592845,-0.7305383125177188,-0.6580736416574404,-0.6058351791373409
-0.9229987970543797,-0.9388945148978143,-0.2510195650579362,-0.18277887426113892
-0.9388945148978143,-0.9497486270052107,-0.18277887426113892,-0.11358700933964083
-0.9497486270052107,-0.9555116880024789,-0.11358700933964083,-0.04376408299245815
-0.9555116880024789,-0.956148180610814,-0.04376408299245815,0.02630517888695927
-0.956148180610814,-0.9516567535778561,0.02630517888695927,0.09619857126279219
-0.9516567535778561,-0.9420588290998408,0.09619857126279219,0.1655998822213054
-0.9420588290998408,-0.9274047186932849,0.1655998822213054,0.2341197822141563
-0.9274047186932849,-0.9077899105419232,0.2341197822141563,0.30135631805042196
-0.9077899105419232,-0.8832923667140201,0.30135631805042196,0.36701406315097374
-0.8832923667140201,-0.8540566136850145,0.36701406315097374,0.4306955045751981
-0.8536803002322823,-0.8344517715256273,0.20729515111201136,0.274633915766066
-0.8344517715256273,-0.8099157631786601,0.274633915766066,0.34023847897126847
-0.8099157631786601,-0.7802395193714939,0.34023847897126847,0.40366357521903673
-0.7802395193714939,-0.745597718871021,0.40366357521903673,0.464536590724111
-0.745597718871021,-0.7062187474303969,0.464536590724111,0.5224533530919513
-0.7062187474303969,-0.6623464676608298,0.5224533530919513,0.577054406846788
-0.6623464676608298,-0.6142628820176921,0.577054406846788,0.627987233271674
-0.6142628820176921,-0.5622841685998519,0.627987233271674,0.674918943168197
-0.5622841685998519,-0.5067239376332369,0.674918943168197,0.7175668176511256
-0.5067239376332369,-0.44796452601966263,0.7175668176511256,0.7556396601945705
-0.44796452601966263,-0.38633447493240414,0.7556396601945705,0.7889242013220141
-0.38633447493240414,-0.3222611070560406,0.7889242013220141,0.8171876937525315
-0.3222611070560406,-0.25613072085112887,0.8171876937525315,0.8402602020702081
-0.25613072085112887,-0.18836276897763649,0.8402602020702081,0.857992912674068
-0.18836276897763649,-0.1194367295427855,0.857992912674068,0.8702640225646772
-0.1194367295427855,-0.049707239019616156,0.8702640225646772,0.877009684466658
-0.049707239019616156,0.02034248763029356,0.877009684466658,0.8781771998814383
0.02034248763029356,0.09021268282163164,0.8781771998814383,0.873763648183054
0.09021268282163164,0.15955624968174198,0.873763648183054,0.8637912003197925
0.15955624968174198,0.2278835805443098,0.8637912003197925,0.8483246577688686
0.2278835805443098,0.29471900928720096,0.8483246577688686,0.8274772406578668
0.29471900928720096,0.35971362800852513,0.8274772406578668,0.8013589632575739
0.35971362800852513,0.4224180931874211,0.8013589632575739,0.7701462570360742
0.4224180931874211,0.48242664036633376,0.7701462570360742,0.7340429494409746
0.48242664036633376,0.5393762115622891,0.7340429494409746,0.6932676492722758
0.5393762115622891,0.5928897020608364,0.6932676492722758,0.6480900778877534
0.5928897020608364,0.6426312169824198,0.6480900778877534,0.5987956974401769
0.6426312169824198,0.688290101991935,0.5987956974401769,0.545692329657383
0.688290101991935,0.7295779015694275,0.545692329657383,0.4891131592297635
0.7295779015694275,0.7662158716449461,0.4891131592297635,0.42944273356971063
0.7662158716449461,0.7979997102978675,0.42944273356971063,0.36701018858023216
0.7979997102978675,0.8247068938591609,0.36701018858023216,0.30224290018061706
0.8247068938591609,0.8461549516527251,0.30224290018061706,0.2355976535224713
0.8461549516527251,0.8622339937944847,0.2355976535224713,0.1674192334660436
0.8622339937944847,0.8728275065485276,0.1674192334660436,0.09818872851649152
0.8728275065485276,0.8778707245082038,0.09818872851649152,0.028356572276895475
0.8778707245082038,0.8773340232499025,0.028356572276895475,-0.04169315662804873
0.8773340232499025,0.8712187037048087,-0.04169315662804873,-0.11146076010693984
0.8712187037048087,0.8595680874013496,-0.11146076010693984,-0.18050056423026473
0.8595680874013496,0.8424475728622438,-0.18050056423026473,-0.2484190966197083
0.8424475728622438,0.8199753053641503,-0.2484190966197083,-0.31474225032530156
0.8199753053641503,0.7922852142315591,-0.31474225032530156,-0.37907588594269837
0.7922852142315591,0.7595550932298025,-0.37907588594269837,-0.4410018893049764
0.7595550932298025,0.7220089217718932,-0.4410018893049764,-0.5001019347192357
0.7220089217718932,0.679861658036238,-0.5001019347192357,-0.5560388147768893
0.679861658036238,0.6333921287144051,-0.5560388147768893,-0.6084387141274943
0.6333921287144051,0.5828954035667566,-0.6084387141274943,-0.6569691113536207
0.5828954035667566,0.5286892156385194,-0.6569691113536207,-0.7013240303602735
0.5286892156385194,0.4711176398818995,-0.7013240303602735,-0.7412206520680653
0.4711176398818995,0.41054787573853324,-0.7412206520680653,-0.7764035957373172
0.41054787573853324,0.3473843623698363,-0.7764035957373172,-0.8066402059359061
0.3473843623698363,0.2819988109377496,-0.8066402059359061,-0.8317530878639683
0.2819988109377496,0.21484375406053835,-0.8317530878639683,-0.8515696782492729
0.21484375406053835,0.14630968337390837,-0.8515696782492729,-0.8659760036328967
0.14630968337390837,0.0768269700425186,-0.8659760036328967,-0.8748775860757394
0.0768269700425186,0.006892531377246547,-0.8748775860757394,-0.8782128981589039
0.006892531377246547,-0.06310720878561027,-0.8782128981589039,-0.8759652308320984
-0.06310720878561027,-0.13271983566285994,-0.8759652308320984,-0.8681447245681273
-0.13271983566285994,-0.20145190562613424,-0.8681447245681273,-0.8548094373865699
-0.20145190562613424,-0.2689312224410835,-0.8548094373865699,-0.8360417589318163
-0.2689312224410835,-0.3347088598994874,-0.8360417589318163,-0.811952957696451
-0.3347088598994874,-0.39833438510804775,-0.811952957696451,-0.7827101138863851
-0.11451189623791769,-0.044688817510742496,0.9549596036345742,0.9607586673364561
-0.044688817510742496,0.02538161706473896,0.9607586673364561,0.9614590876495677
0.02538161706473896,0.09528179568963102,0.9614590876495677,0.957059397527134
0.09528179568963102,0.16470246984273396,0.957059397527134,0.9475800202922444
0.16470246984273396,0.233254842394095,0.9475800202922444,0.9330704553866453
0.233254842394095,0.3005398885504236,0.9330704553866453,0.9136178504659633
0.3005398885504236,0.3662648249945475,0.9136178504659633,0.8893061120207664
0.3662648249945475,0.4300435678330188,0.8893061120207664,0.860273974199492
0.4300435678330188,0.4915137016043756,0.860273974199492,0.8266901239693005
0.4915137016043756,0.5503921030847714,0.8266901239693005,0.7887105343679217
0.5503921030847714,0.6063427894933691,0.7887105343679217,0.7465505319455428
0.6063427894933691,0.6590721766502468,0.7465505319455428,0.7004331796245429
0.6590721766502468,0.7083068850119119,0.7004331796245429,0.6505979022445192
0.7083068850119119,0.7537812831377622,0.6505979022445192,0.5973136113117281
0.7537812831377622,0.7952590078186192,0.5973136113117281,0.5408570811428748
0.7952590078186192,0.8325238375595505,0.5408570811428748,0.4815192855288679
0.8325238375595505,0.8653630321846506,0.4815192855288679,0.4196392358177612
0.8653630321846506,0.8936123695002636,0.4196392358177612,0.35552874672604906
0.8936123695002636,0.9171236788891608,0.35552874672604906,0.2895192737738601
0.9171236788891608,0.9357590510377649,0.2895192737738601,0.22200395662188388
0.9357590510377649,0.9494359768647376,0.22200395662188388,0.1532826425446936
0.9494359768647376,0.9580736714546041,0.1532826425446936,0.08374114042351688
0.9580736714546041,0.9616241228268578,0.08374114042351688,0.013794605586368025
0.9616241228268578,0.960072595281307,0.013794605586368025,-0.056261343012704024
0.316792018774394,0.38270997077890545,0.9825131057635681,0.958757849034372
0.38270997077890545,0.44687040713492965,0.958757849034372,0.9305830031729858
0.44687040713492965,0.508966413731466,0.9305830031729858,0.8981232808210988
0.508966413731466,0.5687260969448222,0.8981232808210988,0.8615202908960968
0.5687260969448222,0.6258589314248089,0.8615202908960968,0.820951604304192
0.6258589314248089,0.6801143326394659,0.820951604304192,0.7765949882607719
0.6801143326394659,0.7312358088331277,0.7765949882607719,0.7286589224715789
0.7312358088331277,0.7789844392114134,0.7286589224715789,0.6773678618171644
0.7789844392114134,0.823146409377028,0.6773678618171644,0.6229512957334717
0.823146409377028,0.8635059874019806,0.6229512957334717,0.5656766632828081
0.8635059874019806,0.8998939556374126,0.5656766632828081,0.5057844354823993
0.8998939556374126,0.9321281362300333,0.5057844354823993,0.4435747039211049
0.9321281362300333,0.960072595281307,0.4435747039211049,0.3793103448275863
0.960072595281307,0.9835961245180005,0.3793103448275863,0.3133050326826108
0.5602009161494337,0.6199705955156845,0.982077341230591,0.9454801527947954
0.6199705955156845,0.677366299137883,0.9454801527947954,0.9052438537465455
0.677366299137883,0.7321593529000772,0.9052438537465455,0.8615274260105847
0.7321593529000772,0.7841336047892042,0.8615274260105847,0.8145038953347092
0.7841336047892042,0.8330970095457837,0.8145038953347092,0.7643472796244961
0.8330970095457837,0.8788529671195977,0.7643472796244961,0.7112595435807514
0.8788529671195977,0.9212329661351231,0.7112595435807514,0.6554370939963252
0.9212329661351231,0.960072595281307,0.6554370939963252,0.5970961887477315
0.960072595281307,0.9952265096234005,0.5970961887477315,0.5364626330568902
0.7088490509350911,0.7645386508682304,0.9850291935465203,0.9424574505645815
0.7645386508682304,0.8176822270039823,0.9424574505645815,0.8967369024394325
0.8176822270039823,0.8680948029967619,0.8967369024394325,0.8480263056343968
0.8680948029967619,0.9156129357103839,0.8480263056343968,0.7964835561622645
0.9156129357103839,0.960072595281307,0.7964835561622645,0.7422867513611617
-0.4370569343470092,-0.4958429517644767,-0.7400693059200117,-0.7020348873955349
-0.4958429517644767,-0.5513431874634991,-0.7020348873955349,-0.6593373827955791
-0.5513431874634991,-0.6031800395406022,-0.6593373827955791,-0.6122669463821752
-0.6031800395406022,-0.6510129378766917,-0.6122669463821752,-0.5611336796601232
-0.6510129378766917,-0.6945315601475326,-0.5611336796601232,-0.5062673572782705
-0.6945315601475326,-0.7334327330959536,-0.5062673572782705,-0.448050256197593
-0.7334327330959536,-0.7674696518675963,-0.448050256197593,-0.3868524411516735
-0.7674696518675963,-0.7964094065409898,-0.3868524411516735,-0.3230919629697374
-0.7964094065409898,-0.8200689941778465,-0.3230919629697374,-0.2571673796701228
-0.8200689941778465,-0.8382827766926289,-0.2571673796701228,-0.1895312006547546
-0.8382827766926289,-0.8509220180044302,-0.1895312006547546,-0.12068014093676971
-0.8509220180044302,-0.8579190692478735,-0.12068014093676971,-0.05097738762512993
-0.8579190692478735,-0.8592160150279599,-0.05097738762512993,0.019066548333384947
-0.8592160150279599,-0.8548094373865699,0.019066548333384947,0.08892921960072608
-0.7096188747731398,-0.7599307120727781,-0.7822141560798548,-0.7334361920591301
-0.7599307120727781,-0.8069037211925563,-0.7334361920591301,-0.6814213952840503
-0.8069037211925563,-0.8503212271685705,-0.6814213952840503,-0.6264087723320921
-0.8503212271685705,-0.8899951134120507,-0.6264087723320921,-0.56863717298546
-0.8899951134120507,-0.9257515072329336,-0.56863717298546,-0.5083592127148746
0.7960779102163038,0.8049912087224873,0.137524913475066,0.06806686527449579
0.8049912087224873,0.8078559673019039,0.06806686527449579,-0.0018733131201172926
0.8078559673019039,0.8046561031436639,-0.0018733131201172926,-0.07179236756024399
0.8046561031436639,0.7954102328479915,-0.07179236756024399,-0.1412053630663629
0.7954102328479915,0.7801944339714957,-0.1412053630663629,-0.20953249132727014
0.7801944339714957,0.7591193908935054,-0.20953249132727014,-0.2762892991779261
0.7591193908935054,0.7323409017124094,-0.2762892991779261,-0.340977490602987
0.7323409017124094,0.7000711388092531,-0.340977490602987,-0.4030881640314239
0.7000711388092531,0.6625346062446837,-0.4030881640314239,-0.46218867243400774
0.6625346062446837,0.6200260031726519,-0.46218867243400774,-0.5178117926860581
0.6200260031726519,0.5728539093497409,-0.5178117926860581,-0.5695528864651624
0.5728539093497409,0.5213734526939959,-0.5695528864651624,-0.6170191507247135
0.5213734526939959,0.4659901403592226,-0.6170191507247135,-0.6598385429168082
0.4659901403592226,0.4070927654190746,-0.6598385429168082,-0.6977105469466705
0.4070927654190746,0.3451634284603293,-0.6977105469466705,-0.7303270194452121
0.3451634284603293,0.2806254829751995,-0.7303270194452121,-0.7574664973510049
0.2806254829751995,0.21399642932087382,-0.7574664973510049,-0.7789111063070631
0.21399642932087382,0.1457466808374912,-0.7789111063070631,-0.7945097162390439
0.1457466808374912,0.07638331555685474,-0.7945097162390439,-0.8041418911521672
0.07638331555685474,0.006490004101253444,-0.8041418911521672,-0.8077297211294375
0.006490004101253444,-0.06347582386201445,-0.8077297211294375,-0.8052521597390612
-0.06347582386201445,-0.13298294535250432,-0.8052521597390612,-0.7967223892835976
-0.13298294535250432,-0.20145190562613424,-0.7967223892835976,-0.7822141560798548
-0.20145190562613424,-0.26844142845601515,-0.7822141560798548,-0.761833472154954
-0.26844142845601515,-0.3334165036322001,-0.761833472154954,-0.7357266373822015
0.8967850800630324,0.8729097089678255,-0.28774595221281185,-0.3536142950529989
0.8729097089678255,0.8442109112732734,-0.3536142950529989,-0.41751119265212266
0.8442109112732734,0.810837105476971,-0.41751119265212266,-0.47910756474600336
0.810837105476971,0.7729733388958444,-0.47910756474600336,-0.5380579056720758
0.7729733388958444,0.730842203491542,-0.5380579056720758,-0.5940176669998267
0.730842203491542,0.6846583102934567,-0.5940176669998267,-0.6467020406669568
0.6846583102934567,0.6346869729136904,-0.6467020406669568,-0.695806150107427
0.6346869729136904,0.5812006185490373,-0.695806150107427,-0.7410619454876636
0.5812006185490373,0.5245009074410165,-0.7410619454876636,-0.7822141560798548
0.7829896157699014,0.8365378473944662,0.9809010607409816,0.9356496298695949
0.8365378473944662,0.887477313974592,0.9356496298695949,0.887477313974592
0.887477313974592,0.9356496298695949,0.887477313974592,0.8365378473944662
0.9356496298695949,0.9809010607409816,0.8365378473944662,0.7829896157699014
-0.7822141560798548,-0.7410619454876636,0.5245009074410165,0.5812006185490373
-0.7410619454876636,-0.695806150107427,0.5812006185490373,0.6346869729136904
-0.695806150107427,-0.6467020406669568,0.6346869729136904,0.6846583102934567
-0.6467020406669568,-0.5940176669998267,0.6846583102934567,0.730842203491542
-0.5940176669998267,-0.5380579056720758,0.730842203491542,0.7729733388958444
-0.5380579056720758,-0.47910756474600336,0.7729733388958444,0.810837105476971
-0.77771296890084,-0.7961653334420314,-0.24879019903083333,-0.18123407058582652
-0.7961653334420314,-0.8087557666738161,-0.18123407058582652,-0.11238398160295904
-0.8087557666738161,-0.8154048304251094,-0.11238398160295904,-0.04268493487682601
-0.8154048304251094,-0.8160577772276655,-0.04268493487682601,0.02734498363202742
-0.8160577772276655,-0.8107126893840547,0.02734498363202742,0.09712879382368311
-0.8107126893840547,-0.7994046252869105,0.09712879382368311,0.166229660301199
-0.7994046252869105,-0.7822141560798548,0.166229660301199,0.2341197822141563
-0.6056798834090722,-0.6429002859166589,-0.42183159991070185,-0.36257171093968377
-0.6429002859166589,-0.6743468965459027,-0.36257171093968377,-0.3000405104436026
-0.6743468965459027,-0.6997176420882176,-0.3000405104436026,-0.23484526376134318
-0.6997176420882176,-0.7188111274461353,-0.23484526376134318,-0.16750114587747467
-0.7188111274461353,-0.7314361594290557,-0.16750114587747467,-0.09867243677938031
-0.7314361594290557,-0.7374848449776383,-0.09867243677938031,-0.028986868327353532
-0.7374848449776383,-0.7369065660989542,-0.028986868327353532,0.041010297145496866
-0.7369065660989542,-0.7297032978431804,0.041010297145496866,0.11061312646598753
-0.7297032978431804,-0.7159461009804609,0.11061312646598753,0.1791992507042024
-0.7159461009804609,-0.6957444590168943,0.1791992507042024,0.24621097779845091
-0.6957444590168943,-0.6692939646004625,0.24621097779845091,0.3109900625898303
-0.6692939646004625,-0.6368206603786101,0.3109900625898303,0.37298481717992593
-0.6368206603786101,-0.5986202846167503,0.37298481717992593,0.4316260014898545
-0.5986202846167503,-0.5550451078148035,0.4316260014898545,0.4863755648047423
-0.5550451078148035,-0.5064847996904893,0.4863755648047423,0.5367480244010074
-0.5064847996904893,-0.4533652894803326,0.5367480244010074,0.5823007918173788
-0.4533652894803326,-0.3961630004084501,0.5823007918173788,0.6226220332157615
-0.3961630004084501,-0.33543284757770275,0.6226220332157615,0.6573257650585003
-0.33543284757770275,-0.271639804810627,0.6573257650585003,0.6861436852299534
-0.271639804810627,-0.20541746536826222,0.6861436852299534,0.7087834873127499
-0.20541746536826222,-0.13737960755693357,0.7087834873127499,0.7250422278488982
-0.13737960755693357,-0.06806576029812317,0.7250422278488982,0.7347893859447439
-0.06806576029812317,0.001827309309744729,0.7347893859447439,0.7379255294373315
0.001827309309744729,0.07169559254140667,0.7379255294373315,0.7344291558098779
0.07169559254140667,0.14095573601426592,0.7344291558098779,0.7243251534059421
0.14095573601426592,0.20891756771983516,0.7243251534059421,0.7077131708849731
0.20891756771983516,0.27501772978097017,0.7077131708849731,0.6847325919395311
0.27501772978097017,0.33865080700751893,0.6847325919395311,0.6555899050750618
0.33865080700751893,0.3992049589084232,0.6555899050750618,0.6205698393166379
0.3992049589084232,0.4561985708681304,0.6205698393166379,0.5799511891159355
0.4561985708681304,0.5090841397398638,0.5799511891159355,0.5341187889262164
0.5090841397398638,0.5573831394209094,0.5341187889262164,0.48349000106259665
0.5573831394209094,0.6006724641491776,0.48349000106259665,0.428509228788021
0.6006724641491776,0.638566914445553,0.428509228788021,0.3696604496871787
0.638566914445553,0.6707129909291403,0.3696604496871787,0.30748927550341154
0.6707129909291403,0.6968152330952742,0.30748927550341154,0.24257599889488968
0.6968152330952742,0.7166584848245732,0.24257599889488968,0.1754542730225408
0.7166584848245732,0.7300468795343427,0.1754542730225408,0.10679033346476596
0.7300468795343427,0.7368722460824191,0.10679033346476596,0.03716073619981275
0.7368722460824191,0.7370701499808572,0.03716073619981275,-0.03283632168071959
0.7370701499808572,0.7306397934668076,-0.03283632168071959,-0.10249467416350422
0.7306397934668076,0.7176378615084094,-0.10249467416350422,-0.17124417053529395
0.7176378615084094,0.6981741809858919,-0.17124417053529395,-0.2384753393028458
0.6981741809858919,0.6724400490281472,-0.2384753393028458,-0.30353102163720014
0.6724400490281472,0.6406430675618564,-0.30353102163720014,-0.36588542587804207
0.6406430675618564,0.6030795690425272,-0.36588542587804207,-0.4249467408901255
0.6030795690425272,0.5600960358224316,-0.4249467408901255,-0.4801730117798334
0.5600960358224316,0.5120770087345285,-0.4801730117798334,-0.5310742426750834
0.5120770087345285,0.4594468822662485,-0.5310742426750834,-0.577200366651084
0.4594468822662485,0.4026728663889352,-0.577200366651084,-0.6181385575936249
0.4026728663889352,0.3423162845340233,-0.6181385575936249,-0.6534900923678861
0.3423162845340233,0.27884187989497233,-0.6534900923678861,-0.6829831154243504
0.27884187989497233,0.21287801616662683,-0.6829831154243504,-0.7063219562097156
0.21287801616662683,0.14500048832805823,-0.7063219562097156,-0.7233060288547155
0.14500048832805823,0.07579296548074632,-0.7233060288547155,-0.7337855153549401
0.07579296548074632,0.005952305148007708,-0.7337855153549401,-0.7376580244778923
0.005952305148007708,-0.06396805047328435,-0.7376580244778923,-0.7348958225436997
-0.06396805047328435,-0.13333310302967027,-0.7348958225436997,-0.7255171051857425
-0.13333310302967027,-0.20145190562613424,-0.7255171051857425,-0.7096188747731398
-0.20145190562613424,-0.2678064977726502,-0.7096188747731398,-0.6873372422595407
-0.2678064977726502,-0.33175977022974157,-0.6873372422595407,-0.6588621202154248
-0.33175977022974157,-0.39267608173857715,-0.6588621202154248,-0.6244840296232632
-0.39267608173857715,-0.4500900524235236,-0.6244840296232632,-0.5844696241182644
-0.4500900524235236,-0.5034471573073627,-0.5844696241182644,-0.5392010343495676
-0.1860491530110816,-0.11723374544733067,0.8096617076738288,0.8224438838007035
-0.11723374544733067,-0.047545293832590985,0.8224438838007035,0.8293903926493071
-0.047545293832590985,0.02248942535004117,0.8293903926493071,0.8304423580098941
0.02248942535004117,0.09231206680545578,0.8304423580098941,0.8255968090734827
0.09231206680545578,0.16152450090744108,0.8255968090734827,0.8148820326678767
-0.7096188747731398,-0.6789610009936489,0.3067150635208713,0.36966884895845187
-0.6789610009936489,-0.6427343619064851,0.36966884895845187,0.4295878235391448
-0.6427343619064851,-0.6012585585685539,0.4295878235391448,0.4859540173091488
-0.6012585585685539,-0.55484377629335,0.4859540173091488,0.5383507920881816
-0.55484377629335,-0.5038894950274,0.5383507920881816,0.5863263400214029
0.2114215369045349,0.14402551253305163,-0.633847767685289,-0.6524609878534648
0.14402551253305163,0.07501546390574321,-0.6524609878534648,-0.6639337324089469
0.07501546390574321,0.0052404386921900414,-0.6639337324089469,-0.6681276358508662
0.0052404386921900414,-0.06461958855969907,-0.6681276358508662,-0.6650059588300736
-0.06461958855969907,-0.13379681806999977,-0.6650059588300736,-0.6545942739065477
-0.13379681806999977,-0.20145190562613424,-0.6545942739065477,-0.6370235934664247
-0.20145190562613424,-0.26694938730079687,-0.6370235934664247,-0.612481263759374
-0.26694938730079687,-0.3295467528384982,-0.612481263759374,-0.5812122022341046
-0.3968368343113714,-0.4502504438729612,-0.5239862780474921,-0.47885469001545145
-0.4502504438729612,-0.49856735153365717,-0.47885469001545145,-0.42830373522108656
-0.49856735153365717,-0.5412433219411115,-0.42830373522108656,-0.37290123975669254
-0.5412433219411115,-0.5777946812127885,-0.37290123975669254,-0.31327173418235754
-0.5777946812127885,-0.6078000115211928,-0.31327173418235754,-0.2501023830618173
-0.6078000115211928,-0.6309252844446036,-0.2501023830618173,-0.1840965617167708
-0.6309252844446036,-0.6468956662576641,-0.1840965617167708,-0.1160624790075695
-0.6468956662576641,-0.6555561862189159,-0.1160624790075695,-0.046655499199240946
-0.6555561862189159,-0.6567908097849189,-0.046655499199240946,0.023295386976006638
-0.6567908097849189,-0.650593752837606,0.023295386976006638,0.09290238092910319
-0.650593752837606,-0.6370235934664247,0.09290238092910319,0.16152450090744108
-0.6370235934664247,-0.6162545348719908,0.16152450090744108,0.2283274693781867
-0.6162545348719908,-0.5885293629919397,0.2283274693781867,0.2924893885001576
-0.5885293629919397,-0.5541228073041014,0.2924893885001576,0.35338162439474696
-0.5541228073041014,-0.5134624358789128,0.35338162439474696,0.4102447854847704
-0.5134624358789128,-0.4669637775417077,0.4102447854847704,0.4624965701234125
-0.4669637775417077,-0.41518531420769844,0.4624965701234125,0.5095029306250378
-0.41518531420769844,-0.35871226084184993,0.5095029306250378,0.5507371180511027
-0.35871226084184993,-0.2981690473162034,0.5507371180511027,0.5857430282767602
-0.2981690473162034,-0.23427666894938337,0.5857430282767602,0.6141074025605902
-0.23427666894938337,-0.16769989756772286,0.6141074025605902,0.6355344167289263
-0.16769989756772286,-0.09923760203767451,0.6355344167289263,0.6497637844777395
-0.09923760203767451,-0.029685177936862872,0.6497637844777395,0.6566381218667232
-0.029685177936862872,0.04026584037025582,0.6566381218667232,0.6560848272070186
0.04026584037025582,0.10972846404819703,0.6560848272070186,0.6481065658786924
0.10972846404819703,0.1779258025359136,0.6481065658786924,0.6328021965016453
0.1779258025359136,0.24415331708545396,0.6328021965016453,0.6103271014625722
0.24415331708545396,0.3075998796914954,0.6103271014625722,0.5809527690430034
0.3075998796914954,0.3676018650449908,0.5809527690430034,0.544983003824528
0.3676018650449908,0.4234279947857391,0.544983003824528,0.5028520389239244
0.4234279947857391,0.47446107764082224,0.5028520389239244,0.4550295666787809
0.47446107764082224,0.5201242136645725,0.4550295666787809,0.4020570262476113
0.5201242136645725,0.5598845493215043,0.4020570262476113,0.34456074390233904
0.5598845493215043,0.5933257451204839,0.34456074390233904,0.28314512909695044
0.5933257451204839,0.6200462739011108,0.28314512909695044,0.21854751561116226
0.6200462739011108,0.6397646885132726,0.21854751561116226,0.15144410614381898
0.6397646885132726,0.6522447991133122,0.15144410614381898,0.08261195307492986
0.6522447991133122,0.6573392934633442,0.08261195307492986,0.01291609852117337
0.6573392934633442,0.6550013622077475,0.01291609852117337,-0.05699799120150906
0.6550013622077475,0.6452464980698978,-0.05699799120150906,-0.12627892165915977
0.6452464980698978,0.6282098517244394,-0.12627892165915977,-0.19405036680406373
0.6282098517244394,0.6040470698952156,-0.19405036680406373,-0.25969999075337313
0.6040470698952156,0.5730409242124643,-0.25969999075337313,-0.3224203672289685
0.5730409242124643,0.5355747071133479,-0.3224203672289685,-0.38145025589722514
0.5355747071133479,0.49204781601295067,-0.38145025589722514,-0.43617347773476656
0.49204781601295067,0.4429587727249238,-0.43617347773476656,-0.48596260824557636
0.4429587727249238,0.3888599972517215,-0.48596260824557636,-0.530258256756851
0.3888599972517215,0.330372103153612,-0.530258256756851,-0.5685542742264562
0.330372103153612,0.2681093625967994,-0.5685542742264562,-0.6004422083470397
-0.4572540324969774,-0.5128110818193192,-0.6542906052314271,-0.6117130418461758
-0.5128110818193192,-0.5644283121597096,-0.6117130418461758,-0.5644283121597096
-0.5644283121597096,-0.6117130418461758,-0.5644283121597096,-0.5128110818193192
-0.6117130418461758,-0.6542906052314271,-0.5128110818193192,-0.4572540324969774
0.14272390500240784,0.07396850991822856,-0.5821294764213015,-0.5947747005399338
0.07396850991822856,0.004279162995613817,-0.5947747005399338,-0.5993275351660996
0.004279162995613817,-0.06549596662488799,-0.5993275351660996,-0.5957394686595605
-0.06549596662488799,-0.13441744278806256,-0.5957394686595605,-0.5840467751899321
-0.13441744278806256,-0.20145190562613424,-0.5840467751899321,-0.5644283121597096
-0.20145190562613424,-0.2658020064940214,-0.5644283121597096,-0.5371480298170057
-0.2658020064940214,-0.32654265491127643,-0.5371480298170057,-0.5025586667326691
-0.32654265491127643,-0.38282566650526395,-0.5025586667326691,-0.46114676519764597
-0.38282566650526395,-0.4339008647606062,-0.46114676519764597,-0.4134712016950808
-0.4339008647606062,-0.479097365870238,-0.4134712016950808,-0.3601536152171231
-0.479097365870238,-0.5177792525608271,-0.3601536152171231,-0.3019373466188289
-0.5177792525608271,-0.5493986858083053,-0.3019373466188289,-0.23966452843663555
-0.5493986858083053,-0.5735745042270521,-0.23966452843663555,-0.17408854572740617
-0.5735745042270521,-0.5899478640204877,-0.17408854572740617,-0.10617252659760312
-0.5899478640204877,-0.5983077693844682,-0.10617252659760312,-0.03681561260864208
-0.5983077693844682,-0.5985391837593528,-0.03681561260864208,0.03309058293794531
-0.5985391837593528,-0.5906412063285779,0.03309058293794531,0.10248722729263471
-0.5906412063285779,-0.5747169105158041,0.10248722729263471,0.1705216539634995
-0.5747169105158041,-0.5509726082999604,0.1705216539634995,0.2362687581869869
-0.5509726082999604,-0.5197737214196205,0.2362687581869869,0.29873986881269987
0.292460201275609,0.35656171560380523,0.7531511794290418,0.7249994628257825
0.35656171560380523,0.41798931369886994,0.7249994628257825,0.6914016420902604
0.41798931369886994,0.47628331682510106,0.6914016420902604,0.6526073083885973
0.47628331682510106,0.5309924335650082,0.6526073083885973,0.6089170345498416
0.5309924335650082,0.5817145583887731,0.6089170345498416,0.5606530949460697
0.5817145583887731,0.6280674094045646,0.5606530949460697,0.5081789759048085
0.6280674094045646,0.6696914700544465,0.5081789759048085,0.4519056261343013
0.6696914700544465,0.7063062464756249,0.4519056261343013,0.39223211547386794
0.7063062464756249,0.7376089974956856,0.39223211547386794,0.3296311468761144
0.7376089974956856,0.7633880085272,0.3296311468761144,0.2645215600858728
-0.6575453384029719,-0.6132159593374706,0.4927018038153208,0.5468804748753786
-0.6132159593374706,-0.5644283121597096,0.5468804748753786,0.5970961887477315
-0.5644283121597096,-0.5115540326792867,0.5970961887477315,0.6429809772929531
-0.5115540326792867,-0.4549591953784464,0.6429809772929531,0.6842025072996905
-0.06678941701919805,-0.13530894733791798,-0.5273172819347824,-0.5139989639222198
-0.13530894733791798,-0.20145190562613424,-0.5139989639222198,-0.49183303085299457
-0.20145190562613424,-0.2642158452568526,-0.49183303085299457,-0.46118705557745177
-0.2642158452568526,-0.32234899700770503,-0.46118705557745177,-0.4226293958664177
-0.32234899700770503,-0.37482259373511817,-0.4226293958664177,-0.3768993641625715
-0.37482259373511817,-0.4209837902157322,-0.3768993641625715,-0.32455930689588086
-0.39399045015115264,-0.43054738766130896,-0.29623215917031565,-0.2399795106359912
-0.43054738766130896,-0.4591703730195572,-0.2399795106359912,-0.1791727506341294
-0.4591703730195572,-0.47919889763549184,-0.1791727506341294,-0.11527427450973204
-0.47919889763549184,-0.4904033001702288,-0.11527427450973204,-0.04902398427680554
-0.4904033001702288,-0.4924899389108899,-0.04902398427680554,0.018207247345353617
-0.4924899389108899,-0.48545331430908556,0.018207247345353617,0.08480746661309846
-0.48545331430908556,-0.4693794096923526,0.08480746661309846,0.1500640384240972
-0.4693794096923526,-0.44461081748422904,0.1500640384240972,0.21245406176115478
-0.44461081748422904,-0.41161349668362235,0.21245406176115478,0.2708671399935634
-0.41161349668362235,-0.37094246772488015,0.2708671399935634,0.3243077635743381
-0.37094246772488015,-0.32343877381872677,0.3243077635743381,0.37167249092371857
-0.32343877381872677,-0.2698076054488482,0.37167249092371857,0.41223288674960723
-0.2698076054488482,-0.2113511381215405,0.41223288674960723,0.4450192734371674
-0.2113511381215405,-0.14887930613012845,0.4450192734371674,0.46960141919412113
-0.14887930613012845,-0.08352596972819126,0.46960141919412113,0.4854822619511545
-0.08352596972819126,-0.01697651233079034,0.4854822619511545,0.49230161826223995
-0.01697651233079034,0.05016744520820704,0.49230161826223995,0.4900115337707929
0.05016744520820704,0.11639330468028897,0.4900115337707929,0.4786019542914719
0.11639330468028897,0.18036572517862481,0.4786019542914719,0.45831713330554136
0.18036572517862481,0.24100901413560605,0.45831713330554136,0.42951160437618063
0.24100901413560605,0.29714700379765735,0.42951160437618063,0.3927447279648333
0.29714700379765735,0.34776759441195115,0.3927447279648333,0.34868558527720905
0.34776759441195115,0.3919532576169009,0.34868558527720905,0.29812033975302943
0.3919532576169009,0.42880998106342294,0.29812033975302943,0.24208329214614532
0.42880998106342294,0.45774640676945255,0.24208329214614532,0.18146528294692232
0.45774640676945255,0.4780979372754808,0.18146528294692232,0.11774234131438921
0.4780979372754808,0.48965340185772743,0.11774234131438921,0.05156952167964812
0.48965340185772743,0.4920924432398972,0.05156952167964812,-0.015620359278031515
0.4920924432398972,0.485401018206433,-0.015620359278031515,-0.08224456068007602
0.485401018206433,0.4696653923787313,-0.08224456068007602,-0.14755259302474688
0.4696653923787313,0.44523396853982167,-0.14755259302474688,-0.21000798754497207
0.44523396853982167,0.41253884888070913,-0.21000798754497207,-0.2685656141440361
0.41253884888070913,0.37215197350357854,-0.2685656141440361,-0.32217677142650303
0.37215197350357854,0.3248953145212181,-0.32217677142650303,-0.36975292017196926
0.3248953145212181,0.2714797435400147,-0.36975292017196926,-0.41055079375881476
0.2714797435400147,0.21322892658104475,-0.41055079375881476,-0.44358315970581397
0.21322892658104475,0.15089367162640177,-0.44358315970581397,-0.46844717468660124
0.15089367162640177,0.08561567526028457,-0.46844717468660124,-0.48462424027745477
0.08561567526028457,0.016333938294010864,-0.48462424027745477,-0.49183303085299457
0.4527865331318943,0.4930611549718307,0.362222695495533,0.30511306851276787
0.4930611549718307,0.5261489119017733,0.30511306851276787,0.24362467975590762
0.5261489119017733,0.5516168183710572,0.24362467975590762,0.17856901666042213
0.5516168183710572,0.5690666240544371,0.17856901666042213,0.11096665960126173
0.5690666240544371,0.5782667763067761,0.11096665960126173,0.04171641826154615
0.5782667763067761,0.5790694021598479,0.04171641826154615,-0.028172479800642858
0.5790694021598479,0.57146972614327,-0.028172479800642858,-0.09756959798907683
0.57146972614327,0.5555668759186589,-0.09756959798907683,-0.16560556278741334
0.5555668759186589,0.531593355304361,-0.16560556278741334,-0.23123716630467828
0.531593355304361,0.499926507613782,-0.23123716630467828,-0.2934586707598559
0.499926507613782,0.46098496378213305,-0.2934586707598559,-0.3514536891203818
0.46098496378213305,0.41535227203111225,-0.3514536891203818,-0.4043410709692026
0.41535227203111225,0.3636858515600121,-0.4043410709692026,-0.45135807715840814
0.3636858515600121,0.3067150635208713,-0.45135807715840814,-0.49183303085299457
0.3067150635208713,0.24534153317653984,-0.49183303085299457,-0.5251657050775679
0.24173871199047237,0.18637482649503312,-0.36614371895447506,-0.3971678873652378
0.18637482649503312,0.1273459170879745,-0.3971678873652378,-0.41980982866966254
0.1273459170879745,0.06545675234959569,-0.41980982866966254,-0.4337645482417113
0.06545675234959569,0.0024218156101682986,-0.4337645482417113,-0.4386454387854303
0.0024218156101682986,-0.06085894145835402,-0.4386454387854303,-0.4343855787345723
-0.06085894145835402,-0.12885662431941913,-0.4343855787345723,-0.41923774954627946
-0.12885662431941913,-0.1935073888019887,-0.41923774954627946,-0.3936361305700181
-0.1935073888019887,-0.24834251240764116,-0.3936361305700181,-0.3615819250447396
-0.24834251240764116,-0.29785417715184015,-0.3615819250447396,-0.3220547808989874
-0.29785417715184015,-0.3411015737285722,-0.3220547808989874,-0.27587456225725193
-0.3411015737285722,-0.37733461799310974,-0.27587456225725193,-0.22382266150943264
-0.37733461799310974,-0.40566117787042455,-0.22382266150943264,-0.16714600032555038
-0.40566117787042455,-0.42552839335185055,-0.16714600032555038,-0.10698267055490918
-0.42552839335185055,-0.43651752278480427,-0.10698267055490918,-0.04464100901861556
-0.43651752278480427,-0.4384162436302861,-0.04464100901861556,0.018777579059894522
-0.4384162436302861,-0.43119995518607157,0.018777579059894522,0.08153868496330796
-0.43119995518607157,-0.4149562607025167,0.08153868496330796,0.14287812910215703
-0.4108424098427208,-0.3590673293751365,0.4016234890411019,0.44849256788522274
-0.3590673293751365,-0.3019620768144575,0.44849256788522274,0.48874929604866546
-0.3019620768144575,-0.24043851013830986,0.48874929604866546,0.5217550736635965
-0.24043851013830986,-0.17532722187457628,0.5217550736635965,0.5470661871420248
-0.17532722187457628,-0.10766414186863238,0.5470661871420248,0.5642796937923649
-0.10766414186863238,-0.03839467160814347,0.5642796937923649,0.5731587852689248
-0.03839467160814347,0.03148873543977815,0.5731587852689248,0.573563956136478
0.03148873543977815,0.10083347831080225,0.573563956136478,0.5654925762930789
0.10083347831080225,0.16871956863349857,0.5654925762930789,0.549058225006003
0.16871956863349857,0.2341197822141563,0.549058225006003,0.5245009074410165
0.2341197822141563,0.29602522637381323,0.5245009074410165,0.4922400454733724
0.29602522637381323,0.3536039878394319,0.4922400454733724,0.4526735955985455
-0.17880589041811434,-0.22730653723032201,-0.324970065001461,-0.293067130684472
-0.22730653723032201,-0.2704470073925148,-0.293067130684472,-0.2537595795142127
-0.2704470073925148,-0.30673023381466813,-0.2537595795142127,-0.20840250824689732
-0.30673023381466813,-0.3355923474643132,-0.20840250824689732,-0.1577075696823571
-0.3355923474643132,-0.35609150894717545,-0.1577075696823571,-0.10330634892600943
-0.35609150894717545,-0.3678588934086091,-0.10330634892600943,-0.04617452087097218
-0.3678588934086091,-0.3705223296832606,-0.04617452087097218,0.012030126502439398
-0.3705223296832606,-0.36403054951057323,0.012030126502439398,0.06994515925848144
-0.36403054951057323,-0.3485467148149737,0.06994515925848144,0.1261149187811832
-0.3485467148149737,-0.32444044432307373,0.1261149187811832,0.17918504647277045
-0.32444044432307373,-0.2924672061090845,0.17918504647277045,0.22762100072558278
-0.2924672061090845,-0.25310121237461336,0.22762100072558278,0.2706789086176
-0.25310121237461336,-0.20769111025098186,0.2706789086176,0.3068732949367401
-0.20769111025098186,-0.15697335471954366,0.3068732949367401,0.33562638041196036
-0.15697335471954366,-0.10253587324690594,0.33562638041196036,0.35602181601029437
-0.10253587324690594,-0.045406222190278345,0.35602181601029437,0.36767147673986145
-0.045406222190278345,0.012784117791078797,0.36767147673986145,0.370215976178055
0.012784117791078797,0.0706610122432465,0.370215976178055,0.36360607792971256
0.0706610122432465,0.12677704159974645,0.36360607792971256,0.34800740572005684
0.12677704159974645,0.17977147011485073,0.34800740572005684,0.32379452861644187
0.17977147011485073,0.22812354300418924,0.32379452861644187,0.2917187270732957
0.22812354300418924,0.27107330271155616,0.2917187270732957,0.2522664214001953
0.27107330271155616,0.3071502910674322,0.2522664214001953,0.20677835141033252
0.3071502910674322,0.3357626259422497,0.20677835141033252,0.1560158779725347
0.3357626259422497,0.3560170799671638,0.1560158779725347,0.10153200618237612
0.3560170799671638,0.36751136315646704,0.10153200618237612,0.04439849744945401
0.36751136315646704,0.3698989125855774,0.04439849744945401,-0.013779611781421619
0.3698989125855774,0.36313329006766715,-0.013779611781421619,-0.07161261537004737
0.36313329006766715,0.347383155284956,-0.07161261537004737,-0.12766481070596924
0.347383155284956,0.3230295791144373,-0.12766481070596924,-0.1805667944250693
0.3230295791144373,0.29081871606845433,-0.1805667944250693,-0.22881525213123222
0.29081871606845433,0.25125211431561434,-0.22881525213123222,-0.27163071622226287
0.25125211431561434,0.20566109917880304,-0.27163071622226287,-0.30756116281204127
0.20566109917880304,0.15483012753751857,-0.30756116281204127,-0.3360013565003982
0.15483012753751857,0.10029254662736342,-0.3360013565003982,-0.35607595013599935
0.10029254662736342,0.04314955497606565,-0.35607595013599935,-0.36737682938455196
0.04314955497606565,-0.015018063690672045,-0.36737682938455196,-0.3695691012427771
-0.015018063690672045,-0.07280137078046534,-0.3695691012427771,-0.36260985930048883
-0.07280137078046534,-0.12885662431941913,-0.36260985930048883,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
-0.12885662431941913,-0.12885662431941913,-0.34664246823956435,-0.34664246823956435
0.2936229931373453,0.30229732954549315,0.075909595545125,0.023922279608399766
0.30229732954549315,0.30184150092799755,0.023922279608399766,-0.02875506071756595
0.30184150092799755,0.29226508630999404,-0.02875506071756595,-0.08059426401670822
0.29226508630999404,0.27392067342225257,-0.08059426401670822,-0.12985055338243467
0.27392067342225257,0.2471624130087111,-0.12985055338243467,-0.1754516557435004
0.2471624130087111,0.21312877967884902,-0.1754516557435004,-0.21547203354628908
0.21312877967884902,0.1725924459202397,-0.21547203354628908,-0.24908422747578862
0.1725924459202397,0.12676336605915317,-0.24908422747578862,-0.27521139499024283
0.12676336605915317,0.07713841308697433,-0.27521139499024283,-0.2929829969265053
0.07713841308697433,0.02520519316301839,-0.2929829969265053,-0.30188286169001755
0.02520519316301839,-0.02743798129674435,-0.30188286169001755,-0.3016536836556296
-0.02743798129674435,-0.07929633063266761,-0.3016536836556296,-0.29229954974425343
-0.07929633063266761,-0.12885662431941913,-0.29229954974425343,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
-0.12885662431941913,-0.12885662431941913,-0.27404718693284935,-0.27404718693284935
0.24230148138661756,0.2933148354887578,0.37423183037545527,0.3357156935075054
0.2933148354887578,0.3382629693707033,0.3357156935075054,0.29033764412083585
0.3382629693707033,0.3793103448275863,0.29033764412083585,0.2341197822141563
0.3793103448275863,0.4111829600245891,0.2341197822141563,0.1721813002347885
-0.17097165022222216,-0.2092292644257231,-0.23221775735692074,-0.19839180725562644
-0.2092292644257231,-0.24112650114734524,-0.19839180725562644,-0.15802844311989095
-0.24112650114734524,-0.26528971787081135,-0.15802844311989095,-0.11276433444459577
-0.26528971787081135,-0.28108991426517804,-0.11276433444459577,-0.0637311024231707
-0.28108991426517804,-0.2879009699492253,-0.0637311024231707,-0.012870766466668404
-0.2879009699492253,-0.28557418587795236,-0.012870766466668404,0.03845783039710793
-0.28557418587795236,-0.27404718693284935,0.03845783039710793,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.27404718693284935,0.08892921960072608,0.08892921960072608
-0.27404718693284935,-0.25383507239302416,0.08892921960072608,0.13637846132701248
-0.25383507239302416,-0.22557951348562366,0.13637846132701248,0.17934919170081387
-0.22557951348562366,-0.1902515488690708,0.17934919170081387,0.21651164379054744
-0.1902515488690708,-0.14868293613091788,0.21651164379054744,0.24695593925415427
-0.14868293613091788,-0.10246036973670192,0.24695593925415427,0.26947497965775313
-0.10246036973670192,-0.052949316843863725,0.26947497965775313,0.28342899747382067
-0.052949316843863725,-0.0017151055836162055,0.28342899747382067,0.28836455396782146
-0.0017151055836162055,0.04916333177168686,0.28836455396782146,0.2841832677357965
0.04916333177168686,0.09897624843228958,0.2841832677357965,0.270928521552255
0.09897624843228958,0.14523383981676075,0.270928521552255,0.24925064078617343
0.14523383981676075,0.18722687362611556,0.24925064078617343,0.21951280403636075
0.18722687362611556,0.22311669933224887,0.21951280403636075,0.1829732209186996
0.22311669933224887,0.2521572200108535,0.1829732209186996,0.14034952220422414
-0.09875261510759281,-0.13507688304868115,-0.18601181381796295,-0.16151121090400167
-0.13507688304868115,-0.16580565447869722,-0.16151121090400167,-0.12968747481649467
-0.16580565447869722,-0.1887569546862493,-0.12968747481649467,-0.09306878814895492
-0.1887569546862493,-0.20396730766958948,-0.09306878814895492,-0.05163697189323213
-0.20396730766958948,-0.21020062420543684,-0.05163697189323213,-0.007988401469081974
-0.21020062420543684,-0.20726000167659397,-0.007988401469081974,0.03564620336834179
-0.20726000167659397,-0.1951996178033154,0.03564620336834179,0.07812355902767654
-0.1951996178033154,-0.1748656167849919,0.07812355902767654,0.11665377563623291
-0.1748656167849919,-0.14674365037570836,0.11665377563623291,0.15043663893609271
-0.14674365037570836,-0.11216982179643598,0.15043663893609271,0.17765704784887348
-0.11216982179643598,-0.07281272412180817,0.17765704784887348,0.19703160988892066
-0.07281272412180817,-0.029959779265119835,0.19703160988892066,0.20785631243088631
-0.029959779265119835,0.013147477514595662,0.20785631243088631,0.20954635428614665
0.013147477514595662,0.0565081494032349,0.20954635428614665,0.20215736460413702
0.0565081494032349,0.09734910045692247,0.20215736460413702,0.18591177566211203
0.09734910045692247,0.13373008178181922,0.18591177566211203,0.16166483808660193
0.13373008178181922,0.16456320572287875,0.16166483808660193,0.13006508196675814
0.16456320572287875,0.18763806668725702,0.13006508196675814,0.09365161471208627
0.18763806668725702,0.20301313421984557,0.09365161471208627,0.05236746062603692
0.20301313421984557,0.20942458648111462,0.05236746062603692,0.008775540364263978
0.20942458648111462,0.2066538223095442,0.008775540364263978,-0.034773102768578035
0.2066538223095442,0.19476247137928304,-0.034773102768578035,-0.07720987505115129
0.19476247137928304,0.17456545146240443,-0.07720987505115129,-0.1157607253157189
0.17456545146240443,0.14658386075011776,-0.1157607253157189,-0.14955144703562806
0.14658386075011776,0.11214140167392794,-0.14955144703562806,-0.1767936764079442
0.11214140167392794,0.07289015515704156,-0.1767936764079442,-0.1962085073872516
0.07289015515704156,0.030124955859316183,-0.1962085073872516,-0.20707949492011313
0.030124955859316183,-0.012890571594083688,-0.20707949492011313,-0.2088156747837936
-0.012890571594083688,-0.056261343012704024,-0.2088156747837936,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
-0.056261343012704024,-0.056261343012704024,-0.20145190562613424,-0.20145190562613424
0.10724070654327322,0.08136400280695755,-0.09150780276864268,-0.11504555772915548
0.08136400280695755,0.04919182904329422,-0.11504555772915548,-0.13195894184001522
0.04919182904329422,0.013400547668342755,-0.13195894184001522,-0.14011113148993026
0.013400547668342755,-0.021171061100085375,-0.14011113148993026,-0.13908516235290158
-0.021171061100085375,-0.056261343012704024,-0.13908516235290158,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.056261343012704024,-0.12885662431941913,-0.12885662431941913
-0.056261343012704024,-0.08764933220031235,-0.12885662431941913,-0.11004759613981319
-0.08764933220031235,-0.11208610087423199,-0.11004759613981319,-0.08513512179543359
-0.11208610087423199,-0.1303491325400521,-0.08513512179543359,-0.05331525276379201
-0.1303491325400521,-0.13969642751497013,-0.05331525276379201,-0.018465977178473425
-0.13969642751497013,-0.14007061700576906,-0.018465977178473425,0.01592508927114733
-0.14007061700576906,-0.13121545237999532,0.01592508927114733,0.051755715195654695
-0.13121545237999532,-0.11373202343286093,0.051755715195654695,0.08356982394331958
-0.11373202343286093,-0.08988457342378264,0.08356982394331958,0.1088935388047827
0.042614329964284936,0.015877729555185294,-0.0678314335689697,-0.07835453844388807
0.015877729555185294,-0.010077475857882767,-0.07835453844388807,-0.07920162814077758
-0.010077475857882767,-0.03283115385552493,-0.07920162814077758,-0.07268875001651298
-0.03283115385552493,-0.056261343012704024,-0.07268875001651298,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.056261343012704024,-0.056261343012704024,-0.056261343012704024
-0.056261343012704024,-0.07268875001651298,-0.056261343012704024,-0.03283115385552493
-0.07268875001651298,-0.07920162814077758,-0.03283115385552493,-0.010077475857882767
-0.07920162814077758,-0.07835453844388807,-0.010077475857882767,0.015877729555185294
-0.07835453844388807,-0.0678314335689697,0.015877729555185294,0.042614329964284936
-0.0035983080144048607,0.02894238363890267,0.125966527459624,0.12257565546833549
0.02894238363890267,0.0607794394812724,0.12257565546833549,0.11021037165130632
0.0607794394812724,0.08892921960072608,0.11021037165130632,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.08892921960072608,0.08892921960072608,0.08892921960072608
0.08892921960072608,0.11021037165130632,0.08892921960072608,0.0607794394812724
0.11021037165130632,0.12257565546833549,0.0607794394812724,0.02894238363890267
0.12257565546833549,0.125966527459624,0.02894238363890267,-0.0035983080144048607


==> tikz_img/data/pendulum/trajectory_learned_hamiltonian_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709


==> tikz_img/data/pendulum/trajectory_learned_polynomial_vf.csv <==
t,theta_dot,theta
0.2,-1.6340492631711927,0.8804721513677154
0.4,-2.8233099575093643,0.4229880191550948
0.6000000000000001,-3.0810127863950374,-0.1860313455241817
0.8,-2.2433382057374276,-0.7348297037851151
1,-0.7100818472763616,-1.0368376549492782
1.2000000000000002,0.9946101201585763,-1.0078640053259613
1.4000000000000001,2.454236891423908,-0.6549210096372626
1.6,3.1634923794153664,-0.07646327896451814
1.8,2.758316591484145,0.5347810165268568
2,1.4244721412416605,0.9639451289365517
2.2,-0.2807204969524297,1.0804303485459845
2.4000000000000004,-1.922228303202694,0.8556998073117581
2.6,-3.032921992889201,0.34674551431262646
2.8000000000000003,-3.12104219899515,-0.2883536323558871
3,-2.1059994657427916,-0.8265070314245817
3.2,-0.47610797762227947,-1.0899680019832827
3.4000000000000004,1.261035522090978,-1.010121894047462
3.6,2.6897966339380543,-0.605619546384584
3.8000000000000003,3.2785632417960864,0.009367107160826699
4,2.701710800767818,0.6264772249126916
4.2,1.2458033732162535,1.0307114479681843
4.4,-0.5105196276694047,1.1055039849848636
4.6000000000000005,-2.156002328227852,0.8335036174031035
4.800000000000001,-3.19822034125862,0.2832177908421833
5,-3.144485527513634,-0.37156535848541344
5.2,-1.9914403844480182,-0.8996822196292309
5.4,-0.29166920020640735,-1.1321932634787057
5.6000000000000005,1.470659091506947,-1.0123646174183891
5.800000000000001,2.875665405337762,-0.567207077897834
6,3.3680396284424363,0.07648466955532122
6.2,2.657754047008514,0.6980368530828895
6.4,1.1127589798917665,1.0834624064549105
6.6000000000000005,-0.6817129609884008,1.1272968880163527
6.800000000000001,-2.334206531529073,0.8196968414308592
7,-3.328119411433372,0.23748577615422323
7.2,-3.1689422248842694,-0.4333418473000578
7.4,-1.915648725575664,-0.9555821813318763
7.6000000000000005,-0.16583837743719257,-1.167225649537993
7.800000000000001,1.6194321101523672,-1.0196157558066663
8,3.015560480340375,-0.5448083405870007
8.200000000000001,3.445134136898769,0.12148311633326048
8.4,2.6425872410558693,0.7491739086703368
8.6,1.0357513499444753,1.124625427344276
8.8,-0.7886061621738529,1.1497996257613805
9,-2.456249936961617,0.8189576185654909
9.200000000000001,-3.430460622666285,0.21353353177683068
9.4,-3.2086130249116316,-0.47201557155590285
9.600000000000001,-1.8902226077414557,-0.9952572703939386
9.8,-0.10517509383300279,-1.19788673933093
10,1.7039397403300776,-1.0357050195375295


==> tikz_img/data/pendulum/trajectory_simple_pendulum.csv <==
t,theta_dot,theta
0,0,1.0471975511965976
0.1,-1.6703022530521132,0.9629527590459608
0.2,-3.1452672041543233,0.7195419354404888
0.3,-4.1531442949724,0.34943306893371523
0.4,-4.413076183533191,-0.08592237775176312
0.5,-3.8369900164621136,-0.5049659665446297
0.6,-2.61104681877558,-0.8315377593813527
0.7,-1.0326829789474345,-1.0155210697476258
0.8,0.6583744936575874,-1.0343947102098086
0.9,2.2794872004628433,-0.8861262470292882
1,3.6093780714132406,-0.5880964708858583
1.1,4.354191015304465,-0.18381016451073978
1.2,4.283542983506284,0.2552390397595695
1.3,3.4216265302153355,0.6462344866582398
1.4,2.0245700623933214,0.9217125294895654
1.5,0.37880800775390766,1.042969789106137
1.6,-1.306695699053619,0.9961796225598991
1.7,-2.8457930413799564,0.7864187323971056
1.8,-3.9846757534260577,0.4402879598257881
1.9,-4.429083911457536,0.012802273992353529
2,-4.031823464862851,-0.4171163691977133
2.1,-2.9254039964771814,-0.7697373390821691
2.2,-1.4016586803687185,-0.9883513110713114
2.3,0.2807694665563298,-1.0448762457745528
2.4,1.9338245101106541,-0.9331540231726488
2.5,3.3524434177305173,-0.6658147242370847
2.6,4.253555165320131,-0.2799154885110151
2.7,4.3735134317771145,0.158582738653109
2.8,3.6713047398021943,0.5670518294199569
2.9,2.3668619834869684,0.8726962293275803
3,0.755746506666968,1.0303072967275064
3.1,-0.9361338116928808,1.0212117870456014
3.2,-2.526667811502429,0.846388058699676
3.3,-3.781030342376805,0.526985706551313
3.4,-4.4019040282147195,0.1114020824812155
3.5,-4.190687543274894,-0.3253152822412352
3.6,-3.219227858962851,-0.701145592127712
3.7,-1.7630842198475791,-0.9530287746581124
3.8,-0.09821671089936118,-1.0469136574648314
3.9,1.576894774700686,-0.9723385587764249
4,3.0697555379394794,-0.7375062133809179
4.1,4.113042840458365,-0.3733264075829249
4.2,4.421365942965155,0.06038641418525401
4.3,3.890748131577651,0.48262907196495153
4.4,2.694272349353626,0.8162029907196887
4.5,1.1288750985963059,1.0092732393293053
4.6,-0.5607818493950644,1.0379185823598838
4.7,-2.1911671777561184,0.8990484095314287
4.8,-3.545482659262602,0.6087774024522422
4.9,-4.332062227796403,0.20891775754205344
5,-4.310813597393267,-0.2303970807754643


==> tikz_img/data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_pos_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819632926207452,-0.0708619086826011,2.825770796599071,-0.033397324569333954
0.2,0.7716723462393368,-0.14122866811835524,2.820774638062209,-0.06700036559649701
0.3,0.7545675856135052,-0.21059737273448173,2.8124195387136885,-0.1010183872348834
0.4,0.7307235665620083,-0.2784503959657071,2.8006624654736263,-0.13566766038899633
0.5,0.7002529998996728,-0.3442500055896086,2.785441613566268,-0.17117473465849714
0.6,0.6633143055991239,-0.4074353298777812,2.7666748531027054,-0.20777941561978128
0.7,0.6201202149586751,-0.46742238821709914,2.744257739041767,-0.24573731688441197
0.8,0.5709465969329042,-0.5236077886588996,2.718061089964135,-0.2853218257321336
0.9,0.5161405608318012,-0.5753764896755992,2.687928143615892,-0.3268252737565256
1,0.45612683262594217,-0.6221137240526671,2.6536713130687866,-0.370559045056966
1.1,0.39141144701939495,-0.663220788283441,2.6150685728162713,-0.41685227412397735
1.2,0.32258195967106196,-0.698133945028749,2.571859554854446,-0.46604869125303
1.3,0.250303655062549,-0.7263452280306399,2.5237414718144437,-0.518501034230546
1.4,0.1753115751292927,-0.7474235532961916,2.470365107014482,-0.5745622925265892
1.5,0.09839857433390306,-0.7610343071374657,2.4113312764231334,-0.6345729307983335
1.6,0.020399965174706235,-0.7669555643933893,2.3461884021635835,-0.6988430394685565
1.7,-0.057824388505728325,-0.7650893173402905,2.274432222441134,-0.767628284390451
1.8,-0.135409467452699,-0.755466552058281,2.1955091436897125,-0.841098535370469
1.9,-0.21150480682843392,-0.7382456358834488,2.1088253475926515,-0.9192983022699779
2,-0.2852933212295582,-0.7137041868372132,2.013764359325289,-1.0020988047714703
2.1,-0.35600811166129687,-0.6822252777393067,1.9097161394640088,-1.0891428153438543
2.2,-0.4229462783071112,-0.6442793828943433,1.796120444607415,-1.1797856124757873
2.3,-0.48547901245009323,-0.600403826357617,1.6725255815731455,-1.2730385362890801
2.4,-0.5430575694188232,-0.5511815985999555,1.5386601202463515,-1.3675254305870368
2.5,-0.5952150988600817,-0.49722128422900785,1.3945094621510785,-1.461465654375711
2.6,-0.6415646821534057,-0.43913952636643,1.2403824106456878,-1.5526984961807684
2.7,-0.6817942426407609,-0.3775470222836399,1.0769479879485833,-1.6387602939083694
2.8,-0.7156592174965348,-0.31303858241779153,0.9052240898981717,-1.7170162811475276
2.9,-0.742973985557443,-0.24618734819980997,0.7265104264446463,-1.7848354428928788
3,-0.7636030378432345,-0.1775429132060862,0.5422776231363586,-1.8397836700624226
3.1,-0.7774527834186551,-0.10763284234169661,0.354044277673829,-1.8798050612472665
3.2,-0.7844647346485089,-0.03696692595413188,0.16328256295918545,-1.9033667639791432
3.3,-0.7846106359596517,0.033956580029099834,-0.028617183925718256,-1.909556255432508
3.4,-0.7778899091865998,0.10464351168493649,-0.22031889207864558,-1.8981328855339055
3.5,-0.7643295989467639,0.17459594448462334,-0.41047615875651494,-1.8695405235903735
3.6,-0.7439868253066957,0.24330471442170556,-0.5976745389231436,-1.824883915729293
3.7,-0.7169535637008646,0.3102431140719841,-0.7804212939180927,-1.7658641885925481
3.8,-0.6833633844126233,0.3748625396397831,-0.9572002058401327,-1.6946671144628362
3.9,-0.6433996007401572,0.4365908385038877,-1.1265785018820071,-1.613805558455757
4,-0.5973040912532178,0.49483402987267017,-1.2873303876602105,-1.5259316085084387
4.1,-0.545385905003436,0.5489819173493388,-1.4385374189357503,-1.4336457581523412
4.2,-0.48802866039331166,0.5984178559829963,-1.5796392133034314,-1.3393327932437509
4.3,-0.42569574831027085,0.6425325833123686,-1.7104289604379959,-1.2450456802806504
4.4,-0.35893244409316466,0.6807416289639808,-1.8310055740908435,-1.1524449076812036
4.5,-0.28836424727971366,0.712505300561651,-1.9417022298679671,-1.0627878669440127
4.6,-0.21469108818799926,0.737349854761438,-2.0430099842640965,-0.9769553322983539
4.7,-0.13867740486750468,0.7548881153436944,-2.1355093772424794,-0.895500153352824
4.8,-0.06113847511894709,0.7648376698820275,-2.219816212808648,-0.8187053766132986
4.9,0.017076281685639405,0.7670348777098883,-2.296542674660804,-0.7466426514560098
5,0.09510206598033907,0.7614432626631956,-2.3662719895497704,-0.6792254651307694
5.1,0.17207839437010986,0.7481554109875783,-2.4295436939208903,-0.6162546213722182
5.2,0.24716853323087817,0.7273881729556325,-2.4868464990976196,-0.5574553009743183
5.3,0.3195774913745279,0.6994716758752009,-2.5386162156361674,-0.5025061447129876
5.4,0.38856750214369584,0.6648332871830606,-2.5852368141236837,-0.45106133842549484
5.5,0.4534701269388178,0.6239781329795092,-2.627043271505615,-0.40276683364570165
5.6,0.5136944023182877,0.5774680133485975,-2.664325305585753,-0.3572718227473254
5.7,0.5687308087675513,0.5259005495312793,-2.6973314339850125,-0.3142364612045955
5.8,0.6181512199728202,0.4698901728501417,-2.726273018713598,-0.2733366678932902
5.9,0.6616053439506823,0.4100521848062006,-2.7513280989882096,-0.2342666735907598
6,0.6988144424944346,0.34699065990314365,-2.7726448953204166,-0.196739858249855
6.1,0.7295632812716675,0.2812905059042649,-2.7903449380780536,-0.1604882939899738
6.2,0.7536913133694882,0.21351360001690234,-2.8045257849580234,-0.12526131762259005
6.3,0.7710840499435924,0.14419861439298978,-2.8152633218288536,-0.0908233610440774
6.4,0.7816654473652471,0.07386393435582717,-2.8226136165814513,-0.05695126243648112
6.5,0.7853919642893136,0.003012957442519955,-2.826614340536179,-0.023431196467449376
6.6,0.7822487638477676,-0.06785899152757385,-2.82728575509793,0.0099446749019058
6.7,0.7722483440250298,-0.13825692396384168,-2.8246312436543777,0.043381701352167755
6.8,0.755431693267464,-0.2076784142527132,-2.81863740053984,0.0770862851447836
6.9,0.7318718901897691,-0.27560658496984236,-2.8092736812782286,0.11126941858568598
7,0.7016798800513511,-0.3415046383073138,-2.796491592955383,0.1461501121334809
7.1,0.6650119722173037,-0.40481270747976594,-2.7802234528326153,0.18195856918607062
7.2,0.6220784112240421,-0.46494774655961824,-2.7603807139162284,0.21893905898551919
7.3,0.5731522113000456,-0.5213070594385307,-2.736851827329329,0.2573523242947182
7.4,0.5185773115232489,-0.5732758879620672,-2.709499703168697,0.2974773145446056
7.5,0.45877504309217865,-0.6202391574243181,-2.678158757783763,0.3396120860363645
7.6,0.39424795601302126,-0.6615971138403234,-2.642631529255535,0.38407352590300264
7.7,0.32558019228223706,-0.6967841189909277,-2.6026849801478305,0.43119554124554266
7.8,0.25343386854681377,-0.7252894055767032,-2.5580465332961557,0.48132526477185966
7.9,0.1785412802947464,-0.7466782100268188,-2.508399969196699,0.5348165901475509
8,0.10169311712010036,-0.7606114624081043,-2.45338151291782,0.5920203147615256
8.1,0.023723237748726686,-0.7668621833082792,-2.392576545772379,0.6532699676521073
8.2,-0.054509148789490605,-0.7653269526601376,-2.3255176894104257,0.7188622540764689
8.3,-0.13213883952647248,-0.7560312632572971,-2.2516854109118403,0.789030917741909
8.4,-0.20831435826751796,-0.7391281939207972,-2.170512846819007,0.8639129839241653
8.5,-0.282216842496757,-0.7148905427480811,-2.0813971288549116,0.943506684741451
8.6,-0.3530769568247221,-0.6836972467004567,-1.983720057525052,1.0276211859785482
8.7,-0.4201888500273724,-0.6460154749492031,-1.8768812000467936,1.1158197913378212
8.8,-0.4829204156083666,-0.6023801449817995,-1.7603458453010983,1.207360821765563
8.9,-0.5407194427976447,-0.5533727293930912,-1.633708092068321,1.3011437648372226
9,-0.5931156183074576,-0.4996011045232547,-1.4967651604679622,1.3956720916244736
9.1,-0.6397187130812872,-0.44168188325692503,-1.349592820057873,1.4890471131711602
9.2,-0.6802136086426638,-0.3802262471771604,-1.1926052547835293,1.579007204542064
9.3,-0.714353044126357,-0.31582982793698106,-1.0265791825438506,1.6630216006929877
9.4,-0.7419490771597443,-0.24906675087333444,-0.852625918069622,1.738436971158979
9.5,-0.76286424267358,-0.18048760015639717,-0.6721090108293644,1.8026607471803318
9.6,-0.777003319097,-0.11062080798788626,-0.48652572233756086,1.8533538571762607
9.7,-0.7843064432587841,-0.03997680498784724,-0.29738842028926793,1.8886032137206648
9.8,-0.7847441459707015,0.030945809476747636,-0.10614554242678073,1.9070528659761918
9.9,-0.7783146922306252,0.10165285868536691,0.08583403513627749,1.907987026537266
10,-0.7650439204935784,0.1716467344587434,0.2772185240201904,1.891369366938072
10.1,-0.7449875920508582,0.2404188892016631,0.46664577678482155,1.8578449112526203
10.2,-0.7182360759331351,0.30744346593941707,0.652676209666857,1.8087049459274627
10.3,-0.6849210184561084,0.37217284449049537,0.8338014775300823,1.7458089541034238
10.4,-0.6452234450250222,0.434035863951476,1.008517487565112,1.6714584877486
10.5,-0.5993825671304196,0.4924393878450885,1.175440583623581,1.5882282823652478
10.6,-0.5477044164165075,0.5467737388001936,1.3334279996553922,1.4987743234132944
10.7,-0.49056931957183325,0.59642228732049,1.481665279587967,1.4056481022148712
10.8,-0.4284372132761078,0.6407751283206656,1.6197001889756257,1.3111451621352228
10.9,-0.3618499001233806,0.6792463471144797,1.7474235141309862,1.2172053816242807
11,-0.2914295614786654,0.7112939206652172,1.8650120091183013,1.1253682503593334
11.1,-0.2178731397111759,0.736440877069364,1.9728537109425905,1.036774861044442
11.2,-0.14194258618233438,0.7542959703247951,2.071472930940261,0.9522025127496104
11.3,-0.06445134057186333,0.7645720181952874,2.1614656864918578,0.8721174059519967
11.4,0.01375225702981632,0.7671001211198842,2.2434501068736603,0.7967336285958682
11.5,0.09180366216331479,0.7618383158551555,2.3180318552759074,0.726070443533612
11.6,0.16884180670902513,0.7488737584393851,2.3857822789756935,0.6600033764031327
11.7,0.2440285684111086,0.7284182046217417,2.4472262398521614,0.5983071907583108
11.8,0.31656684731006385,0.700797266484269,2.5028367256814454,0.5406904918399209
11.9,0.38571617402224856,0.6664345598696446,2.5530338828670427,0.48682260935798166
12,0.4508049707704571,0.6258323325070335,2.598186727374862,0.4363538123118874
12.1,0.5112388736935621,0.5795504093024997,2.6386163323896774,0.3889300056157559
12.2,0.5665048785565002,0.5281852946623644,2.674599708397351,0.3442029903828872
12.3,0.6161714525935686,0.47235105490119284,2.706373883495982,0.3018372320373438
12.4,0.6598851098399449,0.41266322875567213,2.734139901254121,0.26151392632143705
12.5,0.6973642271135279,0.349726558164566,2.7580665598068883,0.22293298844871764
12.6,0.7283910494523276,0.2841268720420552,2.7782938144007834,0.18581346941133353
12.7,0.7528028876509849,0.2164270546970016,2.7949357884385475,0.1498927721786505
12.8,0.7704834628832439,0.14716672345528897,2.8080833617250134,0.1149249822817109
12.9,0.7813552331914986,0.07686503044257419,2.8178063340622,0.08067853688294725
13,0.7853733698613585,0.0060258784392441915,2.8241551623523464,0.04693339488836925
13.1,0.7825218626569325,-0.064855219759627,2.82716224900906,0.013477865017419793
13.2,0.7728120421043901,-0.1352834218095137,2.8268427865753485,-0.019894777072397746
13.3,0.756283630353603,-0.20475676729269585,2.823195166510782,-0.053389812208124596
13.4,0.7330082411665215,-0.2727591171235055,2.816200933189292,-0.08721465513103002
13.5,0.7030950700363482,-0.33875460395037865,2.8058242924206045,-0.12158234092003276
13.6,0.6666983287066416,-0.402184367424499,2.792011187855878,-0.1567148817015246
13.7,0.6240257890903039,-0.4624662993867873,2.7746879129769413,-0.19284640139655146
13.8,0.575347626948113,-0.5189984144839725,2.753759298719225,-0.23022585468235174
13.9,0.5210046214564152,-0.571166255640174,2.7291064807685976,-0.26911925498343603
14,0.4614147191665747,-0.618354469969006,2.7005842025257802,-0.3098112066512412
14.1,0.3970769862497524,-0.6599622928060717,2.6680177376070753,-0.3526054616722599
14.2,0.328572142397482,-0.6954222236997606,2.6311994348804686,-0.3978242529851388
14.3,0.25655912168931977,-0.7242207298979105,2.589884896470677,-0.44580594174903215
14.4,0.18176745264729216,-0.7459194017522712,2.5437889565799856,-0.496900476004806
14.5,0.10498563316730546,-0.7601747425633792,2.4925816171724913,-0.5514620267600772
14.6,0.027046036071888813,-0.7667547401160973,2.4358842529918068,-0.6098379708728469
14.7,-0.05119281965291595,-0.7655505722733738,2.3732666295241365,-0.6723531853570075
14.8,-0.1288655832095194,-0.7565822364635513,2.304245605713862,-0.7392886594130461
14.9,-0.20511980171805883,-0.7399975085664752,2.228286795995784,-0.810853197872334
15,-0.27913486607847865,-0.7160643420343442,2.1448110596397885,-0.8871472484890139
15.1,-0.35013902992096996,-0.6851575052023188,2.0532082899860287,-0.968118306091854
15.2,-0.4174235091491233,-0.6477408247232923,1.952861482296374,-1.0535084130842818
15.3,-0.4803529105167551,-0.6043467730363319,1.8431840679545621,-1.142796099734551
15.4,-0.5383715606229349,-0.5555552681083616,1.723672494510875,-1.2351378712925167
15.5,-0.5910056795493477,-0.5019734458551472,1.5939733175331348,-1.3293179631617402
15.6,-0.6378617183794462,-0.44421786381678363,1.4539592144308588,-1.4237188218872021
15.7,-0.6786215036698332,-0.38290017028962575,1.3038017892071068,-1.5163271031138223
15.8,-0.7130350617712534,-0.31861680739592146,1.1440228857594503,-1.6047886204827038
15.9,-0.7409121114200836,-0.2519428807415897,0.9755044511625027,-1.6865186542369315
16,-0.7621132186214294,-0.1834299681590803,0.7994437733244049,-1.7588617849550578
16.1,-0.7765415200086532,-0.11360737405442645,0.617257462397343,-1.8192812134145977
16.2,-0.7841357651313346,-0.04298618055715992,0.4304586000622557,-1.865548371620858
16.3,-0.7848652654323645,0.02793465368700581,0.24054612632186684,-1.8959046807961835
16.4,-0.7787271303721497,0.0986609234429642,0.04894337640065553,-1.9091784277199708
16.5,-0.7657459975708019,0.16869532504406295,-0.1429982299090799,-1.9048540137837335
16.6,-0.7459762765890899,0.23752991682276764,-0.33394485621513337,-1.8830995947353693
16.7,-0.7195067432501359,0.30463968264852964,-0.5225141623759165,-1.8447582804506832
16.8,-0.6864671343716868,0.36947798433011003,-0.7072421356801206,-1.7913010079938227
16.9,-0.6470361996840918,0.43147465375685407,-0.88661147875598,-1.7247343685525827
17,-0.6014505016895036,0.49003740557686876,-1.0591408364527948,-1.647460538813683
17.1,-0.5500130716679994,0.5445571026387235,-1.2235066219182404,-1.5620988781609444
17.2,-0.4931009525973459,0.5944171617125159,-1.378656991924292,-1.4712925876675604
17.3,-0.4311706288330496,0.6390070603468291,-1.5238844863604795,-1.3775305904852913
17.4,-0.364760429647502,0.6777394715715181,-1.658843209891932,-1.2830103008519718
17.5,-0.29448920723067745,0.7100700843557551,-1.7835163296158905,-1.189554590641493
17.6,-0.22105089838459166,0.7355187344899975,-1.8981516832981182,-1.0985822303560855
17.7,-0.14520494376950177,0.7536901394879907,-2.003185449322254,-1.0111211787850372
17.8,-0.06776291511393782,0.7642923736322009,-2.0991694204765032,-0.9278500243094319
17.9,0.010427960662179851,0.7671512946655561,-2.186710684479057,-0.8491536134965338
18,0.08850343005075276,0.7622194565319746,-2.266426640240894,-0.7751821962162254
18.1,0.16560187588910158,0.7495785766906953,-2.338914510971728,-0.70590719929513
18.2,0.24088381995989533,0.7294352967702973,-2.4047327034960704,-0.6411700057313383
18.3,0.31355008192684247,0.7021106846193851,-2.464390942669941,-0.5807224086746523
18.4,0.38285751185768524,0.6680245691448043,-2.5183464189851033,-0.524258818794391
18.5,0.4481314077877387,0.6276762813633628,-2.567003774960986,-0.4714410424939626
18.6,0.5087740127773084,0.5816236329993699,-2.610717361232946,-0.4219167324250033
18.7,0.5642688377866094,0.5304619769276563,-2.6497946960814245,-0.37533265121501463
18.8,0.6141809370283454,0.4748049855590204,-2.6845004447836205,-0.33134380054281715
18.9,0.6581536193822142,0.4152684134163395,-2.7150605001516883,-0.2896193121224327
19,0.695902363986943,0.35245765575872756,-2.741665918984079,-0.249845834090346
19.1,0.7272068796249911,0.28695945336184175,-2.764476566537678,-0.21172900194708813
19.2,0.7519023170645676,0.21933769614626478,-2.7836244035469666,-0.17499346123336654
19.3,0.769870591645222,0.15013295382207645,-2.7992163689153102,-0.13938179967531283
19.4,0.7810326535714339,0.07986515654102186,-2.8113368539975183,-0.10465265060712223
19.5,0.7853423811947136,0.009038722682330799,-2.8200497355216028,-0.0705781925976315
19.6,0.7827825873298607,-0.06185063286160694,-2.8253999721114216,-0.036941217528519865
19.7,0.7733634377785432,-0.1323081989590861,-2.827414767124835,-0.0035318868808914064
19.8,0.757123394199976,-0.20183246954712403,-2.826104285971142,0.02985573022239324
19.9,0.7341326133877786,-0.269908033646341,-2.821461921023599,0.06342718386113753
20,0.7044985553839772,-0.33599994559213214,-2.813464122404493,0.09739118755574801
20.1,0.6683733532637652,-0.3995503514683247,-2.802069771733759,0.1319631180981777
20.2,0.6259623227792932,-0.4599780912939961,-2.787219113585873,0.16736829206312315
20.3,0.577532812290486,-0.5166819004129533,-2.7688322613923053,0.20384497450518174
20.4,0.5234224550087626,-0.5690476433057111,-2.7468072386711664,0.24164700697711075
20.5,0.4640458185757657,-0.6164597183471782,-2.7210176036836247,0.2810458232189964
20.6,0.39989848691696,-0.6583163788808921,-2.691309667681141,0.3223317199953851
20.7,0.3315577532591269,-0.6940483021662396,-2.657499271507485,0.3658141023438956
20.8,0.2596793545806616,-0.7231392319369481,-2.6193682120963335,0.41182033548213665
20.9,0.18499003025950983,-0.7451471488835296,-2.576660373529624,0.4606928201165503
21,0.10827605882878194,-0.7597241586688949,-2.5290776542489404,0.512783700336001
21.1,0.030368295242577226,-0.7666332366815107,-2.476275930333381,0.56844645922221
21.2,-0.047875466407848934,-0.7657601685169948,-2.417861448341169,0.628023628030359
21.3,-0.1255897630155844,-0.7571194541404864,-2.3533882413097786,0.6918295354932804
21.4,-0.20192119918066032,-0.7408535528077899,-2.282357543148305,0.7601269699167539
21.5,-0.27604744998766756,-0.7172255490759514,-2.2042206690501494,0.8330966082272798
21.6,-0.3471943834891703,-0.6866060106732892,-2.118387400749599,0.9107983487660466
21.7,-0.41465030162784117,-0.6494553848569617,-2.0242425139984124,0.9931242550885144
21.8,-0.47777653596961656,-0.6063036607227047,-1.9211735011432183,1.07974405385893
21.9,-0.5360139546432635,-0.5577291649478797,-1.8086123323236472,1.1700462442444068
22,-0.5888853083911414,-0.5043382605064047,-1.686092612440127,1.263080964364427
22.1,-0.6359937196705884,-0.4467474228881778,-1.5533201935004812,1.3575144701089115
22.2,-0.6770179460651911,-0.3855687477499659,-1.4102498125831644,1.4516086318422539
22.3,-0.7117052840982829,-0.3213994776103969,-1.257153594282519,1.5432403046374703
22.4,-0.7398630990246587,-0.25481569602163834,-1.0946620072331414,1.629972553638143
22.5,-0.7613499738998201,-0.18636997572599306,-0.9237582431626536,1.7091810328368755
22.6,-0.7760673894104139,-0.11659250175397849,-0.7457168643244834,1.7782252637206177
22.7,-0.7839527006551494,-0.04599501788213216,-0.5619963403450057,1.8346412687228388
22.8,-0.7849739940999093,0.024923147039291382,-0.37411547594533895,1.876325472055998
22.9,-0.7791272213084312,0.09566774334669037,-0.183554211619511,1.9016841987689497
23,-0.7664358233191982,0.1657417565095359,0.00828876899231007,1.9097360696606978
23.1,-0.7469528687502104,0.23463783824294346,0.20007439884390066,1.9001680797491471
23.2,-0.7207655523117888,0.3018318074851702,0.3904606123577209,1.8733521052888618
23.3,-0.6880017133930192,0.36677800409300376,0.5780417332837207,1.8303252077352956
23.4,-0.6488378444198319,0.4289072548894875,0.7613318450054785,1.7727298160510099
23.5,-0.6035078722677124,0.48762813606946326,0.9388128145142979,1.7027071387833563
23.6,-0.5523118401885593,0.5423320624024783,1.1090371317961512,1.622743976630994
23.7,-0.4956235214418554,0.5924025229573043,1.270751659312704,1.5354869055136677
23.8,-0.43389595253079133,0.6372284151488548,1.4230020316843308,1.4435503264628797
23.9,-0.3676639841330712,0.6762210373602924,1.565189257178263,1.3493483061741356
24,-0.297543129853743,0.7088338230591573,1.6970707560865839,1.2549727754402658
24.1,-0.22422430491524467,0.734583452108077,1.8187162223267872,1.1621270536817636
24.2,-0.14846441540869262,0.7530706399201332,1.9304376848567215,1.0721104775188428
24.3,-0.07107313476671474,0.7639987445403343,2.032712935464975,0.9858416579499403
24.4,0.007103457359153655,0.7671883974368953,2.126115883317089,0.9039054809073438
24.5,0.08520143395918096,0.7625866741777342,2.2112606990026022,0.8266107376699637
24.6,0.16235866396347728,0.7502698461373407,2.2887613625302894,0.7540488163778392
24.7,0.2377343462665956,0.7304394217300997,2.359205022257194,0.6861476491005324
24.8,0.3105272488480041,0.7034118959986624,2.4231362868373445,0.6227180682509771
24.9,0.37999156380007326,0.669603275673065,2.4810494161621723,0.5634917508251636
25,0.44544948030467324,0.629509936678895,2.5333858122138584,0.5081511068586498
25.1,0.5062998559782483,0.5836876394432011,2.5805348208207297,0.45635204963367104
25.2,0.5620227171835536,0.5327305505542052,2.6228364378933207,0.4077407846365854
25.3,0.6121796989889029,0.477251919549063,2.66058498311725,0.36196573961761097
25.4,0.656410894357695,0.41786769450177264,2.694033142751852,0.3186856382188149
25.5,0.6944288690366418,0.3551839082883307,2.723396027684634,0.277574575407905
25.6,0.7260107802217259,0.28978820740146827,2.7488550300849055,0.2383247759505822
25.7,0.750989605556141,0.22224548587858892,2.770561369388152,0.20064759642646823
25.8,0.7692454396391855,0.15309726849893654,2.7886392678401863,0.164273183850986
25.9,0.7806977111510978,0.0828642737188159,2.803188708212515,0.1289491339169586
26,0.7852989981396876,0.012051450546658252,2.8142877716917307,0.09443840205348925
26.1,0.7830309355852695,-0.058845270032320665,2.8219945469671095,0.060516660830282294
26.2,0.7739025262529429,-0.1293312961928641,2.8263486027091442,0.02696924246116198
26.3,0.7579509766922982,-0.19890556273505056,2.8273720086588576,-0.006412165864624189
26.4,0.7352449983527438,-0.26705337602818624,2.825069921925154,-0.039832994998893756
26.5,0.705890327053682,-0.3332407076618628,2.819430726050283,-0.07349937463919753
26.6,0.6700370305682969,-0.3969107068258303,2.8104257165711184,-0.10762165554793607
26.7,0.6278879879050098,-0.4574831658806622,2.7980083546682857,-0.14241782871796752
26.8,0.5797077378316084,-0.5143575591943099,2.782113064897399,-0.1781167755276023
26.9,0.5258307764805166,-0.566920095275841,2.7626535918554476,-0.21496116044152214
27,0.4666682993535171,-0.6145549441562402,2.7395209414727955,-0.2532098758515935
27.1,0.4027124106011238,-0.6566594137266661,2.7125808663142914,-0.29313989156355846
27.2,0.33453697003639626,-0.6926623960915069,2.681670938248523,-0.33504722869472225
27.3,0.2627945050373566,-0.7220449483285245,2.646597245838614,-0.3792468311904809
27.4,0.1882089459634108,-0.744361478416953,2.60713071023861,-0.42607095929456634
27.5,0.11156432418504367,-0.7592597264197497,2.5630031237816064,-0.4758655907607909
27.6,0.033689944368472946,-0.7664976771283012,2.513903076988622,-0.5289842888826882
27.7,-0.04455715926170334,-0.7659557342605501,2.4594720072804663,-0.5857787808029533
27.8,-0.12231144694847142,-0.7576428986719063,2.39930079886513,-0.6465852605458083
27.9,-0.19871861485699976,-0.7416962997373651,2.3329276827342467,-0.7117054316385147
28,-0.2729546533126938,-0.718374129437496,2.2598385106444008,-0.7813811493823852
28.1,-0.3442430707190243,-0.6880427228563823,2.1794710332518985,-0.8557615182851112
28.2,-0.4118692743476102,-0.6511591106906387,2.091225402941503,-0.9348617164335435
28.3,-0.47519133226113097,-0.6082507600125717,1.9944837158130488,-1.0185135261332872
28.4,-0.5336466581411786,-0.5598943694959706,1.8886416613823511,-1.1063090843307508
28.5,-0.5867545306340161,-0.5066954972745997,1.7731548342607422,-1.19754172067915
28.6,-0.6341147355740557,-0.4492705109416845,1.647600315007617,-1.291151072653157
28.7,-0.6754029494984245,-0.3882319338522566,1.511750149678147,-1.3856834909941391
28.8,-0.7103637233309881,-0.32417779601776786,1.365647353172527,-1.4792818849848897
28.9,-0.7388020506712115,-0.25768515467117487,1.2096683654941591,-1.5697196006638858
29,-0.7605745153591499,-0.18930758206671422,1.0445518517932906,-1.6544882757837975
29.1,-0.7755809319785714,-0.11957615112995924,0.8713767266086649,-1.7309393204654084
29.2,-0.7837572519561004,-0.04900327662508796,0.6914850712527505,-1.7964645157446089
29.3,-0.7850703310668541,0.02191132732044191,0.5063659559580439,-1.8486892153346959
29.4,-0.7795149632153453,0.09267335403789803,0.3175348627136786,-1.8856482023037706
29.5,-0.767113395158777,0.16278606570689919,0.1264489026687795,-1.9059217868631744
29.6,-0.7479173614872106,0.23174269397620728,-0.06551582060496688,-1.9087238617592257
29.7,-0.7220124891980181,0.29901988232732934,-0.2570267126807725,-1.8939454579342734
29.8,-0.689524738013053,0.3640729465578918,-0.4467277804754689,-1.8621604517689434
29.9,-0.65062835681021,0.42633371301940215,-0.6331883796085291,-1.8145946001284345
30,-0.6055546502205752,0.4852116233552975,-0.8149050403886854,-1.753052348895893


==> tikz_img/data/pendulum/trajectory_simple_pendulum_hamiltonian_sym_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7819605337085597,-0.07069665628761918,2.825728601317488,-0.03361302943289381
0.2,0.7716626301786459,-0.14090772892939735,2.820605250887063,-0.06743845753708483
0.30000000000000004,0.7545504920176117,-0.2101393052523815,2.8120361703578296,-0.10169231973486748


==> tikz_img/data/pendulum/trajectory_simple_pendulum_hamiltonian_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7817220542790827,-0.06429664287350949,2.8264429709765078,-0.029570404502736215
0.2,0.7737657880471959,-0.12872865822935228,2.830684743329743,-0.060684565056413564
0.30000000000000004,0.7610003171321473,-0.19291027499593352,2.8381843243059834,-0.09328905261954537


==> tikz_img/data/pendulum/trajectory_simple_pendulum_poly_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7823618157092036,-0.060971282135395176,2.823799846020431,-0.06286942618458206
0.2,0.7731672423607947,-0.12304003180668052,2.815840520258507,-0.0941234114981634
0.3,0.7577432165316983,-0.18542453573235224,2.805165193108478,-0.11924173077188722
0.4,0.7360998281827804,-0.24728287145360878,2.791924896221932,-0.14627721781806557
0.5,0.7083335789320916,-0.3077326279321295,2.7757040197980922,-0.1794844884712627
0.6,0.6746301374572229,-0.3658780005853002,2.755687670120794,-0.22295410069375435
0.7,0.6352640339005691,-0.4208436760846331,2.73058634964921,-0.28232476465837236
0.8,0.5905947272504617,-0.4718128496934811,2.698417763612965,-0.3659253381449793
0.9,0.5410588447279878,-0.5180649470426754,2.656266044728199,-0.4832833486826708
1,0.48715887950387593,-0.5590078818609638,2.6006749541825003,-0.6317722287840153
1.1,0.42944913430355836,-0.594200215767062,2.5301474670857638,-0.7727942149151809
1.2,0.36852008597635405,-0.6233602643090745,2.4478279461329464,-0.8648614183794784
1.3,0.3049825321913293,-0.6463614100733472,2.358513591393383,-0.9170009573374022
1.4,0.23945284767866143,-0.6632149668252427,2.2649740103643516,-0.95225159505212
1.5,0.17254046197898779,-0.6740434532477494,2.1682429182596206,-0.9818871669601484
1.6,0.10483833817456735,-0.6790479601664211,2.068649380285485,-1.0098681347166496
1.7,0.03691684720064936,-0.678473491948132,1.966274784167057,-1.0376613906287213
1.8,-0.03067894303112386,-0.6725758926439276,1.8611009667165916,-1.0659287980597085
1.9,-0.09742887751611347,-0.6615933314080849,1.7530619225776394,-1.095002862137349
2,-0.16283479458434122,-0.6457245012010848,1.6420689467854976,-1.1250146321716143
2.1,-0.226415818097113,-0.6251148606995589,1.5280289997659788,-1.155920243560542
2.2,-0.2877027095052481,-0.5998516300509861,1.410862482428013,-1.1874913410726093
2.3,-0.34623217318458777,-0.5699678715955703,1.2905229086013026,-1.2192889773805127
2.4,-0.40154203002993283,-0.5354558663576409,1.167019565850428,-1.2506311363416445
2.5,-0.45316819756845095,-0.49628982065387583,1.04044333732905,-1.2805640373567955
2.6,-0.5006443919988369,-0.4524574486586182,0.9109946548923922,-1.3078512040650145
2.7,-0.5435053741956817,-0.40399888034595044,0.779010863806879,-1.3309993265887512
2.8,-0.5812943217688066,-0.35104953316877846,0.6449882163887966,-1.3483441609143123
2.9,-0.6135744616717219,-0.2938813244076917,0.5095913572544605,-1.3582171577424023
3,-0.6399444296563743,-0.23293461956602346,0.373641940481858,-1.359193250937494
3.1,-0.6600560150665513,-0.1688326846975577,0.2380801252544007,-1.3503719766606468
3.2,-0.6736321902557258,-0.10237212578521117,0.10390074246990501,-1.331579861824984
3.3,-0.6804828689095513,-0.034487121358173896,-0.02792110512669997,-1.3033609671388025
3.4,-0.6805159103890595,0.03380872232914007,-0.15649015440032657,-1.2667029831807528
3.5,-0.6737415706242463,0.10149331293540945,-0.2810137425691836,-1.222590597481838
3.6,-0.660269749232819,0.16760699376291535,-0.4007784930955102,-1.171558472410785
3.7,-0.6403006725185069,0.2313110740772793,-0.515087927453456,-1.1133693610947601
3.8,-0.6141107172661439,0.29192554568820994,-0.6231756898047991,-1.0468472372731346
3.9,-0.582035641737924,0.34894326509223533,-0.7241092044103871,-0.9698512794599774
4,-0.5444534843262057,0.4020232062448365,-0.8166983779357064,-0.8794122783630814
4.1,-0.5017689401942096,0.4509687712451129,-0.8994299375514008,-0.7721325989918034
4.2,-0.45440036249507554,0.49569811603912034,-0.9704615289201541,-0.6450075171218033
4.3,-0.4027698743427733,0.5362125011132541,-1.0277229675280823,-0.4967375823762378
4.4,-0.34729656410143145,0.5725667490485048,-1.069163054942337,-0.32922947073539377
4.5,-0.2883924347881459,0.6048439254878166,-1.0931217033460667,-0.14842160295510873
4.6,-0.22646064511144365,0.6331348244952509,-1.0987085990562864,0.03652168868022358
4.7,-0.16189557315240624,0.6575219267573423,-1.0860138307491496,0.21564170361867355
4.8,-0.09508429068518678,0.6780670888984062,-1.0560454768262266,0.38092807993519007
4.9,-0.026409117606463264,0.6948021218602454,-1.0104448505401469,0.5278280858514062
5,0.043748993586756865,0.7077214545141187,-0.9511381684787404,0.6550470784096473
5.1,0.11500640712894802,0.7167761376633733,-0.8800669195587354,0.7633469574230606
5.2,0.1869722032274158,0.7218685614909399,-0.799046351415568,0.8543206126804292
5.3,0.25924306391563945,0.7228474074672053,-0.7097239406091806,0.9296538739179218
5.4,0.3313976415717977,0.71950274379511,-0.6135855850620898,0.9908829193614533
5.5,0.40299048033444745,0.7115618491241044,-0.5119700823359657,1.0394298124816475
5.6,0.47354561890885827,0.698687135058282,-0.40607571113835017,1.0766944564861265
5.7,0.542550171879551,0.6804786679743259,-0.29696051286842906,1.1040775533050353
5.8,0.6094485364682514,0.6564847179442471,-0.1855447484319801,1.1229188017371858
5.9,0.6736382129607718,0.6262238698557351,-0.07262185776683777,1.13439865645111
6,0.7344685218925228,0.5892212066125058,0.04112119719566011,1.13945520748374
6.1,0.7912436484770107,0.54505819786837,0.15507702161363035,1.1387365136766183
6.2,0.8432311692693238,0.4934312046145407,0.2686875453643753,1.1325781642518817
6.3,0.889676459312145,0.43420855957969146,0.38141182595685835,1.1209826459350742
6.4,0.9298222010013361,0.3674733532790849,0.4926910183179602,1.1035810110814785
6.5,0.9629309863506841,0.293541320648295,0.6019083503779155,1.079572223934592
6.6,0.9883083209247235,0.21295147470081077,0.7083425374752614,1.0476577151746467
6.7,1.005323663599447,0.12643865625128295,0.8111161951593518,1.0060170730929545
6.8,1.0134285561093075,0.03490620699066094,0.9091469540006062,0.9524011337755055
6.9,1.012172841110658,-0.06058223147058443,1.0011175146576379,0.884431115047833
7,1.0012214753532407,-0.15878231104934776,1.0854879785503175,0.8001420036372131
7.1,0.9803745747780014,-0.2582277290966172,1.1605706797783373,0.6986497037850614
7.2,0.9495915907790017,-0.3571946515547882,1.2246647184244024,0.5806118649676164
7.3,0.9090171723931224,-0.45370992374880764,1.2762103855225835,0.44811873193239254
7.4,0.8590025576148907,-0.545636661600615,1.313900403018188,0.3039758131308762
7.5,0.8001140510747805,-0.6308447052961386,1.3367055517742923,0.15080758363424274
7.6,0.7331214800875688,-0.7074315397692779,1.3438269506628735,-0.00942565718141182
7.7,0.6589647828213993,-0.7739260216558675,1.3346367698429062,-0.17514904601598213
7.8,0.5787039795098393,-0.8294085358657314,1.308685287100632,-0.3441609089582152
7.9,0.49346260649759777,-0.873521558572312,1.2658300673051377,-0.5123128777347927
8,0.404374792341919,-0.9063931303263664,1.2064751844080936,-0.6728336469869687
8.1,0.3125424565810569,-0.9285184524049076,1.1317928957528043,-0.8175244231139057
8.2,0.2190048439598224,-0.9406357227553659,1.043721623661937,-0.9398289613184501
8.3,0.12472005995775018,-0.9436113166295265,0.9446569558372117,-1.0373772030440795
8.4,0.030557540140865907,-0.9383357509468937,0.8370214894435901,-1.1117212457220638
8.5,-0.06269958700912935,-0.9256300397770354,0.7229765543340558,-1.1661393555979027
8.6,-0.15434341267557383,-0.9061655397758912,0.604352547904716,-1.2037582733456789
8.7,-0.24372301657253798,-0.8804021680517757,0.4827078845275229,-1.22686270880224
8.8,-0.3302211478779945,-0.848548799850487,0.35941135432837235,-1.2370156844555977
8.9,-0.41322812812430193,-0.8105472736250224,0.23569580327212117,-1.2354365406196344
9,-0.49211537640323894,-0.7660815097955983,0.11267589739329321,-1.2233047167748023
9.1,-0.5662112742981539,-0.7146161246475642,-0.008654747499364145,-1.201860370993591
9.2,-0.6347827103139735,-0.6554732086495256,-0.12742620312772635,-1.172308806958573
9.3,-0.6970266694807286,-0.5879581998279565,-0.24287900829312326,-1.1356169168126395
9.4,-0.7520771750576085,-0.5115409427967242,-0.35432955653268344,-1.0923036881181887
9.5,-0.7990327442649282,-0.42608117148583063,-0.4611171067924295,-1.0422883691313922
9.6,-0.8370071003920434,-0.3320589043169742,-0.5625393463575159,-0.9848136519062151
9.7,-0.8652003529890452,-0.23073908424673603,-0.6577840182810742,-0.9184444352463195
9.8,-0.882979871561792,-0.12418945493907352,-0.7458648460861351,-0.841161365774475
9.9,-0.8899533758881335,-0.015103369228503395,-0.8255737588776295,-0.7506057743736289
10,-0.8860152112439026,0.09354765141110574,-0.8954686346180833,-0.6445582863961521
10.1,-0.8713533353396861,0.19893116250091042,-0.9539229367925626,-0.5216980253482206
10.2,-0.846416597215119,0.2987100277639738,-0.9992618248577267,-0.3825337302132994
10.3,-0.8118537208810276,0.39124152276750757,-1.0299854945785938,-0.2301334274884403
10.4,-0.7684414830706329,0.4755975807808735,-1.0450328806246114,-0.07011827411234872
10.5,-0.7170180783318546,0.5514517029983967,-1.0439939437420949,0.09035877839290903
10.6,-0.6584314068006721,0.6189063702459695,-1.027181175765623,0.24429350290832608
10.7,-0.5935048565415612,0.6783235186899507,-0.9955340992916379,0.3863443663820827
10.8,-0.5230183693357375,0.7301917788141988,-0.9504110072842815,0.5135059733366591
10.9,-0.447700573446837,0.7750372130246783,-0.8933609681597264,0.624871286970207
11,-0.36822798091929265,0.813369386709674,-0.8259484195456435,0.7209069138241032
11.1,-0.2852283293572517,0.8456503486323057,-0.7496536131792577,0.8027262522719785
11.2,-0.1992863275865166,0.8722762131696784,-0.6658341978863836,0.8716126583731946
11.3,-0.1109508904782276,0.8935650621229478,-0.5757207022318557,0.9288072966601291
11.4,-0.020743405859754357,0.9097480122505093,-0.48042395197261434,0.9754630850519694
11.5,0.07083318644668687,0.9209616680069214,-0.38094338495154423,1.0126576773550366
11.6,0.1632845430858763,0.9272401036217137,-0.278174098761502,1.041398828925917
11.7,0.25611419643999644,0.9285040370834546,-0.17291472078877698,1.0626025858742356
11.8,0.3488114089267703,0.9245445532209066,-0.06587844898251259,1.0770546359767936
11.9,0.4408371732724741,0.9150009104068415,0.04229194022073973,1.0853720413371868
12,0.5316077284688742,0.8993346880361152,0.15100568872296657,1.0879739399645376
12.1,0.620475671356131,0.876808609849998,0.2597030701850851,1.085057823314929
12.2,0.7067097186374576,0.8464850210555538,0.36783188824386615,1.0765710824220895
12.3,0.7894762027314947,0.8072649614091144,0.47482047929406496,1.0621684783243188
12.4,0.8678273884033152,0.7579887109931374,0.5800456700784079,1.0411547122146954
12.5,0.9407033639379949,0.6976060801063791,0.6827947614756478,1.0124263287407738
12.6,1.0069536889431843,0.6253941050291358,0.7822230254731707,0.9744477645578715
12.7,1.0653806871806497,0.5411587705719494,0.8773128037164379,0.925318353944247
12.8,1.1147984679385283,0.4453334865727994,0.9668466616880035,0.862996455759104
12.9,1.154093854053301,0.33891434131239995,1.0494124771994557,0.7857130824253542
13,1.1822732094542276,0.22325511944168214,1.1234569091971793,0.6925010558207874
13.1,1.1984862021107787,0.09983506515378138,1.1873887303956765,0.5836141531354044
13.2,1.2020311096290879,-0.029855543718767932,1.239706431194704,0.4605553708839332
13.3,1.192359031978957,-0.16421427419925072,1.279103793557212,0.3256184626420607
13.4,1.1690992250469858,-0.3012163324441256,1.3045142309640165,0.18118895707707258
13.5,1.1321208372494933,-0.43803077959494485,1.3150917063960483,0.02924870390080486
13.6,1.0816262160068102,-0.5708244553256979,1.3101676270347218,-0.1285731080215922
13.7,1.01824164001144,-0.6950511759712742,1.289244258064178,-0.29033393378777406
13.8,0.9430496169612937,-0.8063107947868586,1.2520767698901294,-0.4527408716596154
13.9,0.8575206173313313,-0.9013992938322192,1.1988532184855705,-0.6103689033033649
14,0.763358049925801,-0.9788941762489864,1.1304004947926767,-0.7560814949891753
14.1,0.6623234978379762,-1.0389688579027174,1.048263121778871,-0.8831123702452381
14.2,0.5561078165923526,-1.0827477392078544,0.9545346477460631,-0.9875772756102098
14.3,0.4462679858908966,-1.1117057360854765,0.8515091506319354,-1.0692793799024187
14.4,0.33421031736883233,-1.127352406458537,0.7413644849526742,-1.1304263609767973
14.5,0.22119245260911688,-1.1311491852291466,0.6260145835643601,-1.173834408485687
14.6,0.10832830564713296,-1.1245089167927818,0.5071084773375987,-1.2018942276207132
14.7,-0.0034061396159864553,-1.108767595010923,0.38608766097576475,-1.2163834205310984
14.8,-0.11316124393714119,-1.08509768765215,0.2642376533714329,-1.2186936325838165
14.9,-0.22019148191796384,-1.0543885839627032,0.14271240748475547,-1.2101008049535504
15,-0.32382132784246687,-1.0171345559314822,0.02253798738255236,-1.1918923040945646
15.1,-0.4234015120444968,-0.9733570227129708,-0.09538736119903157,-1.1653162188300852
15.2,-0.5182596467595636,-0.9225702395910518,-0.21028150041801597,-1.131413942776768
15.3,-0.6076497466623346,-0.8637947512608541,-0.32144797232451017,-1.0908277775042967
15.4,-0.6907060422145853,-0.7956338836898948,-0.4282280591474271,-1.0436504094156742
15.5,-0.766408937469477,-0.7164471036111973,-0.5299410331963654,-0.9893405387235619
15.6,-0.8335750087457645,-0.6246644946018273,-0.6258193712741758,-0.9267068491973651
15.7,-0.8908867049684489,-0.5192661794137886,-0.7149461800891119,-0.8539724287979574
15.8,-0.936976507651133,-0.4003724886011948,-0.7962047444609315,-0.7689631144075235
15.9,-0.9705684853021062,-0.26976016175329215,-0.8682560582417098,-0.6694913296690255
16,-0.9906559552419338,-0.13101893651207402,-0.929567199288737,-0.5539942214805528
16.1,-0.9966668480537709,0.010869139138819872,-0.9785149872403934,-0.42237676508556127
16.2,-0.9885592878569821,0.1504643785626011,-1.0135740478138064,-0.2767913215120396
16.3,-0.9668127377753348,0.2829451224736963,-1.0335604112325387,-0.12188551668419875
16.4,-0.9323238842960632,0.40487248999515363,-1.0378562996266583,0.035851548541527556
16.5,-0.886252885259116,0.5144061010759199,-1.0265271684400292,0.18951700888685405
16.6,-0.8298733110032963,0.611049419616519,-1.000283470379841,0.3333381260743795
16.7,-0.7644603962716132,0.6951850238057355,-0.9603135903423792,0.46361147441781914
16.8,-0.691225862755341,0.7676382521771218,-0.9080669123854533,0.5787658049441178
16.9,-0.6112897077677408,0.8293821085258204,-0.8450651199351926,0.6788074856347818
17,-0.5256740498010507,0.8813854904330888,-0.7727803951946441,0.7646093506283391
17.1,-0.43530697025362985,0.9245554369460341,-0.6925781473445808,0.8373643988659822
17.2,-0.34102968701859465,0.9597207619373331,-0.6057016579361217,0.8982923587986495
17.3,-0.24360480051667144,0.987623245631938,-0.5132756260988154,0.948539043966598
17.4,-0.1437256376181614,1.0089037611029557,-0.4163143442769106,0.9891685110774654
17.5,-0.04202723463527769,1.0240840934772273,-0.3157293933847867,1.0211711779799795
17.6,0.0609008322681162,1.0335487709505407,-0.2123373320629143,1.0454533938338582
17.7,0.16449987076468875,1.0375281901287003,-0.10686947426673393,1.062807849704841
17.8,0.2682257552937044,1.0360795965280594,14976703259374224e-21,1.0738784948456388
17.9,0.37153034972690197,1.0290599835119272,0.10771250592856901,1.0791308500566974
18,0.4738396154945493,1.0160867041898776,0.21565623876286377,1.0788284566057105
18.1,0.5745272273602569,0.9964882341140311,0.32329454760133547,1.073007875867608
18.2,0.6728832998448184,0.9692590007542086,0.4300666753859872,1.0614426736519438
18.3,0.7680799397035386,0.9330472282529682,0.5353739878705236,1.0435920800953609
18.4,0.8591390084602862,0.8862196250216828,0.6385455731402444,1.0185418154567378
18.5,0.9449122113870314,0.8270499971045807,0.7387984921866504,0.9849621502448493
18.6,1.0240872512454968,0.7540496832146486,0.8351965335126592,0.9411294208034391
18.7,1.0952320116852168,0.6663790262358322,0.9266168682234912,0.8850733485640565
18.8,1.1568774611515344,0.5641762001798096,1.0117400482841727,0.8149012032366483
18.9,1.2076207453131682,0.4486027902374438,1.089080891730635,0.7292782329846265
19,1.2462144838227824,0.32152921002542967,1.1570693616368404,0.6279091529322746
19.1,1.2716122932032683,0.18501815324405968,1.2141686690012177,0.5117538695331874
19.2,1.2829656352889776,0.04092334049634791,1.2589924850087462,0.38278216309305435
19.3,1.2795983832928524,-0.10912220238708786,1.29037701555268,0.24335894115723736
19.4,1.261004176559708,-0.26324391632801103,1.307388086598405,0.09563354466709206
19.5,1.2269082906336888,-0.4185456330761685,1.309284690858958,-0.05866610731128743
19.6,1.177406372364454,-0.5704508193193281,1.2954913329755937,-0.21784369411697924
19.7,1.113134767706302,-0.7128491844978756,1.2656363544210056,-0.37934578430010246
19.8,1.035363621556783,-0.8395029912217525,1.219687845943923,-0.5388030116569138
19.9,0.9459068163681875,-0.9460862018130524,1.1581564520869763,-0.6898092486938618
20,0.8468615678440339,-1.0312990806783373,1.0822473484008526,-0.82523707927534
20.1,0.7403218339618102,-1.0963004104496827,0.9938113148401355,-0.9397236998458449
20.2,0.6282010631913798,-1.143311033315961,0.8950663416746435,-1.0314071860537437
20.3,0.5121850383807268,-1.1745445924042788,0.7882503232409944,-1.1015215357681112
20.4,0.39375684582612935,-1.1918260789812911,0.6753934354632914,-1.152688671196785
20.5,0.27423462799257786,-1.1966593585519225,0.5582570719990174,-1.187500015444477
20.6,0.15479423353386546,-1.1904145134130126,0.43837052081091604,-1.2079818512071172
20.7,0.036476245070986374,-1.174432263328487,0.31708685199208797,-1.2156722404518168
20.8,-0.0798103067092344,-1.1499857839041119,0.1956185182836155,-1.2118891261580758
20.9,-0.19327465888040407,-1.1181389920373335,0.0750484555368028,-1.1979236167097844
21,-0.3032148587427028,-1.0795774496140178,-0.04366980169873591,-1.1750619062336443
21.1,-0.4089726872761489,-1.0344720786295325,-0.1597062753844019,-1.1444599667231041
21.2,-0.5098777446990673,-0.9824002120860251,-0.2723322611887349,-1.1069554171444145
21.3,-0.6051866741499741,-0.9223276568297507,-0.3808795740142531,-1.0628969356153752
21.4,-0.6940239675310363,-0.8526618515472508,-0.4846855160479089,-1.0120325611170924
21.5,-0.7753330240974251,-0.7714122015138885,-0.5830300091746308,-0.9534647451099658
21.6,-0.8478511228564861,-0.6765192813963086,-0.6750716864577522,-0.8856765059692636
21.7,-0.9101282626311489,-0.5664089822383619,-0.7597911859430135,-0.8066566720881749
21.8,-0.9606122019906173,-0.44074487023812775,-0.8359543165562735,-0.714184918150408
21.9,-0.9978109131058578,-0.3011717125923589,-0.9021148339098856,-0.606348130993493
22,-1.0205128505908894,-0.1516539114270112,-0.9566814100867398,-0.48230024889656675
22.1,-1.0280043889987052,0.0019589155608098676,-0.9980672272517394,-0.3431077177260833
22.2,-1.0202035338343949,0.15312465804845915,-1.0249128025399552,-0.1922888955236163
22.3,-0.9976561786574615,0.2960513294997806,-1.0363276932710959,-0.03558968191045156
22.4,-0.9614041712654691,0.42672113259588285,-1.032063798696892,0.12013442327098736
22.5,-0.9127887848308871,0.5431413276789725,-1.0125485686173736,0.2684868363951717
22.6,-0.8532639666215855,0.6449522786195953,-0.9787704103171788,0.4047958383187505
22.7,-0.7842646846433302,0.732786103672756,-0.9320760508516163,0.5265687342900304
22.8,-0.7071371523385602,0.8077101532333338,-0.8739636041164471,0.6331723299747745
22.9,-0.6231141074011481,0.8708885969329178,-0.8059296438738156,0.7251510982901271
23,-0.5333136226198754,0.9234385718466522,-0.7293848563250728,0.8035892556465103
23.1,-0.4387460170911236,0.9663972787278874,-0.6456224469753491,0.8697058277158792
23.2,-0.3403218109261041,1.000723960383779,-0.5558151010856732,0.9246771615553517
23.3,-0.23885963861925774,1.0272947799402898,-0.4610219953518923,0.9695965713614064
23.4,-0.13509551560001243,1.046881308653044,-0.3621968805868806,1.0054807033953774
23.5,-0.02969475939028316,1.0601209644196918,-0.2601956034488521,1.033269121440871
23.6,0.07673317849404593,1.0674895192958986,-0.15578473248958308,1.053802817041002
23.7,0.18361738795874025,1.0692785092649635,-0.04965304823017366,1.0677907444870907
23.8,0.290405975251874,1.065572419838287,0.05757359285627049,1.0757776089070494
23.9,0.3965438811064383,1.0562170894839844,0.1653145080852227,1.0781184145840863
24,0.5014468422847267,1.0407737579471221,0.2730140872692788,1.0749555046844286
24.1,0.6044701386610206,1.0184624108519313,0.3801191308694598,1.066188730484684
24.2,0.7048718375656527,0.9881129922265945,0.4860525268463743,1.051431304175139
24.3,0.8017730423837885,0.9481623340359646,0.5901817956055045,1.0299526086927435
24.4,0.8941223955998866,0.8967524220581291,0.691781858607675,1.0006240826806543
24.5,0.9806778776746454,0.831985331258282,0.7899939568681954,0.9619041628310905
24.6,1.0600226445836733,0.7523431631105831,0.8837872918281497,0.9119183008848869
24.7,1.1306274451535567,0.6571700679637459,0.9719360355089082,0.848695105060426
24.8,1.1909550855452253,0.546988209164722,1.053029003788056,0.7705805772185743
24.9,1.239578125360294,0.4234183706459116,1.1255267042840413,0.676744245783419
25,1.2752668162455176,0.2886884976775064,1.18786460378913,0.567551711801153
25.1,1.2970180055565763,0.1450092491791789,1.2385758195718048,0.4445468446267229
25.2,1.3040318249685472,-0.0057842956214782595,1.2763886330838397,0.309982402056041
25.3,1.295677883907202,-0.1620600843648214,1.3002641373033468,0.16615785735733152
25.4,1.2715066655522413,-0.32168004466821665,1.3093756705571176,0.014985265763679083
25.5,1.2313479794664197,-0.48104427758745916,1.3030700619270519,-0.14190959649590956
25.6,1.1754918589566734,-0.6345359197811579,1.2808686974210097,-0.30250878670893844
25.7,1.1048688181214315,-0.7752126256660702,1.2425558907225487,-0.4634062071352863
25.8,1.0210850988911355,-0.8969233060055357,1.1883581756902246,-0.619123018604313
25.9,0.9262270013709633,-0.9964687279324441,1.1191387316889452,-0.7626323559854927
26,0.8225271598866769,-1.0740078043513666,1.0364586711382713,-0.8874370928754783
26.1,0.7120866677541015,-1.131720721820619,0.9423994994848534,-0.9899230843787007
26.2,0.5967562369863021,-1.1722203578632842,0.8392233205020041,-1.0700071183285924
26.3,0.4781422414039559,-1.1977121217769684,0.7290732018019549,-1.1298517998354816
26.4,0.3576575165112895,-1.2098827848811122,0.6138366754473251,-1.1721681804063744
26.5,0.23656348366321428,-1.2101175304235412,0.49514629525225207,-1.1992623758289684
26.6,0.11598834541080899,-1.199722855706854,0.3744332133089278,-1.2128745694024607
26.7,-0.003070354003454852,-1.1800037463258946,0.2529742738793169,-1.2143973387181601
26.8,-0.1197425950334313,-1.15218177160111,0.13191366127173348,-1.205123544611187
26.9,-0.23326928984558087,-1.1172224321959454,0.012266123657479172,-1.1863514635352463
27,-0.3429675064092874,-1.0756566360615796,-0.10508159858948293,-1.1593208056191802
27.1,-0.4481799846335922,-1.0274505246723333,-0.21935694735493677,-1.1250433783017
27.2,-0.5482148342248218,-0.971939835273428,-0.32986927195514776,-1.0841170638652196
27.3,-0.6422819624445054,-0.9078309435846615,-0.4359608564300547,-1.0365843723356458
27.4,-0.729433549770781,-0.8332862446136524,-0.5369470163894471,-0.9818562495367291
27.5,-0.8085191837798827,-0.746142961042686,-0.6320519173979864,-0.9187031416745352
27.6,-0.8781725453425046,-0.644336579619703,-0.7203473332391366,-0.8453276181906553
27.7,-0.9368527417323604,-0.5265713227438098,-0.8007045118376971,-0.7595641792418185
27.8,-0.9829624339814992,-0.39315376709503563,-0.8717753408406501,-0.6592776381845795
27.9,-1.01504560393788,-0.24668264905519663,-0.932025722041951,-0.5430123812348187
28,-1.0320278866374204,-0.09213456705062545,-0.9798446577626652,-0.41083003716706146
28.1,-1.0334214969127606,0.06394053567216204,-1.0137357113033287,-0.26505257578974395
28.2,-1.0194125355674275,0.21487995280919703,-1.0325588591876356,-0.11044673339125297
28.3,-0.990797239660948,0.3553404337440464,-1.0357471284626822,0.0464868725433383
28.4,-0.9488047395795308,0.48206150668098496,-1.0234118967917833,0.19895095836218551
28.5,-0.8948860185695618,0.5937978911780154,-0.9962949126456825,0.3413485069269394
28.6,-0.8305394565324848,0.6907295047189016,-0.9555977320417507,0.470151759159343
28.7,-0.7572029060093849,0.7737850148171843,-0.9027675915904664,0.5839150089037932
28.8,-0.6762054486312385,0.8441501532698779,-0.8393146083090685,0.6827084293342098
28.9,-0.5887561007544587,0.9030157133281429,-0.7666955102279228,0.767422535534688
29,-0.4959483719556162,0.951496609679411,-0.6862598445371471,0.8392442397750214
29.1,-0.3987683639904679,0.9906275321187126,-0.5992361121877264,0.8993796480803993
29.2,-0.2981024597630595,1.0213677185395715,-0.506735637012566,0.9489606648886352
29.3,-0.19474537133272138,1.044587417344622,-0.40976068628727874,0.9890380755036614
29.4,-0.08941043640818927,1.0610382447882536,-0.3092121725471723,1.0205881714806235
29.5,0.017256852235974854,1.0713203399704092,-0.2058974936267523,1.044501196008261
29.6,0.12466227663124295,1.0758550747841378,-0.10054050918929348,1.0615519614083195
29.7,0.2322438726353973,1.0748624034376275,0.006205201307859034,1.0723658737437138
29.8,0.33945055551755554,1.0683348269900834,0.1137399070099164,1.0773903420023914
29.9,0.445717591452965,1.0559992048804079,0.22149874925249516,1.0768716824388527
30,0.5504374865440993,1.0372637947555188,0.32893042723938715,1.0708298019913105


==> tikz_img/data/pendulum/trajectory_simple_pendulum_true_vf.csv <==
t,theta1,theta_dot1,theta2,theta_dot2
0,0.7853981633974483,0,2.827433388230814,0
0.1,0.7818647138069821,-0.07062728601037477,2.8258870784411636,-0.030950697451056258
0.2,0.7712894234632991,-0.14075282421004612,2.821233438567535,-0.062195763308686064
0.3,0.7537478111789845,-0.2098680615188343,2.8134282424299997,-0.09403145355431718
0.4,0.7293668474491098,-0.2774516244934092,2.8023974676871264,-0.1267577296786009
0.5,0.6983264750918816,-0.34296486382740776,2.7880368399614017,-0.16067993159463903
0.6,0.6608614678998436,-0.40584966889729013,2.770211220963109,-0.19611021141508345
0.7,0.6172633678443552,-0.4655291733405239,2.748753869821921,-0.23336861183395002
0.8,0.5678821867280848,-0.5214118243041562,2.723465620489738,-0.27278363664002475
0.9,0.5131275206615691,-0.5728990769720539,2.69411403560797,-0.31469211353857135
1,0.4534687129699406,-0.619396700604484,2.660432620061125,-0.3594380884029856
1.1,0.38943371959376,-0.6603293467231072,2.6221202072551533,-0.4073704130272825
1.2,0.32160638155706883,-0.6951576765808061,2.5788406694919943,-0.4588385947272246
1.3,0.25062190040224974,-0.723396975092603,2.530223152332678,-0.5141863665762173
1.4,0.17716043352090766,-0.7446358980672703,2.4758630929654233,-0.5737423160667378
1.5,0.10193887139341097,-0.7585538208736768,2.4153243549818226,-0.6378067881878445
1.6,0.025701014561042013,-0.7649352467598421,2.348142895752736,-0.7066341767479427
1.7,-0.05079348529697837,-0.7636799161257047,2.2738324742140734,-0.7804096704315069
1.8,-0.126780936906301,-0.754807624510499,2.191892998270251,-0.859219583261827
1.9,-0.20150561568139627,-0.7384572655150354,2.101822187310364,-0.9430146544369524
2,-0.2742313871314958,-0.71488019534761,2.003131262046039,-1.031566259215744
2.1,-0.34425240823173586,-0.6844285816990567,1.8953653344780517,-1.1244164604302098
2.2,-0.41090245853611285,-0.647539867694706,1.778129005678691,-1.220824374591711
2.3,-0.4735625825910154,-0.6047187910839791,1.6511173284026297,-1.3197134948690703
2.4,-0.5316668769723473,-0.5565185166061675,1.5141516951983591,-1.4196273245500721
2.5,-0.5847064089848936,-0.5035223726806922,1.367219331474029,-1.5187035763944907
2.6,-0.6322313933606355,-0.4463274646196006,1.2105139233271358,-1.6146795601882773
2.7,-0.6738518654987448,-0.38553111665607404,1.0444735870265536,-1.7049420399211241
2.8,-0.7092371668926389,-0.32172072968491117,0.8698111596591562,-1.7866322433342272
2.9,-0.738114597562907,-0.25546728861955315,0.6875310297121113,-1.856810043490306
3,-0.7602675989330338,-0.1873224404061347,0.4989268380650429,-1.9126699013344475
3.1,-0.775533810758587,-0.11781879807808202,0.3055558340474617,-1.9517870869246663
3.2,-0.7838032975997972,-0.04747294384570794,0.10918849364279952,-1.9723596923666513
3.3,-0.7850171846413435,0.023209520117185183,-0.08826414201447974,-1.9734050612818894
3.4,-0.7791668700689462,0.09372761275340998,-0.2848388636486033,-1.954872611563819
3.5,-0.7662939062120339,0.1635780803889802,-0.478614711913173,-1.9176497485098059
3.6,-0.7464905638219185,0.23224876403641403,-0.6678025149794508,-1.8634596246489281
3.7,-0.7199010139184915,0.2992130135716597,-0.8508195973818409,-1.7946719475206871
3.8,-0.6867229842267512,0.3639259014447815,-1.026342713216853,-1.714063769656262
3.9,-0.6472096753178737,0.42582292535584365,-1.193336303992202,-1.6245719446527478
4,-0.6016716567699109,0.48432177600549375,-1.3510571173077435,-1.5290726732123145
4.1,-0.550478416557609,0.5388275779094089,-1.4990391539507233,-1.4302112568634815
4.2,-0.4940592027592727,0.5887417886746932,-1.6370645156572812,-1.3302908088054353
4.3,-0.4329027971385669,0.633474624677876,-1.7651259936883612,-1.2312170036560632
4.4,-0.3675558870832519,0.6724605695720853,-1.883386524188549,-1.1344885869673702
4.5,-0.29861976454470296,0.7051761274401444,-1.9921394341451288,-1.041220493429458
4.6,-0.2267451861337399,0.7311586403579565,-2.091772089231614,-0.9521867801770535
4.7,-0.15262535785762638,0.7500247462600597,-2.182734375519658,-0.8678728210434734
4.8,-0.07698715628847944,0.7614869270479311,-2.2655125320201503,-0.7885291026113006
4.9,-0.0005808524902117806,0.765366642877252,-2.340608228049563,-0.714221713512418
5,0.07583125222429289,0.7616027912626123,-2.408522405114028,-0.6448768530134001
5.1,0.15148676505899789,0.7502546547589193,-2.4697432211141703,-0.5803182935173405
5.2,0.2256351454494953,0.7314990405066086,-2.524737384457847,-0.5202977733982828
5.3,0.29754908178319356,0.7056218995242819,-2.5739441962686627,-0.4645188925963251
5.4,0.3665347866480355,0.6730052567280108,-2.617771692319952,-0.4126553650891453
5.5,0.4319408014832107,0.6341107039730411,-2.6565943669854155,-0.36436456145425444
5.6,0.49316504069450745,0.5894609561584537,-2.6907520535184632,-0.3192972361483595
5.7,0.5496599596495659,0.5396210255256609,-2.7205496200021284,-0.27710423619073454
5.8,0.6009358815608656,0.4851804476365457,-2.746257213915295,-0.23744086523236838
5.9,0.6465626496146559,0.42673773529809544,-2.768110849411945,-0.19996945783985456
6,0.6861698724040031,0.36488789634491986,-2.7863131813839286,-0.16436060631804175
6.1,0.7194460961272878,0.30021348109714324,-2.801034349658728,-0.13029338709835553
6.2,0.7461372638740018,0.2332792825785318,-2.8124128073046077,-0.09745485496991077
6.3,0.7660448206896093,0.16463052101299772,-2.820556070554454,-0.06553901055292771
6.4,0.7790237957447375,0.09479410175640982,-2.825541345828693,-0.034245397776105906
6.5,0.7849811407589846,0.024282365829383687,-2.827416003084898,-0.003277451827773245
6.6,0.7838745393225547,-0.04640134490734632,-2.8261978754597106,0.027659307207043918
6.7,0.77571183307578,-0.11675606630985153,-2.8218753739199895,0.05885915759823243
6.8,0.760551129492386,-0.18627631716259813,-2.8144074126763408,0.09061806716926073
6.9,0.7385015798319543,-0.25444572444972857,-2.803723148086268,0.1232355218891707
7,0.7097247360641334,-0.320731947749723,-2.78972154083415,0.15701621794302906
7.1,0.6744363195351549,-0.38458363781429766,-2.7722707592881664,0.19227152638435013
7.2,0.6329081643548878,-0.4454300876152328,-2.7512074523090027,0.22932061595223627
7.3,0.585470037868661,-0.502684107943425,-2.7263359329532775,0.26849108545434436
7.4,0.5325109975905998,-0.5557484591697229,-2.6974273317383486,0.3101189128392337
7.5,0.4744799222500321,-0.6040259421482062,-2.6642187987846473,0.3545474665113213
7.6,0.4118848585650966,-0.646932902251419,-2.626412865651727,0.40212525032314783
7.7,0.34529087039114187,-0.6839155801037307,-2.5836771126857414,0.45320196184948136
7.8,0.27531614696902224,-0.7144683609005226,-2.5356443364222314,0.5081223337927588
7.9,0.2026262437813932,-0.7381526431066748,-2.4819134703832435,0.5672171094191162
8,0.12792646780146316,-0.7546148416890412,-2.4220515834055067,0.6307903807538943
8.1,0.05195257055764174,-0.7636019717909084,-2.355597362198802,0.6991024127930427
8.2,-0.02453993550461084,-0.7649733691289957,-2.2820665759138925,0.7723470214024409
8.3,-0.10078739049534752,-0.7587074083212528,-2.200960112598509,0.8506226202956576
8.4,-0.17602999181656287,-0.7449025483814483,-2.111775256391457,0.9338962824688147
8.5,-0.24952361313260046,-0.7237726000487608,-2.014020916672074,1.0219606805248855
8.6,-0.32055087844507385,-0.6956366904734669,-1.9072374912301773,1.1143847060248562
8.7,-0.38843100690898263,-0.6609049108608539,-1.7910218966332776,1.2104600485677506
8.8,-0.45252806189377853,-0.6200610015809308,-1.665057969731472,1.3091481196792003
8.9,-0.5122573843489062,-0.5736436139639045,-1.529151878321532,1.4090343675663928
9,-0.5670901455387505,-0.5222276824279566,-1.3832713280201843,1.5082999436812157
9.1,-0.6165561003411515,-0.4664072687809141,-1.2275862258488106,1.6047231525381023
9.2,-0.6602447442785654,-0.4067809443687309,-1.0625071463404523,1.6957239867550584
9.3,-0.6978051670095698,-0.3439404346276989,-0.8887167057510962,1.778462943054396
9.4,-0.7289449504796344,-0.27846286957862104,-0.7071881040948427,1.8499990624349647
9.5,-0.7534284739765641,-0.21090665794555838,-0.5191850894641821,1.9075011424707349
9.6,-0.7710749771701714,-0.14181073368207509,-0.32623891460683774,1.948492189679337
9.7,-0.7817566980188683,-0.07169670359269492,-0.1301005317958738,1.971093792005117
9.8,-0.7853973455877205,-0.0010732743467340017,0.06732993743464226,1.9742293220060625
9.9,-0.7819710997749716,0.06955775323751433,0.264090346757729,1.9577471032781584
10,-0.771502257363959,0.13969468275062136,0.4582508384190291,1.9224381318944412
10.1,-0.7540655655115717,0.2088291120591625,0.6480044023360494,1.8699446167478866
10.2,-0.7297872035417514,0.2764399010895949,0.8317435269327836,1.8025785055884715
10.3,-0.6988462969129796,0.3419886860480608,1.0081156750885718,1.7230855992954086
10.4,-0.6614767724236743,0.404917654271705,1.1760541733188044,1.634396955642051
10.5,-0.6179692966681399,0.4646502013308466,1.334785179393639,1.5394042611500842
10.6,-0.5686729838949942,0.5205949489006156,1.4838144713223698,1.4407836261864555
10.7,-0.5139965213210472,0.5721533846058763,1.6228995143558136,1.3408779933605517
10.8,-0.4544083505149855,0.6187311108354747,1.7520126596468835,1.2416363322000386
10.9,-0.39043555330077817,0.6597523719843837,1.8713007224159368,1.1445999093052563
11,-0.32266115167516135,0.6946771425571232,1.9810449982441423,1.0509225804439395
11.1,-0.25171961137760934,0.7230197348079032,2.0816244644783595,0.9614121698150745
11.2,-0.178290464681856,0.7443675565878953,2.1734837112748555,0.876582096698208
11.3,-0.10309011402674975,0.7583984906038818,2.2571062027556663,0.7967052789382163
11.4,-0.026862031330538546,0.7648953570245111,2.3329928159560684,0.7218651340234563
11.5,0.04963428535129407,0.7637560968030419,2.4016452069435945,0.652000795472494
11.6,0.1256351161335183,0.7549986754027662,2.463553353656836,0.5869453378038564
11.7,0.2003845267735505,0.7387602144588205,2.5191865638353677,0.5264568993466596
11.8,0.2731460025516321,0.7152904388088409,2.5689872603508324,0.47024322931288337
11.9,0.34321316698549625,0.6849400939518844,2.6133669266244777,0.4179804946739617
12,0.40991913654104417,0.6481454588011206,2.652703684524039,0.3693272785708394
12.1,0.4726441902589696,0.6054103905273379,2.6873410696005617,0.3239346725575358
12.2,0.5308215854900009,0.5572874589364379,2.717587654395338,0.28145327087032734
12.3,0.5839415044799586,0.5043596634417536,2.7437172454811765,0.2415377551639475
12.4,0.6315532561185333,0.4472240091428883,2.7659694425908503,0.20384963588238325
12.5,0.6732659696868049,0.3864779011823071,2.7845503990634217,0.1680586039291943
12.6,0.708748094254202,0.32270894708148995,2.799633663194944,0.13384284905032098
12.7,0.7377260619507722,0.25648841402343786,2.811361011536218,0.10088862081800518
12.8,0.7599824770024767,0.1883682490029196,2.8198432092815784,0.06888924414320152
12.9,0.7753541709159307,0.11888133616680054,2.8251606519961157,0.037543749829310996
13,0.7837304243035136,0.04854446682493667,2.82736385648488,0.006555244090086586
13.1,0.785051594859398,-0.022136635596744333,2.8264737796577575,-0.02437088535140104
13.2,0.7793083202048344,-0.09266097039303077,2.8224819532267684,-0.05552884802739795
13.3,0.766541388647339,-0.16252536967047246,2.8153504291458615,-0.08721434393617748
13.4,0.7468422937183937,-0.23121785413961243,2.8050115378378555,-0.11972640279121921
13.5,0.7203544074702798,-0.29821202729942664,2.7913674681138048,-0.15336909454161912
13.6,0.6872746308834882,-0.3629632570920469,2.7742896864460094,-0.18845302215954737
13.7,0.6478553076465053,-0.42490733457314905,2.75361822196519,-0.22529648713646858
13.8,0.6024061237019839,-0.4834621889329378,2.7291608574450237,-0.26422618235281026
13.9,0.5512956644203209,-0.5380330756627753,2.700692282278461,-0.305577224671815
14,0.49495226922691915,-0.5880214240433376,2.6679532848510332,-0.34969228056464186
14.1,0.43386382471661883,-0.6328372099586874,2.6306500907565593,-0.3969194637709019
14.2,0.3685761586440431,-0.671914426244228,2.5884539895306893,-0.44760859433691313
14.3,0.2996897672961595,-0.7047287975683607,2.5410014386595337,-0.5021053024324588
14.4,0.2278547051600098,-0.7308165974776947,2.487894890378272,-0.5607423441933743
14.5,0.15376359617849422,-0.7497931289119286,2.4287046577547646,-0.6238273656852033
14.6,0.07814287913015944,-0.7613693118528483,2.3629722180978057,-0.6916262487454149
14.7,0.0017425524289094996,-0.765364876795145,2.2902154405293755,-0.7643411119970042
14.8,-0.07467517677367444,-0.7617169023255677,2.2099363191370247,-0.8420820658992321
14.9,-0.15034782722588438,-0.7504828505183262,2.121631873165621,-0.9248320330076994
15,-0.22452459125720026,-0.7318377940746359,2.0248089235563285,-1.0124044256783296
15.1,-0.29647772447782655,-0.7060661145470762,1.9190034356067243,-1.1043943586323925
15.2,-0.36551286062393396,-0.6735484950335238,1.8038049838448686,-1.200125491410474
15.3,-0.43097784131931055,-0.6347454545330736,1.678886589183945,-1.298596631819658
15.4,-0.4922697880984974,-0.5901789217945494,1.5440396386652098,-1.3984348464795437
15.5,-0.5488402989567175,-0.5404134044730751,1.3992127779612853,-1.4978647353352776
15.6,-0.6001988023821068,-0.48603818977277957,1.2445525663176453,-1.5947060738723358
15.7,-0.6459142335170864,-0.4276517560251285,1.080442395130915,-1.6864131703157452
15.8,-0.6856152985031854,-0.36584923924754065,0.9075348802893801,-1.770167590084729
15.9,-0.7189896590470446,-0.3012134260612646,0.726772036527478,-1.8430299450706664
16,-0.7457823994623899,-0.234309402222159,0.5393874605942798,-1.9021461497639798
16.1,-0.7657941369303571,-0.16568268491502294,0.34688587243411306,-1.9449897236172313
16.2,-0.7788791012259425,-0.09586043379255195,0.15099790977669486,-1.9696080710444814
16.3,-0.7849434663709827,-0.02535517229421897,-0.04638822379566483,-1.9748320301027324
16.4,-0.7839441520763734,0.04532966940240134,-0.24331253153741067,-1.9604090190927166
16.5,-0.7758882395187061,0.11569314261363363,-0.43783727540316997,-1.9270325577573968
16.6,-0.7608330689385712,0.18522988423251913,-0.6281384589007382,-1.876261889976703
16.7,-0.7388870077960854,0.2534237286153931,-0.8125843798526277,-1.8103484854710732
16.8,-0.7102108003898124,0.31974260563771256,-0.9897935556127967,-1.7320040140822088
16.9,-0.6750193317201413,0.38363546554732225,-1.1586682644143493,-1.6441512199762112
17,-0.6335835697430474,0.44453188466916804,-1.3184039257472848,-1.5496953142744925
17.1,-0.586232390427501,0.5018448837032853,-1.4684777788537502,-1.4513418783341647
17.2,-0.5333539452823708,0.5549773065074939,-1.6086222292880716,-1.3514729971810435
17.3,-0.47539620662042037,0.6033318586896317,-1.7387887283630599,-1.2520807980789699
17.4,-0.4128663347873202,0.6463245668296589,-1.859107517514758,-1.1547493115926657
17.5,-0.3463285525204933,0.6834010881588232,-1.9698474468238765,-1.0606717896877358
17.6,-0.2764002800064438,0.7140549372165444,-2.071378745761874,-0.970690409791529
17.7,-0.20374640643624942,0.7378463533719226,-2.1641404078820297,-0.8853472470751996
17.8,-0.12907170174839128,0.7544203348270565,-2.2486128811514536,-0.8049382273314858
17.9,-0.05311153256330068,0.7635222709625484,-2.3252960635915216,-0.7295646069737128
18,0.023378803579612854,0.7650097293954076,-2.394692186218134,-0.659178884127138
18.1,0.09963568115991189,0.758859255819786,-2.4572929464210698,-0.5936237851423064
18.2,0.1748991497055196,0.7451675077286287,-2.513570181894269,-0.5326641237086481
18.3,0.2484247596700333,0.7241466075141714,-2.563969392112554,-0.4760120090363841
18.4,0.31949465187940773,0.696114181557821,-2.6089054812925805,-0.423346217776928
18.5,0.38742742399921976,0.6614790639822056,-2.64876018536468,-0.37432665843094304
18.6,0.4515864058695528,0.6207240155444463,-2.683880738210041,-0.32860483759557246
18.7,0.5113861212474439,0.5743869955745314,-2.7145794192582122,-0.28583114795682035
18.8,0.5662968688572864,0.5230425218119513,-2.7411337007310186,-0.24565967958008425
18.9,0.6158475018397302,0.46728448261375005,-2.763786776695913,-0.2077511333552025
19,0.6596266073622924,0.4077114756555315,-2.782748308410113,-0.17177430191201676
19.1,0.6972823776277915,0.3449153961167455,-2.7981952618865527,-0.1374064831011413
19.2,0.7285215188732674,0.2794736339876146,-2.810272745403123,-0.1043331103893202
19.3,0.7531075614005243,0.2119448959484702,-2.8190947802589323,-0.07224681767345989
19.4,0.7708589261237319,0.14286840446813354,-2.8247449568579563,-0.0408461042763658
19.5,0.7816470595343131,0.07276600120077525,-2.827276942742547,-0.009833727293324058
19.6,0.7853948987062166,0.002146545210918449,-2.826714820413913,0.02108507937238069
19.7,0.7820758618787973,-0.06848810756771678,-2.8230532417296015,0.05220447833119555
19.8,0.7717134844149974,-0.1386363112165015,-2.816257393378674,0.08381992311206024
19.9,0.7543817418010027,-0.20778981319266168,-2.8062627747215223,0.11623000618530391
20,0.7302060225173238,-0.27542770472499967,-2.792974796085303,0.14973818728261148
20.1,0.6993646348996723,-0.34101190607503873,-2.7762682140968935,0.1846543141563979
20.2,0.6620906596500169,-0.40398490272300513,-2.75598642942029,0.22129582909757847
20.3,0.6186738884633383,-0.4637703571442823,-2.731940685102712,0.25998852048961446
20.4,0.5694625376179061,-0.51977706847178,-2.7039092199437182,0.30106663577790693
20.5,0.5148643863948973,-0.5714065525187167,-2.671636452445014,0.3448721157570006
20.6,0.45534697441560135,-0.6180642459477708,-2.634832297975623,0.39175264101590596
20.7,0.39143650886161896,-0.6591739909033986,-2.5931717566662256,0.44205808671128305
20.8,0.32371519171164587,-0.6941950842252288,-2.5462949561956214,0.49613488429311153
20.9,0.2528167499614386,-0.7226408745446263,-2.493807888183851,0.554317666158418
21,0.17942008846031937,-0.7440975234284413,-2.4352841466936295,0.6169174460679462
21.1,0.10424112003970613,-0.7582414211154808,-2.3702680573690342,0.684205478147369
21.2,0.028022986080271088,-0.7648537060858357,-2.298279675326087,0.7563918674259476
21.3,-0.04847497153043394,-0.76383052132386,-2.2188222226035705,0.8335980252677897
21.4,-0.12448900705613031,-0.7551880026238508,-2.131392619266731,0.9158222464842786
21.5,-0.1992629797382669,-0.7390614982136002,-2.035495814957931,1.0028981322191886
21.6,-0.2720599970464858,-0.7156990987915112,-1.9306636172854414,1.0944464188384058
21.7,-0.34217315125861303,-0.6854501239788697,-1.816478594428004,1.1898221288995874
21.8,-0.4089348975325925,-0.6487496841904734,-1.6926033445054818,1.2880609294894445
21.9,-0.47172475082471116,-0.6061007512642944,-1.5588149120286563,1.3878311442723783
22,-0.5299751301599112,-0.5580552952435204,-1.4150433433720677,1.4874007691354443
22.1,-0.5831753328765076,-0.5051959829031345,-1.2614122991153702,1.5846314871783602
22.2,-0.6308737614639114,-0.44811971795708644,-1.0982783586055265,1.677012989189882
22.3,-0.6726786383541168,-0.3874239848574618,-0.9262643654833019,1.761749614334088
22.4,-0.7082575214723266,-0.3236965976181715,-0.7462811768332529,1.8359058732905593
22.5,-0.737335976215879,-0.2575091006445215,-0.5595320091834164,1.8966075542191723
22.6,-0.7596957683380909,-0.18941373946705187,-0.3674945353428544,1.94128150555933
22.7,-0.7751729193661551,-0.11994367339056222,-0.17187830128551218,1.9679033337514946
22.8,-0.7836559255110513,-0.04961590570706197,0.025441368179374216,1.975212847970679
22.9,-0.7850843771198496,0.021063718305528237,0.22250768201700225,1.9628569208242266
23,-0.7794481513894688,0.09159417839521547,0.4173760820469824,1.9314306822342016
23.1,-0.7667872730046644,0.1614723904140118,0.6082064826966396,1.8824083778450462
23.2,-0.7471924584620059,0.2301865545527417,0.7933436269230478,1.8179783996738188
23.3,-0.7208062809842278,0.2972105266198309,0.9713774698785661,1.7408154737530028
23.4,-0.6878248150218803,0.3619999679846272,1.141179350204094,1.65383138945641
23.5,-0.6484995481310005,0.4239909614959693,1.3019138087344448,1.5599428088357155
23.6,-0.6031392833122672,0.48260168013426513,1.4530292393125637,1.4618834174562825
23.7,-0.5521117027785166,0.5372375186351109,1.5942325813310558,1.3620737126366245
23.8,-0.49584423762800606,0.587299874873489,1.7254539310411423,1.262548780907869
23.9,-0.434823879359517,0.6321984836611508,1.8468065033919445,1.1649356162404085
24,-0.3695955962842765,0.6713668457889705,1.9585462810857321,1.070467323409256
24.1,-0.30075908768692805,0.7042799167346752,2.0610343753399336,0.9800210184409373
24.2,-0.22896370356508988,0.7304729106492988,2.154703875940758,0.894168045651846
24.3,-0.1549014822976632,0.7495598008945787,2.240031967829037,0.8132279206280434
24.4,-0.07929842277255121,0.7612499459060038,2.3175173783928154,0.7373202558516622
24.5,-0.0029042487332025385,0.7653613469245257,2.3876627697263717,0.6664113522761992
24.6,0.07351892940042132,0.7618292639496619,2.450961454552609,0.6003539456148912
24.7,0.14920854444799803,0.7507093381011641,2.5078877283249863,0.5389198073519572
24.8,0.2234135244776136,0.732174905793799,2.5588901197384426,0.4818256237063932
24.9,0.2954056945878242,0.706508776212282,2.60438692527914,0.4287529428495084
25,0.3644901117465583,0.6740902869069448,2.6447634802769286,0.379363115552895
25.1,0.4300139194354196,0.6353788798262018,2.6803707121070004,0.33330814467451086
25.2,0.4913734476819486,0.5908956929820306,2.711524608878323,0.2902382748136694
25.3,0.5480194380883455,0.5412047244651133,2.7385063143834802,0.24980703679268534
25.4,0.5994604246831493,0.4868950083781123,2.761562625383299,0.21167433855639273
25.5,0.6452644337370261,0.42856498725375475,2.780906720602075,0.17550807886098627
25.6,0.6850592678022724,0.3668099258047328,2.7967189932771834,0.14098465940087299
25.7,0.7185317044708582,0.30221284643568885,2.8091478923188204,0.10778868693735924
25.8,0.7454259709157249,0.23533912437951077,2.8183107027521817,0.0756120892207617
25.9,0.7655418560854705,0.16673457117746102,2.8242942157060003,0.04415281554841808
26,0.7787327885154597,0.09692660389189767,2.8271552531662247,0.01311325329162338
26.1,0.7849041639620985,0.02642793193244576,2.826921024581171,-0.01780153848285865
26.2,0.7840121382533283,-0.04425792447167002,2.8235893012840165,-0.048885696264238124
26.3,0.7760630323814534,-0.11463003188506439,2.8171284021843888,-0.08043444743553334
26.4,0.7611134195374661,-0.1841831446795874,2.8074769912770354,-0.1127459667248559
26.5,0.7392708839299723,-0.2524013032262261,2.794543694447064,-0.14612312094456967
26.6,0.7106953623725971,-0.31875270766720804,2.778206550679461,-0.18087501701823638
26.7,0.6756009036873141,-0.38268660618433037,2.758312322587663,-0.2173182474103595
26.8,0.6342576100645627,-0.4436328557798203,2.734675703533359,-0.25577769698884206
26.9,0.5869934670959205,-0.501004690922503,2.7070784725172174,-0.2965867341821767
27,0.534195719623043,-0.5542050494471561,2.675268670808095,-0.3400865523244345
27.1,0.47631143290917477,-0.602636544166219,2.6389598988901684,-0.3866243591547265
27.2,0.41384688186736496,-0.6457148774361505,2.5978308677421262,-0.4365500236277239
27.3,0.3473654474676279,-0.6828851245499803,2.551525382795801,-0.4902106866474965
27.4,0.2774837800324427,-0.7136399353559703,2.499652993705499,-0.5479427258319606
27.5,0.20486610006072653,-0.7375383990554365,2.44179061003233,-0.6100603415303825
27.6,0.13021663763485547,-0.7542241025606732,2.3774854620156884,-0.6768399175932109
27.7,0.05427037135772113,-0.7634408118548133,2.3062598740863582,-0.7484992356290889
27.8,-0.022217618710344972,-0.7650443266182384,2.2276184141074444,-0.8251706209232644
27.9,-0.09848374389307891,-0.7590093629950898,2.141058063644901,-0.9068672720901113
28,-0.17376790818737176,-0.7454307758360189,2.0460821122502075,-0.9934424355634889
28.1,-0.24732534139749124,-0.724518997008691,1.9422184783669265,-1.084541871290853
28.2,-0.3184377033121933,-0.6965901491245241,1.8290430533172675,-1.179551355131933
28.3,-0.386422972028828,-0.6620518055697028,1.706208400864301,-1.2775428645797873
28.4,-0.45064374543898955,-0.6213857434358391,1.5734776595319038,-1.3772255998410023
28.5,-0.5105137314499311,-0.5751292254534311,1.4307627368434879,-1.4769108818410843
28.6,-0.5655023572749167,-0.5238563473985769,1.2781648394310197,-1.5745026785124852
28.7,-0.615137574698227,-0.4681608196268336,1.1160141136587773,-1.6675270270353777
28.8,-0.6590070616525074,-0.40864126316120675,0.9449038770967311,-1.7532126588161614
28.9,-0.6967581114656554,-0.34588974525029315,0.7657138875108103,-1.8286302582356413
29,-0.728096554095816,-0.2804839156326924,0.5796167861021985,-1.8908882149925952
29.1,-0.7527850725484067,-0.21298277712870242,0.38806272154684823,-1.9373695384995786
29.2,-0.7706412691597413,-0.14392583815848853,0.19273939686250224,-1.9659805170567508
29.3,-0.7815357978051045,-0.07383517624221879,-0.004491709013760559,-1.975371570296773
29.4,-0.7853908225302998,-0.003219807487724005,-0.20167808053885056,-1.9650894736115976
29.5,-0.7821789999399421,0.0674183550827758,-0.3968693616616709,-1.9356301881084315
29.6,-0.7719231042570501,0.13757771492546392,-0.5882102958812325,-1.8883810990414245
29.7,-0.7546963396762275,0.20675016864011322,-0.7740227697879833,-1.825464864144107
29.8,-0.7306233040458703,0.27441503848505716,-0.95286857255675,-1.749516422640165
29.9,-0.6998814892971185,0.34003452841682896,-1.1235882313106669,-1.6634340278733681
30,-0.6627031299991154,0.40305142127250315,-1.2853153047218788,-1.570143652839784


==> tikz_img/data/pendulum/trajectory_true_vf.csv <==
t,theta_dot,theta
0.2,-3.1452672041543233,0.7195419354404888
0.4,-4.413076183533191,-0.08592237775176312
0.6000000000000001,-2.611046818775579,-0.831537759381353
0.8,0.6583744936575874,-1.0343947102098086
1,3.6093780714132406,-0.5880964708858583
1.2000000000000002,4.283542983506283,0.2552390397595705
1.4000000000000001,2.0245700623933187,0.9217125294895657
1.6,-1.306695699053619,0.9961796225598991
1.8,-3.9846757534260577,0.4402879598257881
2,-4.031823464862851,-0.4171163691977133
2.2,-1.4016586803687185,-0.9883513110713114
2.4000000000000004,1.9338245101106615,-0.933154023172648
2.6,4.253555165320131,-0.2799154885110151
2.8000000000000003,3.6713047398021903,0.5670518294199582
3,0.755746506666968,1.0303072967275064
3.2,-2.526667811502429,0.846388058699676
3.4000000000000004,-4.40190402821472,0.11140208248121355
3.6,-3.219227858962851,-0.701145592127712
3.8000000000000003,-0.09821671089935372,-1.0469136574648317
4,3.0697555379394794,-0.7375062133809179
4.2,4.421365942965155,0.06038641418525401
4.4,2.694272349353626,0.8162029907196887
4.6000000000000005,-0.5607818493950794,1.037918582359883
4.800000000000001,-3.545482659262612,0.608777402452239
5,-4.310813597393267,-0.2303970807754643
5.2,-2.114513129904651,-0.9097487549625939
5.4,1.211267050490762,-1.003457606385047
5.6000000000000005,3.9351648271356576,-0.4631801370218069
5.800000000000001,4.076554581583325,0.3936791986585918
6,1.4961160081607265,0.9799754916277746
6.2,-1.842324128724387,0.9440687326920302
6.4,-4.220887402424935,0.3044108063247277
6.6000000000000005,-3.7312010944303484,-0.5456550580953603
6.800000000000001,-0.8528634770099872,-1.0256577252943029
7,2.441190960364579,-0.8607473811915568
7.2,4.3878640398527775,-0.13680889773903726
7.4,3.2915757074681666,0.6823263468317872
7.6000000000000005,0.19640113170474227,1.0460620815589603
7.800000000000001,-2.992754246507232,0.7550296361827576
8,-4.426762530269064,-0.03481090316573829
8.200000000000001,-2.776287755173388,-0.800390602787164
8.4,0.4630024504719824,-1.0408777442403454
8.6,3.4796803035362176,-0.6290834227193073
8.8,4.335332833708357,0.2054054333320732
9,2.2036049167270346,0.8972674917110645
9.200000000000001,-1.1154116039400914,1.0101826923253425
9.4,-3.8833459702233037,0.48577939320814123
9.600000000000001,-4.118817570862693,-0.3699905759487097
9.8,-1.5900268060725682,-0.9710552070944745
10,1.7501152827348936,-0.9544524317167709

